Beacon, a lightweight deep reinforcement learning benchmark library for flow control

Recently, the increasing use of deep reinforcement learning for flow control problems has led to a new area of research, focused on the coupling and the adaptation of the existing algorithms to the control of numerical fluid dynamics environments. Although still in its infancy, the field has seen multiple successes in a short time span, and its fast development pace can certainly be partly imparted to the open-source effort that drives the expansion of the community. Yet, this emerging domain still misses a common ground to (i) ensure the reproducibility of the results, and (ii) offer a proper ad-hoc benchmarking basis. To this end, we propose Beacon, an open-source benchmark library composed of seven lightweight 1D and 2D flow control problems with various characteristics, action and observation space characteristics, and CPU requirements. In this contribution, the seven considered problems are described, and reference control solutions are provided. The sources for the following work are available at https://github.com/jviquerat/beacon.

==> burgers_ppo.dat <==
0.00000e+00 0.00000e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00
3.20000e+02 1.00000e+00 -5.61942e+00 -5.21564e+00 -6.02320e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00
6.40000e+02 3.00000e+00 -5.49633e+00 -5.21761e+00 -5.77504e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00
9.60000e+02 4.00000e+00 -5.77605e+00 -5.36837e+00 -6.18373e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00
1.28000e+03 6.00000e+00 -5.44834e+00 -5.25810e+00 -5.63857e+00 -5.87582e+00 -5.62447e+00 -6.12716e+00
1.60000e+03 8.00000e+00 -5.72457e+00 -5.34599e+00 -6.10315e+00 -5.87581e+00 -5.62447e+00 -6.12716e+00
1.92000e+03 9.00000e+00 -5.28574e+00 -5.04146e+00 -5.53003e+00 -5.87581e+00 -5.62448e+00 -6.12714e+00
2.24000e+03 1.10000e+01 -5.87457e+00 -5.49429e+00 -6.25486e+00 -5.87579e+00 -5.62448e+00 -6.12710e+00
2.56000e+03 1.20000e+01 -5.85626e+00 -5.54910e+00 -6.16343e+00 -5.87575e+00 -5.62451e+00 -6.12699e+00
2.88000e+03 1.40000e+01 -5.73899e+00 -5.16274e+00 -6.31524e+00 -5.87564e+00 -5.62455e+00 -6.12673e+00
3.20000e+03 1.60000e+01 -5.95974e+00 -5.64466e+00 -6.27483e+00 -5.87541e+00 -5.62462e+00 -6.12620e+00
3.52000e+03 1.70000e+01 -5.50903e+00 -5.27948e+00 -5.73857e+00 -5.87501e+00 -5.62472e+00 -6.12529e+00
3.84000e+03 1.90000e+01 -5.12100e+00 -4.90433e+00 -5.33767e+00 -5.87432e+00 -5.62484e+00 -6.12381e+00
4.16000e+03 2.00000e+01 -5.31132e+00 -4.77611e+00 -5.84653e+00 -5.87327e+00 -5.62496e+00 -6.12158e+00
4.48000e+03 2.20000e+01 -5.27395e+00 -4.98837e+00 -5.55953e+00 -5.87174e+00 -5.62507e+00 -6.11842e+00
4.80000e+03 2.40000e+01 -5.44499e+00 -5.16971e+00 -5.72028e+00 -5.86966e+00 -5.62516e+00 -6.11415e+00
5.12000e+03 2.50000e+01 -5.57990e+00 -5.43632e+00 -5.72349e+00 -5.86693e+00 -5.62521e+00 -6.10865e+00
5.44000e+03 2.70000e+01 -5.05783e+00 -4.76403e+00 -5.35164e+00 -5.86352e+00 -5.62522e+00 -6.10182e+00
5.76000e+03 2.80000e+01 -5.39908e+00 -5.33342e+00 -5.46474e+00 -5.85939e+00 -5.62518e+00 -6.09361e+00
6.08000e+03 3.00000e+01 -5.31695e+00 -5.00964e+00 -5.62426e+00 -5.85453e+00 -5.62507e+00 -6.08400e+00
6.40000e+03 3.20000e+01 -5.27327e+00 -5.15809e+00 -5.38844e+00 -5.84893e+00 -5.62486e+00 -6.07300e+00
6.72000e+03 3.30000e+01 -5.21113e+00 -5.11187e+00 -5.31039e+00 -5.84257e+00 -5.62449e+00 -6.06065e+00
7.04000e+03 3.50000e+01 -5.19994e+00 -5.15903e+00 -5.24085e+00 -5.83543e+00 -5.62387e+00 -6.04699e+00
7.36000e+03 3.60000e+01 -5.41602e+00 -4.80894e+00 -6.02311e+00 -5.82746e+00 -5.62285e+00 -6.03207e+00
7.68000e+03 3.80000e+01 -5.54867e+00 -5.41830e+00 -5.67904e+00 -5.81861e+00 -5.62128e+00 -6.01593e+00
8.00000e+03 4.00000e+01 -5.29174e+00 -4.91448e+00 -5.66900e+00 -5.80881e+00 -5.61900e+00 -5.99862e+00
8.32000e+03 4.10000e+01 -4.89606e+00 -4.71824e+00 -5.07388e+00 -5.79801e+00 -5.61587e+00 -5.98015e+00
8.64000e+03 4.30000e+01 -4.97998e+00 -4.78789e+00 -5.17207e+00 -5.78614e+00 -5.61174e+00 -5.96054e+00
8.96000e+03 4.40000e+01 -5.11279e+00 -4.91492e+00 -5.31066e+00 -5.77317e+00 -5.60653e+00 -5.93980e+00
9.28000e+03 4.60000e+01 -5.05545e+00 -4.67642e+00 -5.43448e+00 -5.75908e+00 -5.60022e+00 -5.91793e+00
9.60000e+03 4.80000e+01 -4.77485e+00 -4.37602e+00 -5.17368e+00 -5.74389e+00 -5.59284e+00 -5.89494e+00
9.92000e+03 4.90000e+01 -5.03670e+00 -4.92360e+00 -5.14980e+00 -5.72765e+00 -5.58448e+00 -5.87082e+00
1.02400e+04 5.10000e+01 -5.07084e+00 -4.99846e+00 -5.14322e+00 -5.71045e+00 -5.57525e+00 -5.84565e+00
1.05600e+04 5.20000e+01 -5.10366e+00 -4.91980e+00 -5.28752e+00 -5.69242e+00 -5.56535e+00 -5.81948e+00
1.08800e+04 5.40000e+01 -4.88245e+00 -4.75796e+00 -5.00693e+00 -5.67367e+00 -5.55492e+00 -5.79242e+00
1.12000e+04 5.60000e+01 -5.54937e+00 -5.17147e+00 -5.92728e+00 -5.65435e+00 -5.54413e+00 -5.76458e+00
1.15200e+04 5.70000e+01 -5.30461e+00 -5.28951e+00 -5.31972e+00 -5.63459e+00 -5.53307e+00 -5.73611e+00
1.18400e+04 5.90000e+01 -5.47341e+00 -5.12202e+00 -5.82480e+00 -5.61449e+00 -5.52185e+00 -5.70713e+00
1.21600e+04 6.00000e+01 -4.73063e+00 -4.57465e+00 -4.88661e+00 -5.59414e+00 -5.51048e+00 -5.67780e+00
1.24800e+04 6.20000e+01 -4.58935e+00 -4.40441e+00 -4.77429e+00 -5.57358e+00 -5.49892e+00 -5.64825e+00
1.28000e+04 6.40000e+01 -4.76511e+00 -4.50234e+00 -5.02788e+00 -5.55284e+00 -5.48710e+00 -5.61858e+00
1.31200e+04 6.50000e+01 -5.22609e+00 -4.81580e+00 -5.63638e+00 -5.53191e+00 -5.47491e+00 -5.58892e+00
1.34400e+04 6.70000e+01 -4.85392e+00 -4.83308e+00 -4.87477e+00 -5.51079e+00 -5.46222e+00 -5.55936e+00
1.37600e+04 6.80000e+01 -4.98081e+00 -4.52943e+00 -5.43218e+00 -5.48946e+00 -5.44883e+00 -5.53008e+00
1.40800e+04 7.00000e+01 -4.68583e+00 -4.45043e+00 -4.92122e+00 -5.46791e+00 -5.43454e+00 -5.50128e+00
1.44000e+04 7.20000e+01 -4.89521e+00 -4.76549e+00 -5.02493e+00 -5.44616e+00 -5.41899e+00 -5.47333e+00
1.47200e+04 7.30000e+01 -4.83478e+00 -4.58365e+00 -5.08591e+00 -5.42423e+00 -5.40174e+00 -5.44673e+00
1.50400e+04 7.50000e+01 -4.77632e+00 -4.41997e+00 -5.13266e+00 -5.40218e+00 -5.38218e+00 -5.42218e+00
1.53600e+04 7.60000e+01 -5.35334e+00 -5.09536e+00 -5.61132e+00 -5.38003e+00 -5.36007e+00 -5.39999e+00
1.56800e+04 7.80000e+01 -4.83100e+00 -4.63401e+00 -5.02799e+00 -5.35783e+00 -5.33596e+00 -5.37971e+00
1.60000e+04 8.00000e+01 -4.74165e+00 -4.39640e+00 -5.08689e+00 -5.33566e+00 -5.31082e+00 -5.36050e+00
1.63200e+04 8.10000e+01 -4.88287e+00 -4.64338e+00 -5.12235e+00 -5.31354e+00 -5.28541e+00 -5.34167e+00
1.66400e+04 8.30000e+01 -4.77617e+00 -4.61676e+00 -4.93559e+00 -5.29152e+00 -5.26022e+00 -5.32281e+00
1.69600e+04 8.40000e+01 -4.41064e+00 -4.31789e+00 -4.50338e+00 -5.26965e+00 -5.23552e+00 -5.30377e+00
1.72800e+04 8.60000e+01 -4.93826e+00 -4.63920e+00 -5.23732e+00 -5.24797e+00 -5.21146e+00 -5.28447e+00
1.76000e+04 8.80000e+01 -4.74274e+00 -4.38898e+00 -5.09650e+00 -5.22652e+00 -5.18809e+00 -5.26496e+00
1.79200e+04 8.90000e+01 -4.57301e+00 -4.35718e+00 -4.78884e+00 -5.20536e+00 -5.16540e+00 -5.24531e+00
1.82400e+04 9.10000e+01 -4.78531e+00 -4.31065e+00 -5.25998e+00 -5.18453e+00 -5.14337e+00 -5.22569e+00
1.85600e+04 9.20000e+01 -4.62893e+00 -4.57067e+00 -4.68719e+00 -5.16409e+00 -5.12193e+00 -5.20624e+00
1.88800e+04 9.40000e+01 -4.64513e+00 -4.43803e+00 -4.85222e+00 -5.14407e+00 -5.10102e+00 -5.18713e+00
1.92000e+04 9.60000e+01 -4.56794e+00 -4.34472e+00 -4.79116e+00 -5.12453e+00 -5.08055e+00 -5.16851e+00
1.95200e+04 9.70000e+01 -4.88459e+00 -4.76440e+00 -5.00479e+00 -5.10545e+00 -5.06043e+00 -5.15048e+00
1.98400e+04 9.90000e+01 -4.49584e+00 -4.03894e+00 -4.95275e+00 -5.08687e+00 -5.04060e+00 -5.13314e+00
2.01600e+04 1.00000e+02 -4.46064e+00 -4.06963e+00 -4.85165e+00 -5.06876e+00 -5.02098e+00 -5.11654e+00
2.04800e+04 1.02000e+02 -4.76707e+00 -4.09030e+00 -5.44383e+00 -5.05110e+00 -5.00148e+00 -5.10071e+00
2.08000e+04 1.04000e+02 -4.29803e+00 -4.17796e+00 -4.41809e+00 -5.03383e+00 -4.98202e+00 -5.08563e+00
2.11200e+04 1.05000e+02 -4.60617e+00 -4.21652e+00 -4.99582e+00 -5.01690e+00 -4.96251e+00 -5.07130e+00
2.14400e+04 1.07000e+02 -4.36940e+00 -3.95750e+00 -4.78131e+00 -5.00026e+00 -4.94286e+00 -5.05766e+00
2.17600e+04 1.08000e+02 -4.72996e+00 -4.50563e+00 -4.95429e+00 -4.98384e+00 -4.92302e+00 -5.04465e+00
2.20800e+04 1.10000e+02 -4.27526e+00 -3.97800e+00 -4.57252e+00 -4.96757e+00 -4.90295e+00 -5.03220e+00
2.24000e+04 1.12000e+02 -4.77887e+00 -4.68424e+00 -4.87350e+00 -4.95143e+00 -4.88265e+00 -5.02020e+00
2.27200e+04 1.13000e+02 -4.55067e+00 -4.23604e+00 -4.86530e+00 -4.93535e+00 -4.86211e+00 -5.00860e+00
2.30400e+04 1.15000e+02 -4.50288e+00 -4.01934e+00 -4.98642e+00 -4.91932e+00 -4.84135e+00 -4.99729e+00
2.33600e+04 1.16000e+02 -4.31645e+00 -4.12048e+00 -4.51242e+00 -4.90331e+00 -4.82039e+00 -4.98622e+00
2.36800e+04 1.18000e+02 -4.48111e+00 -4.00038e+00 -4.96184e+00 -4.88730e+00 -4.79926e+00 -4.97535e+00
2.40000e+04 1.20000e+02 -4.29253e+00 -3.90981e+00 -4.67526e+00 -4.87130e+00 -4.77797e+00 -4.96463e+00
2.43200e+04 1.21000e+02 -4.11849e+00 -3.78336e+00 -4.45362e+00 -4.85529e+00 -4.75654e+00 -4.95404e+00
2.46400e+04 1.23000e+02 -4.28504e+00 -3.91541e+00 -4.65467e+00 -4.83930e+00 -4.73500e+00 -4.94359e+00
2.49600e+04 1.24000e+02 -4.43307e+00 -4.32098e+00 -4.54516e+00 -4.82331e+00 -4.71338e+00 -4.93325e+00
2.52800e+04 1.26000e+02 -4.18318e+00 -3.77273e+00 -4.59363e+00 -4.80738e+00 -4.69170e+00 -4.92307e+00
2.56000e+04 1.28000e+02 -4.21640e+00 -4.02538e+00 -4.40743e+00 -4.79152e+00 -4.67000e+00 -4.91303e+00
2.59200e+04 1.29000e+02 -4.17190e+00 -3.89875e+00 -4.44504e+00 -4.77574e+00 -4.64833e+00 -4.90315e+00
2.62400e+04 1.31000e+02 -3.97217e+00 -3.78704e+00 -4.15731e+00 -4.76009e+00 -4.62675e+00 -4.89342e+00
2.65600e+04 1.32000e+02 -4.15506e+00 -3.97539e+00 -4.33473e+00 -4.74456e+00 -4.60529e+00 -4.88383e+00
2.68800e+04 1.34000e+02 -4.12443e+00 -4.01448e+00 -4.23437e+00 -4.72916e+00 -4.58398e+00 -4.87434e+00
2.72000e+04 1.36000e+02 -4.40050e+00 -4.11969e+00 -4.68132e+00 -4.71386e+00 -4.56283e+00 -4.86488e+00
2.75200e+04 1.37000e+02 -4.11536e+00 -3.89040e+00 -4.34031e+00 -4.69861e+00 -4.54186e+00 -4.85536e+00
2.78400e+04 1.39000e+02 -4.10417e+00 -4.05089e+00 -4.15746e+00 -4.68337e+00 -4.52107e+00 -4.84567e+00
2.81600e+04 1.40000e+02 -4.08543e+00 -3.88811e+00 -4.28275e+00 -4.66806e+00 -4.50043e+00 -4.83569e+00
2.84800e+04 1.42000e+02 -3.93422e+00 -3.53713e+00 -4.33131e+00 -4.65262e+00 -4.47994e+00 -4.82530e+00
2.88000e+04 1.44000e+02 -4.12365e+00 -3.87153e+00 -4.37576e+00 -4.63698e+00 -4.45959e+00 -4.81438e+00
2.91200e+04 1.45000e+02 -3.95931e+00 -3.86404e+00 -4.05458e+00 -4.62108e+00 -4.43937e+00 -4.80279e+00
2.94400e+04 1.47000e+02 -3.91471e+00 -3.74032e+00 -4.08909e+00 -4.60487e+00 -4.41927e+00 -4.79047e+00
2.97600e+04 1.48000e+02 -4.01720e+00 -3.71810e+00 -4.31630e+00 -4.58832e+00 -4.39930e+00 -4.77734e+00
3.00800e+04 1.50000e+02 -3.88321e+00 -3.70429e+00 -4.06212e+00 -4.57143e+00 -4.37948e+00 -4.76337e+00
3.04000e+04 1.52000e+02 -3.97965e+00 -3.75845e+00 -4.20084e+00 -4.55420e+00 -4.35985e+00 -4.74855e+00
3.07200e+04 1.53000e+02 -3.80776e+00 -3.68855e+00 -3.92697e+00 -4.53665e+00 -4.34041e+00 -4.73289e+00
3.10400e+04 1.55000e+02 -4.12209e+00 -3.92291e+00 -4.32128e+00 -4.51881e+00 -4.32118e+00 -4.71644e+00
3.13600e+04 1.56000e+02 -3.85525e+00 -3.64447e+00 -4.06604e+00 -4.50072e+00 -4.30220e+00 -4.69924e+00
3.16800e+04 1.58000e+02 -3.88372e+00 -3.66269e+00 -4.10476e+00 -4.48239e+00 -4.28342e+00 -4.68135e+00
3.20000e+04 1.60000e+02 -3.70261e+00 -3.24193e+00 -4.16328e+00 -4.46385e+00 -4.26489e+00 -4.66281e+00
3.23200e+04 1.61000e+02 -3.93174e+00 -3.67554e+00 -4.18794e+00 -4.44511e+00 -4.24655e+00 -4.64367e+00
3.26400e+04 1.63000e+02 -3.84351e+00 -3.50295e+00 -4.18406e+00 -4.42617e+00 -4.22839e+00 -4.62395e+00
3.29600e+04 1.64000e+02 -3.44695e+00 -3.25786e+00 -3.63604e+00 -4.40702e+00 -4.21038e+00 -4.60367e+00
3.32800e+04 1.66000e+02 -3.87325e+00 -3.43214e+00 -4.31436e+00 -4.38767e+00 -4.19249e+00 -4.58285e+00
3.36000e+04 1.68000e+02 -3.72644e+00 -3.34649e+00 -4.10640e+00 -4.36810e+00 -4.17469e+00 -4.56152e+00
3.39200e+04 1.69000e+02 -3.63151e+00 -3.49531e+00 -3.76772e+00 -4.34832e+00 -4.15695e+00 -4.53969e+00
3.42400e+04 1.71000e+02 -3.70158e+00 -3.49571e+00 -3.90744e+00 -4.32832e+00 -4.13924e+00 -4.51740e+00
3.45600e+04 1.72000e+02 -3.77709e+00 -3.60155e+00 -3.95263e+00 -4.30813e+00 -4.12152e+00 -4.49474e+00
3.48800e+04 1.74000e+02 -3.80035e+00 -3.63150e+00 -3.96920e+00 -4.28776e+00 -4.10375e+00 -4.47177e+00
3.52000e+04 1.76000e+02 -3.79159e+00 -3.58367e+00 -3.99950e+00 -4.26725e+00 -4.08591e+00 -4.44860e+00
3.55200e+04 1.77000e+02 -3.58926e+00 -3.29989e+00 -3.87862e+00 -4.24662e+00 -4.06792e+00 -4.42532e+00
3.58400e+04 1.79000e+02 -3.72172e+00 -3.63791e+00 -3.80553e+00 -4.22591e+00 -4.04975e+00 -4.40206e+00
3.61600e+04 1.80000e+02 -3.67447e+00 -3.38232e+00 -3.96661e+00 -4.20513e+00 -4.03134e+00 -4.37893e+00
3.64800e+04 1.82000e+02 -3.48583e+00 -3.28364e+00 -3.68802e+00 -4.18433e+00 -4.01265e+00 -4.35600e+00
3.68000e+04 1.84000e+02 -3.44932e+00 -3.26093e+00 -3.63770e+00 -4.16351e+00 -3.99365e+00 -4.33338e+00
3.71200e+04 1.85000e+02 -3.39581e+00 -3.22338e+00 -3.56824e+00 -4.14273e+00 -3.97432e+00 -4.31115e+00
3.74400e+04 1.87000e+02 -3.57000e+00 -3.28354e+00 -3.85647e+00 -4.12201e+00 -3.95466e+00 -4.28935e+00
3.77600e+04 1.88000e+02 -3.39709e+00 -3.17621e+00 -3.61798e+00 -4.10137e+00 -3.93470e+00 -4.26805e+00
3.80800e+04 1.90000e+02 -3.52347e+00 -3.18220e+00 -3.86475e+00 -4.08087e+00 -3.91447e+00 -4.24727e+00
3.84000e+04 1.92000e+02 -3.63286e+00 -3.40240e+00 -3.86332e+00 -4.06053e+00 -3.89403e+00 -4.22703e+00
3.87200e+04 1.93000e+02 -3.61825e+00 -3.42912e+00 -3.80738e+00 -4.04036e+00 -3.87342e+00 -4.20730e+00
3.90400e+04 1.95000e+02 -3.49206e+00 -3.30866e+00 -3.67545e+00 -4.02039e+00 -3.85272e+00 -4.18806e+00
3.93600e+04 1.96000e+02 -3.67922e+00 -3.55329e+00 -3.80515e+00 -4.00060e+00 -3.83198e+00 -4.16922e+00
3.96800e+04 1.98000e+02 -3.53170e+00 -3.26781e+00 -3.79558e+00 -3.98098e+00 -3.81124e+00 -4.15072e+00
4.00000e+04 2.00000e+02 -3.44695e+00 -3.38146e+00 -3.51244e+00 -3.96149e+00 -3.79056e+00 -4.13242e+00
4.03200e+04 2.01000e+02 -3.43976e+00 -3.21963e+00 -3.65988e+00 -3.94208e+00 -3.76994e+00 -4.11422e+00
4.06400e+04 2.03000e+02 -3.25718e+00 -3.12872e+00 -3.38565e+00 -3.92273e+00 -3.74942e+00 -4.09604e+00
4.09600e+04 2.04000e+02 -3.21574e+00 -3.03172e+00 -3.39976e+00 -3.90339e+00 -3.72900e+00 -4.07779e+00
4.12800e+04 2.06000e+02 -3.12262e+00 -3.08009e+00 -3.16514e+00 -3.88407e+00 -3.70871e+00 -4.05943e+00
4.16000e+04 2.08000e+02 -3.42149e+00 -3.23450e+00 -3.60849e+00 -3.86477e+00 -3.68859e+00 -4.04095e+00
4.19200e+04 2.09000e+02 -3.24828e+00 -3.15601e+00 -3.34055e+00 -3.84552e+00 -3.66866e+00 -4.02237e+00
4.22400e+04 2.11000e+02 -3.34502e+00 -3.05182e+00 -3.63822e+00 -3.82639e+00 -3.64900e+00 -4.00378e+00
4.25600e+04 2.12000e+02 -3.25424e+00 -2.98933e+00 -3.51916e+00 -3.80746e+00 -3.62967e+00 -3.98525e+00
4.28800e+04 2.14000e+02 -3.41795e+00 -3.07200e+00 -3.76390e+00 -3.78879e+00 -3.61074e+00 -3.96684e+00
4.32000e+04 2.16000e+02 -3.36681e+00 -3.30158e+00 -3.43203e+00 -3.77046e+00 -3.59226e+00 -3.94866e+00
4.35200e+04 2.17000e+02 -3.35018e+00 -3.22229e+00 -3.47808e+00 -3.75252e+00 -3.57430e+00 -3.93074e+00
4.38400e+04 2.19000e+02 -3.27241e+00 -3.07513e+00 -3.46970e+00 -3.73499e+00 -3.55688e+00 -3.91310e+00
4.41600e+04 2.20000e+02 -3.03766e+00 -2.88644e+00 -3.18888e+00 -3.71787e+00 -3.54001e+00 -3.89573e+00
4.44800e+04 2.22000e+02 -3.10424e+00 -2.89936e+00 -3.30912e+00 -3.70114e+00 -3.52368e+00 -3.87860e+00
4.48000e+04 2.24000e+02 -3.25860e+00 -2.94067e+00 -3.57654e+00 -3.68474e+00 -3.50785e+00 -3.86163e+00
4.51200e+04 2.25000e+02 -3.33992e+00 -3.15377e+00 -3.52608e+00 -3.66863e+00 -3.49248e+00 -3.84477e+00
4.54400e+04 2.27000e+02 -3.10877e+00 -2.88069e+00 -3.33684e+00 -3.65274e+00 -3.47753e+00 -3.82796e+00
4.57600e+04 2.28000e+02 -3.19233e+00 -3.06141e+00 -3.32325e+00 -3.63702e+00 -3.46292e+00 -3.81113e+00
4.60800e+04 2.30000e+02 -3.23036e+00 -2.91564e+00 -3.54508e+00 -3.62143e+00 -3.44858e+00 -3.79427e+00
4.64000e+04 2.32000e+02 -3.33340e+00 -3.13444e+00 -3.53237e+00 -3.60591e+00 -3.43447e+00 -3.77735e+00
4.67200e+04 2.33000e+02 -3.34755e+00 -3.23613e+00 -3.45898e+00 -3.59044e+00 -3.42051e+00 -3.76037e+00
4.70400e+04 2.35000e+02 -3.24557e+00 -3.04186e+00 -3.44928e+00 -3.57500e+00 -3.40664e+00 -3.74336e+00
4.73600e+04 2.36000e+02 -3.34879e+00 -3.15351e+00 -3.54406e+00 -3.55957e+00 -3.39279e+00 -3.72636e+00
4.76800e+04 2.38000e+02 -3.17380e+00 -3.04565e+00 -3.30195e+00 -3.54415e+00 -3.37890e+00 -3.70940e+00
4.80000e+04 2.40000e+02 -3.07797e+00 -2.99167e+00 -3.16428e+00 -3.52874e+00 -3.36494e+00 -3.69254e+00
4.83200e+04 2.41000e+02 -2.89940e+00 -2.76675e+00 -3.03204e+00 -3.51337e+00 -3.35089e+00 -3.67585e+00
4.86400e+04 2.43000e+02 -3.12020e+00 -2.99017e+00 -3.25023e+00 -3.49804e+00 -3.33671e+00 -3.65936e+00
4.89600e+04 2.44000e+02 -2.95188e+00 -2.82255e+00 -3.08121e+00 -3.48280e+00 -3.32245e+00 -3.64315e+00
4.92800e+04 2.46000e+02 -2.94341e+00 -2.82939e+00 -3.05743e+00 -3.46770e+00 -3.30813e+00 -3.62727e+00
4.96000e+04 2.48000e+02 -3.07919e+00 -3.02295e+00 -3.13543e+00 -3.45281e+00 -3.29385e+00 -3.61176e+00
4.99200e+04 2.49000e+02 -2.96256e+00 -2.78082e+00 -3.14430e+00 -3.43818e+00 -3.27969e+00 -3.59667e+00
5.02400e+04 2.51000e+02 -3.11706e+00 -2.89050e+00 -3.34362e+00 -3.42389e+00 -3.26574e+00 -3.58204e+00
5.05600e+04 2.52000e+02 -2.93682e+00 -2.65129e+00 -3.22235e+00 -3.40999e+00 -3.25211e+00 -3.56787e+00
5.08800e+04 2.54000e+02 -3.03054e+00 -2.78722e+00 -3.27387e+00 -3.39651e+00 -3.23887e+00 -3.55416e+00
5.12000e+04 2.56000e+02 -2.97811e+00 -2.90220e+00 -3.05402e+00 -3.38347e+00 -3.22608e+00 -3.54086e+00
5.15200e+04 2.57000e+02 -2.98375e+00 -2.78967e+00 -3.17784e+00 -3.37085e+00 -3.21377e+00 -3.52793e+00
5.18400e+04 2.59000e+02 -3.03438e+00 -2.79430e+00 -3.27447e+00 -3.35859e+00 -3.20192e+00 -3.51526e+00
5.21600e+04 2.60000e+02 -2.99251e+00 -2.89958e+00 -3.08544e+00 -3.34663e+00 -3.19051e+00 -3.50274e+00
5.24800e+04 2.62000e+02 -2.80181e+00 -2.72997e+00 -2.87365e+00 -3.33486e+00 -3.17947e+00 -3.49025e+00
5.28000e+04 2.64000e+02 -2.91776e+00 -2.79723e+00 -3.03829e+00 -3.32318e+00 -3.16873e+00 -3.47763e+00
5.31200e+04 2.65000e+02 -2.71259e+00 -2.64627e+00 -2.77892e+00 -3.31148e+00 -3.15818e+00 -3.46477e+00
5.34400e+04 2.67000e+02 -3.06405e+00 -2.97286e+00 -3.15525e+00 -3.29964e+00 -3.14772e+00 -3.45156e+00
5.37600e+04 2.68000e+02 -2.85499e+00 -2.68983e+00 -3.02014e+00 -3.28760e+00 -3.13726e+00 -3.43793e+00
5.40800e+04 2.70000e+02 -2.89750e+00 -2.84256e+00 -2.95243e+00 -3.27526e+00 -3.12669e+00 -3.42383e+00
5.44000e+04 2.72000e+02 -2.88152e+00 -2.78199e+00 -2.98104e+00 -3.26260e+00 -3.11593e+00 -3.40928e+00
5.47200e+04 2.73000e+02 -2.86831e+00 -2.65237e+00 -3.08425e+00 -3.24959e+00 -3.10491e+00 -3.39428e+00
5.50400e+04 2.75000e+02 -2.94292e+00 -2.63545e+00 -3.25039e+00 -3.23623e+00 -3.09355e+00 -3.37890e+00
5.53600e+04 2.76000e+02 -2.83001e+00 -2.70162e+00 -2.95840e+00 -3.22252e+00 -3.08184e+00 -3.36321e+00
5.56800e+04 2.78000e+02 -3.00975e+00 -2.91914e+00 -3.10036e+00 -3.20851e+00 -3.06974e+00 -3.34728e+00
5.60000e+04 2.80000e+02 -2.65686e+00 -2.50144e+00 -2.81228e+00 -3.19422e+00 -3.05726e+00 -3.33119e+00
5.63200e+04 2.81000e+02 -2.67003e+00 -2.48980e+00 -2.85027e+00 -3.17970e+00 -3.04442e+00 -3.31498e+00
5.66400e+04 2.83000e+02 -2.81127e+00 -2.66020e+00 -2.96234e+00 -3.16501e+00 -3.03130e+00 -3.29872e+00
5.69600e+04 2.84000e+02 -2.80719e+00 -2.67221e+00 -2.94217e+00 -3.15021e+00 -3.01795e+00 -3.28247e+00
5.72800e+04 2.86000e+02 -2.69488e+00 -2.50428e+00 -2.88548e+00 -3.13537e+00 -3.00448e+00 -3.26625e+00
5.76000e+04 2.88000e+02 -2.64718e+00 -2.60012e+00 -2.69424e+00 -3.12056e+00 -2.99100e+00 -3.25011e+00
5.79200e+04 2.89000e+02 -2.77804e+00 -2.59686e+00 -2.95921e+00 -3.10586e+00 -2.97761e+00 -3.23412e+00
5.82400e+04 2.91000e+02 -2.70727e+00 -2.48298e+00 -2.93157e+00 -3.09136e+00 -2.96443e+00 -3.21830e+00
5.85600e+04 2.92000e+02 -2.67927e+00 -2.63393e+00 -2.72460e+00 -3.07713e+00 -2.95156e+00 -3.20270e+00
5.88800e+04 2.94000e+02 -2.69314e+00 -2.58658e+00 -2.79971e+00 -3.06322e+00 -2.93906e+00 -3.18738e+00
5.92000e+04 2.96000e+02 -2.71211e+00 -2.57997e+00 -2.84426e+00 -3.04967e+00 -2.92699e+00 -3.17235e+00
5.95200e+04 2.97000e+02 -2.71025e+00 -2.52915e+00 -2.89134e+00 -3.03651e+00 -2.91538e+00 -3.15764e+00
5.98400e+04 2.99000e+02 -2.77168e+00 -2.53511e+00 -3.00825e+00 -3.02374e+00 -2.90423e+00 -3.14325e+00
6.01600e+04 3.00000e+02 -2.65271e+00 -2.55166e+00 -2.75375e+00 -3.01132e+00 -2.89350e+00 -3.12913e+00
6.04800e+04 3.02000e+02 -2.51252e+00 -2.30619e+00 -2.71885e+00 -2.99922e+00 -2.88315e+00 -3.11529e+00
6.08000e+04 3.04000e+02 -2.65807e+00 -2.53348e+00 -2.78266e+00 -2.98739e+00 -2.87312e+00 -3.10165e+00
6.11200e+04 3.05000e+02 -2.69122e+00 -2.63783e+00 -2.74461e+00 -2.97577e+00 -2.86335e+00 -3.08819e+00
6.14400e+04 3.07000e+02 -2.57425e+00 -2.49457e+00 -2.65393e+00 -2.96432e+00 -2.85376e+00 -3.07487e+00
6.17600e+04 3.08000e+02 -2.49304e+00 -2.31268e+00 -2.67340e+00 -2.95296e+00 -2.84428e+00 -3.06164e+00
6.20800e+04 3.10000e+02 -2.71121e+00 -2.60540e+00 -2.81703e+00 -2.94169e+00 -2.83487e+00 -3.04850e+00
6.24000e+04 3.12000e+02 -2.52085e+00 -2.41130e+00 -2.63041e+00 -2.93044e+00 -2.82545e+00 -3.03544e+00
6.27200e+04 3.13000e+02 -2.60647e+00 -2.48879e+00 -2.72416e+00 -2.91921e+00 -2.81596e+00 -3.02245e+00
6.30400e+04 3.15000e+02 -2.49766e+00 -2.42724e+00 -2.56808e+00 -2.90796e+00 -2.80636e+00 -3.00957e+00
6.33600e+04 3.16000e+02 -2.61160e+00 -2.49271e+00 -2.73050e+00 -2.89671e+00 -2.79660e+00 -2.99683e+00
6.36800e+04 3.18000e+02 -2.81514e+00 -2.81038e+00 -2.81990e+00 -2.88543e+00 -2.78663e+00 -2.98423e+00
6.40000e+04 3.20000e+02 -2.44944e+00 -2.34015e+00 -2.55872e+00 -2.87413e+00 -2.77644e+00 -2.97182e+00
6.43200e+04 3.21000e+02 -2.47492e+00 -2.37403e+00 -2.57581e+00 -2.86279e+00 -2.76598e+00 -2.95960e+00
6.46400e+04 3.23000e+02 -2.53782e+00 -2.41271e+00 -2.66293e+00 -2.85142e+00 -2.75526e+00 -2.94758e+00
6.49600e+04 3.24000e+02 -2.57214e+00 -2.47231e+00 -2.67197e+00 -2.84002e+00 -2.74430e+00 -2.93574e+00
6.52800e+04 3.26000e+02 -2.32080e+00 -2.17489e+00 -2.46672e+00 -2.82860e+00 -2.73313e+00 -2.92408e+00
6.56000e+04 3.28000e+02 -2.35533e+00 -2.26243e+00 -2.44822e+00 -2.81718e+00 -2.72178e+00 -2.91258e+00
6.59200e+04 3.29000e+02 -2.34134e+00 -2.24622e+00 -2.43646e+00 -2.80578e+00 -2.71033e+00 -2.90123e+00
6.62400e+04 3.31000e+02 -2.47574e+00 -2.28508e+00 -2.66640e+00 -2.79444e+00 -2.69886e+00 -2.89002e+00
6.65600e+04 3.32000e+02 -2.44504e+00 -2.37889e+00 -2.51119e+00 -2.78319e+00 -2.68744e+00 -2.87894e+00
6.68800e+04 3.34000e+02 -2.32600e+00 -2.19943e+00 -2.45256e+00 -2.77206e+00 -2.67614e+00 -2.86798e+00
6.72000e+04 3.36000e+02 -2.37971e+00 -2.15096e+00 -2.60846e+00 -2.76107e+00 -2.66502e+00 -2.85713e+00
6.75200e+04 3.37000e+02 -2.52461e+00 -2.50501e+00 -2.54421e+00 -2.75025e+00 -2.65414e+00 -2.84637e+00
6.78400e+04 3.39000e+02 -2.54977e+00 -2.45847e+00 -2.64108e+00 -2.73960e+00 -2.64353e+00 -2.83567e+00
6.81600e+04 3.40000e+02 -2.23867e+00 -2.14897e+00 -2.32837e+00 -2.72910e+00 -2.63319e+00 -2.82502e+00
6.84800e+04 3.42000e+02 -2.42731e+00 -2.16511e+00 -2.68950e+00 -2.71873e+00 -2.62310e+00 -2.81436e+00
6.88000e+04 3.44000e+02 -2.21293e+00 -2.12545e+00 -2.30041e+00 -2.70844e+00 -2.61325e+00 -2.80364e+00
6.91200e+04 3.45000e+02 -2.26077e+00 -2.19748e+00 -2.32406e+00 -2.69819e+00 -2.60357e+00 -2.79281e+00
6.94400e+04 3.47000e+02 -2.39146e+00 -2.32336e+00 -2.45957e+00 -2.68793e+00 -2.59403e+00 -2.78182e+00
6.97600e+04 3.48000e+02 -2.33701e+00 -2.32320e+00 -2.35082e+00 -2.67759e+00 -2.58455e+00 -2.77062e+00
7.00800e+04 3.50000e+02 -2.37625e+00 -2.30866e+00 -2.44383e+00 -2.66713e+00 -2.57508e+00 -2.75917e+00
7.04000e+04 3.52000e+02 -2.29635e+00 -2.15809e+00 -2.43461e+00 -2.65651e+00 -2.56556e+00 -2.74745e+00
7.07200e+04 3.53000e+02 -2.25805e+00 -2.08071e+00 -2.43538e+00 -2.64569e+00 -2.55593e+00 -2.73544e+00
7.10400e+04 3.55000e+02 -2.22669e+00 -2.11020e+00 -2.34317e+00 -2.63465e+00 -2.54617e+00 -2.72313e+00
7.13600e+04 3.56000e+02 -2.31775e+00 -2.18717e+00 -2.44833e+00 -2.62339e+00 -2.53622e+00 -2.71056e+00
7.16800e+04 3.58000e+02 -2.35757e+00 -2.32661e+00 -2.38854e+00 -2.61191e+00 -2.52608e+00 -2.69773e+00
7.20000e+04 3.60000e+02 -2.31722e+00 -2.16178e+00 -2.47267e+00 -2.60021e+00 -2.51571e+00 -2.68470e+00
7.23200e+04 3.61000e+02 -2.32303e+00 -2.26961e+00 -2.37644e+00 -2.58832e+00 -2.50513e+00 -2.67150e+00
7.26400e+04 3.63000e+02 -2.20397e+00 -2.10291e+00 -2.30503e+00 -2.57626e+00 -2.49435e+00 -2.65818e+00
7.29600e+04 3.64000e+02 -2.23508e+00 -2.16278e+00 -2.30738e+00 -2.56408e+00 -2.48338e+00 -2.64478e+00
7.32800e+04 3.66000e+02 -2.15512e+00 -2.09262e+00 -2.21762e+00 -2.55182e+00 -2.47229e+00 -2.63136e+00
7.36000e+04 3.68000e+02 -2.12623e+00 -2.01509e+00 -2.23737e+00 -2.53954e+00 -2.46112e+00 -2.61797e+00
7.39200e+04 3.69000e+02 -2.06104e+00 -2.00724e+00 -2.11484e+00 -2.52729e+00 -2.44993e+00 -2.60464e+00
7.42400e+04 3.71000e+02 -2.17472e+00 -1.98215e+00 -2.36728e+00 -2.51512e+00 -2.43881e+00 -2.59143e+00
7.45600e+04 3.72000e+02 -2.21337e+00 -2.05059e+00 -2.37616e+00 -2.50308e+00 -2.42781e+00 -2.57836e+00
7.48800e+04 3.74000e+02 -2.20077e+00 -2.11940e+00 -2.28214e+00 -2.49123e+00 -2.41700e+00 -2.56545e+00
7.52000e+04 3.76000e+02 -2.22990e+00 -2.06986e+00 -2.38994e+00 -2.47958e+00 -2.40643e+00 -2.55273e+00
7.55200e+04 3.77000e+02 -2.30686e+00 -2.13390e+00 -2.47982e+00 -2.46817e+00 -2.39614e+00 -2.54019e+00
7.58400e+04 3.79000e+02 -2.21671e+00 -2.16192e+00 -2.27150e+00 -2.45699e+00 -2.38614e+00 -2.52784e+00
7.61600e+04 3.80000e+02 -2.07857e+00 -2.02379e+00 -2.13335e+00 -2.44604e+00 -2.37643e+00 -2.51566e+00
7.64800e+04 3.82000e+02 -2.07999e+00 -2.01616e+00 -2.14382e+00 -2.43530e+00 -2.36697e+00 -2.50363e+00
7.68000e+04 3.84000e+02 -2.25294e+00 -2.07417e+00 -2.43171e+00 -2.42474e+00 -2.35773e+00 -2.49175e+00
7.71200e+04 3.85000e+02 -2.09909e+00 -2.05822e+00 -2.13996e+00 -2.41432e+00 -2.34863e+00 -2.48001e+00
7.74400e+04 3.87000e+02 -2.08607e+00 -1.88563e+00 -2.28650e+00 -2.40400e+00 -2.33961e+00 -2.46838e+00
7.77600e+04 3.88000e+02 -2.09248e+00 -2.01848e+00 -2.16648e+00 -2.39376e+00 -2.33061e+00 -2.45690e+00
7.80800e+04 3.90000e+02 -2.09742e+00 -1.99799e+00 -2.19685e+00 -2.38357e+00 -2.32157e+00 -2.44557e+00
7.84000e+04 3.92000e+02 -2.16043e+00 -2.02839e+00 -2.29246e+00 -2.37344e+00 -2.31246e+00 -2.43442e+00
7.87200e+04 3.93000e+02 -2.17803e+00 -2.06009e+00 -2.29596e+00 -2.36336e+00 -2.30324e+00 -2.42348e+00
7.90400e+04 3.95000e+02 -2.12876e+00 -2.00531e+00 -2.25221e+00 -2.35334e+00 -2.29393e+00 -2.41275e+00
7.93600e+04 3.96000e+02 -2.12124e+00 -2.08002e+00 -2.16246e+00 -2.34340e+00 -2.28456e+00 -2.40225e+00
7.96800e+04 3.98000e+02 -2.11851e+00 -2.05753e+00 -2.17950e+00 -2.33356e+00 -2.27514e+00 -2.39197e+00
8.00000e+04 4.00000e+02 -2.07493e+00 -1.98863e+00 -2.16122e+00 -2.32382e+00 -2.26574e+00 -2.38190e+00
8.03200e+04 4.01000e+02 -2.04859e+00 -2.01260e+00 -2.08458e+00 -2.31421e+00 -2.25641e+00 -2.37201e+00
8.06400e+04 4.03000e+02 -2.10696e+00 -2.02329e+00 -2.19063e+00 -2.30474e+00 -2.24719e+00 -2.36228e+00
8.09600e+04 4.04000e+02 -2.03313e+00 -1.90168e+00 -2.16457e+00 -2.29541e+00 -2.23814e+00 -2.35267e+00
8.12800e+04 4.06000e+02 -2.03039e+00 -1.93230e+00 -2.12848e+00 -2.28623e+00 -2.22930e+00 -2.34317e+00
8.16000e+04 4.08000e+02 -1.95146e+00 -1.79894e+00 -2.10398e+00 -2.27723e+00 -2.22071e+00 -2.33375e+00
8.19200e+04 4.09000e+02 -2.04966e+00 -1.93265e+00 -2.16667e+00 -2.26840e+00 -2.21238e+00 -2.32441e+00
8.22400e+04 4.11000e+02 -1.96328e+00 -1.81347e+00 -2.11309e+00 -2.25976e+00 -2.20436e+00 -2.31515e+00
8.25600e+04 4.12000e+02 -2.04531e+00 -2.00696e+00 -2.08366e+00 -2.25131e+00 -2.19666e+00 -2.30597e+00
8.28800e+04 4.14000e+02 -1.97209e+00 -1.93979e+00 -2.00439e+00 -2.24309e+00 -2.18929e+00 -2.29689e+00
8.32000e+04 4.16000e+02 -2.01061e+00 -1.94064e+00 -2.08057e+00 -2.23507e+00 -2.18225e+00 -2.28788e+00
8.35200e+04 4.17000e+02 -2.03305e+00 -1.91682e+00 -2.14928e+00 -2.22726e+00 -2.17556e+00 -2.27897e+00
8.38400e+04 4.19000e+02 -1.97705e+00 -1.93071e+00 -2.02339e+00 -2.21966e+00 -2.16918e+00 -2.27013e+00
8.41600e+04 4.20000e+02 -1.89733e+00 -1.88135e+00 -1.91330e+00 -2.21222e+00 -2.16308e+00 -2.26136e+00
8.44800e+04 4.22000e+02 -1.92492e+00 -1.81488e+00 -2.03497e+00 -2.20492e+00 -2.15723e+00 -2.25261e+00
8.48000e+04 4.24000e+02 -1.91844e+00 -1.82656e+00 -2.01032e+00 -2.19770e+00 -2.15154e+00 -2.24386e+00
8.51200e+04 4.25000e+02 -1.91174e+00 -1.75969e+00 -2.06379e+00 -2.19053e+00 -2.14596e+00 -2.23511e+00
8.54400e+04 4.27000e+02 -1.95655e+00 -1.79963e+00 -2.11348e+00 -2.18336e+00 -2.14039e+00 -2.22633e+00
8.57600e+04 4.28000e+02 -1.90962e+00 -1.85284e+00 -1.96641e+00 -2.17614e+00 -2.13475e+00 -2.21753e+00
8.60800e+04 4.30000e+02 -1.84377e+00 -1.76780e+00 -1.91973e+00 -2.16884e+00 -2.12897e+00 -2.20871e+00
8.64000e+04 4.32000e+02 -1.92116e+00 -1.77927e+00 -2.06306e+00 -2.16143e+00 -2.12295e+00 -2.19992e+00
8.67200e+04 4.33000e+02 -1.89147e+00 -1.81771e+00 -1.96523e+00 -2.15390e+00 -2.11663e+00 -2.19116e+00
8.70400e+04 4.35000e+02 -1.94030e+00 -1.89145e+00 -1.98915e+00 -2.14623e+00 -2.10996e+00 -2.18249e+00
8.73600e+04 4.36000e+02 -1.84465e+00 -1.73100e+00 -1.95830e+00 -2.13842e+00 -2.10292e+00 -2.17391e+00
8.76800e+04 4.38000e+02 -1.85923e+00 -1.75419e+00 -1.96426e+00 -2.13046e+00 -2.09545e+00 -2.16548e+00
8.80000e+04 4.40000e+02 -1.86289e+00 -1.67191e+00 -2.05387e+00 -2.12237e+00 -2.08757e+00 -2.15717e+00
8.83200e+04 4.41000e+02 -1.88606e+00 -1.82869e+00 -1.94343e+00 -2.11415e+00 -2.07929e+00 -2.14901e+00
8.86400e+04 4.43000e+02 -1.90027e+00 -1.75668e+00 -2.04386e+00 -2.10581e+00 -2.07061e+00 -2.14100e+00
8.89600e+04 4.44000e+02 -1.78584e+00 -1.68804e+00 -1.88363e+00 -2.09735e+00 -2.06158e+00 -2.13313e+00
8.92800e+04 4.46000e+02 -1.82388e+00 -1.58942e+00 -2.05835e+00 -2.08881e+00 -2.05223e+00 -2.12539e+00
8.96000e+04 4.48000e+02 -1.96529e+00 -1.73893e+00 -2.19164e+00 -2.08018e+00 -2.04259e+00 -2.11778e+00
8.99200e+04 4.49000e+02 -1.80417e+00 -1.68101e+00 -1.92733e+00 -2.07151e+00 -2.03271e+00 -2.11030e+00
9.02400e+04 4.51000e+02 -1.88795e+00 -1.63593e+00 -2.13996e+00 -2.06279e+00 -2.02264e+00 -2.10295e+00
9.05600e+04 4.52000e+02 -1.91209e+00 -1.66431e+00 -2.15987e+00 -2.05409e+00 -2.01244e+00 -2.09573e+00
9.08800e+04 4.54000e+02 -1.88186e+00 -1.77150e+00 -1.99223e+00 -2.04539e+00 -2.00213e+00 -2.08864e+00
9.12000e+04 4.56000e+02 -1.86636e+00 -1.81178e+00 -1.92094e+00 -2.03673e+00 -1.99177e+00 -2.08170e+00
9.15200e+04 4.57000e+02 -1.91883e+00 -1.83706e+00 -2.00061e+00 -2.02814e+00 -1.98137e+00 -2.07490e+00
9.18400e+04 4.59000e+02 -1.83346e+00 -1.72967e+00 -1.93725e+00 -2.01961e+00 -1.97096e+00 -2.06826e+00
9.21600e+04 4.60000e+02 -1.70944e+00 -1.63119e+00 -1.78768e+00 -2.01116e+00 -1.96054e+00 -2.06178e+00
9.24800e+04 4.62000e+02 -1.78787e+00 -1.70134e+00 -1.87440e+00 -2.00280e+00 -1.95013e+00 -2.05548e+00
9.28000e+04 4.64000e+02 -1.74129e+00 -1.67970e+00 -1.80288e+00 -1.99454e+00 -1.93970e+00 -2.04938e+00
9.31200e+04 4.65000e+02 -1.78726e+00 -1.62776e+00 -1.94676e+00 -1.98639e+00 -1.92928e+00 -2.04351e+00
9.34400e+04 4.67000e+02 -1.82787e+00 -1.72949e+00 -1.92625e+00 -1.97836e+00 -1.91885e+00 -2.03788e+00
9.37600e+04 4.68000e+02 -1.72869e+00 -1.59874e+00 -1.85863e+00 -1.97048e+00 -1.90844e+00 -2.03252e+00
9.40800e+04 4.70000e+02 -1.70736e+00 -1.66534e+00 -1.74939e+00 -1.96277e+00 -1.89808e+00 -2.02746e+00
9.44000e+04 4.72000e+02 -1.89280e+00 -1.82747e+00 -1.95812e+00 -1.95524e+00 -1.88780e+00 -2.02268e+00
9.47200e+04 4.73000e+02 -1.69875e+00 -1.62013e+00 -1.77738e+00 -1.94791e+00 -1.87764e+00 -2.01818e+00
9.50400e+04 4.75000e+02 -1.78954e+00 -1.74089e+00 -1.83819e+00 -1.94080e+00 -1.86766e+00 -2.01393e+00
9.53600e+04 4.76000e+02 -1.76182e+00 -1.64776e+00 -1.87587e+00 -1.93389e+00 -1.85789e+00 -2.00988e+00
9.56800e+04 4.78000e+02 -1.75571e+00 -1.65804e+00 -1.85338e+00 -1.92717e+00 -1.84839e+00 -2.00595e+00
9.60000e+04 4.80000e+02 -1.70586e+00 -1.64952e+00 -1.76220e+00 -1.92062e+00 -1.83918e+00 -2.00205e+00
9.63200e+04 4.81000e+02 -1.61698e+00 -1.57286e+00 -1.66110e+00 -1.91418e+00 -1.83028e+00 -1.99808e+00
9.66400e+04 4.83000e+02 -1.59699e+00 -1.47322e+00 -1.72077e+00 -1.90783e+00 -1.82171e+00 -1.99394e+00
9.69600e+04 4.84000e+02 -1.67251e+00 -1.61328e+00 -1.73175e+00 -1.90151e+00 -1.81347e+00 -1.98955e+00
9.72800e+04 4.86000e+02 -1.58997e+00 -1.47583e+00 -1.70412e+00 -1.89519e+00 -1.80555e+00 -1.98483e+00
9.76000e+04 4.88000e+02 -1.75858e+00 -1.62261e+00 -1.89455e+00 -1.88883e+00 -1.79796e+00 -1.97970e+00
9.79200e+04 4.89000e+02 -1.77952e+00 -1.55101e+00 -2.00803e+00 -1.88242e+00 -1.79068e+00 -1.97417e+00
9.82400e+04 4.91000e+02 -1.62256e+00 -1.46715e+00 -1.77797e+00 -1.87594e+00 -1.78369e+00 -1.96818e+00
9.85600e+04 4.92000e+02 -1.73545e+00 -1.64721e+00 -1.82368e+00 -1.86937e+00 -1.77698e+00 -1.96177e+00
9.88800e+04 4.94000e+02 -1.67609e+00 -1.46626e+00 -1.88592e+00 -1.86273e+00 -1.77052e+00 -1.95495e+00
9.92000e+04 4.96000e+02 -1.63463e+00 -1.53612e+00 -1.73314e+00 -1.85603e+00 -1.76429e+00 -1.94776e+00
9.95200e+04 4.97000e+02 -1.73073e+00 -1.59275e+00 -1.86871e+00 -1.84925e+00 -1.75826e+00 -1.94024e+00
9.98400e+04 4.99000e+02 -1.72186e+00 -1.57856e+00 -1.86516e+00 -1.84241e+00 -1.75239e+00 -1.93243e+00
1.00160e+05 5.00000e+02 -1.59369e+00 -1.45529e+00 -1.73208e+00 -1.83552e+00 -1.74664e+00 -1.92439e+00
1.00480e+05 5.02000e+02 -1.62155e+00 -1.53297e+00 -1.71014e+00 -1.82858e+00 -1.74098e+00 -1.91618e+00
1.00800e+05 5.04000e+02 -1.66987e+00 -1.59565e+00 -1.74409e+00 -1.82161e+00 -1.73537e+00 -1.90785e+00
1.01120e+05 5.05000e+02 -1.70035e+00 -1.56830e+00 -1.83239e+00 -1.81461e+00 -1.72975e+00 -1.89947e+00
1.01440e+05 5.07000e+02 -1.60181e+00 -1.48833e+00 -1.71528e+00 -1.80763e+00 -1.72413e+00 -1.89113e+00
1.01760e+05 5.08000e+02 -1.58064e+00 -1.48723e+00 -1.67405e+00 -1.80067e+00 -1.71845e+00 -1.88290e+00
1.02080e+05 5.10000e+02 -1.55830e+00 -1.51156e+00 -1.60504e+00 -1.79378e+00 -1.71273e+00 -1.87483e+00
1.02400e+05 5.12000e+02 -1.62211e+00 -1.47681e+00 -1.76741e+00 -1.78698e+00 -1.70695e+00 -1.86701e+00
1.02720e+05 5.13000e+02 -1.49654e+00 -1.42725e+00 -1.56582e+00 -1.78031e+00 -1.70112e+00 -1.85950e+00
1.03040e+05 5.15000e+02 -1.52486e+00 -1.38799e+00 -1.66173e+00 -1.77379e+00 -1.69526e+00 -1.85233e+00
1.03360e+05 5.16000e+02 -1.51362e+00 -1.49480e+00 -1.53244e+00 -1.76745e+00 -1.68937e+00 -1.84554e+00
1.03680e+05 5.18000e+02 -1.60507e+00 -1.52628e+00 -1.68386e+00 -1.76130e+00 -1.68347e+00 -1.83913e+00
1.04000e+05 5.20000e+02 -1.55618e+00 -1.36736e+00 -1.74500e+00 -1.75534e+00 -1.67757e+00 -1.83310e+00
1.04320e+05 5.21000e+02 -1.49571e+00 -1.43732e+00 -1.55411e+00 -1.74955e+00 -1.67168e+00 -1.82742e+00
1.04640e+05 5.23000e+02 -1.62949e+00 -1.56211e+00 -1.69687e+00 -1.74393e+00 -1.66580e+00 -1.82207e+00
1.04960e+05 5.24000e+02 -1.53104e+00 -1.39437e+00 -1.66770e+00 -1.73844e+00 -1.65991e+00 -1.81698e+00
1.05280e+05 5.26000e+02 -1.51667e+00 -1.42350e+00 -1.60984e+00 -1.73306e+00 -1.65402e+00 -1.81209e+00
1.05600e+05 5.28000e+02 -1.50825e+00 -1.40087e+00 -1.61563e+00 -1.72774e+00 -1.64812e+00 -1.80735e+00
1.05920e+05 5.29000e+02 -1.57018e+00 -1.46030e+00 -1.68007e+00 -1.72245e+00 -1.64218e+00 -1.80271e+00
1.06240e+05 5.31000e+02 -1.53821e+00 -1.44718e+00 -1.62923e+00 -1.71715e+00 -1.63622e+00 -1.79809e+00
1.06560e+05 5.32000e+02 -1.55636e+00 -1.48838e+00 -1.62433e+00 -1.71182e+00 -1.63022e+00 -1.79343e+00
1.06880e+05 5.34000e+02 -1.51157e+00 -1.44554e+00 -1.57759e+00 -1.70644e+00 -1.62418e+00 -1.78871e+00
1.07200e+05 5.36000e+02 -1.60545e+00 -1.44042e+00 -1.77049e+00 -1.70099e+00 -1.61810e+00 -1.78387e+00
1.07520e+05 5.37000e+02 -1.57703e+00 -1.53094e+00 -1.62312e+00 -1.69545e+00 -1.61200e+00 -1.77890e+00
1.07840e+05 5.39000e+02 -1.61194e+00 -1.49905e+00 -1.72483e+00 -1.68984e+00 -1.60589e+00 -1.77378e+00
1.08160e+05 5.40000e+02 -1.47950e+00 -1.42506e+00 -1.53394e+00 -1.68414e+00 -1.59977e+00 -1.76851e+00
1.08480e+05 5.42000e+02 -1.51627e+00 -1.44068e+00 -1.59186e+00 -1.67835e+00 -1.59364e+00 -1.76306e+00
1.08800e+05 5.44000e+02 -1.51049e+00 -1.40700e+00 -1.61399e+00 -1.67249e+00 -1.58753e+00 -1.75745e+00
1.09120e+05 5.45000e+02 -1.48762e+00 -1.34321e+00 -1.63202e+00 -1.66656e+00 -1.58144e+00 -1.75169e+00
1.09440e+05 5.47000e+02 -1.45686e+00 -1.34779e+00 -1.56593e+00 -1.66058e+00 -1.57537e+00 -1.74579e+00
1.09760e+05 5.48000e+02 -1.52552e+00 -1.40986e+00 -1.64118e+00 -1.65457e+00 -1.56935e+00 -1.73979e+00
1.10080e+05 5.50000e+02 -1.52472e+00 -1.46946e+00 -1.57998e+00 -1.64856e+00 -1.56340e+00 -1.73372e+00
1.10400e+05 5.52000e+02 -1.60171e+00 -1.56603e+00 -1.63738e+00 -1.64257e+00 -1.55754e+00 -1.72760e+00
1.10720e+05 5.53000e+02 -1.47969e+00 -1.38563e+00 -1.57375e+00 -1.63664e+00 -1.55181e+00 -1.72148e+00
1.11040e+05 5.55000e+02 -1.46642e+00 -1.39240e+00 -1.54044e+00 -1.63081e+00 -1.54623e+00 -1.71539e+00
1.11360e+05 5.56000e+02 -1.53149e+00 -1.41892e+00 -1.64407e+00 -1.62508e+00 -1.54082e+00 -1.70934e+00
1.11680e+05 5.58000e+02 -1.51072e+00 -1.44874e+00 -1.57269e+00 -1.61950e+00 -1.53562e+00 -1.70338e+00
1.12000e+05 5.60000e+02 -1.42572e+00 -1.40734e+00 -1.44410e+00 -1.61404e+00 -1.53060e+00 -1.69748e+00
1.12320e+05 5.61000e+02 -1.39285e+00 -1.33747e+00 -1.44823e+00 -1.60873e+00 -1.52579e+00 -1.69167e+00
1.12640e+05 5.63000e+02 -1.41098e+00 -1.32236e+00 -1.49961e+00 -1.60356e+00 -1.52116e+00 -1.68595e+00
1.12960e+05 5.64000e+02 -1.50303e+00 -1.42024e+00 -1.58582e+00 -1.59851e+00 -1.51672e+00 -1.68030e+00
1.13280e+05 5.66000e+02 -1.46956e+00 -1.31839e+00 -1.62073e+00 -1.59357e+00 -1.51244e+00 -1.67471e+00
1.13600e+05 5.68000e+02 -1.42876e+00 -1.38703e+00 -1.47049e+00 -1.58873e+00 -1.50829e+00 -1.66917e+00
1.13920e+05 5.69000e+02 -1.43335e+00 -1.36276e+00 -1.50394e+00 -1.58398e+00 -1.50428e+00 -1.66369e+00
1.14240e+05 5.71000e+02 -1.49811e+00 -1.48398e+00 -1.51224e+00 -1.57930e+00 -1.50038e+00 -1.65823e+00
1.14560e+05 5.72000e+02 -1.50275e+00 -1.46673e+00 -1.53877e+00 -1.57469e+00 -1.49657e+00 -1.65281e+00
1.14880e+05 5.74000e+02 -1.42661e+00 -1.27985e+00 -1.57336e+00 -1.57013e+00 -1.49285e+00 -1.64741e+00
1.15200e+05 5.76000e+02 -1.42051e+00 -1.34423e+00 -1.49679e+00 -1.56561e+00 -1.48918e+00 -1.64203e+00
1.15520e+05 5.77000e+02 -1.45353e+00 -1.41559e+00 -1.49147e+00 -1.56111e+00 -1.48555e+00 -1.63667e+00
1.15840e+05 5.79000e+02 -1.57325e+00 -1.48962e+00 -1.65689e+00 -1.55663e+00 -1.48194e+00 -1.63133e+00
1.16160e+05 5.80000e+02 -1.40976e+00 -1.29628e+00 -1.52325e+00 -1.55216e+00 -1.47830e+00 -1.62602e+00
1.16480e+05 5.82000e+02 -1.40412e+00 -1.37082e+00 -1.43742e+00 -1.54767e+00 -1.47462e+00 -1.62073e+00
1.16800e+05 5.84000e+02 -1.40713e+00 -1.26855e+00 -1.54572e+00 -1.54317e+00 -1.47086e+00 -1.61548e+00
1.17120e+05 5.85000e+02 -1.46986e+00 -1.31350e+00 -1.62622e+00 -1.53864e+00 -1.46701e+00 -1.61027e+00
1.17440e+05 5.87000e+02 -1.40476e+00 -1.29471e+00 -1.51481e+00 -1.53409e+00 -1.46305e+00 -1.60513e+00
1.17760e+05 5.88000e+02 -1.41234e+00 -1.29604e+00 -1.52864e+00 -1.52951e+00 -1.45898e+00 -1.60003e+00
1.18080e+05 5.90000e+02 -1.34770e+00 -1.30685e+00 -1.38855e+00 -1.52490e+00 -1.45479e+00 -1.59501e+00
1.18400e+05 5.92000e+02 -1.30484e+00 -1.22814e+00 -1.38153e+00 -1.52028e+00 -1.45051e+00 -1.59005e+00
1.18720e+05 5.93000e+02 -1.32308e+00 -1.30335e+00 -1.34281e+00 -1.51566e+00 -1.44615e+00 -1.58516e+00
1.19040e+05 5.95000e+02 -1.40782e+00 -1.25635e+00 -1.55928e+00 -1.51105e+00 -1.44175e+00 -1.58035e+00
1.19360e+05 5.96000e+02 -1.48970e+00 -1.34290e+00 -1.63650e+00 -1.50646e+00 -1.43731e+00 -1.57560e+00
1.19680e+05 5.98000e+02 -1.40139e+00 -1.35351e+00 -1.44927e+00 -1.50191e+00 -1.43289e+00 -1.57092e+00
1.20000e+05 6.00000e+02 -1.27788e+00 -1.18059e+00 -1.37517e+00 -1.49738e+00 -1.42848e+00 -1.56628e+00
1.20320e+05 6.01000e+02 -1.36132e+00 -1.31703e+00 -1.40561e+00 -1.49290e+00 -1.42410e+00 -1.56169e+00
1.20640e+05 6.03000e+02 -1.30083e+00 -1.26677e+00 -1.33489e+00 -1.48844e+00 -1.41974e+00 -1.55714e+00
1.20960e+05 6.04000e+02 -1.27655e+00 -1.16913e+00 -1.38396e+00 -1.48399e+00 -1.41538e+00 -1.55261e+00
1.21280e+05 6.06000e+02 -1.36751e+00 -1.25557e+00 -1.47946e+00 -1.47955e+00 -1.41102e+00 -1.54808e+00
1.21600e+05 6.08000e+02 -1.37260e+00 -1.25735e+00 -1.48784e+00 -1.47509e+00 -1.40663e+00 -1.54355e+00
1.21920e+05 6.09000e+02 -1.32794e+00 -1.13098e+00 -1.52490e+00 -1.47061e+00 -1.40219e+00 -1.53902e+00
1.22240e+05 6.11000e+02 -1.34110e+00 -1.22322e+00 -1.45899e+00 -1.46608e+00 -1.39769e+00 -1.53447e+00
1.22560e+05 6.12000e+02 -1.34431e+00 -1.26517e+00 -1.42346e+00 -1.46152e+00 -1.39313e+00 -1.52992e+00
1.22880e+05 6.14000e+02 -1.30490e+00 -1.26873e+00 -1.34107e+00 -1.45692e+00 -1.38850e+00 -1.52534e+00
1.23200e+05 6.16000e+02 -1.35533e+00 -1.26206e+00 -1.44860e+00 -1.45227e+00 -1.38380e+00 -1.52075e+00
1.23520e+05 6.17000e+02 -1.28285e+00 -1.22348e+00 -1.34222e+00 -1.44759e+00 -1.37904e+00 -1.51615e+00
1.23840e+05 6.19000e+02 -1.37229e+00 -1.33808e+00 -1.40650e+00 -1.44289e+00 -1.37423e+00 -1.51155e+00
1.24160e+05 6.20000e+02 -1.32744e+00 -1.23297e+00 -1.42190e+00 -1.43815e+00 -1.36936e+00 -1.50694e+00
1.24480e+05 6.22000e+02 -1.29014e+00 -1.23375e+00 -1.34653e+00 -1.43341e+00 -1.36447e+00 -1.50235e+00
1.24800e+05 6.24000e+02 -1.40738e+00 -1.30223e+00 -1.51253e+00 -1.42865e+00 -1.35953e+00 -1.49777e+00
1.25120e+05 6.25000e+02 -1.29828e+00 -1.23927e+00 -1.35728e+00 -1.42390e+00 -1.35458e+00 -1.49322e+00
1.25440e+05 6.27000e+02 -1.33499e+00 -1.26874e+00 -1.40124e+00 -1.41916e+00 -1.34961e+00 -1.48871e+00
1.25760e+05 6.28000e+02 -1.31743e+00 -1.23832e+00 -1.39654e+00 -1.41445e+00 -1.34464e+00 -1.48426e+00
1.26080e+05 6.30000e+02 -1.28930e+00 -1.24329e+00 -1.33531e+00 -1.40979e+00 -1.33970e+00 -1.47989e+00
1.26400e+05 6.32000e+02 -1.24529e+00 -1.18308e+00 -1.30750e+00 -1.40520e+00 -1.33479e+00 -1.47560e+00
1.26720e+05 6.33000e+02 -1.38231e+00 -1.30359e+00 -1.46102e+00 -1.40068e+00 -1.32994e+00 -1.47141e+00
1.27040e+05 6.35000e+02 -1.29460e+00 -1.22506e+00 -1.36414e+00 -1.39626e+00 -1.32519e+00 -1.46733e+00
1.27360e+05 6.36000e+02 -1.35041e+00 -1.24683e+00 -1.45399e+00 -1.39194e+00 -1.32053e+00 -1.46335e+00
1.27680e+05 6.38000e+02 -1.32566e+00 -1.22391e+00 -1.42741e+00 -1.38775e+00 -1.31600e+00 -1.45949e+00
1.28000e+05 6.40000e+02 -1.24354e+00 -1.22327e+00 -1.26381e+00 -1.38368e+00 -1.31162e+00 -1.45574e+00
1.28320e+05 6.41000e+02 -1.23007e+00 -1.19259e+00 -1.26755e+00 -1.37975e+00 -1.30740e+00 -1.45210e+00
1.28640e+05 6.43000e+02 -1.28340e+00 -1.24176e+00 -1.32503e+00 -1.37595e+00 -1.30335e+00 -1.44856e+00
1.28960e+05 6.44000e+02 -1.26733e+00 -1.22947e+00 -1.30519e+00 -1.37230e+00 -1.29949e+00 -1.44511e+00
1.29280e+05 6.46000e+02 -1.21839e+00 -1.19187e+00 -1.24491e+00 -1.36879e+00 -1.29585e+00 -1.44173e+00
1.29600e+05 6.48000e+02 -1.22746e+00 -1.16554e+00 -1.28939e+00 -1.36542e+00 -1.29240e+00 -1.43844e+00
1.29920e+05 6.49000e+02 -1.29105e+00 -1.25075e+00 -1.33135e+00 -1.36219e+00 -1.28917e+00 -1.43520e+00
1.30240e+05 6.51000e+02 -1.25386e+00 -1.18866e+00 -1.31906e+00 -1.35910e+00 -1.28616e+00 -1.43203e+00
1.30560e+05 6.52000e+02 -1.31281e+00 -1.24102e+00 -1.38460e+00 -1.35614e+00 -1.28336e+00 -1.42892e+00
1.30880e+05 6.54000e+02 -1.21383e+00 -1.07238e+00 -1.35529e+00 -1.35331e+00 -1.28077e+00 -1.42585e+00
1.31200e+05 6.56000e+02 -1.25190e+00 -1.19024e+00 -1.31355e+00 -1.35061e+00 -1.27838e+00 -1.42284e+00
1.31520e+05 6.57000e+02 -1.30269e+00 -1.26534e+00 -1.34004e+00 -1.34800e+00 -1.27616e+00 -1.41985e+00
1.31840e+05 6.59000e+02 -1.28895e+00 -1.22613e+00 -1.35177e+00 -1.34547e+00 -1.27407e+00 -1.41687e+00
1.32160e+05 6.60000e+02 -1.25283e+00 -1.16324e+00 -1.34241e+00 -1.34300e+00 -1.27211e+00 -1.41388e+00
1.32480e+05 6.62000e+02 -1.19726e+00 -1.09965e+00 -1.29486e+00 -1.34053e+00 -1.27022e+00 -1.41085e+00
1.32800e+05 6.64000e+02 -1.23778e+00 -1.09451e+00 -1.38105e+00 -1.33805e+00 -1.26836e+00 -1.40774e+00
1.33120e+05 6.65000e+02 -1.18797e+00 -1.07834e+00 -1.29759e+00 -1.33552e+00 -1.26650e+00 -1.40455e+00
1.33440e+05 6.67000e+02 -1.18000e+00 -1.14215e+00 -1.21784e+00 -1.33291e+00 -1.26460e+00 -1.40123e+00
1.33760e+05 6.68000e+02 -1.21025e+00 -1.12424e+00 -1.29625e+00 -1.33021e+00 -1.26263e+00 -1.39779e+00
1.34080e+05 6.70000e+02 -1.25011e+00 -1.20735e+00 -1.29287e+00 -1.32739e+00 -1.26056e+00 -1.39422e+00
1.34400e+05 6.72000e+02 -1.19028e+00 -1.08922e+00 -1.29134e+00 -1.32446e+00 -1.25838e+00 -1.39053e+00
1.34720e+05 6.73000e+02 -1.20423e+00 -1.15935e+00 -1.24911e+00 -1.32141e+00 -1.25608e+00 -1.38674e+00
1.35040e+05 6.75000e+02 -1.21561e+00 -1.18530e+00 -1.24591e+00 -1.31825e+00 -1.25364e+00 -1.38287e+00
1.35360e+05 6.76000e+02 -1.21731e+00 -1.12409e+00 -1.31052e+00 -1.31501e+00 -1.25106e+00 -1.37895e+00
1.35680e+05 6.78000e+02 -1.22998e+00 -1.17967e+00 -1.28029e+00 -1.31167e+00 -1.24834e+00 -1.37500e+00
1.36000e+05 6.80000e+02 -1.13843e+00 -1.03237e+00 -1.24449e+00 -1.30826e+00 -1.24548e+00 -1.37105e+00
1.36320e+05 6.81000e+02 -1.21397e+00 -1.18376e+00 -1.24418e+00 -1.30480e+00 -1.24247e+00 -1.36712e+00
1.36640e+05 6.83000e+02 -1.14352e+00 -1.01382e+00 -1.27321e+00 -1.30127e+00 -1.23932e+00 -1.36322e+00
1.36960e+05 6.84000e+02 -1.13989e+00 -1.10008e+00 -1.17969e+00 -1.29772e+00 -1.23605e+00 -1.35939e+00
1.37280e+05 6.86000e+02 -1.14128e+00 -1.08170e+00 -1.20085e+00 -1.29413e+00 -1.23265e+00 -1.35560e+00
1.37600e+05 6.88000e+02 -1.16830e+00 -1.07060e+00 -1.26600e+00 -1.29052e+00 -1.22917e+00 -1.35187e+00
1.37920e+05 6.89000e+02 -1.22376e+00 -1.12918e+00 -1.31834e+00 -1.28692e+00 -1.22563e+00 -1.34820e+00
1.38240e+05 6.91000e+02 -1.24384e+00 -1.14918e+00 -1.33850e+00 -1.28333e+00 -1.22208e+00 -1.34458e+00
1.38560e+05 6.92000e+02 -1.19359e+00 -1.10133e+00 -1.28584e+00 -1.27976e+00 -1.21852e+00 -1.34101e+00
1.38880e+05 6.94000e+02 -1.22228e+00 -1.15410e+00 -1.29046e+00 -1.27625e+00 -1.21502e+00 -1.33747e+00
1.39200e+05 6.96000e+02 -1.22336e+00 -1.12915e+00 -1.31757e+00 -1.27277e+00 -1.21160e+00 -1.33395e+00
1.39520e+05 6.97000e+02 -1.14699e+00 -1.03358e+00 -1.26039e+00 -1.26935e+00 -1.20826e+00 -1.33044e+00
1.39840e+05 6.99000e+02 -1.25465e+00 -1.13504e+00 -1.37426e+00 -1.26599e+00 -1.20504e+00 -1.32694e+00
1.40160e+05 7.00000e+02 -1.13085e+00 -1.09009e+00 -1.17161e+00 -1.26267e+00 -1.20190e+00 -1.32345e+00
1.40480e+05 7.02000e+02 -1.17831e+00 -1.11397e+00 -1.24265e+00 -1.25940e+00 -1.19885e+00 -1.31995e+00
1.40800e+05 7.04000e+02 -1.18240e+00 -1.10332e+00 -1.26148e+00 -1.25616e+00 -1.19586e+00 -1.31646e+00
1.41120e+05 7.05000e+02 -1.13876e+00 -1.06990e+00 -1.20762e+00 -1.25294e+00 -1.19291e+00 -1.31298e+00
1.41440e+05 7.07000e+02 -1.20764e+00 -1.17471e+00 -1.24057e+00 -1.24975e+00 -1.18999e+00 -1.30952e+00
1.41760e+05 7.08000e+02 -1.15541e+00 -1.12125e+00 -1.18957e+00 -1.24658e+00 -1.18705e+00 -1.30611e+00
1.42080e+05 7.10000e+02 -1.16631e+00 -1.15765e+00 -1.17497e+00 -1.24343e+00 -1.18408e+00 -1.30277e+00
1.42400e+05 7.12000e+02 -1.20056e+00 -1.17869e+00 -1.22243e+00 -1.24029e+00 -1.18105e+00 -1.29952e+00
1.42720e+05 7.13000e+02 -1.15488e+00 -1.05094e+00 -1.25882e+00 -1.23718e+00 -1.17797e+00 -1.29638e+00
1.43040e+05 7.15000e+02 -1.06051e+00 -9.84848e-01 -1.13618e+00 -1.23410e+00 -1.17482e+00 -1.29337e+00
1.43360e+05 7.16000e+02 -1.13349e+00 -1.10320e+00 -1.16378e+00 -1.23105e+00 -1.17162e+00 -1.29048e+00
1.43680e+05 7.18000e+02 -1.19521e+00 -1.11869e+00 -1.27174e+00 -1.22804e+00 -1.16835e+00 -1.28772e+00
1.44000e+05 7.20000e+02 -1.12328e+00 -1.06807e+00 -1.17849e+00 -1.22507e+00 -1.16505e+00 -1.28509e+00
1.44320e+05 7.21000e+02 -1.11028e+00 -1.01177e+00 -1.20880e+00 -1.22214e+00 -1.16173e+00 -1.28255e+00
1.44640e+05 7.23000e+02 -1.13174e+00 -1.06189e+00 -1.20159e+00 -1.21926e+00 -1.15842e+00 -1.28010e+00
1.44960e+05 7.24000e+02 -1.10760e+00 -1.02896e+00 -1.18624e+00 -1.21641e+00 -1.15513e+00 -1.27769e+00
1.45280e+05 7.26000e+02 -1.11326e+00 -1.03722e+00 -1.18930e+00 -1.21360e+00 -1.15189e+00 -1.27532e+00
1.45600e+05 7.28000e+02 -1.13436e+00 -1.08206e+00 -1.18666e+00 -1.21082e+00 -1.14872e+00 -1.27292e+00
1.45920e+05 7.29000e+02 -1.10737e+00 -1.05955e+00 -1.15519e+00 -1.20806e+00 -1.14564e+00 -1.27048e+00
1.46240e+05 7.31000e+02 -1.08536e+00 -1.01260e+00 -1.15812e+00 -1.20531e+00 -1.14266e+00 -1.26796e+00
1.46560e+05 7.32000e+02 -1.06988e+00 -9.66773e-01 -1.17299e+00 -1.20256e+00 -1.13979e+00 -1.26534e+00
1.46880e+05 7.34000e+02 -1.13724e+00 -1.09147e+00 -1.18301e+00 -1.19981e+00 -1.13702e+00 -1.26260e+00
1.47200e+05 7.36000e+02 -1.12541e+00 -1.07119e+00 -1.17963e+00 -1.19705e+00 -1.13437e+00 -1.25973e+00
1.47520e+05 7.37000e+02 -1.21931e+00 -1.09860e+00 -1.34001e+00 -1.19426e+00 -1.13182e+00 -1.25671e+00
1.47840e+05 7.39000e+02 -1.07551e+00 -1.00732e+00 -1.14369e+00 -1.19144e+00 -1.12935e+00 -1.25353e+00
1.48160e+05 7.40000e+02 -1.05312e+00 -9.26094e-01 -1.18014e+00 -1.18859e+00 -1.12695e+00 -1.25022e+00
1.48480e+05 7.42000e+02 -1.02829e+00 -9.72797e-01 -1.08378e+00 -1.18568e+00 -1.12461e+00 -1.24676e+00
1.48800e+05 7.44000e+02 -1.09648e+00 -9.78466e-01 -1.21450e+00 -1.18273e+00 -1.12229e+00 -1.24317e+00
1.49120e+05 7.45000e+02 -1.08380e+00 -1.04985e+00 -1.11775e+00 -1.17972e+00 -1.11998e+00 -1.23946e+00
1.49440e+05 7.47000e+02 -1.10452e+00 -9.92411e-01 -1.21662e+00 -1.17664e+00 -1.11764e+00 -1.23565e+00
1.49760e+05 7.48000e+02 -1.11611e+00 -1.08172e+00 -1.15050e+00 -1.17351e+00 -1.11528e+00 -1.23175e+00
1.50080e+05 7.50000e+02 -1.04297e+00 -9.96706e-01 -1.08924e+00 -1.17032e+00 -1.11285e+00 -1.22779e+00
1.50400e+05 7.52000e+02 -1.13017e+00 -9.73736e-01 -1.28661e+00 -1.16708e+00 -1.11038e+00 -1.22378e+00
1.50720e+05 7.53000e+02 -1.03854e+00 -9.29230e-01 -1.14784e+00 -1.16379e+00 -1.10782e+00 -1.21976e+00
1.51040e+05 7.55000e+02 -1.07937e+00 -1.00100e+00 -1.15775e+00 -1.16046e+00 -1.10519e+00 -1.21574e+00
1.51360e+05 7.56000e+02 -1.09215e+00 -1.03605e+00 -1.14824e+00 -1.15711e+00 -1.10247e+00 -1.21175e+00
1.51680e+05 7.58000e+02 -1.07030e+00 -9.84026e-01 -1.15657e+00 -1.15375e+00 -1.09967e+00 -1.20782e+00
1.52000e+05 7.60000e+02 -1.02638e+00 -9.83539e-01 -1.06923e+00 -1.15037e+00 -1.09680e+00 -1.20395e+00
1.52320e+05 7.61000e+02 -1.12514e+00 -1.07179e+00 -1.17850e+00 -1.14702e+00 -1.09385e+00 -1.20019e+00
1.52640e+05 7.63000e+02 -1.00986e+00 -9.33254e-01 -1.08647e+00 -1.14368e+00 -1.09082e+00 -1.19654e+00
1.52960e+05 7.64000e+02 -1.03923e+00 -9.44969e-01 -1.13350e+00 -1.14037e+00 -1.08772e+00 -1.19302e+00
1.53280e+05 7.66000e+02 -9.97787e-01 -9.73021e-01 -1.02255e+00 -1.13712e+00 -1.08458e+00 -1.18966e+00
1.53600e+05 7.68000e+02 -1.03166e+00 -9.63253e-01 -1.10007e+00 -1.13394e+00 -1.08139e+00 -1.18649e+00
1.53920e+05 7.69000e+02 -1.02697e+00 -9.70593e-01 -1.08334e+00 -1.13083e+00 -1.07815e+00 -1.18351e+00
1.54240e+05 7.71000e+02 -1.08459e+00 -9.81840e-01 -1.18734e+00 -1.12781e+00 -1.07487e+00 -1.18075e+00
1.54560e+05 7.72000e+02 -1.01101e+00 -9.62398e-01 -1.05963e+00 -1.12489e+00 -1.07157e+00 -1.17820e+00
1.54880e+05 7.74000e+02 -1.02014e+00 -9.88924e-01 -1.05135e+00 -1.12206e+00 -1.06825e+00 -1.17586e+00
1.55200e+05 7.76000e+02 -1.05827e+00 -8.84262e-01 -1.23227e+00 -1.11932e+00 -1.06491e+00 -1.17374e+00
1.55520e+05 7.77000e+02 -9.31116e-01 -8.69400e-01 -9.92832e-01 -1.11668e+00 -1.06157e+00 -1.17179e+00
1.55840e+05 7.79000e+02 -1.08496e+00 -9.93857e-01 -1.17605e+00 -1.11410e+00 -1.05821e+00 -1.16998e+00
1.56160e+05 7.80000e+02 -1.06115e+00 -9.90406e-01 -1.13189e+00 -1.11157e+00 -1.05486e+00 -1.16829e+00
1.56480e+05 7.82000e+02 -1.07059e+00 -1.04172e+00 -1.09946e+00 -1.10908e+00 -1.05150e+00 -1.16667e+00
1.56800e+05 7.84000e+02 -1.06806e+00 -1.00170e+00 -1.13442e+00 -1.10660e+00 -1.04813e+00 -1.16507e+00
1.57120e+05 7.85000e+02 -1.05995e+00 -9.76288e-01 -1.14362e+00 -1.10411e+00 -1.04476e+00 -1.16346e+00
1.57440e+05 7.87000e+02 -9.90612e-01 -9.44876e-01 -1.03635e+00 -1.10159e+00 -1.04138e+00 -1.16181e+00
1.57760e+05 7.88000e+02 -9.50027e-01 -9.17583e-01 -9.82471e-01 -1.09903e+00 -1.03797e+00 -1.16009e+00
1.58080e+05 7.90000e+02 -9.96099e-01 -9.44634e-01 -1.04756e+00 -1.09642e+00 -1.03457e+00 -1.15827e+00
1.58400e+05 7.92000e+02 -1.01391e+00 -9.40953e-01 -1.08687e+00 -1.09375e+00 -1.03115e+00 -1.15635e+00
1.58720e+05 7.93000e+02 -9.94354e-01 -9.15192e-01 -1.07352e+00 -1.09103e+00 -1.02774e+00 -1.15431e+00
1.59040e+05 7.95000e+02 -1.07125e+00 -1.00860e+00 -1.13390e+00 -1.08827e+00 -1.02434e+00 -1.15219e+00
1.59360e+05 7.96000e+02 -1.00140e+00 -9.26465e-01 -1.07634e+00 -1.08548e+00 -1.02097e+00 -1.14998e+00
1.59680e+05 7.98000e+02 -1.04478e+00 -9.84488e-01 -1.10506e+00 -1.08267e+00 -1.01765e+00 -1.14770e+00
1.60000e+05 8.00000e+02 -1.04723e+00 -1.01123e+00 -1.08323e+00 -1.07987e+00 -1.01439e+00 -1.14535e+00
1.60320e+05 8.01000e+02 -9.82422e-01 -9.37536e-01 -1.02731e+00 -1.07709e+00 -1.01123e+00 -1.14295e+00
1.60640e+05 8.03000e+02 -9.87279e-01 -9.12667e-01 -1.06189e+00 -1.07433e+00 -1.00817e+00 -1.14049e+00
1.60960e+05 8.04000e+02 -9.64028e-01 -8.60014e-01 -1.06804e+00 -1.07161e+00 -1.00523e+00 -1.13799e+00
1.61280e+05 8.06000e+02 -1.00682e+00 -9.71722e-01 -1.04192e+00 -1.06892e+00 -1.00243e+00 -1.13541e+00
1.61600e+05 8.08000e+02 -9.93955e-01 -9.17129e-01 -1.07078e+00 -1.06627e+00 -9.99769e-01 -1.13277e+00
1.61920e+05 8.09000e+02 -1.01938e+00 -9.69455e-01 -1.06930e+00 -1.06364e+00 -9.97235e-01 -1.13005e+00
1.62240e+05 8.11000e+02 -9.77684e-01 -9.14872e-01 -1.04050e+00 -1.06105e+00 -9.94830e-01 -1.12726e+00
1.62560e+05 8.12000e+02 -9.68370e-01 -8.60477e-01 -1.07626e+00 -1.05847e+00 -9.92544e-01 -1.12440e+00
1.62880e+05 8.14000e+02 -1.04690e+00 -9.15278e-01 -1.17853e+00 -1.05592e+00 -9.90375e-01 -1.12146e+00
1.63200e+05 8.16000e+02 -1.00434e+00 -9.50284e-01 -1.05840e+00 -1.05338e+00 -9.88294e-01 -1.11847e+00
1.63520e+05 8.17000e+02 -9.03957e-01 -8.53973e-01 -9.53941e-01 -1.05086e+00 -9.86308e-01 -1.11542e+00
1.63840e+05 8.19000e+02 -9.99850e-01 -9.09399e-01 -1.09030e+00 -1.04837e+00 -9.84399e-01 -1.11233e+00
1.64160e+05 8.20000e+02 -9.67119e-01 -9.46667e-01 -9.87571e-01 -1.04589e+00 -9.82557e-01 -1.10923e+00
1.64480e+05 8.22000e+02 -9.40070e-01 -9.24960e-01 -9.55180e-01 -1.04345e+00 -9.80770e-01 -1.10614e+00
1.64800e+05 8.24000e+02 -9.14669e-01 -8.73266e-01 -9.56071e-01 -1.04104e+00 -9.79035e-01 -1.10305e+00
1.65120e+05 8.25000e+02 -9.67727e-01 -9.47006e-01 -9.88448e-01 -1.03867e+00 -9.77335e-01 -1.10001e+00
1.65440e+05 8.27000e+02 -9.07869e-01 -8.84672e-01 -9.31066e-01 -1.03635e+00 -9.75661e-01 -1.09703e+00
1.65760e+05 8.28000e+02 -9.61838e-01 -9.17000e-01 -1.00668e+00 -1.03407e+00 -9.73996e-01 -1.09413e+00
1.66080e+05 8.30000e+02 -9.53298e-01 -8.71547e-01 -1.03505e+00 -1.03183e+00 -9.72328e-01 -1.09133e+00
1.66400e+05 8.32000e+02 -9.30776e-01 -8.66273e-01 -9.95279e-01 -1.02964e+00 -9.70638e-01 -1.08864e+00
1.66720e+05 8.33000e+02 -9.62252e-01 -9.60070e-01 -9.64433e-01 -1.02748e+00 -9.68911e-01 -1.08606e+00
1.67040e+05 8.35000e+02 -9.39949e-01 -8.81887e-01 -9.98010e-01 -1.02536e+00 -9.67135e-01 -1.08358e+00
1.67360e+05 8.36000e+02 -9.70737e-01 -9.42199e-01 -9.99274e-01 -1.02325e+00 -9.65297e-01 -1.08120e+00
1.67680e+05 8.38000e+02 -9.69147e-01 -9.24932e-01 -1.01336e+00 -1.02114e+00 -9.63391e-01 -1.07889e+00
1.68000e+05 8.40000e+02 -9.40656e-01 -8.89676e-01 -9.91636e-01 -1.01901e+00 -9.61416e-01 -1.07661e+00
1.68320e+05 8.41000e+02 -8.88388e-01 -8.46004e-01 -9.30771e-01 -1.01686e+00 -9.59375e-01 -1.07434e+00
1.68640e+05 8.43000e+02 -9.27888e-01 -8.98741e-01 -9.57035e-01 -1.01466e+00 -9.57279e-01 -1.07203e+00
1.68960e+05 8.44000e+02 -9.26330e-01 -8.91710e-01 -9.60950e-01 -1.01240e+00 -9.55143e-01 -1.06965e+00
1.69280e+05 8.46000e+02 -9.16366e-01 -8.52295e-01 -9.80437e-01 -1.01008e+00 -9.52989e-01 -1.06717e+00
1.69600e+05 8.48000e+02 -9.41171e-01 -8.49340e-01 -1.03300e+00 -1.00769e+00 -9.50840e-01 -1.06455e+00
1.69920e+05 8.49000e+02 -9.05913e-01 -8.29998e-01 -9.81828e-01 -1.00525e+00 -9.48723e-01 -1.06178e+00
1.70240e+05 8.51000e+02 -9.77918e-01 -9.50449e-01 -1.00539e+00 -1.00276e+00 -9.46667e-01 -1.05885e+00
1.70560e+05 8.52000e+02 -9.39862e-01 -8.82962e-01 -9.96761e-01 -1.00022e+00 -9.44697e-01 -1.05574e+00
1.70880e+05 8.54000e+02 -9.10814e-01 -8.69689e-01 -9.51939e-01 -9.97659e-01 -9.42835e-01 -1.05248e+00
1.71200e+05 8.56000e+02 -9.08063e-01 -8.29941e-01 -9.86186e-01 -9.95087e-01 -9.41100e-01 -1.04907e+00
1.71520e+05 8.57000e+02 -9.72573e-01 -9.28547e-01 -1.01660e+00 -9.92514e-01 -9.39509e-01 -1.04552e+00
1.71840e+05 8.59000e+02 -9.27369e-01 -8.79775e-01 -9.74963e-01 -9.89954e-01 -9.38068e-01 -1.04184e+00
1.72160e+05 8.60000e+02 -9.33263e-01 -8.52981e-01 -1.01354e+00 -9.87415e-01 -9.36781e-01 -1.03805e+00
1.72480e+05 8.62000e+02 -9.70105e-01 -9.04469e-01 -1.03574e+00 -9.84900e-01 -9.35649e-01 -1.03415e+00
1.72800e+05 8.64000e+02 -8.94529e-01 -8.36361e-01 -9.52698e-01 -9.82412e-01 -9.34664e-01 -1.03016e+00
1.73120e+05 8.65000e+02 -8.82567e-01 -8.34377e-01 -9.30757e-01 -9.79961e-01 -9.33814e-01 -1.02611e+00
1.73440e+05 8.67000e+02 -9.46294e-01 -8.98719e-01 -9.93869e-01 -9.77546e-01 -9.33086e-01 -1.02201e+00
1.73760e+05 8.68000e+02 -9.47564e-01 -9.17152e-01 -9.77976e-01 -9.75165e-01 -9.32461e-01 -1.01787e+00
1.74080e+05 8.70000e+02 -9.36255e-01 -8.48600e-01 -1.02391e+00 -9.72826e-01 -9.31915e-01 -1.01374e+00
1.74400e+05 8.72000e+02 -8.86303e-01 -8.21948e-01 -9.50658e-01 -9.70526e-01 -9.31432e-01 -1.00962e+00
1.74720e+05 8.73000e+02 -9.71243e-01 -9.28168e-01 -1.01432e+00 -9.68275e-01 -9.30985e-01 -1.00557e+00
1.75040e+05 8.75000e+02 -9.06400e-01 -8.79422e-01 -9.33377e-01 -9.66077e-01 -9.30548e-01 -1.00161e+00
1.75360e+05 8.76000e+02 -9.09702e-01 -8.61592e-01 -9.57812e-01 -9.63931e-01 -9.30100e-01 -9.97762e-01
1.75680e+05 8.78000e+02 -8.73908e-01 -8.14015e-01 -9.33801e-01 -9.61841e-01 -9.29612e-01 -9.94071e-01
1.76000e+05 8.80000e+02 -8.68796e-01 -8.02839e-01 -9.34753e-01 -9.59804e-01 -9.29062e-01 -9.90546e-01
1.76320e+05 8.81000e+02 -9.61369e-01 -9.35429e-01 -9.87309e-01 -9.57824e-01 -9.28428e-01 -9.87220e-01
1.76640e+05 8.83000e+02 -8.99062e-01 -8.37580e-01 -9.60545e-01 -9.55897e-01 -9.27690e-01 -9.84104e-01
1.76960e+05 8.84000e+02 -9.16402e-01 -8.60625e-01 -9.72180e-01 -9.54022e-01 -9.26836e-01 -9.81208e-01
1.77280e+05 8.86000e+02 -8.66863e-01 -8.11555e-01 -9.22170e-01 -9.52198e-01 -9.25858e-01 -9.78538e-01
1.77600e+05 8.88000e+02 -9.07250e-01 -8.44634e-01 -9.69866e-01 -9.50426e-01 -9.24753e-01 -9.76099e-01
1.77920e+05 8.89000e+02 -8.95504e-01 -8.09606e-01 -9.81401e-01 -9.48707e-01 -9.23523e-01 -9.73891e-01
1.78240e+05 8.91000e+02 -9.22754e-01 -8.53299e-01 -9.92209e-01 -9.47045e-01 -9.22175e-01 -9.71915e-01
1.78560e+05 8.92000e+02 -9.43807e-01 -8.67847e-01 -1.01977e+00 -9.45440e-01 -9.20716e-01 -9.70163e-01
1.78880e+05 8.94000e+02 -9.38033e-01 -8.99766e-01 -9.76300e-01 -9.43896e-01 -9.19159e-01 -9.68632e-01
1.79200e+05 8.96000e+02 -9.10254e-01 -8.07655e-01 -1.01285e+00 -9.42412e-01 -9.17515e-01 -9.67309e-01
1.79520e+05 8.97000e+02 -9.11104e-01 -8.47625e-01 -9.74582e-01 -9.40990e-01 -9.15798e-01 -9.66181e-01
1.79840e+05 8.99000e+02 -8.81511e-01 -8.34158e-01 -9.28864e-01 -9.39625e-01 -9.14021e-01 -9.65229e-01
1.80160e+05 9.00000e+02 -9.07636e-01 -8.86873e-01 -9.28399e-01 -9.38313e-01 -9.12198e-01 -9.64429e-01
1.80480e+05 9.02000e+02 -9.20291e-01 -8.57802e-01 -9.82780e-01 -9.37049e-01 -9.10344e-01 -9.63754e-01
1.80800e+05 9.04000e+02 -9.19875e-01 -9.00673e-01 -9.39076e-01 -9.35825e-01 -9.08472e-01 -9.63177e-01
1.81120e+05 9.05000e+02 -8.70322e-01 -7.75063e-01 -9.65582e-01 -9.34635e-01 -9.06600e-01 -9.62669e-01
1.81440e+05 9.07000e+02 -8.95751e-01 -8.72897e-01 -9.18605e-01 -9.33472e-01 -9.04743e-01 -9.62202e-01
1.81760e+05 9.08000e+02 -9.49186e-01 -9.37630e-01 -9.60743e-01 -9.32333e-01 -9.02917e-01 -9.61749e-01
1.82080e+05 9.10000e+02 -8.55756e-01 -7.95078e-01 -9.16434e-01 -9.31212e-01 -9.01135e-01 -9.61288e-01
1.82400e+05 9.12000e+02 -9.03296e-01 -8.84743e-01 -9.21848e-01 -9.30107e-01 -8.99411e-01 -9.60803e-01
1.82720e+05 9.13000e+02 -9.32986e-01 -8.81024e-01 -9.84949e-01 -9.29015e-01 -8.97753e-01 -9.60277e-01
1.83040e+05 9.15000e+02 -8.15424e-01 -7.69215e-01 -8.61633e-01 -9.27935e-01 -8.96166e-01 -9.59704e-01
1.83360e+05 9.16000e+02 -9.14554e-01 -8.89897e-01 -9.39210e-01 -9.26865e-01 -8.94654e-01 -9.59075e-01
1.83680e+05 9.18000e+02 -8.85032e-01 -8.61031e-01 -9.09032e-01 -9.25805e-01 -8.93219e-01 -9.58391e-01
1.84000e+05 9.20000e+02 -8.95474e-01 -8.74816e-01 -9.16132e-01 -9.24755e-01 -8.91857e-01 -9.57653e-01
1.84320e+05 9.21000e+02 -8.69876e-01 -8.51811e-01 -8.87941e-01 -9.23715e-01 -8.90565e-01 -9.56865e-01
1.84640e+05 9.23000e+02 -9.12294e-01 -8.69494e-01 -9.55094e-01 -9.22683e-01 -8.89336e-01 -9.56030e-01
1.84960e+05 9.24000e+02 -9.13507e-01 -8.74737e-01 -9.52277e-01 -9.21661e-01 -8.88164e-01 -9.55157e-01
1.85280e+05 9.26000e+02 -9.10611e-01 -8.81663e-01 -9.39559e-01 -9.20645e-01 -8.87042e-01 -9.54248e-01
1.85600e+05 9.28000e+02 -8.47918e-01 -7.72415e-01 -9.23420e-01 -9.19635e-01 -8.85965e-01 -9.53305e-01
1.85920e+05 9.29000e+02 -9.01017e-01 -8.20632e-01 -9.81402e-01 -9.18628e-01 -8.84928e-01 -9.52328e-01
1.86240e+05 9.31000e+02 -8.94600e-01 -8.56789e-01 -9.32411e-01 -9.17622e-01 -8.83932e-01 -9.51312e-01
1.86560e+05 9.32000e+02 -8.69694e-01 -7.59335e-01 -9.80053e-01 -9.16616e-01 -8.82980e-01 -9.50252e-01
1.86880e+05 9.34000e+02 -8.61056e-01 -7.46234e-01 -9.75878e-01 -9.15609e-01 -8.82078e-01 -9.49140e-01
1.87200e+05 9.36000e+02 -8.82457e-01 -7.90954e-01 -9.73960e-01 -9.14602e-01 -8.81235e-01 -9.47969e-01
1.87520e+05 9.37000e+02 -9.12694e-01 -9.04216e-01 -9.21173e-01 -9.13595e-01 -8.80458e-01 -9.46732e-01
1.87840e+05 9.39000e+02 -9.18470e-01 -8.78792e-01 -9.58148e-01 -9.12588e-01 -8.79754e-01 -9.45421e-01
1.88160e+05 9.40000e+02 -8.36822e-01 -7.84189e-01 -8.89455e-01 -9.11582e-01 -8.79130e-01 -9.44035e-01
1.88480e+05 9.42000e+02 -8.86666e-01 -8.21298e-01 -9.52034e-01 -9.10578e-01 -8.78583e-01 -9.42573e-01
1.88800e+05 9.44000e+02 -7.97546e-01 -7.33483e-01 -8.61609e-01 -9.09574e-01 -8.78110e-01 -9.41039e-01
1.89120e+05 9.45000e+02 -8.17859e-01 -7.54936e-01 -8.80782e-01 -9.08569e-01 -8.77697e-01 -9.39441e-01
1.89440e+05 9.47000e+02 -7.97880e-01 -7.36843e-01 -8.58917e-01 -9.07559e-01 -8.77327e-01 -9.37791e-01
1.89760e+05 9.48000e+02 -8.61421e-01 -8.19033e-01 -9.03810e-01 -9.06540e-01 -8.76974e-01 -9.36105e-01
1.90080e+05 9.50000e+02 -8.87854e-01 -8.79299e-01 -8.96409e-01 -9.05507e-01 -8.76612e-01 -9.34403e-01
1.90400e+05 9.52000e+02 -8.72327e-01 -8.32683e-01 -9.11971e-01 -9.04455e-01 -8.76207e-01 -9.32703e-01
1.90720e+05 9.53000e+02 -8.37589e-01 -7.93188e-01 -8.81989e-01 -9.03378e-01 -8.75728e-01 -9.31028e-01
1.91040e+05 9.55000e+02 -8.76814e-01 -7.96761e-01 -9.56867e-01 -9.02267e-01 -8.75137e-01 -9.29396e-01
1.91360e+05 9.56000e+02 -8.58087e-01 -7.71779e-01 -9.44396e-01 -9.01114e-01 -8.74403e-01 -9.27824e-01
1.91680e+05 9.58000e+02 -8.49219e-01 -8.34094e-01 -8.64345e-01 -8.99907e-01 -8.73494e-01 -9.26320e-01
1.92000e+05 9.60000e+02 -8.64087e-01 -8.04733e-01 -9.23440e-01 -8.98636e-01 -8.72382e-01 -9.24889e-01
1.92320e+05 9.61000e+02 -8.51335e-01 -7.97152e-01 -9.05518e-01 -8.97287e-01 -8.71048e-01 -9.23526e-01
1.92640e+05 9.63000e+02 -8.45370e-01 -7.68776e-01 -9.21964e-01 -8.95852e-01 -8.69481e-01 -9.22222e-01
1.92960e+05 9.64000e+02 -8.83954e-01 -8.13888e-01 -9.54020e-01 -8.94322e-01 -8.67678e-01 -9.20967e-01
1.93280e+05 9.66000e+02 -8.56583e-01 -8.10294e-01 -9.02872e-01 -8.92698e-01 -8.65647e-01 -9.19749e-01
1.93600e+05 9.68000e+02 -8.81624e-01 -8.24757e-01 -9.38491e-01 -8.90982e-01 -8.63404e-01 -9.18561e-01
1.93920e+05 9.69000e+02 -8.71901e-01 -8.41290e-01 -9.02511e-01 -8.89187e-01 -8.60974e-01 -9.17399e-01
1.94240e+05 9.71000e+02 -9.60540e-01 -9.28168e-01 -9.92912e-01 -8.87327e-01 -8.58390e-01 -9.16264e-01
1.94560e+05 9.72000e+02 -8.78595e-01 -8.15467e-01 -9.41723e-01 -8.85426e-01 -8.55691e-01 -9.15161e-01
1.94880e+05 9.74000e+02 -8.36976e-01 -8.03977e-01 -8.69976e-01 -8.83507e-01 -8.52917e-01 -9.14098e-01
1.95200e+05 9.76000e+02 -8.23637e-01 -7.76142e-01 -8.71131e-01 -8.81598e-01 -8.50111e-01 -9.13084e-01
1.95520e+05 9.77000e+02 -8.61796e-01 -8.44371e-01 -8.79221e-01 -8.79722e-01 -8.47320e-01 -9.12125e-01
1.95840e+05 9.79000e+02 -8.99334e-01 -8.80909e-01 -9.17759e-01 -8.77906e-01 -8.44583e-01 -9.11230e-01
1.96160e+05 9.80000e+02 -8.04394e-01 -7.24523e-01 -8.84266e-01 -8.76172e-01 -8.41943e-01 -9.10402e-01
1.96480e+05 9.82000e+02 -8.51405e-01 -7.77125e-01 -9.25684e-01 -8.74541e-01 -8.39436e-01 -9.09646e-01
1.96800e+05 9.84000e+02 -8.59397e-01 -8.22757e-01 -8.96037e-01 -8.73031e-01 -8.37097e-01 -9.08966e-01
1.97120e+05 9.85000e+02 -8.46825e-01 -7.77259e-01 -9.16390e-01 -8.71660e-01 -8.34955e-01 -9.08365e-01
1.97440e+05 9.87000e+02 -8.58302e-01 -7.88586e-01 -9.28018e-01 -8.70440e-01 -8.33033e-01 -9.07847e-01
1.97760e+05 9.88000e+02 -8.73560e-01 -8.10375e-01 -9.36745e-01 -8.69382e-01 -8.31351e-01 -9.07414e-01
1.98080e+05 9.90000e+02 -8.07095e-01 -7.47925e-01 -8.66265e-01 -8.68492e-01 -8.29918e-01 -9.07065e-01
1.98400e+05 9.92000e+02 -8.39155e-01 -8.15290e-01 -8.63020e-01 -8.67768e-01 -8.28740e-01 -9.06795e-01
1.98720e+05 9.93000e+02 -8.69172e-01 -7.86532e-01 -9.51812e-01 -8.67205e-01 -8.27812e-01 -9.06598e-01
1.99040e+05 9.95000e+02 -8.63781e-01 -8.37572e-01 -8.89989e-01 -8.66789e-01 -8.27120e-01 -9.06458e-01
1.99360e+05 9.96000e+02 -7.89233e-01 -7.27275e-01 -8.51192e-01 -8.66503e-01 -8.26646e-01 -9.06359e-01
1.99680e+05 9.98000e+02 -8.51756e-01 -7.74741e-01 -9.28772e-01 -8.66322e-01 -8.26364e-01 -9.06280e-01
2.00000e+05 1.00000e+03 -8.25256e-01 -7.88629e-01 -8.61883e-01 -8.66220e-01 -8.26243e-01 -9.06196e-01
2.00320e+05 1.00100e+03 -7.59380e-01 -7.13966e-01 -8.04794e-01 -8.66167e-01 -8.26251e-01 -9.06083e-01
2.00640e+05 1.00300e+03 -8.78430e-01 -8.47892e-01 -9.08968e-01 -8.66134e-01 -8.26352e-01 -9.05916e-01
2.00960e+05 1.00400e+03 -7.61520e-01 -6.96846e-01 -8.26193e-01 -8.66095e-01 -8.26514e-01 -9.05676e-01
2.01280e+05 1.00600e+03 -8.07669e-01 -7.63937e-01 -8.51402e-01 -8.66023e-01 -8.26702e-01 -9.05343e-01
2.01600e+05 1.00800e+03 -7.93492e-01 -7.52009e-01 -8.34975e-01 -8.65897e-01 -8.26888e-01 -9.04906e-01
2.01920e+05 1.00900e+03 -8.14023e-01 -7.67325e-01 -8.60722e-01 -8.65698e-01 -8.27041e-01 -9.04355e-01
2.02240e+05 1.01100e+03 -8.30705e-01 -7.79520e-01 -8.81891e-01 -8.65414e-01 -8.27139e-01 -9.03689e-01
2.02560e+05 1.01200e+03 -7.72738e-01 -7.51230e-01 -7.94247e-01 -8.65033e-01 -8.27159e-01 -9.02908e-01
2.02880e+05 1.01400e+03 -8.51317e-01 -8.43041e-01 -8.59592e-01 -8.64549e-01 -8.27083e-01 -9.02015e-01
2.03200e+05 1.01600e+03 -8.12010e-01 -7.80690e-01 -8.43329e-01 -8.63953e-01 -8.26894e-01 -9.01012e-01
2.03520e+05 1.01700e+03 -8.22856e-01 -7.58786e-01 -8.86926e-01 -8.63243e-01 -8.26581e-01 -8.99904e-01
2.03840e+05 1.01900e+03 -7.95421e-01 -7.02552e-01 -8.88290e-01 -8.62410e-01 -8.26129e-01 -8.98691e-01
2.04160e+05 1.02000e+03 -8.15087e-01 -7.89915e-01 -8.40258e-01 -8.61452e-01 -8.25528e-01 -8.97376e-01
2.04480e+05 1.02200e+03 -8.56747e-01 -7.91318e-01 -9.22177e-01 -8.60363e-01 -8.24771e-01 -8.95955e-01
2.04800e+05 1.02400e+03 -8.60524e-01 -7.37277e-01 -9.83772e-01 -8.59142e-01 -8.23854e-01 -8.94429e-01
2.05120e+05 1.02500e+03 -8.05129e-01 -7.90378e-01 -8.19880e-01 -8.57787e-01 -8.22777e-01 -8.92796e-01
2.05440e+05 1.02700e+03 -7.97702e-01 -7.54719e-01 -8.40684e-01 -8.56302e-01 -8.21547e-01 -8.91057e-01
2.05760e+05 1.02800e+03 -8.22748e-01 -7.94951e-01 -8.50545e-01 -8.54693e-01 -8.20172e-01 -8.89213e-01
2.06080e+05 1.03000e+03 -8.26659e-01 -7.26599e-01 -9.26720e-01 -8.52969e-01 -8.18668e-01 -8.87271e-01
2.06400e+05 1.03200e+03 -7.96333e-01 -7.39084e-01 -8.53582e-01 -8.51145e-01 -8.17053e-01 -8.85237e-01
2.06720e+05 1.03300e+03 -8.38146e-01 -8.14026e-01 -8.62265e-01 -8.49235e-01 -8.15347e-01 -8.83123e-01
2.07040e+05 1.03500e+03 -8.25390e-01 -7.94577e-01 -8.56204e-01 -8.47256e-01 -8.13571e-01 -8.80941e-01
2.07360e+05 1.03600e+03 -7.92362e-01 -7.59556e-01 -8.25168e-01 -8.45228e-01 -8.11750e-01 -8.78706e-01
2.07680e+05 1.03800e+03 -7.64017e-01 -7.33037e-01 -7.94997e-01 -8.43170e-01 -8.09907e-01 -8.76434e-01
2.08000e+05 1.04000e+03 -8.15358e-01 -8.14163e-01 -8.16553e-01 -8.41101e-01 -8.08063e-01 -8.74138e-01
2.08320e+05 1.04100e+03 -8.09518e-01 -7.40950e-01 -8.78085e-01 -8.39036e-01 -8.06240e-01 -8.71833e-01
2.08640e+05 1.04300e+03 -8.53666e-01 -7.88495e-01 -9.18837e-01 -8.36994e-01 -8.04453e-01 -8.69534e-01
2.08960e+05 1.04400e+03 -8.27819e-01 -8.00067e-01 -8.55572e-01 -8.34986e-01 -8.02717e-01 -8.67256e-01
2.09280e+05 1.04600e+03 -8.42085e-01 -7.75419e-01 -9.08752e-01 -8.33027e-01 -8.01043e-01 -8.65012e-01
2.09600e+05 1.04800e+03 -8.08909e-01 -7.92408e-01 -8.25410e-01 -8.31127e-01 -7.99434e-01 -8.62820e-01
2.09920e+05 1.04900e+03 -7.46023e-01 -6.82246e-01 -8.09800e-01 -8.29293e-01 -7.97894e-01 -8.60691e-01
2.10240e+05 1.05100e+03 -7.96762e-01 -7.33049e-01 -8.60475e-01 -8.27532e-01 -7.96425e-01 -8.58640e-01
2.10560e+05 1.05200e+03 -7.84272e-01 -7.06519e-01 -8.62025e-01 -8.25850e-01 -7.95025e-01 -8.56676e-01
2.10880e+05 1.05400e+03 -8.43905e-01 -7.99855e-01 -8.87956e-01 -8.24249e-01 -7.93693e-01 -8.54806e-01
2.11200e+05 1.05600e+03 -8.11045e-01 -7.67942e-01 -8.54149e-01 -8.22732e-01 -7.92429e-01 -8.53035e-01
2.11520e+05 1.05700e+03 -8.07669e-01 -8.03728e-01 -8.11609e-01 -8.21297e-01 -7.91234e-01 -8.51360e-01
2.11840e+05 1.05900e+03 -8.25972e-01 -7.62207e-01 -8.89736e-01 -8.19943e-01 -7.90109e-01 -8.49778e-01
2.12160e+05 1.06000e+03 -8.16948e-01 -7.66546e-01 -8.67351e-01 -8.18666e-01 -7.89056e-01 -8.48277e-01
2.12480e+05 1.06200e+03 -7.84475e-01 -7.68175e-01 -8.00774e-01 -8.17459e-01 -7.88073e-01 -8.46845e-01
2.12800e+05 1.06400e+03 -8.52561e-01 -7.93913e-01 -9.11208e-01 -8.16313e-01 -7.87161e-01 -8.45465e-01
2.13120e+05 1.06500e+03 -7.77749e-01 -7.21489e-01 -8.34008e-01 -8.15217e-01 -7.86315e-01 -8.44118e-01
2.13440e+05 1.06700e+03 -8.41092e-01 -8.36333e-01 -8.45852e-01 -8.14158e-01 -7.85530e-01 -8.42787e-01
2.13760e+05 1.06800e+03 -7.96430e-01 -7.17632e-01 -8.75229e-01 -8.13127e-01 -7.84796e-01 -8.41457e-01
2.14080e+05 1.07000e+03 -7.95018e-01 -7.40203e-01 -8.49833e-01 -8.12112e-01 -7.84108e-01 -8.40116e-01
2.14400e+05 1.07200e+03 -7.69434e-01 -7.29887e-01 -8.08981e-01 -8.11105e-01 -7.83453e-01 -8.38757e-01
2.14720e+05 1.07300e+03 -7.90058e-01 -7.68212e-01 -8.11904e-01 -8.10101e-01 -7.82821e-01 -8.37382e-01
2.15040e+05 1.07500e+03 -8.20792e-01 -7.77280e-01 -8.64304e-01 -8.09100e-01 -7.82202e-01 -8.35998e-01
2.15360e+05 1.07600e+03 -7.68751e-01 -7.38957e-01 -7.98545e-01 -8.08100e-01 -7.81586e-01 -8.34614e-01
2.15680e+05 1.07800e+03 -8.21429e-01 -7.82814e-01 -8.60043e-01 -8.07106e-01 -7.80965e-01 -8.33247e-01
2.16000e+05 1.08000e+03 -7.96881e-01 -7.43621e-01 -8.50141e-01 -8.06124e-01 -7.80333e-01 -8.31915e-01
2.16320e+05 1.08100e+03 -8.63605e-01 -7.96467e-01 -9.30743e-01 -8.05162e-01 -7.79689e-01 -8.30635e-01
2.16640e+05 1.08300e+03 -7.48252e-01 -7.15481e-01 -7.81023e-01 -8.04228e-01 -7.79033e-01 -8.29423e-01
2.16960e+05 1.08400e+03 -7.36219e-01 -6.91190e-01 -7.81247e-01 -8.03330e-01 -7.78370e-01 -8.28291e-01
2.17280e+05 1.08600e+03 -8.04408e-01 -7.87291e-01 -8.21525e-01 -8.02479e-01 -7.77709e-01 -8.27249e-01
2.17600e+05 1.08800e+03 -7.51344e-01 -7.17015e-01 -7.85673e-01 -8.01683e-01 -7.77064e-01 -8.26303e-01
2.17920e+05 1.08900e+03 -7.70851e-01 -7.48167e-01 -7.93536e-01 -8.00951e-01 -7.76446e-01 -8.25456e-01
2.18240e+05 1.09100e+03 -7.86619e-01 -7.03503e-01 -8.69735e-01 -8.00291e-01 -7.75872e-01 -8.24710e-01
2.18560e+05 1.09200e+03 -7.81609e-01 -7.64216e-01 -7.99001e-01 -7.99709e-01 -7.75356e-01 -8.24062e-01
2.18880e+05 1.09400e+03 -7.76627e-01 -7.43989e-01 -8.09266e-01 -7.99209e-01 -7.74911e-01 -8.23508e-01
2.19200e+05 1.09600e+03 -8.15081e-01 -7.92952e-01 -8.37210e-01 -7.98794e-01 -7.74544e-01 -8.23043e-01
2.19520e+05 1.09700e+03 -7.81248e-01 -7.27122e-01 -8.35374e-01 -7.98460e-01 -7.74259e-01 -8.22662e-01
2.19840e+05 1.09900e+03 -7.80024e-01 -7.36488e-01 -8.23560e-01 -7.98203e-01 -7.74052e-01 -8.22354e-01
2.20160e+05 1.10000e+03 -7.15598e-01 -6.64235e-01 -7.66961e-01 -7.98011e-01 -7.73914e-01 -8.22107e-01
2.20480e+05 1.10200e+03 -7.75211e-01 -7.47446e-01 -8.02976e-01 -7.97869e-01 -7.73828e-01 -8.21909e-01
2.20800e+05 1.10400e+03 -7.36720e-01 -6.47542e-01 -8.25898e-01 -7.97759e-01 -7.73775e-01 -8.21743e-01
2.21120e+05 1.10500e+03 -7.73368e-01 -7.26906e-01 -8.19830e-01 -7.97662e-01 -7.73730e-01 -8.21594e-01
2.21440e+05 1.10700e+03 -8.03476e-01 -7.03242e-01 -9.03709e-01 -7.97556e-01 -7.73668e-01 -8.21444e-01
2.21760e+05 1.10800e+03 -8.04467e-01 -7.51432e-01 -8.57502e-01 -7.97422e-01 -7.73564e-01 -8.21280e-01
2.22080e+05 1.11000e+03 -7.66318e-01 -7.13303e-01 -8.19333e-01 -7.97241e-01 -7.73395e-01 -8.21087e-01
2.22400e+05 1.11200e+03 -7.93626e-01 -7.08005e-01 -8.79247e-01 -7.96997e-01 -7.73139e-01 -8.20855e-01
2.22720e+05 1.11300e+03 -7.99553e-01 -7.43243e-01 -8.55862e-01 -7.96679e-01 -7.72780e-01 -8.20577e-01
2.23040e+05 1.11500e+03 -8.04574e-01 -7.39386e-01 -8.69762e-01 -7.96276e-01 -7.72303e-01 -8.20250e-01
2.23360e+05 1.11600e+03 -7.42180e-01 -7.00338e-01 -7.84023e-01 -7.95784e-01 -7.71696e-01 -8.19872e-01
2.23680e+05 1.11800e+03 -8.15650e-01 -7.14877e-01 -9.16423e-01 -7.95199e-01 -7.70948e-01 -8.19450e-01
2.24000e+05 1.12000e+03 -7.41349e-01 -7.27695e-01 -7.55003e-01 -7.94523e-01 -7.70056e-01 -8.18990e-01
2.24320e+05 1.12100e+03 -7.48611e-01 -7.13492e-01 -7.83730e-01 -7.93761e-01 -7.69019e-01 -8.18504e-01
2.24640e+05 1.12300e+03 -7.73995e-01 -7.12066e-01 -8.35924e-01 -7.92921e-01 -7.67838e-01 -8.18004e-01
2.24960e+05 1.12400e+03 -7.71308e-01 -7.24891e-01 -8.17726e-01 -7.92013e-01 -7.66523e-01 -8.17502e-01
2.25280e+05 1.12600e+03 -7.93268e-01 -7.75133e-01 -8.11403e-01 -7.91049e-01 -7.65086e-01 -8.17012e-01
2.25600e+05 1.12800e+03 -7.59620e-01 -7.39600e-01 -7.79640e-01 -7.90045e-01 -7.63543e-01 -8.16546e-01
2.25920e+05 1.12900e+03 -7.70360e-01 -7.41164e-01 -7.99556e-01 -7.89016e-01 -7.61916e-01 -8.16116e-01
2.26240e+05 1.13100e+03 -7.82217e-01 -6.71891e-01 -8.92544e-01 -7.87977e-01 -7.60225e-01 -8.15729e-01
2.26560e+05 1.13200e+03 -7.74485e-01 -7.46942e-01 -8.02028e-01 -7.86943e-01 -7.58493e-01 -8.15393e-01
2.26880e+05 1.13400e+03 -7.54858e-01 -6.89801e-01 -8.19915e-01 -7.85925e-01 -7.56738e-01 -8.15112e-01
2.27200e+05 1.13600e+03 -7.42899e-01 -7.03990e-01 -7.81807e-01 -7.84934e-01 -7.54983e-01 -8.14885e-01
2.27520e+05 1.13700e+03 -7.27696e-01 -7.10857e-01 -7.44535e-01 -7.83979e-01 -7.53246e-01 -8.14712e-01
2.27840e+05 1.13900e+03 -7.60241e-01 -7.08048e-01 -8.12434e-01 -7.83064e-01 -7.51543e-01 -8.14585e-01
2.28160e+05 1.14000e+03 -7.85872e-01 -7.27809e-01 -8.43935e-01 -7.82196e-01 -7.49891e-01 -8.14501e-01
2.28480e+05 1.14200e+03 -7.52426e-01 -7.10317e-01 -7.94535e-01 -7.81378e-01 -7.48305e-01 -8.14450e-01
2.28800e+05 1.14400e+03 -6.97314e-01 -6.66978e-01 -7.27650e-01 -7.80611e-01 -7.46797e-01 -8.14426e-01
2.29120e+05 1.14500e+03 -7.69727e-01 -7.23084e-01 -8.16370e-01 -7.79899e-01 -7.45378e-01 -8.14420e-01
2.29440e+05 1.14700e+03 -7.61797e-01 -7.38645e-01 -7.84949e-01 -7.79239e-01 -7.44053e-01 -8.14424e-01
2.29760e+05 1.14800e+03 -7.69031e-01 -7.42800e-01 -7.95263e-01 -7.78629e-01 -7.42828e-01 -8.14430e-01
2.30080e+05 1.15000e+03 -7.73054e-01 -7.06881e-01 -8.39227e-01 -7.78065e-01 -7.41704e-01 -8.14426e-01
2.30400e+05 1.15200e+03 -7.70493e-01 -7.16160e-01 -8.24827e-01 -7.77539e-01 -7.40680e-01 -8.14398e-01
2.30720e+05 1.15300e+03 -7.73207e-01 -7.20894e-01 -8.25519e-01 -7.77043e-01 -7.39752e-01 -8.14334e-01
2.31040e+05 1.15500e+03 -7.85281e-01 -7.59744e-01 -8.10819e-01 -7.76566e-01 -7.38915e-01 -8.14218e-01
2.31360e+05 1.15600e+03 -7.85826e-01 -7.60914e-01 -8.10738e-01 -7.76098e-01 -7.38161e-01 -8.14034e-01
2.31680e+05 1.15800e+03 -7.28664e-01 -7.09668e-01 -7.47661e-01 -7.75627e-01 -7.37485e-01 -8.13769e-01
2.32000e+05 1.16000e+03 -7.84183e-01 -7.41309e-01 -8.27056e-01 -7.75144e-01 -7.36879e-01 -8.13409e-01
2.32320e+05 1.16100e+03 -7.44130e-01 -7.34151e-01 -7.54109e-01 -7.74640e-01 -7.36339e-01 -8.12942e-01
2.32640e+05 1.16300e+03 -7.82889e-01 -7.39505e-01 -8.26273e-01 -7.74111e-01 -7.35860e-01 -8.12362e-01
2.32960e+05 1.16400e+03 -7.32411e-01 -7.17644e-01 -7.47179e-01 -7.73553e-01 -7.35441e-01 -8.11666e-01
2.33280e+05 1.16600e+03 -7.60401e-01 -7.31214e-01 -7.89588e-01 -7.72968e-01 -7.35083e-01 -8.10853e-01
2.33600e+05 1.16800e+03 -7.52829e-01 -7.06896e-01 -7.98762e-01 -7.72358e-01 -7.34787e-01 -8.09929e-01
2.33920e+05 1.16900e+03 -7.53162e-01 -7.05499e-01 -8.00825e-01 -7.71730e-01 -7.34559e-01 -8.08901e-01
2.34240e+05 1.17100e+03 -7.55447e-01 -7.23440e-01 -7.87455e-01 -7.71090e-01 -7.34403e-01 -8.07778e-01
2.34560e+05 1.17200e+03 -7.58507e-01 -7.27008e-01 -7.90007e-01 -7.70448e-01 -7.34325e-01 -8.06570e-01
2.34880e+05 1.17400e+03 -7.49454e-01 -7.30591e-01 -7.68317e-01 -7.69810e-01 -7.34331e-01 -8.05289e-01
2.35200e+05 1.17600e+03 -7.99297e-01 -7.84271e-01 -8.14324e-01 -7.69185e-01 -7.34423e-01 -8.03946e-01
2.35520e+05 1.17700e+03 -7.31901e-01 -6.68189e-01 -7.95613e-01 -7.68580e-01 -7.34606e-01 -8.02553e-01
2.35840e+05 1.17900e+03 -7.05237e-01 -6.85204e-01 -7.25270e-01 -7.67999e-01 -7.34877e-01 -8.01121e-01
2.36160e+05 1.18000e+03 -7.29761e-01 -6.64581e-01 -7.94940e-01 -7.67448e-01 -7.35233e-01 -7.99663e-01
2.36480e+05 1.18200e+03 -7.25407e-01 -6.94300e-01 -7.56514e-01 -7.66928e-01 -7.35667e-01 -7.98189e-01
2.36800e+05 1.18400e+03 -8.03071e-01 -7.48347e-01 -8.57795e-01 -7.66444e-01 -7.36171e-01 -7.96717e-01
2.37120e+05 1.18500e+03 -7.83175e-01 -7.71620e-01 -7.94730e-01 -7.65995e-01 -7.36735e-01 -7.95255e-01
2.37440e+05 1.18700e+03 -7.49634e-01 -6.69054e-01 -8.30215e-01 -7.65581e-01 -7.37345e-01 -7.93818e-01
2.37760e+05 1.18800e+03 -6.89865e-01 -6.57330e-01 -7.22399e-01 -7.65203e-01 -7.37989e-01 -7.92416e-01
2.38080e+05 1.19000e+03 -7.38806e-01 -6.66310e-01 -8.11303e-01 -7.64857e-01 -7.38655e-01 -7.91058e-01
2.38400e+05 1.19200e+03 -7.69877e-01 -7.30252e-01 -8.09503e-01 -7.64539e-01 -7.39329e-01 -7.89750e-01
2.38720e+05 1.19300e+03 -8.32178e-01 -8.15779e-01 -8.48576e-01 -7.64246e-01 -7.39999e-01 -7.88492e-01
2.39040e+05 1.19500e+03 -7.21967e-01 -6.85714e-01 -7.58220e-01 -7.63970e-01 -7.40653e-01 -7.87286e-01
2.39360e+05 1.19600e+03 -7.52683e-01 -7.24730e-01 -7.80635e-01 -7.63704e-01 -7.41282e-01 -7.86126e-01
2.39680e+05 1.19800e+03 -7.46080e-01 -6.63554e-01 -8.28607e-01 -7.63439e-01 -7.41874e-01 -7.85005e-01
2.40000e+05 1.20000e+03 -7.54582e-01 -7.08820e-01 -8.00343e-01 -7.63168e-01 -7.42420e-01 -7.83916e-01
2.40320e+05 1.20100e+03 -6.92675e-01 -6.61829e-01 -7.23520e-01 -7.62879e-01 -7.42908e-01 -7.82850e-01
2.40640e+05 1.20300e+03 -7.27941e-01 -6.72686e-01 -7.83197e-01 -7.62565e-01 -7.43326e-01 -7.81803e-01
2.40960e+05 1.20400e+03 -7.39195e-01 -7.10910e-01 -7.67481e-01 -7.62215e-01 -7.43661e-01 -7.80770e-01
2.41280e+05 1.20600e+03 -7.68275e-01 -7.53465e-01 -7.83085e-01 -7.61826e-01 -7.43899e-01 -7.79752e-01
2.41600e+05 1.20800e+03 -7.53224e-01 -7.14295e-01 -7.92153e-01 -7.61393e-01 -7.44030e-01 -7.78755e-01
2.41920e+05 1.20900e+03 -7.68921e-01 -7.33964e-01 -8.03878e-01 -7.60914e-01 -7.44041e-01 -7.77787e-01
2.42240e+05 1.21100e+03 -7.20156e-01 -6.83694e-01 -7.56618e-01 -7.60392e-01 -7.43924e-01 -7.76860e-01
2.42560e+05 1.21200e+03 -7.13372e-01 -6.68334e-01 -7.58410e-01 -7.59829e-01 -7.43673e-01 -7.75984e-01
2.42880e+05 1.21400e+03 -7.49693e-01 -7.17217e-01 -7.82168e-01 -7.59226e-01 -7.43288e-01 -7.75165e-01
2.43200e+05 1.21600e+03 -7.44681e-01 -7.24416e-01 -7.64947e-01 -7.58588e-01 -7.42771e-01 -7.74404e-01
2.43520e+05 1.21700e+03 -7.06388e-01 -6.64649e-01 -7.48127e-01 -7.57915e-01 -7.42135e-01 -7.73696e-01
2.43840e+05 1.21900e+03 -7.63041e-01 -7.26650e-01 -7.99432e-01 -7.57211e-01 -7.41394e-01 -7.73028e-01
2.44160e+05 1.22000e+03 -7.45822e-01 -7.24560e-01 -7.67085e-01 -7.56477e-01 -7.40571e-01 -7.72383e-01
2.44480e+05 1.22200e+03 -7.21442e-01 -6.76319e-01 -7.66564e-01 -7.55714e-01 -7.39688e-01 -7.71740e-01
2.44800e+05 1.22400e+03 -7.02765e-01 -6.81708e-01 -7.23822e-01 -7.54927e-01 -7.38773e-01 -7.71080e-01
2.45120e+05 1.22500e+03 -7.80157e-01 -7.62950e-01 -7.97363e-01 -7.54117e-01 -7.37850e-01 -7.70385e-01
2.45440e+05 1.22700e+03 -7.39843e-01 -7.20533e-01 -7.59153e-01 -7.53289e-01 -7.36941e-01 -7.69637e-01
2.45760e+05 1.22800e+03 -6.97504e-01 -6.40039e-01 -7.54969e-01 -7.52445e-01 -7.36066e-01 -7.68824e-01
2.46080e+05 1.23000e+03 -6.78963e-01 -6.29650e-01 -7.28276e-01 -7.51591e-01 -7.35244e-01 -7.67937e-01
2.46400e+05 1.23200e+03 -7.20755e-01 -6.75213e-01 -7.66297e-01 -7.50731e-01 -7.34489e-01 -7.66972e-01
2.46720e+05 1.23300e+03 -7.32506e-01 -6.44921e-01 -8.20090e-01 -7.49869e-01 -7.33813e-01 -7.65926e-01
2.47040e+05 1.23500e+03 -7.25116e-01 -6.96847e-01 -7.53384e-01 -7.49014e-01 -7.33223e-01 -7.64804e-01
2.47360e+05 1.23600e+03 -7.30989e-01 -7.15248e-01 -7.46730e-01 -7.48169e-01 -7.32726e-01 -7.63612e-01
2.47680e+05 1.23800e+03 -7.74246e-01 -7.53453e-01 -7.95040e-01 -7.47341e-01 -7.32322e-01 -7.62360e-01
2.48000e+05 1.24000e+03 -7.19169e-01 -6.81077e-01 -7.57262e-01 -7.46535e-01 -7.32008e-01 -7.61062e-01
2.48320e+05 1.24100e+03 -7.10457e-01 -6.45489e-01 -7.75425e-01 -7.45754e-01 -7.31775e-01 -7.59733e-01
2.48640e+05 1.24300e+03 -7.13849e-01 -6.66254e-01 -7.61444e-01 -7.45002e-01 -7.31610e-01 -7.58393e-01
2.48960e+05 1.24400e+03 -7.21649e-01 -6.83960e-01 -7.59337e-01 -7.44277e-01 -7.31493e-01 -7.57061e-01
2.49280e+05 1.24600e+03 -7.24038e-01 -6.97130e-01 -7.50945e-01 -7.43579e-01 -7.31401e-01 -7.55756e-01
2.49600e+05 1.24800e+03 -7.13446e-01 -6.94427e-01 -7.32465e-01 -7.42905e-01 -7.31313e-01 -7.54497e-01
2.49920e+05 1.24900e+03 -7.46438e-01 -6.29654e-01 -8.63222e-01 -7.42252e-01 -7.31202e-01 -7.53301e-01
2.50240e+05 1.25100e+03 -6.93831e-01 -6.43022e-01 -7.44640e-01 -7.41615e-01 -7.31045e-01 -7.52185e-01
2.50560e+05 1.25200e+03 -7.05721e-01 -6.56231e-01 -7.55211e-01 -7.40990e-01 -7.30817e-01 -7.51164e-01
2.50880e+05 1.25400e+03 -7.47681e-01 -7.06159e-01 -7.89203e-01 -7.40373e-01 -7.30496e-01 -7.50249e-01
2.51200e+05 1.25600e+03 -6.74286e-01 -6.64016e-01 -6.84556e-01 -7.39757e-01 -7.30064e-01 -7.49450e-01
2.51520e+05 1.25700e+03 -7.22644e-01 -6.68087e-01 -7.77201e-01 -7.39139e-01 -7.29508e-01 -7.48770e-01
2.51840e+05 1.25900e+03 -6.93196e-01 -6.62661e-01 -7.23732e-01 -7.38514e-01 -7.28818e-01 -7.48210e-01
2.52160e+05 1.26000e+03 -6.99247e-01 -6.33633e-01 -7.64861e-01 -7.37878e-01 -7.27994e-01 -7.47761e-01
2.52480e+05 1.26200e+03 -7.64706e-01 -7.30150e-01 -7.99262e-01 -7.37227e-01 -7.27044e-01 -7.47410e-01
2.52800e+05 1.26400e+03 -6.87153e-01 -6.77672e-01 -6.96634e-01 -7.36560e-01 -7.25978e-01 -7.47142e-01
2.53120e+05 1.26500e+03 -6.82752e-01 -6.64720e-01 -7.00784e-01 -7.35878e-01 -7.24814e-01 -7.46941e-01
2.53440e+05 1.26700e+03 -7.27301e-01 -6.96630e-01 -7.57972e-01 -7.35182e-01 -7.23571e-01 -7.46792e-01
2.53760e+05 1.26800e+03 -7.01003e-01 -6.29361e-01 -7.72645e-01 -7.34476e-01 -7.22270e-01 -7.46681e-01
2.54080e+05 1.27000e+03 -7.01576e-01 -6.84292e-01 -7.18860e-01 -7.33765e-01 -7.20933e-01 -7.46597e-01
2.54400e+05 1.27200e+03 -6.93327e-01 -6.71688e-01 -7.14967e-01 -7.33058e-01 -7.19583e-01 -7.46532e-01
2.54720e+05 1.27300e+03 -6.81624e-01 -6.63579e-01 -6.99669e-01 -7.32359e-01 -7.18244e-01 -7.46473e-01
2.55040e+05 1.27500e+03 -7.78873e-01 -6.56444e-01 -9.01301e-01 -7.31675e-01 -7.16938e-01 -7.46411e-01
2.55360e+05 1.27600e+03 -6.83609e-01 -6.70281e-01 -6.96937e-01 -7.31010e-01 -7.15684e-01 -7.46337e-01
2.55680e+05 1.27800e+03 -6.76802e-01 -6.27475e-01 -7.26129e-01 -7.30369e-01 -7.14499e-01 -7.46238e-01
2.56000e+05 1.28000e+03 -6.78295e-01 -6.63504e-01 -6.93087e-01 -7.29749e-01 -7.13396e-01 -7.46103e-01
2.56320e+05 1.28100e+03 -7.85941e-01 -7.58776e-01 -8.13106e-01 -7.29152e-01 -7.12381e-01 -7.45923e-01
2.56640e+05 1.28300e+03 -7.16267e-01 -6.76968e-01 -7.55567e-01 -7.28574e-01 -7.11458e-01 -7.45690e-01
2.56960e+05 1.28400e+03 -7.35128e-01 -6.87949e-01 -7.82307e-01 -7.28011e-01 -7.10627e-01 -7.45396e-01
2.57280e+05 1.28600e+03 -7.19573e-01 -6.97651e-01 -7.41495e-01 -7.27461e-01 -7.09883e-01 -7.45038e-01
2.57600e+05 1.28800e+03 -7.47964e-01 -7.27693e-01 -7.68235e-01 -7.26919e-01 -7.09223e-01 -7.44614e-01
2.57920e+05 1.28900e+03 -6.78091e-01 -6.40271e-01 -7.15912e-01 -7.26383e-01 -7.08642e-01 -7.44124e-01
2.58240e+05 1.29100e+03 -7.26855e-01 -6.84489e-01 -7.69221e-01 -7.25852e-01 -7.08134e-01 -7.43570e-01
2.58560e+05 1.29200e+03 -7.18536e-01 -6.94852e-01 -7.42219e-01 -7.25329e-01 -7.07701e-01 -7.42958e-01
2.58880e+05 1.29400e+03 -6.94839e-01 -6.51174e-01 -7.38504e-01 -7.24818e-01 -7.07342e-01 -7.42294e-01
2.59200e+05 1.29600e+03 -7.29255e-01 -6.31291e-01 -8.27219e-01 -7.24325e-01 -7.07061e-01 -7.41589e-01
2.59520e+05 1.29700e+03 -7.36641e-01 -7.04879e-01 -7.68403e-01 -7.23859e-01 -7.06861e-01 -7.40857e-01
2.59840e+05 1.29900e+03 -6.90931e-01 -6.69805e-01 -7.12057e-01 -7.23429e-01 -7.06748e-01 -7.40110e-01
2.60160e+05 1.30000e+03 -7.59690e-01 -6.82160e-01 -8.37219e-01 -7.23046e-01 -7.06724e-01 -7.39368e-01
2.60480e+05 1.30200e+03 -7.00909e-01 -6.68942e-01 -7.32876e-01 -7.22717e-01 -7.06787e-01 -7.38648e-01
2.60800e+05 1.30400e+03 -7.27491e-01 -6.86163e-01 -7.68819e-01 -7.22450e-01 -7.06933e-01 -7.37967e-01
2.61120e+05 1.30500e+03 -7.50180e-01 -7.15816e-01 -7.84543e-01 -7.22246e-01 -7.07152e-01 -7.37339e-01
2.61440e+05 1.30700e+03 -7.67533e-01 -7.10633e-01 -8.24433e-01 -7.22104e-01 -7.07428e-01 -7.36781e-01
2.61760e+05 1.30800e+03 -7.80208e-01 -7.70453e-01 -7.89963e-01 -7.22022e-01 -7.07741e-01 -7.36303e-01
2.62080e+05 1.31000e+03 -7.45773e-01 -7.08578e-01 -7.82968e-01 -7.21990e-01 -7.08067e-01 -7.35913e-01
2.62400e+05 1.31200e+03 -7.29083e-01 -7.21414e-01 -7.36752e-01 -7.21999e-01 -7.08382e-01 -7.35616e-01
2.62720e+05 1.31300e+03 -7.10983e-01 -6.76168e-01 -7.45798e-01 -7.22036e-01 -7.08660e-01 -7.35411e-01
2.63040e+05 1.31500e+03 -7.72962e-01 -7.36812e-01 -8.09113e-01 -7.22088e-01 -7.08882e-01 -7.35294e-01
2.63360e+05 1.31600e+03 -7.20994e-01 -6.68208e-01 -7.73780e-01 -7.22143e-01 -7.09034e-01 -7.35253e-01
2.63680e+05 1.31800e+03 -7.32555e-01 -7.12977e-01 -7.52133e-01 -7.22192e-01 -7.09108e-01 -7.35275e-01
2.64000e+05 1.32000e+03 -7.51908e-01 -7.22218e-01 -7.81597e-01 -7.22225e-01 -7.09105e-01 -7.35344e-01
2.64320e+05 1.32100e+03 -7.01189e-01 -6.77817e-01 -7.24561e-01 -7.22240e-01 -7.09036e-01 -7.35443e-01
2.64640e+05 1.32300e+03 -7.31636e-01 -6.99774e-01 -7.63498e-01 -7.22237e-01 -7.08916e-01 -7.35557e-01
2.64960e+05 1.32400e+03 -7.07174e-01 -6.98234e-01 -7.16113e-01 -7.22221e-01 -7.08769e-01 -7.35673e-01
2.65280e+05 1.32600e+03 -7.16968e-01 -6.46835e-01 -7.87100e-01 -7.22203e-01 -7.08619e-01 -7.35786e-01
2.65600e+05 1.32800e+03 -7.40815e-01 -7.05296e-01 -7.76335e-01 -7.22192e-01 -7.08493e-01 -7.35890e-01
2.65920e+05 1.32900e+03 -7.02193e-01 -6.65422e-01 -7.38964e-01 -7.22202e-01 -7.08417e-01 -7.35987e-01
2.66240e+05 1.33100e+03 -7.54234e-01 -7.04615e-01 -8.03852e-01 -7.22247e-01 -7.08414e-01 -7.36080e-01
2.66560e+05 1.33200e+03 -7.05634e-01 -6.76337e-01 -7.34931e-01 -7.22338e-01 -7.08502e-01 -7.36174e-01
2.66880e+05 1.33400e+03 -7.10337e-01 -6.36263e-01 -7.84411e-01 -7.22485e-01 -7.08696e-01 -7.36274e-01
2.67200e+05 1.33600e+03 -6.85160e-01 -6.38504e-01 -7.31816e-01 -7.22692e-01 -7.09000e-01 -7.36385e-01
2.67520e+05 1.33700e+03 -6.62830e-01 -6.45209e-01 -6.80450e-01 -7.22961e-01 -7.09414e-01 -7.36508e-01
2.67840e+05 1.33900e+03 -6.92972e-01 -6.51333e-01 -7.34610e-01 -7.23287e-01 -7.09931e-01 -7.36643e-01
2.68160e+05 1.34000e+03 -6.65489e-01 -6.20964e-01 -7.10014e-01 -7.23661e-01 -7.10535e-01 -7.36786e-01
2.68480e+05 1.34200e+03 -6.83254e-01 -6.44125e-01 -7.22384e-01 -7.24068e-01 -7.11207e-01 -7.36930e-01
2.68800e+05 1.34400e+03 -6.88520e-01 -6.50439e-01 -7.26600e-01 -7.24492e-01 -7.11919e-01 -7.37066e-01
2.69120e+05 1.34500e+03 -7.24012e-01 -6.91789e-01 -7.56236e-01 -7.24912e-01 -7.12644e-01 -7.37180e-01
2.69440e+05 1.34700e+03 -6.60047e-01 -6.03730e-01 -7.16365e-01 -7.25305e-01 -7.13353e-01 -7.37257e-01
2.69760e+05 1.34800e+03 -6.91576e-01 -6.62553e-01 -7.20598e-01 -7.25648e-01 -7.14012e-01 -7.37284e-01
2.70080e+05 1.35000e+03 -7.12655e-01 -6.93167e-01 -7.32143e-01 -7.25916e-01 -7.14594e-01 -7.37239e-01
2.70400e+05 1.35200e+03 -6.93073e-01 -6.57386e-01 -7.28761e-01 -7.26088e-01 -7.15070e-01 -7.37107e-01
2.70720e+05 1.35300e+03 -7.03322e-01 -6.82887e-01 -7.23756e-01 -7.26142e-01 -7.15413e-01 -7.36871e-01
2.71040e+05 1.35500e+03 -7.18295e-01 -6.56702e-01 -7.79888e-01 -7.26058e-01 -7.15602e-01 -7.36514e-01
2.71360e+05 1.35600e+03 -6.91965e-01 -6.57988e-01 -7.25943e-01 -7.25821e-01 -7.15617e-01 -7.36025e-01
2.71680e+05 1.35800e+03 -6.88296e-01 -6.65076e-01 -7.11516e-01 -7.25420e-01 -7.15444e-01 -7.35397e-01
2.72000e+05 1.36000e+03 -7.22753e-01 -6.90725e-01 -7.54781e-01 -7.24851e-01 -7.15073e-01 -7.34628e-01
2.72320e+05 1.36100e+03 -7.18433e-01 -6.90685e-01 -7.46181e-01 -7.24113e-01 -7.14502e-01 -7.33724e-01
2.72640e+05 1.36300e+03 -7.24188e-01 -6.97897e-01 -7.50479e-01 -7.23213e-01 -7.13730e-01 -7.32696e-01
2.72960e+05 1.36400e+03 -6.95625e-01 -6.13604e-01 -7.77646e-01 -7.22165e-01 -7.12768e-01 -7.31562e-01
2.73280e+05 1.36600e+03 -6.81702e-01 -6.67909e-01 -6.95495e-01 -7.20989e-01 -7.11629e-01 -7.30349e-01
2.73600e+05 1.36800e+03 -7.29989e-01 -7.24734e-01 -7.35244e-01 -7.19710e-01 -7.10335e-01 -7.29084e-01
2.73920e+05 1.36900e+03 -6.54191e-01 -6.12206e-01 -6.96176e-01 -7.18354e-01 -7.08912e-01 -7.27796e-01
2.74240e+05 1.37100e+03 -7.30006e-01 -7.02623e-01 -7.57389e-01 -7.16955e-01 -7.07393e-01 -7.26517e-01
2.74560e+05 1.37200e+03 -7.65657e-01 -7.54344e-01 -7.76970e-01 -7.15542e-01 -7.05812e-01 -7.25271e-01
2.74880e+05 1.37400e+03 -6.87689e-01 -6.57108e-01 -7.18271e-01 -7.14145e-01 -7.04204e-01 -7.24087e-01
2.75200e+05 1.37600e+03 -7.31154e-01 -6.94674e-01 -7.67633e-01 -7.12794e-01 -7.02608e-01 -7.22981e-01
2.75520e+05 1.37700e+03 -7.10993e-01 -6.85158e-01 -7.36828e-01 -7.11513e-01 -7.01056e-01 -7.21970e-01
2.75840e+05 1.37900e+03 -7.37794e-01 -7.02745e-01 -7.72843e-01 -7.10321e-01 -6.99579e-01 -7.21062e-01
2.76160e+05 1.38000e+03 -6.91987e-01 -6.47420e-01 -7.36553e-01 -7.09234e-01 -6.98204e-01 -7.20264e-01
2.76480e+05 1.38200e+03 -6.96342e-01 -6.60736e-01 -7.31948e-01 -7.08263e-01 -6.96950e-01 -7.19576e-01
2.76800e+05 1.38400e+03 -7.24872e-01 -6.86354e-01 -7.63390e-01 -7.07416e-01 -6.95836e-01 -7.18996e-01
2.77120e+05 1.38500e+03 -6.89763e-01 -6.46301e-01 -7.33225e-01 -7.06697e-01 -6.94872e-01 -7.18521e-01
2.77440e+05 1.38700e+03 -6.71259e-01 -6.39689e-01 -7.02829e-01 -7.06105e-01 -6.94066e-01 -7.18144e-01
2.77760e+05 1.38800e+03 -6.72205e-01 -6.43034e-01 -7.01376e-01 -7.05640e-01 -6.93419e-01 -7.17860e-01
2.78080e+05 1.39000e+03 -7.01108e-01 -6.35823e-01 -7.66393e-01 -7.05298e-01 -6.92934e-01 -7.17661e-01
2.78400e+05 1.39200e+03 -7.00212e-01 -6.53748e-01 -7.46677e-01 -7.05072e-01 -6.92605e-01 -7.17540e-01
2.78720e+05 1.39300e+03 -7.24351e-01 -7.14510e-01 -7.34192e-01 -7.04956e-01 -6.92424e-01 -7.17488e-01
2.79040e+05 1.39500e+03 -7.22106e-01 -6.47895e-01 -7.96318e-01 -7.04939e-01 -6.92383e-01 -7.17495e-01
2.79360e+05 1.39600e+03 -7.29420e-01 -6.95385e-01 -7.63454e-01 -7.05009e-01 -6.92469e-01 -7.17550e-01
2.79680e+05 1.39800e+03 -7.02028e-01 -6.69502e-01 -7.34554e-01 -7.05153e-01 -6.92667e-01 -7.17638e-01
2.80000e+05 1.40000e+03 -7.47820e-01 -7.03080e-01 -7.92559e-01 -7.05354e-01 -6.92960e-01 -7.17748e-01
2.80320e+05 1.40100e+03 -7.00870e-01 -6.95002e-01 -7.06738e-01 -7.05594e-01 -6.93326e-01 -7.17863e-01
2.80640e+05 1.40300e+03 -6.93679e-01 -6.61255e-01 -7.26102e-01 -7.05857e-01 -6.93746e-01 -7.17968e-01
2.80960e+05 1.40400e+03 -7.30746e-01 -6.52922e-01 -8.08570e-01 -7.06124e-01 -6.94196e-01 -7.18051e-01
2.81280e+05 1.40600e+03 -7.23387e-01 -7.11166e-01 -7.35609e-01 -7.06378e-01 -6.94656e-01 -7.18100e-01
2.81600e+05 1.40800e+03 -6.62059e-01 -6.56683e-01 -6.67435e-01 -7.06607e-01 -6.95105e-01 -7.18109e-01
2.81920e+05 1.40900e+03 -6.85695e-01 -6.79471e-01 -6.91920e-01 -7.06802e-01 -6.95526e-01 -7.18079e-01
2.82240e+05 1.41100e+03 -7.50483e-01 -6.85144e-01 -8.15821e-01 -7.06958e-01 -6.95906e-01 -7.18011e-01
2.82560e+05 1.41200e+03 -6.98070e-01 -6.49124e-01 -7.47016e-01 -7.07075e-01 -6.96237e-01 -7.17913e-01
2.82880e+05 1.41400e+03 -6.82362e-01 -6.42004e-01 -7.22720e-01 -7.07156e-01 -6.96516e-01 -7.17796e-01
2.83200e+05 1.41600e+03 -6.63575e-01 -5.97204e-01 -7.29946e-01 -7.07206e-01 -6.96745e-01 -7.17667e-01
2.83520e+05 1.41700e+03 -6.90719e-01 -6.48126e-01 -7.33312e-01 -7.07234e-01 -6.96932e-01 -7.17537e-01
2.83840e+05 1.41900e+03 -7.01208e-01 -6.86589e-01 -7.15826e-01 -7.07245e-01 -6.97085e-01 -7.17406e-01
2.84160e+05 1.42000e+03 -6.91547e-01 -6.35121e-01 -7.47972e-01 -7.07244e-01 -6.97214e-01 -7.17275e-01
2.84480e+05 1.42200e+03 -6.92962e-01 -6.45584e-01 -7.40340e-01 -7.07233e-01 -6.97328e-01 -7.17139e-01
2.84800e+05 1.42400e+03 -7.19247e-01 -6.71799e-01 -7.66695e-01 -7.07213e-01 -6.97435e-01 -7.16991e-01
2.85120e+05 1.42500e+03 -6.64134e-01 -6.30362e-01 -6.97905e-01 -7.07180e-01 -6.97542e-01 -7.16819e-01
2.85440e+05 1.42700e+03 -6.79975e-01 -6.69927e-01 -6.90023e-01 -7.07132e-01 -6.97652e-01 -7.16611e-01
2.85760e+05 1.42800e+03 -6.59648e-01 -6.42633e-01 -6.76662e-01 -7.07061e-01 -6.97767e-01 -7.16355e-01
2.86080e+05 1.43000e+03 -6.98770e-01 -6.65894e-01 -7.31645e-01 -7.06962e-01 -6.97884e-01 -7.16040e-01
2.86400e+05 1.43200e+03 -6.69586e-01 -6.34129e-01 -7.05042e-01 -7.06828e-01 -6.97999e-01 -7.15658e-01
2.86720e+05 1.43300e+03 -7.14416e-01 -6.86578e-01 -7.42254e-01 -7.06654e-01 -6.98105e-01 -7.15203e-01
2.87040e+05 1.43500e+03 -7.11323e-01 -6.72926e-01 -7.49720e-01 -7.06434e-01 -6.98194e-01 -7.14674e-01
2.87360e+05 1.43600e+03 -6.82313e-01 -6.15758e-01 -7.48867e-01 -7.06165e-01 -6.98255e-01 -7.14074e-01
2.87680e+05 1.43800e+03 -6.89092e-01 -6.66379e-01 -7.11805e-01 -7.05841e-01 -6.98278e-01 -7.13404e-01
2.88000e+05 1.44000e+03 -6.59578e-01 -6.07752e-01 -7.11404e-01 -7.05463e-01 -6.98253e-01 -7.12673e-01
2.88320e+05 1.44100e+03 -6.90940e-01 -6.39146e-01 -7.42734e-01 -7.05029e-01 -6.98174e-01 -7.11884e-01
2.88640e+05 1.44300e+03 -7.18137e-01 -6.74772e-01 -7.61502e-01 -7.04539e-01 -6.98035e-01 -7.11043e-01
2.88960e+05 1.44400e+03 -7.02188e-01 -6.88725e-01 -7.15651e-01 -7.03996e-01 -6.97837e-01 -7.10155e-01
2.89280e+05 1.44600e+03 -6.63294e-01 -6.21493e-01 -7.05095e-01 -7.03402e-01 -6.97577e-01 -7.09228e-01
2.89600e+05 1.44800e+03 -6.28715e-01 -5.92377e-01 -6.65054e-01 -7.02763e-01 -6.97259e-01 -7.08268e-01
2.89920e+05 1.44900e+03 -6.63827e-01 -5.99608e-01 -7.28046e-01 -7.02086e-01 -6.96886e-01 -7.07286e-01
2.90240e+05 1.45100e+03 -6.98853e-01 -6.96574e-01 -7.01131e-01 -7.01375e-01 -6.96459e-01 -7.06292e-01
2.90560e+05 1.45200e+03 -6.56387e-01 -6.06842e-01 -7.05931e-01 -7.00641e-01 -6.95982e-01 -7.05301e-01
2.90880e+05 1.45400e+03 -6.88739e-01 -6.74896e-01 -7.02582e-01 -6.99892e-01 -6.95457e-01 -7.04328e-01
2.91200e+05 1.45600e+03 -6.88532e-01 -6.14347e-01 -7.62717e-01 -6.99138e-01 -6.94890e-01 -7.03386e-01
2.91520e+05 1.45700e+03 -6.21005e-01 -5.69047e-01 -6.72963e-01 -6.98388e-01 -6.94290e-01 -7.02486e-01
2.91840e+05 1.45900e+03 -7.02831e-01 -6.82051e-01 -7.23612e-01 -6.97651e-01 -6.93668e-01 -7.01634e-01
2.92160e+05 1.46000e+03 -6.91266e-01 -6.69987e-01 -7.12545e-01 -6.96936e-01 -6.93039e-01 -7.00834e-01
2.92480e+05 1.46200e+03 -6.88228e-01 -6.51162e-01 -7.25294e-01 -6.96251e-01 -6.92416e-01 -7.00085e-01
2.92800e+05 1.46400e+03 -7.12423e-01 -6.88476e-01 -7.36370e-01 -6.95600e-01 -6.91815e-01 -6.99386e-01
2.93120e+05 1.46500e+03 -6.99674e-01 -6.55052e-01 -7.44296e-01 -6.94988e-01 -6.91240e-01 -6.98736e-01
2.93440e+05 1.46700e+03 -6.89125e-01 -6.14339e-01 -7.63910e-01 -6.94417e-01 -6.90693e-01 -6.98141e-01
2.93760e+05 1.46800e+03 -6.99213e-01 -6.53853e-01 -7.44572e-01 -6.93886e-01 -6.90165e-01 -6.97607e-01
2.94080e+05 1.47000e+03 -6.70730e-01 -6.46098e-01 -6.95362e-01 -6.93397e-01 -6.89643e-01 -6.97150e-01
2.94400e+05 1.47200e+03 -6.87428e-01 -6.83917e-01 -6.90939e-01 -6.92945e-01 -6.89108e-01 -6.96782e-01
2.94720e+05 1.47300e+03 -6.11018e-01 -5.90232e-01 -6.31804e-01 -6.92530e-01 -6.88542e-01 -6.96518e-01
2.95040e+05 1.47500e+03 -6.83582e-01 -6.27103e-01 -7.40061e-01 -6.92149e-01 -6.87931e-01 -6.96367e-01
2.95360e+05 1.47600e+03 -7.18825e-01 -6.51712e-01 -7.85938e-01 -6.91801e-01 -6.87271e-01 -6.96331e-01
2.95680e+05 1.47800e+03 -7.13306e-01 -6.73088e-01 -7.53524e-01 -6.91485e-01 -6.86566e-01 -6.96403e-01
2.96000e+05 1.48000e+03 -6.68348e-01 -6.36830e-01 -6.99865e-01 -6.91200e-01 -6.85830e-01 -6.96569e-01
2.96320e+05 1.48100e+03 -7.08581e-01 -6.42111e-01 -7.75050e-01 -6.90946e-01 -6.85080e-01 -6.96811e-01
2.96640e+05 1.48300e+03 -7.17008e-01 -6.76295e-01 -7.57722e-01 -6.90721e-01 -6.84333e-01 -6.97109e-01
2.96960e+05 1.48400e+03 -7.07763e-01 -6.66978e-01 -7.48548e-01 -6.90525e-01 -6.83610e-01 -6.97441e-01
2.97280e+05 1.48600e+03 -6.82026e-01 -6.57756e-01 -7.06296e-01 -6.90355e-01 -6.82927e-01 -6.97783e-01
2.97600e+05 1.48800e+03 -7.00671e-01 -6.63132e-01 -7.38210e-01 -6.90207e-01 -6.82296e-01 -6.98117e-01
2.97920e+05 1.48900e+03 -6.97643e-01 -6.50725e-01 -7.44561e-01 -6.90076e-01 -6.81728e-01 -6.98423e-01
2.98240e+05 1.49100e+03 -7.08781e-01 -6.72580e-01 -7.44981e-01 -6.89958e-01 -6.81228e-01 -6.98688e-01
2.98560e+05 1.49200e+03 -7.07035e-01 -6.70270e-01 -7.43800e-01 -6.89850e-01 -6.80797e-01 -6.98904e-01
2.98880e+05 1.49400e+03 -7.08401e-01 -6.60120e-01 -7.56683e-01 -6.89751e-01 -6.80432e-01 -6.99070e-01
2.99200e+05 1.49600e+03 -6.95289e-01 -6.56657e-01 -7.33921e-01 -6.89660e-01 -6.80126e-01 -6.99193e-01
2.99520e+05 1.49700e+03 -6.67936e-01 -6.46110e-01 -6.89762e-01 -6.89580e-01 -6.79870e-01 -6.99290e-01
2.99840e+05 1.49900e+03 -7.20673e-01 -6.60576e-01 -7.80770e-01 -6.89516e-01 -6.79651e-01 -6.99381e-01
3.00160e+05 1.50000e+03 -6.46162e-01 -6.06449e-01 -6.85875e-01 -6.89473e-01 -6.79452e-01 -6.99495e-01
3.00480e+05 1.50200e+03 -6.93186e-01 -6.24280e-01 -7.62091e-01 -6.89459e-01 -6.79260e-01 -6.99658e-01
3.00800e+05 1.50400e+03 -7.62701e-01 -7.48987e-01 -7.76415e-01 -6.89480e-01 -6.79064e-01 -6.99895e-01
3.01120e+05 1.50500e+03 -6.59019e-01 -6.09233e-01 -7.08804e-01 -6.89543e-01 -6.78861e-01 -7.00224e-01
3.01440e+05 1.50700e+03 -6.63439e-01 -6.22938e-01 -7.03940e-01 -6.89655e-01 -6.78655e-01 -7.00655e-01
3.01760e+05 1.50800e+03 -6.87719e-01 -6.60478e-01 -7.14959e-01 -6.89821e-01 -6.78453e-01 -7.01189e-01
3.02080e+05 1.51000e+03 -7.30901e-01 -6.93520e-01 -7.68282e-01 -6.90043e-01 -6.78268e-01 -7.01818e-01
3.02400e+05 1.51200e+03 -6.88103e-01 -6.53025e-01 -7.23181e-01 -6.90322e-01 -6.78114e-01 -7.02530e-01
3.02720e+05 1.51300e+03 -7.19712e-01 -6.78719e-01 -7.60706e-01 -6.90655e-01 -6.78002e-01 -7.03309e-01
3.03040e+05 1.51500e+03 -6.91638e-01 -6.16960e-01 -7.66316e-01 -6.91037e-01 -6.77937e-01 -7.04137e-01
3.03360e+05 1.51600e+03 -7.00667e-01 -6.79115e-01 -7.22218e-01 -6.91459e-01 -6.77919e-01 -7.04998e-01
3.03680e+05 1.51800e+03 -7.06461e-01 -6.60149e-01 -7.52774e-01 -6.91911e-01 -6.77945e-01 -7.05877e-01
3.04000e+05 1.52000e+03 -7.17218e-01 -6.76108e-01 -7.58329e-01 -6.92381e-01 -6.78002e-01 -7.06759e-01
3.04320e+05 1.52100e+03 -6.97568e-01 -6.14336e-01 -7.80800e-01 -6.92857e-01 -6.78079e-01 -7.07635e-01
3.04640e+05 1.52300e+03 -7.14403e-01 -6.55177e-01 -7.73628e-01 -6.93329e-01 -6.78161e-01 -7.08496e-01
3.04960e+05 1.52400e+03 -7.08468e-01 -6.62341e-01 -7.54596e-01 -6.93786e-01 -6.78233e-01 -7.09339e-01
3.05280e+05 1.52600e+03 -7.06875e-01 -6.87762e-01 -7.25987e-01 -6.94221e-01 -6.78283e-01 -7.10159e-01
3.05600e+05 1.52800e+03 -6.50099e-01 -6.20761e-01 -6.79437e-01 -6.94627e-01 -6.78301e-01 -7.10953e-01
3.05920e+05 1.52900e+03 -6.69287e-01 -6.51691e-01 -6.86882e-01 -6.95001e-01 -6.78282e-01 -7.11720e-01
3.06240e+05 1.53100e+03 -7.54390e-01 -6.84687e-01 -8.24092e-01 -6.95341e-01 -6.78223e-01 -7.12459e-01
3.06560e+05 1.53200e+03 -6.52265e-01 -6.17707e-01 -6.86823e-01 -6.95644e-01 -6.78122e-01 -7.13166e-01
3.06880e+05 1.53400e+03 -6.72619e-01 -6.60281e-01 -6.84957e-01 -6.95912e-01 -6.77981e-01 -7.13843e-01
3.07200e+05 1.53600e+03 -6.91284e-01 -6.65178e-01 -7.17390e-01 -6.96145e-01 -6.77800e-01 -7.14489e-01
3.07520e+05 1.53700e+03 -6.97724e-01 -5.95649e-01 -7.99798e-01 -6.96345e-01 -6.77582e-01 -7.15107e-01
3.07840e+05 1.53900e+03 -7.09795e-01 -5.86038e-01 -8.33553e-01 -6.96512e-01 -6.77326e-01 -7.15697e-01
3.08160e+05 1.54000e+03 -6.61644e-01 -6.04635e-01 -7.18653e-01 -6.96648e-01 -6.77034e-01 -7.16262e-01
3.08480e+05 1.54200e+03 -6.75228e-01 -6.59887e-01 -6.90569e-01 -6.96754e-01 -6.76707e-01 -7.16801e-01
3.08800e+05 1.54400e+03 -7.04840e-01 -6.56344e-01 -7.53337e-01 -6.96829e-01 -6.76345e-01 -7.17314e-01
3.09120e+05 1.54500e+03 -6.29581e-01 -5.78663e-01 -6.80498e-01 -6.96874e-01 -6.75950e-01 -7.17798e-01
3.09440e+05 1.54700e+03 -6.88440e-01 -6.73037e-01 -7.03843e-01 -6.96888e-01 -6.75525e-01 -7.18251e-01
3.09760e+05 1.54800e+03 -6.76875e-01 -6.25120e-01 -7.28630e-01 -6.96870e-01 -6.75074e-01 -7.18667e-01
3.10080e+05 1.55000e+03 -6.84761e-01 -6.45392e-01 -7.24130e-01 -6.96821e-01 -6.74600e-01 -7.19043e-01
3.10400e+05 1.55200e+03 -6.46528e-01 -6.00488e-01 -6.92568e-01 -6.96741e-01 -6.74110e-01 -7.19372e-01
3.10720e+05 1.55300e+03 -6.38653e-01 -6.18116e-01 -6.59190e-01 -6.96630e-01 -6.73608e-01 -7.19652e-01
3.11040e+05 1.55500e+03 -6.60943e-01 -6.39433e-01 -6.82453e-01 -6.96487e-01 -6.73100e-01 -7.19873e-01
3.11360e+05 1.55600e+03 -7.11867e-01 -6.05472e-01 -8.18262e-01 -6.96312e-01 -6.72592e-01 -7.20032e-01
3.11680e+05 1.55800e+03 -7.21163e-01 -6.66874e-01 -7.75452e-01 -6.96103e-01 -6.72085e-01 -7.20121e-01
3.12000e+05 1.56000e+03 -6.67646e-01 -6.44238e-01 -6.91054e-01 -6.95855e-01 -6.71578e-01 -7.20132e-01
3.12320e+05 1.56100e+03 -6.64357e-01 -6.35499e-01 -6.93215e-01 -6.95564e-01 -6.71072e-01 -7.20056e-01
3.12640e+05 1.56300e+03 -6.82294e-01 -6.74050e-01 -6.90538e-01 -6.95222e-01 -6.70559e-01 -7.19886e-01
3.12960e+05 1.56400e+03 -7.03534e-01 -6.79022e-01 -7.28045e-01 -6.94823e-01 -6.70030e-01 -7.19615e-01
3.13280e+05 1.56600e+03 -6.37029e-01 -5.99065e-01 -6.74993e-01 -6.94359e-01 -6.69477e-01 -7.19241e-01
3.13600e+05 1.56800e+03 -7.34817e-01 -6.80680e-01 -7.88955e-01 -6.93825e-01 -6.68888e-01 -7.18761e-01
3.13920e+05 1.56900e+03 -6.32969e-01 -6.12384e-01 -6.53554e-01 -6.93218e-01 -6.68255e-01 -7.18181e-01
3.14240e+05 1.57100e+03 -6.58519e-01 -6.23658e-01 -6.93380e-01 -6.92539e-01 -6.67571e-01 -7.17506e-01
3.14560e+05 1.57200e+03 -7.00444e-01 -6.56120e-01 -7.44769e-01 -6.91791e-01 -6.66834e-01 -7.16748e-01
3.14880e+05 1.57400e+03 -6.67840e-01 -6.47502e-01 -6.88179e-01 -6.90981e-01 -6.66047e-01 -7.15915e-01
3.15200e+05 1.57600e+03 -6.98799e-01 -6.74924e-01 -7.22674e-01 -6.90121e-01 -6.65223e-01 -7.15018e-01
3.15520e+05 1.57700e+03 -6.65043e-01 -6.22933e-01 -7.07153e-01 -6.89221e-01 -6.64377e-01 -7.14066e-01
3.15840e+05 1.57900e+03 -6.80405e-01 -6.57366e-01 -7.03444e-01 -6.88299e-01 -6.63531e-01 -7.13066e-01
3.16160e+05 1.58000e+03 -6.29652e-01 -6.24740e-01 -6.34564e-01 -6.87367e-01 -6.62711e-01 -7.12023e-01
3.16480e+05 1.58200e+03 -6.79413e-01 -6.29173e-01 -7.29653e-01 -6.86443e-01 -6.61944e-01 -7.10942e-01
3.16800e+05 1.58400e+03 -6.31526e-01 -6.07278e-01 -6.55773e-01 -6.85541e-01 -6.61255e-01 -7.09826e-01
3.17120e+05 1.58500e+03 -6.94190e-01 -6.57846e-01 -7.30534e-01 -6.84675e-01 -6.60669e-01 -7.08681e-01
3.17440e+05 1.58700e+03 -6.72042e-01 -6.48319e-01 -6.95765e-01 -6.83856e-01 -6.60204e-01 -7.07509e-01
3.17760e+05 1.58800e+03 -6.61456e-01 -6.19043e-01 -7.03868e-01 -6.83095e-01 -6.59872e-01 -7.06318e-01
3.18080e+05 1.59000e+03 -6.78576e-01 -6.50100e-01 -7.07053e-01 -6.82397e-01 -6.59680e-01 -7.05114e-01
3.18400e+05 1.59200e+03 -6.35187e-01 -6.25905e-01 -6.44468e-01 -6.81762e-01 -6.59623e-01 -7.03902e-01
3.18720e+05 1.59300e+03 -7.00320e-01 -6.59879e-01 -7.40761e-01 -6.81192e-01 -6.59693e-01 -7.02691e-01
3.19040e+05 1.59500e+03 -6.95036e-01 -6.74814e-01 -7.15258e-01 -6.80680e-01 -6.59876e-01 -7.01484e-01
3.19360e+05 1.59600e+03 -6.71438e-01 -6.44163e-01 -6.98714e-01 -6.80220e-01 -6.60150e-01 -7.00290e-01
3.19680e+05 1.59800e+03 -6.92432e-01 -6.53120e-01 -7.31744e-01 -6.79799e-01 -6.60487e-01 -6.99112e-01
3.20000e+05 1.60000e+03 -6.68841e-01 -6.38648e-01 -6.99034e-01 -6.79408e-01 -6.60861e-01 -6.97955e-01
3.20320e+05 1.60100e+03 -7.40849e-01 -7.21145e-01 -7.60553e-01 -6.79034e-01 -6.61245e-01 -6.96822e-01
3.20640e+05 1.60300e+03 -6.78115e-01 -6.20881e-01 -7.35349e-01 -6.78664e-01 -6.61611e-01 -6.95717e-01
3.20960e+05 1.60400e+03 -7.42783e-01 -7.05676e-01 -7.79890e-01 -6.78289e-01 -6.61936e-01 -6.94643e-01
3.21280e+05 1.60600e+03 -6.82908e-01 -6.52980e-01 -7.12836e-01 -6.77903e-01 -6.62201e-01 -6.93604e-01
3.21600e+05 1.60800e+03 -6.76592e-01 -6.09736e-01 -7.43448e-01 -6.77498e-01 -6.62394e-01 -6.92602e-01
3.21920e+05 1.60900e+03 -7.18623e-01 -7.01223e-01 -7.36023e-01 -6.77077e-01 -6.62508e-01 -6.91647e-01
3.22240e+05 1.61100e+03 -6.52511e-01 -6.36785e-01 -6.68236e-01 -6.76641e-01 -6.62540e-01 -6.90742e-01
3.22560e+05 1.61200e+03 -6.34907e-01 -6.12030e-01 -6.57784e-01 -6.76199e-01 -6.62497e-01 -6.89901e-01
3.22880e+05 1.61400e+03 -6.40349e-01 -6.24147e-01 -6.56551e-01 -6.75761e-01 -6.62390e-01 -6.89132e-01
3.23200e+05 1.61600e+03 -6.68932e-01 -6.64438e-01 -6.73425e-01 -6.75343e-01 -6.62236e-01 -6.88450e-01
3.23520e+05 1.61700e+03 -6.87533e-01 -6.80081e-01 -6.94985e-01 -6.74965e-01 -6.62058e-01 -6.87871e-01
3.23840e+05 1.61900e+03 -6.81044e-01 -6.33445e-01 -7.28643e-01 -6.74646e-01 -6.61883e-01 -6.87409e-01
3.24160e+05 1.62000e+03 -6.65587e-01 -6.04425e-01 -7.26748e-01 -6.74408e-01 -6.61738e-01 -6.87078e-01
3.24480e+05 1.62200e+03 -6.74646e-01 -6.24703e-01 -7.24589e-01 -6.74268e-01 -6.61648e-01 -6.86888e-01
3.24800e+05 1.62400e+03 -6.83210e-01 -6.68089e-01 -6.98331e-01 -6.74241e-01 -6.61635e-01 -6.86846e-01
3.25120e+05 1.62500e+03 -6.57710e-01 -6.23354e-01 -6.92067e-01 -6.74332e-01 -6.61716e-01 -6.86949e-01
3.25440e+05 1.62700e+03 -6.59365e-01 -6.12241e-01 -7.06490e-01 -6.74542e-01 -6.61897e-01 -6.87188e-01
3.25760e+05 1.62800e+03 -7.33732e-01 -6.77911e-01 -7.89553e-01 -6.74863e-01 -6.62179e-01 -6.87547e-01
3.26080e+05 1.63000e+03 -6.83404e-01 -5.91370e-01 -7.75438e-01 -6.75280e-01 -6.62556e-01 -6.88005e-01
3.26400e+05 1.63200e+03 -6.32303e-01 -6.16211e-01 -6.48395e-01 -6.75773e-01 -6.63011e-01 -6.88535e-01
3.26720e+05 1.63300e+03 -6.06342e-01 -5.89338e-01 -6.23346e-01 -6.76319e-01 -6.63526e-01 -6.89111e-01
3.27040e+05 1.63500e+03 -6.28529e-01 -6.10672e-01 -6.46385e-01 -6.76893e-01 -6.64076e-01 -6.89710e-01
3.27360e+05 1.63600e+03 -6.63702e-01 -6.39578e-01 -6.87827e-01 -6.77472e-01 -6.64637e-01 -6.90308e-01
3.27680e+05 1.63800e+03 -6.58704e-01 -6.40185e-01 -6.77223e-01 -6.78036e-01 -6.65186e-01 -6.90885e-01
3.28000e+05 1.64000e+03 -6.38116e-01 -5.97923e-01 -6.78308e-01 -6.78565e-01 -6.65703e-01 -6.91426e-01
3.28320e+05 1.64100e+03 -6.31390e-01 -5.91819e-01 -6.70961e-01 -6.79046e-01 -6.66176e-01 -6.91916e-01
3.28640e+05 1.64300e+03 -6.58356e-01 -6.27300e-01 -6.89412e-01 -6.79467e-01 -6.66595e-01 -6.92339e-01
3.28960e+05 1.64400e+03 -6.69808e-01 -6.51127e-01 -6.88488e-01 -6.79821e-01 -6.66960e-01 -6.92682e-01
3.29280e+05 1.64600e+03 -6.66973e-01 -6.24833e-01 -7.09112e-01 -6.80101e-01 -6.67271e-01 -6.92930e-01
3.29600e+05 1.64800e+03 -6.51954e-01 -6.20601e-01 -6.83307e-01 -6.80301e-01 -6.67534e-01 -6.93067e-01
3.29920e+05 1.64900e+03 -6.65382e-01 -5.85954e-01 -7.44810e-01 -6.80416e-01 -6.67755e-01 -6.93078e-01
3.30240e+05 1.65100e+03 -6.48868e-01 -6.36878e-01 -6.60859e-01 -6.80443e-01 -6.67937e-01 -6.92950e-01
3.30560e+05 1.65200e+03 -7.07344e-01 -6.44429e-01 -7.70259e-01 -6.80379e-01 -6.68084e-01 -6.92674e-01
3.30880e+05 1.65400e+03 -6.85665e-01 -6.17811e-01 -7.53518e-01 -6.80221e-01 -6.68196e-01 -6.92247e-01
3.31200e+05 1.65600e+03 -6.49422e-01 -6.24623e-01 -6.74221e-01 -6.79970e-01 -6.68272e-01 -6.91668e-01
3.31520e+05 1.65700e+03 -6.49304e-01 -6.26261e-01 -6.72347e-01 -6.79625e-01 -6.68305e-01 -6.90945e-01
3.31840e+05 1.65900e+03 -7.44905e-01 -6.57539e-01 -8.32272e-01 -6.79191e-01 -6.68289e-01 -6.90093e-01
3.32160e+05 1.66000e+03 -6.50534e-01 -6.29624e-01 -6.71444e-01 -6.78673e-01 -6.68214e-01 -6.89132e-01
3.32480e+05 1.66200e+03 -6.46078e-01 -6.10763e-01 -6.81394e-01 -6.78078e-01 -6.68068e-01 -6.88087e-01
3.32800e+05 1.66400e+03 -6.56284e-01 -6.16235e-01 -6.96332e-01 -6.77415e-01 -6.67843e-01 -6.86988e-01
3.33120e+05 1.66500e+03 -7.07632e-01 -6.51331e-01 -7.63933e-01 -6.76696e-01 -6.67526e-01 -6.85866e-01
3.33440e+05 1.66700e+03 -6.69447e-01 -6.37049e-01 -7.01846e-01 -6.75934e-01 -6.67111e-01 -6.84756e-01
3.33760e+05 1.66800e+03 -7.22439e-01 -6.84814e-01 -7.60064e-01 -6.75143e-01 -6.66594e-01 -6.83693e-01
3.34080e+05 1.67000e+03 -6.87729e-01 -6.49666e-01 -7.25792e-01 -6.74341e-01 -6.65974e-01 -6.82708e-01
3.34400e+05 1.67200e+03 -6.87266e-01 -6.50952e-01 -7.23581e-01 -6.73544e-01 -6.65255e-01 -6.81833e-01
3.34720e+05 1.67300e+03 -6.85583e-01 -6.35606e-01 -7.35560e-01 -6.72770e-01 -6.64448e-01 -6.81093e-01
3.35040e+05 1.67500e+03 -6.58055e-01 -6.10938e-01 -7.05171e-01 -6.72034e-01 -6.63563e-01 -6.80505e-01
3.35360e+05 1.67600e+03 -6.75693e-01 -6.43968e-01 -7.07418e-01 -6.71350e-01 -6.62618e-01 -6.80082e-01
3.35680e+05 1.67800e+03 -6.35275e-01 -5.71952e-01 -6.98598e-01 -6.70731e-01 -6.61633e-01 -6.79828e-01
3.36000e+05 1.68000e+03 -6.31834e-01 -6.04462e-01 -6.59205e-01 -6.70185e-01 -6.60630e-01 -6.79741e-01
3.36320e+05 1.68100e+03 -6.70465e-01 -6.51436e-01 -6.89494e-01 -6.69722e-01 -6.59632e-01 -6.79811e-01
3.36640e+05 1.68300e+03 -6.37305e-01 -6.25940e-01 -6.48669e-01 -6.69343e-01 -6.58658e-01 -6.80028e-01
3.36960e+05 1.68400e+03 -6.75975e-01 -6.06350e-01 -7.45599e-01 -6.69053e-01 -6.57730e-01 -6.80375e-01
3.37280e+05 1.68600e+03 -6.49956e-01 -6.38700e-01 -6.61212e-01 -6.68849e-01 -6.56863e-01 -6.80834e-01
3.37600e+05 1.68800e+03 -6.47977e-01 -6.03861e-01 -6.92093e-01 -6.68727e-01 -6.56069e-01 -6.81385e-01
3.37920e+05 1.68900e+03 -6.64055e-01 -6.48478e-01 -6.79633e-01 -6.68683e-01 -6.55353e-01 -6.82012e-01
3.38240e+05 1.69100e+03 -6.62670e-01 -6.30512e-01 -6.94827e-01 -6.68706e-01 -6.54715e-01 -6.82696e-01
3.38560e+05 1.69200e+03 -6.23932e-01 -6.10224e-01 -6.37641e-01 -6.68785e-01 -6.54150e-01 -6.83420e-01
3.38880e+05 1.69400e+03 -6.27382e-01 -6.00875e-01 -6.53890e-01 -6.68906e-01 -6.53645e-01 -6.84168e-01
3.39200e+05 1.69600e+03 -6.89859e-01 -6.16568e-01 -7.63151e-01 -6.69052e-01 -6.53181e-01 -6.84923e-01
3.39520e+05 1.69700e+03 -6.77192e-01 -6.65733e-01 -6.88651e-01 -6.69204e-01 -6.52741e-01 -6.85668e-01
3.39840e+05 1.69900e+03 -6.55120e-01 -6.26130e-01 -6.84110e-01 -6.69342e-01 -6.52300e-01 -6.86384e-01
3.40160e+05 1.70000e+03 -6.09044e-01 -5.31500e-01 -6.86588e-01 -6.69447e-01 -6.51842e-01 -6.87052e-01
3.40480e+05 1.70200e+03 -6.61867e-01 -6.18150e-01 -7.05583e-01 -6.69499e-01 -6.51348e-01 -6.87649e-01
3.40800e+05 1.70400e+03 -5.96431e-01 -5.77997e-01 -6.14864e-01 -6.69480e-01 -6.50808e-01 -6.88153e-01
3.41120e+05 1.70500e+03 -6.70140e-01 -5.96812e-01 -7.43469e-01 -6.69378e-01 -6.50218e-01 -6.88539e-01
3.41440e+05 1.70700e+03 -6.54831e-01 -6.39669e-01 -6.69992e-01 -6.69182e-01 -6.49579e-01 -6.88785e-01
3.41760e+05 1.70800e+03 -6.67475e-01 -6.52164e-01 -6.82786e-01 -6.68885e-01 -6.48897e-01 -6.88873e-01
3.42080e+05 1.71000e+03 -6.78188e-01 -5.87635e-01 -7.68740e-01 -6.68485e-01 -6.48183e-01 -6.88786e-01
3.42400e+05 1.71200e+03 -6.18525e-01 -5.80384e-01 -6.56665e-01 -6.67982e-01 -6.47448e-01 -6.88517e-01
3.42720e+05 1.71300e+03 -6.83715e-01 -6.56228e-01 -7.11202e-01 -6.67382e-01 -6.46702e-01 -6.88062e-01
3.43040e+05 1.71500e+03 -6.96543e-01 -6.60801e-01 -7.32284e-01 -6.66692e-01 -6.45957e-01 -6.87426e-01
3.43360e+05 1.71600e+03 -6.71736e-01 -6.16217e-01 -7.27255e-01 -6.65918e-01 -6.45216e-01 -6.86620e-01
3.43680e+05 1.71800e+03 -6.76499e-01 -6.29324e-01 -7.23674e-01 -6.65072e-01 -6.44486e-01 -6.85658e-01
3.44000e+05 1.72000e+03 -6.87633e-01 -6.23129e-01 -7.52137e-01 -6.64165e-01 -6.43767e-01 -6.84563e-01
3.44320e+05 1.72100e+03 -6.30386e-01 -5.86385e-01 -6.74388e-01 -6.63209e-01 -6.43059e-01 -6.83360e-01
3.44640e+05 1.72300e+03 -6.15337e-01 -5.96658e-01 -6.34016e-01 -6.62219e-01 -6.42364e-01 -6.82075e-01
3.44960e+05 1.72400e+03 -6.72353e-01 -6.50902e-01 -6.93803e-01 -6.61210e-01 -6.41681e-01 -6.80739e-01
3.45280e+05 1.72600e+03 -6.25565e-01 -5.93729e-01 -6.57402e-01 -6.60200e-01 -6.41015e-01 -6.79385e-01
3.45600e+05 1.72800e+03 -6.01993e-01 -5.97862e-01 -6.06123e-01 -6.59205e-01 -6.40367e-01 -6.78043e-01
3.45920e+05 1.72900e+03 -6.92767e-01 -6.31604e-01 -7.53930e-01 -6.58244e-01 -6.39742e-01 -6.76745e-01
3.46240e+05 1.73100e+03 -6.49978e-01 -6.34043e-01 -6.65913e-01 -6.57333e-01 -6.39142e-01 -6.75524e-01
3.46560e+05 1.73200e+03 -6.38966e-01 -6.19059e-01 -6.58873e-01 -6.56488e-01 -6.38571e-01 -6.74404e-01
3.46880e+05 1.73400e+03 -6.12206e-01 -5.79882e-01 -6.44529e-01 -6.55721e-01 -6.38032e-01 -6.73411e-01
3.47200e+05 1.73600e+03 -6.79633e-01 -5.91645e-01 -7.67620e-01 -6.55041e-01 -6.37525e-01 -6.72557e-01
3.47520e+05 1.73700e+03 -6.29661e-01 -5.82746e-01 -6.76577e-01 -6.54451e-01 -6.37053e-01 -6.71850e-01
3.47840e+05 1.73900e+03 -6.67532e-01 -6.27937e-01 -7.07126e-01 -6.53951e-01 -6.36615e-01 -6.71288e-01
3.48160e+05 1.74000e+03 -7.22450e-01 -6.50566e-01 -7.94334e-01 -6.53534e-01 -6.36210e-01 -6.70859e-01
3.48480e+05 1.74200e+03 -6.41034e-01 -6.21323e-01 -6.60745e-01 -6.53193e-01 -6.35837e-01 -6.70549e-01
3.48800e+05 1.74400e+03 -6.20900e-01 -6.05312e-01 -6.36488e-01 -6.52916e-01 -6.35494e-01 -6.70338e-01
3.49120e+05 1.74500e+03 -6.18209e-01 -6.02358e-01 -6.34060e-01 -6.52691e-01 -6.35176e-01 -6.70206e-01
3.49440e+05 1.74700e+03 -6.55322e-01 -6.15085e-01 -6.95559e-01 -6.52506e-01 -6.34880e-01 -6.70133e-01
3.49760e+05 1.74800e+03 -6.26726e-01 -5.60453e-01 -6.92998e-01 -6.52354e-01 -6.34599e-01 -6.70108e-01
3.50080e+05 1.75000e+03 -6.15240e-01 -5.90718e-01 -6.39762e-01 -6.52226e-01 -6.34331e-01 -6.70120e-01
3.50400e+05 1.75200e+03 -6.18206e-01 -5.79671e-01 -6.56740e-01 -6.52120e-01 -6.34071e-01 -6.70169e-01
3.50720e+05 1.75300e+03 -6.59249e-01 -5.77559e-01 -7.40939e-01 -6.52037e-01 -6.33818e-01 -6.70256e-01
3.51040e+05 1.75500e+03 -6.44078e-01 -6.17342e-01 -6.70814e-01 -6.51980e-01 -6.33572e-01 -6.70388e-01
3.51360e+05 1.75600e+03 -6.11518e-01 -5.68487e-01 -6.54549e-01 -6.51952e-01 -6.33336e-01 -6.70569e-01
3.51680e+05 1.75800e+03 -6.39745e-01 -5.99491e-01 -6.79999e-01 -6.51957e-01 -6.33115e-01 -6.70798e-01
3.52000e+05 1.76000e+03 -6.62232e-01 -6.29930e-01 -6.94534e-01 -6.51993e-01 -6.32915e-01 -6.71071e-01
3.52320e+05 1.76100e+03 -6.40639e-01 -5.87849e-01 -6.93428e-01 -6.52058e-01 -6.32741e-01 -6.71374e-01
3.52640e+05 1.76300e+03 -6.95001e-01 -6.32131e-01 -7.57871e-01 -6.52141e-01 -6.32595e-01 -6.71686e-01
3.52960e+05 1.76400e+03 -6.36723e-01 -5.89226e-01 -6.84220e-01 -6.52228e-01 -6.32477e-01 -6.71979e-01
3.53280e+05 1.76600e+03 -6.41834e-01 -6.21977e-01 -6.61691e-01 -6.52302e-01 -6.32381e-01 -6.72223e-01
3.53600e+05 1.76800e+03 -7.01279e-01 -6.51929e-01 -7.50630e-01 -6.52341e-01 -6.32296e-01 -6.72385e-01
3.53920e+05 1.76900e+03 -6.12106e-01 -5.72548e-01 -6.51664e-01 -6.52323e-01 -6.32210e-01 -6.72436e-01
3.54240e+05 1.77100e+03 -6.31717e-01 -6.12667e-01 -6.50768e-01 -6.52231e-01 -6.32108e-01 -6.72353e-01
3.54560e+05 1.77200e+03 -6.21574e-01 -5.78802e-01 -6.64346e-01 -6.52048e-01 -6.31978e-01 -6.72118e-01
3.54880e+05 1.77400e+03 -6.24636e-01 -5.94122e-01 -6.55150e-01 -6.51765e-01 -6.31807e-01 -6.71722e-01
3.55200e+05 1.77600e+03 -6.71308e-01 -6.53890e-01 -6.88727e-01 -6.51377e-01 -6.31588e-01 -6.71166e-01
3.55520e+05 1.77700e+03 -6.42806e-01 -5.79740e-01 -7.05872e-01 -6.50888e-01 -6.31318e-01 -6.70457e-01
3.55840e+05 1.77900e+03 -6.29478e-01 -5.90361e-01 -6.68596e-01 -6.50306e-01 -6.31000e-01 -6.69613e-01
3.56160e+05 1.78000e+03 -6.81327e-01 -6.33162e-01 -7.29492e-01 -6.49645e-01 -6.30637e-01 -6.68654e-01
3.56480e+05 1.78200e+03 -6.72385e-01 -6.24179e-01 -7.20591e-01 -6.48923e-01 -6.30239e-01 -6.67608e-01
3.56800e+05 1.78400e+03 -6.43478e-01 -5.73528e-01 -7.13429e-01 -6.48161e-01 -6.29816e-01 -6.66505e-01
3.57120e+05 1.78500e+03 -7.10085e-01 -6.13865e-01 -8.06305e-01 -6.47377e-01 -6.29377e-01 -6.65378e-01
3.57440e+05 1.78700e+03 -6.58516e-01 -5.66789e-01 -7.50243e-01 -6.46593e-01 -6.28931e-01 -6.64255e-01
3.57760e+05 1.78800e+03 -6.13157e-01 -5.75853e-01 -6.50460e-01 -6.45827e-01 -6.28486e-01 -6.63168e-01
3.58080e+05 1.79000e+03 -6.66181e-01 -6.16361e-01 -7.16002e-01 -6.45096e-01 -6.28048e-01 -6.62144e-01
3.58400e+05 1.79200e+03 -6.39476e-01 -6.09053e-01 -6.69899e-01 -6.44416e-01 -6.27624e-01 -6.61209e-01
3.58720e+05 1.79300e+03 -6.44345e-01 -5.74810e-01 -7.13880e-01 -6.43803e-01 -6.27218e-01 -6.60388e-01
3.59040e+05 1.79500e+03 -6.68467e-01 -6.17822e-01 -7.19112e-01 -6.43270e-01 -6.26834e-01 -6.59705e-01
3.59360e+05 1.79600e+03 -6.33186e-01 -6.12460e-01 -6.53912e-01 -6.42830e-01 -6.26476e-01 -6.59185e-01
3.59680e+05 1.79800e+03 -6.49753e-01 -6.12528e-01 -6.86979e-01 -6.42498e-01 -6.26144e-01 -6.58852e-01
3.60000e+05 1.80000e+03 -6.90935e-01 -6.53957e-01 -7.27912e-01 -6.42284e-01 -6.25844e-01 -6.58724e-01
3.60320e+05 1.80100e+03 -6.34668e-01 -5.99777e-01 -6.69558e-01 -6.42194e-01 -6.25571e-01 -6.58817e-01
3.60640e+05 1.80300e+03 -6.59962e-01 -6.38739e-01 -6.81184e-01 -6.42233e-01 -6.25326e-01 -6.59141e-01
3.60960e+05 1.80400e+03 -6.23755e-01 -5.52654e-01 -6.94855e-01 -6.42402e-01 -6.25107e-01 -6.59697e-01
3.61280e+05 1.80600e+03 -6.51506e-01 -5.95960e-01 -7.07053e-01 -6.42694e-01 -6.24913e-01 -6.60475e-01
3.61600e+05 1.80800e+03 -6.51125e-01 -6.09854e-01 -6.92397e-01 -6.43099e-01 -6.24741e-01 -6.61457e-01
3.61920e+05 1.80900e+03 -6.35953e-01 -6.28806e-01 -6.43100e-01 -6.43606e-01 -6.24596e-01 -6.62615e-01
3.62240e+05 1.81100e+03 -6.83252e-01 -6.73760e-01 -6.92745e-01 -6.44197e-01 -6.24481e-01 -6.63912e-01
3.62560e+05 1.81200e+03 -6.65892e-01 -6.49359e-01 -6.82425e-01 -6.44856e-01 -6.24405e-01 -6.65307e-01
3.62880e+05 1.81400e+03 -6.58829e-01 -6.19003e-01 -6.98654e-01 -6.45565e-01 -6.24378e-01 -6.66752e-01
3.63200e+05 1.81600e+03 -6.31813e-01 -5.96028e-01 -6.67599e-01 -6.46304e-01 -6.24410e-01 -6.68198e-01
3.63520e+05 1.81700e+03 -6.59379e-01 -6.27282e-01 -6.91476e-01 -6.47055e-01 -6.24511e-01 -6.69599e-01
3.63840e+05 1.81900e+03 -5.93335e-01 -5.67262e-01 -6.19409e-01 -6.47800e-01 -6.24689e-01 -6.70912e-01
3.64160e+05 1.82000e+03 -6.60091e-01 -6.09185e-01 -7.10996e-01 -6.48523e-01 -6.24945e-01 -6.72101e-01
3.64480e+05 1.82200e+03 -6.63386e-01 -6.46840e-01 -6.79932e-01 -6.49206e-01 -6.25273e-01 -6.73139e-01
3.64800e+05 1.82400e+03 -6.82155e-01 -6.47737e-01 -7.16573e-01 -6.49837e-01 -6.25664e-01 -6.74010e-01
3.65120e+05 1.82500e+03 -6.06188e-01 -5.93488e-01 -6.18888e-01 -6.50403e-01 -6.26101e-01 -6.74704e-01
3.65440e+05 1.82700e+03 -6.19627e-01 -5.61280e-01 -6.77974e-01 -6.50894e-01 -6.26564e-01 -6.75224e-01
3.65760e+05 1.82800e+03 -6.26621e-01 -5.88665e-01 -6.64577e-01 -6.51304e-01 -6.27030e-01 -6.75577e-01
3.66080e+05 1.83000e+03 -6.82696e-01 -6.41924e-01 -7.23468e-01 -6.51626e-01 -6.27476e-01 -6.75776e-01
3.66400e+05 1.83200e+03 -6.23487e-01 -5.98806e-01 -6.48167e-01 -6.51858e-01 -6.27878e-01 -6.75838e-01
3.66720e+05 1.83300e+03 -6.43365e-01 -6.29042e-01 -6.57688e-01 -6.52000e-01 -6.28217e-01 -6.75782e-01
3.67040e+05 1.83500e+03 -6.15932e-01 -5.63568e-01 -6.68296e-01 -6.52054e-01 -6.28480e-01 -6.75628e-01
3.67360e+05 1.83600e+03 -6.23271e-01 -5.56986e-01 -6.89556e-01 -6.52026e-01 -6.28657e-01 -6.75394e-01
3.67680e+05 1.83800e+03 -6.87433e-01 -6.59775e-01 -7.15091e-01 -6.51921e-01 -6.28747e-01 -6.75096e-01
3.68000e+05 1.84000e+03 -6.15997e-01 -6.01190e-01 -6.30804e-01 -6.51752e-01 -6.28751e-01 -6.74752e-01
3.68320e+05 1.84100e+03 -6.21050e-01 -6.14675e-01 -6.27425e-01 -6.51527e-01 -6.28680e-01 -6.74374e-01
3.68640e+05 1.84300e+03 -6.15168e-01 -5.90316e-01 -6.40020e-01 -6.51256e-01 -6.28540e-01 -6.73971e-01
3.68960e+05 1.84400e+03 -6.59247e-01 -6.04565e-01 -7.13928e-01 -6.50949e-01 -6.28344e-01 -6.73555e-01
3.69280e+05 1.84600e+03 -6.54989e-01 -6.25363e-01 -6.84614e-01 -6.50615e-01 -6.28100e-01 -6.73130e-01
3.69600e+05 1.84800e+03 -6.39191e-01 -5.64885e-01 -7.13497e-01 -6.50261e-01 -6.27820e-01 -6.72702e-01
3.69920e+05 1.84900e+03 -6.86181e-01 -6.61740e-01 -7.10621e-01 -6.49890e-01 -6.27507e-01 -6.72272e-01
3.70240e+05 1.85100e+03 -5.85566e-01 -5.50372e-01 -6.20760e-01 -6.49505e-01 -6.27165e-01 -6.71845e-01
3.70560e+05 1.85200e+03 -6.49748e-01 -5.95978e-01 -7.03517e-01 -6.49108e-01 -6.26797e-01 -6.71419e-01
3.70880e+05 1.85400e+03 -5.91061e-01 -5.53832e-01 -6.28290e-01 -6.48698e-01 -6.26403e-01 -6.70994e-01
3.71200e+05 1.85600e+03 -6.12599e-01 -5.83881e-01 -6.41318e-01 -6.48275e-01 -6.25982e-01 -6.70568e-01
3.71520e+05 1.85700e+03 -6.14924e-01 -5.79398e-01 -6.50450e-01 -6.47834e-01 -6.25531e-01 -6.70137e-01
3.71840e+05 1.85900e+03 -6.47829e-01 -6.15755e-01 -6.79902e-01 -6.47373e-01 -6.25047e-01 -6.69698e-01
3.72160e+05 1.86000e+03 -6.45816e-01 -6.28091e-01 -6.63541e-01 -6.46888e-01 -6.24527e-01 -6.69249e-01
3.72480e+05 1.86200e+03 -6.22717e-01 -5.91199e-01 -6.54235e-01 -6.46376e-01 -6.23967e-01 -6.68784e-01
3.72800e+05 1.86400e+03 -6.77239e-01 -6.40343e-01 -7.14136e-01 -6.45833e-01 -6.23364e-01 -6.68302e-01
3.73120e+05 1.86500e+03 -6.31743e-01 -5.88175e-01 -6.75310e-01 -6.45256e-01 -6.22714e-01 -6.67798e-01
3.73440e+05 1.86700e+03 -6.20924e-01 -5.94056e-01 -6.47791e-01 -6.44641e-01 -6.22018e-01 -6.67265e-01
3.73760e+05 1.86800e+03 -5.94663e-01 -5.49259e-01 -6.40068e-01 -6.43985e-01 -6.21274e-01 -6.66696e-01
3.74080e+05 1.87000e+03 -6.69974e-01 -6.36807e-01 -7.03142e-01 -6.43285e-01 -6.20490e-01 -6.66080e-01
3.74400e+05 1.87200e+03 -6.40503e-01 -5.97802e-01 -6.83203e-01 -6.42538e-01 -6.19673e-01 -6.65404e-01
3.74720e+05 1.87300e+03 -6.38355e-01 -6.25783e-01 -6.50927e-01 -6.41746e-01 -6.18835e-01 -6.64657e-01
3.75040e+05 1.87500e+03 -6.25978e-01 -6.09538e-01 -6.42418e-01 -6.40909e-01 -6.17993e-01 -6.63826e-01
3.75360e+05 1.87600e+03 -6.74089e-01 -6.53236e-01 -6.94942e-01 -6.40034e-01 -6.17166e-01 -6.62902e-01
3.75680e+05 1.87800e+03 -6.30342e-01 -5.87448e-01 -6.73236e-01 -6.39127e-01 -6.16374e-01 -6.61880e-01
3.76000e+05 1.88000e+03 -6.42639e-01 -6.09794e-01 -6.75484e-01 -6.38196e-01 -6.15632e-01 -6.60760e-01
3.76320e+05 1.88100e+03 -6.16104e-01 -5.97355e-01 -6.34854e-01 -6.37252e-01 -6.14957e-01 -6.59547e-01
3.76640e+05 1.88300e+03 -6.25051e-01 -5.63892e-01 -6.86211e-01 -6.36307e-01 -6.14361e-01 -6.58253e-01
3.76960e+05 1.88400e+03 -5.92018e-01 -5.67032e-01 -6.17003e-01 -6.35373e-01 -6.13853e-01 -6.56893e-01
3.77280e+05 1.88600e+03 -5.99798e-01 -5.62982e-01 -6.36615e-01 -6.34463e-01 -6.13439e-01 -6.55487e-01
3.77600e+05 1.88800e+03 -6.03601e-01 -5.84725e-01 -6.22476e-01 -6.33591e-01 -6.13123e-01 -6.54058e-01
3.77920e+05 1.88900e+03 -6.27196e-01 -5.94630e-01 -6.59763e-01 -6.32769e-01 -6.12907e-01 -6.52630e-01
3.78240e+05 1.89100e+03 -6.33024e-01 -6.05707e-01 -6.60342e-01 -6.32009e-01 -6.12788e-01 -6.51230e-01
3.78560e+05 1.89200e+03 -5.76369e-01 -5.48223e-01 -6.04515e-01 -6.31322e-01 -6.12765e-01 -6.49878e-01
3.78880e+05 1.89400e+03 -6.69640e-01 -6.47263e-01 -6.92017e-01 -6.30715e-01 -6.12834e-01 -6.48597e-01
3.79200e+05 1.89600e+03 -5.94751e-01 -5.76455e-01 -6.13047e-01 -6.30194e-01 -6.12988e-01 -6.47400e-01
3.79520e+05 1.89700e+03 -6.38686e-01 -5.56313e-01 -7.21060e-01 -6.29759e-01 -6.13220e-01 -6.46298e-01
3.79840e+05 1.89900e+03 -6.42109e-01 -5.67463e-01 -7.16756e-01 -6.29406e-01 -6.13519e-01 -6.45294e-01
3.80160e+05 1.90000e+03 -6.21210e-01 -5.88980e-01 -6.53441e-01 -6.29129e-01 -6.13874e-01 -6.44385e-01
3.80480e+05 1.90200e+03 -6.42789e-01 -6.01694e-01 -6.83883e-01 -6.28916e-01 -6.14270e-01 -6.43562e-01
3.80800e+05 1.90400e+03 -6.86504e-01 -6.52933e-01 -7.20075e-01 -6.28754e-01 -6.14694e-01 -6.42815e-01
3.81120e+05 1.90500e+03 -6.23550e-01 -5.69358e-01 -6.77741e-01 -6.28630e-01 -6.15130e-01 -6.42129e-01
3.81440e+05 1.90700e+03 -6.45131e-01 -6.09557e-01 -6.80705e-01 -6.28526e-01 -6.15564e-01 -6.41489e-01
3.81760e+05 1.90800e+03 -6.40756e-01 -5.46650e-01 -7.34861e-01 -6.28432e-01 -6.15981e-01 -6.40884e-01
3.82080e+05 1.91000e+03 -6.02782e-01 -5.87194e-01 -6.18371e-01 -6.28336e-01 -6.16369e-01 -6.40302e-01
3.82400e+05 1.91200e+03 -6.60826e-01 -6.19777e-01 -7.01875e-01 -6.28229e-01 -6.16720e-01 -6.39738e-01
3.82720e+05 1.91300e+03 -5.96618e-01 -5.39822e-01 -6.53413e-01 -6.28107e-01 -6.17024e-01 -6.39191e-01
3.83040e+05 1.91500e+03 -6.06814e-01 -5.77260e-01 -6.36369e-01 -6.27973e-01 -6.17280e-01 -6.38667e-01
3.83360e+05 1.91600e+03 -6.54300e-01 -5.88256e-01 -7.20343e-01 -6.27831e-01 -6.17486e-01 -6.38175e-01
3.83680e+05 1.91800e+03 -6.46156e-01 -6.35984e-01 -6.56328e-01 -6.27688e-01 -6.17646e-01 -6.37730e-01
3.84000e+05 1.92000e+03 -6.10908e-01 -6.02914e-01 -6.18901e-01 -6.27556e-01 -6.17761e-01 -6.37352e-01
3.84320e+05 1.92100e+03 -6.72256e-01 -6.15899e-01 -7.28613e-01 -6.27447e-01 -6.17835e-01 -6.37059e-01
3.84640e+05 1.92300e+03 -6.22979e-01 -5.97755e-01 -6.48203e-01 -6.27370e-01 -6.17870e-01 -6.36871e-01
3.84960e+05 1.92400e+03 -6.05294e-01 -5.76691e-01 -6.33896e-01 -6.27336e-01 -6.17866e-01 -6.36806e-01
3.85280e+05 1.92600e+03 -6.36694e-01 -6.21643e-01 -6.51744e-01 -6.27348e-01 -6.17820e-01 -6.36876e-01
3.85600e+05 1.92800e+03 -6.47154e-01 -6.34959e-01 -6.59350e-01 -6.27408e-01 -6.17729e-01 -6.37088e-01
3.85920e+05 1.92900e+03 -6.08132e-01 -5.43814e-01 -6.72450e-01 -6.27516e-01 -6.17590e-01 -6.37443e-01
3.86240e+05 1.93100e+03 -5.65371e-01 -5.44379e-01 -5.86363e-01 -6.27666e-01 -6.17400e-01 -6.37932e-01
3.86560e+05 1.93200e+03 -6.06007e-01 -5.66182e-01 -6.45832e-01 -6.27851e-01 -6.17159e-01 -6.38542e-01
3.86880e+05 1.93400e+03 -6.62107e-01 -6.54116e-01 -6.70098e-01 -6.28062e-01 -6.16869e-01 -6.39255e-01
3.87200e+05 1.93600e+03 -6.06594e-01 -5.70210e-01 -6.42978e-01 -6.28292e-01 -6.16535e-01 -6.40049e-01
3.87520e+05 1.93700e+03 -6.12790e-01 -5.56735e-01 -6.68844e-01 -6.28531e-01 -6.16161e-01 -6.40901e-01
3.87840e+05 1.93900e+03 -6.75578e-01 -6.02259e-01 -7.48897e-01 -6.28772e-01 -6.15756e-01 -6.41787e-01
3.88160e+05 1.94000e+03 -6.42372e-01 -6.31655e-01 -6.53089e-01 -6.29006e-01 -6.15328e-01 -6.42685e-01
3.88480e+05 1.94200e+03 -6.32790e-01 -6.05972e-01 -6.59608e-01 -6.29228e-01 -6.14886e-01 -6.43570e-01
3.88800e+05 1.94400e+03 -6.80529e-01 -6.43859e-01 -7.17199e-01 -6.29430e-01 -6.14440e-01 -6.44420e-01
3.89120e+05 1.94500e+03 -6.06650e-01 -5.65811e-01 -6.47489e-01 -6.29606e-01 -6.14003e-01 -6.45209e-01
3.89440e+05 1.94700e+03 -6.36210e-01 -6.14038e-01 -6.58383e-01 -6.29751e-01 -6.13588e-01 -6.45915e-01
3.89760e+05 1.94800e+03 -6.78668e-01 -6.64636e-01 -6.92700e-01 -6.29860e-01 -6.13204e-01 -6.46516e-01
3.90080e+05 1.95000e+03 -6.50897e-01 -6.38783e-01 -6.63011e-01 -6.29929e-01 -6.12870e-01 -6.46988e-01
3.90400e+05 1.95200e+03 -6.03452e-01 -5.57585e-01 -6.49319e-01 -6.29957e-01 -6.12597e-01 -6.47316e-01
3.90720e+05 1.95300e+03 -5.92251e-01 -5.79242e-01 -6.05261e-01 -6.29942e-01 -6.12399e-01 -6.47485e-01
3.91040e+05 1.95500e+03 -6.54858e-01 -5.81458e-01 -7.28258e-01 -6.29888e-01 -6.12285e-01 -6.47491e-01
3.91360e+05 1.95600e+03 -5.80074e-01 -5.61605e-01 -5.98544e-01 -6.29799e-01 -6.12263e-01 -6.47334e-01
3.91680e+05 1.95800e+03 -5.96518e-01 -5.93354e-01 -5.99682e-01 -6.29682e-01 -6.12339e-01 -6.47026e-01
3.92000e+05 1.96000e+03 -6.49104e-01 -6.21234e-01 -6.76975e-01 -6.29549e-01 -6.12511e-01 -6.46586e-01
3.92320e+05 1.96100e+03 -6.65866e-01 -6.24326e-01 -7.07406e-01 -6.29410e-01 -6.12778e-01 -6.46041e-01
3.92640e+05 1.96300e+03 -6.06182e-01 -5.81270e-01 -6.31094e-01 -6.29277e-01 -6.13132e-01 -6.45422e-01
3.92960e+05 1.96400e+03 -5.92811e-01 -5.67738e-01 -6.17884e-01 -6.29164e-01 -6.13563e-01 -6.44765e-01
3.93280e+05 1.96600e+03 -6.12548e-01 -5.64360e-01 -6.60736e-01 -6.29079e-01 -6.14058e-01 -6.44101e-01
3.93600e+05 1.96800e+03 -6.15978e-01 -5.57368e-01 -6.74588e-01 -6.29030e-01 -6.14597e-01 -6.43463e-01
3.93920e+05 1.96900e+03 -5.81877e-01 -5.34174e-01 -6.29580e-01 -6.29021e-01 -6.15162e-01 -6.42880e-01
3.94240e+05 1.97100e+03 -6.75571e-01 -6.59996e-01 -6.91146e-01 -6.29053e-01 -6.15734e-01 -6.42373e-01
3.94560e+05 1.97200e+03 -6.16592e-01 -6.06514e-01 -6.26670e-01 -6.29124e-01 -6.16294e-01 -6.41955e-01
3.94880e+05 1.97400e+03 -6.59158e-01 -5.82308e-01 -7.36008e-01 -6.29230e-01 -6.16826e-01 -6.41634e-01
3.95200e+05 1.97600e+03 -5.79112e-01 -5.57485e-01 -6.00739e-01 -6.29364e-01 -6.17317e-01 -6.41411e-01
3.95520e+05 1.97700e+03 -6.18151e-01 -5.87434e-01 -6.48869e-01 -6.29516e-01 -6.17754e-01 -6.41277e-01
3.95840e+05 1.97900e+03 -6.44206e-01 -5.88656e-01 -6.99756e-01 -6.29674e-01 -6.18127e-01 -6.41220e-01
3.96160e+05 1.98000e+03 -6.44600e-01 -6.01686e-01 -6.87514e-01 -6.29825e-01 -6.18428e-01 -6.41223e-01
3.96480e+05 1.98200e+03 -6.57931e-01 -6.17102e-01 -6.98760e-01 -6.29958e-01 -6.18646e-01 -6.41270e-01
3.96800e+05 1.98400e+03 -6.20470e-01 -5.93344e-01 -6.47596e-01 -6.30061e-01 -6.18777e-01 -6.41345e-01
3.97120e+05 1.98500e+03 -6.07900e-01 -5.50064e-01 -6.65735e-01 -6.30124e-01 -6.18812e-01 -6.41435e-01
3.97440e+05 1.98700e+03 -5.69644e-01 -5.46172e-01 -5.93117e-01 -6.30140e-01 -6.18749e-01 -6.41531e-01
3.97760e+05 1.98800e+03 -6.67233e-01 -6.22680e-01 -7.11786e-01 -6.30106e-01 -6.18582e-01 -6.41629e-01
3.98080e+05 1.99000e+03 -5.69574e-01 -5.29152e-01 -6.09996e-01 -6.30022e-01 -6.18314e-01 -6.41730e-01
3.98400e+05 1.99200e+03 -6.10449e-01 -5.81741e-01 -6.39156e-01 -6.29890e-01 -6.17944e-01 -6.41837e-01
3.98720e+05 1.99300e+03 -6.87759e-01 -6.39282e-01 -7.36236e-01 -6.29717e-01 -6.17478e-01 -6.41956e-01
3.99040e+05 1.99500e+03 -6.29844e-01 -5.87641e-01 -6.72048e-01 -6.29507e-01 -6.16924e-01 -6.42091e-01
3.99360e+05 1.99600e+03 -6.03814e-01 -5.74637e-01 -6.32991e-01 -6.29271e-01 -6.16295e-01 -6.42247e-01
3.99680e+05 1.99800e+03 -6.26489e-01 -5.75057e-01 -6.77922e-01 -6.29014e-01 -6.15603e-01 -6.42425e-01
4.00000e+05 2.00000e+03 -6.08510e-01 -5.65547e-01 -6.51472e-01 -6.28742e-01 -6.14864e-01 -6.42619e-01
4.00320e+05 2.00100e+03 -5.59668e-01 -5.35160e-01 -5.84175e-01 -6.28458e-01 -6.14094e-01 -6.42823e-01
4.00640e+05 2.00300e+03 -6.20311e-01 -5.84600e-01 -6.56022e-01 -6.28164e-01 -6.13304e-01 -6.43024e-01
4.00960e+05 2.00400e+03 -5.73508e-01 -5.14150e-01 -6.32867e-01 -6.27858e-01 -6.12505e-01 -6.43211e-01
4.01280e+05 2.00600e+03 -5.95073e-01 -5.64732e-01 -6.25413e-01 -6.27536e-01 -6.11705e-01 -6.43368e-01
4.01600e+05 2.00800e+03 -6.47125e-01 -6.05925e-01 -6.88326e-01 -6.27196e-01 -6.10911e-01 -6.43481e-01
4.01920e+05 2.00900e+03 -6.21707e-01 -6.12544e-01 -6.30870e-01 -6.26833e-01 -6.10127e-01 -6.43539e-01
4.02240e+05 2.01100e+03 -6.89405e-01 -6.64324e-01 -7.14486e-01 -6.26444e-01 -6.09356e-01 -6.43532e-01
4.02560e+05 2.01200e+03 -5.68604e-01 -5.45577e-01 -5.91631e-01 -6.26028e-01 -6.08604e-01 -6.43452e-01
4.02880e+05 2.01400e+03 -6.10922e-01 -5.63867e-01 -6.57978e-01 -6.25582e-01 -6.07871e-01 -6.43294e-01
4.03200e+05 2.01600e+03 -6.27561e-01 -5.68865e-01 -6.86258e-01 -6.25107e-01 -6.07160e-01 -6.43054e-01
4.03520e+05 2.01700e+03 -6.96029e-01 -6.36087e-01 -7.55972e-01 -6.24604e-01 -6.06476e-01 -6.42732e-01
4.03840e+05 2.01900e+03 -6.11363e-01 -5.80114e-01 -6.42612e-01 -6.24073e-01 -6.05821e-01 -6.42326e-01
4.04160e+05 2.02000e+03 -6.01985e-01 -5.47836e-01 -6.56134e-01 -6.23519e-01 -6.05202e-01 -6.41836e-01
4.04480e+05 2.02200e+03 -6.21611e-01 -5.81439e-01 -6.61783e-01 -6.22947e-01 -6.04627e-01 -6.41266e-01
4.04800e+05 2.02400e+03 -6.39787e-01 -6.25246e-01 -6.54328e-01 -6.22361e-01 -6.04102e-01 -6.40620e-01
4.05120e+05 2.02500e+03 -6.19841e-01 -6.08901e-01 -6.30781e-01 -6.21768e-01 -6.03634e-01 -6.39902e-01
4.05440e+05 2.02700e+03 -6.15465e-01 -5.98025e-01 -6.32905e-01 -6.21178e-01 -6.03230e-01 -6.39125e-01
4.05760e+05 2.02800e+03 -5.94949e-01 -5.56504e-01 -6.33395e-01 -6.20599e-01 -6.02896e-01 -6.38302e-01
4.06080e+05 2.03000e+03 -5.99691e-01 -5.58454e-01 -6.40929e-01 -6.20042e-01 -6.02633e-01 -6.37451e-01
4.06400e+05 2.03200e+03 -6.10016e-01 -5.75975e-01 -6.44057e-01 -6.19518e-01 -6.02443e-01 -6.36594e-01
4.06720e+05 2.03300e+03 -6.11671e-01 -5.81682e-01 -6.41661e-01 -6.19042e-01 -6.02328e-01 -6.35755e-01
4.07040e+05 2.03500e+03 -6.30947e-01 -6.14816e-01 -6.47077e-01 -6.18624e-01 -6.02288e-01 -6.34960e-01
4.07360e+05 2.03600e+03 -6.41565e-01 -6.21349e-01 -6.61781e-01 -6.18279e-01 -6.02324e-01 -6.34233e-01
4.07680e+05 2.03800e+03 -6.18600e-01 -6.06111e-01 -6.31090e-01 -6.18017e-01 -6.02439e-01 -6.33595e-01
4.08000e+05 2.04000e+03 -6.20265e-01 -5.91617e-01 -6.48912e-01 -6.17848e-01 -6.02633e-01 -6.33063e-01
4.08320e+05 2.04100e+03 -5.71994e-01 -5.43760e-01 -6.00228e-01 -6.17777e-01 -6.02909e-01 -6.32646e-01
4.08640e+05 2.04300e+03 -6.21657e-01 -5.88921e-01 -6.54392e-01 -6.17808e-01 -6.03265e-01 -6.32351e-01
4.08960e+05 2.04400e+03 -6.82041e-01 -6.71300e-01 -6.92782e-01 -6.17934e-01 -6.03697e-01 -6.32171e-01
4.09280e+05 2.04600e+03 -6.05074e-01 -5.92611e-01 -6.17536e-01 -6.18149e-01 -6.04200e-01 -6.32099e-01
4.09600e+05 2.04800e+03 -5.62339e-01 -5.44436e-01 -5.80242e-01 -6.18440e-01 -6.04764e-01 -6.32117e-01
4.09920e+05 2.04900e+03 -5.72638e-01 -5.27351e-01 -6.17925e-01 -6.18791e-01 -6.05378e-01 -6.32205e-01
4.10240e+05 2.05100e+03 -6.55178e-01 -6.43404e-01 -6.66951e-01 -6.19185e-01 -6.06031e-01 -6.32339e-01
4.10560e+05 2.05200e+03 -6.04355e-01 -5.82668e-01 -6.26042e-01 -6.19602e-01 -6.06709e-01 -6.32495e-01
4.10880e+05 2.05400e+03 -5.82725e-01 -5.68707e-01 -5.96744e-01 -6.20025e-01 -6.07400e-01 -6.32651e-01
4.11200e+05 2.05600e+03 -6.28669e-01 -5.71812e-01 -6.85526e-01 -6.20439e-01 -6.08090e-01 -6.32788e-01
4.11520e+05 2.05700e+03 -6.12257e-01 -5.84812e-01 -6.39703e-01 -6.20829e-01 -6.08766e-01 -6.32891e-01
4.11840e+05 2.05900e+03 -6.70722e-01 -6.66525e-01 -6.74919e-01 -6.21183e-01 -6.09414e-01 -6.32953e-01
4.12160e+05 2.06000e+03 -6.19896e-01 -5.88173e-01 -6.51619e-01 -6.21493e-01 -6.10018e-01 -6.32968e-01
4.12480e+05 2.06200e+03 -5.80228e-01 -5.51937e-01 -6.08520e-01 -6.21750e-01 -6.10564e-01 -6.32937e-01
4.12800e+05 2.06400e+03 -6.33998e-01 -6.20872e-01 -6.47124e-01 -6.21949e-01 -6.11035e-01 -6.32863e-01
4.13120e+05 2.06500e+03 -5.83104e-01 -5.68933e-01 -5.97274e-01 -6.22084e-01 -6.11418e-01 -6.32751e-01
4.13440e+05 2.06700e+03 -6.29600e-01 -5.73226e-01 -6.85975e-01 -6.22153e-01 -6.11701e-01 -6.32605e-01
4.13760e+05 2.06800e+03 -5.81814e-01 -5.69655e-01 -5.93974e-01 -6.22153e-01 -6.11878e-01 -6.32427e-01
4.14080e+05 2.07000e+03 -6.43612e-01 -6.05511e-01 -6.81714e-01 -6.22084e-01 -6.11948e-01 -6.32220e-01
4.14400e+05 2.07200e+03 -6.67338e-01 -6.20955e-01 -7.13721e-01 -6.21948e-01 -6.11918e-01 -6.31978e-01
4.14720e+05 2.07300e+03 -6.04355e-01 -5.83530e-01 -6.25180e-01 -6.21747e-01 -6.11798e-01 -6.31696e-01
4.15040e+05 2.07500e+03 -6.09441e-01 -5.87389e-01 -6.31493e-01 -6.21485e-01 -6.11606e-01 -6.31364e-01
4.15360e+05 2.07600e+03 -6.23841e-01 -6.12136e-01 -6.35546e-01 -6.21168e-01 -6.11363e-01 -6.30973e-01
4.15680e+05 2.07800e+03 -6.21298e-01 -5.47001e-01 -6.95594e-01 -6.20802e-01 -6.11089e-01 -6.30515e-01
4.16000e+05 2.08000e+03 -6.27640e-01 -5.83829e-01 -6.71450e-01 -6.20395e-01 -6.10805e-01 -6.29986e-01
4.16320e+05 2.08100e+03 -6.27481e-01 -6.12647e-01 -6.42315e-01 -6.19957e-01 -6.10527e-01 -6.29388e-01
4.16640e+05 2.08300e+03 -6.04312e-01 -5.99584e-01 -6.09040e-01 -6.19497e-01 -6.10267e-01 -6.28727e-01
4.16960e+05 2.08400e+03 -6.25819e-01 -5.91793e-01 -6.59845e-01 -6.19025e-01 -6.10033e-01 -6.28017e-01
4.17280e+05 2.08600e+03 -5.84428e-01 -5.69801e-01 -5.99055e-01 -6.18552e-01 -6.09830e-01 -6.27274e-01
4.17600e+05 2.08800e+03 -6.36455e-01 -5.71879e-01 -7.01031e-01 -6.18089e-01 -6.09659e-01 -6.26518e-01
4.17920e+05 2.08900e+03 -5.90407e-01 -5.59800e-01 -6.21013e-01 -6.17644e-01 -6.09514e-01 -6.25773e-01
4.18240e+05 2.09100e+03 -5.89023e-01 -5.54531e-01 -6.23515e-01 -6.17227e-01 -6.09393e-01 -6.25061e-01
4.18560e+05 2.09200e+03 -5.71309e-01 -5.66109e-01 -5.76509e-01 -6.16846e-01 -6.09289e-01 -6.24402e-01
4.18880e+05 2.09400e+03 -5.88445e-01 -5.64056e-01 -6.12834e-01 -6.16506e-01 -6.09191e-01 -6.23821e-01
4.19200e+05 2.09600e+03 -6.68953e-01 -5.78129e-01 -7.59776e-01 -6.16212e-01 -6.09091e-01 -6.23332e-01
4.19520e+05 2.09700e+03 -6.10752e-01 -5.79302e-01 -6.42202e-01 -6.15965e-01 -6.08975e-01 -6.22955e-01
4.19840e+05 2.09900e+03 -7.05525e-01 -6.40112e-01 -7.70938e-01 -6.15767e-01 -6.08829e-01 -6.22704e-01
4.20160e+05 2.10000e+03 -6.37816e-01 -5.76941e-01 -6.98692e-01 -6.15615e-01 -6.08639e-01 -6.22591e-01
4.20480e+05 2.10200e+03 -6.38423e-01 -6.22326e-01 -6.54520e-01 -6.15507e-01 -6.08392e-01 -6.22621e-01
4.20800e+05 2.10400e+03 -6.10638e-01 -5.58117e-01 -6.63159e-01 -6.15437e-01 -6.08080e-01 -6.22795e-01
4.21120e+05 2.10500e+03 -6.42599e-01 -6.03844e-01 -6.81354e-01 -6.15400e-01 -6.07696e-01 -6.23103e-01
4.21440e+05 2.10700e+03 -6.37550e-01 -6.12009e-01 -6.63091e-01 -6.15387e-01 -6.07242e-01 -6.23532e-01
4.21760e+05 2.10800e+03 -6.11440e-01 -5.83914e-01 -6.38966e-01 -6.15391e-01 -6.06722e-01 -6.24060e-01
4.22080e+05 2.11000e+03 -6.27774e-01 -6.14408e-01 -6.41139e-01 -6.15405e-01 -6.06145e-01 -6.24665e-01
4.22400e+05 2.11200e+03 -6.23286e-01 -6.13450e-01 -6.33122e-01 -6.15427e-01 -6.05529e-01 -6.25324e-01
4.22720e+05 2.11300e+03 -6.41545e-01 -6.29300e-01 -6.53789e-01 -6.15453e-01 -6.04892e-01 -6.26014e-01
4.23040e+05 2.11500e+03 -6.27919e-01 -5.84806e-01 -6.71032e-01 -6.15487e-01 -6.04256e-01 -6.26717e-01
4.23360e+05 2.11600e+03 -6.31394e-01 -6.12432e-01 -6.50356e-01 -6.15532e-01 -6.03648e-01 -6.27416e-01
4.23680e+05 2.11800e+03 -5.80910e-01 -5.36210e-01 -6.25610e-01 -6.15597e-01 -6.03092e-01 -6.28102e-01
4.24000e+05 2.12000e+03 -6.28149e-01 -6.11980e-01 -6.44319e-01 -6.15692e-01 -6.02614e-01 -6.28770e-01
4.24320e+05 2.12100e+03 -6.37050e-01 -5.80068e-01 -6.94032e-01 -6.15823e-01 -6.02230e-01 -6.29417e-01
4.24640e+05 2.12300e+03 -5.78733e-01 -5.27817e-01 -6.29649e-01 -6.16001e-01 -6.01958e-01 -6.30044e-01
4.24960e+05 2.12400e+03 -6.02022e-01 -5.86963e-01 -6.17082e-01 -6.16229e-01 -6.01803e-01 -6.30656e-01
4.25280e+05 2.12600e+03 -6.18741e-01 -5.76636e-01 -6.60847e-01 -6.16514e-01 -6.01771e-01 -6.31256e-01
4.25600e+05 2.12800e+03 -5.73512e-01 -5.52738e-01 -5.94286e-01 -6.16854e-01 -6.01858e-01 -6.31851e-01
4.25920e+05 2.12900e+03 -5.49601e-01 -5.30918e-01 -5.68283e-01 -6.17250e-01 -6.02057e-01 -6.32442e-01
4.26240e+05 2.13100e+03 -5.89073e-01 -5.85647e-01 -5.92499e-01 -6.17697e-01 -6.02360e-01 -6.33034e-01
4.26560e+05 2.13200e+03 -6.23791e-01 -5.88862e-01 -6.58720e-01 -6.18190e-01 -6.02756e-01 -6.33623e-01
4.26880e+05 2.13400e+03 -5.76932e-01 -5.43652e-01 -6.10211e-01 -6.18721e-01 -6.03237e-01 -6.34204e-01
4.27200e+05 2.13600e+03 -6.16805e-01 -5.85821e-01 -6.47789e-01 -6.19280e-01 -6.03792e-01 -6.34768e-01
4.27520e+05 2.13700e+03 -6.80428e-01 -5.95716e-01 -7.65141e-01 -6.19856e-01 -6.04409e-01 -6.35302e-01
4.27840e+05 2.13900e+03 -5.65869e-01 -5.51955e-01 -5.79783e-01 -6.20433e-01 -6.05073e-01 -6.35792e-01
4.28160e+05 2.14000e+03 -5.83167e-01 -5.44085e-01 -6.22249e-01 -6.20995e-01 -6.05768e-01 -6.36221e-01
4.28480e+05 2.14200e+03 -6.29583e-01 -6.14761e-01 -6.44405e-01 -6.21523e-01 -6.06471e-01 -6.36575e-01
4.28800e+05 2.14400e+03 -6.04002e-01 -5.46824e-01 -6.61180e-01 -6.21999e-01 -6.07159e-01 -6.36838e-01
4.29120e+05 2.14500e+03 -6.16126e-01 -5.93016e-01 -6.39236e-01 -6.22402e-01 -6.07806e-01 -6.36997e-01
4.29440e+05 2.14700e+03 -5.77044e-01 -5.26930e-01 -6.27157e-01 -6.22715e-01 -6.08389e-01 -6.37041e-01
4.29760e+05 2.14800e+03 -5.35990e-01 -5.26734e-01 -5.45245e-01 -6.22926e-01 -6.08886e-01 -6.36965e-01
4.30080e+05 2.15000e+03 -6.40091e-01 -6.04108e-01 -6.76073e-01 -6.23025e-01 -6.09283e-01 -6.36767e-01
4.30400e+05 2.15200e+03 -6.04199e-01 -5.29062e-01 -6.79337e-01 -6.23009e-01 -6.09572e-01 -6.36447e-01
4.30720e+05 2.15300e+03 -5.95979e-01 -5.94956e-01 -5.97001e-01 -6.22881e-01 -6.09753e-01 -6.36010e-01
4.31040e+05 2.15500e+03 -6.14899e-01 -5.69498e-01 -6.60299e-01 -6.22647e-01 -6.09830e-01 -6.35464e-01
4.31360e+05 2.15600e+03 -6.09942e-01 -5.74523e-01 -6.45361e-01 -6.22316e-01 -6.09816e-01 -6.34817e-01
4.31680e+05 2.15800e+03 -6.39057e-01 -5.83465e-01 -6.94648e-01 -6.21903e-01 -6.09727e-01 -6.34079e-01
4.32000e+05 2.16000e+03 -6.44012e-01 -6.00840e-01 -6.87184e-01 -6.21420e-01 -6.09581e-01 -6.33259e-01
4.32320e+05 2.16100e+03 -5.95832e-01 -5.74402e-01 -6.17262e-01 -6.20881e-01 -6.09397e-01 -6.32365e-01
4.32640e+05 2.16300e+03 -6.38001e-01 -6.07804e-01 -6.68197e-01 -6.20301e-01 -6.09195e-01 -6.31407e-01
4.32960e+05 2.16400e+03 -6.54530e-01 -6.38217e-01 -6.70844e-01 -6.19693e-01 -6.08992e-01 -6.30395e-01
4.33280e+05 2.16600e+03 -6.11840e-01 -5.85609e-01 -6.38070e-01 -6.19069e-01 -6.08798e-01 -6.29339e-01
4.33600e+05 2.16800e+03 -6.07322e-01 -5.57327e-01 -6.57316e-01 -6.18441e-01 -6.08630e-01 -6.28253e-01
4.33920e+05 2.16900e+03 -6.15273e-01 -5.85891e-01 -6.44654e-01 -6.17823e-01 -6.08493e-01 -6.27152e-01
4.34240e+05 2.17100e+03 -6.14454e-01 -5.55976e-01 -6.72932e-01 -6.17226e-01 -6.08398e-01 -6.26055e-01
4.34560e+05 2.17200e+03 -6.23108e-01 -6.12574e-01 -6.33642e-01 -6.16664e-01 -6.08349e-01 -6.24979e-01
4.34880e+05 2.17400e+03 -5.87306e-01 -5.60417e-01 -6.14196e-01 -6.16147e-01 -6.08352e-01 -6.23943e-01
4.35200e+05 2.17600e+03 -6.41336e-01 -5.76856e-01 -7.05815e-01 -6.15688e-01 -6.08411e-01 -6.22965e-01
4.35520e+05 2.17700e+03 -5.99143e-01 -5.84699e-01 -6.13586e-01 -6.15295e-01 -6.08529e-01 -6.22060e-01
4.35840e+05 2.17900e+03 -5.97811e-01 -5.90145e-01 -6.05476e-01 -6.14974e-01 -6.08707e-01 -6.21241e-01
4.36160e+05 2.18000e+03 -6.25957e-01 -6.08433e-01 -6.43482e-01 -6.14731e-01 -6.08945e-01 -6.20516e-01
4.36480e+05 2.18200e+03 -5.84404e-01 -5.68097e-01 -6.00710e-01 -6.14565e-01 -6.09239e-01 -6.19891e-01
4.36800e+05 2.18400e+03 -6.21282e-01 -5.81404e-01 -6.61161e-01 -6.14476e-01 -6.09584e-01 -6.19368e-01
4.37120e+05 2.18500e+03 -6.16486e-01 -5.91573e-01 -6.41399e-01 -6.14458e-01 -6.09972e-01 -6.18943e-01
4.37440e+05 2.18700e+03 -6.27204e-01 -6.09412e-01 -6.44996e-01 -6.14502e-01 -6.10388e-01 -6.18615e-01
4.37760e+05 2.18800e+03 -6.25496e-01 -5.86514e-01 -6.64478e-01 -6.14597e-01 -6.10812e-01 -6.18383e-01
4.38080e+05 2.19000e+03 -6.40806e-01 -6.27525e-01 -6.54086e-01 -6.14734e-01 -6.11222e-01 -6.18246e-01
4.38400e+05 2.19200e+03 -5.88056e-01 -5.61602e-01 -6.14510e-01 -6.14897e-01 -6.11586e-01 -6.18208e-01
4.38720e+05 2.19300e+03 -5.94349e-01 -5.66946e-01 -6.21752e-01 -6.15073e-01 -6.11874e-01 -6.18272e-01
4.39040e+05 2.19500e+03 -6.39212e-01 -6.22908e-01 -6.55517e-01 -6.15251e-01 -6.12065e-01 -6.18437e-01
4.39360e+05 2.19600e+03 -5.87012e-01 -5.71918e-01 -6.02107e-01 -6.15420e-01 -6.12149e-01 -6.18691e-01
4.39680e+05 2.19800e+03 -6.70120e-01 -6.17254e-01 -7.22987e-01 -6.15573e-01 -6.12136e-01 -6.19010e-01
4.40000e+05 2.20000e+03 -5.77040e-01 -5.56869e-01 -5.97211e-01 -6.15704e-01 -6.12042e-01 -6.19367e-01
4.40320e+05 2.20100e+03 -5.88040e-01 -5.46251e-01 -6.29829e-01 -6.15814e-01 -6.11893e-01 -6.19735e-01
4.40640e+05 2.20300e+03 -6.05934e-01 -5.91240e-01 -6.20628e-01 -6.15903e-01 -6.11715e-01 -6.20090e-01
4.40960e+05 2.20400e+03 -6.30495e-01 -6.12186e-01 -6.48804e-01 -6.15971e-01 -6.11526e-01 -6.20416e-01
4.41280e+05 2.20600e+03 -6.16940e-01 -5.54343e-01 -6.79537e-01 -6.16025e-01 -6.11346e-01 -6.20703e-01
4.41600e+05 2.20800e+03 -5.81129e-01 -5.53222e-01 -6.09036e-01 -6.16066e-01 -6.11187e-01 -6.20945e-01
4.41920e+05 2.20900e+03 -5.69515e-01 -5.41675e-01 -5.97355e-01 -6.16096e-01 -6.11055e-01 -6.21137e-01
4.42240e+05 2.21100e+03 -5.85698e-01 -5.48294e-01 -6.23103e-01 -6.16119e-01 -6.10958e-01 -6.21280e-01
4.42560e+05 2.21200e+03 -6.05356e-01 -5.84023e-01 -6.26689e-01 -6.16133e-01 -6.10895e-01 -6.21371e-01
4.42880e+05 2.21400e+03 -5.51042e-01 -5.34041e-01 -5.68043e-01 -6.16138e-01 -6.10864e-01 -6.21412e-01
4.43200e+05 2.21600e+03 -6.41218e-01 -5.68420e-01 -7.14016e-01 -6.16132e-01 -6.10862e-01 -6.21402e-01
4.43520e+05 2.21700e+03 -6.52698e-01 -6.27492e-01 -6.77905e-01 -6.16114e-01 -6.10883e-01 -6.21344e-01
4.43840e+05 2.21900e+03 -5.95167e-01 -5.63653e-01 -6.26680e-01 -6.16080e-01 -6.10921e-01 -6.21239e-01
4.44160e+05 2.22000e+03 -6.12374e-01 -5.55506e-01 -6.69241e-01 -6.16028e-01 -6.10968e-01 -6.21089e-01
4.44480e+05 2.22200e+03 -6.30715e-01 -6.15144e-01 -6.46286e-01 -6.15957e-01 -6.11016e-01 -6.20898e-01
4.44800e+05 2.22400e+03 -6.22616e-01 -5.98278e-01 -6.46954e-01 -6.15863e-01 -6.11057e-01 -6.20670e-01
4.45120e+05 2.22500e+03 -6.20174e-01 -5.99427e-01 -6.40921e-01 -6.15745e-01 -6.11080e-01 -6.20410e-01
4.45440e+05 2.22700e+03 -6.59755e-01 -6.49513e-01 -6.69996e-01 -6.15602e-01 -6.11079e-01 -6.20124e-01
4.45760e+05 2.22800e+03 -6.20040e-01 -5.31515e-01 -7.08565e-01 -6.15432e-01 -6.11043e-01 -6.19821e-01
4.46080e+05 2.23000e+03 -6.43224e-01 -6.20865e-01 -6.65582e-01 -6.15238e-01 -6.10967e-01 -6.19509e-01
4.46400e+05 2.23200e+03 -5.70656e-01 -5.67771e-01 -5.73542e-01 -6.15023e-01 -6.10845e-01 -6.19202e-01
4.46720e+05 2.23300e+03 -6.00391e-01 -5.75677e-01 -6.25105e-01 -6.14793e-01 -6.10674e-01 -6.18912e-01
4.47040e+05 2.23500e+03 -6.23644e-01 -5.73173e-01 -6.74115e-01 -6.14553e-01 -6.10456e-01 -6.18650e-01
4.47360e+05 2.23600e+03 -6.33205e-01 -6.03071e-01 -6.63339e-01 -6.14310e-01 -6.10192e-01 -6.18428e-01
4.47680e+05 2.23800e+03 -6.09705e-01 -5.94350e-01 -6.25059e-01 -6.14073e-01 -6.09887e-01 -6.18259e-01
4.48000e+05 2.24000e+03 -6.11267e-01 -5.57026e-01 -6.65508e-01 -6.13849e-01 -6.09547e-01 -6.18151e-01
4.48320e+05 2.24100e+03 -5.72449e-01 -5.47547e-01 -5.97351e-01 -6.13643e-01 -6.09173e-01 -6.18113e-01
4.48640e+05 2.24300e+03 -6.36327e-01 -6.10524e-01 -6.62131e-01 -6.13462e-01 -6.08771e-01 -6.18153e-01
4.48960e+05 2.24400e+03 -6.01252e-01 -5.74079e-01 -6.28424e-01 -6.13307e-01 -6.08337e-01 -6.18276e-01
4.49280e+05 2.24600e+03 -6.10900e-01 -5.87308e-01 -6.34492e-01 -6.13178e-01 -6.07871e-01 -6.18485e-01
4.49600e+05 2.24800e+03 -5.59040e-01 -5.46642e-01 -5.71438e-01 -6.13075e-01 -6.07371e-01 -6.18780e-01
4.49920e+05 2.24900e+03 -6.03776e-01 -5.90407e-01 -6.17145e-01 -6.12994e-01 -6.06831e-01 -6.19157e-01
4.50240e+05 2.25100e+03 -5.71513e-01 -5.47868e-01 -5.95158e-01 -6.12930e-01 -6.06250e-01 -6.19610e-01
4.50560e+05 2.25200e+03 -6.26938e-01 -5.89330e-01 -6.64545e-01 -6.12879e-01 -6.05626e-01 -6.20132e-01
4.50880e+05 2.25400e+03 -6.00157e-01 -5.48418e-01 -6.51896e-01 -6.12836e-01 -6.04959e-01 -6.20713e-01
4.51200e+05 2.25600e+03 -6.08035e-01 -6.01979e-01 -6.14091e-01 -6.12796e-01 -6.04251e-01 -6.21342e-01
4.51520e+05 2.25700e+03 -6.40390e-01 -6.22807e-01 -6.57973e-01 -6.12757e-01 -6.03504e-01 -6.22009e-01
4.51840e+05 2.25900e+03 -6.45111e-01 -5.91278e-01 -6.98944e-01 -6.12714e-01 -6.02724e-01 -6.22704e-01
4.52160e+05 2.26000e+03 -6.29019e-01 -5.91005e-01 -6.67033e-01 -6.12666e-01 -6.01921e-01 -6.23411e-01
4.52480e+05 2.26200e+03 -6.55421e-01 -5.81174e-01 -7.29667e-01 -6.12609e-01 -6.01103e-01 -6.24115e-01
4.52800e+05 2.26400e+03 -5.92377e-01 -5.68067e-01 -6.16688e-01 -6.12542e-01 -6.00281e-01 -6.24802e-01
4.53120e+05 2.26500e+03 -6.20599e-01 -5.76752e-01 -6.64446e-01 -6.12460e-01 -5.99468e-01 -6.25452e-01
4.53440e+05 2.26700e+03 -6.25734e-01 -6.07715e-01 -6.43752e-01 -6.12362e-01 -5.98675e-01 -6.26048e-01
4.53760e+05 2.26800e+03 -6.44953e-01 -5.83701e-01 -7.06205e-01 -6.12244e-01 -5.97915e-01 -6.26573e-01
4.54080e+05 2.27000e+03 -6.42562e-01 -6.07908e-01 -6.77215e-01 -6.12108e-01 -5.97198e-01 -6.27017e-01
4.54400e+05 2.27200e+03 -6.09738e-01 -5.44744e-01 -6.74732e-01 -6.11952e-01 -5.96532e-01 -6.27373e-01
4.54720e+05 2.27300e+03 -6.31975e-01 -6.01927e-01 -6.62023e-01 -6.11783e-01 -5.95925e-01 -6.27640e-01
4.55040e+05 2.27500e+03 -5.72712e-01 -5.41580e-01 -6.03845e-01 -6.11604e-01 -5.95381e-01 -6.27828e-01
4.55360e+05 2.27600e+03 -5.96949e-01 -5.75037e-01 -6.18862e-01 -6.11425e-01 -5.94901e-01 -6.27949e-01
4.55680e+05 2.27800e+03 -5.91497e-01 -5.38430e-01 -6.44563e-01 -6.11255e-01 -5.94487e-01 -6.28022e-01
4.56000e+05 2.28000e+03 -6.10815e-01 -5.82106e-01 -6.39525e-01 -6.11104e-01 -5.94137e-01 -6.28071e-01
4.56320e+05 2.28100e+03 -6.84230e-01 -6.64126e-01 -7.04334e-01 -6.10985e-01 -5.93852e-01 -6.28119e-01
4.56640e+05 2.28300e+03 -6.25747e-01 -5.44283e-01 -7.07210e-01 -6.10908e-01 -5.93627e-01 -6.28190e-01
4.56960e+05 2.28400e+03 -6.18798e-01 -5.60682e-01 -6.76914e-01 -6.10883e-01 -5.93461e-01 -6.28305e-01
4.57280e+05 2.28600e+03 -6.23339e-01 -5.93995e-01 -6.52684e-01 -6.10915e-01 -5.93349e-01 -6.28481e-01
4.57600e+05 2.28800e+03 -6.43147e-01 -5.75746e-01 -7.10548e-01 -6.11008e-01 -5.93287e-01 -6.28729e-01
4.57920e+05 2.28900e+03 -6.08910e-01 -5.72272e-01 -6.45547e-01 -6.11159e-01 -5.93266e-01 -6.29052e-01
4.58240e+05 2.29100e+03 -6.32571e-01 -6.18705e-01 -6.46437e-01 -6.11365e-01 -5.93281e-01 -6.29448e-01
4.58560e+05 2.29200e+03 -5.98331e-01 -5.69225e-01 -6.27437e-01 -6.11616e-01 -5.93323e-01 -6.29909e-01
4.58880e+05 2.29400e+03 -6.07618e-01 -5.43054e-01 -6.72182e-01 -6.11905e-01 -5.93385e-01 -6.30425e-01
4.59200e+05 2.29600e+03 -6.08252e-01 -5.69219e-01 -6.47284e-01 -6.12221e-01 -5.93461e-01 -6.30981e-01
4.59520e+05 2.29700e+03 -6.13266e-01 -5.75291e-01 -6.51241e-01 -6.12556e-01 -5.93545e-01 -6.31567e-01
4.59840e+05 2.29900e+03 -6.02827e-01 -5.72582e-01 -6.33072e-01 -6.12901e-01 -5.93632e-01 -6.32169e-01
4.60160e+05 2.30000e+03 -5.81129e-01 -5.67951e-01 -5.94306e-01 -6.13251e-01 -5.93721e-01 -6.32781e-01
4.60480e+05 2.30200e+03 -5.58744e-01 -5.03002e-01 -6.14486e-01 -6.13601e-01 -5.93807e-01 -6.33395e-01
4.60800e+05 2.30400e+03 -5.78589e-01 -5.34032e-01 -6.23146e-01 -6.13946e-01 -5.93888e-01 -6.34004e-01
4.61120e+05 2.30500e+03 -5.84026e-01 -5.34811e-01 -6.33241e-01 -6.14284e-01 -5.93965e-01 -6.34603e-01
4.61440e+05 2.30700e+03 -5.81534e-01 -5.64335e-01 -5.98733e-01 -6.14611e-01 -5.94035e-01 -6.35186e-01
4.61760e+05 2.30800e+03 -6.21635e-01 -5.66412e-01 -6.76858e-01 -6.14919e-01 -5.94096e-01 -6.35742e-01
4.62080e+05 2.31000e+03 -6.30494e-01 -5.93297e-01 -6.67690e-01 -6.15204e-01 -5.94144e-01 -6.36264e-01
4.62400e+05 2.31200e+03 -6.17208e-01 -5.81827e-01 -6.52589e-01 -6.15457e-01 -5.94176e-01 -6.36738e-01
4.62720e+05 2.31300e+03 -6.34964e-01 -5.93733e-01 -6.76196e-01 -6.15669e-01 -5.94184e-01 -6.37154e-01
4.63040e+05 2.31500e+03 -5.96424e-01 -5.34800e-01 -6.58048e-01 -6.15827e-01 -5.94159e-01 -6.37496e-01
4.63360e+05 2.31600e+03 -6.02331e-01 -5.59791e-01 -6.44870e-01 -6.15923e-01 -5.94093e-01 -6.37753e-01
4.63680e+05 2.31800e+03 -5.53613e-01 -4.87068e-01 -6.20159e-01 -6.15944e-01 -5.93976e-01 -6.37912e-01
4.64000e+05 2.32000e+03 -6.28339e-01 -5.73723e-01 -6.82954e-01 -6.15881e-01 -5.93798e-01 -6.37964e-01
4.64320e+05 2.32100e+03 -6.04414e-01 -5.97160e-01 -6.11668e-01 -6.15727e-01 -5.93551e-01 -6.37902e-01
4.64640e+05 2.32300e+03 -6.37918e-01 -6.18427e-01 -6.57409e-01 -6.15478e-01 -5.93233e-01 -6.37723e-01
4.64960e+05 2.32400e+03 -5.94908e-01 -5.73696e-01 -6.16120e-01 -6.15136e-01 -5.92844e-01 -6.37428e-01
4.65280e+05 2.32600e+03 -5.81140e-01 -5.60218e-01 -6.02061e-01 -6.14706e-01 -5.92390e-01 -6.37022e-01
4.65600e+05 2.32800e+03 -5.95239e-01 -5.62676e-01 -6.27801e-01 -6.14197e-01 -5.91879e-01 -6.36515e-01
4.65920e+05 2.32900e+03 -6.24310e-01 -5.69435e-01 -6.79185e-01 -6.13625e-01 -5.91326e-01 -6.35923e-01
4.66240e+05 2.33100e+03 -5.93528e-01 -5.28895e-01 -6.58160e-01 -6.13004e-01 -5.90745e-01 -6.35263e-01
4.66560e+05 2.33200e+03 -6.24493e-01 -5.51647e-01 -6.97340e-01 -6.12353e-01 -5.90149e-01 -6.34557e-01
4.66880e+05 2.33400e+03 -6.09869e-01 -5.59319e-01 -6.60419e-01 -6.11691e-01 -5.89554e-01 -6.33827e-01
4.67200e+05 2.33600e+03 -6.08112e-01 -5.74895e-01 -6.41330e-01 -6.11036e-01 -5.88975e-01 -6.33097e-01
4.67520e+05 2.33700e+03 -6.08566e-01 -5.81042e-01 -6.36090e-01 -6.10410e-01 -5.88427e-01 -6.32392e-01
4.67840e+05 2.33900e+03 -6.61989e-01 -6.40000e-01 -6.83978e-01 -6.09827e-01 -5.87924e-01 -6.31731e-01
4.68160e+05 2.34000e+03 -5.91326e-01 -5.52108e-01 -6.30544e-01 -6.09305e-01 -5.87480e-01 -6.31130e-01
4.68480e+05 2.34200e+03 -6.53038e-01 -6.08902e-01 -6.97174e-01 -6.08855e-01 -5.87110e-01 -6.30600e-01
4.68800e+05 2.34400e+03 -6.01535e-01 -5.78123e-01 -6.24948e-01 -6.08486e-01 -5.86826e-01 -6.30146e-01
4.69120e+05 2.34500e+03 -5.86782e-01 -5.54347e-01 -6.19217e-01 -6.08201e-01 -5.86638e-01 -6.29765e-01
4.69440e+05 2.34700e+03 -5.69017e-01 -5.31904e-01 -6.06130e-01 -6.08002e-01 -5.86554e-01 -6.29451e-01
4.69760e+05 2.34800e+03 -6.00192e-01 -5.43558e-01 -6.56826e-01 -6.07883e-01 -5.86576e-01 -6.29190e-01
4.70080e+05 2.35000e+03 -6.31741e-01 -5.67979e-01 -6.95503e-01 -6.07838e-01 -5.86705e-01 -6.28970e-01
4.70400e+05 2.35200e+03 -5.83796e-01 -5.74991e-01 -5.92602e-01 -6.07855e-01 -5.86935e-01 -6.28776e-01
4.70720e+05 2.35300e+03 -6.16236e-01 -5.62731e-01 -6.69741e-01 -6.07927e-01 -5.87259e-01 -6.28596e-01
4.71040e+05 2.35500e+03 -6.25869e-01 -6.14585e-01 -6.37153e-01 -6.08043e-01 -5.87667e-01 -6.28419e-01
4.71360e+05 2.35600e+03 -6.14319e-01 -5.93346e-01 -6.35291e-01 -6.08194e-01 -5.88146e-01 -6.28241e-01
4.71680e+05 2.35800e+03 -5.89430e-01 -5.81904e-01 -5.96957e-01 -6.08372e-01 -5.88682e-01 -6.28062e-01
4.72000e+05 2.36000e+03 -5.97120e-01 -5.63421e-01 -6.30819e-01 -6.08570e-01 -5.89259e-01 -6.27881e-01
4.72320e+05 2.36100e+03 -5.93127e-01 -5.29519e-01 -6.56736e-01 -6.08780e-01 -5.89857e-01 -6.27702e-01
4.72640e+05 2.36300e+03 -6.17048e-01 -6.10747e-01 -6.23350e-01 -6.08995e-01 -5.90460e-01 -6.27530e-01
4.72960e+05 2.36400e+03 -5.75881e-01 -5.43178e-01 -6.08583e-01 -6.09207e-01 -5.91046e-01 -6.27368e-01
4.73280e+05 2.36600e+03 -6.30688e-01 -6.12655e-01 -6.48720e-01 -6.09410e-01 -5.91603e-01 -6.27218e-01
4.73600e+05 2.36800e+03 -6.13634e-01 -5.88841e-01 -6.38427e-01 -6.09597e-01 -5.92114e-01 -6.27080e-01
4.73920e+05 2.36900e+03 -5.54651e-01 -5.05050e-01 -6.04252e-01 -6.09761e-01 -5.92568e-01 -6.26953e-01
4.74240e+05 2.37100e+03 -5.83073e-01 -5.51001e-01 -6.15145e-01 -6.09896e-01 -5.92960e-01 -6.26833e-01
4.74560e+05 2.37200e+03 -6.00543e-01 -5.65286e-01 -6.35800e-01 -6.09999e-01 -5.93285e-01 -6.26713e-01
4.74880e+05 2.37400e+03 -6.13502e-01 -5.23447e-01 -7.03557e-01 -6.10065e-01 -5.93544e-01 -6.26586e-01
4.75200e+05 2.37600e+03 -6.10679e-01 -5.65766e-01 -6.55591e-01 -6.10090e-01 -5.93738e-01 -6.26442e-01
4.75520e+05 2.37700e+03 -5.74414e-01 -5.39344e-01 -6.09483e-01 -6.10071e-01 -5.93872e-01 -6.26271e-01
4.75840e+05 2.37900e+03 -6.32007e-01 -6.18223e-01 -6.45792e-01 -6.10005e-01 -5.93953e-01 -6.26058e-01
4.76160e+05 2.38000e+03 -5.66604e-01 -5.42988e-01 -5.90219e-01 -6.09890e-01 -5.93989e-01 -6.25791e-01
4.76480e+05 2.38200e+03 -5.82461e-01 -5.60970e-01 -6.03952e-01 -6.09722e-01 -5.93989e-01 -6.25456e-01
4.76800e+05 2.38400e+03 -5.74957e-01 -5.52856e-01 -5.97059e-01 -6.09502e-01 -5.93960e-01 -6.25043e-01
4.77120e+05 2.38500e+03 -6.39169e-01 -5.82731e-01 -6.95607e-01 -6.09226e-01 -5.93911e-01 -6.24541e-01
4.77440e+05 2.38700e+03 -6.09917e-01 -5.93172e-01 -6.26662e-01 -6.08898e-01 -5.93849e-01 -6.23946e-01
4.77760e+05 2.38800e+03 -5.71658e-01 -5.39938e-01 -6.03378e-01 -6.08519e-01 -5.93779e-01 -6.23258e-01
4.78080e+05 2.39000e+03 -5.88141e-01 -5.64846e-01 -6.11437e-01 -6.08094e-01 -5.93706e-01 -6.22481e-01
4.78400e+05 2.39200e+03 -5.42481e-01 -5.20162e-01 -5.64800e-01 -6.07627e-01 -5.93631e-01 -6.21623e-01
4.78720e+05 2.39300e+03 -5.99886e-01 -5.53304e-01 -6.46468e-01 -6.07127e-01 -5.93557e-01 -6.20696e-01
4.79040e+05 2.39500e+03 -5.87644e-01 -5.53319e-01 -6.21969e-01 -6.06598e-01 -5.93484e-01 -6.19712e-01
4.79360e+05 2.39600e+03 -5.54111e-01 -5.28317e-01 -5.79906e-01 -6.06047e-01 -5.93412e-01 -6.18682e-01
4.79680e+05 2.39800e+03 -5.96621e-01 -5.50905e-01 -6.42337e-01 -6.05482e-01 -5.93344e-01 -6.17619e-01
4.80000e+05 2.40000e+03 -5.60170e-01 -5.37876e-01 -5.82463e-01 -6.04906e-01 -5.93281e-01 -6.16532e-01
4.80320e+05 2.40100e+03 -5.40520e-01 -5.02597e-01 -5.78442e-01 -6.04326e-01 -5.93224e-01 -6.15428e-01
4.80640e+05 2.40300e+03 -5.88655e-01 -5.36163e-01 -6.41147e-01 -6.03744e-01 -5.93176e-01 -6.14312e-01
4.80960e+05 2.40400e+03 -5.62233e-01 -5.38292e-01 -5.86174e-01 -6.03159e-01 -5.93133e-01 -6.13185e-01
4.81280e+05 2.40600e+03 -5.76051e-01 -5.55462e-01 -5.96640e-01 -6.02571e-01 -5.93095e-01 -6.12047e-01
4.81600e+05 2.40800e+03 -6.10233e-01 -6.01797e-01 -6.18669e-01 -6.01977e-01 -5.93057e-01 -6.10897e-01
4.81920e+05 2.40900e+03 -5.82881e-01 -5.52287e-01 -6.13475e-01 -6.01372e-01 -5.93012e-01 -6.09732e-01
4.82240e+05 2.41100e+03 -5.70104e-01 -5.32275e-01 -6.07933e-01 -6.00753e-01 -5.92953e-01 -6.08553e-01
4.82560e+05 2.41200e+03 -5.84051e-01 -5.34299e-01 -6.33802e-01 -6.00117e-01 -5.92872e-01 -6.07361e-01
4.82880e+05 2.41400e+03 -6.21799e-01 -5.68723e-01 -6.74875e-01 -5.99459e-01 -5.92758e-01 -6.06160e-01
4.83200e+05 2.41600e+03 -5.51621e-01 -5.28021e-01 -5.75220e-01 -5.98778e-01 -5.92603e-01 -6.04953e-01
4.83520e+05 2.41700e+03 -5.96774e-01 -5.46388e-01 -6.47160e-01 -5.98074e-01 -5.92403e-01 -6.03746e-01
4.83840e+05 2.41900e+03 -5.95031e-01 -5.76309e-01 -6.13753e-01 -5.97350e-01 -5.92153e-01 -6.02547e-01
4.84160e+05 2.42000e+03 -6.24067e-01 -5.97085e-01 -6.51050e-01 -5.96608e-01 -5.91857e-01 -6.01359e-01
4.84480e+05 2.42200e+03 -6.00287e-01 -5.70488e-01 -6.30085e-01 -5.95855e-01 -5.91519e-01 -6.00191e-01
4.84800e+05 2.42400e+03 -5.85677e-01 -5.65857e-01 -6.05497e-01 -5.95098e-01 -5.91148e-01 -5.99049e-01
4.85120e+05 2.42500e+03 -6.41457e-01 -6.00223e-01 -6.82691e-01 -5.94348e-01 -5.90756e-01 -5.97940e-01
4.85440e+05 2.42700e+03 -5.73040e-01 -5.34281e-01 -6.11800e-01 -5.93616e-01 -5.90357e-01 -5.96874e-01
4.85760e+05 2.42800e+03 -5.97018e-01 -5.78752e-01 -6.15283e-01 -5.92913e-01 -5.89964e-01 -5.95862e-01
4.86080e+05 2.43000e+03 -5.78803e-01 -5.53579e-01 -6.04027e-01 -5.92252e-01 -5.89589e-01 -5.94916e-01
4.86400e+05 2.43200e+03 -6.08622e-01 -5.83476e-01 -6.33768e-01 -5.91647e-01 -5.89242e-01 -5.94052e-01
4.86720e+05 2.43300e+03 -6.05378e-01 -5.38718e-01 -6.72037e-01 -5.91108e-01 -5.88924e-01 -5.93292e-01
4.87040e+05 2.43500e+03 -6.16972e-01 -5.82234e-01 -6.51710e-01 -5.90646e-01 -5.88635e-01 -5.92657e-01
4.87360e+05 2.43600e+03 -6.07806e-01 -5.74623e-01 -6.40989e-01 -5.90269e-01 -5.88364e-01 -5.92173e-01
4.87680e+05 2.43800e+03 -6.09659e-01 -5.64124e-01 -6.55194e-01 -5.89981e-01 -5.88105e-01 -5.91857e-01
4.88000e+05 2.44000e+03 -5.77430e-01 -5.26791e-01 -6.28069e-01 -5.89786e-01 -5.87856e-01 -5.91716e-01
4.88320e+05 2.44100e+03 -6.22378e-01 -6.12966e-01 -6.31790e-01 -5.89683e-01 -5.87625e-01 -5.91742e-01
4.88640e+05 2.44300e+03 -5.79228e-01 -5.40021e-01 -6.18436e-01 -5.89671e-01 -5.87429e-01 -5.91912e-01
4.88960e+05 2.44400e+03 -5.78119e-01 -5.40452e-01 -6.15786e-01 -5.89744e-01 -5.87286e-01 -5.92202e-01
4.89280e+05 2.44600e+03 -6.38461e-01 -6.13087e-01 -6.63834e-01 -5.89898e-01 -5.87211e-01 -5.92585e-01
4.89600e+05 2.44800e+03 -5.93803e-01 -5.81378e-01 -6.06229e-01 -5.90126e-01 -5.87213e-01 -5.93039e-01
4.89920e+05 2.44900e+03 -5.97023e-01 -5.81982e-01 -6.12064e-01 -5.90421e-01 -5.87299e-01 -5.93543e-01
4.90240e+05 2.45100e+03 -5.68083e-01 -5.25336e-01 -6.10830e-01 -5.90775e-01 -5.87471e-01 -5.94078e-01
4.90560e+05 2.45200e+03 -6.25419e-01 -6.04791e-01 -6.46047e-01 -5.91179e-01 -5.87728e-01 -5.94629e-01
4.90880e+05 2.45400e+03 -5.96501e-01 -5.34244e-01 -6.58757e-01 -5.91624e-01 -5.88064e-01 -5.95184e-01
4.91200e+05 2.45600e+03 -5.96488e-01 -5.31648e-01 -6.61327e-01 -5.92101e-01 -5.88466e-01 -5.95736e-01
4.91520e+05 2.45700e+03 -5.76612e-01 -5.42864e-01 -6.10360e-01 -5.92602e-01 -5.88925e-01 -5.96278e-01
4.91840e+05 2.45900e+03 -6.03829e-01 -5.84961e-01 -6.22697e-01 -5.93117e-01 -5.89425e-01 -5.96809e-01
4.92160e+05 2.46000e+03 -5.86348e-01 -5.67959e-01 -6.04737e-01 -5.93640e-01 -5.89951e-01 -5.97329e-01
4.92480e+05 2.46200e+03 -5.92445e-01 -5.51225e-01 -6.33665e-01 -5.94164e-01 -5.90490e-01 -5.97837e-01
4.92800e+05 2.46400e+03 -6.19228e-01 -5.99776e-01 -6.38681e-01 -5.94684e-01 -5.91034e-01 -5.98334e-01
4.93120e+05 2.46500e+03 -5.49259e-01 -5.29751e-01 -5.68767e-01 -5.95197e-01 -5.91572e-01 -5.98822e-01
4.93440e+05 2.46700e+03 -5.91685e-01 -5.71178e-01 -6.12192e-01 -5.95699e-01 -5.92097e-01 -5.99302e-01
4.93760e+05 2.46800e+03 -5.74048e-01 -5.43583e-01 -6.04513e-01 -5.96187e-01 -5.92594e-01 -5.99780e-01
4.94080e+05 2.47000e+03 -6.15231e-01 -5.68893e-01 -6.61569e-01 -5.96657e-01 -5.93046e-01 -6.00268e-01
4.94400e+05 2.47200e+03 -6.31685e-01 -6.06327e-01 -6.57044e-01 -5.97104e-01 -5.93425e-01 -6.00782e-01
4.94720e+05 2.47300e+03 -5.91342e-01 -5.72791e-01 -6.09893e-01 -5.97522e-01 -5.93698e-01 -6.01347e-01
4.95040e+05 2.47500e+03 -5.88799e-01 -5.51588e-01 -6.26011e-01 -5.97905e-01 -5.93832e-01 -6.01979e-01
4.95360e+05 2.47600e+03 -6.18416e-01 -5.60167e-01 -6.76665e-01 -5.98248e-01 -5.93807e-01 -6.02689e-01
4.95680e+05 2.47800e+03 -6.18972e-01 -5.62570e-01 -6.75374e-01 -5.98544e-01 -5.93615e-01 -6.03473e-01
4.96000e+05 2.48000e+03 -6.08638e-01 -5.53403e-01 -6.63873e-01 -5.98789e-01 -5.93265e-01 -6.04313e-01
4.96320e+05 2.48100e+03 -6.05673e-01 -5.48451e-01 -6.62895e-01 -5.98982e-01 -5.92776e-01 -6.05189e-01
4.96640e+05 2.48300e+03 -6.16517e-01 -5.90758e-01 -6.42276e-01 -5.99123e-01 -5.92173e-01 -6.06073e-01
4.96960e+05 2.48400e+03 -6.10413e-01 -5.59641e-01 -6.61185e-01 -5.99214e-01 -5.91484e-01 -6.06944e-01
4.97280e+05 2.48600e+03 -6.11615e-01 -6.05201e-01 -6.18028e-01 -5.99262e-01 -5.90743e-01 -6.07781e-01
4.97600e+05 2.48800e+03 -6.22136e-01 -5.94321e-01 -6.49952e-01 -5.99272e-01 -5.89974e-01 -6.08570e-01
4.97920e+05 2.48900e+03 -5.96505e-01 -5.48322e-01 -6.44688e-01 -5.99253e-01 -5.89208e-01 -6.09298e-01
4.98240e+05 2.49100e+03 -5.85675e-01 -5.53023e-01 -6.18328e-01 -5.99213e-01 -5.88465e-01 -6.09961e-01
4.98560e+05 2.49200e+03 -5.77201e-01 -5.47916e-01 -6.06485e-01 -5.99160e-01 -5.87765e-01 -6.10555e-01
4.98880e+05 2.49400e+03 -5.83302e-01 -5.17941e-01 -6.48663e-01 -5.99102e-01 -5.87123e-01 -6.11081e-01
4.99200e+05 2.49600e+03 -6.27846e-01 -5.82792e-01 -6.72900e-01 -5.99046e-01 -5.86552e-01 -6.11541e-01
4.99520e+05 2.49700e+03 -6.11051e-01 -5.82048e-01 -6.40054e-01 -5.98999e-01 -5.86060e-01 -6.11938e-01
4.99840e+05 2.49900e+03 -5.87796e-01 -5.61856e-01 -6.13736e-01 -5.98963e-01 -5.85652e-01 -6.12274e-01


==> burgers_td3.dat <==
0.00000e+00 0.00000e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
3.20000e+02 1.00000e+00 -6.60740e+00 -6.33172e+00 -6.88309e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
6.40000e+02 3.00000e+00 -6.21779e+00 -6.08042e+00 -6.35515e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
9.60000e+02 4.00000e+00 -6.18901e+00 -6.11464e+00 -6.26339e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
1.28000e+03 6.00000e+00 -3.79359e+00 -3.67388e+00 -3.91329e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
1.60000e+03 8.00000e+00 -3.34929e+00 -3.10994e+00 -3.58865e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
1.92000e+03 9.00000e+00 -3.50872e+00 -3.19143e+00 -3.82601e+00 -6.69848e+00 -6.54362e+00 -6.85335e+00
2.24000e+03 1.10000e+01 -3.39025e+00 -3.23346e+00 -3.54705e+00 -6.69847e+00 -6.54360e+00 -6.85334e+00
2.56000e+03 1.20000e+01 -3.63155e+00 -3.54803e+00 -3.71506e+00 -6.69843e+00 -6.54356e+00 -6.85330e+00
2.88000e+03 1.40000e+01 -2.96000e+00 -2.65500e+00 -3.26501e+00 -6.69828e+00 -6.54340e+00 -6.85315e+00
3.20000e+03 1.60000e+01 -3.14329e+00 -3.05411e+00 -3.23246e+00 -6.69786e+00 -6.54299e+00 -6.85273e+00
3.52000e+03 1.70000e+01 -3.16165e+00 -2.89157e+00 -3.43172e+00 -6.69686e+00 -6.54202e+00 -6.85170e+00
3.84000e+03 1.90000e+01 -3.02215e+00 -2.92063e+00 -3.12368e+00 -6.69477e+00 -6.54002e+00 -6.84953e+00
4.16000e+03 2.00000e+01 -3.11141e+00 -2.86002e+00 -3.36280e+00 -6.69085e+00 -6.53628e+00 -6.84543e+00
4.48000e+03 2.20000e+01 -3.36245e+00 -3.17450e+00 -3.55039e+00 -6.68412e+00 -6.52986e+00 -6.83837e+00
4.80000e+03 2.40000e+01 -3.17379e+00 -3.17327e+00 -3.17431e+00 -6.67333e+00 -6.51962e+00 -6.82705e+00
5.12000e+03 2.50000e+01 -3.11381e+00 -3.05554e+00 -3.17208e+00 -6.65714e+00 -6.50424e+00 -6.81003e+00
5.44000e+03 2.70000e+01 -3.19049e+00 -3.01520e+00 -3.36578e+00 -6.63404e+00 -6.48233e+00 -6.78575e+00
5.76000e+03 2.80000e+01 -3.33770e+00 -3.01272e+00 -3.66268e+00 -6.60259e+00 -6.45251e+00 -6.75268e+00
6.08000e+03 3.00000e+01 -3.28001e+00 -3.22892e+00 -3.33111e+00 -6.56146e+00 -6.41350e+00 -6.70942e+00
6.40000e+03 3.20000e+01 -3.56169e+00 -3.47179e+00 -3.65159e+00 -6.50951e+00 -6.36423e+00 -6.65479e+00
6.72000e+03 3.30000e+01 -3.06036e+00 -2.92621e+00 -3.19450e+00 -6.44592e+00 -6.30390e+00 -6.58795e+00
7.04000e+03 3.50000e+01 -3.09746e+00 -2.81377e+00 -3.38115e+00 -6.37024e+00 -6.23207e+00 -6.50840e+00
7.36000e+03 3.60000e+01 -2.99200e+00 -2.94911e+00 -3.03489e+00 -6.28237e+00 -6.14863e+00 -6.41610e+00
7.68000e+03 3.80000e+01 -3.17654e+00 -3.10412e+00 -3.24897e+00 -6.18266e+00 -6.05391e+00 -6.31140e+00
8.00000e+03 4.00000e+01 -3.25446e+00 -3.11253e+00 -3.39638e+00 -6.07180e+00 -5.94855e+00 -6.19506e+00
8.32000e+03 4.10000e+01 -3.07043e+00 -2.97137e+00 -3.16948e+00 -5.95088e+00 -5.83356e+00 -6.06821e+00
8.64000e+03 4.30000e+01 -3.17854e+00 -3.13128e+00 -3.22581e+00 -5.82125e+00 -5.71022e+00 -5.93228e+00
8.96000e+03 4.40000e+01 -3.55059e+00 -3.37254e+00 -3.72865e+00 -5.68446e+00 -5.58001e+00 -5.78892e+00
9.28000e+03 4.60000e+01 -3.01835e+00 -2.90786e+00 -3.12884e+00 -5.54225e+00 -5.44456e+00 -5.63995e+00
9.60000e+03 4.80000e+01 -3.53568e+00 -3.25252e+00 -3.81885e+00 -5.39642e+00 -5.30559e+00 -5.48726e+00
9.92000e+03 4.90000e+01 -3.26359e+00 -3.10399e+00 -3.42319e+00 -5.24877e+00 -5.16481e+00 -5.33273e+00
1.02400e+04 5.10000e+01 -3.45134e+00 -3.26588e+00 -3.63681e+00 -5.10102e+00 -5.02386e+00 -5.17818e+00
1.05600e+04 5.20000e+01 -3.23473e+00 -3.15356e+00 -3.31589e+00 -4.95481e+00 -4.88429e+00 -5.02533e+00
1.08800e+04 5.40000e+01 -3.19575e+00 -3.18118e+00 -3.21032e+00 -4.81159e+00 -4.74746e+00 -4.87571e+00
1.12000e+04 5.60000e+01 -2.77468e+00 -2.75631e+00 -2.79304e+00 -4.67264e+00 -4.61459e+00 -4.73070e+00
1.15200e+04 5.70000e+01 -3.49129e+00 -3.36029e+00 -3.62229e+00 -4.53909e+00 -4.48668e+00 -4.59150e+00
1.18400e+04 5.90000e+01 -3.18121e+00 -2.85540e+00 -3.50703e+00 -4.41182e+00 -4.36456e+00 -4.45908e+00
1.21600e+04 6.00000e+01 -3.24728e+00 -3.17533e+00 -3.31923e+00 -4.29155e+00 -4.24886e+00 -4.33424e+00
1.24800e+04 6.20000e+01 -3.29190e+00 -3.14385e+00 -3.43995e+00 -4.17881e+00 -4.14003e+00 -4.21759e+00
1.28000e+04 6.40000e+01 -3.45913e+00 -3.33769e+00 -3.58056e+00 -4.07395e+00 -4.03837e+00 -4.10954e+00
1.31200e+04 6.50000e+01 -3.32085e+00 -3.13153e+00 -3.51018e+00 -3.97720e+00 -3.94406e+00 -4.01035e+00
1.34400e+04 6.70000e+01 -3.59617e+00 -3.56141e+00 -3.63094e+00 -3.88861e+00 -3.85714e+00 -3.92007e+00
1.37600e+04 6.80000e+01 -3.16926e+00 -2.81483e+00 -3.52368e+00 -3.80809e+00 -3.77755e+00 -3.83862e+00
1.40800e+04 7.00000e+01 -3.34112e+00 -3.16652e+00 -3.51573e+00 -3.73545e+00 -3.70513e+00 -3.76577e+00
1.44000e+04 7.20000e+01 -3.63183e+00 -3.58977e+00 -3.67389e+00 -3.67041e+00 -3.63966e+00 -3.70116e+00
1.47200e+04 7.30000e+01 -3.27078e+00 -3.18040e+00 -3.36116e+00 -3.61259e+00 -3.58084e+00 -3.64435e+00
1.50400e+04 7.50000e+01 -3.03254e+00 -2.88228e+00 -3.18279e+00 -3.56156e+00 -3.52832e+00 -3.59479e+00
1.53600e+04 7.60000e+01 -3.34621e+00 -3.06928e+00 -3.62315e+00 -3.51682e+00 -3.48171e+00 -3.55193e+00
1.56800e+04 7.80000e+01 -3.01130e+00 -2.83930e+00 -3.18330e+00 -3.47789e+00 -3.44062e+00 -3.51516e+00
1.60000e+04 8.00000e+01 -3.23520e+00 -3.19895e+00 -3.27144e+00 -3.44424e+00 -3.40461e+00 -3.48387e+00
1.63200e+04 8.10000e+01 -2.91840e+00 -2.71083e+00 -3.12596e+00 -3.41537e+00 -3.37327e+00 -3.45746e+00
1.66400e+04 8.30000e+01 -3.35949e+00 -3.22792e+00 -3.49105e+00 -3.39078e+00 -3.34618e+00 -3.43538e+00
1.69600e+04 8.40000e+01 -2.95880e+00 -2.95680e+00 -2.96081e+00 -3.37000e+00 -3.32295e+00 -3.41706e+00
1.72800e+04 8.60000e+01 -3.04134e+00 -2.85334e+00 -3.22934e+00 -3.35262e+00 -3.30322e+00 -3.40201e+00
1.76000e+04 8.80000e+01 -3.05515e+00 -2.86270e+00 -3.24760e+00 -3.33819e+00 -3.28665e+00 -3.38972e+00
1.79200e+04 8.90000e+01 -2.85622e+00 -2.76397e+00 -2.94847e+00 -3.32632e+00 -3.27290e+00 -3.37975e+00
1.82400e+04 9.10000e+01 -3.35112e+00 -3.11802e+00 -3.58423e+00 -3.31668e+00 -3.26169e+00 -3.37166e+00
1.85600e+04 9.20000e+01 -2.91385e+00 -2.59016e+00 -3.23754e+00 -3.30887e+00 -3.25270e+00 -3.36504e+00
1.88800e+04 9.40000e+01 -2.80799e+00 -2.79394e+00 -2.82204e+00 -3.30257e+00 -3.24564e+00 -3.35950e+00
1.92000e+04 9.60000e+01 -2.88145e+00 -2.59579e+00 -3.16712e+00 -3.29744e+00 -3.24021e+00 -3.35466e+00
1.95200e+04 9.70000e+01 -2.95887e+00 -2.75110e+00 -3.16663e+00 -3.29315e+00 -3.23611e+00 -3.35019e+00
1.98400e+04 9.90000e+01 -3.16095e+00 -3.00192e+00 -3.31998e+00 -3.28940e+00 -3.23304e+00 -3.34577e+00
2.01600e+04 1.00000e+02 -3.13694e+00 -2.79513e+00 -3.47875e+00 -3.28593e+00 -3.23071e+00 -3.34115e+00
2.04800e+04 1.02000e+02 -2.98894e+00 -2.96787e+00 -3.01001e+00 -3.28246e+00 -3.22883e+00 -3.33609e+00
2.08000e+04 1.04000e+02 -3.09136e+00 -3.04038e+00 -3.14235e+00 -3.27879e+00 -3.22716e+00 -3.33041e+00
2.11200e+04 1.05000e+02 -3.12263e+00 -2.99639e+00 -3.24886e+00 -3.27472e+00 -3.22545e+00 -3.32398e+00
2.14400e+04 1.07000e+02 -2.55551e+00 -2.38182e+00 -2.72919e+00 -3.27013e+00 -3.22353e+00 -3.31672e+00
2.17600e+04 1.08000e+02 -2.79683e+00 -2.69582e+00 -2.89785e+00 -3.26491e+00 -3.22124e+00 -3.30858e+00
2.20800e+04 1.10000e+02 -3.04666e+00 -3.03052e+00 -3.06281e+00 -3.25900e+00 -3.21844e+00 -3.29955e+00
2.24000e+04 1.12000e+02 -2.77238e+00 -2.73229e+00 -2.81246e+00 -3.25236e+00 -3.21505e+00 -3.28966e+00
2.27200e+04 1.13000e+02 -2.90661e+00 -2.74184e+00 -3.07139e+00 -3.24500e+00 -3.21103e+00 -3.27896e+00
2.30400e+04 1.15000e+02 -2.60691e+00 -2.46877e+00 -2.74505e+00 -3.23695e+00 -3.20637e+00 -3.26752e+00
2.33600e+04 1.16000e+02 -2.71690e+00 -2.68452e+00 -2.74928e+00 -3.22825e+00 -3.20108e+00 -3.25542e+00
2.36800e+04 1.18000e+02 -2.79178e+00 -2.63885e+00 -2.94470e+00 -3.21898e+00 -3.19519e+00 -3.24276e+00
2.40000e+04 1.20000e+02 -2.82795e+00 -2.54420e+00 -3.11170e+00 -3.20920e+00 -3.18877e+00 -3.22962e+00
2.43200e+04 1.21000e+02 -2.45423e+00 -2.38880e+00 -2.51965e+00 -3.19897e+00 -3.18187e+00 -3.21607e+00
2.46400e+04 1.23000e+02 -2.55866e+00 -2.38666e+00 -2.73067e+00 -3.18836e+00 -3.17454e+00 -3.20217e+00
2.49600e+04 1.24000e+02 -2.80297e+00 -2.77398e+00 -2.83197e+00 -3.17739e+00 -3.16682e+00 -3.18797e+00
2.52800e+04 1.26000e+02 -2.66870e+00 -2.56726e+00 -2.77013e+00 -3.16611e+00 -3.15875e+00 -3.17347e+00
2.56000e+04 1.28000e+02 -2.82176e+00 -2.67661e+00 -2.96690e+00 -3.15451e+00 -3.15033e+00 -3.15870e+00
2.59200e+04 1.29000e+02 -2.75143e+00 -2.72869e+00 -2.77417e+00 -3.14260e+00 -3.14156e+00 -3.14363e+00
2.62400e+04 1.31000e+02 -2.72227e+00 -2.64153e+00 -2.80301e+00 -3.13035e+00 -3.12827e+00 -3.13242e+00
2.65600e+04 1.32000e+02 -2.93566e+00 -2.78253e+00 -3.08879e+00 -3.11773e+00 -3.11261e+00 -3.12285e+00
2.68800e+04 1.34000e+02 -2.65301e+00 -2.36101e+00 -2.94501e+00 -3.10474e+00 -3.09668e+00 -3.11280e+00
2.72000e+04 1.36000e+02 -2.47748e+00 -2.37455e+00 -2.58040e+00 -3.09135e+00 -3.08051e+00 -3.10219e+00
2.75200e+04 1.37000e+02 -2.48951e+00 -2.32634e+00 -2.65269e+00 -3.07756e+00 -3.06416e+00 -3.09095e+00
2.78400e+04 1.39000e+02 -2.72363e+00 -2.70384e+00 -2.74343e+00 -3.06337e+00 -3.04771e+00 -3.07903e+00
2.81600e+04 1.40000e+02 -2.95676e+00 -2.87859e+00 -3.03494e+00 -3.04880e+00 -3.03123e+00 -3.06638e+00
2.84800e+04 1.42000e+02 -2.60031e+00 -2.54943e+00 -2.65118e+00 -3.03391e+00 -3.01481e+00 -3.05301e+00
2.88000e+04 1.44000e+02 -2.52486e+00 -2.37450e+00 -2.67522e+00 -3.01874e+00 -2.99853e+00 -3.03894e+00
2.91200e+04 1.45000e+02 -2.74708e+00 -2.33341e+00 -3.16075e+00 -3.00337e+00 -2.98247e+00 -3.02426e+00
2.94400e+04 1.47000e+02 -2.95535e+00 -2.68006e+00 -3.23063e+00 -2.98787e+00 -2.96669e+00 -3.00906e+00
2.97600e+04 1.48000e+02 -2.63916e+00 -2.61730e+00 -2.66102e+00 -2.97235e+00 -2.95125e+00 -2.99345e+00
3.00800e+04 1.50000e+02 -2.49982e+00 -2.43091e+00 -2.56873e+00 -2.95688e+00 -2.93620e+00 -2.97755e+00
3.04000e+04 1.52000e+02 -2.61076e+00 -2.46364e+00 -2.75787e+00 -2.94155e+00 -2.92160e+00 -2.96150e+00
3.07200e+04 1.53000e+02 -2.67904e+00 -2.67881e+00 -2.67928e+00 -2.92645e+00 -2.90749e+00 -2.94542e+00
3.10400e+04 1.55000e+02 -2.79469e+00 -2.72689e+00 -2.86249e+00 -2.91167e+00 -2.89393e+00 -2.92942e+00
3.13600e+04 1.56000e+02 -2.58760e+00 -2.56809e+00 -2.60711e+00 -2.89729e+00 -2.88095e+00 -2.91362e+00
3.16800e+04 1.58000e+02 -2.57723e+00 -2.40298e+00 -2.75149e+00 -2.88336e+00 -2.86859e+00 -2.89813e+00
3.20000e+04 1.60000e+02 -2.90857e+00 -2.68552e+00 -3.13162e+00 -2.86997e+00 -2.85688e+00 -2.88306e+00
3.23200e+04 1.61000e+02 -2.59838e+00 -2.51510e+00 -2.68167e+00 -2.85717e+00 -2.84582e+00 -2.86851e+00
3.26400e+04 1.63000e+02 -2.79438e+00 -2.74770e+00 -2.84105e+00 -2.84501e+00 -2.83541e+00 -2.85460e+00
3.29600e+04 1.64000e+02 -2.92842e+00 -2.73176e+00 -3.12508e+00 -2.83352e+00 -2.82563e+00 -2.84140e+00
3.32800e+04 1.66000e+02 -2.69141e+00 -2.61002e+00 -2.77279e+00 -2.82271e+00 -2.81643e+00 -2.82898e+00
3.36000e+04 1.68000e+02 -2.70411e+00 -2.44993e+00 -2.95828e+00 -2.81259e+00 -2.80776e+00 -2.81742e+00
3.39200e+04 1.69000e+02 -2.61920e+00 -2.53069e+00 -2.70771e+00 -2.80314e+00 -2.79957e+00 -2.80672e+00
3.42400e+04 1.71000e+02 -2.55154e+00 -2.47989e+00 -2.62319e+00 -2.79435e+00 -2.79178e+00 -2.79692e+00
3.45600e+04 1.72000e+02 -2.36297e+00 -2.14755e+00 -2.57840e+00 -2.78618e+00 -2.78434e+00 -2.78801e+00
3.48800e+04 1.74000e+02 -2.46015e+00 -2.45200e+00 -2.46830e+00 -2.77858e+00 -2.77717e+00 -2.77998e+00
3.52000e+04 1.76000e+02 -2.72906e+00 -2.46178e+00 -2.99634e+00 -2.77152e+00 -2.77021e+00 -2.77283e+00
3.55200e+04 1.77000e+02 -2.52088e+00 -2.29631e+00 -2.74544e+00 -2.76497e+00 -2.76343e+00 -2.76652e+00
3.58400e+04 1.79000e+02 -2.59956e+00 -2.47439e+00 -2.72472e+00 -2.75890e+00 -2.75678e+00 -2.76103e+00
3.61600e+04 1.80000e+02 -2.75551e+00 -2.37335e+00 -3.13768e+00 -2.75328e+00 -2.75024e+00 -2.75632e+00
3.64800e+04 1.82000e+02 -2.62742e+00 -2.48974e+00 -2.76511e+00 -2.74807e+00 -2.74379e+00 -2.75235e+00
3.68000e+04 1.84000e+02 -2.37315e+00 -2.24626e+00 -2.50005e+00 -2.74322e+00 -2.73741e+00 -2.74904e+00
3.71200e+04 1.85000e+02 -2.35952e+00 -2.28443e+00 -2.43460e+00 -2.73869e+00 -2.73106e+00 -2.74632e+00
3.74400e+04 1.87000e+02 -2.56097e+00 -2.34223e+00 -2.77971e+00 -2.73438e+00 -2.72469e+00 -2.74408e+00
3.77600e+04 1.88000e+02 -2.46511e+00 -2.11572e+00 -2.81450e+00 -2.73023e+00 -2.71826e+00 -2.74220e+00
3.80800e+04 1.90000e+02 -2.52199e+00 -2.47758e+00 -2.56640e+00 -2.72612e+00 -2.71170e+00 -2.74054e+00
3.84000e+04 1.92000e+02 -2.45972e+00 -2.32256e+00 -2.59687e+00 -2.72196e+00 -2.70496e+00 -2.73896e+00
3.87200e+04 1.93000e+02 -2.51748e+00 -2.16410e+00 -2.87087e+00 -2.71765e+00 -2.69800e+00 -2.73729e+00
3.90400e+04 1.95000e+02 -2.33662e+00 -2.19205e+00 -2.48118e+00 -2.71309e+00 -2.69078e+00 -2.73539e+00
3.93600e+04 1.96000e+02 -2.29331e+00 -2.26380e+00 -2.32282e+00 -2.70821e+00 -2.68331e+00 -2.73311e+00
3.96800e+04 1.98000e+02 -2.55193e+00 -2.40061e+00 -2.70325e+00 -2.70295e+00 -2.67558e+00 -2.73032e+00
4.00000e+04 2.00000e+02 -2.26206e+00 -2.14915e+00 -2.37496e+00 -2.69726e+00 -2.66760e+00 -2.72691e+00
4.03200e+04 2.01000e+02 -2.63966e+00 -2.33214e+00 -2.94718e+00 -2.69109e+00 -2.65941e+00 -2.72278e+00
4.06400e+04 2.03000e+02 -2.30190e+00 -2.14271e+00 -2.46108e+00 -2.68446e+00 -2.65102e+00 -2.71790e+00
4.09600e+04 2.04000e+02 -2.08069e+00 -1.98636e+00 -2.17502e+00 -2.67734e+00 -2.64245e+00 -2.71222e+00
4.12800e+04 2.06000e+02 -2.24810e+00 -1.88223e+00 -2.61397e+00 -2.66974e+00 -2.63374e+00 -2.70575e+00
4.16000e+04 2.08000e+02 -2.31508e+00 -2.22854e+00 -2.40162e+00 -2.66173e+00 -2.62493e+00 -2.69853e+00
4.19200e+04 2.09000e+02 -2.58496e+00 -2.32251e+00 -2.84741e+00 -2.65332e+00 -2.61604e+00 -2.69060e+00
4.22400e+04 2.11000e+02 -2.48350e+00 -2.47787e+00 -2.48912e+00 -2.64459e+00 -2.60713e+00 -2.68204e+00
4.25600e+04 2.12000e+02 -2.25054e+00 -2.00423e+00 -2.49684e+00 -2.63558e+00 -2.59823e+00 -2.67293e+00
4.28800e+04 2.14000e+02 -2.36043e+00 -2.32263e+00 -2.39824e+00 -2.62636e+00 -2.58936e+00 -2.66337e+00
4.32000e+04 2.16000e+02 -2.55793e+00 -2.49379e+00 -2.62206e+00 -2.61701e+00 -2.58056e+00 -2.65346e+00
4.35200e+04 2.17000e+02 -2.66298e+00 -2.30192e+00 -3.02405e+00 -2.60755e+00 -2.57183e+00 -2.64327e+00
4.38400e+04 2.19000e+02 -2.33024e+00 -2.24398e+00 -2.41650e+00 -2.59803e+00 -2.56317e+00 -2.63289e+00
4.41600e+04 2.20000e+02 -2.20294e+00 -2.13999e+00 -2.26590e+00 -2.58847e+00 -2.55459e+00 -2.62234e+00
4.44800e+04 2.22000e+02 -1.93579e+00 -1.85325e+00 -2.01832e+00 -2.57888e+00 -2.54610e+00 -2.61165e+00
4.48000e+04 2.24000e+02 -2.14079e+00 -2.03352e+00 -2.24805e+00 -2.56927e+00 -2.53771e+00 -2.60082e+00
4.51200e+04 2.25000e+02 -2.43899e+00 -2.35736e+00 -2.52062e+00 -2.55963e+00 -2.52944e+00 -2.58982e+00
4.54400e+04 2.27000e+02 -2.55572e+00 -2.19889e+00 -2.91256e+00 -2.54997e+00 -2.52130e+00 -2.57864e+00
4.57600e+04 2.28000e+02 -2.23209e+00 -1.80175e+00 -2.66242e+00 -2.54028e+00 -2.51331e+00 -2.56726e+00
4.60800e+04 2.30000e+02 -2.12256e+00 -2.08550e+00 -2.15962e+00 -2.53058e+00 -2.50548e+00 -2.55568e+00
4.64000e+04 2.32000e+02 -1.99385e+00 -1.60475e+00 -2.38296e+00 -2.52087e+00 -2.49780e+00 -2.54394e+00
4.67200e+04 2.33000e+02 -2.19342e+00 -1.98196e+00 -2.40489e+00 -2.51117e+00 -2.49027e+00 -2.53207e+00
4.70400e+04 2.35000e+02 -2.42077e+00 -2.34939e+00 -2.49216e+00 -2.50148e+00 -2.48285e+00 -2.52011e+00
4.73600e+04 2.36000e+02 -2.09881e+00 -2.02045e+00 -2.17716e+00 -2.49182e+00 -2.47553e+00 -2.50811e+00
4.76800e+04 2.38000e+02 -2.10446e+00 -1.82216e+00 -2.38677e+00 -2.48219e+00 -2.46826e+00 -2.49612e+00
4.80000e+04 2.40000e+02 -2.21674e+00 -2.00475e+00 -2.42873e+00 -2.47256e+00 -2.46099e+00 -2.48414e+00
4.83200e+04 2.41000e+02 -2.08452e+00 -1.96754e+00 -2.20149e+00 -2.46293e+00 -2.45368e+00 -2.47217e+00
4.86400e+04 2.43000e+02 -2.69178e+00 -2.43968e+00 -2.94388e+00 -2.45324e+00 -2.44629e+00 -2.46019e+00
4.89600e+04 2.44000e+02 -2.61862e+00 -2.38199e+00 -2.85526e+00 -2.44346e+00 -2.43879e+00 -2.44814e+00
4.92800e+04 2.46000e+02 -2.30244e+00 -2.19267e+00 -2.41221e+00 -2.43357e+00 -2.43116e+00 -2.43598e+00
4.96000e+04 2.48000e+02 -2.48940e+00 -2.18432e+00 -2.79447e+00 -2.42354e+00 -2.42340e+00 -2.42368e+00
4.99200e+04 2.49000e+02 -2.52614e+00 -2.04057e+00 -3.01170e+00 -2.41336e+00 -2.41121e+00 -2.41552e+00
5.02400e+04 2.51000e+02 -2.55558e+00 -2.44944e+00 -2.66172e+00 -2.40307e+00 -2.39862e+00 -2.40752e+00
5.05600e+04 2.52000e+02 -2.49853e+00 -2.47876e+00 -2.51831e+00 -2.39269e+00 -2.38597e+00 -2.39942e+00
5.08800e+04 2.54000e+02 -2.37591e+00 -1.96594e+00 -2.78588e+00 -2.38231e+00 -2.37339e+00 -2.39123e+00
5.12000e+04 2.56000e+02 -2.10284e+00 -2.06560e+00 -2.14008e+00 -2.37201e+00 -2.36105e+00 -2.38296e+00
5.15200e+04 2.57000e+02 -2.36391e+00 -1.94087e+00 -2.78695e+00 -2.36190e+00 -2.34917e+00 -2.37463e+00
5.18400e+04 2.59000e+02 -2.59864e+00 -2.39211e+00 -2.80517e+00 -2.35213e+00 -2.33799e+00 -2.36626e+00
5.21600e+04 2.60000e+02 -3.01077e+00 -2.71673e+00 -3.30481e+00 -2.34281e+00 -2.32775e+00 -2.35787e+00
5.24800e+04 2.62000e+02 -3.00992e+00 -2.53449e+00 -3.48536e+00 -2.33412e+00 -2.31874e+00 -2.34950e+00
5.28000e+04 2.64000e+02 -2.75898e+00 -2.25438e+00 -3.26358e+00 -2.32620e+00 -2.31120e+00 -2.34120e+00
5.31200e+04 2.65000e+02 -2.83005e+00 -2.47838e+00 -3.18173e+00 -2.31919e+00 -2.30538e+00 -2.33301e+00
5.34400e+04 2.67000e+02 -2.67265e+00 -2.62052e+00 -2.72479e+00 -2.31325e+00 -2.30150e+00 -2.32501e+00
5.37600e+04 2.68000e+02 -2.51178e+00 -2.27016e+00 -2.75340e+00 -2.30849e+00 -2.29971e+00 -2.31726e+00
5.40800e+04 2.70000e+02 -2.49703e+00 -2.25200e+00 -2.74206e+00 -2.30501e+00 -2.30014e+00 -2.30988e+00
5.44000e+04 2.72000e+02 -2.54923e+00 -2.42725e+00 -2.67122e+00 -2.30294e+00 -2.30284e+00 -2.30303e+00
5.47200e+04 2.73000e+02 -2.66915e+00 -2.31684e+00 -3.02147e+00 -2.30236e+00 -2.29691e+00 -2.30781e+00
5.50400e+04 2.75000e+02 -2.64702e+00 -2.62135e+00 -2.67269e+00 -2.30339e+00 -2.29180e+00 -2.31497e+00
5.53600e+04 2.76000e+02 -2.55461e+00 -2.46278e+00 -2.64644e+00 -2.30610e+00 -2.28803e+00 -2.32416e+00
5.56800e+04 2.78000e+02 -2.77455e+00 -2.74791e+00 -2.80119e+00 -2.31057e+00 -2.28596e+00 -2.33517e+00
5.60000e+04 2.80000e+02 -2.85447e+00 -2.66051e+00 -3.04843e+00 -2.31685e+00 -2.28598e+00 -2.34772e+00
5.63200e+04 2.81000e+02 -2.69080e+00 -2.42231e+00 -2.95929e+00 -2.32498e+00 -2.28847e+00 -2.36149e+00
5.66400e+04 2.83000e+02 -2.52434e+00 -2.24315e+00 -2.80553e+00 -2.33491e+00 -2.29371e+00 -2.37610e+00
5.69600e+04 2.84000e+02 -2.59902e+00 -2.57138e+00 -2.62666e+00 -2.34655e+00 -2.30192e+00 -2.39119e+00
5.72800e+04 2.86000e+02 -2.70508e+00 -2.67907e+00 -2.73109e+00 -2.35979e+00 -2.31321e+00 -2.40637e+00
5.76000e+04 2.88000e+02 -2.62767e+00 -2.59223e+00 -2.66312e+00 -2.37441e+00 -2.32754e+00 -2.42128e+00
5.79200e+04 2.89000e+02 -2.60778e+00 -2.54266e+00 -2.67290e+00 -2.39019e+00 -2.34477e+00 -2.43561e+00
5.82400e+04 2.91000e+02 -2.58316e+00 -2.44773e+00 -2.71859e+00 -2.40686e+00 -2.36463e+00 -2.44909e+00
5.85600e+04 2.92000e+02 -2.69799e+00 -2.67786e+00 -2.71811e+00 -2.42414e+00 -2.38674e+00 -2.46154e+00
5.88800e+04 2.94000e+02 -2.59922e+00 -2.56398e+00 -2.63445e+00 -2.44176e+00 -2.41069e+00 -2.47282e+00
5.92000e+04 2.96000e+02 -2.49362e+00 -2.42582e+00 -2.56141e+00 -2.45944e+00 -2.43598e+00 -2.48289e+00
5.95200e+04 2.97000e+02 -2.84380e+00 -2.69447e+00 -2.99313e+00 -2.47693e+00 -2.46211e+00 -2.49175e+00
5.98400e+04 2.99000e+02 -2.54521e+00 -2.16173e+00 -2.92869e+00 -2.49404e+00 -2.48859e+00 -2.49949e+00
6.01600e+04 3.00000e+02 -2.49791e+00 -2.26200e+00 -2.73382e+00 -2.51058e+00 -2.50622e+00 -2.51495e+00
6.04800e+04 3.02000e+02 -2.84546e+00 -2.77625e+00 -2.91466e+00 -2.52641e+00 -2.51207e+00 -2.54074e+00
6.08000e+04 3.04000e+02 -2.76553e+00 -2.69094e+00 -2.84013e+00 -2.54139e+00 -2.51720e+00 -2.56559e+00
6.11200e+04 3.05000e+02 -2.63352e+00 -2.60890e+00 -2.65813e+00 -2.55546e+00 -2.52175e+00 -2.58917e+00
6.14400e+04 3.07000e+02 -2.77672e+00 -2.61514e+00 -2.93831e+00 -2.56853e+00 -2.52586e+00 -2.61121e+00
6.17600e+04 3.08000e+02 -2.47397e+00 -2.40630e+00 -2.54164e+00 -2.58056e+00 -2.52962e+00 -2.63151e+00
6.20800e+04 3.10000e+02 -2.58960e+00 -2.43958e+00 -2.73961e+00 -2.59153e+00 -2.53312e+00 -2.64994e+00
6.24000e+04 3.12000e+02 -2.49954e+00 -2.37906e+00 -2.62002e+00 -2.60139e+00 -2.53638e+00 -2.66640e+00
6.27200e+04 3.13000e+02 -2.58866e+00 -2.57098e+00 -2.60635e+00 -2.61015e+00 -2.53944e+00 -2.68086e+00
6.30400e+04 3.15000e+02 -2.56354e+00 -2.46473e+00 -2.66236e+00 -2.61782e+00 -2.54230e+00 -2.69335e+00
6.33600e+04 3.16000e+02 -2.54118e+00 -2.02761e+00 -3.05475e+00 -2.62444e+00 -2.54496e+00 -2.70392e+00
6.36800e+04 3.18000e+02 -2.50904e+00 -2.45441e+00 -2.56367e+00 -2.63004e+00 -2.54743e+00 -2.71266e+00
6.40000e+04 3.20000e+02 -2.41780e+00 -2.16287e+00 -2.67274e+00 -2.63471e+00 -2.54971e+00 -2.71970e+00
6.43200e+04 3.21000e+02 -2.51806e+00 -2.48904e+00 -2.54707e+00 -2.63847e+00 -2.55181e+00 -2.72513e+00
6.46400e+04 3.23000e+02 -2.46693e+00 -2.36313e+00 -2.57074e+00 -2.64142e+00 -2.55375e+00 -2.72908e+00
6.49600e+04 3.24000e+02 -2.40768e+00 -2.40158e+00 -2.41378e+00 -2.64359e+00 -2.55550e+00 -2.73168e+00
6.52800e+04 3.26000e+02 -2.40628e+00 -2.39660e+00 -2.41596e+00 -2.64504e+00 -2.55705e+00 -2.73302e+00
6.56000e+04 3.28000e+02 -2.54962e+00 -2.36784e+00 -2.73140e+00 -2.64579e+00 -2.55836e+00 -2.73323e+00
6.59200e+04 3.29000e+02 -2.87366e+00 -2.85273e+00 -2.89458e+00 -2.64590e+00 -2.55938e+00 -2.73242e+00
6.62400e+04 3.31000e+02 -2.53127e+00 -2.34936e+00 -2.71319e+00 -2.64536e+00 -2.56001e+00 -2.73072e+00
6.65600e+04 3.32000e+02 -2.46608e+00 -2.30081e+00 -2.63136e+00 -2.64423e+00 -2.56020e+00 -2.72826e+00
6.68800e+04 3.34000e+02 -2.49092e+00 -2.44153e+00 -2.54032e+00 -2.64250e+00 -2.55985e+00 -2.72516e+00
6.72000e+04 3.36000e+02 -2.69670e+00 -2.47405e+00 -2.91935e+00 -2.64022e+00 -2.55889e+00 -2.72155e+00
6.75200e+04 3.37000e+02 -2.56768e+00 -2.46789e+00 -2.66746e+00 -2.63742e+00 -2.55728e+00 -2.71756e+00
6.78400e+04 3.39000e+02 -2.35829e+00 -2.19232e+00 -2.52426e+00 -2.63416e+00 -2.55498e+00 -2.71334e+00
6.81600e+04 3.40000e+02 -2.45450e+00 -2.18886e+00 -2.72014e+00 -2.63050e+00 -2.55200e+00 -2.70900e+00
6.84800e+04 3.42000e+02 -2.48161e+00 -2.27982e+00 -2.68340e+00 -2.62653e+00 -2.54837e+00 -2.70469e+00
6.88000e+04 3.44000e+02 -2.54225e+00 -2.45498e+00 -2.62952e+00 -2.62235e+00 -2.54418e+00 -2.70053e+00
6.91200e+04 3.45000e+02 -2.58584e+00 -2.39075e+00 -2.78094e+00 -2.61807e+00 -2.53952e+00 -2.69661e+00
6.94400e+04 3.47000e+02 -2.51176e+00 -2.05820e+00 -2.96532e+00 -2.61379e+00 -2.53453e+00 -2.69304e+00
6.97600e+04 3.48000e+02 -2.61322e+00 -2.45202e+00 -2.77442e+00 -2.60961e+00 -2.52934e+00 -2.68988e+00
7.00800e+04 3.50000e+02 -2.70259e+00 -2.56607e+00 -2.83912e+00 -2.60563e+00 -2.52409e+00 -2.68717e+00
7.04000e+04 3.52000e+02 -2.52398e+00 -2.48099e+00 -2.56698e+00 -2.60189e+00 -2.51889e+00 -2.68490e+00
7.07200e+04 3.53000e+02 -2.60179e+00 -2.45499e+00 -2.74859e+00 -2.59845e+00 -2.51385e+00 -2.68306e+00
7.10400e+04 3.55000e+02 -2.64634e+00 -2.53403e+00 -2.75864e+00 -2.59533e+00 -2.50906e+00 -2.68160e+00
7.13600e+04 3.56000e+02 -2.72340e+00 -2.48580e+00 -2.96100e+00 -2.59250e+00 -2.50456e+00 -2.68044e+00
7.16800e+04 3.58000e+02 -2.48857e+00 -2.42222e+00 -2.55492e+00 -2.58995e+00 -2.50041e+00 -2.67949e+00
7.20000e+04 3.60000e+02 -2.52811e+00 -2.28813e+00 -2.76808e+00 -2.58765e+00 -2.49665e+00 -2.67864e+00
7.23200e+04 3.61000e+02 -2.55563e+00 -2.27126e+00 -2.83999e+00 -2.58556e+00 -2.49331e+00 -2.67780e+00
7.26400e+04 3.63000e+02 -2.51980e+00 -2.28879e+00 -2.75082e+00 -2.58366e+00 -2.49043e+00 -2.67689e+00
7.29600e+04 3.64000e+02 -2.74692e+00 -2.65236e+00 -2.84148e+00 -2.58193e+00 -2.48804e+00 -2.67583e+00
7.32800e+04 3.66000e+02 -2.41919e+00 -2.33469e+00 -2.50369e+00 -2.58038e+00 -2.48618e+00 -2.67457e+00
7.36000e+04 3.68000e+02 -2.36221e+00 -2.18000e+00 -2.54441e+00 -2.57900e+00 -2.48488e+00 -2.67312e+00
7.39200e+04 3.69000e+02 -2.95623e+00 -2.92683e+00 -2.98563e+00 -2.57782e+00 -2.48416e+00 -2.67148e+00
7.42400e+04 3.71000e+02 -2.53237e+00 -2.25220e+00 -2.81254e+00 -2.57685e+00 -2.48401e+00 -2.66969e+00
7.45600e+04 3.72000e+02 -2.49862e+00 -2.48032e+00 -2.51692e+00 -2.57611e+00 -2.48442e+00 -2.66781e+00
7.48800e+04 3.74000e+02 -2.37310e+00 -2.16947e+00 -2.57674e+00 -2.57563e+00 -2.48534e+00 -2.66592e+00
7.52000e+04 3.76000e+02 -2.59546e+00 -2.50706e+00 -2.68386e+00 -2.57540e+00 -2.48671e+00 -2.66410e+00
7.55200e+04 3.77000e+02 -2.48339e+00 -2.45486e+00 -2.51193e+00 -2.57543e+00 -2.48845e+00 -2.66242e+00
7.58400e+04 3.79000e+02 -2.70015e+00 -2.62424e+00 -2.77606e+00 -2.57573e+00 -2.49051e+00 -2.66094e+00
7.61600e+04 3.80000e+02 -2.56114e+00 -2.26903e+00 -2.85326e+00 -2.57625e+00 -2.49280e+00 -2.65971e+00
7.64800e+04 3.82000e+02 -2.16904e+00 -2.06045e+00 -2.27763e+00 -2.57700e+00 -2.49526e+00 -2.65874e+00
7.68000e+04 3.84000e+02 -2.70962e+00 -2.70052e+00 -2.71873e+00 -2.57793e+00 -2.49782e+00 -2.65804e+00
7.71200e+04 3.85000e+02 -2.58185e+00 -2.56872e+00 -2.59498e+00 -2.57899e+00 -2.50042e+00 -2.65757e+00
7.74400e+04 3.87000e+02 -2.26044e+00 -2.12015e+00 -2.40074e+00 -2.58014e+00 -2.50299e+00 -2.65729e+00
7.77600e+04 3.88000e+02 -2.61611e+00 -2.51087e+00 -2.72136e+00 -2.58129e+00 -2.50546e+00 -2.65713e+00
7.80800e+04 3.90000e+02 -2.51306e+00 -2.37087e+00 -2.65524e+00 -2.58238e+00 -2.50775e+00 -2.65701e+00
7.84000e+04 3.92000e+02 -2.77313e+00 -2.73876e+00 -2.80751e+00 -2.58331e+00 -2.50980e+00 -2.65683e+00
7.87200e+04 3.93000e+02 -2.46148e+00 -2.22544e+00 -2.69751e+00 -2.58402e+00 -2.51152e+00 -2.65652e+00
7.90400e+04 3.95000e+02 -2.69231e+00 -2.56712e+00 -2.81749e+00 -2.58442e+00 -2.51286e+00 -2.65599e+00
7.93600e+04 3.96000e+02 -2.61615e+00 -2.58843e+00 -2.64387e+00 -2.58446e+00 -2.51376e+00 -2.65517e+00
7.96800e+04 3.98000e+02 -2.64757e+00 -2.53904e+00 -2.75609e+00 -2.58410e+00 -2.51420e+00 -2.65400e+00
8.00000e+04 4.00000e+02 -2.52623e+00 -2.35087e+00 -2.70158e+00 -2.58329e+00 -2.51415e+00 -2.65244e+00
8.03200e+04 4.01000e+02 -2.64170e+00 -2.63669e+00 -2.64670e+00 -2.58204e+00 -2.51362e+00 -2.65047e+00
8.06400e+04 4.03000e+02 -2.45601e+00 -2.35305e+00 -2.55896e+00 -2.58037e+00 -2.51263e+00 -2.64811e+00
8.09600e+04 4.04000e+02 -2.44766e+00 -2.42828e+00 -2.46705e+00 -2.57830e+00 -2.51121e+00 -2.64539e+00
8.12800e+04 4.06000e+02 -2.63666e+00 -2.57980e+00 -2.69352e+00 -2.57590e+00 -2.50942e+00 -2.64239e+00
8.16000e+04 4.08000e+02 -2.91724e+00 -2.70996e+00 -3.12452e+00 -2.57327e+00 -2.50731e+00 -2.63922e+00
8.19200e+04 4.09000e+02 -2.85426e+00 -2.73934e+00 -2.96919e+00 -2.57048e+00 -2.50495e+00 -2.63602e+00
8.22400e+04 4.11000e+02 -2.45925e+00 -2.34850e+00 -2.57000e+00 -2.56768e+00 -2.50243e+00 -2.63293e+00
8.25600e+04 4.12000e+02 -2.58725e+00 -2.44102e+00 -2.73348e+00 -2.56497e+00 -2.49983e+00 -2.63011e+00
8.28800e+04 4.14000e+02 -2.73548e+00 -2.66218e+00 -2.80878e+00 -2.56248e+00 -2.49726e+00 -2.62770e+00
8.32000e+04 4.16000e+02 -2.44500e+00 -2.37941e+00 -2.51059e+00 -2.56031e+00 -2.49481e+00 -2.62580e+00
8.35200e+04 4.17000e+02 -2.60715e+00 -2.60160e+00 -2.61269e+00 -2.55856e+00 -2.49260e+00 -2.62451e+00
8.38400e+04 4.19000e+02 -2.80816e+00 -2.71675e+00 -2.89956e+00 -2.55730e+00 -2.49073e+00 -2.62387e+00
8.41600e+04 4.20000e+02 -2.60059e+00 -2.26532e+00 -2.93586e+00 -2.55661e+00 -2.48930e+00 -2.62392e+00
8.44800e+04 4.22000e+02 -2.59815e+00 -2.26641e+00 -2.92989e+00 -2.55653e+00 -2.48840e+00 -2.62466e+00
8.48000e+04 4.24000e+02 -2.57934e+00 -2.51838e+00 -2.64031e+00 -2.55707e+00 -2.48809e+00 -2.62605e+00
8.51200e+04 4.25000e+02 -2.80049e+00 -2.44379e+00 -3.15719e+00 -2.55824e+00 -2.48842e+00 -2.62806e+00
8.54400e+04 4.27000e+02 -2.43952e+00 -2.26585e+00 -2.61320e+00 -2.56001e+00 -2.48938e+00 -2.63063e+00
8.57600e+04 4.28000e+02 -2.70562e+00 -2.58153e+00 -2.82972e+00 -2.56232e+00 -2.49096e+00 -2.63368e+00
8.60800e+04 4.30000e+02 -2.39914e+00 -2.39801e+00 -2.40026e+00 -2.56513e+00 -2.49311e+00 -2.63714e+00
8.64000e+04 4.32000e+02 -2.68364e+00 -2.26597e+00 -3.10132e+00 -2.56833e+00 -2.49575e+00 -2.64091e+00
8.67200e+04 4.33000e+02 -2.48438e+00 -2.11954e+00 -2.84922e+00 -2.57186e+00 -2.49879e+00 -2.64493e+00
8.70400e+04 4.35000e+02 -2.57751e+00 -2.43340e+00 -2.72162e+00 -2.57561e+00 -2.50211e+00 -2.64912e+00
8.73600e+04 4.36000e+02 -2.65087e+00 -2.54090e+00 -2.76083e+00 -2.57951e+00 -2.50561e+00 -2.65340e+00
8.76800e+04 4.38000e+02 -2.65575e+00 -2.59086e+00 -2.72064e+00 -2.58345e+00 -2.50918e+00 -2.65771e+00
8.80000e+04 4.40000e+02 -2.65397e+00 -2.57846e+00 -2.72948e+00 -2.58736e+00 -2.51270e+00 -2.66201e+00
8.83200e+04 4.41000e+02 -2.66820e+00 -2.47944e+00 -2.85697e+00 -2.59117e+00 -2.51610e+00 -2.66624e+00
8.86400e+04 4.43000e+02 -2.49213e+00 -2.38366e+00 -2.60060e+00 -2.59484e+00 -2.51931e+00 -2.67037e+00
8.89600e+04 4.44000e+02 -2.63014e+00 -2.48569e+00 -2.77458e+00 -2.59831e+00 -2.52228e+00 -2.67435e+00
8.92800e+04 4.46000e+02 -2.46521e+00 -2.03677e+00 -2.89365e+00 -2.60156e+00 -2.52497e+00 -2.67814e+00
8.96000e+04 4.48000e+02 -2.82779e+00 -2.75519e+00 -2.90039e+00 -2.60455e+00 -2.52739e+00 -2.68171e+00
8.99200e+04 4.49000e+02 -2.78195e+00 -2.21295e+00 -3.35095e+00 -2.60729e+00 -2.52954e+00 -2.68503e+00
9.02400e+04 4.51000e+02 -2.55689e+00 -2.38538e+00 -2.72840e+00 -2.60976e+00 -2.53146e+00 -2.68806e+00
9.05600e+04 4.52000e+02 -3.07900e+00 -2.79978e+00 -3.35822e+00 -2.61198e+00 -2.53317e+00 -2.69078e+00
9.08800e+04 4.54000e+02 -2.30037e+00 -2.28626e+00 -2.31447e+00 -2.61396e+00 -2.53476e+00 -2.69317e+00
9.12000e+04 4.56000e+02 -2.57476e+00 -2.24106e+00 -2.90846e+00 -2.61574e+00 -2.53627e+00 -2.69521e+00
9.15200e+04 4.57000e+02 -2.65360e+00 -2.35810e+00 -2.94910e+00 -2.61735e+00 -2.53778e+00 -2.69691e+00
9.18400e+04 4.59000e+02 -2.62476e+00 -2.52892e+00 -2.72060e+00 -2.61880e+00 -2.53933e+00 -2.69827e+00
9.21600e+04 4.60000e+02 -2.56469e+00 -2.46000e+00 -2.66939e+00 -2.62016e+00 -2.54097e+00 -2.69934e+00
9.24800e+04 4.62000e+02 -2.60032e+00 -2.56500e+00 -2.63564e+00 -2.62143e+00 -2.54271e+00 -2.70016e+00
9.28000e+04 4.64000e+02 -2.47944e+00 -2.42738e+00 -2.53150e+00 -2.62268e+00 -2.54453e+00 -2.70083e+00
9.31200e+04 4.65000e+02 -2.58847e+00 -2.49537e+00 -2.68157e+00 -2.62392e+00 -2.54639e+00 -2.70145e+00
9.34400e+04 4.67000e+02 -2.40522e+00 -2.29618e+00 -2.51427e+00 -2.62515e+00 -2.54820e+00 -2.70211e+00
9.37600e+04 4.68000e+02 -2.77745e+00 -2.70945e+00 -2.84544e+00 -2.62639e+00 -2.54986e+00 -2.70292e+00
9.40800e+04 4.70000e+02 -2.45104e+00 -2.40116e+00 -2.50092e+00 -2.62761e+00 -2.55126e+00 -2.70396e+00
9.44000e+04 4.72000e+02 -2.42728e+00 -2.26826e+00 -2.58630e+00 -2.62878e+00 -2.55227e+00 -2.70529e+00
9.47200e+04 4.73000e+02 -2.42206e+00 -2.11958e+00 -2.72453e+00 -2.62987e+00 -2.55280e+00 -2.70694e+00
9.50400e+04 4.75000e+02 -2.37144e+00 -2.27945e+00 -2.46343e+00 -2.63082e+00 -2.55275e+00 -2.70890e+00
9.53600e+04 4.76000e+02 -2.52505e+00 -2.11121e+00 -2.93889e+00 -2.63162e+00 -2.55207e+00 -2.71116e+00
9.56800e+04 4.78000e+02 -2.39712e+00 -2.05962e+00 -2.73463e+00 -2.63219e+00 -2.55074e+00 -2.71364e+00
9.60000e+04 4.80000e+02 -2.68283e+00 -2.48826e+00 -2.87739e+00 -2.63251e+00 -2.54875e+00 -2.71627e+00
9.63200e+04 4.81000e+02 -2.46927e+00 -2.14441e+00 -2.79412e+00 -2.63255e+00 -2.54616e+00 -2.71895e+00
9.66400e+04 4.83000e+02 -2.44286e+00 -2.29641e+00 -2.58932e+00 -2.63230e+00 -2.54302e+00 -2.72158e+00
9.69600e+04 4.84000e+02 -2.80371e+00 -2.59746e+00 -3.00997e+00 -2.63172e+00 -2.53938e+00 -2.72406e+00
9.72800e+04 4.86000e+02 -2.63380e+00 -2.09823e+00 -3.16938e+00 -2.63081e+00 -2.53534e+00 -2.72628e+00
9.76000e+04 4.88000e+02 -2.54840e+00 -2.17223e+00 -2.92456e+00 -2.62955e+00 -2.53093e+00 -2.72817e+00
9.79200e+04 4.89000e+02 -2.12601e+00 -1.69658e+00 -2.55544e+00 -2.62794e+00 -2.52623e+00 -2.72965e+00
9.82400e+04 4.91000e+02 -2.64190e+00 -2.55286e+00 -2.73094e+00 -2.62597e+00 -2.52126e+00 -2.73069e+00
9.85600e+04 4.92000e+02 -2.66888e+00 -2.31105e+00 -3.02672e+00 -2.62365e+00 -2.51605e+00 -2.73125e+00
9.88800e+04 4.94000e+02 -2.22113e+00 -1.77975e+00 -2.66251e+00 -2.62099e+00 -2.51060e+00 -2.73137e+00
9.92000e+04 4.96000e+02 -2.67600e+00 -2.27733e+00 -3.07466e+00 -2.61801e+00 -2.50493e+00 -2.73109e+00
9.95200e+04 4.97000e+02 -2.58132e+00 -2.29861e+00 -2.86402e+00 -2.61475e+00 -2.49902e+00 -2.73047e+00
9.98400e+04 4.99000e+02 -2.64796e+00 -2.45510e+00 -2.84082e+00 -2.61125e+00 -2.49288e+00 -2.72962e+00
1.00160e+05 5.00000e+02 -2.61065e+00 -1.88964e+00 -3.33166e+00 -2.60757e+00 -2.48651e+00 -2.72864e+00
1.00480e+05 5.02000e+02 -2.49032e+00 -2.29607e+00 -2.68458e+00 -2.60375e+00 -2.47988e+00 -2.72762e+00
1.00800e+05 5.04000e+02 -2.44367e+00 -2.15672e+00 -2.73063e+00 -2.59983e+00 -2.47298e+00 -2.72667e+00
1.01120e+05 5.05000e+02 -2.40700e+00 -2.39356e+00 -2.42043e+00 -2.59583e+00 -2.46580e+00 -2.72586e+00
1.01440e+05 5.07000e+02 -2.40635e+00 -2.22144e+00 -2.59126e+00 -2.59178e+00 -2.45833e+00 -2.72523e+00
1.01760e+05 5.08000e+02 -2.50138e+00 -2.32436e+00 -2.67840e+00 -2.58767e+00 -2.45054e+00 -2.72480e+00
1.02080e+05 5.10000e+02 -2.50648e+00 -2.34803e+00 -2.66493e+00 -2.58352e+00 -2.44246e+00 -2.72458e+00
1.02400e+05 5.12000e+02 -2.48923e+00 -2.24693e+00 -2.73154e+00 -2.57932e+00 -2.43411e+00 -2.72453e+00
1.02720e+05 5.13000e+02 -2.61728e+00 -2.04085e+00 -3.19371e+00 -2.57507e+00 -2.42552e+00 -2.72461e+00
1.03040e+05 5.15000e+02 -2.32184e+00 -1.83623e+00 -2.80745e+00 -2.57078e+00 -2.41679e+00 -2.72478e+00
1.03360e+05 5.16000e+02 -2.14304e+00 -1.93112e+00 -2.35495e+00 -2.56648e+00 -2.40797e+00 -2.72498e+00
1.03680e+05 5.18000e+02 -2.17994e+00 -1.99263e+00 -2.36725e+00 -2.56216e+00 -2.39918e+00 -2.72514e+00
1.04000e+05 5.20000e+02 -2.91639e+00 -2.61780e+00 -3.21499e+00 -2.55786e+00 -2.39051e+00 -2.72521e+00
1.04320e+05 5.21000e+02 -2.65050e+00 -2.17414e+00 -3.12687e+00 -2.55360e+00 -2.38206e+00 -2.72513e+00
1.04640e+05 5.23000e+02 -2.23179e+00 -2.12472e+00 -2.33886e+00 -2.54938e+00 -2.37390e+00 -2.72486e+00
1.04960e+05 5.24000e+02 -2.40125e+00 -1.96520e+00 -2.83730e+00 -2.54523e+00 -2.36609e+00 -2.72437e+00
1.05280e+05 5.26000e+02 -2.59157e+00 -2.57521e+00 -2.60793e+00 -2.54115e+00 -2.35867e+00 -2.72364e+00
1.05600e+05 5.28000e+02 -2.29648e+00 -1.89227e+00 -2.70070e+00 -2.53716e+00 -2.35163e+00 -2.72270e+00
1.05920e+05 5.29000e+02 -2.16789e+00 -2.09149e+00 -2.24430e+00 -2.53325e+00 -2.34495e+00 -2.72155e+00
1.06240e+05 5.31000e+02 -2.39233e+00 -2.24517e+00 -2.53948e+00 -2.52940e+00 -2.33854e+00 -2.72026e+00
1.06560e+05 5.32000e+02 -2.45551e+00 -2.20958e+00 -2.70143e+00 -2.52560e+00 -2.33235e+00 -2.71886e+00
1.06880e+05 5.34000e+02 -2.51571e+00 -1.97176e+00 -3.05966e+00 -2.52184e+00 -2.32628e+00 -2.71740e+00
1.07200e+05 5.36000e+02 -2.53521e+00 -2.17663e+00 -2.89379e+00 -2.51809e+00 -2.32025e+00 -2.71594e+00
1.07520e+05 5.37000e+02 -2.38296e+00 -2.15550e+00 -2.61043e+00 -2.51435e+00 -2.31419e+00 -2.71451e+00
1.07840e+05 5.39000e+02 -2.66625e+00 -2.15731e+00 -3.17519e+00 -2.51060e+00 -2.30805e+00 -2.71314e+00
1.08160e+05 5.40000e+02 -2.38625e+00 -2.32368e+00 -2.44882e+00 -2.50683e+00 -2.30181e+00 -2.71184e+00
1.08480e+05 5.42000e+02 -2.60034e+00 -1.98571e+00 -3.21496e+00 -2.50303e+00 -2.29548e+00 -2.71058e+00
1.08800e+05 5.44000e+02 -2.26263e+00 -2.14221e+00 -2.38306e+00 -2.49922e+00 -2.28910e+00 -2.70934e+00
1.09120e+05 5.45000e+02 -2.50401e+00 -2.29059e+00 -2.71744e+00 -2.49540e+00 -2.28272e+00 -2.70808e+00
1.09440e+05 5.47000e+02 -2.68583e+00 -2.50821e+00 -2.86344e+00 -2.49159e+00 -2.27645e+00 -2.70673e+00
1.09760e+05 5.48000e+02 -2.28037e+00 -1.90384e+00 -2.65690e+00 -2.48782e+00 -2.27036e+00 -2.70527e+00
1.10080e+05 5.50000e+02 -2.46144e+00 -2.11598e+00 -2.80690e+00 -2.48412e+00 -2.26457e+00 -2.70366e+00
1.10400e+05 5.52000e+02 -2.45975e+00 -2.22429e+00 -2.69522e+00 -2.48051e+00 -2.25915e+00 -2.70187e+00
1.10720e+05 5.53000e+02 -2.60305e+00 -2.15792e+00 -3.04818e+00 -2.47706e+00 -2.25418e+00 -2.69993e+00
1.11040e+05 5.55000e+02 -2.31778e+00 -2.06975e+00 -2.56582e+00 -2.47377e+00 -2.24970e+00 -2.69785e+00
1.11360e+05 5.56000e+02 -2.61669e+00 -2.15103e+00 -3.08236e+00 -2.47070e+00 -2.24572e+00 -2.69567e+00
1.11680e+05 5.58000e+02 -2.42349e+00 -2.37031e+00 -2.47667e+00 -2.46784e+00 -2.24223e+00 -2.69345e+00
1.12000e+05 5.60000e+02 -2.56302e+00 -2.02205e+00 -3.10398e+00 -2.46521e+00 -2.23919e+00 -2.69124e+00
1.12320e+05 5.61000e+02 -2.15292e+00 -1.99288e+00 -2.31296e+00 -2.46281e+00 -2.23654e+00 -2.68909e+00
1.12640e+05 5.63000e+02 -2.51283e+00 -2.43720e+00 -2.58846e+00 -2.46063e+00 -2.23420e+00 -2.68706e+00
1.12960e+05 5.64000e+02 -2.48304e+00 -2.36941e+00 -2.59667e+00 -2.45864e+00 -2.23209e+00 -2.68519e+00
1.13280e+05 5.66000e+02 -2.41289e+00 -2.16759e+00 -2.65818e+00 -2.45682e+00 -2.23012e+00 -2.68352e+00
1.13600e+05 5.68000e+02 -2.00610e+00 -1.95590e+00 -2.05629e+00 -2.45515e+00 -2.22822e+00 -2.68208e+00
1.13920e+05 5.69000e+02 -2.29525e+00 -2.17364e+00 -2.41686e+00 -2.45361e+00 -2.22630e+00 -2.68092e+00
1.14240e+05 5.71000e+02 -2.86632e+00 -2.42426e+00 -3.30837e+00 -2.45219e+00 -2.22431e+00 -2.68008e+00
1.14560e+05 5.72000e+02 -2.38274e+00 -2.07552e+00 -2.68996e+00 -2.45090e+00 -2.22220e+00 -2.67959e+00
1.14880e+05 5.74000e+02 -2.54659e+00 -2.00724e+00 -3.08594e+00 -2.44970e+00 -2.21993e+00 -2.67948e+00
1.15200e+05 5.76000e+02 -2.70178e+00 -2.41609e+00 -2.98746e+00 -2.44864e+00 -2.21751e+00 -2.67977e+00
1.15520e+05 5.77000e+02 -2.45382e+00 -1.84927e+00 -3.05836e+00 -2.44770e+00 -2.21494e+00 -2.68046e+00
1.15840e+05 5.79000e+02 -2.22473e+00 -2.07132e+00 -2.37814e+00 -2.44687e+00 -2.21224e+00 -2.68150e+00
1.16160e+05 5.80000e+02 -2.45226e+00 -2.16047e+00 -2.74404e+00 -2.44613e+00 -2.20945e+00 -2.68281e+00
1.16480e+05 5.82000e+02 -2.24192e+00 -1.84670e+00 -2.63713e+00 -2.44547e+00 -2.20663e+00 -2.68431e+00
1.16800e+05 5.84000e+02 -2.43892e+00 -2.13105e+00 -2.74679e+00 -2.44485e+00 -2.20384e+00 -2.68586e+00
1.17120e+05 5.85000e+02 -2.48540e+00 -2.03910e+00 -2.93169e+00 -2.44423e+00 -2.20112e+00 -2.68734e+00
1.17440e+05 5.87000e+02 -2.50746e+00 -2.24120e+00 -2.77371e+00 -2.44358e+00 -2.19854e+00 -2.68862e+00
1.17760e+05 5.88000e+02 -2.29746e+00 -2.07305e+00 -2.52187e+00 -2.44287e+00 -2.19615e+00 -2.68960e+00
1.18080e+05 5.90000e+02 -2.41716e+00 -2.38082e+00 -2.45350e+00 -2.44210e+00 -2.19398e+00 -2.69021e+00
1.18400e+05 5.92000e+02 -2.41870e+00 -1.98719e+00 -2.85021e+00 -2.44123e+00 -2.19205e+00 -2.69041e+00
1.18720e+05 5.93000e+02 -2.57083e+00 -2.10396e+00 -3.03771e+00 -2.44029e+00 -2.19038e+00 -2.69021e+00
1.19040e+05 5.95000e+02 -2.32404e+00 -2.23072e+00 -2.41737e+00 -2.43929e+00 -2.18896e+00 -2.68962e+00
1.19360e+05 5.96000e+02 -2.32043e+00 -2.02903e+00 -2.61182e+00 -2.43823e+00 -2.18776e+00 -2.68870e+00
1.19680e+05 5.98000e+02 -2.54367e+00 -2.24605e+00 -2.84129e+00 -2.43715e+00 -2.18676e+00 -2.68754e+00
1.20000e+05 6.00000e+02 -2.37789e+00 -2.12250e+00 -2.63328e+00 -2.43607e+00 -2.18593e+00 -2.68621e+00
1.20320e+05 6.01000e+02 -2.50582e+00 -2.42183e+00 -2.58981e+00 -2.43501e+00 -2.18521e+00 -2.68482e+00
1.20640e+05 6.03000e+02 -2.38614e+00 -2.11372e+00 -2.65856e+00 -2.43402e+00 -2.18458e+00 -2.68346e+00
1.20960e+05 6.04000e+02 -2.34940e+00 -2.24164e+00 -2.45716e+00 -2.43311e+00 -2.18399e+00 -2.68223e+00
1.21280e+05 6.06000e+02 -2.40210e+00 -2.32494e+00 -2.47927e+00 -2.43231e+00 -2.18341e+00 -2.68121e+00
1.21600e+05 6.08000e+02 -2.47334e+00 -2.27078e+00 -2.67590e+00 -2.43163e+00 -2.18281e+00 -2.68045e+00
1.21920e+05 6.09000e+02 -2.42624e+00 -2.15048e+00 -2.70201e+00 -2.43109e+00 -2.18217e+00 -2.68000e+00
1.22240e+05 6.11000e+02 -2.64682e+00 -2.33602e+00 -2.95762e+00 -2.43067e+00 -2.18147e+00 -2.67987e+00
1.22560e+05 6.12000e+02 -2.60933e+00 -2.28045e+00 -2.93821e+00 -2.43038e+00 -2.18070e+00 -2.68006e+00
1.22880e+05 6.14000e+02 -2.58896e+00 -2.06949e+00 -3.10843e+00 -2.43022e+00 -2.17989e+00 -2.68054e+00
1.23200e+05 6.16000e+02 -2.39339e+00 -2.16003e+00 -2.62676e+00 -2.43014e+00 -2.17905e+00 -2.68124e+00
1.23520e+05 6.17000e+02 -2.61753e+00 -2.52334e+00 -2.71171e+00 -2.43017e+00 -2.17823e+00 -2.68210e+00
1.23840e+05 6.19000e+02 -2.20781e+00 -2.03317e+00 -2.38244e+00 -2.43025e+00 -2.17746e+00 -2.68303e+00
1.24160e+05 6.20000e+02 -2.60022e+00 -2.31977e+00 -2.88067e+00 -2.43039e+00 -2.17682e+00 -2.68395e+00
1.24480e+05 6.22000e+02 -2.75646e+00 -2.06348e+00 -3.44944e+00 -2.43058e+00 -2.17636e+00 -2.68481e+00
1.24800e+05 6.24000e+02 -2.36765e+00 -2.17410e+00 -2.56120e+00 -2.43084e+00 -2.17614e+00 -2.68554e+00
1.25120e+05 6.25000e+02 -2.24128e+00 -2.10118e+00 -2.38138e+00 -2.43118e+00 -2.17622e+00 -2.68614e+00
1.25440e+05 6.27000e+02 -2.51844e+00 -2.35275e+00 -2.68412e+00 -2.43162e+00 -2.17665e+00 -2.68660e+00
1.25760e+05 6.28000e+02 -2.30106e+00 -2.00580e+00 -2.59633e+00 -2.43221e+00 -2.17746e+00 -2.68696e+00
1.26080e+05 6.30000e+02 -2.56888e+00 -2.37710e+00 -2.76066e+00 -2.43296e+00 -2.17866e+00 -2.68726e+00
1.26400e+05 6.32000e+02 -2.68998e+00 -2.47252e+00 -2.90744e+00 -2.43390e+00 -2.18024e+00 -2.68756e+00
1.26720e+05 6.33000e+02 -2.33977e+00 -2.30632e+00 -2.37322e+00 -2.43504e+00 -2.18216e+00 -2.68792e+00
1.27040e+05 6.35000e+02 -2.70996e+00 -2.46719e+00 -2.95274e+00 -2.43639e+00 -2.18437e+00 -2.68841e+00
1.27360e+05 6.36000e+02 -2.82774e+00 -2.07121e+00 -3.58427e+00 -2.43794e+00 -2.18679e+00 -2.68909e+00
1.27680e+05 6.38000e+02 -2.53491e+00 -2.33119e+00 -2.73862e+00 -2.43967e+00 -2.18934e+00 -2.69000e+00
1.28000e+05 6.40000e+02 -2.37362e+00 -2.34011e+00 -2.40712e+00 -2.44154e+00 -2.19191e+00 -2.69116e+00
1.28320e+05 6.41000e+02 -2.51639e+00 -2.35952e+00 -2.67326e+00 -2.44348e+00 -2.19440e+00 -2.69255e+00
1.28640e+05 6.43000e+02 -2.54574e+00 -2.35046e+00 -2.74101e+00 -2.44545e+00 -2.19674e+00 -2.69416e+00
1.28960e+05 6.44000e+02 -2.18500e+00 -2.15314e+00 -2.21686e+00 -2.44738e+00 -2.19884e+00 -2.69592e+00
1.29280e+05 6.46000e+02 -2.40883e+00 -2.40447e+00 -2.41320e+00 -2.44923e+00 -2.20069e+00 -2.69778e+00
1.29600e+05 6.48000e+02 -2.78883e+00 -2.37529e+00 -3.20238e+00 -2.45097e+00 -2.20226e+00 -2.69967e+00
1.29920e+05 6.49000e+02 -2.26439e+00 -2.24455e+00 -2.28424e+00 -2.45256e+00 -2.20360e+00 -2.70153e+00
1.30240e+05 6.51000e+02 -2.37624e+00 -2.26034e+00 -2.49215e+00 -2.45404e+00 -2.20476e+00 -2.70333e+00
1.30560e+05 6.52000e+02 -2.49402e+00 -2.49269e+00 -2.49536e+00 -2.45544e+00 -2.20585e+00 -2.70502e+00
1.30880e+05 6.54000e+02 -2.41636e+00 -2.28009e+00 -2.55263e+00 -2.45678e+00 -2.20699e+00 -2.70658e+00
1.31200e+05 6.56000e+02 -2.34324e+00 -2.30280e+00 -2.38368e+00 -2.45813e+00 -2.20830e+00 -2.70797e+00
1.31520e+05 6.57000e+02 -2.80683e+00 -2.52110e+00 -3.09256e+00 -2.45953e+00 -2.20990e+00 -2.70917e+00
1.31840e+05 6.59000e+02 -2.22548e+00 -2.17941e+00 -2.27156e+00 -2.46103e+00 -2.21191e+00 -2.71014e+00
1.32160e+05 6.60000e+02 -2.75558e+00 -2.58766e+00 -2.92350e+00 -2.46263e+00 -2.21441e+00 -2.71085e+00
1.32480e+05 6.62000e+02 -2.57107e+00 -2.36432e+00 -2.77783e+00 -2.46433e+00 -2.21742e+00 -2.71124e+00
1.32800e+05 6.64000e+02 -2.58199e+00 -2.50758e+00 -2.65640e+00 -2.46610e+00 -2.22098e+00 -2.71123e+00
1.33120e+05 6.65000e+02 -2.74032e+00 -2.55991e+00 -2.92073e+00 -2.46791e+00 -2.22504e+00 -2.71077e+00
1.33440e+05 6.67000e+02 -2.72047e+00 -2.50944e+00 -2.93150e+00 -2.46967e+00 -2.22957e+00 -2.70978e+00
1.33760e+05 6.68000e+02 -2.71439e+00 -2.41134e+00 -3.01744e+00 -2.47135e+00 -2.23451e+00 -2.70819e+00
1.34080e+05 6.70000e+02 -2.58745e+00 -2.52974e+00 -2.64517e+00 -2.47286e+00 -2.23980e+00 -2.70592e+00
1.34400e+05 6.72000e+02 -2.54778e+00 -2.47256e+00 -2.62300e+00 -2.47417e+00 -2.24538e+00 -2.70296e+00
1.34720e+05 6.73000e+02 -2.93919e+00 -2.65952e+00 -3.21885e+00 -2.47525e+00 -2.25124e+00 -2.69927e+00
1.35040e+05 6.75000e+02 -2.33333e+00 -2.16648e+00 -2.50018e+00 -2.47612e+00 -2.25735e+00 -2.69489e+00
1.35360e+05 6.76000e+02 -3.02745e+00 -2.70765e+00 -3.34726e+00 -2.47680e+00 -2.26375e+00 -2.68986e+00
1.35680e+05 6.78000e+02 -2.54133e+00 -2.38587e+00 -2.69678e+00 -2.47738e+00 -2.27048e+00 -2.68429e+00
1.36000e+05 6.80000e+02 -2.39385e+00 -2.24640e+00 -2.54130e+00 -2.47797e+00 -2.27762e+00 -2.67831e+00
1.36320e+05 6.81000e+02 -2.69161e+00 -2.56198e+00 -2.82123e+00 -2.47865e+00 -2.28523e+00 -2.67207e+00
1.36640e+05 6.83000e+02 -2.62470e+00 -2.25761e+00 -2.99179e+00 -2.47957e+00 -2.29339e+00 -2.66574e+00
1.36960e+05 6.84000e+02 -2.95136e+00 -2.88316e+00 -3.01956e+00 -2.48083e+00 -2.30217e+00 -2.65949e+00
1.37280e+05 6.86000e+02 -2.64922e+00 -2.48663e+00 -2.81182e+00 -2.48256e+00 -2.31161e+00 -2.65351e+00
1.37600e+05 6.88000e+02 -2.43605e+00 -2.33028e+00 -2.54181e+00 -2.48482e+00 -2.32172e+00 -2.64793e+00
1.37920e+05 6.89000e+02 -2.58265e+00 -2.54088e+00 -2.62443e+00 -2.48769e+00 -2.33249e+00 -2.64290e+00
1.38240e+05 6.91000e+02 -2.38925e+00 -2.37038e+00 -2.40813e+00 -2.49118e+00 -2.34384e+00 -2.63853e+00
1.38560e+05 6.92000e+02 -2.71508e+00 -2.50653e+00 -2.92363e+00 -2.49530e+00 -2.35569e+00 -2.63491e+00
1.38880e+05 6.94000e+02 -2.95078e+00 -2.87978e+00 -3.02178e+00 -2.50000e+00 -2.36790e+00 -2.63210e+00
1.39200e+05 6.96000e+02 -2.58251e+00 -2.51156e+00 -2.65346e+00 -2.50523e+00 -2.38033e+00 -2.63014e+00
1.39520e+05 6.97000e+02 -2.52384e+00 -2.48864e+00 -2.55903e+00 -2.51093e+00 -2.39282e+00 -2.62904e+00
1.39840e+05 6.99000e+02 -2.62845e+00 -2.50452e+00 -2.75239e+00 -2.51701e+00 -2.40523e+00 -2.62879e+00
1.40160e+05 7.00000e+02 -2.72043e+00 -2.49426e+00 -2.94660e+00 -2.52339e+00 -2.41745e+00 -2.62932e+00
1.40480e+05 7.02000e+02 -2.98586e+00 -2.95847e+00 -3.01325e+00 -2.52996e+00 -2.42936e+00 -2.63057e+00
1.40800e+05 7.04000e+02 -2.89343e+00 -2.89060e+00 -2.89625e+00 -2.53666e+00 -2.44089e+00 -2.63242e+00
1.41120e+05 7.05000e+02 -2.43922e+00 -2.36612e+00 -2.51233e+00 -2.54336e+00 -2.45199e+00 -2.63474e+00
1.41440e+05 7.07000e+02 -2.60587e+00 -2.52653e+00 -2.68520e+00 -2.55002e+00 -2.46263e+00 -2.63740e+00
1.41760e+05 7.08000e+02 -3.12214e+00 -2.78086e+00 -3.46342e+00 -2.55652e+00 -2.47279e+00 -2.64025e+00
1.42080e+05 7.10000e+02 -2.39471e+00 -2.17726e+00 -2.61216e+00 -2.56282e+00 -2.48248e+00 -2.64316e+00
1.42400e+05 7.12000e+02 -2.67331e+00 -2.63943e+00 -2.70720e+00 -2.56886e+00 -2.49171e+00 -2.64600e+00
1.42720e+05 7.13000e+02 -2.69132e+00 -2.37647e+00 -3.00617e+00 -2.57459e+00 -2.50052e+00 -2.64867e+00
1.43040e+05 7.15000e+02 -2.71358e+00 -2.65645e+00 -2.77070e+00 -2.58003e+00 -2.50897e+00 -2.65108e+00
1.43360e+05 7.16000e+02 -2.40423e+00 -2.02943e+00 -2.77902e+00 -2.58515e+00 -2.51713e+00 -2.65318e+00
1.43680e+05 7.18000e+02 -2.69698e+00 -2.68083e+00 -2.71312e+00 -2.59000e+00 -2.52507e+00 -2.65494e+00
1.44000e+05 7.20000e+02 -2.52492e+00 -2.24034e+00 -2.80950e+00 -2.59462e+00 -2.53289e+00 -2.65635e+00
1.44320e+05 7.21000e+02 -2.50769e+00 -2.36771e+00 -2.64766e+00 -2.59905e+00 -2.54067e+00 -2.65742e+00
1.44640e+05 7.23000e+02 -2.26811e+00 -2.15157e+00 -2.38465e+00 -2.60332e+00 -2.54847e+00 -2.65818e+00
1.44960e+05 7.24000e+02 -2.32174e+00 -2.15213e+00 -2.49136e+00 -2.60749e+00 -2.55635e+00 -2.65862e+00
1.45280e+05 7.26000e+02 -2.43129e+00 -2.41768e+00 -2.44491e+00 -2.61156e+00 -2.56433e+00 -2.65879e+00
1.45600e+05 7.28000e+02 -2.70325e+00 -2.22365e+00 -3.18285e+00 -2.61555e+00 -2.57242e+00 -2.65867e+00
1.45920e+05 7.29000e+02 -2.58149e+00 -2.47011e+00 -2.69287e+00 -2.61943e+00 -2.58058e+00 -2.65828e+00
1.46240e+05 7.31000e+02 -2.50506e+00 -2.30287e+00 -2.70724e+00 -2.62319e+00 -2.58875e+00 -2.65762e+00
1.46560e+05 7.32000e+02 -2.99472e+00 -2.57306e+00 -3.41637e+00 -2.62676e+00 -2.59684e+00 -2.65669e+00
1.46880e+05 7.34000e+02 -2.50328e+00 -2.40425e+00 -2.60231e+00 -2.63010e+00 -2.60471e+00 -2.65549e+00
1.47200e+05 7.36000e+02 -2.54687e+00 -2.50130e+00 -2.59244e+00 -2.63313e+00 -2.61224e+00 -2.65402e+00
1.47520e+05 7.37000e+02 -2.31433e+00 -2.28757e+00 -2.34110e+00 -2.63577e+00 -2.61926e+00 -2.65227e+00
1.47840e+05 7.39000e+02 -2.43785e+00 -2.31459e+00 -2.56112e+00 -2.63793e+00 -2.62561e+00 -2.65025e+00
1.48160e+05 7.40000e+02 -2.68128e+00 -2.54484e+00 -2.81773e+00 -2.63955e+00 -2.63114e+00 -2.64795e+00
1.48480e+05 7.42000e+02 -2.39900e+00 -2.28426e+00 -2.51374e+00 -2.64055e+00 -2.63571e+00 -2.64540e+00
1.48800e+05 7.44000e+02 -2.38806e+00 -2.28229e+00 -2.49382e+00 -2.64091e+00 -2.63923e+00 -2.64260e+00
1.49120e+05 7.45000e+02 -2.47575e+00 -2.33486e+00 -2.61664e+00 -2.64060e+00 -2.63960e+00 -2.64161e+00
1.49440e+05 7.47000e+02 -2.45204e+00 -2.17892e+00 -2.72516e+00 -2.63962e+00 -2.63643e+00 -2.64282e+00
1.49760e+05 7.48000e+02 -2.57956e+00 -2.57213e+00 -2.58699e+00 -2.63802e+00 -2.63317e+00 -2.64286e+00
1.50080e+05 7.50000e+02 -2.57195e+00 -2.42942e+00 -2.71448e+00 -2.63579e+00 -2.62984e+00 -2.64174e+00
1.50400e+05 7.52000e+02 -2.47033e+00 -2.40056e+00 -2.54010e+00 -2.63302e+00 -2.62650e+00 -2.63953e+00
1.50720e+05 7.53000e+02 -2.44561e+00 -2.17433e+00 -2.71689e+00 -2.62973e+00 -2.62318e+00 -2.63628e+00
1.51040e+05 7.55000e+02 -2.51132e+00 -2.47637e+00 -2.54626e+00 -2.62600e+00 -2.61989e+00 -2.63211e+00
1.51360e+05 7.56000e+02 -2.51198e+00 -2.42959e+00 -2.59436e+00 -2.62186e+00 -2.61662e+00 -2.62710e+00
1.51680e+05 7.58000e+02 -2.36941e+00 -2.30643e+00 -2.43239e+00 -2.61736e+00 -2.61336e+00 -2.62136e+00
1.52000e+05 7.60000e+02 -2.34382e+00 -2.29531e+00 -2.39234e+00 -2.61254e+00 -2.61007e+00 -2.61501e+00
1.52320e+05 7.61000e+02 -2.34133e+00 -2.26015e+00 -2.42252e+00 -2.60743e+00 -2.60672e+00 -2.60814e+00
1.52640e+05 7.63000e+02 -2.59356e+00 -2.58140e+00 -2.60571e+00 -2.60206e+00 -2.60084e+00 -2.60327e+00
1.52960e+05 7.64000e+02 -2.19515e+00 -2.05568e+00 -2.33462e+00 -2.59645e+00 -2.59321e+00 -2.59968e+00
1.53280e+05 7.66000e+02 -2.75507e+00 -2.48463e+00 -3.02550e+00 -2.59063e+00 -2.58533e+00 -2.59594e+00
1.53600e+05 7.68000e+02 -2.45425e+00 -2.31624e+00 -2.59227e+00 -2.58465e+00 -2.57726e+00 -2.59203e+00
1.53920e+05 7.69000e+02 -2.19008e+00 -2.15389e+00 -2.22626e+00 -2.57850e+00 -2.56907e+00 -2.58794e+00
1.54240e+05 7.71000e+02 -2.49668e+00 -2.40386e+00 -2.58950e+00 -2.57225e+00 -2.56082e+00 -2.58368e+00
1.54560e+05 7.72000e+02 -2.75492e+00 -2.65211e+00 -2.85773e+00 -2.56591e+00 -2.55258e+00 -2.57925e+00
1.54880e+05 7.74000e+02 -2.23956e+00 -2.06157e+00 -2.41754e+00 -2.55953e+00 -2.54438e+00 -2.57469e+00
1.55200e+05 7.76000e+02 -2.32433e+00 -2.12181e+00 -2.52685e+00 -2.55316e+00 -2.53628e+00 -2.57004e+00
1.55520e+05 7.77000e+02 -2.34464e+00 -2.30594e+00 -2.38334e+00 -2.54683e+00 -2.52829e+00 -2.56536e+00
1.55840e+05 7.79000e+02 -2.30699e+00 -2.11948e+00 -2.49449e+00 -2.54059e+00 -2.52045e+00 -2.56072e+00
1.56160e+05 7.80000e+02 -2.10609e+00 -1.96375e+00 -2.24843e+00 -2.53447e+00 -2.51276e+00 -2.55618e+00
1.56480e+05 7.82000e+02 -2.59478e+00 -2.35075e+00 -2.83882e+00 -2.52851e+00 -2.50520e+00 -2.55182e+00
1.56800e+05 7.84000e+02 -2.32482e+00 -2.28231e+00 -2.36733e+00 -2.52273e+00 -2.49778e+00 -2.54767e+00
1.57120e+05 7.85000e+02 -2.45893e+00 -2.41366e+00 -2.50420e+00 -2.51713e+00 -2.49047e+00 -2.54378e+00
1.57440e+05 7.87000e+02 -2.42484e+00 -2.37554e+00 -2.47415e+00 -2.51171e+00 -2.48328e+00 -2.54014e+00
1.57760e+05 7.88000e+02 -2.69258e+00 -2.41194e+00 -2.97322e+00 -2.50645e+00 -2.47617e+00 -2.53673e+00
1.58080e+05 7.90000e+02 -2.51231e+00 -2.30085e+00 -2.72376e+00 -2.50134e+00 -2.46917e+00 -2.53350e+00
1.58400e+05 7.92000e+02 -1.96845e+00 -1.95990e+00 -1.97699e+00 -2.49633e+00 -2.46225e+00 -2.53040e+00
1.58720e+05 7.93000e+02 -2.64383e+00 -2.04814e+00 -3.23952e+00 -2.49140e+00 -2.45544e+00 -2.52736e+00
1.59040e+05 7.95000e+02 -2.06913e+00 -1.86920e+00 -2.26906e+00 -2.48652e+00 -2.44873e+00 -2.52432e+00
1.59360e+05 7.96000e+02 -2.24150e+00 -2.24086e+00 -2.24213e+00 -2.48169e+00 -2.44214e+00 -2.52123e+00
1.59680e+05 7.98000e+02 -2.05953e+00 -2.04339e+00 -2.07567e+00 -2.47687e+00 -2.43566e+00 -2.51808e+00
1.60000e+05 8.00000e+02 -2.63953e+00 -2.25267e+00 -3.02639e+00 -2.47208e+00 -2.42928e+00 -2.51487e+00
1.60320e+05 8.01000e+02 -2.66007e+00 -2.00472e+00 -3.31542e+00 -2.46732e+00 -2.42299e+00 -2.51164e+00
1.60640e+05 8.03000e+02 -2.43718e+00 -2.35199e+00 -2.52238e+00 -2.46260e+00 -2.41675e+00 -2.50845e+00
1.60960e+05 8.04000e+02 -2.17996e+00 -1.88757e+00 -2.47235e+00 -2.45795e+00 -2.41052e+00 -2.50538e+00
1.61280e+05 8.06000e+02 -2.24422e+00 -1.98241e+00 -2.50603e+00 -2.45336e+00 -2.40422e+00 -2.50249e+00
1.61600e+05 8.08000e+02 -2.26810e+00 -2.22996e+00 -2.30624e+00 -2.44881e+00 -2.39776e+00 -2.49986e+00
1.61920e+05 8.09000e+02 -2.50392e+00 -1.88199e+00 -3.12585e+00 -2.44430e+00 -2.39107e+00 -2.49752e+00
1.62240e+05 8.11000e+02 -2.29115e+00 -2.09031e+00 -2.49198e+00 -2.43976e+00 -2.38405e+00 -2.49548e+00
1.62560e+05 8.12000e+02 -2.62430e+00 -2.37627e+00 -2.87232e+00 -2.43518e+00 -2.37663e+00 -2.49374e+00
1.62880e+05 8.14000e+02 -2.29883e+00 -2.02959e+00 -2.56808e+00 -2.43051e+00 -2.36873e+00 -2.49229e+00
1.63200e+05 8.16000e+02 -2.37796e+00 -1.77976e+00 -2.97615e+00 -2.42569e+00 -2.36030e+00 -2.49108e+00
1.63520e+05 8.17000e+02 -2.23297e+00 -1.99336e+00 -2.47259e+00 -2.42071e+00 -2.35133e+00 -2.49010e+00
1.63840e+05 8.19000e+02 -1.67248e+00 -1.67051e+00 -1.67446e+00 -2.41556e+00 -2.34179e+00 -2.48933e+00
1.64160e+05 8.20000e+02 -2.09605e+00 -1.95913e+00 -2.23297e+00 -2.41023e+00 -2.33171e+00 -2.48875e+00
1.64480e+05 8.22000e+02 -2.61846e+00 -2.45521e+00 -2.78171e+00 -2.40475e+00 -2.32112e+00 -2.48837e+00
1.64800e+05 8.24000e+02 -2.38342e+00 -2.19318e+00 -2.57365e+00 -2.39915e+00 -2.31008e+00 -2.48822e+00
1.65120e+05 8.25000e+02 -2.33584e+00 -2.04366e+00 -2.62801e+00 -2.39349e+00 -2.29864e+00 -2.48834e+00
1.65440e+05 8.27000e+02 -2.06311e+00 -1.90968e+00 -2.21654e+00 -2.38783e+00 -2.28688e+00 -2.48877e+00
1.65760e+05 8.28000e+02 -2.02416e+00 -1.82480e+00 -2.22353e+00 -2.38221e+00 -2.27486e+00 -2.48956e+00
1.66080e+05 8.30000e+02 -2.36695e+00 -2.09262e+00 -2.64128e+00 -2.37670e+00 -2.26265e+00 -2.49076e+00
1.66400e+05 8.32000e+02 -2.28692e+00 -1.83341e+00 -2.74043e+00 -2.37134e+00 -2.25030e+00 -2.49237e+00
1.66720e+05 8.33000e+02 -2.10168e+00 -2.07223e+00 -2.13114e+00 -2.36613e+00 -2.23787e+00 -2.49438e+00
1.67040e+05 8.35000e+02 -2.10484e+00 -1.74425e+00 -2.46542e+00 -2.36108e+00 -2.22542e+00 -2.49674e+00
1.67360e+05 8.36000e+02 -1.95890e+00 -1.85575e+00 -2.06206e+00 -2.35619e+00 -2.21299e+00 -2.49939e+00
1.67680e+05 8.38000e+02 -2.11206e+00 -2.03775e+00 -2.18637e+00 -2.35144e+00 -2.20066e+00 -2.50222e+00
1.68000e+05 8.40000e+02 -2.18393e+00 -2.04870e+00 -2.31915e+00 -2.34682e+00 -2.18848e+00 -2.50515e+00
1.68320e+05 8.41000e+02 -2.41074e+00 -2.10401e+00 -2.71747e+00 -2.34230e+00 -2.17651e+00 -2.50808e+00
1.68640e+05 8.43000e+02 -2.45058e+00 -2.05070e+00 -2.85046e+00 -2.33786e+00 -2.16478e+00 -2.51093e+00
1.68960e+05 8.44000e+02 -2.30743e+00 -2.06173e+00 -2.55313e+00 -2.33350e+00 -2.15335e+00 -2.51364e+00
1.69280e+05 8.46000e+02 -2.23935e+00 -1.89418e+00 -2.58453e+00 -2.32920e+00 -2.14223e+00 -2.51616e+00
1.69600e+05 8.48000e+02 -2.47687e+00 -2.19529e+00 -2.75846e+00 -2.32493e+00 -2.13143e+00 -2.51843e+00
1.69920e+05 8.49000e+02 -2.07380e+00 -1.88366e+00 -2.26393e+00 -2.32069e+00 -2.12097e+00 -2.52041e+00
1.70240e+05 8.51000e+02 -1.88787e+00 -1.65936e+00 -2.11639e+00 -2.31644e+00 -2.11083e+00 -2.52205e+00
1.70560e+05 8.52000e+02 -2.24013e+00 -1.95842e+00 -2.52184e+00 -2.31215e+00 -2.10101e+00 -2.52328e+00
1.70880e+05 8.54000e+02 -2.16724e+00 -2.10457e+00 -2.22991e+00 -2.30779e+00 -2.09153e+00 -2.52405e+00
1.71200e+05 8.56000e+02 -2.00612e+00 -1.92832e+00 -2.08393e+00 -2.30335e+00 -2.08239e+00 -2.52431e+00
1.71520e+05 8.57000e+02 -2.06127e+00 -1.65460e+00 -2.46794e+00 -2.29882e+00 -2.07361e+00 -2.52402e+00
1.71840e+05 8.59000e+02 -2.11013e+00 -1.99139e+00 -2.22887e+00 -2.29418e+00 -2.06522e+00 -2.52315e+00
1.72160e+05 8.60000e+02 -2.34653e+00 -1.97645e+00 -2.71661e+00 -2.28948e+00 -2.05725e+00 -2.52172e+00
1.72480e+05 8.62000e+02 -2.06776e+00 -2.04280e+00 -2.09272e+00 -2.28473e+00 -2.04972e+00 -2.51974e+00
1.72800e+05 8.64000e+02 -2.34058e+00 -1.97112e+00 -2.71003e+00 -2.27995e+00 -2.04266e+00 -2.51723e+00
1.73120e+05 8.65000e+02 -2.22642e+00 -2.01478e+00 -2.43806e+00 -2.27515e+00 -2.03606e+00 -2.51425e+00
1.73440e+05 8.67000e+02 -2.13307e+00 -1.65530e+00 -2.61085e+00 -2.27037e+00 -2.02993e+00 -2.51082e+00
1.73760e+05 8.68000e+02 -2.20219e+00 -1.97266e+00 -2.43172e+00 -2.26560e+00 -2.02424e+00 -2.50697e+00
1.74080e+05 8.70000e+02 -1.91587e+00 -1.55319e+00 -2.27854e+00 -2.26086e+00 -2.01897e+00 -2.50274e+00
1.74400e+05 8.72000e+02 -2.22548e+00 -2.06966e+00 -2.38131e+00 -2.25611e+00 -2.01408e+00 -2.49815e+00
1.74720e+05 8.73000e+02 -2.22679e+00 -2.09240e+00 -2.36117e+00 -2.25138e+00 -2.00953e+00 -2.49323e+00
1.75040e+05 8.75000e+02 -2.15355e+00 -1.73849e+00 -2.56860e+00 -2.24665e+00 -2.00529e+00 -2.48800e+00
1.75360e+05 8.76000e+02 -2.45698e+00 -2.14463e+00 -2.76933e+00 -2.24191e+00 -2.00133e+00 -2.48249e+00
1.75680e+05 8.78000e+02 -1.94746e+00 -1.80166e+00 -2.09326e+00 -2.23717e+00 -1.99762e+00 -2.47673e+00
1.76000e+05 8.80000e+02 -2.07421e+00 -1.75254e+00 -2.39587e+00 -2.23246e+00 -1.99414e+00 -2.47078e+00
1.76320e+05 8.81000e+02 -2.21438e+00 -2.16669e+00 -2.26207e+00 -2.22778e+00 -1.99087e+00 -2.46469e+00
1.76640e+05 8.83000e+02 -1.72303e+00 -1.43690e+00 -2.00916e+00 -2.22316e+00 -1.98780e+00 -2.45851e+00
1.76960e+05 8.84000e+02 -2.38315e+00 -1.68491e+00 -3.08139e+00 -2.21861e+00 -1.98491e+00 -2.45232e+00
1.77280e+05 8.86000e+02 -2.20762e+00 -2.18379e+00 -2.23144e+00 -2.21418e+00 -1.98218e+00 -2.44617e+00
1.77600e+05 8.88000e+02 -2.02766e+00 -1.75992e+00 -2.29541e+00 -2.20986e+00 -1.97960e+00 -2.44013e+00
1.77920e+05 8.89000e+02 -2.06381e+00 -1.73369e+00 -2.39394e+00 -2.20572e+00 -1.97717e+00 -2.43426e+00
1.78240e+05 8.91000e+02 -2.21982e+00 -1.69307e+00 -2.74657e+00 -2.20175e+00 -1.97488e+00 -2.42862e+00
1.78560e+05 8.92000e+02 -1.86014e+00 -1.56244e+00 -2.15783e+00 -2.19797e+00 -1.97271e+00 -2.42323e+00
1.78880e+05 8.94000e+02 -1.98627e+00 -1.66916e+00 -2.30338e+00 -2.19440e+00 -1.97064e+00 -2.41815e+00
1.79200e+05 8.96000e+02 -2.01651e+00 -1.81387e+00 -2.21915e+00 -2.19103e+00 -1.96864e+00 -2.41342e+00
1.79520e+05 8.97000e+02 -2.09481e+00 -1.92209e+00 -2.26753e+00 -2.18787e+00 -1.96669e+00 -2.40905e+00
1.79840e+05 8.99000e+02 -2.31726e+00 -2.00566e+00 -2.62887e+00 -2.18490e+00 -1.96473e+00 -2.40506e+00
1.80160e+05 9.00000e+02 -2.28233e+00 -2.26822e+00 -2.29644e+00 -2.18211e+00 -1.96274e+00 -2.40148e+00
1.80480e+05 9.02000e+02 -1.95344e+00 -1.79867e+00 -2.10820e+00 -2.17948e+00 -1.96064e+00 -2.39831e+00
1.80800e+05 9.04000e+02 -2.04526e+00 -1.82985e+00 -2.26068e+00 -2.17698e+00 -1.95841e+00 -2.39555e+00
1.81120e+05 9.05000e+02 -2.35735e+00 -2.08303e+00 -2.63166e+00 -2.17457e+00 -1.95597e+00 -2.39318e+00
1.81440e+05 9.07000e+02 -2.31288e+00 -2.26443e+00 -2.36132e+00 -2.17223e+00 -1.95326e+00 -2.39119e+00
1.81760e+05 9.08000e+02 -2.48105e+00 -2.04218e+00 -2.91992e+00 -2.16991e+00 -1.95026e+00 -2.38956e+00
1.82080e+05 9.10000e+02 -2.31429e+00 -1.93612e+00 -2.69246e+00 -2.16758e+00 -1.94690e+00 -2.38825e+00
1.82400e+05 9.12000e+02 -2.01675e+00 -1.57483e+00 -2.45868e+00 -2.16521e+00 -1.94318e+00 -2.38724e+00
1.82720e+05 9.13000e+02 -2.00695e+00 -1.68617e+00 -2.32773e+00 -2.16280e+00 -1.93911e+00 -2.38648e+00
1.83040e+05 9.15000e+02 -2.18474e+00 -1.60110e+00 -2.76839e+00 -2.16032e+00 -1.93470e+00 -2.38595e+00
1.83360e+05 9.16000e+02 -2.06157e+00 -1.72511e+00 -2.39804e+00 -2.15783e+00 -1.93004e+00 -2.38563e+00
1.83680e+05 9.18000e+02 -2.06947e+00 -1.73418e+00 -2.40476e+00 -2.15535e+00 -1.92520e+00 -2.38550e+00
1.84000e+05 9.20000e+02 -2.14303e+00 -2.08267e+00 -2.20339e+00 -2.15293e+00 -1.92029e+00 -2.38557e+00
1.84320e+05 9.21000e+02 -1.95421e+00 -1.81162e+00 -2.09680e+00 -2.15064e+00 -1.91545e+00 -2.38584e+00
1.84640e+05 9.23000e+02 -2.09343e+00 -1.88958e+00 -2.29728e+00 -2.14857e+00 -1.91081e+00 -2.38633e+00
1.84960e+05 9.24000e+02 -2.01731e+00 -1.57458e+00 -2.46005e+00 -2.14677e+00 -1.90648e+00 -2.38706e+00
1.85280e+05 9.26000e+02 -2.17602e+00 -1.84054e+00 -2.51149e+00 -2.14531e+00 -1.90257e+00 -2.38804e+00
1.85600e+05 9.28000e+02 -2.16314e+00 -1.75381e+00 -2.57247e+00 -2.14421e+00 -1.89914e+00 -2.38929e+00
1.85920e+05 9.29000e+02 -2.13786e+00 -1.99084e+00 -2.28487e+00 -2.14351e+00 -1.89621e+00 -2.39081e+00
1.86240e+05 9.31000e+02 -2.19224e+00 -1.89927e+00 -2.48521e+00 -2.14318e+00 -1.89376e+00 -2.39259e+00
1.86560e+05 9.32000e+02 -2.28665e+00 -1.85134e+00 -2.72196e+00 -2.14317e+00 -1.89174e+00 -2.39460e+00
1.86880e+05 9.34000e+02 -1.72505e+00 -1.63424e+00 -1.81586e+00 -2.14341e+00 -1.89005e+00 -2.39677e+00
1.87200e+05 9.36000e+02 -1.89908e+00 -1.86623e+00 -1.93192e+00 -2.14380e+00 -1.88858e+00 -2.39902e+00
1.87520e+05 9.37000e+02 -1.98387e+00 -1.95115e+00 -2.01660e+00 -2.14423e+00 -1.88720e+00 -2.40125e+00
1.87840e+05 9.39000e+02 -2.10811e+00 -2.08887e+00 -2.12736e+00 -2.14458e+00 -1.88579e+00 -2.40336e+00
1.88160e+05 9.40000e+02 -2.15399e+00 -1.97756e+00 -2.33041e+00 -2.14473e+00 -1.88424e+00 -2.40522e+00
1.88480e+05 9.42000e+02 -1.66600e+00 -1.49029e+00 -1.84172e+00 -2.14458e+00 -1.88243e+00 -2.40673e+00
1.88800e+05 9.44000e+02 -2.10205e+00 -1.76040e+00 -2.44370e+00 -2.14404e+00 -1.88031e+00 -2.40778e+00
1.89120e+05 9.45000e+02 -1.97195e+00 -1.47622e+00 -2.46768e+00 -2.14306e+00 -1.87782e+00 -2.40830e+00
1.89440e+05 9.47000e+02 -1.98042e+00 -1.79389e+00 -2.16695e+00 -2.14156e+00 -1.87493e+00 -2.40820e+00
1.89760e+05 9.48000e+02 -1.90719e+00 -1.80767e+00 -2.00670e+00 -2.13953e+00 -1.87165e+00 -2.40741e+00
1.90080e+05 9.50000e+02 -1.76751e+00 -1.67867e+00 -1.85636e+00 -2.13694e+00 -1.86801e+00 -2.40586e+00
1.90400e+05 9.52000e+02 -1.82403e+00 -1.55716e+00 -2.09090e+00 -2.13377e+00 -1.86406e+00 -2.40348e+00
1.90720e+05 9.53000e+02 -1.71577e+00 -1.52988e+00 -1.90166e+00 -2.13004e+00 -1.85985e+00 -2.40023e+00
1.91040e+05 9.55000e+02 -1.92338e+00 -1.66374e+00 -2.18301e+00 -2.12576e+00 -1.85547e+00 -2.39606e+00
1.91360e+05 9.56000e+02 -2.22634e+00 -1.96331e+00 -2.48936e+00 -2.12098e+00 -1.85098e+00 -2.39097e+00
1.91680e+05 9.58000e+02 -1.95678e+00 -1.46785e+00 -2.44572e+00 -2.11570e+00 -1.84644e+00 -2.38496e+00
1.92000e+05 9.60000e+02 -1.67589e+00 -1.49202e+00 -1.85976e+00 -2.11000e+00 -1.84191e+00 -2.37808e+00
1.92320e+05 9.61000e+02 -2.01360e+00 -1.56014e+00 -2.46705e+00 -2.10389e+00 -1.83740e+00 -2.37038e+00
1.92640e+05 9.63000e+02 -1.80965e+00 -1.44709e+00 -2.17221e+00 -2.09743e+00 -1.83293e+00 -2.36193e+00
1.92960e+05 9.64000e+02 -1.74016e+00 -1.17258e+00 -2.30774e+00 -2.09065e+00 -1.82848e+00 -2.35282e+00
1.93280e+05 9.66000e+02 -1.93254e+00 -1.73709e+00 -2.12799e+00 -2.08359e+00 -1.82402e+00 -2.34316e+00
1.93600e+05 9.68000e+02 -1.66708e+00 -1.36004e+00 -1.97412e+00 -2.07627e+00 -1.81951e+00 -2.33304e+00
1.93920e+05 9.69000e+02 -1.94726e+00 -1.27748e+00 -2.61705e+00 -2.06875e+00 -1.81488e+00 -2.32262e+00
1.94240e+05 9.71000e+02 -1.68800e+00 -1.67778e+00 -1.69822e+00 -2.06105e+00 -1.81009e+00 -2.31201e+00
1.94560e+05 9.72000e+02 -1.64688e+00 -1.47436e+00 -1.81941e+00 -2.05322e+00 -1.80506e+00 -2.30138e+00
1.94880e+05 9.74000e+02 -2.04291e+00 -1.65135e+00 -2.43447e+00 -2.04530e+00 -1.79974e+00 -2.29087e+00
1.95200e+05 9.76000e+02 -2.19246e+00 -1.92755e+00 -2.45737e+00 -2.03735e+00 -1.79408e+00 -2.28063e+00
1.95520e+05 9.77000e+02 -2.02609e+00 -1.65443e+00 -2.39776e+00 -2.02942e+00 -1.78804e+00 -2.27081e+00
1.95840e+05 9.79000e+02 -1.88825e+00 -1.56388e+00 -2.21262e+00 -2.02155e+00 -1.78156e+00 -2.26153e+00
1.96160e+05 9.80000e+02 -2.02976e+00 -1.56267e+00 -2.49685e+00 -2.01375e+00 -1.77462e+00 -2.25289e+00
1.96480e+05 9.82000e+02 -2.04302e+00 -1.70696e+00 -2.37908e+00 -2.00608e+00 -1.76720e+00 -2.24496e+00
1.96800e+05 9.84000e+02 -1.75645e+00 -1.75496e+00 -1.75793e+00 -1.99855e+00 -1.75930e+00 -2.23779e+00
1.97120e+05 9.85000e+02 -1.59662e+00 -1.20411e+00 -1.98913e+00 -1.99117e+00 -1.75092e+00 -2.23141e+00
1.97440e+05 9.87000e+02 -1.68212e+00 -1.63362e+00 -1.73062e+00 -1.98397e+00 -1.74212e+00 -2.22582e+00
1.97760e+05 9.88000e+02 -1.67146e+00 -1.43986e+00 -1.90307e+00 -1.97698e+00 -1.73297e+00 -2.22100e+00
1.98080e+05 9.90000e+02 -1.50279e+00 -1.43310e+00 -1.57249e+00 -1.97025e+00 -1.72354e+00 -2.21695e+00
1.98400e+05 9.92000e+02 -1.71784e+00 -1.32406e+00 -2.11162e+00 -1.96381e+00 -1.71398e+00 -2.21365e+00
1.98720e+05 9.93000e+02 -1.88107e+00 -1.51622e+00 -2.24592e+00 -1.95775e+00 -1.70441e+00 -2.21109e+00
1.99040e+05 9.95000e+02 -1.76328e+00 -1.54920e+00 -1.97736e+00 -1.95210e+00 -1.69497e+00 -2.20924e+00
1.99360e+05 9.96000e+02 -1.78556e+00 -1.63112e+00 -1.94000e+00 -1.94694e+00 -1.68580e+00 -2.20807e+00
1.99680e+05 9.98000e+02 -1.58391e+00 -1.33033e+00 -1.83750e+00 -1.94229e+00 -1.67703e+00 -2.20754e+00
2.00000e+05 1.00000e+03 -1.90926e+00 -1.31955e+00 -2.49898e+00 -1.93814e+00 -1.66874e+00 -2.20754e+00
2.00320e+05 1.00100e+03 -1.91156e+00 -1.46725e+00 -2.35588e+00 -1.93449e+00 -1.66102e+00 -2.20795e+00
2.00640e+05 1.00300e+03 -2.05575e+00 -1.60278e+00 -2.50872e+00 -1.93125e+00 -1.65389e+00 -2.20860e+00
2.00960e+05 1.00400e+03 -1.92356e+00 -1.54939e+00 -2.29773e+00 -1.92832e+00 -1.64734e+00 -2.20929e+00
2.01280e+05 1.00600e+03 -2.00712e+00 -1.51022e+00 -2.50402e+00 -1.92556e+00 -1.64135e+00 -2.20978e+00
2.01600e+05 1.00800e+03 -1.80516e+00 -1.43458e+00 -2.17573e+00 -1.92285e+00 -1.63586e+00 -2.20985e+00
2.01920e+05 1.00900e+03 -2.16595e+00 -1.54770e+00 -2.78421e+00 -1.92003e+00 -1.63081e+00 -2.20926e+00
2.02240e+05 1.01100e+03 -1.68362e+00 -1.19404e+00 -2.17320e+00 -1.91697e+00 -1.62610e+00 -2.20783e+00
2.02560e+05 1.01200e+03 -1.90138e+00 -1.32929e+00 -2.47347e+00 -1.91354e+00 -1.62167e+00 -2.20541e+00
2.02880e+05 1.01400e+03 -2.20996e+00 -1.88258e+00 -2.53734e+00 -1.90969e+00 -1.61744e+00 -2.20194e+00
2.03200e+05 1.01600e+03 -2.26718e+00 -1.63738e+00 -2.89698e+00 -1.90540e+00 -1.61336e+00 -2.19744e+00
2.03520e+05 1.01700e+03 -1.86686e+00 -1.27744e+00 -2.45629e+00 -1.90070e+00 -1.60940e+00 -2.19200e+00
2.03840e+05 1.01900e+03 -1.61326e+00 -1.25513e+00 -1.97139e+00 -1.89568e+00 -1.60552e+00 -2.18583e+00
2.04160e+05 1.02000e+03 -1.90310e+00 -1.76730e+00 -2.03890e+00 -1.89044e+00 -1.60171e+00 -2.17917e+00
2.04480e+05 1.02200e+03 -1.74560e+00 -1.58592e+00 -1.90527e+00 -1.88516e+00 -1.59798e+00 -2.17235e+00
2.04800e+05 1.02400e+03 -1.67992e+00 -1.26030e+00 -2.09955e+00 -1.88002e+00 -1.59433e+00 -2.16572e+00
2.05120e+05 1.02500e+03 -2.12154e+00 -1.80961e+00 -2.43347e+00 -1.87521e+00 -1.59076e+00 -2.15965e+00
2.05440e+05 1.02700e+03 -1.92675e+00 -1.65301e+00 -2.20050e+00 -1.87088e+00 -1.58729e+00 -2.15448e+00
2.05760e+05 1.02800e+03 -2.13980e+00 -1.66928e+00 -2.61032e+00 -1.86723e+00 -1.58393e+00 -2.15054e+00
2.06080e+05 1.03000e+03 -1.77464e+00 -1.35084e+00 -2.19844e+00 -1.86438e+00 -1.58066e+00 -2.14810e+00
2.06400e+05 1.03200e+03 -1.97616e+00 -1.42209e+00 -2.53024e+00 -1.86241e+00 -1.57748e+00 -2.14733e+00
2.06720e+05 1.03300e+03 -1.82924e+00 -1.43422e+00 -2.22426e+00 -1.86136e+00 -1.57439e+00 -2.14833e+00
2.07040e+05 1.03500e+03 -2.01648e+00 -1.50707e+00 -2.52589e+00 -1.86123e+00 -1.57136e+00 -2.15109e+00
2.07360e+05 1.03600e+03 -2.10808e+00 -1.87137e+00 -2.34480e+00 -1.86194e+00 -1.56837e+00 -2.15552e+00
2.07680e+05 1.03800e+03 -1.96336e+00 -1.69450e+00 -2.23222e+00 -1.86343e+00 -1.56543e+00 -2.16143e+00
2.08000e+05 1.04000e+03 -2.14638e+00 -1.49907e+00 -2.79370e+00 -1.86555e+00 -1.56251e+00 -2.16858e+00
2.08320e+05 1.04100e+03 -2.19135e+00 -1.68378e+00 -2.69892e+00 -1.86816e+00 -1.55964e+00 -2.17669e+00
2.08640e+05 1.04300e+03 -1.92606e+00 -1.49164e+00 -2.36048e+00 -1.87112e+00 -1.55680e+00 -2.18545e+00
2.08960e+05 1.04400e+03 -1.93890e+00 -1.34909e+00 -2.52872e+00 -1.87430e+00 -1.55401e+00 -2.19458e+00
2.09280e+05 1.04600e+03 -1.85451e+00 -1.49321e+00 -2.21580e+00 -1.87755e+00 -1.55130e+00 -2.20380e+00
2.09600e+05 1.04800e+03 -2.10201e+00 -1.77347e+00 -2.43055e+00 -1.88080e+00 -1.54869e+00 -2.21291e+00
2.09920e+05 1.04900e+03 -1.91199e+00 -1.32884e+00 -2.49513e+00 -1.88399e+00 -1.54622e+00 -2.22176e+00
2.10240e+05 1.05100e+03 -1.97777e+00 -1.36074e+00 -2.59479e+00 -1.88710e+00 -1.54393e+00 -2.23027e+00
2.10560e+05 1.05200e+03 -2.40603e+00 -1.79863e+00 -3.01342e+00 -1.89014e+00 -1.54187e+00 -2.23841e+00
2.10880e+05 1.05400e+03 -1.96782e+00 -1.47642e+00 -2.45923e+00 -1.89317e+00 -1.54011e+00 -2.24622e+00
2.11200e+05 1.05600e+03 -1.80364e+00 -1.33792e+00 -2.26937e+00 -1.89624e+00 -1.53869e+00 -2.25380e+00
2.11520e+05 1.05700e+03 -1.85171e+00 -1.37217e+00 -2.33126e+00 -1.89946e+00 -1.53766e+00 -2.26125e+00
2.11840e+05 1.05900e+03 -2.17646e+00 -1.55352e+00 -2.79941e+00 -1.90289e+00 -1.53706e+00 -2.26872e+00
2.12160e+05 1.06000e+03 -1.81283e+00 -1.36570e+00 -2.25997e+00 -1.90662e+00 -1.53690e+00 -2.27634e+00
2.12480e+05 1.06200e+03 -2.04402e+00 -1.64194e+00 -2.44610e+00 -1.91070e+00 -1.53717e+00 -2.28423e+00
2.12800e+05 1.06400e+03 -2.02018e+00 -1.64123e+00 -2.39912e+00 -1.91519e+00 -1.53786e+00 -2.29251e+00
2.13120e+05 1.06500e+03 -1.84291e+00 -1.52115e+00 -2.16466e+00 -1.92006e+00 -1.53890e+00 -2.30123e+00
2.13440e+05 1.06700e+03 -2.05105e+00 -1.72130e+00 -2.38080e+00 -1.92535e+00 -1.54024e+00 -2.31045e+00
2.13760e+05 1.06800e+03 -2.04435e+00 -1.40470e+00 -2.68401e+00 -1.93098e+00 -1.54179e+00 -2.32016e+00
2.14080e+05 1.07000e+03 -1.81218e+00 -1.41736e+00 -2.20700e+00 -1.93691e+00 -1.54346e+00 -2.33036e+00
2.14400e+05 1.07200e+03 -2.12868e+00 -1.61340e+00 -2.64396e+00 -1.94307e+00 -1.54516e+00 -2.34097e+00
2.14720e+05 1.07300e+03 -1.91406e+00 -1.34238e+00 -2.48574e+00 -1.94934e+00 -1.54678e+00 -2.35190e+00
2.15040e+05 1.07500e+03 -1.77385e+00 -1.16464e+00 -2.38307e+00 -1.95565e+00 -1.54826e+00 -2.36304e+00
2.15360e+05 1.07600e+03 -2.06747e+00 -1.73467e+00 -2.40028e+00 -1.96189e+00 -1.54953e+00 -2.37424e+00
2.15680e+05 1.07800e+03 -1.94943e+00 -1.28514e+00 -2.61371e+00 -1.96795e+00 -1.55054e+00 -2.38537e+00
2.16000e+05 1.08000e+03 -1.92004e+00 -1.26658e+00 -2.57350e+00 -1.97376e+00 -1.55127e+00 -2.39625e+00
2.16320e+05 1.08100e+03 -1.88911e+00 -1.28882e+00 -2.48941e+00 -1.97924e+00 -1.55173e+00 -2.40675e+00
2.16640e+05 1.08300e+03 -1.90570e+00 -1.44005e+00 -2.37134e+00 -1.98433e+00 -1.55195e+00 -2.41671e+00
2.16960e+05 1.08400e+03 -1.92768e+00 -1.23246e+00 -2.62290e+00 -1.98900e+00 -1.55196e+00 -2.42603e+00
2.17280e+05 1.08600e+03 -2.16595e+00 -1.40916e+00 -2.92274e+00 -1.99321e+00 -1.55181e+00 -2.43462e+00
2.17600e+05 1.08800e+03 -2.02795e+00 -1.24211e+00 -2.81379e+00 -1.99700e+00 -1.55155e+00 -2.44245e+00
2.17920e+05 1.08900e+03 -2.01560e+00 -1.63088e+00 -2.40033e+00 -2.00036e+00 -1.55123e+00 -2.44950e+00
2.18240e+05 1.09100e+03 -1.95123e+00 -1.50082e+00 -2.40164e+00 -2.00332e+00 -1.55086e+00 -2.45579e+00
2.18560e+05 1.09200e+03 -1.92321e+00 -1.37999e+00 -2.46643e+00 -2.00591e+00 -1.55045e+00 -2.46137e+00
2.18880e+05 1.09400e+03 -2.01194e+00 -1.51973e+00 -2.50416e+00 -2.00814e+00 -1.54998e+00 -2.46631e+00
2.19200e+05 1.09600e+03 -2.10748e+00 -1.48938e+00 -2.72558e+00 -2.01004e+00 -1.54941e+00 -2.47067e+00
2.19520e+05 1.09700e+03 -2.09302e+00 -1.62659e+00 -2.55945e+00 -2.01162e+00 -1.54868e+00 -2.47456e+00
2.19840e+05 1.09900e+03 -1.88970e+00 -1.52515e+00 -2.25425e+00 -2.01289e+00 -1.54773e+00 -2.47805e+00
2.20160e+05 1.10000e+03 -2.26504e+00 -1.86475e+00 -2.66534e+00 -2.01387e+00 -1.54650e+00 -2.48124e+00
2.20480e+05 1.10200e+03 -1.85667e+00 -1.20753e+00 -2.50581e+00 -2.01456e+00 -1.54491e+00 -2.48421e+00
2.20800e+05 1.10400e+03 -1.90888e+00 -1.39408e+00 -2.42368e+00 -2.01498e+00 -1.54293e+00 -2.48704e+00
2.21120e+05 1.10500e+03 -1.94762e+00 -1.46096e+00 -2.43428e+00 -2.01516e+00 -1.54052e+00 -2.48980e+00
2.21440e+05 1.10700e+03 -2.14031e+00 -1.49649e+00 -2.78413e+00 -2.01511e+00 -1.53768e+00 -2.49255e+00
2.21760e+05 1.10800e+03 -2.10675e+00 -1.33005e+00 -2.88344e+00 -2.01487e+00 -1.53441e+00 -2.49534e+00
2.22080e+05 1.11000e+03 -1.69285e+00 -1.12536e+00 -2.26034e+00 -2.01449e+00 -1.53076e+00 -2.49822e+00
2.22400e+05 1.11200e+03 -1.91941e+00 -1.46299e+00 -2.37583e+00 -2.01399e+00 -1.52678e+00 -2.50121e+00
2.22720e+05 1.11300e+03 -1.99523e+00 -1.45914e+00 -2.53132e+00 -2.01343e+00 -1.52255e+00 -2.50432e+00
2.23040e+05 1.11500e+03 -2.06196e+00 -1.52820e+00 -2.59571e+00 -2.01287e+00 -1.51818e+00 -2.50756e+00
2.23360e+05 1.11600e+03 -2.18812e+00 -1.56276e+00 -2.81348e+00 -2.01234e+00 -1.51375e+00 -2.51092e+00
2.23680e+05 1.11800e+03 -2.03490e+00 -1.32292e+00 -2.74688e+00 -2.01187e+00 -1.50938e+00 -2.51437e+00
2.24000e+05 1.12000e+03 -1.96981e+00 -1.63380e+00 -2.30583e+00 -2.01152e+00 -1.50515e+00 -2.51790e+00
2.24320e+05 1.12100e+03 -1.91552e+00 -1.32762e+00 -2.50343e+00 -2.01130e+00 -1.50113e+00 -2.52146e+00
2.24640e+05 1.12300e+03 -1.70161e+00 -1.43707e+00 -1.96614e+00 -2.01121e+00 -1.49740e+00 -2.52502e+00
2.24960e+05 1.12400e+03 -2.05623e+00 -1.37193e+00 -2.74053e+00 -2.01126e+00 -1.49397e+00 -2.52854e+00
2.25280e+05 1.12600e+03 -1.72862e+00 -1.66746e+00 -1.78978e+00 -2.01143e+00 -1.49085e+00 -2.53200e+00
2.25600e+05 1.12800e+03 -2.28188e+00 -1.64818e+00 -2.91559e+00 -2.01170e+00 -1.48804e+00 -2.53535e+00
2.25920e+05 1.12900e+03 -2.26541e+00 -1.65825e+00 -2.87258e+00 -2.01203e+00 -1.48551e+00 -2.53855e+00
2.26240e+05 1.13100e+03 -1.65759e+00 -1.32211e+00 -1.99307e+00 -2.01240e+00 -1.48322e+00 -2.54157e+00
2.26560e+05 1.13200e+03 -1.92837e+00 -1.29588e+00 -2.56086e+00 -2.01275e+00 -1.48115e+00 -2.54435e+00
2.26880e+05 1.13400e+03 -2.13142e+00 -1.63038e+00 -2.63246e+00 -2.01306e+00 -1.47926e+00 -2.54685e+00
2.27200e+05 1.13600e+03 -2.07073e+00 -1.45420e+00 -2.68727e+00 -2.01327e+00 -1.47753e+00 -2.54900e+00
2.27520e+05 1.13700e+03 -1.99968e+00 -1.19405e+00 -2.80532e+00 -2.01334e+00 -1.47595e+00 -2.55073e+00
2.27840e+05 1.13900e+03 -1.96307e+00 -1.72921e+00 -2.19694e+00 -2.01324e+00 -1.47451e+00 -2.55198e+00
2.28160e+05 1.14000e+03 -2.09882e+00 -1.80042e+00 -2.39723e+00 -2.01295e+00 -1.47322e+00 -2.55268e+00
2.28480e+05 1.14200e+03 -1.90127e+00 -1.40441e+00 -2.39813e+00 -2.01245e+00 -1.47211e+00 -2.55278e+00
2.28800e+05 1.14400e+03 -1.84700e+00 -1.43340e+00 -2.26060e+00 -2.01172e+00 -1.47121e+00 -2.55224e+00
2.29120e+05 1.14500e+03 -1.91058e+00 -1.24891e+00 -2.57226e+00 -2.01080e+00 -1.47053e+00 -2.55108e+00
2.29440e+05 1.14700e+03 -2.16284e+00 -1.51011e+00 -2.81558e+00 -2.00970e+00 -1.47010e+00 -2.54930e+00
2.29760e+05 1.14800e+03 -2.07819e+00 -1.48751e+00 -2.66887e+00 -2.00846e+00 -1.46992e+00 -2.54699e+00
2.30080e+05 1.15000e+03 -2.02603e+00 -1.62905e+00 -2.42300e+00 -2.00711e+00 -1.47000e+00 -2.54422e+00
2.30400e+05 1.15200e+03 -2.08142e+00 -1.34500e+00 -2.81784e+00 -2.00572e+00 -1.47034e+00 -2.54110e+00
2.30720e+05 1.15300e+03 -1.89666e+00 -1.51044e+00 -2.28288e+00 -2.00432e+00 -1.47092e+00 -2.53773e+00
2.31040e+05 1.15500e+03 -1.58840e+00 -1.23566e+00 -1.94114e+00 -2.00298e+00 -1.47172e+00 -2.53424e+00
2.31360e+05 1.15600e+03 -1.64142e+00 -1.51530e+00 -1.76754e+00 -2.00171e+00 -1.47272e+00 -2.53071e+00
2.31680e+05 1.15800e+03 -1.74644e+00 -1.39077e+00 -2.10211e+00 -2.00055e+00 -1.47388e+00 -2.52723e+00
2.32000e+05 1.16000e+03 -1.88187e+00 -1.28701e+00 -2.47673e+00 -1.99954e+00 -1.47518e+00 -2.52390e+00
2.32320e+05 1.16100e+03 -2.00656e+00 -1.38308e+00 -2.63004e+00 -1.99865e+00 -1.47654e+00 -2.52076e+00
2.32640e+05 1.16300e+03 -1.91357e+00 -1.27098e+00 -2.55617e+00 -1.99790e+00 -1.47793e+00 -2.51788e+00
2.32960e+05 1.16400e+03 -2.09883e+00 -1.63999e+00 -2.55767e+00 -1.99727e+00 -1.47926e+00 -2.51527e+00
2.33280e+05 1.16600e+03 -1.95878e+00 -1.36377e+00 -2.55380e+00 -1.99671e+00 -1.48049e+00 -2.51293e+00
2.33600e+05 1.16800e+03 -1.87959e+00 -1.31233e+00 -2.44684e+00 -1.99618e+00 -1.48153e+00 -2.51083e+00
2.33920e+05 1.16900e+03 -2.07504e+00 -1.48674e+00 -2.66333e+00 -1.99560e+00 -1.48232e+00 -2.50888e+00
2.34240e+05 1.17100e+03 -1.93477e+00 -1.40124e+00 -2.46830e+00 -1.99489e+00 -1.48280e+00 -2.50697e+00
2.34560e+05 1.17200e+03 -1.69616e+00 -1.22775e+00 -2.16458e+00 -1.99394e+00 -1.48292e+00 -2.50496e+00
2.34880e+05 1.17400e+03 -1.81989e+00 -1.41597e+00 -2.22382e+00 -1.99266e+00 -1.48262e+00 -2.50270e+00
2.35200e+05 1.17600e+03 -1.97778e+00 -1.39918e+00 -2.55638e+00 -1.99098e+00 -1.48188e+00 -2.50007e+00
2.35520e+05 1.17700e+03 -1.98270e+00 -1.62496e+00 -2.34044e+00 -1.98883e+00 -1.48068e+00 -2.49697e+00
2.35840e+05 1.17900e+03 -2.39426e+00 -1.61887e+00 -3.16966e+00 -1.98618e+00 -1.47902e+00 -2.49335e+00
2.36160e+05 1.18000e+03 -1.95368e+00 -1.46517e+00 -2.44218e+00 -1.98305e+00 -1.47691e+00 -2.48920e+00
2.36480e+05 1.18200e+03 -2.07956e+00 -1.39101e+00 -2.76811e+00 -1.97948e+00 -1.47439e+00 -2.48457e+00
2.36800e+05 1.18400e+03 -1.83453e+00 -1.20226e+00 -2.46679e+00 -1.97553e+00 -1.47150e+00 -2.47957e+00
2.37120e+05 1.18500e+03 -1.89403e+00 -1.22684e+00 -2.56121e+00 -1.97131e+00 -1.46831e+00 -2.47431e+00
2.37440e+05 1.18700e+03 -2.08761e+00 -1.60764e+00 -2.56759e+00 -1.96693e+00 -1.46488e+00 -2.46897e+00
2.37760e+05 1.18800e+03 -1.99486e+00 -1.35655e+00 -2.63316e+00 -1.96249e+00 -1.46129e+00 -2.46369e+00
2.38080e+05 1.19000e+03 -2.00981e+00 -1.22064e+00 -2.79898e+00 -1.95815e+00 -1.45764e+00 -2.45866e+00
2.38400e+05 1.19200e+03 -2.04966e+00 -1.36180e+00 -2.73751e+00 -1.95403e+00 -1.45402e+00 -2.45404e+00
2.38720e+05 1.19300e+03 -2.09681e+00 -1.45191e+00 -2.74172e+00 -1.95026e+00 -1.45051e+00 -2.45001e+00
2.39040e+05 1.19500e+03 -2.09871e+00 -1.44847e+00 -2.74896e+00 -1.94696e+00 -1.44720e+00 -2.44672e+00
2.39360e+05 1.19600e+03 -1.98017e+00 -1.33023e+00 -2.63011e+00 -1.94423e+00 -1.44415e+00 -2.44431e+00
2.39680e+05 1.19800e+03 -2.08739e+00 -1.53448e+00 -2.64031e+00 -1.94214e+00 -1.44141e+00 -2.44287e+00
2.40000e+05 1.20000e+03 -2.06300e+00 -1.43177e+00 -2.69424e+00 -1.94076e+00 -1.43900e+00 -2.44251e+00
2.40320e+05 1.20100e+03 -2.13864e+00 -1.66600e+00 -2.61128e+00 -1.94009e+00 -1.43692e+00 -2.44326e+00
2.40640e+05 1.20300e+03 -2.45761e+00 -1.48233e+00 -3.43288e+00 -1.94015e+00 -1.43515e+00 -2.44515e+00
2.40960e+05 1.20400e+03 -1.92501e+00 -1.31833e+00 -2.53168e+00 -1.94092e+00 -1.43366e+00 -2.44818e+00
2.41280e+05 1.20600e+03 -2.04870e+00 -1.33783e+00 -2.75958e+00 -1.94236e+00 -1.43240e+00 -2.45231e+00
2.41600e+05 1.20800e+03 -1.99751e+00 -1.48702e+00 -2.50800e+00 -1.94441e+00 -1.43134e+00 -2.45748e+00
2.41920e+05 1.20900e+03 -2.22818e+00 -1.57034e+00 -2.88603e+00 -1.94703e+00 -1.43043e+00 -2.46362e+00
2.42240e+05 1.21100e+03 -2.27336e+00 -1.43979e+00 -3.10692e+00 -1.95014e+00 -1.42963e+00 -2.47065e+00
2.42560e+05 1.21200e+03 -2.12622e+00 -1.55270e+00 -2.69974e+00 -1.95370e+00 -1.42894e+00 -2.47845e+00
2.42880e+05 1.21400e+03 -1.85408e+00 -1.08644e+00 -2.62172e+00 -1.95764e+00 -1.42835e+00 -2.48692e+00
2.43200e+05 1.21600e+03 -1.99542e+00 -1.61779e+00 -2.37305e+00 -1.96192e+00 -1.42786e+00 -2.49599e+00
2.43520e+05 1.21700e+03 -1.95880e+00 -1.36931e+00 -2.54829e+00 -1.96651e+00 -1.42748e+00 -2.50554e+00
2.43840e+05 1.21900e+03 -2.11801e+00 -1.52644e+00 -2.70959e+00 -1.97137e+00 -1.42723e+00 -2.51551e+00
2.44160e+05 1.22000e+03 -2.11879e+00 -1.57327e+00 -2.66431e+00 -1.97648e+00 -1.42711e+00 -2.52584e+00
2.44480e+05 1.22200e+03 -2.01850e+00 -1.34099e+00 -2.69600e+00 -1.98179e+00 -1.42712e+00 -2.53647e+00
2.44800e+05 1.22400e+03 -2.39031e+00 -1.53295e+00 -3.24767e+00 -1.98731e+00 -1.42727e+00 -2.54735e+00
2.45120e+05 1.22500e+03 -2.06762e+00 -1.63695e+00 -2.49829e+00 -1.99299e+00 -1.42753e+00 -2.55844e+00
2.45440e+05 1.22700e+03 -2.08647e+00 -1.47044e+00 -2.70250e+00 -1.99877e+00 -1.42788e+00 -2.56966e+00
2.45760e+05 1.22800e+03 -1.98628e+00 -1.40874e+00 -2.56382e+00 -2.00462e+00 -1.42829e+00 -2.58094e+00
2.46080e+05 1.23000e+03 -1.96070e+00 -1.24936e+00 -2.67205e+00 -2.01046e+00 -1.42874e+00 -2.59218e+00
2.46400e+05 1.23200e+03 -1.96292e+00 -1.30322e+00 -2.62262e+00 -2.01622e+00 -1.42919e+00 -2.60326e+00
2.46720e+05 1.23300e+03 -2.12775e+00 -1.49897e+00 -2.75653e+00 -2.02184e+00 -1.42961e+00 -2.61407e+00
2.47040e+05 1.23500e+03 -2.13130e+00 -1.44825e+00 -2.81434e+00 -2.02724e+00 -1.43001e+00 -2.62446e+00
2.47360e+05 1.23600e+03 -2.39618e+00 -1.63811e+00 -3.15425e+00 -2.03235e+00 -1.43038e+00 -2.63431e+00
2.47680e+05 1.23800e+03 -1.97736e+00 -1.34435e+00 -2.61037e+00 -2.03713e+00 -1.43074e+00 -2.64352e+00
2.48000e+05 1.24000e+03 -2.25436e+00 -1.75299e+00 -2.75574e+00 -2.04155e+00 -1.43112e+00 -2.65199e+00
2.48320e+05 1.24100e+03 -2.23766e+00 -1.44759e+00 -3.02772e+00 -2.04558e+00 -1.43152e+00 -2.65965e+00
2.48640e+05 1.24300e+03 -2.11285e+00 -1.28330e+00 -2.94239e+00 -2.04923e+00 -1.43198e+00 -2.66648e+00
2.48960e+05 1.24400e+03 -1.87704e+00 -1.20141e+00 -2.55267e+00 -2.05248e+00 -1.43248e+00 -2.67247e+00
2.49280e+05 1.24600e+03 -2.19227e+00 -1.45224e+00 -2.93231e+00 -2.05533e+00 -1.43303e+00 -2.67764e+00
2.49600e+05 1.24800e+03 -2.26631e+00 -1.48643e+00 -3.04618e+00 -2.05782e+00 -1.43360e+00 -2.68205e+00
2.49920e+05 1.24900e+03 -2.31625e+00 -1.49952e+00 -3.13299e+00 -2.05997e+00 -1.43415e+00 -2.68578e+00
2.50240e+05 1.25100e+03 -2.12827e+00 -1.67767e+00 -2.57887e+00 -2.06180e+00 -1.43464e+00 -2.68895e+00
2.50560e+05 1.25200e+03 -1.83327e+00 -1.25013e+00 -2.41641e+00 -2.06334e+00 -1.43503e+00 -2.69166e+00
2.50880e+05 1.25400e+03 -2.06452e+00 -1.47897e+00 -2.65008e+00 -2.06467e+00 -1.43529e+00 -2.69406e+00
2.51200e+05 1.25600e+03 -2.07654e+00 -1.38230e+00 -2.77077e+00 -2.06583e+00 -1.43537e+00 -2.69629e+00
2.51520e+05 1.25700e+03 -2.03870e+00 -1.38587e+00 -2.69154e+00 -2.06686e+00 -1.43527e+00 -2.69846e+00
2.51840e+05 1.25900e+03 -2.01546e+00 -1.27014e+00 -2.76077e+00 -2.06785e+00 -1.43499e+00 -2.70072e+00
2.52160e+05 1.26000e+03 -2.03152e+00 -1.39549e+00 -2.66755e+00 -2.06885e+00 -1.43452e+00 -2.70317e+00
2.52480e+05 1.26200e+03 -2.18877e+00 -1.52109e+00 -2.85645e+00 -2.06989e+00 -1.43389e+00 -2.70588e+00
2.52800e+05 1.26400e+03 -1.89666e+00 -1.31647e+00 -2.47685e+00 -2.07103e+00 -1.43313e+00 -2.70893e+00
2.53120e+05 1.26500e+03 -1.83343e+00 -1.25204e+00 -2.41481e+00 -2.07231e+00 -1.43227e+00 -2.71234e+00
2.53440e+05 1.26700e+03 -2.05268e+00 -1.38687e+00 -2.71849e+00 -2.07373e+00 -1.43135e+00 -2.71611e+00
2.53760e+05 1.26800e+03 -2.16126e+00 -1.55931e+00 -2.76321e+00 -2.07530e+00 -1.43039e+00 -2.72020e+00
2.54080e+05 1.27000e+03 -2.31754e+00 -1.45049e+00 -3.18460e+00 -2.07700e+00 -1.42943e+00 -2.72456e+00
2.54400e+05 1.27200e+03 -2.03557e+00 -1.19671e+00 -2.87444e+00 -2.07879e+00 -1.42848e+00 -2.72911e+00
2.54720e+05 1.27300e+03 -2.26579e+00 -1.33759e+00 -3.19398e+00 -2.08066e+00 -1.42756e+00 -2.73375e+00
2.55040e+05 1.27500e+03 -2.27093e+00 -1.61687e+00 -2.92500e+00 -2.08253e+00 -1.42666e+00 -2.73840e+00
2.55360e+05 1.27600e+03 -2.00157e+00 -1.29940e+00 -2.70374e+00 -2.08437e+00 -1.42579e+00 -2.74294e+00
2.55680e+05 1.27800e+03 -2.29059e+00 -1.47146e+00 -3.10972e+00 -2.08611e+00 -1.42494e+00 -2.74729e+00
2.56000e+05 1.28000e+03 -1.94022e+00 -1.30515e+00 -2.57530e+00 -2.08772e+00 -1.42409e+00 -2.75135e+00
2.56320e+05 1.28100e+03 -2.18999e+00 -1.33981e+00 -3.04017e+00 -2.08915e+00 -1.42325e+00 -2.75506e+00
2.56640e+05 1.28300e+03 -2.02004e+00 -1.39138e+00 -2.64870e+00 -2.09038e+00 -1.42239e+00 -2.75838e+00
2.56960e+05 1.28400e+03 -2.11054e+00 -1.54611e+00 -2.67496e+00 -2.09143e+00 -1.42154e+00 -2.76131e+00
2.57280e+05 1.28600e+03 -2.14054e+00 -1.40346e+00 -2.87763e+00 -2.09227e+00 -1.42069e+00 -2.76386e+00
2.57600e+05 1.28800e+03 -2.10372e+00 -1.52702e+00 -2.68041e+00 -2.09296e+00 -1.41984e+00 -2.76608e+00
2.57920e+05 1.28900e+03 -2.19851e+00 -1.36657e+00 -3.03046e+00 -2.09355e+00 -1.41903e+00 -2.76806e+00
2.58240e+05 1.29100e+03 -2.09643e+00 -1.42342e+00 -2.76944e+00 -2.09406e+00 -1.41824e+00 -2.76988e+00
2.58560e+05 1.29200e+03 -2.07119e+00 -1.22040e+00 -2.92198e+00 -2.09457e+00 -1.41751e+00 -2.77163e+00
2.58880e+05 1.29400e+03 -2.16488e+00 -1.37079e+00 -2.95897e+00 -2.09512e+00 -1.41683e+00 -2.77341e+00
2.59200e+05 1.29600e+03 -2.06046e+00 -1.18054e+00 -2.94038e+00 -2.09574e+00 -1.41621e+00 -2.77528e+00
2.59520e+05 1.29700e+03 -2.09056e+00 -1.37374e+00 -2.80739e+00 -2.09646e+00 -1.41566e+00 -2.77726e+00
2.59840e+05 1.29900e+03 -2.25387e+00 -1.55596e+00 -2.95179e+00 -2.09728e+00 -1.41517e+00 -2.77939e+00
2.60160e+05 1.30000e+03 -2.03145e+00 -1.41775e+00 -2.64514e+00 -2.09820e+00 -1.41476e+00 -2.78164e+00
2.60480e+05 1.30200e+03 -1.83866e+00 -1.19008e+00 -2.48725e+00 -2.09920e+00 -1.41443e+00 -2.78398e+00
2.60800e+05 1.30400e+03 -2.19171e+00 -1.67649e+00 -2.70694e+00 -2.10028e+00 -1.41419e+00 -2.78638e+00
2.61120e+05 1.30500e+03 -2.07010e+00 -1.28171e+00 -2.85849e+00 -2.10141e+00 -1.41403e+00 -2.78879e+00
2.61440e+05 1.30700e+03 -2.29570e+00 -1.48974e+00 -3.10166e+00 -2.10257e+00 -1.41396e+00 -2.79117e+00
2.61760e+05 1.30800e+03 -2.25808e+00 -1.66678e+00 -2.84939e+00 -2.10373e+00 -1.41396e+00 -2.79350e+00
2.62080e+05 1.31000e+03 -2.26368e+00 -1.42068e+00 -3.10669e+00 -2.10489e+00 -1.41402e+00 -2.79577e+00
2.62400e+05 1.31200e+03 -2.30107e+00 -1.68874e+00 -2.91340e+00 -2.10604e+00 -1.41412e+00 -2.79795e+00
2.62720e+05 1.31300e+03 -2.33889e+00 -1.44229e+00 -3.23549e+00 -2.10715e+00 -1.41424e+00 -2.80005e+00
2.63040e+05 1.31500e+03 -2.06022e+00 -1.29962e+00 -2.82083e+00 -2.10821e+00 -1.41437e+00 -2.80206e+00
2.63360e+05 1.31600e+03 -2.13380e+00 -1.67148e+00 -2.59611e+00 -2.10921e+00 -1.41447e+00 -2.80395e+00
2.63680e+05 1.31800e+03 -2.08378e+00 -1.37048e+00 -2.79709e+00 -2.11014e+00 -1.41456e+00 -2.80571e+00
2.64000e+05 1.32000e+03 -2.02285e+00 -1.47359e+00 -2.57212e+00 -2.11097e+00 -1.41461e+00 -2.80733e+00
2.64320e+05 1.32100e+03 -2.24510e+00 -1.50474e+00 -2.98547e+00 -2.11172e+00 -1.41464e+00 -2.80879e+00
2.64640e+05 1.32300e+03 -2.12392e+00 -1.58288e+00 -2.66497e+00 -2.11239e+00 -1.41467e+00 -2.81011e+00
2.64960e+05 1.32400e+03 -2.04849e+00 -1.61370e+00 -2.48328e+00 -2.11301e+00 -1.41472e+00 -2.81130e+00
2.65280e+05 1.32600e+03 -1.93727e+00 -1.19882e+00 -2.67572e+00 -2.11361e+00 -1.41482e+00 -2.81240e+00
2.65600e+05 1.32800e+03 -2.24295e+00 -1.56501e+00 -2.92089e+00 -2.11424e+00 -1.41502e+00 -2.81346e+00
2.65920e+05 1.32900e+03 -2.10377e+00 -1.41119e+00 -2.79634e+00 -2.11495e+00 -1.41535e+00 -2.81455e+00
2.66240e+05 1.33100e+03 -2.10645e+00 -1.39324e+00 -2.81967e+00 -2.11578e+00 -1.41584e+00 -2.81573e+00
2.66560e+05 1.33200e+03 -2.15653e+00 -1.52202e+00 -2.79105e+00 -2.11677e+00 -1.41652e+00 -2.81702e+00
2.66880e+05 1.33400e+03 -2.09760e+00 -1.29137e+00 -2.90382e+00 -2.11794e+00 -1.41740e+00 -2.81847e+00
2.67200e+05 1.33600e+03 -2.43547e+00 -1.46353e+00 -3.40741e+00 -2.11927e+00 -1.41849e+00 -2.82005e+00
2.67520e+05 1.33700e+03 -2.08601e+00 -1.23791e+00 -2.93410e+00 -2.12074e+00 -1.41977e+00 -2.82172e+00
2.67840e+05 1.33900e+03 -2.30617e+00 -1.48805e+00 -3.12429e+00 -2.12233e+00 -1.42124e+00 -2.82342e+00
2.68160e+05 1.34000e+03 -2.24561e+00 -1.52666e+00 -2.96457e+00 -2.12396e+00 -1.42286e+00 -2.82505e+00
2.68480e+05 1.34200e+03 -2.37763e+00 -1.68432e+00 -3.07095e+00 -2.12555e+00 -1.42460e+00 -2.82651e+00
2.68800e+05 1.34400e+03 -2.01071e+00 -1.32963e+00 -2.69179e+00 -2.12705e+00 -1.42641e+00 -2.82770e+00
2.69120e+05 1.34500e+03 -2.30136e+00 -1.47177e+00 -3.13095e+00 -2.12840e+00 -1.42824e+00 -2.82856e+00
2.69440e+05 1.34700e+03 -2.12447e+00 -1.57744e+00 -2.67150e+00 -2.12955e+00 -1.43006e+00 -2.82904e+00
2.69760e+05 1.34800e+03 -2.20148e+00 -1.43530e+00 -2.96767e+00 -2.13049e+00 -1.43181e+00 -2.82916e+00
2.70080e+05 1.35000e+03 -2.31087e+00 -1.61440e+00 -3.00733e+00 -2.13122e+00 -1.43346e+00 -2.82897e+00
2.70400e+05 1.35200e+03 -2.21975e+00 -1.63227e+00 -2.80723e+00 -2.13178e+00 -1.43498e+00 -2.82859e+00
2.70720e+05 1.35300e+03 -1.91669e+00 -1.17452e+00 -2.65885e+00 -2.13226e+00 -1.43636e+00 -2.82816e+00
2.71040e+05 1.35500e+03 -2.05702e+00 -1.41294e+00 -2.70109e+00 -2.13273e+00 -1.43761e+00 -2.82784e+00
2.71360e+05 1.35600e+03 -2.21801e+00 -1.54708e+00 -2.88895e+00 -2.13326e+00 -1.43874e+00 -2.82779e+00
2.71680e+05 1.35800e+03 -2.07151e+00 -1.18604e+00 -2.95698e+00 -2.13397e+00 -1.43978e+00 -2.82817e+00
2.72000e+05 1.36000e+03 -2.28658e+00 -1.66426e+00 -2.90890e+00 -2.13493e+00 -1.44076e+00 -2.82910e+00
2.72320e+05 1.36100e+03 -2.37201e+00 -1.58566e+00 -3.15836e+00 -2.13617e+00 -1.44170e+00 -2.83064e+00
2.72640e+05 1.36300e+03 -2.05653e+00 -1.41504e+00 -2.69801e+00 -2.13774e+00 -1.44265e+00 -2.83282e+00
2.72960e+05 1.36400e+03 -2.19894e+00 -1.44890e+00 -2.94897e+00 -2.13961e+00 -1.44361e+00 -2.83561e+00
2.73280e+05 1.36600e+03 -2.15796e+00 -1.62456e+00 -2.69136e+00 -2.14176e+00 -1.44461e+00 -2.83892e+00
2.73600e+05 1.36800e+03 -2.00492e+00 -1.56992e+00 -2.43992e+00 -2.14414e+00 -1.44564e+00 -2.84263e+00
2.73920e+05 1.36900e+03 -2.21154e+00 -1.34220e+00 -3.08087e+00 -2.14665e+00 -1.44670e+00 -2.84661e+00
2.74240e+05 1.37100e+03 -2.19370e+00 -1.50101e+00 -2.88639e+00 -2.14924e+00 -1.44777e+00 -2.85070e+00
2.74560e+05 1.37200e+03 -2.20089e+00 -1.41470e+00 -2.98708e+00 -2.15179e+00 -1.44882e+00 -2.85476e+00
2.74880e+05 1.37400e+03 -2.00420e+00 -1.52778e+00 -2.48062e+00 -2.15425e+00 -1.44985e+00 -2.85865e+00
2.75200e+05 1.37600e+03 -2.27328e+00 -1.58489e+00 -2.96167e+00 -2.15655e+00 -1.45084e+00 -2.86227e+00
2.75520e+05 1.37700e+03 -2.19287e+00 -1.34449e+00 -3.04126e+00 -2.15865e+00 -1.45177e+00 -2.86554e+00
2.75840e+05 1.37900e+03 -1.97615e+00 -1.27977e+00 -2.67253e+00 -2.16054e+00 -1.45267e+00 -2.86841e+00
2.76160e+05 1.38000e+03 -1.99638e+00 -1.34638e+00 -2.64639e+00 -2.16220e+00 -1.45353e+00 -2.87086e+00
2.76480e+05 1.38200e+03 -2.20060e+00 -1.61832e+00 -2.78288e+00 -2.16364e+00 -1.45438e+00 -2.87290e+00
2.76800e+05 1.38400e+03 -2.53776e+00 -1.92201e+00 -3.15350e+00 -2.16487e+00 -1.45522e+00 -2.87453e+00
2.77120e+05 1.38500e+03 -1.97720e+00 -1.20695e+00 -2.74746e+00 -2.16595e+00 -1.45609e+00 -2.87581e+00
2.77440e+05 1.38700e+03 -2.09387e+00 -1.39387e+00 -2.79387e+00 -2.16688e+00 -1.45700e+00 -2.87676e+00
2.77760e+05 1.38800e+03 -2.12898e+00 -1.43486e+00 -2.82310e+00 -2.16769e+00 -1.45794e+00 -2.87743e+00
2.78080e+05 1.39000e+03 -2.30436e+00 -1.43828e+00 -3.17044e+00 -2.16841e+00 -1.45893e+00 -2.87789e+00
2.78400e+05 1.39200e+03 -1.99522e+00 -1.38715e+00 -2.60329e+00 -2.16905e+00 -1.45995e+00 -2.87815e+00
2.78720e+05 1.39300e+03 -2.30199e+00 -1.58253e+00 -3.02145e+00 -2.16962e+00 -1.46097e+00 -2.87828e+00
2.79040e+05 1.39500e+03 -2.26047e+00 -1.47934e+00 -3.04160e+00 -2.17012e+00 -1.46196e+00 -2.87827e+00
2.79360e+05 1.39600e+03 -2.08912e+00 -1.45688e+00 -2.72135e+00 -2.17052e+00 -1.46288e+00 -2.87816e+00
2.79680e+05 1.39800e+03 -2.04069e+00 -1.32300e+00 -2.75838e+00 -2.17083e+00 -1.46371e+00 -2.87795e+00
2.80000e+05 1.40000e+03 -1.98873e+00 -1.40209e+00 -2.57536e+00 -2.17102e+00 -1.46441e+00 -2.87763e+00
2.80320e+05 1.40100e+03 -2.09904e+00 -1.26516e+00 -2.93291e+00 -2.17108e+00 -1.46494e+00 -2.87721e+00
2.80640e+05 1.40300e+03 -2.24714e+00 -1.33973e+00 -3.15454e+00 -2.17099e+00 -1.46529e+00 -2.87669e+00
2.80960e+05 1.40400e+03 -2.13330e+00 -1.47990e+00 -2.78670e+00 -2.17077e+00 -1.46543e+00 -2.87610e+00
2.81280e+05 1.40600e+03 -2.21695e+00 -1.61666e+00 -2.81724e+00 -2.17042e+00 -1.46536e+00 -2.87548e+00
2.81600e+05 1.40800e+03 -2.12074e+00 -1.29569e+00 -2.94579e+00 -2.16998e+00 -1.46508e+00 -2.87488e+00
2.81920e+05 1.40900e+03 -2.25336e+00 -1.27405e+00 -3.23267e+00 -2.16947e+00 -1.46459e+00 -2.87434e+00
2.82240e+05 1.41100e+03 -2.12615e+00 -1.37737e+00 -2.87493e+00 -2.16892e+00 -1.46389e+00 -2.87394e+00
2.82560e+05 1.41200e+03 -2.03163e+00 -1.35640e+00 -2.70686e+00 -2.16837e+00 -1.46301e+00 -2.87372e+00
2.82880e+05 1.41400e+03 -2.36505e+00 -1.55311e+00 -3.17700e+00 -2.16784e+00 -1.46195e+00 -2.87373e+00
2.83200e+05 1.41600e+03 -2.17197e+00 -1.58390e+00 -2.76004e+00 -2.16737e+00 -1.46073e+00 -2.87400e+00
2.83520e+05 1.41700e+03 -2.16996e+00 -1.50612e+00 -2.83381e+00 -2.16696e+00 -1.45937e+00 -2.87456e+00
2.83840e+05 1.41900e+03 -2.25779e+00 -1.37149e+00 -3.14410e+00 -2.16664e+00 -1.45788e+00 -2.87541e+00
2.84160e+05 1.42000e+03 -2.12175e+00 -1.31122e+00 -2.93228e+00 -2.16642e+00 -1.45630e+00 -2.87655e+00
2.84480e+05 1.42200e+03 -2.23659e+00 -1.48598e+00 -2.98720e+00 -2.16629e+00 -1.45465e+00 -2.87794e+00
2.84800e+05 1.42400e+03 -2.21953e+00 -1.45500e+00 -2.98406e+00 -2.16626e+00 -1.45293e+00 -2.87958e+00
2.85120e+05 1.42500e+03 -2.39595e+00 -1.50076e+00 -3.29114e+00 -2.16630e+00 -1.45118e+00 -2.88142e+00
2.85440e+05 1.42700e+03 -2.13512e+00 -1.34548e+00 -2.92477e+00 -2.16642e+00 -1.44941e+00 -2.88342e+00
2.85760e+05 1.42800e+03 -2.34888e+00 -1.42290e+00 -3.27485e+00 -2.16659e+00 -1.44764e+00 -2.88554e+00
2.86080e+05 1.43000e+03 -2.00591e+00 -1.44521e+00 -2.56660e+00 -2.16682e+00 -1.44590e+00 -2.88774e+00
2.86400e+05 1.43200e+03 -2.30280e+00 -1.43778e+00 -3.16782e+00 -2.16709e+00 -1.44422e+00 -2.88997e+00
2.86720e+05 1.43300e+03 -2.06006e+00 -1.19713e+00 -2.92299e+00 -2.16741e+00 -1.44261e+00 -2.89220e+00
2.87040e+05 1.43500e+03 -2.01724e+00 -1.23447e+00 -2.80002e+00 -2.16777e+00 -1.44110e+00 -2.89443e+00
2.87360e+05 1.43600e+03 -2.16163e+00 -1.41799e+00 -2.90527e+00 -2.16817e+00 -1.43971e+00 -2.89663e+00
2.87680e+05 1.43800e+03 -2.12935e+00 -1.31496e+00 -2.94374e+00 -2.16864e+00 -1.43846e+00 -2.89883e+00
2.88000e+05 1.44000e+03 -2.36259e+00 -1.62150e+00 -3.10367e+00 -2.16920e+00 -1.43736e+00 -2.90105e+00
2.88320e+05 1.44100e+03 -2.00817e+00 -1.32044e+00 -2.69590e+00 -2.16986e+00 -1.43642e+00 -2.90331e+00
2.88640e+05 1.44300e+03 -2.29203e+00 -1.59912e+00 -2.98494e+00 -2.17063e+00 -1.43563e+00 -2.90563e+00
2.88960e+05 1.44400e+03 -1.96990e+00 -1.33113e+00 -2.60867e+00 -2.17150e+00 -1.43500e+00 -2.90800e+00
2.89280e+05 1.44600e+03 -1.95792e+00 -1.51062e+00 -2.40523e+00 -2.17246e+00 -1.43448e+00 -2.91044e+00
2.89600e+05 1.44800e+03 -2.19010e+00 -1.60957e+00 -2.77063e+00 -2.17347e+00 -1.43404e+00 -2.91290e+00
2.89920e+05 1.44900e+03 -2.32873e+00 -1.44221e+00 -3.21525e+00 -2.17450e+00 -1.43365e+00 -2.91534e+00
2.90240e+05 1.45100e+03 -2.18439e+00 -1.47321e+00 -2.89557e+00 -2.17547e+00 -1.43325e+00 -2.91769e+00
2.90560e+05 1.45200e+03 -2.13701e+00 -1.55155e+00 -2.72247e+00 -2.17634e+00 -1.43281e+00 -2.91988e+00
2.90880e+05 1.45400e+03 -2.00337e+00 -1.38075e+00 -2.62598e+00 -2.17706e+00 -1.43229e+00 -2.92182e+00
2.91200e+05 1.45600e+03 -2.23691e+00 -1.66865e+00 -2.80516e+00 -2.17753e+00 -1.43166e+00 -2.92340e+00
2.91520e+05 1.45700e+03 -1.98137e+00 -1.30374e+00 -2.65901e+00 -2.17772e+00 -1.43093e+00 -2.92452e+00
2.91840e+05 1.45900e+03 -2.17405e+00 -1.51381e+00 -2.83429e+00 -2.17760e+00 -1.43011e+00 -2.92508e+00
2.92160e+05 1.46000e+03 -2.20230e+00 -1.31312e+00 -3.09148e+00 -2.17711e+00 -1.42922e+00 -2.92499e+00
2.92480e+05 1.46200e+03 -2.21936e+00 -1.38275e+00 -3.05597e+00 -2.17624e+00 -1.42832e+00 -2.92416e+00
2.92800e+05 1.46400e+03 -2.28016e+00 -1.45467e+00 -3.10566e+00 -2.17500e+00 -1.42746e+00 -2.92254e+00
2.93120e+05 1.46500e+03 -2.02865e+00 -1.30041e+00 -2.75689e+00 -2.17340e+00 -1.42669e+00 -2.92010e+00
2.93440e+05 1.46700e+03 -2.37079e+00 -1.41296e+00 -3.32862e+00 -2.17146e+00 -1.42607e+00 -2.91685e+00
2.93760e+05 1.46800e+03 -2.10852e+00 -1.44103e+00 -2.77601e+00 -2.16921e+00 -1.42563e+00 -2.91280e+00
2.94080e+05 1.47000e+03 -2.16613e+00 -1.61706e+00 -2.71521e+00 -2.16671e+00 -1.42540e+00 -2.90803e+00
2.94400e+05 1.47200e+03 -2.04629e+00 -1.24982e+00 -2.84277e+00 -2.16401e+00 -1.42540e+00 -2.90262e+00
2.94720e+05 1.47300e+03 -2.12685e+00 -1.57883e+00 -2.67487e+00 -2.16114e+00 -1.42559e+00 -2.89669e+00
2.95040e+05 1.47500e+03 -2.00185e+00 -1.24328e+00 -2.76043e+00 -2.15816e+00 -1.42596e+00 -2.89037e+00
2.95360e+05 1.47600e+03 -2.17026e+00 -1.43842e+00 -2.90210e+00 -2.15514e+00 -1.42645e+00 -2.88382e+00
2.95680e+05 1.47800e+03 -2.21793e+00 -1.69427e+00 -2.74159e+00 -2.15212e+00 -1.42701e+00 -2.87723e+00
2.96000e+05 1.48000e+03 -2.34275e+00 -1.62899e+00 -3.05652e+00 -2.14917e+00 -1.42758e+00 -2.87076e+00
2.96320e+05 1.48100e+03 -2.18560e+00 -1.65317e+00 -2.71804e+00 -2.14636e+00 -1.42812e+00 -2.86459e+00
2.96640e+05 1.48300e+03 -2.50340e+00 -1.72653e+00 -3.28028e+00 -2.14371e+00 -1.42858e+00 -2.85885e+00
2.96960e+05 1.48400e+03 -2.19944e+00 -1.39564e+00 -3.00324e+00 -2.14131e+00 -1.42894e+00 -2.85367e+00
2.97280e+05 1.48600e+03 -2.07179e+00 -1.37599e+00 -2.76759e+00 -2.13915e+00 -1.42918e+00 -2.84911e+00
2.97600e+05 1.48800e+03 -2.26399e+00 -1.42733e+00 -3.10065e+00 -2.13728e+00 -1.42932e+00 -2.84524e+00
2.97920e+05 1.48900e+03 -2.20938e+00 -1.57808e+00 -2.84068e+00 -2.13571e+00 -1.42937e+00 -2.84205e+00
2.98240e+05 1.49100e+03 -2.35020e+00 -1.53934e+00 -3.16106e+00 -2.13445e+00 -1.42937e+00 -2.83953e+00
2.98560e+05 1.49200e+03 -2.12626e+00 -1.42441e+00 -2.82810e+00 -2.13351e+00 -1.42938e+00 -2.83764e+00
2.98880e+05 1.49400e+03 -2.26985e+00 -1.40764e+00 -3.13206e+00 -2.13292e+00 -1.42948e+00 -2.83635e+00
2.99200e+05 1.49600e+03 -2.04497e+00 -1.67407e+00 -2.41588e+00 -2.13265e+00 -1.42972e+00 -2.83559e+00
2.99520e+05 1.49700e+03 -2.20540e+00 -1.38849e+00 -3.02232e+00 -2.13277e+00 -1.43019e+00 -2.83535e+00
2.99840e+05 1.49900e+03 -2.03187e+00 -1.33022e+00 -2.73353e+00 -2.13327e+00 -1.43095e+00 -2.83558e+00
3.00160e+05 1.50000e+03 -2.06785e+00 -1.33715e+00 -2.79854e+00 -2.13418e+00 -1.43207e+00 -2.83629e+00
3.00480e+05 1.50200e+03 -2.33947e+00 -1.63785e+00 -3.04108e+00 -2.13551e+00 -1.43356e+00 -2.83746e+00
3.00800e+05 1.50400e+03 -2.10542e+00 -1.33032e+00 -2.88053e+00 -2.13729e+00 -1.43547e+00 -2.83912e+00
3.01120e+05 1.50500e+03 -2.02099e+00 -1.42353e+00 -2.61844e+00 -2.13953e+00 -1.43778e+00 -2.84128e+00
3.01440e+05 1.50700e+03 -2.09236e+00 -1.38664e+00 -2.79808e+00 -2.14221e+00 -1.44048e+00 -2.84394e+00
3.01760e+05 1.50800e+03 -2.19290e+00 -1.47552e+00 -2.91028e+00 -2.14531e+00 -1.44351e+00 -2.84711e+00
3.02080e+05 1.51000e+03 -2.03099e+00 -1.44636e+00 -2.61563e+00 -2.14881e+00 -1.44684e+00 -2.85079e+00
3.02400e+05 1.51200e+03 -2.24158e+00 -1.39181e+00 -3.09136e+00 -2.15266e+00 -1.45038e+00 -2.85495e+00
3.02720e+05 1.51300e+03 -2.08666e+00 -1.37342e+00 -2.79991e+00 -2.15680e+00 -1.45407e+00 -2.85954e+00
3.03040e+05 1.51500e+03 -2.09572e+00 -1.17257e+00 -3.01888e+00 -2.16115e+00 -1.45781e+00 -2.86450e+00
3.03360e+05 1.51600e+03 -2.33254e+00 -1.61294e+00 -3.05214e+00 -2.16562e+00 -1.46152e+00 -2.86972e+00
3.03680e+05 1.51800e+03 -2.23697e+00 -1.45053e+00 -3.02340e+00 -2.17011e+00 -1.46511e+00 -2.87511e+00
3.04000e+05 1.52000e+03 -1.99920e+00 -1.33194e+00 -2.66646e+00 -2.17450e+00 -1.46849e+00 -2.88052e+00
3.04320e+05 1.52100e+03 -2.40794e+00 -1.50886e+00 -3.30701e+00 -2.17870e+00 -1.47160e+00 -2.88581e+00
3.04640e+05 1.52300e+03 -2.01140e+00 -1.41266e+00 -2.61015e+00 -2.18260e+00 -1.47434e+00 -2.89085e+00
3.04960e+05 1.52400e+03 -2.21964e+00 -1.46977e+00 -2.96950e+00 -2.18608e+00 -1.47667e+00 -2.89549e+00
3.05280e+05 1.52600e+03 -2.27052e+00 -1.43563e+00 -3.10540e+00 -2.18907e+00 -1.47854e+00 -2.89961e+00
3.05600e+05 1.52800e+03 -2.20553e+00 -1.43879e+00 -2.97227e+00 -2.19151e+00 -1.47989e+00 -2.90313e+00
3.05920e+05 1.52900e+03 -2.19916e+00 -1.48750e+00 -2.91083e+00 -2.19333e+00 -1.48070e+00 -2.90597e+00
3.06240e+05 1.53100e+03 -2.25503e+00 -1.48981e+00 -3.02025e+00 -2.19454e+00 -1.48095e+00 -2.90812e+00
3.06560e+05 1.53200e+03 -2.14949e+00 -1.33157e+00 -2.96742e+00 -2.19511e+00 -1.48065e+00 -2.90957e+00
3.06880e+05 1.53400e+03 -2.10313e+00 -1.48152e+00 -2.72474e+00 -2.19508e+00 -1.47978e+00 -2.91038e+00
3.07200e+05 1.53600e+03 -2.00880e+00 -1.33685e+00 -2.68074e+00 -2.19449e+00 -1.47839e+00 -2.91060e+00
3.07520e+05 1.53700e+03 -2.17570e+00 -1.61098e+00 -2.74042e+00 -2.19340e+00 -1.47650e+00 -2.91031e+00
3.07840e+05 1.53900e+03 -2.24463e+00 -1.50611e+00 -2.98315e+00 -2.19189e+00 -1.47417e+00 -2.90960e+00
3.08160e+05 1.54000e+03 -1.96648e+00 -1.28326e+00 -2.64970e+00 -2.19001e+00 -1.47145e+00 -2.90856e+00
3.08480e+05 1.54200e+03 -2.15190e+00 -1.47502e+00 -2.82877e+00 -2.18785e+00 -1.46845e+00 -2.90726e+00
3.08800e+05 1.54400e+03 -2.44885e+00 -1.25944e+00 -3.63826e+00 -2.18551e+00 -1.46523e+00 -2.90579e+00
3.09120e+05 1.54500e+03 -2.11187e+00 -1.37443e+00 -2.84931e+00 -2.18305e+00 -1.46192e+00 -2.90419e+00
3.09440e+05 1.54700e+03 -2.19571e+00 -1.42317e+00 -2.96824e+00 -2.18055e+00 -1.45860e+00 -2.90250e+00
3.09760e+05 1.54800e+03 -2.26001e+00 -1.55114e+00 -2.96887e+00 -2.17808e+00 -1.45539e+00 -2.90077e+00
3.10080e+05 1.55000e+03 -2.04751e+00 -1.28232e+00 -2.81269e+00 -2.17569e+00 -1.45238e+00 -2.89900e+00
3.10400e+05 1.55200e+03 -2.18884e+00 -1.66726e+00 -2.71042e+00 -2.17342e+00 -1.44965e+00 -2.89720e+00
3.10720e+05 1.55300e+03 -2.44845e+00 -1.59267e+00 -3.30423e+00 -2.17134e+00 -1.44728e+00 -2.89539e+00
3.11040e+05 1.55500e+03 -2.37630e+00 -1.68252e+00 -3.07009e+00 -2.16945e+00 -1.44532e+00 -2.89358e+00
3.11360e+05 1.55600e+03 -2.40795e+00 -1.71047e+00 -3.10543e+00 -2.16779e+00 -1.44378e+00 -2.89180e+00
3.11680e+05 1.55800e+03 -2.00383e+00 -1.27794e+00 -2.72972e+00 -2.16638e+00 -1.44267e+00 -2.89009e+00
3.12000e+05 1.56000e+03 -2.21401e+00 -1.50102e+00 -2.92699e+00 -2.16523e+00 -1.44195e+00 -2.88851e+00
3.12320e+05 1.56100e+03 -2.15156e+00 -1.43666e+00 -2.86646e+00 -2.16434e+00 -1.44159e+00 -2.88710e+00
3.12640e+05 1.56300e+03 -2.18134e+00 -1.52895e+00 -2.83373e+00 -2.16374e+00 -1.44153e+00 -2.88595e+00
3.12960e+05 1.56400e+03 -2.17382e+00 -1.40195e+00 -2.94569e+00 -2.16341e+00 -1.44171e+00 -2.88510e+00
3.13280e+05 1.56600e+03 -2.16955e+00 -1.42474e+00 -2.91437e+00 -2.16336e+00 -1.44208e+00 -2.88463e+00
3.13600e+05 1.56800e+03 -2.10492e+00 -1.41134e+00 -2.79850e+00 -2.16359e+00 -1.44260e+00 -2.88457e+00
3.13920e+05 1.56900e+03 -2.29915e+00 -1.49627e+00 -3.10203e+00 -2.16410e+00 -1.44324e+00 -2.88495e+00
3.14240e+05 1.57100e+03 -2.12057e+00 -1.50891e+00 -2.73223e+00 -2.16490e+00 -1.44399e+00 -2.88580e+00
3.14560e+05 1.57200e+03 -2.11479e+00 -1.40182e+00 -2.82777e+00 -2.16597e+00 -1.44484e+00 -2.88711e+00
3.14880e+05 1.57400e+03 -2.06247e+00 -1.60318e+00 -2.52176e+00 -2.16732e+00 -1.44580e+00 -2.88884e+00
3.15200e+05 1.57600e+03 -2.40573e+00 -1.49591e+00 -3.31555e+00 -2.16890e+00 -1.44685e+00 -2.89095e+00
3.15520e+05 1.57700e+03 -2.29582e+00 -1.51805e+00 -3.07360e+00 -2.17068e+00 -1.44799e+00 -2.89337e+00
3.15840e+05 1.57900e+03 -2.13033e+00 -1.46834e+00 -2.79231e+00 -2.17263e+00 -1.44923e+00 -2.89602e+00
3.16160e+05 1.58000e+03 -2.25190e+00 -1.50964e+00 -2.99416e+00 -2.17466e+00 -1.45052e+00 -2.89880e+00
3.16480e+05 1.58200e+03 -2.33535e+00 -1.52410e+00 -3.14661e+00 -2.17674e+00 -1.45186e+00 -2.90162e+00
3.16800e+05 1.58400e+03 -2.34469e+00 -1.50291e+00 -3.18648e+00 -2.17880e+00 -1.45322e+00 -2.90439e+00
3.17120e+05 1.58500e+03 -2.22410e+00 -1.37895e+00 -3.06924e+00 -2.18078e+00 -1.45455e+00 -2.90701e+00
3.17440e+05 1.58700e+03 -2.32668e+00 -1.60955e+00 -3.04381e+00 -2.18263e+00 -1.45585e+00 -2.90941e+00
3.17760e+05 1.58800e+03 -2.21679e+00 -1.60474e+00 -2.82884e+00 -2.18429e+00 -1.45706e+00 -2.91151e+00
3.18080e+05 1.59000e+03 -2.35820e+00 -1.47400e+00 -3.24241e+00 -2.18573e+00 -1.45820e+00 -2.91327e+00
3.18400e+05 1.59200e+03 -2.05796e+00 -1.36906e+00 -2.74686e+00 -2.18695e+00 -1.45923e+00 -2.91467e+00
3.18720e+05 1.59300e+03 -2.17992e+00 -1.44609e+00 -2.91374e+00 -2.18795e+00 -1.46018e+00 -2.91572e+00
3.19040e+05 1.59500e+03 -2.22584e+00 -1.62118e+00 -2.83050e+00 -2.18874e+00 -1.46103e+00 -2.91644e+00
3.19360e+05 1.59600e+03 -2.30755e+00 -1.48878e+00 -3.12631e+00 -2.18936e+00 -1.46182e+00 -2.91690e+00
3.19680e+05 1.59800e+03 -2.21784e+00 -1.30846e+00 -3.12721e+00 -2.18987e+00 -1.46255e+00 -2.91718e+00
3.20000e+05 1.60000e+03 -2.21460e+00 -1.42728e+00 -3.00191e+00 -2.19032e+00 -1.46325e+00 -2.91738e+00
3.20320e+05 1.60100e+03 -2.31007e+00 -1.63163e+00 -2.98851e+00 -2.19076e+00 -1.46394e+00 -2.91759e+00
3.20640e+05 1.60300e+03 -2.26797e+00 -1.59750e+00 -2.93844e+00 -2.19128e+00 -1.46465e+00 -2.91791e+00
3.20960e+05 1.60400e+03 -2.22933e+00 -1.52237e+00 -2.93629e+00 -2.19191e+00 -1.46540e+00 -2.91841e+00
3.21280e+05 1.60600e+03 -2.13037e+00 -1.40143e+00 -2.85932e+00 -2.19268e+00 -1.46621e+00 -2.91915e+00
3.21600e+05 1.60800e+03 -2.26909e+00 -1.41418e+00 -3.12400e+00 -2.19365e+00 -1.46711e+00 -2.92019e+00
3.21920e+05 1.60900e+03 -2.36898e+00 -1.61840e+00 -3.11957e+00 -2.19482e+00 -1.46811e+00 -2.92154e+00
3.22240e+05 1.61100e+03 -2.27297e+00 -1.51993e+00 -3.02602e+00 -2.19622e+00 -1.46922e+00 -2.92321e+00
3.22560e+05 1.61200e+03 -2.00554e+00 -1.58824e+00 -2.42284e+00 -2.19782e+00 -1.47045e+00 -2.92519e+00
3.22880e+05 1.61400e+03 -2.31093e+00 -1.39992e+00 -3.22194e+00 -2.19964e+00 -1.47181e+00 -2.92747e+00
3.23200e+05 1.61600e+03 -2.32839e+00 -1.41374e+00 -3.24305e+00 -2.20167e+00 -1.47330e+00 -2.93003e+00
3.23520e+05 1.61700e+03 -2.38989e+00 -1.61708e+00 -3.16269e+00 -2.20389e+00 -1.47492e+00 -2.93285e+00
3.23840e+05 1.61900e+03 -2.32045e+00 -1.76048e+00 -2.88043e+00 -2.20627e+00 -1.47665e+00 -2.93589e+00
3.24160e+05 1.62000e+03 -2.05806e+00 -1.50825e+00 -2.60787e+00 -2.20882e+00 -1.47850e+00 -2.93914e+00
3.24480e+05 1.62200e+03 -2.18300e+00 -1.48196e+00 -2.88403e+00 -2.21149e+00 -1.48045e+00 -2.94253e+00
3.24800e+05 1.62400e+03 -2.19428e+00 -1.73586e+00 -2.65270e+00 -2.21427e+00 -1.48249e+00 -2.94604e+00
3.25120e+05 1.62500e+03 -2.28911e+00 -1.51845e+00 -3.05976e+00 -2.21710e+00 -1.48459e+00 -2.94961e+00
3.25440e+05 1.62700e+03 -2.25745e+00 -1.58863e+00 -2.92626e+00 -2.21997e+00 -1.48674e+00 -2.95319e+00
3.25760e+05 1.62800e+03 -2.24213e+00 -1.49569e+00 -2.98857e+00 -2.22283e+00 -1.48892e+00 -2.95674e+00
3.26080e+05 1.63000e+03 -2.14495e+00 -1.38243e+00 -2.90748e+00 -2.22565e+00 -1.49109e+00 -2.96021e+00
3.26400e+05 1.63200e+03 -2.37499e+00 -1.50619e+00 -3.24379e+00 -2.22840e+00 -1.49324e+00 -2.96357e+00
3.26720e+05 1.63300e+03 -2.05453e+00 -1.53496e+00 -2.57410e+00 -2.23107e+00 -1.49536e+00 -2.96677e+00
3.27040e+05 1.63500e+03 -2.27404e+00 -1.64535e+00 -2.90272e+00 -2.23359e+00 -1.49741e+00 -2.96977e+00
3.27360e+05 1.63600e+03 -2.26946e+00 -1.57007e+00 -2.96886e+00 -2.23595e+00 -1.49939e+00 -2.97252e+00
3.27680e+05 1.63800e+03 -2.12610e+00 -1.34363e+00 -2.90858e+00 -2.23813e+00 -1.50128e+00 -2.97497e+00
3.28000e+05 1.64000e+03 -2.14242e+00 -1.48239e+00 -2.80245e+00 -2.24008e+00 -1.50308e+00 -2.97707e+00
3.28320e+05 1.64100e+03 -2.30697e+00 -1.46831e+00 -3.14564e+00 -2.24178e+00 -1.50478e+00 -2.97878e+00
3.28640e+05 1.64300e+03 -2.13253e+00 -1.51206e+00 -2.75299e+00 -2.24322e+00 -1.50637e+00 -2.98006e+00
3.28960e+05 1.64400e+03 -2.02337e+00 -1.34801e+00 -2.69874e+00 -2.24437e+00 -1.50784e+00 -2.98089e+00
3.29280e+05 1.64600e+03 -2.00421e+00 -1.45535e+00 -2.55308e+00 -2.24520e+00 -1.50917e+00 -2.98124e+00
3.29600e+05 1.64800e+03 -2.20340e+00 -1.53953e+00 -2.86727e+00 -2.24574e+00 -1.51037e+00 -2.98111e+00
3.29920e+05 1.64900e+03 -2.25274e+00 -1.42507e+00 -3.08042e+00 -2.24595e+00 -1.51141e+00 -2.98049e+00
3.30240e+05 1.65100e+03 -2.00987e+00 -1.40876e+00 -2.61097e+00 -2.24586e+00 -1.51229e+00 -2.97942e+00
3.30560e+05 1.65200e+03 -2.11269e+00 -1.39672e+00 -2.82867e+00 -2.24546e+00 -1.51300e+00 -2.97792e+00
3.30880e+05 1.65400e+03 -2.25468e+00 -1.53420e+00 -2.97517e+00 -2.24478e+00 -1.51352e+00 -2.97604e+00
3.31200e+05 1.65600e+03 -1.89731e+00 -1.26984e+00 -2.52478e+00 -2.24384e+00 -1.51385e+00 -2.97383e+00
3.31520e+05 1.65700e+03 -1.96123e+00 -1.38658e+00 -2.53588e+00 -2.24265e+00 -1.51397e+00 -2.97133e+00
3.31840e+05 1.65900e+03 -2.27527e+00 -1.41834e+00 -3.13219e+00 -2.24122e+00 -1.51386e+00 -2.96858e+00
3.32160e+05 1.66000e+03 -1.98052e+00 -1.31037e+00 -2.65067e+00 -2.23956e+00 -1.51350e+00 -2.96563e+00
3.32480e+05 1.66200e+03 -2.08732e+00 -1.57842e+00 -2.59623e+00 -2.23768e+00 -1.51286e+00 -2.96250e+00
3.32800e+05 1.66400e+03 -2.07341e+00 -1.43007e+00 -2.71676e+00 -2.23557e+00 -1.51193e+00 -2.95920e+00
3.33120e+05 1.66500e+03 -2.19091e+00 -1.53518e+00 -2.84665e+00 -2.23322e+00 -1.51069e+00 -2.95575e+00
3.33440e+05 1.66700e+03 -2.19599e+00 -1.37916e+00 -3.01283e+00 -2.23063e+00 -1.50913e+00 -2.95213e+00
3.33760e+05 1.66800e+03 -2.34632e+00 -1.52766e+00 -3.16498e+00 -2.22778e+00 -1.50724e+00 -2.94833e+00
3.34080e+05 1.67000e+03 -2.28147e+00 -1.37785e+00 -3.18510e+00 -2.22470e+00 -1.50504e+00 -2.94435e+00
3.34400e+05 1.67200e+03 -2.07247e+00 -1.34719e+00 -2.79775e+00 -2.22134e+00 -1.50254e+00 -2.94015e+00
3.34720e+05 1.67300e+03 -2.26736e+00 -1.56902e+00 -2.96571e+00 -2.21775e+00 -1.49977e+00 -2.93573e+00
3.35040e+05 1.67500e+03 -2.24523e+00 -1.52438e+00 -2.96608e+00 -2.21392e+00 -1.49676e+00 -2.93107e+00
3.35360e+05 1.67600e+03 -2.13101e+00 -1.40257e+00 -2.85944e+00 -2.20986e+00 -1.49357e+00 -2.92616e+00
3.35680e+05 1.67800e+03 -2.34597e+00 -1.52367e+00 -3.16827e+00 -2.20564e+00 -1.49026e+00 -2.92102e+00
3.36000e+05 1.68000e+03 -2.21354e+00 -1.50141e+00 -2.92567e+00 -2.20128e+00 -1.48687e+00 -2.91569e+00
3.36320e+05 1.68100e+03 -1.98786e+00 -1.35247e+00 -2.62324e+00 -2.19685e+00 -1.48348e+00 -2.91022e+00
3.36640e+05 1.68300e+03 -2.19054e+00 -1.46643e+00 -2.91465e+00 -2.19243e+00 -1.48017e+00 -2.90469e+00
3.36960e+05 1.68400e+03 -2.19929e+00 -1.45788e+00 -2.94070e+00 -2.18811e+00 -1.47699e+00 -2.89922e+00
3.37280e+05 1.68600e+03 -2.39879e+00 -1.50434e+00 -3.29325e+00 -2.18397e+00 -1.47402e+00 -2.89392e+00
3.37600e+05 1.68800e+03 -2.13487e+00 -1.70824e+00 -2.56150e+00 -2.18012e+00 -1.47131e+00 -2.88893e+00
3.37920e+05 1.68900e+03 -2.14169e+00 -1.38836e+00 -2.89502e+00 -2.17666e+00 -1.46891e+00 -2.88442e+00
3.38240e+05 1.69100e+03 -2.26955e+00 -1.60337e+00 -2.93573e+00 -2.17368e+00 -1.46687e+00 -2.88050e+00
3.38560e+05 1.69200e+03 -2.34024e+00 -1.49559e+00 -3.18489e+00 -2.17125e+00 -1.46521e+00 -2.87729e+00
3.38880e+05 1.69400e+03 -2.31472e+00 -1.59486e+00 -3.03457e+00 -2.16941e+00 -1.46394e+00 -2.87488e+00
3.39200e+05 1.69600e+03 -2.13563e+00 -1.44582e+00 -2.82544e+00 -2.16820e+00 -1.46308e+00 -2.87333e+00
3.39520e+05 1.69700e+03 -2.22595e+00 -1.59021e+00 -2.86169e+00 -2.16761e+00 -1.46259e+00 -2.87262e+00
3.39840e+05 1.69900e+03 -2.03813e+00 -1.28267e+00 -2.79359e+00 -2.16761e+00 -1.46247e+00 -2.87275e+00
3.40160e+05 1.70000e+03 -2.20920e+00 -1.47088e+00 -2.94753e+00 -2.16816e+00 -1.46268e+00 -2.87364e+00
3.40480e+05 1.70200e+03 -2.31655e+00 -1.42065e+00 -3.21244e+00 -2.16920e+00 -1.46318e+00 -2.87522e+00
3.40800e+05 1.70400e+03 -2.40731e+00 -1.60785e+00 -3.20676e+00 -2.17066e+00 -1.46394e+00 -2.87738e+00
3.41120e+05 1.70500e+03 -2.27163e+00 -1.58761e+00 -2.95565e+00 -2.17248e+00 -1.46492e+00 -2.88005e+00
3.41440e+05 1.70700e+03 -2.36078e+00 -1.58298e+00 -3.13857e+00 -2.17462e+00 -1.46608e+00 -2.88316e+00
3.41760e+05 1.70800e+03 -2.17905e+00 -1.31424e+00 -3.04386e+00 -2.17701e+00 -1.46740e+00 -2.88663e+00
3.42080e+05 1.71000e+03 -2.47921e+00 -1.70183e+00 -3.25659e+00 -2.17964e+00 -1.46884e+00 -2.89044e+00
3.42400e+05 1.71200e+03 -2.22290e+00 -1.34086e+00 -3.10495e+00 -2.18246e+00 -1.47036e+00 -2.89456e+00
3.42720e+05 1.71300e+03 -2.42509e+00 -1.58167e+00 -3.26850e+00 -2.18546e+00 -1.47194e+00 -2.89898e+00
3.43040e+05 1.71500e+03 -2.27843e+00 -1.46336e+00 -3.09351e+00 -2.18861e+00 -1.47353e+00 -2.90370e+00
3.43360e+05 1.71600e+03 -2.07763e+00 -1.49066e+00 -2.66461e+00 -2.19190e+00 -1.47510e+00 -2.90870e+00
3.43680e+05 1.71800e+03 -2.25048e+00 -1.37538e+00 -3.12557e+00 -2.19530e+00 -1.47662e+00 -2.91398e+00
3.44000e+05 1.72000e+03 -2.04088e+00 -1.29730e+00 -2.78447e+00 -2.19880e+00 -1.47806e+00 -2.91954e+00
3.44320e+05 1.72100e+03 -2.22741e+00 -1.46545e+00 -2.98937e+00 -2.20237e+00 -1.47940e+00 -2.92535e+00
3.44640e+05 1.72300e+03 -2.19828e+00 -1.54768e+00 -2.84888e+00 -2.20599e+00 -1.48061e+00 -2.93137e+00
3.44960e+05 1.72400e+03 -2.08319e+00 -1.42799e+00 -2.73840e+00 -2.20962e+00 -1.48169e+00 -2.93756e+00
3.45280e+05 1.72600e+03 -2.26701e+00 -1.56666e+00 -2.96737e+00 -2.21324e+00 -1.48263e+00 -2.94386e+00
3.45600e+05 1.72800e+03 -1.75340e+00 -1.35068e+00 -2.15612e+00 -2.21682e+00 -1.48345e+00 -2.95019e+00
3.45920e+05 1.72900e+03 -2.12984e+00 -1.46817e+00 -2.79152e+00 -2.22031e+00 -1.48416e+00 -2.95646e+00
3.46240e+05 1.73100e+03 -1.85171e+00 -1.65109e+00 -2.05234e+00 -2.22367e+00 -1.48478e+00 -2.96256e+00
3.46560e+05 1.73200e+03 -1.95908e+00 -1.52647e+00 -2.39169e+00 -2.22685e+00 -1.48532e+00 -2.96838e+00
3.46880e+05 1.73400e+03 -2.02174e+00 -1.40946e+00 -2.63401e+00 -2.22980e+00 -1.48581e+00 -2.97378e+00
3.47200e+05 1.73600e+03 -1.99550e+00 -1.56823e+00 -2.42277e+00 -2.23244e+00 -1.48627e+00 -2.97862e+00
3.47520e+05 1.73700e+03 -1.97490e+00 -1.50902e+00 -2.44078e+00 -2.23475e+00 -1.48673e+00 -2.98276e+00
3.47840e+05 1.73900e+03 -2.39797e+00 -1.52746e+00 -3.26848e+00 -2.23661e+00 -1.48719e+00 -2.98603e+00
3.48160e+05 1.74000e+03 -2.18353e+00 -1.59471e+00 -2.77235e+00 -2.23796e+00 -1.48767e+00 -2.98826e+00
3.48480e+05 1.74200e+03 -2.12694e+00 -1.57467e+00 -2.67921e+00 -2.23874e+00 -1.48818e+00 -2.98929e+00
3.48800e+05 1.74400e+03 -1.90466e+00 -1.32362e+00 -2.48570e+00 -2.23883e+00 -1.48873e+00 -2.98893e+00
3.49120e+05 1.74500e+03 -2.01852e+00 -1.51045e+00 -2.52659e+00 -2.23815e+00 -1.48932e+00 -2.98699e+00
3.49440e+05 1.74700e+03 -2.10684e+00 -1.61021e+00 -2.60348e+00 -2.23664e+00 -1.48997e+00 -2.98331e+00
3.49760e+05 1.74800e+03 -2.02121e+00 -1.52066e+00 -2.52177e+00 -2.23422e+00 -1.49070e+00 -2.97775e+00
3.50080e+05 1.75000e+03 -2.03883e+00 -1.53316e+00 -2.54451e+00 -2.23086e+00 -1.49151e+00 -2.97021e+00
3.50400e+05 1.75200e+03 -2.06601e+00 -1.51261e+00 -2.61941e+00 -2.22654e+00 -1.49242e+00 -2.96067e+00
3.50720e+05 1.75300e+03 -2.09336e+00 -1.31866e+00 -2.86806e+00 -2.22133e+00 -1.49346e+00 -2.94920e+00
3.51040e+05 1.75500e+03 -2.23145e+00 -1.79771e+00 -2.66519e+00 -2.21530e+00 -1.49464e+00 -2.93595e+00
3.51360e+05 1.75600e+03 -1.92599e+00 -1.35786e+00 -2.49412e+00 -2.20856e+00 -1.49597e+00 -2.92114e+00
3.51680e+05 1.75800e+03 -2.09157e+00 -1.57177e+00 -2.61136e+00 -2.20126e+00 -1.49746e+00 -2.90507e+00
3.52000e+05 1.76000e+03 -2.10728e+00 -1.40519e+00 -2.80937e+00 -2.19360e+00 -1.49911e+00 -2.88808e+00
3.52320e+05 1.76100e+03 -2.20515e+00 -1.66375e+00 -2.74656e+00 -2.18572e+00 -1.50089e+00 -2.87054e+00
3.52640e+05 1.76300e+03 -2.18845e+00 -1.64402e+00 -2.73287e+00 -2.17779e+00 -1.50279e+00 -2.85280e+00
3.52960e+05 1.76400e+03 -1.99054e+00 -1.60831e+00 -2.37277e+00 -2.16999e+00 -1.50477e+00 -2.83520e+00
3.53280e+05 1.76600e+03 -2.20643e+00 -1.60741e+00 -2.80546e+00 -2.16242e+00 -1.50679e+00 -2.81805e+00
3.53600e+05 1.76800e+03 -2.10461e+00 -1.64106e+00 -2.56817e+00 -2.15519e+00 -1.50878e+00 -2.80161e+00
3.53920e+05 1.76900e+03 -2.07853e+00 -1.65348e+00 -2.50358e+00 -2.14839e+00 -1.51072e+00 -2.78607e+00
3.54240e+05 1.77100e+03 -2.28206e+00 -1.54057e+00 -3.02355e+00 -2.14207e+00 -1.51255e+00 -2.77158e+00
3.54560e+05 1.77200e+03 -2.16234e+00 -1.56774e+00 -2.75694e+00 -2.13626e+00 -1.51425e+00 -2.75826e+00
3.54880e+05 1.77400e+03 -2.00508e+00 -1.67677e+00 -2.33339e+00 -2.13097e+00 -1.51578e+00 -2.74616e+00
3.55200e+05 1.77600e+03 -2.04323e+00 -1.49470e+00 -2.59176e+00 -2.12623e+00 -1.51717e+00 -2.73529e+00
3.55520e+05 1.77700e+03 -1.93534e+00 -1.49551e+00 -2.37516e+00 -2.12203e+00 -1.51842e+00 -2.72564e+00
3.55840e+05 1.77900e+03 -2.12859e+00 -1.52706e+00 -2.73012e+00 -2.11836e+00 -1.51956e+00 -2.71715e+00
3.56160e+05 1.78000e+03 -2.13429e+00 -1.56035e+00 -2.70823e+00 -2.11521e+00 -1.52065e+00 -2.70977e+00
3.56480e+05 1.78200e+03 -2.02969e+00 -1.42376e+00 -2.63562e+00 -2.11257e+00 -1.52174e+00 -2.70340e+00
3.56800e+05 1.78400e+03 -1.91146e+00 -1.58261e+00 -2.24031e+00 -2.11042e+00 -1.52289e+00 -2.69795e+00
3.57120e+05 1.78500e+03 -2.02304e+00 -1.57972e+00 -2.46635e+00 -2.10871e+00 -1.52413e+00 -2.69329e+00
3.57440e+05 1.78700e+03 -2.13071e+00 -1.44137e+00 -2.82005e+00 -2.10742e+00 -1.52550e+00 -2.68933e+00
3.57760e+05 1.78800e+03 -2.11125e+00 -1.48399e+00 -2.73850e+00 -2.10649e+00 -1.52704e+00 -2.68595e+00
3.58080e+05 1.79000e+03 -2.26931e+00 -1.61279e+00 -2.92582e+00 -2.10588e+00 -1.52874e+00 -2.68303e+00
3.58400e+05 1.79200e+03 -2.10360e+00 -1.55936e+00 -2.64785e+00 -2.10554e+00 -1.53059e+00 -2.68048e+00
3.58720e+05 1.79300e+03 -2.06096e+00 -1.61055e+00 -2.51137e+00 -2.10537e+00 -1.53257e+00 -2.67817e+00
3.59040e+05 1.79500e+03 -2.00687e+00 -1.35729e+00 -2.65646e+00 -2.10533e+00 -1.53465e+00 -2.67600e+00
3.59360e+05 1.79600e+03 -2.27608e+00 -1.73877e+00 -2.81338e+00 -2.10533e+00 -1.53679e+00 -2.67386e+00
3.59680e+05 1.79800e+03 -2.13901e+00 -1.72519e+00 -2.55282e+00 -2.10529e+00 -1.53893e+00 -2.67166e+00
3.60000e+05 1.80000e+03 -2.07492e+00 -1.58138e+00 -2.56846e+00 -2.10518e+00 -1.54105e+00 -2.66931e+00
3.60320e+05 1.80100e+03 -2.14501e+00 -1.70051e+00 -2.58950e+00 -2.10492e+00 -1.54307e+00 -2.66676e+00
3.60640e+05 1.80300e+03 -2.33886e+00 -1.65931e+00 -3.01840e+00 -2.10447e+00 -1.54498e+00 -2.66397e+00
3.60960e+05 1.80400e+03 -2.20447e+00 -1.74123e+00 -2.66771e+00 -2.10384e+00 -1.54671e+00 -2.66097e+00
3.61280e+05 1.80600e+03 -1.55805e+00 -1.52503e+00 -1.59107e+00 -2.10302e+00 -1.54824e+00 -2.65779e+00
3.61600e+05 1.80800e+03 -1.85772e+00 -1.66799e+00 -2.04745e+00 -2.10204e+00 -1.54956e+00 -2.65452e+00
3.61920e+05 1.80900e+03 -1.80810e+00 -1.53762e+00 -2.07858e+00 -2.10094e+00 -1.55064e+00 -2.65124e+00
3.62240e+05 1.81100e+03 -2.04489e+00 -1.70792e+00 -2.38186e+00 -2.09979e+00 -1.55149e+00 -2.64809e+00
3.62560e+05 1.81200e+03 -1.70369e+00 -1.47667e+00 -1.93070e+00 -2.09865e+00 -1.55212e+00 -2.64518e+00
3.62880e+05 1.81400e+03 -1.84935e+00 -1.47298e+00 -2.22571e+00 -2.09760e+00 -1.55258e+00 -2.64261e+00
3.63200e+05 1.81600e+03 -1.80945e+00 -1.64200e+00 -1.97690e+00 -2.09668e+00 -1.55290e+00 -2.64046e+00
3.63520e+05 1.81700e+03 -1.70240e+00 -1.42540e+00 -1.97940e+00 -2.09595e+00 -1.55313e+00 -2.63877e+00
3.63840e+05 1.81900e+03 -1.83892e+00 -1.75074e+00 -1.92709e+00 -2.09542e+00 -1.55333e+00 -2.63751e+00
3.64160e+05 1.82000e+03 -1.67687e+00 -1.57341e+00 -1.78034e+00 -2.09508e+00 -1.55355e+00 -2.63661e+00
3.64480e+05 1.82200e+03 -1.70843e+00 -1.56940e+00 -1.84747e+00 -2.09489e+00 -1.55385e+00 -2.63592e+00
3.64800e+05 1.82400e+03 -2.01396e+00 -1.48584e+00 -2.54207e+00 -2.09476e+00 -1.55427e+00 -2.63524e+00
3.65120e+05 1.82500e+03 -1.99695e+00 -1.75085e+00 -2.24306e+00 -2.09458e+00 -1.55484e+00 -2.63433e+00
3.65440e+05 1.82700e+03 -1.85648e+00 -1.52761e+00 -2.18535e+00 -2.09422e+00 -1.55555e+00 -2.63290e+00
3.65760e+05 1.82800e+03 -1.75023e+00 -1.55380e+00 -1.94666e+00 -2.09354e+00 -1.55641e+00 -2.63068e+00
3.66080e+05 1.83000e+03 -1.91956e+00 -1.47441e+00 -2.36472e+00 -2.09240e+00 -1.55741e+00 -2.62739e+00
3.66400e+05 1.83200e+03 -1.70987e+00 -1.68707e+00 -1.73267e+00 -2.09063e+00 -1.55850e+00 -2.62277e+00
3.66720e+05 1.83300e+03 -1.88693e+00 -1.69088e+00 -2.08298e+00 -2.08813e+00 -1.55967e+00 -2.61660e+00
3.67040e+05 1.83500e+03 -1.88363e+00 -1.62677e+00 -2.14048e+00 -2.08481e+00 -1.56088e+00 -2.60873e+00
3.67360e+05 1.83600e+03 -2.10556e+00 -1.50741e+00 -2.70371e+00 -2.08058e+00 -1.56210e+00 -2.59906e+00
3.67680e+05 1.83800e+03 -1.88654e+00 -1.50495e+00 -2.26813e+00 -2.07543e+00 -1.56328e+00 -2.58757e+00
3.68000e+05 1.84000e+03 -1.88489e+00 -1.77206e+00 -1.99771e+00 -2.06935e+00 -1.56441e+00 -2.57429e+00
3.68320e+05 1.84100e+03 -1.62325e+00 -1.48476e+00 -1.76175e+00 -2.06238e+00 -1.56546e+00 -2.55931e+00
3.68640e+05 1.84300e+03 -1.84569e+00 -1.61270e+00 -2.07867e+00 -2.05459e+00 -1.56641e+00 -2.54278e+00
3.68960e+05 1.84400e+03 -1.72807e+00 -1.57438e+00 -1.88176e+00 -2.04605e+00 -1.56724e+00 -2.52486e+00
3.69280e+05 1.84600e+03 -1.84324e+00 -1.57990e+00 -2.10658e+00 -2.03684e+00 -1.56794e+00 -2.50574e+00
3.69600e+05 1.84800e+03 -1.76981e+00 -1.46691e+00 -2.07270e+00 -2.02707e+00 -1.56851e+00 -2.48563e+00
3.69920e+05 1.84900e+03 -1.75305e+00 -1.63484e+00 -1.87125e+00 -2.01686e+00 -1.56896e+00 -2.46476e+00
3.70240e+05 1.85100e+03 -1.87064e+00 -1.63717e+00 -2.10411e+00 -2.00631e+00 -1.56930e+00 -2.44333e+00
3.70560e+05 1.85200e+03 -1.92615e+00 -1.59545e+00 -2.25685e+00 -1.99558e+00 -1.56956e+00 -2.42160e+00
3.70880e+05 1.85400e+03 -1.98592e+00 -1.67542e+00 -2.29642e+00 -1.98476e+00 -1.56975e+00 -2.39977e+00
3.71200e+05 1.85600e+03 -1.67712e+00 -1.65371e+00 -1.70054e+00 -1.97399e+00 -1.56990e+00 -2.37807e+00
3.71520e+05 1.85700e+03 -1.63319e+00 -1.47092e+00 -1.79546e+00 -1.96336e+00 -1.57004e+00 -2.35668e+00
3.71840e+05 1.85900e+03 -1.72252e+00 -1.71097e+00 -1.73407e+00 -1.95299e+00 -1.57020e+00 -2.33578e+00
3.72160e+05 1.86000e+03 -1.88281e+00 -1.55450e+00 -2.21113e+00 -1.94294e+00 -1.57039e+00 -2.31550e+00
3.72480e+05 1.86200e+03 -1.83688e+00 -1.68422e+00 -1.98953e+00 -1.93329e+00 -1.57063e+00 -2.29596e+00
3.72800e+05 1.86400e+03 -1.88051e+00 -1.57101e+00 -2.19002e+00 -1.92407e+00 -1.57092e+00 -2.27723e+00
3.73120e+05 1.86500e+03 -1.79234e+00 -1.59649e+00 -1.98819e+00 -1.91533e+00 -1.57128e+00 -2.25937e+00
3.73440e+05 1.86700e+03 -2.03572e+00 -1.67533e+00 -2.39612e+00 -1.90708e+00 -1.57173e+00 -2.24242e+00
3.73760e+05 1.86800e+03 -2.09154e+00 -1.65172e+00 -2.53135e+00 -1.89933e+00 -1.57228e+00 -2.22639e+00
3.74080e+05 1.87000e+03 -1.94876e+00 -1.68648e+00 -2.21104e+00 -1.89213e+00 -1.57294e+00 -2.21131e+00
3.74400e+05 1.87200e+03 -1.81788e+00 -1.40937e+00 -2.22639e+00 -1.88545e+00 -1.57374e+00 -2.19717e+00
3.74720e+05 1.87300e+03 -2.02660e+00 -1.53978e+00 -2.51343e+00 -1.87932e+00 -1.57468e+00 -2.18395e+00
3.75040e+05 1.87500e+03 -1.86217e+00 -1.62964e+00 -2.09469e+00 -1.87372e+00 -1.57578e+00 -2.17165e+00
3.75360e+05 1.87600e+03 -1.69449e+00 -1.69431e+00 -1.69467e+00 -1.86863e+00 -1.57702e+00 -2.16024e+00
3.75680e+05 1.87800e+03 -1.74832e+00 -1.60387e+00 -1.89278e+00 -1.86406e+00 -1.57841e+00 -2.14971e+00
3.76000e+05 1.88000e+03 -1.88066e+00 -1.73119e+00 -2.03013e+00 -1.86000e+00 -1.57993e+00 -2.14006e+00
3.76320e+05 1.88100e+03 -1.67285e+00 -1.33676e+00 -2.00895e+00 -1.85641e+00 -1.58154e+00 -2.13128e+00
3.76640e+05 1.88300e+03 -1.69621e+00 -1.65769e+00 -1.73473e+00 -1.85331e+00 -1.58321e+00 -2.12341e+00
3.76960e+05 1.88400e+03 -1.75154e+00 -1.55875e+00 -1.94432e+00 -1.85069e+00 -1.58491e+00 -2.11648e+00
3.77280e+05 1.88600e+03 -1.74826e+00 -1.44406e+00 -2.05246e+00 -1.84855e+00 -1.58658e+00 -2.11052e+00
3.77600e+05 1.88800e+03 -1.76792e+00 -1.53346e+00 -2.00238e+00 -1.84688e+00 -1.58818e+00 -2.10557e+00
3.77920e+05 1.88900e+03 -1.69613e+00 -1.39535e+00 -1.99691e+00 -1.84564e+00 -1.58967e+00 -2.10161e+00
3.78240e+05 1.89100e+03 -1.77250e+00 -1.69957e+00 -1.84542e+00 -1.84481e+00 -1.59101e+00 -2.09861e+00
3.78560e+05 1.89200e+03 -1.76711e+00 -1.55471e+00 -1.97952e+00 -1.84432e+00 -1.59216e+00 -2.09649e+00
3.78880e+05 1.89400e+03 -2.04348e+00 -1.60217e+00 -2.48480e+00 -1.84411e+00 -1.59311e+00 -2.09512e+00
3.79200e+05 1.89600e+03 -1.61776e+00 -1.52991e+00 -1.70562e+00 -1.84408e+00 -1.59383e+00 -2.09433e+00
3.79520e+05 1.89700e+03 -1.64791e+00 -1.49459e+00 -1.80123e+00 -1.84411e+00 -1.59430e+00 -2.09392e+00
3.79840e+05 1.89900e+03 -1.95999e+00 -1.80447e+00 -2.11551e+00 -1.84408e+00 -1.59451e+00 -2.09366e+00
3.80160e+05 1.90000e+03 -1.72081e+00 -1.41244e+00 -2.02919e+00 -1.84389e+00 -1.59445e+00 -2.09334e+00
3.80480e+05 1.90200e+03 -1.88991e+00 -1.59934e+00 -2.18047e+00 -1.84345e+00 -1.59411e+00 -2.09279e+00
3.80800e+05 1.90400e+03 -1.93227e+00 -1.69942e+00 -2.16513e+00 -1.84268e+00 -1.59349e+00 -2.09186e+00
3.81120e+05 1.90500e+03 -1.80410e+00 -1.62393e+00 -1.98426e+00 -1.84153e+00 -1.59259e+00 -2.09048e+00
3.81440e+05 1.90700e+03 -1.74331e+00 -1.64479e+00 -1.84184e+00 -1.84003e+00 -1.59142e+00 -2.08863e+00
3.81760e+05 1.90800e+03 -2.09215e+00 -1.58986e+00 -2.59445e+00 -1.83818e+00 -1.59000e+00 -2.08635e+00
3.82080e+05 1.91000e+03 -2.08489e+00 -1.76862e+00 -2.40117e+00 -1.83605e+00 -1.58835e+00 -2.08375e+00
3.82400e+05 1.91200e+03 -2.08964e+00 -1.50169e+00 -2.67759e+00 -1.83371e+00 -1.58649e+00 -2.08093e+00
3.82720e+05 1.91300e+03 -2.00134e+00 -1.75772e+00 -2.24495e+00 -1.83126e+00 -1.58446e+00 -2.07805e+00
3.83040e+05 1.91500e+03 -1.89080e+00 -1.67774e+00 -2.10386e+00 -1.82878e+00 -1.58230e+00 -2.07525e+00
3.83360e+05 1.91600e+03 -1.91653e+00 -1.71743e+00 -2.11563e+00 -1.82635e+00 -1.58006e+00 -2.07264e+00
3.83680e+05 1.91800e+03 -1.68901e+00 -1.52489e+00 -1.85312e+00 -1.82407e+00 -1.57779e+00 -2.07034e+00
3.84000e+05 1.92000e+03 -1.72815e+00 -1.57658e+00 -1.87972e+00 -1.82199e+00 -1.57556e+00 -2.06842e+00
3.84320e+05 1.92100e+03 -1.82322e+00 -1.71679e+00 -1.92965e+00 -1.82021e+00 -1.57344e+00 -2.06697e+00
3.84640e+05 1.92300e+03 -1.96259e+00 -1.53687e+00 -2.38831e+00 -1.81878e+00 -1.57151e+00 -2.06606e+00
3.84960e+05 1.92400e+03 -2.18349e+00 -1.53681e+00 -2.83017e+00 -1.81779e+00 -1.56983e+00 -2.06575e+00
3.85280e+05 1.92600e+03 -1.86700e+00 -1.72225e+00 -2.01174e+00 -1.81730e+00 -1.56848e+00 -2.06612e+00
3.85600e+05 1.92800e+03 -1.71902e+00 -1.53558e+00 -1.90246e+00 -1.81739e+00 -1.56754e+00 -2.06725e+00
3.85920e+05 1.92900e+03 -1.78473e+00 -1.33705e+00 -2.23241e+00 -1.81812e+00 -1.56706e+00 -2.06918e+00
3.86240e+05 1.93100e+03 -2.10420e+00 -1.44724e+00 -2.76115e+00 -1.81953e+00 -1.56710e+00 -2.07196e+00
3.86560e+05 1.93200e+03 -2.05493e+00 -1.62140e+00 -2.48846e+00 -1.82162e+00 -1.56768e+00 -2.07556e+00
3.86880e+05 1.93400e+03 -1.85284e+00 -1.52780e+00 -2.17787e+00 -1.82438e+00 -1.56882e+00 -2.07994e+00
3.87200e+05 1.93600e+03 -1.80747e+00 -1.53141e+00 -2.08353e+00 -1.82777e+00 -1.57051e+00 -2.08502e+00
3.87520e+05 1.93700e+03 -1.64376e+00 -1.62784e+00 -1.65968e+00 -1.83170e+00 -1.57271e+00 -2.09069e+00
3.87840e+05 1.93900e+03 -2.04502e+00 -1.82781e+00 -2.26222e+00 -1.83607e+00 -1.57534e+00 -2.09680e+00
3.88160e+05 1.94000e+03 -1.87057e+00 -1.85141e+00 -1.88972e+00 -1.84078e+00 -1.57834e+00 -2.10322e+00
3.88480e+05 1.94200e+03 -2.11599e+00 -1.55865e+00 -2.67334e+00 -1.84569e+00 -1.58157e+00 -2.10981e+00
3.88800e+05 1.94400e+03 -1.60655e+00 -1.57038e+00 -1.64271e+00 -1.85069e+00 -1.58492e+00 -2.11647e+00
3.89120e+05 1.94500e+03 -1.62087e+00 -1.47148e+00 -1.77025e+00 -1.85567e+00 -1.58825e+00 -2.12310e+00
3.89440e+05 1.94700e+03 -1.92821e+00 -1.57942e+00 -2.27700e+00 -1.86054e+00 -1.59143e+00 -2.12964e+00
3.89760e+05 1.94800e+03 -1.78685e+00 -1.53058e+00 -2.04311e+00 -1.86518e+00 -1.59433e+00 -2.13604e+00
3.90080e+05 1.95000e+03 -1.73944e+00 -1.69502e+00 -1.78386e+00 -1.86956e+00 -1.59687e+00 -2.14225e+00
3.90400e+05 1.95200e+03 -1.72559e+00 -1.67143e+00 -1.77976e+00 -1.87359e+00 -1.59897e+00 -2.14821e+00
3.90720e+05 1.95300e+03 -1.97553e+00 -1.77233e+00 -2.17872e+00 -1.87722e+00 -1.60059e+00 -2.15385e+00
3.91040e+05 1.95500e+03 -1.65828e+00 -1.57697e+00 -1.73959e+00 -1.88041e+00 -1.60172e+00 -2.15910e+00
3.91360e+05 1.95600e+03 -1.72289e+00 -1.45638e+00 -1.98940e+00 -1.88311e+00 -1.60237e+00 -2.16385e+00
3.91680e+05 1.95800e+03 -1.71645e+00 -1.48668e+00 -1.94622e+00 -1.88530e+00 -1.60260e+00 -2.16799e+00
3.92000e+05 1.96000e+03 -1.89897e+00 -1.63100e+00 -2.16693e+00 -1.88694e+00 -1.60247e+00 -2.17141e+00
3.92320e+05 1.96100e+03 -2.02601e+00 -1.63667e+00 -2.41535e+00 -1.88802e+00 -1.60204e+00 -2.17400e+00
3.92640e+05 1.96300e+03 -1.66975e+00 -1.48354e+00 -1.85595e+00 -1.88851e+00 -1.60139e+00 -2.17564e+00
3.92960e+05 1.96400e+03 -1.75608e+00 -1.68956e+00 -1.82259e+00 -1.88843e+00 -1.60062e+00 -2.17624e+00
3.93280e+05 1.96600e+03 -1.80539e+00 -1.74646e+00 -1.86432e+00 -1.88776e+00 -1.59979e+00 -2.17574e+00
3.93600e+05 1.96800e+03 -1.98774e+00 -1.57056e+00 -2.40493e+00 -1.88653e+00 -1.59899e+00 -2.17408e+00
3.93920e+05 1.96900e+03 -1.60397e+00 -1.49788e+00 -1.71005e+00 -1.88476e+00 -1.59826e+00 -2.17127e+00
3.94240e+05 1.97100e+03 -1.83596e+00 -1.71620e+00 -1.95572e+00 -1.88248e+00 -1.59765e+00 -2.16732e+00
3.94560e+05 1.97200e+03 -1.59932e+00 -1.59368e+00 -1.60496e+00 -1.87975e+00 -1.59719e+00 -2.16230e+00
3.94880e+05 1.97400e+03 -2.07626e+00 -1.56870e+00 -2.58382e+00 -1.87658e+00 -1.59689e+00 -2.15628e+00
3.95200e+05 1.97600e+03 -1.72991e+00 -1.51860e+00 -1.94122e+00 -1.87306e+00 -1.59674e+00 -2.14938e+00
3.95520e+05 1.97700e+03 -1.48086e+00 -1.44425e+00 -1.51747e+00 -1.86923e+00 -1.59673e+00 -2.14174e+00
3.95840e+05 1.97900e+03 -2.19144e+00 -1.75711e+00 -2.62576e+00 -1.86518e+00 -1.59685e+00 -2.13352e+00
3.96160e+05 1.98000e+03 -2.03842e+00 -1.66248e+00 -2.41435e+00 -1.86096e+00 -1.59707e+00 -2.12485e+00
3.96480e+05 1.98200e+03 -1.89800e+00 -1.67475e+00 -2.12126e+00 -1.85663e+00 -1.59738e+00 -2.11588e+00
3.96800e+05 1.98400e+03 -2.04041e+00 -1.58334e+00 -2.49749e+00 -1.85225e+00 -1.59776e+00 -2.10675e+00
3.97120e+05 1.98500e+03 -2.15227e+00 -1.64163e+00 -2.66292e+00 -1.84790e+00 -1.59821e+00 -2.09760e+00
3.97440e+05 1.98700e+03 -2.19881e+00 -1.61905e+00 -2.77858e+00 -1.84362e+00 -1.59870e+00 -2.08854e+00
3.97760e+05 1.98800e+03 -2.25803e+00 -1.75004e+00 -2.76602e+00 -1.83947e+00 -1.59925e+00 -2.07970e+00
3.98080e+05 1.99000e+03 -1.92694e+00 -1.76846e+00 -2.08543e+00 -1.83551e+00 -1.59983e+00 -2.07119e+00
3.98400e+05 1.99200e+03 -1.61034e+00 -1.57272e+00 -1.64795e+00 -1.83181e+00 -1.60046e+00 -2.06316e+00
3.98720e+05 1.99300e+03 -1.73171e+00 -1.42101e+00 -2.04240e+00 -1.82845e+00 -1.60113e+00 -2.05577e+00
3.99040e+05 1.99500e+03 -2.05666e+00 -1.33221e+00 -2.78110e+00 -1.82552e+00 -1.60186e+00 -2.04918e+00
3.99360e+05 1.99600e+03 -1.99636e+00 -1.81409e+00 -2.17863e+00 -1.82315e+00 -1.60267e+00 -2.04362e+00
3.99680e+05 1.99800e+03 -2.15747e+00 -1.65853e+00 -2.65641e+00 -1.82143e+00 -1.60356e+00 -2.03930e+00
4.00000e+05 2.00000e+03 -2.06187e+00 -1.58339e+00 -2.54035e+00 -1.82052e+00 -1.60457e+00 -2.03647e+00
4.00320e+05 2.00100e+03 -1.90894e+00 -1.52170e+00 -2.29617e+00 -1.82053e+00 -1.60570e+00 -2.03536e+00
4.00640e+05 2.00300e+03 -2.01399e+00 -1.50424e+00 -2.52374e+00 -1.82156e+00 -1.60696e+00 -2.03616e+00
4.00960e+05 2.00400e+03 -1.88399e+00 -1.65178e+00 -2.11619e+00 -1.82368e+00 -1.60835e+00 -2.03901e+00
4.01280e+05 2.00600e+03 -1.86665e+00 -1.46677e+00 -2.26653e+00 -1.82691e+00 -1.60986e+00 -2.04395e+00
4.01600e+05 2.00800e+03 -2.12976e+00 -1.64811e+00 -2.61142e+00 -1.83122e+00 -1.61146e+00 -2.05098e+00
4.01920e+05 2.00900e+03 -2.12326e+00 -1.56298e+00 -2.68354e+00 -1.83655e+00 -1.61311e+00 -2.05998e+00
4.02240e+05 2.01100e+03 -2.21138e+00 -1.44800e+00 -2.97476e+00 -1.84277e+00 -1.61475e+00 -2.07079e+00
4.02560e+05 2.01200e+03 -2.38007e+00 -1.94102e+00 -2.81911e+00 -1.84975e+00 -1.61633e+00 -2.08317e+00
4.02880e+05 2.01400e+03 -2.17673e+00 -1.54871e+00 -2.80475e+00 -1.85733e+00 -1.61778e+00 -2.09688e+00
4.03200e+05 2.01600e+03 -2.00152e+00 -1.51172e+00 -2.49132e+00 -1.86533e+00 -1.61904e+00 -2.11161e+00
4.03520e+05 2.01700e+03 -2.24293e+00 -1.77107e+00 -2.71478e+00 -1.87355e+00 -1.62003e+00 -2.12707e+00
4.03840e+05 2.01900e+03 -2.03784e+00 -1.57632e+00 -2.49936e+00 -1.88185e+00 -1.62072e+00 -2.14298e+00
4.04160e+05 2.02000e+03 -1.90788e+00 -1.58457e+00 -2.23119e+00 -1.89006e+00 -1.62105e+00 -2.15906e+00
4.04480e+05 2.02200e+03 -2.14355e+00 -1.57608e+00 -2.71102e+00 -1.89804e+00 -1.62100e+00 -2.17509e+00
4.04800e+05 2.02400e+03 -2.34415e+00 -1.61911e+00 -3.06920e+00 -1.90574e+00 -1.62057e+00 -2.19091e+00
4.05120e+05 2.02500e+03 -2.05572e+00 -1.67150e+00 -2.43993e+00 -1.91308e+00 -1.61976e+00 -2.20639e+00
4.05440e+05 2.02700e+03 -2.09737e+00 -1.59309e+00 -2.60165e+00 -1.92006e+00 -1.61862e+00 -2.22149e+00
4.05760e+05 2.02800e+03 -2.07651e+00 -1.75775e+00 -2.39527e+00 -1.92670e+00 -1.61719e+00 -2.23622e+00
4.06080e+05 2.03000e+03 -2.08182e+00 -1.49233e+00 -2.67131e+00 -1.93306e+00 -1.61552e+00 -2.25060e+00
4.06400e+05 2.03200e+03 -2.04174e+00 -1.69673e+00 -2.38674e+00 -1.93918e+00 -1.61368e+00 -2.26469e+00
4.06720e+05 2.03300e+03 -1.62795e+00 -1.48378e+00 -1.77212e+00 -1.94515e+00 -1.61173e+00 -2.27856e+00
4.07040e+05 2.03500e+03 -1.86840e+00 -1.49961e+00 -2.23718e+00 -1.95100e+00 -1.60974e+00 -2.29226e+00
4.07360e+05 2.03600e+03 -1.69892e+00 -1.55535e+00 -1.84249e+00 -1.95680e+00 -1.60777e+00 -2.30583e+00
4.07680e+05 2.03800e+03 -2.09507e+00 -1.72642e+00 -2.46372e+00 -1.96258e+00 -1.60585e+00 -2.31932e+00
4.08000e+05 2.04000e+03 -2.18595e+00 -1.69894e+00 -2.67297e+00 -1.96839e+00 -1.60403e+00 -2.33274e+00
4.08320e+05 2.04100e+03 -2.02142e+00 -1.57758e+00 -2.46527e+00 -1.97420e+00 -1.60232e+00 -2.34608e+00
4.08640e+05 2.04300e+03 -2.34476e+00 -1.57933e+00 -3.11018e+00 -1.98005e+00 -1.60075e+00 -2.35934e+00
4.08960e+05 2.04400e+03 -2.08871e+00 -1.54475e+00 -2.63266e+00 -1.98588e+00 -1.59931e+00 -2.37246e+00
4.09280e+05 2.04600e+03 -1.81778e+00 -1.79222e+00 -1.84335e+00 -1.99167e+00 -1.59800e+00 -2.38534e+00
4.09600e+05 2.04800e+03 -1.70522e+00 -1.56629e+00 -1.84415e+00 -1.99735e+00 -1.59683e+00 -2.39787e+00
4.09920e+05 2.04900e+03 -2.18345e+00 -1.72074e+00 -2.64617e+00 -2.00283e+00 -1.59579e+00 -2.40987e+00
4.10240e+05 2.05100e+03 -2.07566e+00 -1.52414e+00 -2.62717e+00 -2.00802e+00 -1.59488e+00 -2.42116e+00
4.10560e+05 2.05200e+03 -2.34849e+00 -1.83366e+00 -2.86333e+00 -2.01282e+00 -1.59409e+00 -2.43155e+00
4.10880e+05 2.05400e+03 -2.25812e+00 -1.54935e+00 -2.96688e+00 -2.01714e+00 -1.59343e+00 -2.44086e+00
4.11200e+05 2.05600e+03 -2.11381e+00 -1.59348e+00 -2.63415e+00 -2.02093e+00 -1.59291e+00 -2.44894e+00
4.11520e+05 2.05700e+03 -1.85164e+00 -1.64795e+00 -2.05534e+00 -2.02411e+00 -1.59254e+00 -2.45567e+00
4.11840e+05 2.05900e+03 -1.88203e+00 -1.71515e+00 -2.04890e+00 -2.02665e+00 -1.59234e+00 -2.46097e+00
4.12160e+05 2.06000e+03 -1.65314e+00 -1.64756e+00 -1.65872e+00 -2.02857e+00 -1.59232e+00 -2.46482e+00
4.12480e+05 2.06200e+03 -2.05374e+00 -1.59372e+00 -2.51376e+00 -2.02987e+00 -1.59252e+00 -2.46721e+00
4.12800e+05 2.06400e+03 -2.13999e+00 -1.55275e+00 -2.72723e+00 -2.03059e+00 -1.59295e+00 -2.46822e+00
4.13120e+05 2.06500e+03 -2.25652e+00 -1.60339e+00 -2.90966e+00 -2.03078e+00 -1.59363e+00 -2.46794e+00
4.13440e+05 2.06700e+03 -2.27266e+00 -1.69239e+00 -2.85294e+00 -2.03057e+00 -1.59458e+00 -2.46655e+00
4.13760e+05 2.06800e+03 -2.27821e+00 -1.62674e+00 -2.92969e+00 -2.03001e+00 -1.59577e+00 -2.46425e+00
4.14080e+05 2.07000e+03 -2.16977e+00 -1.74237e+00 -2.59717e+00 -2.02925e+00 -1.59722e+00 -2.46128e+00
4.14400e+05 2.07200e+03 -2.05327e+00 -1.49576e+00 -2.61078e+00 -2.02838e+00 -1.59888e+00 -2.45788e+00
4.14720e+05 2.07300e+03 -2.08699e+00 -1.56483e+00 -2.60916e+00 -2.02751e+00 -1.60073e+00 -2.45429e+00
4.15040e+05 2.07500e+03 -2.18647e+00 -1.52375e+00 -2.84918e+00 -2.02672e+00 -1.60271e+00 -2.45072e+00
4.15360e+05 2.07600e+03 -2.18788e+00 -1.41804e+00 -2.95772e+00 -2.02606e+00 -1.60477e+00 -2.44735e+00
4.15680e+05 2.07800e+03 -2.14086e+00 -1.55228e+00 -2.72945e+00 -2.02560e+00 -1.60685e+00 -2.44435e+00
4.16000e+05 2.08000e+03 -2.15346e+00 -1.54213e+00 -2.76478e+00 -2.02537e+00 -1.60888e+00 -2.44186e+00
4.16320e+05 2.08100e+03 -2.21199e+00 -1.51809e+00 -2.90589e+00 -2.02542e+00 -1.61080e+00 -2.44003e+00
4.16640e+05 2.08300e+03 -1.75411e+00 -1.47751e+00 -2.03071e+00 -2.02576e+00 -1.61256e+00 -2.43896e+00
4.16960e+05 2.08400e+03 -1.92300e+00 -1.57618e+00 -2.26981e+00 -2.02644e+00 -1.61409e+00 -2.43878e+00
4.17280e+05 2.08600e+03 -1.92578e+00 -1.72357e+00 -2.12799e+00 -2.02747e+00 -1.61535e+00 -2.43959e+00
4.17600e+05 2.08800e+03 -1.89741e+00 -1.50061e+00 -2.29421e+00 -2.02889e+00 -1.61631e+00 -2.44148e+00
4.17920e+05 2.08900e+03 -1.76837e+00 -1.24766e+00 -2.28908e+00 -2.03073e+00 -1.61694e+00 -2.44451e+00
4.18240e+05 2.09100e+03 -1.80574e+00 -1.69578e+00 -1.91570e+00 -2.03297e+00 -1.61722e+00 -2.44873e+00
4.18560e+05 2.09200e+03 -1.82327e+00 -1.59465e+00 -2.05190e+00 -2.03566e+00 -1.61715e+00 -2.45416e+00
4.18880e+05 2.09400e+03 -1.82038e+00 -1.56535e+00 -2.07541e+00 -2.03876e+00 -1.61674e+00 -2.46077e+00
4.19200e+05 2.09600e+03 -1.73231e+00 -1.71287e+00 -1.75176e+00 -2.04226e+00 -1.61602e+00 -2.46851e+00
4.19520e+05 2.09700e+03 -2.03618e+00 -1.64111e+00 -2.43125e+00 -2.04612e+00 -1.61501e+00 -2.47723e+00
4.19840e+05 2.09900e+03 -1.74791e+00 -1.73638e+00 -1.75944e+00 -2.05025e+00 -1.61374e+00 -2.48676e+00
4.20160e+05 2.10000e+03 -1.60486e+00 -1.49046e+00 -1.71927e+00 -2.05456e+00 -1.61227e+00 -2.49684e+00
4.20480e+05 2.10200e+03 -1.96023e+00 -1.65673e+00 -2.26372e+00 -2.05890e+00 -1.61063e+00 -2.50717e+00
4.20800e+05 2.10400e+03 -1.78122e+00 -1.62304e+00 -1.93940e+00 -2.06311e+00 -1.60886e+00 -2.51737e+00
4.21120e+05 2.10500e+03 -1.54862e+00 -1.44075e+00 -1.65650e+00 -2.06703e+00 -1.60701e+00 -2.52704e+00
4.21440e+05 2.10700e+03 -1.85234e+00 -1.52015e+00 -2.18452e+00 -2.07043e+00 -1.60510e+00 -2.53576e+00
4.21760e+05 2.10800e+03 -2.01492e+00 -1.60040e+00 -2.42945e+00 -2.07314e+00 -1.60318e+00 -2.54310e+00
4.22080e+05 2.11000e+03 -1.81268e+00 -1.65177e+00 -1.97358e+00 -2.07497e+00 -1.60129e+00 -2.54865e+00
4.22400e+05 2.11200e+03 -1.72751e+00 -1.61255e+00 -1.84248e+00 -2.07576e+00 -1.59945e+00 -2.55207e+00
4.22720e+05 2.11300e+03 -1.71977e+00 -1.61012e+00 -1.82943e+00 -2.07538e+00 -1.59771e+00 -2.55305e+00
4.23040e+05 2.11500e+03 -1.68163e+00 -1.48588e+00 -1.87738e+00 -2.07374e+00 -1.59608e+00 -2.55139e+00
4.23360e+05 2.11600e+03 -1.61435e+00 -1.53119e+00 -1.69752e+00 -2.07078e+00 -1.59461e+00 -2.54696e+00
4.23680e+05 2.11800e+03 -1.78428e+00 -1.66760e+00 -1.90095e+00 -2.06650e+00 -1.59329e+00 -2.53971e+00
4.24000e+05 2.12000e+03 -2.40342e+00 -1.43127e+00 -3.37557e+00 -2.06092e+00 -1.59215e+00 -2.52969e+00
4.24320e+05 2.12100e+03 -1.91631e+00 -1.67443e+00 -2.15818e+00 -2.05410e+00 -1.59119e+00 -2.51702e+00
4.24640e+05 2.12300e+03 -1.65812e+00 -1.40305e+00 -1.91319e+00 -2.04614e+00 -1.59041e+00 -2.50187e+00
4.24960e+05 2.12400e+03 -1.74703e+00 -1.66241e+00 -1.83165e+00 -2.03714e+00 -1.58981e+00 -2.48447e+00
4.25280e+05 2.12600e+03 -2.07823e+00 -1.46899e+00 -2.68746e+00 -2.02725e+00 -1.58939e+00 -2.46510e+00
4.25600e+05 2.12800e+03 -2.42727e+00 -1.77574e+00 -3.07879e+00 -2.01658e+00 -1.58912e+00 -2.44403e+00
4.25920e+05 2.12900e+03 -2.11801e+00 -1.47213e+00 -2.76389e+00 -2.00529e+00 -1.58900e+00 -2.42158e+00
4.26240e+05 2.13100e+03 -1.71152e+00 -1.67982e+00 -1.74322e+00 -1.99354e+00 -1.58901e+00 -2.39807e+00
4.26560e+05 2.13200e+03 -2.12432e+00 -1.36524e+00 -2.88341e+00 -1.98148e+00 -1.58913e+00 -2.37383e+00
4.26880e+05 2.13400e+03 -2.33925e+00 -1.70789e+00 -2.97062e+00 -1.96927e+00 -1.58933e+00 -2.34920e+00
4.27200e+05 2.13600e+03 -2.06706e+00 -1.42116e+00 -2.71297e+00 -1.95706e+00 -1.58959e+00 -2.32453e+00
4.27520e+05 2.13700e+03 -2.09795e+00 -1.63414e+00 -2.56177e+00 -1.94503e+00 -1.58987e+00 -2.30018e+00
4.27840e+05 2.13900e+03 -1.69508e+00 -1.51305e+00 -1.87712e+00 -1.93334e+00 -1.59016e+00 -2.27651e+00
4.28160e+05 2.14000e+03 -1.68667e+00 -1.64386e+00 -1.72947e+00 -1.92216e+00 -1.59042e+00 -2.25389e+00
4.28480e+05 2.14200e+03 -1.78920e+00 -1.59173e+00 -1.98667e+00 -1.91166e+00 -1.59064e+00 -2.23269e+00
4.28800e+05 2.14400e+03 -1.75250e+00 -1.68997e+00 -1.81503e+00 -1.90203e+00 -1.59079e+00 -2.21326e+00
4.29120e+05 2.14500e+03 -1.66625e+00 -1.64989e+00 -1.68261e+00 -1.89339e+00 -1.59085e+00 -2.19594e+00
4.29440e+05 2.14700e+03 -1.73957e+00 -1.36781e+00 -2.11132e+00 -1.88593e+00 -1.59082e+00 -2.18105e+00
4.29760e+05 2.14800e+03 -1.89556e+00 -1.65644e+00 -2.13468e+00 -1.87976e+00 -1.59068e+00 -2.16885e+00
4.30080e+05 2.15000e+03 -1.96303e+00 -1.68710e+00 -2.23896e+00 -1.87499e+00 -1.59043e+00 -2.15955e+00
4.30400e+05 2.15200e+03 -1.78800e+00 -1.60543e+00 -1.97056e+00 -1.87167e+00 -1.59007e+00 -2.15326e+00
4.30720e+05 2.15300e+03 -1.81662e+00 -1.50080e+00 -2.13244e+00 -1.86980e+00 -1.58961e+00 -2.15000e+00
4.31040e+05 2.15500e+03 -2.13416e+00 -1.98701e+00 -2.28132e+00 -1.86936e+00 -1.58906e+00 -2.14967e+00
4.31360e+05 2.15600e+03 -2.29461e+00 -1.51888e+00 -3.07034e+00 -1.87026e+00 -1.58844e+00 -2.15207e+00
4.31680e+05 2.15800e+03 -2.29252e+00 -1.64099e+00 -2.94405e+00 -1.87232e+00 -1.58777e+00 -2.15687e+00
4.32000e+05 2.16000e+03 -2.33982e+00 -1.71349e+00 -2.96616e+00 -1.87537e+00 -1.58709e+00 -2.16365e+00
4.32320e+05 2.16100e+03 -2.05253e+00 -1.50100e+00 -2.60407e+00 -1.87918e+00 -1.58643e+00 -2.17193e+00
4.32640e+05 2.16300e+03 -2.17256e+00 -1.65619e+00 -2.68893e+00 -1.88349e+00 -1.58581e+00 -2.18117e+00
4.32960e+05 2.16400e+03 -1.91375e+00 -1.60567e+00 -2.22182e+00 -1.88805e+00 -1.58526e+00 -2.19084e+00
4.33280e+05 2.16600e+03 -2.41025e+00 -1.35892e+00 -3.46158e+00 -1.89262e+00 -1.58482e+00 -2.20042e+00
4.33600e+05 2.16800e+03 -2.51297e+00 -1.73839e+00 -3.28755e+00 -1.89700e+00 -1.58452e+00 -2.20948e+00
4.33920e+05 2.16900e+03 -2.25180e+00 -1.62795e+00 -2.87565e+00 -1.90105e+00 -1.58441e+00 -2.21769e+00
4.34240e+05 2.17100e+03 -2.33181e+00 -1.61306e+00 -3.05057e+00 -1.90468e+00 -1.58452e+00 -2.22484e+00
4.34560e+05 2.17200e+03 -1.80061e+00 -1.65095e+00 -1.95027e+00 -1.90790e+00 -1.58488e+00 -2.23092e+00
4.34880e+05 2.17400e+03 -1.57285e+00 -1.55253e+00 -1.59316e+00 -1.91078e+00 -1.58553e+00 -2.23603e+00
4.35200e+05 2.17600e+03 -1.81088e+00 -1.71183e+00 -1.90992e+00 -1.91346e+00 -1.58648e+00 -2.24045e+00
4.35520e+05 2.17700e+03 -1.81028e+00 -1.56039e+00 -2.06016e+00 -1.91614e+00 -1.58773e+00 -2.24454e+00
4.35840e+05 2.17900e+03 -2.18267e+00 -1.49942e+00 -2.86592e+00 -1.91902e+00 -1.58927e+00 -2.24878e+00
4.36160e+05 2.18000e+03 -2.28225e+00 -1.56681e+00 -2.99769e+00 -1.92236e+00 -1.59106e+00 -2.25366e+00
4.36480e+05 2.18200e+03 -1.73145e+00 -1.63860e+00 -1.82431e+00 -1.92636e+00 -1.59307e+00 -2.25966e+00
4.36800e+05 2.18400e+03 -1.85150e+00 -1.80891e+00 -1.89410e+00 -1.93122e+00 -1.59524e+00 -2.26721e+00
4.37120e+05 2.18500e+03 -1.82106e+00 -1.37089e+00 -2.27123e+00 -1.93707e+00 -1.59752e+00 -2.27661e+00
4.37440e+05 2.18700e+03 -2.29597e+00 -1.47143e+00 -3.12051e+00 -1.94392e+00 -1.59984e+00 -2.28801e+00
4.37760e+05 2.18800e+03 -1.89136e+00 -1.15620e+00 -2.62652e+00 -1.95179e+00 -1.60216e+00 -2.30141e+00
4.38080e+05 2.19000e+03 -1.77120e+00 -1.45042e+00 -2.09198e+00 -1.96052e+00 -1.60442e+00 -2.31661e+00
4.38400e+05 2.19200e+03 -1.79021e+00 -1.55069e+00 -2.02972e+00 -1.96994e+00 -1.60659e+00 -2.33329e+00
4.38720e+05 2.19300e+03 -1.95321e+00 -1.66027e+00 -2.24615e+00 -1.97980e+00 -1.60862e+00 -2.35098e+00
4.39040e+05 2.19500e+03 -2.04485e+00 -1.72594e+00 -2.36376e+00 -1.98981e+00 -1.61048e+00 -2.36913e+00
4.39360e+05 2.19600e+03 -2.00854e+00 -1.78540e+00 -2.23168e+00 -1.99966e+00 -1.61215e+00 -2.38718e+00
4.39680e+05 2.19800e+03 -1.68347e+00 -1.55188e+00 -1.81506e+00 -2.00907e+00 -1.61360e+00 -2.40454e+00
4.40000e+05 2.20000e+03 -1.87980e+00 -1.61897e+00 -2.14063e+00 -2.01776e+00 -1.61482e+00 -2.42069e+00
4.40320e+05 2.20100e+03 -1.93892e+00 -1.54226e+00 -2.33557e+00 -2.02547e+00 -1.61578e+00 -2.43515e+00
4.40640e+05 2.20300e+03 -2.08004e+00 -1.53138e+00 -2.62869e+00 -2.03201e+00 -1.61646e+00 -2.44757e+00
4.40960e+05 2.20400e+03 -1.74398e+00 -1.72102e+00 -1.76695e+00 -2.03725e+00 -1.61684e+00 -2.45766e+00
4.41280e+05 2.20600e+03 -1.84991e+00 -1.48019e+00 -2.21963e+00 -2.04109e+00 -1.61690e+00 -2.46528e+00
4.41600e+05 2.20800e+03 -2.13474e+00 -1.64275e+00 -2.62672e+00 -2.04350e+00 -1.61665e+00 -2.47036e+00
4.41920e+05 2.20900e+03 -1.65522e+00 -1.40351e+00 -1.90693e+00 -2.04450e+00 -1.61610e+00 -2.47290e+00
4.42240e+05 2.21100e+03 -2.24530e+00 -1.66839e+00 -2.82220e+00 -2.04414e+00 -1.61527e+00 -2.47301e+00
4.42560e+05 2.21200e+03 -2.00169e+00 -1.39317e+00 -2.61022e+00 -2.04250e+00 -1.61418e+00 -2.47083e+00
4.42880e+05 2.21400e+03 -1.59112e+00 -1.47669e+00 -1.70554e+00 -2.03971e+00 -1.61289e+00 -2.46652e+00
4.43200e+05 2.21600e+03 -1.96715e+00 -1.64300e+00 -2.29130e+00 -2.03586e+00 -1.61144e+00 -2.46028e+00
4.43520e+05 2.21700e+03 -2.09177e+00 -1.70585e+00 -2.47769e+00 -2.03109e+00 -1.60987e+00 -2.45232e+00
4.43840e+05 2.21900e+03 -1.80676e+00 -1.57696e+00 -2.03656e+00 -2.02556e+00 -1.60825e+00 -2.44287e+00
4.44160e+05 2.22000e+03 -1.87217e+00 -1.60557e+00 -2.13878e+00 -2.01937e+00 -1.60661e+00 -2.43213e+00
4.44480e+05 2.22200e+03 -1.83925e+00 -1.53312e+00 -2.14537e+00 -2.01268e+00 -1.60499e+00 -2.42037e+00
4.44800e+05 2.22400e+03 -1.80592e+00 -1.53813e+00 -2.07370e+00 -2.00562e+00 -1.60341e+00 -2.40782e+00
4.45120e+05 2.22500e+03 -1.91621e+00 -1.62070e+00 -2.21172e+00 -1.99833e+00 -1.60190e+00 -2.39475e+00
4.45440e+05 2.22700e+03 -2.08047e+00 -1.53271e+00 -2.62823e+00 -1.99095e+00 -1.60046e+00 -2.38144e+00
4.45760e+05 2.22800e+03 -2.35993e+00 -1.90738e+00 -2.81248e+00 -1.98362e+00 -1.59910e+00 -2.36814e+00
4.46080e+05 2.23000e+03 -1.84156e+00 -1.53700e+00 -2.14612e+00 -1.97646e+00 -1.59782e+00 -2.35509e+00
4.46400e+05 2.23200e+03 -1.88139e+00 -1.49581e+00 -2.26696e+00 -1.96955e+00 -1.59661e+00 -2.34250e+00
4.46720e+05 2.23300e+03 -2.00488e+00 -1.68301e+00 -2.32675e+00 -1.96299e+00 -1.59547e+00 -2.33051e+00
4.47040e+05 2.23500e+03 -1.75449e+00 -1.39402e+00 -2.11496e+00 -1.95681e+00 -1.59439e+00 -2.31922e+00
4.47360e+05 2.23600e+03 -2.00445e+00 -1.70673e+00 -2.30217e+00 -1.95103e+00 -1.59339e+00 -2.30867e+00
4.47680e+05 2.23800e+03 -2.03029e+00 -1.79119e+00 -2.26938e+00 -1.94566e+00 -1.59247e+00 -2.29886e+00
4.48000e+05 2.24000e+03 -2.28484e+00 -1.59504e+00 -2.97464e+00 -1.94070e+00 -1.59163e+00 -2.28977e+00
4.48320e+05 2.24100e+03 -2.03214e+00 -1.64229e+00 -2.42200e+00 -1.93613e+00 -1.59090e+00 -2.28136e+00
4.48640e+05 2.24300e+03 -2.02316e+00 -1.50689e+00 -2.53942e+00 -1.93194e+00 -1.59029e+00 -2.27359e+00
4.48960e+05 2.24400e+03 -1.78360e+00 -1.67569e+00 -1.89151e+00 -1.92813e+00 -1.58983e+00 -2.26642e+00
4.49280e+05 2.24600e+03 -2.25471e+00 -1.63134e+00 -2.87808e+00 -1.92468e+00 -1.58954e+00 -2.25982e+00
4.49600e+05 2.24800e+03 -1.93093e+00 -1.75092e+00 -2.11094e+00 -1.92161e+00 -1.58944e+00 -2.25378e+00
4.49920e+05 2.24900e+03 -2.44346e+00 -1.68211e+00 -3.20480e+00 -1.91894e+00 -1.58954e+00 -2.24833e+00
4.50240e+05 2.25100e+03 -1.80161e+00 -1.61309e+00 -1.99014e+00 -1.91667e+00 -1.58985e+00 -2.24349e+00
4.50560e+05 2.25200e+03 -2.07538e+00 -1.63685e+00 -2.51391e+00 -1.91485e+00 -1.59038e+00 -2.23931e+00
4.50880e+05 2.25400e+03 -2.35562e+00 -1.66763e+00 -3.04361e+00 -1.91349e+00 -1.59112e+00 -2.23585e+00
4.51200e+05 2.25600e+03 -1.97564e+00 -1.70281e+00 -2.24847e+00 -1.91262e+00 -1.59204e+00 -2.23320e+00
4.51520e+05 2.25700e+03 -2.49046e+00 -1.72191e+00 -3.25901e+00 -1.91229e+00 -1.59315e+00 -2.23142e+00
4.51840e+05 2.25900e+03 -1.81153e+00 -1.57798e+00 -2.04508e+00 -1.91250e+00 -1.59440e+00 -2.23060e+00
4.52160e+05 2.26000e+03 -2.17331e+00 -1.50626e+00 -2.84036e+00 -1.91329e+00 -1.59579e+00 -2.23080e+00
4.52480e+05 2.26200e+03 -1.99110e+00 -1.59477e+00 -2.38742e+00 -1.91468e+00 -1.59730e+00 -2.23206e+00
4.52800e+05 2.26400e+03 -1.84176e+00 -1.40219e+00 -2.28132e+00 -1.91665e+00 -1.59889e+00 -2.23441e+00
4.53120e+05 2.26500e+03 -2.17196e+00 -1.51661e+00 -2.82731e+00 -1.91921e+00 -1.60056e+00 -2.23786e+00
4.53440e+05 2.26700e+03 -1.96009e+00 -1.70161e+00 -2.21856e+00 -1.92234e+00 -1.60229e+00 -2.24240e+00
4.53760e+05 2.26800e+03 -1.86891e+00 -1.58060e+00 -2.15722e+00 -1.92604e+00 -1.60407e+00 -2.24800e+00
4.54080e+05 2.27000e+03 -2.03831e+00 -1.62066e+00 -2.45596e+00 -1.93025e+00 -1.60586e+00 -2.25464e+00
4.54400e+05 2.27200e+03 -2.31018e+00 -1.62155e+00 -2.99882e+00 -1.93498e+00 -1.60766e+00 -2.26229e+00
4.54720e+05 2.27300e+03 -2.40484e+00 -1.58329e+00 -3.22639e+00 -1.94017e+00 -1.60941e+00 -2.27094e+00
4.55040e+05 2.27500e+03 -1.89451e+00 -1.60419e+00 -2.18484e+00 -1.94582e+00 -1.61110e+00 -2.28054e+00
4.55360e+05 2.27600e+03 -2.28484e+00 -1.63441e+00 -2.93527e+00 -1.95188e+00 -1.61267e+00 -2.29108e+00
4.55680e+05 2.27800e+03 -2.31336e+00 -1.59635e+00 -3.03036e+00 -1.95828e+00 -1.61408e+00 -2.30248e+00
4.56000e+05 2.28000e+03 -2.34390e+00 -1.75734e+00 -2.93046e+00 -1.96497e+00 -1.61528e+00 -2.31467e+00
4.56320e+05 2.28100e+03 -2.28078e+00 -1.47027e+00 -3.09129e+00 -1.97189e+00 -1.61625e+00 -2.32754e+00
4.56640e+05 2.28300e+03 -2.37509e+00 -1.63518e+00 -3.11500e+00 -1.97896e+00 -1.61694e+00 -2.34097e+00
4.56960e+05 2.28400e+03 -1.96416e+00 -1.34911e+00 -2.57921e+00 -1.98608e+00 -1.61736e+00 -2.35480e+00
4.57280e+05 2.28600e+03 -1.90062e+00 -1.57887e+00 -2.22237e+00 -1.99320e+00 -1.61750e+00 -2.36890e+00
4.57600e+05 2.28800e+03 -2.01668e+00 -1.58728e+00 -2.44608e+00 -2.00025e+00 -1.61738e+00 -2.38311e+00
4.57920e+05 2.28900e+03 -1.96171e+00 -1.57162e+00 -2.35180e+00 -2.00716e+00 -1.61702e+00 -2.39730e+00
4.58240e+05 2.29100e+03 -2.27087e+00 -1.61694e+00 -2.92480e+00 -2.01390e+00 -1.61644e+00 -2.41136e+00
4.58560e+05 2.29200e+03 -2.01985e+00 -1.44660e+00 -2.59311e+00 -2.02043e+00 -1.61568e+00 -2.42519e+00
4.58880e+05 2.29400e+03 -2.02055e+00 -1.50396e+00 -2.53715e+00 -2.02677e+00 -1.61476e+00 -2.43877e+00
4.59200e+05 2.29600e+03 -2.42800e+00 -1.73279e+00 -3.12322e+00 -2.03289e+00 -1.61371e+00 -2.45207e+00
4.59520e+05 2.29700e+03 -2.11863e+00 -1.67376e+00 -2.56351e+00 -2.03882e+00 -1.61255e+00 -2.46509e+00
4.59840e+05 2.29900e+03 -2.41074e+00 -1.61917e+00 -3.20232e+00 -2.04458e+00 -1.61129e+00 -2.47786e+00
4.60160e+05 2.30000e+03 -1.96500e+00 -1.58401e+00 -2.34599e+00 -2.05016e+00 -1.60992e+00 -2.49039e+00
4.60480e+05 2.30200e+03 -2.16256e+00 -1.49623e+00 -2.82889e+00 -2.05556e+00 -1.60845e+00 -2.50268e+00
4.60800e+05 2.30400e+03 -2.25449e+00 -1.64939e+00 -2.85959e+00 -2.06079e+00 -1.60688e+00 -2.51469e+00
4.61120e+05 2.30500e+03 -2.30098e+00 -1.54190e+00 -3.06006e+00 -2.06580e+00 -1.60522e+00 -2.52637e+00
4.61440e+05 2.30700e+03 -1.76390e+00 -1.60555e+00 -1.92225e+00 -2.07057e+00 -1.60348e+00 -2.53765e+00
4.61760e+05 2.30800e+03 -1.91422e+00 -1.49287e+00 -2.33557e+00 -2.07508e+00 -1.60168e+00 -2.54848e+00
4.62080e+05 2.31000e+03 -2.17542e+00 -2.17389e+00 -2.17696e+00 -2.07931e+00 -1.59985e+00 -2.55877e+00
4.62400e+05 2.31200e+03 -2.13284e+00 -1.61016e+00 -2.65552e+00 -2.08326e+00 -1.59803e+00 -2.56848e+00
4.62720e+05 2.31300e+03 -2.01432e+00 -1.70783e+00 -2.32081e+00 -2.08692e+00 -1.59627e+00 -2.57758e+00
4.63040e+05 2.31500e+03 -1.93834e+00 -1.46999e+00 -2.40670e+00 -2.09035e+00 -1.59461e+00 -2.58608e+00
4.63360e+05 2.31600e+03 -2.12403e+00 -1.73008e+00 -2.51798e+00 -2.09355e+00 -1.59309e+00 -2.59401e+00
4.63680e+05 2.31800e+03 -2.12458e+00 -1.62588e+00 -2.62327e+00 -2.09658e+00 -1.59176e+00 -2.60139e+00
4.64000e+05 2.32000e+03 -2.19739e+00 -1.67582e+00 -2.71896e+00 -2.09946e+00 -1.59065e+00 -2.60827e+00
4.64320e+05 2.32100e+03 -1.75852e+00 -1.54946e+00 -1.96758e+00 -2.10223e+00 -1.58979e+00 -2.61466e+00
4.64640e+05 2.32300e+03 -2.11722e+00 -1.76392e+00 -2.47053e+00 -2.10487e+00 -1.58920e+00 -2.62053e+00
4.64960e+05 2.32400e+03 -2.01633e+00 -1.63287e+00 -2.39978e+00 -2.10738e+00 -1.58891e+00 -2.62584e+00
4.65280e+05 2.32600e+03 -1.57422e+00 -1.54890e+00 -1.59954e+00 -2.10972e+00 -1.58894e+00 -2.63050e+00
4.65600e+05 2.32800e+03 -2.12955e+00 -1.43741e+00 -2.82170e+00 -2.11186e+00 -1.58932e+00 -2.63440e+00
4.65920e+05 2.32900e+03 -2.44490e+00 -1.53657e+00 -3.35323e+00 -2.11374e+00 -1.59008e+00 -2.63740e+00
4.66240e+05 2.33100e+03 -2.22626e+00 -1.67544e+00 -2.77707e+00 -2.11529e+00 -1.59123e+00 -2.63936e+00
4.66560e+05 2.33200e+03 -2.05025e+00 -1.74476e+00 -2.35574e+00 -2.11648e+00 -1.59280e+00 -2.64015e+00
4.66880e+05 2.33400e+03 -1.64565e+00 -1.53327e+00 -1.75803e+00 -2.11721e+00 -1.59478e+00 -2.63965e+00
4.67200e+05 2.33600e+03 -1.93981e+00 -1.65719e+00 -2.22243e+00 -2.11747e+00 -1.59716e+00 -2.63777e+00
4.67520e+05 2.33700e+03 -1.84434e+00 -1.46799e+00 -2.22070e+00 -2.11719e+00 -1.59992e+00 -2.63446e+00
4.67840e+05 2.33900e+03 -1.98712e+00 -1.74944e+00 -2.22479e+00 -2.11636e+00 -1.60301e+00 -2.62971e+00
4.68160e+05 2.34000e+03 -1.93773e+00 -1.61892e+00 -2.25655e+00 -2.11496e+00 -1.60637e+00 -2.62356e+00
4.68480e+05 2.34200e+03 -1.98922e+00 -1.59793e+00 -2.38050e+00 -2.11302e+00 -1.60990e+00 -2.61614e+00
4.68800e+05 2.34400e+03 -1.71484e+00 -1.63553e+00 -1.79416e+00 -2.11057e+00 -1.61352e+00 -2.60761e+00
4.69120e+05 2.34500e+03 -1.76435e+00 -1.59249e+00 -1.93621e+00 -2.10765e+00 -1.61713e+00 -2.59817e+00
4.69440e+05 2.34700e+03 -2.16961e+00 -1.59472e+00 -2.74450e+00 -2.10434e+00 -1.62061e+00 -2.58807e+00
4.69760e+05 2.34800e+03 -2.01253e+00 -1.45304e+00 -2.57201e+00 -2.10070e+00 -1.62388e+00 -2.57752e+00
4.70080e+05 2.35000e+03 -1.79982e+00 -1.52978e+00 -2.06987e+00 -2.09680e+00 -1.62685e+00 -2.56676e+00
4.70400e+05 2.35200e+03 -2.08647e+00 -1.63541e+00 -2.53753e+00 -2.09269e+00 -1.62944e+00 -2.55595e+00
4.70720e+05 2.35300e+03 -2.09349e+00 -1.63434e+00 -2.55264e+00 -2.08841e+00 -1.63161e+00 -2.54521e+00
4.71040e+05 2.35500e+03 -2.05207e+00 -1.54301e+00 -2.56114e+00 -2.08397e+00 -1.63332e+00 -2.53461e+00
4.71360e+05 2.35600e+03 -1.79690e+00 -1.58453e+00 -2.00927e+00 -2.07937e+00 -1.63455e+00 -2.52418e+00
4.71680e+05 2.35800e+03 -1.84499e+00 -1.66256e+00 -2.02743e+00 -2.07460e+00 -1.63531e+00 -2.51389e+00
4.72000e+05 2.36000e+03 -1.78186e+00 -1.54166e+00 -2.02205e+00 -2.06963e+00 -1.63558e+00 -2.50369e+00
4.72320e+05 2.36100e+03 -2.48177e+00 -1.72615e+00 -3.23739e+00 -2.06447e+00 -1.63540e+00 -2.49354e+00
4.72640e+05 2.36300e+03 -1.70561e+00 -1.56492e+00 -1.84631e+00 -2.05906e+00 -1.63477e+00 -2.48336e+00
4.72960e+05 2.36400e+03 -2.11716e+00 -1.72971e+00 -2.50461e+00 -2.05343e+00 -1.63373e+00 -2.47313e+00
4.73280e+05 2.36600e+03 -2.58391e+00 -1.71798e+00 -3.44984e+00 -2.04755e+00 -1.63228e+00 -2.46282e+00
4.73600e+05 2.36800e+03 -1.79657e+00 -1.30311e+00 -2.29003e+00 -2.04146e+00 -1.63048e+00 -2.45244e+00
4.73920e+05 2.36900e+03 -2.31722e+00 -1.84393e+00 -2.79050e+00 -2.03518e+00 -1.62834e+00 -2.44203e+00
4.74240e+05 2.37100e+03 -2.29406e+00 -1.50206e+00 -3.08606e+00 -2.02878e+00 -1.62593e+00 -2.43163e+00
4.74560e+05 2.37200e+03 -2.05381e+00 -1.49673e+00 -2.61089e+00 -2.02231e+00 -1.62328e+00 -2.42133e+00
4.74880e+05 2.37400e+03 -2.58115e+00 -1.85410e+00 -3.30821e+00 -2.01586e+00 -1.62047e+00 -2.41124e+00
4.75200e+05 2.37600e+03 -2.52144e+00 -1.70528e+00 -3.33760e+00 -2.00955e+00 -1.61757e+00 -2.40152e+00
4.75520e+05 2.37700e+03 -2.01467e+00 -1.62581e+00 -2.40353e+00 -2.00351e+00 -1.61467e+00 -2.39234e+00
4.75840e+05 2.37900e+03 -1.76509e+00 -1.29959e+00 -2.23059e+00 -1.99790e+00 -1.61185e+00 -2.38395e+00
4.76160e+05 2.38000e+03 -1.82686e+00 -1.53732e+00 -2.11640e+00 -1.99290e+00 -1.60919e+00 -2.37661e+00
4.76480e+05 2.38200e+03 -1.95969e+00 -1.73060e+00 -2.18878e+00 -1.98869e+00 -1.60677e+00 -2.37060e+00
4.76800e+05 2.38400e+03 -1.71602e+00 -1.60383e+00 -1.82820e+00 -1.98545e+00 -1.60466e+00 -2.36624e+00
4.77120e+05 2.38500e+03 -1.65297e+00 -1.44488e+00 -1.86105e+00 -1.98337e+00 -1.60290e+00 -2.36383e+00
4.77440e+05 2.38700e+03 -1.93575e+00 -1.59479e+00 -2.27671e+00 -1.98257e+00 -1.60150e+00 -2.36365e+00
4.77760e+05 2.38800e+03 -2.44028e+00 -1.47929e+00 -3.40128e+00 -1.98318e+00 -1.60046e+00 -2.36591e+00
4.78080e+05 2.39000e+03 -1.99776e+00 -1.54754e+00 -2.44799e+00 -1.98525e+00 -1.59976e+00 -2.37075e+00
4.78400e+05 2.39200e+03 -1.68328e+00 -1.45834e+00 -1.90821e+00 -1.98876e+00 -1.59935e+00 -2.37817e+00
4.78720e+05 2.39300e+03 -1.95245e+00 -1.73758e+00 -2.16732e+00 -1.99361e+00 -1.59917e+00 -2.38804e+00
4.79040e+05 2.39500e+03 -1.80494e+00 -1.31454e+00 -2.29534e+00 -1.99962e+00 -1.59915e+00 -2.40010e+00
4.79360e+05 2.39600e+03 -2.00343e+00 -1.72023e+00 -2.28662e+00 -2.00658e+00 -1.59922e+00 -2.41395e+00
4.79680e+05 2.39800e+03 -2.49169e+00 -1.55053e+00 -3.43285e+00 -2.01421e+00 -1.59930e+00 -2.42911e+00
4.80000e+05 2.40000e+03 -1.81843e+00 -1.73865e+00 -1.89821e+00 -2.02217e+00 -1.59931e+00 -2.44502e+00
4.80320e+05 2.40100e+03 -2.00252e+00 -1.71912e+00 -2.28592e+00 -2.03017e+00 -1.59921e+00 -2.46112e+00
4.80640e+05 2.40300e+03 -1.85215e+00 -1.51954e+00 -2.18475e+00 -2.03789e+00 -1.59892e+00 -2.47687e+00
4.80960e+05 2.40400e+03 -1.85886e+00 -1.37449e+00 -2.34323e+00 -2.04510e+00 -1.59844e+00 -2.49177e+00
4.81280e+05 2.40600e+03 -1.95454e+00 -1.50639e+00 -2.40270e+00 -2.05157e+00 -1.59772e+00 -2.50541e+00
4.81600e+05 2.40800e+03 -1.85797e+00 -1.54082e+00 -2.17511e+00 -2.05711e+00 -1.59677e+00 -2.51745e+00
4.81920e+05 2.40900e+03 -1.82029e+00 -1.51310e+00 -2.12747e+00 -2.06163e+00 -1.59559e+00 -2.52767e+00
4.82240e+05 2.41100e+03 -2.24655e+00 -1.76945e+00 -2.72364e+00 -2.06508e+00 -1.59422e+00 -2.53593e+00
4.82560e+05 2.41200e+03 -1.84117e+00 -1.56570e+00 -2.11664e+00 -2.06743e+00 -1.59266e+00 -2.54220e+00
4.82880e+05 2.41400e+03 -1.81841e+00 -1.63358e+00 -2.00325e+00 -2.06876e+00 -1.59098e+00 -2.54653e+00
4.83200e+05 2.41600e+03 -1.89698e+00 -1.67358e+00 -2.12039e+00 -2.06912e+00 -1.58922e+00 -2.54901e+00
4.83520e+05 2.41700e+03 -1.90617e+00 -1.32824e+00 -2.48410e+00 -2.06860e+00 -1.58742e+00 -2.54978e+00
4.83840e+05 2.41900e+03 -1.69070e+00 -1.39866e+00 -1.98273e+00 -2.06731e+00 -1.58563e+00 -2.54899e+00
4.84160e+05 2.42000e+03 -1.93695e+00 -1.58374e+00 -2.29015e+00 -2.06534e+00 -1.58390e+00 -2.54678e+00
4.84480e+05 2.42200e+03 -1.86524e+00 -1.48099e+00 -2.24948e+00 -2.06277e+00 -1.58226e+00 -2.54329e+00
4.84800e+05 2.42400e+03 -1.89233e+00 -1.56168e+00 -2.22299e+00 -2.05969e+00 -1.58074e+00 -2.53864e+00
4.85120e+05 2.42500e+03 -1.64598e+00 -1.39910e+00 -1.89286e+00 -2.05614e+00 -1.57937e+00 -2.53291e+00
4.85440e+05 2.42700e+03 -2.05054e+00 -1.55101e+00 -2.55007e+00 -2.05217e+00 -1.57815e+00 -2.52618e+00
4.85760e+05 2.42800e+03 -1.81826e+00 -1.65092e+00 -1.98560e+00 -2.04780e+00 -1.57710e+00 -2.51851e+00
4.86080e+05 2.43000e+03 -2.15410e+00 -1.39869e+00 -2.90952e+00 -2.04307e+00 -1.57621e+00 -2.50992e+00
4.86400e+05 2.43200e+03 -2.06345e+00 -1.52380e+00 -2.60310e+00 -2.03797e+00 -1.57547e+00 -2.50047e+00
4.86720e+05 2.43300e+03 -1.92450e+00 -1.62779e+00 -2.22121e+00 -2.03252e+00 -1.57485e+00 -2.49018e+00
4.87040e+05 2.43500e+03 -1.79178e+00 -1.71488e+00 -1.86869e+00 -2.02671e+00 -1.57432e+00 -2.47911e+00
4.87360e+05 2.43600e+03 -1.45128e+00 -1.32341e+00 -1.57916e+00 -2.02058e+00 -1.57384e+00 -2.46731e+00
4.87680e+05 2.43800e+03 -1.67844e+00 -1.34585e+00 -2.01104e+00 -2.01412e+00 -1.57336e+00 -2.45487e+00
4.88000e+05 2.44000e+03 -1.77743e+00 -1.71566e+00 -1.83919e+00 -2.00736e+00 -1.57285e+00 -2.44187e+00
4.88320e+05 2.44100e+03 -1.62500e+00 -1.40708e+00 -1.84292e+00 -2.00035e+00 -1.57227e+00 -2.42843e+00
4.88640e+05 2.44300e+03 -1.87072e+00 -1.64020e+00 -2.10124e+00 -1.99313e+00 -1.57158e+00 -2.41468e+00
4.88960e+05 2.44400e+03 -1.81650e+00 -1.59222e+00 -2.04079e+00 -1.98577e+00 -1.57075e+00 -2.40079e+00
4.89280e+05 2.44600e+03 -1.97564e+00 -1.53124e+00 -2.42004e+00 -1.97835e+00 -1.56977e+00 -2.38692e+00
4.89600e+05 2.44800e+03 -1.67130e+00 -1.33701e+00 -2.00559e+00 -1.97094e+00 -1.56864e+00 -2.37324e+00
4.89920e+05 2.44900e+03 -1.75924e+00 -1.65907e+00 -1.85942e+00 -1.96361e+00 -1.56736e+00 -2.35987e+00
4.90240e+05 2.45100e+03 -1.96331e+00 -1.44714e+00 -2.47948e+00 -1.95643e+00 -1.56593e+00 -2.34694e+00
4.90560e+05 2.45200e+03 -1.75421e+00 -1.41271e+00 -2.09571e+00 -1.94943e+00 -1.56437e+00 -2.33448e+00
4.90880e+05 2.45400e+03 -2.01252e+00 -1.49260e+00 -2.53244e+00 -1.94262e+00 -1.56271e+00 -2.32253e+00
4.91200e+05 2.45600e+03 -1.76647e+00 -1.35992e+00 -2.17302e+00 -1.93601e+00 -1.56096e+00 -2.31106e+00
4.91520e+05 2.45700e+03 -1.79256e+00 -1.68418e+00 -1.90094e+00 -1.92958e+00 -1.55917e+00 -2.30000e+00
4.91840e+05 2.45900e+03 -2.02413e+00 -1.70380e+00 -2.34447e+00 -1.92332e+00 -1.55736e+00 -2.28929e+00
4.92160e+05 2.46000e+03 -2.02656e+00 -1.68038e+00 -2.37274e+00 -1.91722e+00 -1.55558e+00 -2.27887e+00
4.92480e+05 2.46200e+03 -1.73216e+00 -1.64715e+00 -1.81717e+00 -1.91126e+00 -1.55385e+00 -2.26867e+00
4.92800e+05 2.46400e+03 -1.94522e+00 -1.72342e+00 -2.16702e+00 -1.90544e+00 -1.55221e+00 -2.25867e+00
4.93120e+05 2.46500e+03 -2.35304e+00 -1.59668e+00 -3.10941e+00 -1.89977e+00 -1.55068e+00 -2.24887e+00
4.93440e+05 2.46700e+03 -2.21895e+00 -1.56340e+00 -2.87449e+00 -1.89428e+00 -1.54926e+00 -2.23930e+00
4.93760e+05 2.46800e+03 -2.15885e+00 -1.43049e+00 -2.88721e+00 -1.88900e+00 -1.54796e+00 -2.23004e+00
4.94080e+05 2.47000e+03 -2.35046e+00 -1.61726e+00 -3.08366e+00 -1.88397e+00 -1.54677e+00 -2.22117e+00
4.94400e+05 2.47200e+03 -2.37819e+00 -1.61523e+00 -3.14115e+00 -1.87923e+00 -1.54568e+00 -2.21279e+00
4.94720e+05 2.47300e+03 -2.35208e+00 -1.45865e+00 -3.24552e+00 -1.87485e+00 -1.54469e+00 -2.20500e+00
4.95040e+05 2.47500e+03 -2.43786e+00 -1.53783e+00 -3.33790e+00 -1.87086e+00 -1.54381e+00 -2.19792e+00
4.95360e+05 2.47600e+03 -2.11966e+00 -1.57013e+00 -2.66919e+00 -1.86735e+00 -1.54304e+00 -2.19166e+00
4.95680e+05 2.47800e+03 -2.19334e+00 -1.33373e+00 -3.05294e+00 -1.86438e+00 -1.54242e+00 -2.18634e+00
4.96000e+05 2.48000e+03 -2.07614e+00 -1.51271e+00 -2.63957e+00 -1.86205e+00 -1.54197e+00 -2.18213e+00
4.96320e+05 2.48100e+03 -2.15055e+00 -1.53761e+00 -2.76349e+00 -1.86048e+00 -1.54173e+00 -2.17922e+00
4.96640e+05 2.48300e+03 -2.20201e+00 -1.57958e+00 -2.82444e+00 -1.85980e+00 -1.54173e+00 -2.17786e+00
4.96960e+05 2.48400e+03 -1.81128e+00 -1.32210e+00 -2.30047e+00 -1.86016e+00 -1.54200e+00 -2.17832e+00
4.97280e+05 2.48600e+03 -1.69148e+00 -1.45905e+00 -1.92391e+00 -1.86172e+00 -1.54255e+00 -2.18089e+00
4.97600e+05 2.48800e+03 -2.00387e+00 -1.65972e+00 -2.34803e+00 -1.86463e+00 -1.54336e+00 -2.18589e+00
4.97920e+05 2.48900e+03 -1.69456e+00 -1.58476e+00 -1.80436e+00 -1.86898e+00 -1.54442e+00 -2.19355e+00
4.98240e+05 2.49100e+03 -1.92908e+00 -1.69330e+00 -2.16485e+00 -1.87488e+00 -1.54568e+00 -2.20409e+00
4.98560e+05 2.49200e+03 -2.30071e+00 -1.61401e+00 -2.98741e+00 -1.88234e+00 -1.54710e+00 -2.21759e+00
4.98880e+05 2.49400e+03 -2.25446e+00 -1.52756e+00 -2.98135e+00 -1.89133e+00 -1.54861e+00 -2.23405e+00
4.99200e+05 2.49600e+03 -2.14337e+00 -1.63428e+00 -2.65247e+00 -1.90172e+00 -1.55014e+00 -2.25330e+00
4.99520e+05 2.49700e+03 -2.09309e+00 -1.42426e+00 -2.76192e+00 -1.91334e+00 -1.55161e+00 -2.27506e+00
4.99840e+05 2.49900e+03 -2.12170e+00 -1.60280e+00 -2.64060e+00 -1.92593e+00 -1.55296e+00 -2.29890e+00


==> ddpg_halfcheetah.dat <==
0.00000e+00 0.00000e+00 -3.04872e+02 -1.72112e+02 -4.37631e+02 -3.04872e+02 -1.72112e+02 -4.37631e+02
6.40000e+02 0.00000e+00 -3.04872e+02 -1.72112e+02 -4.37631e+02 -3.04872e+02 -1.72112e+02 -4.37631e+02
1.28000e+03 1.00000e+00 -3.32585e+02 -2.69399e+02 -3.95770e+02 -3.04872e+02 -1.72112e+02 -4.37631e+02
1.92000e+03 1.00000e+00 -3.32585e+02 -2.69399e+02 -3.95770e+02 -3.04872e+02 -1.72112e+02 -4.37631e+02
2.56000e+03 2.00000e+00 -2.43927e+02 -1.72210e+02 -3.15645e+02 -3.04872e+02 -1.72113e+02 -4.37630e+02
3.20000e+03 3.00000e+00 -3.46973e+02 -2.32285e+02 -4.61660e+02 -3.04875e+02 -1.72125e+02 -4.37626e+02
3.84000e+03 3.00000e+00 -3.46973e+02 -2.32285e+02 -4.61660e+02 -3.04893e+02 -1.72197e+02 -4.37589e+02
4.48000e+03 4.00000e+00 -2.05673e+02 -1.65593e+02 -2.45753e+02 -3.04945e+02 -1.72465e+02 -4.37426e+02
5.12000e+03 5.00000e+00 -2.05290e+02 -1.72911e+02 -2.37669e+02 -3.05035e+02 -1.73171e+02 -4.36898e+02
5.76000e+03 5.00000e+00 -2.05290e+02 -1.72911e+02 -2.37669e+02 -3.05127e+02 -1.74647e+02 -4.35606e+02
6.40000e+03 6.00000e+00 -2.92067e+02 -2.50769e+02 -3.33365e+02 -3.05155e+02 -1.77257e+02 -4.33054e+02
7.04000e+03 7.00000e+00 -3.19368e+02 -2.75195e+02 -3.63541e+02 -3.05020e+02 -1.81265e+02 -4.28776e+02
7.68000e+03 7.00000e+00 -3.19368e+02 -2.75195e+02 -3.63541e+02 -3.04566e+02 -1.86698e+02 -4.22434e+02
8.32000e+03 8.00000e+00 -2.56600e+02 -2.29097e+02 -2.84103e+02 -3.03570e+02 -1.93248e+02 -4.13892e+02
8.96000e+03 8.00000e+00 -2.56600e+02 -2.29097e+02 -2.84103e+02 -3.01800e+02 -2.00335e+02 -4.03265e+02
9.60000e+03 9.00000e+00 -3.07491e+02 -2.24125e+02 -3.90857e+02 -2.99128e+02 -2.07293e+02 -3.90963e+02
1.02400e+04 1.00000e+01 -2.55525e+02 -1.86798e+02 -3.24251e+02 -2.95632e+02 -2.13596e+02 -3.77669e+02
1.08800e+04 1.00000e+01 -2.55525e+02 -1.86798e+02 -3.24251e+02 -2.91610e+02 -2.18997e+02 -3.64222e+02
1.15200e+04 1.10000e+01 -2.50339e+02 -1.44546e+02 -3.56131e+02 -2.87484e+02 -2.23536e+02 -3.51431e+02
1.21600e+04 1.20000e+01 -1.82134e+02 1.33669e+01 -3.77635e+02 -2.83685e+02 -2.27440e+02 -3.39931e+02
1.28000e+04 1.20000e+01 -1.82134e+02 1.33669e+01 -3.77635e+02 -2.80546e+02 -2.30983e+02 -3.30109e+02
1.34400e+04 1.30000e+01 -2.41947e+02 -3.73250e+01 -4.46570e+02 -2.78232e+02 -2.34386e+02 -3.22079e+02
1.40800e+04 1.40000e+01 -3.55460e+02 -2.67898e+02 -4.43022e+02 -2.76720e+02 -2.37770e+02 -3.15670e+02
1.47200e+04 1.40000e+01 -3.55460e+02 -2.67898e+02 -4.43022e+02 -2.75804e+02 -2.41169e+02 -3.10439e+02
1.53600e+04 1.50000e+01 -3.25334e+02 -1.91055e+02 -4.59613e+02 -2.75137e+02 -2.44529e+02 -3.05745e+02
1.60000e+04 1.60000e+01 -3.73468e+02 -1.52477e+02 -5.94458e+02 -2.74315e+02 -2.47636e+02 -3.00993e+02
1.66400e+04 1.60000e+01 -3.73468e+02 -1.52477e+02 -5.94458e+02 -2.73009e+02 -2.49782e+02 -2.96235e+02
1.72800e+04 1.70000e+01 -3.09561e+02 1.61539e+01 -6.35275e+02 -2.71120e+02 -2.49146e+02 -2.93095e+02
1.79200e+04 1.70000e+01 -3.09561e+02 1.61539e+01 -6.35275e+02 -2.68858e+02 -2.43461e+02 -2.94256e+02
1.85600e+04 1.80000e+01 -5.60355e+01 1.63474e+02 -2.75545e+02 -2.66703e+02 -2.33163e+02 -3.00243e+02
1.92000e+04 1.90000e+01 -1.06850e+01 5.17942e+02 -5.39312e+02 -2.65267e+02 -2.21020e+02 -3.09514e+02
1.98400e+04 1.90000e+01 -1.06850e+01 5.17942e+02 -5.39312e+02 -2.65119e+02 -2.09512e+02 -3.20726e+02
2.04800e+04 2.00000e+01 2.04727e+02 7.85405e+02 -3.75950e+02 -2.66564e+02 -1.99947e+02 -3.33181e+02
2.11200e+04 2.10000e+01 1.20349e+03 1.93734e+03 4.69635e+02 -2.69438e+02 -1.92268e+02 -3.46609e+02
2.17600e+04 2.10000e+01 1.20349e+03 1.93734e+03 4.69635e+02 -2.72982e+02 -1.85102e+02 -3.60863e+02
2.24000e+04 2.20000e+01 6.70833e+02 1.07993e+03 2.61734e+02 -2.75866e+02 -1.76183e+02 -3.75549e+02
2.30400e+04 2.30000e+01 1.10626e+03 1.87504e+03 3.37489e+02 -2.76312e+02 -1.63039e+02 -3.89584e+02
2.36800e+04 2.30000e+01 1.10626e+03 1.87504e+03 3.37489e+02 -2.72132e+02 -1.43436e+02 -4.00828e+02
2.43200e+04 2.40000e+01 1.27861e+03 2.05762e+03 4.99592e+02 -2.60655e+02 -1.15147e+02 -4.06163e+02
2.49600e+04 2.40000e+01 1.27861e+03 2.05762e+03 4.99592e+02 -2.38885e+02 -7.55383e+01 -4.02231e+02
2.56000e+04 2.50000e+01 8.87248e+02 1.57983e+03 1.94668e+02 -2.04057e+02 -2.16022e+01 -3.86512e+02
2.62400e+04 2.60000e+01 1.53014e+03 1.98108e+03 1.07920e+03 -1.54309e+02 4.94792e+01 -3.58098e+02
2.68800e+04 2.60000e+01 1.53014e+03 1.98108e+03 1.07920e+03 -8.90990e+01 1.39511e+02 -3.17709e+02
2.75200e+04 2.70000e+01 1.63915e+03 1.91027e+03 1.36803e+03 -9.30487e+00 2.48512e+02 -2.67122e+02
2.81600e+04 2.80000e+01 1.33445e+03 2.13564e+03 5.33261e+02 8.28650e+01 3.74290e+02 -2.08560e+02
2.88000e+04 2.80000e+01 1.33445e+03 2.13564e+03 5.33261e+02 1.84198e+02 5.12620e+02 -1.44224e+02
2.94400e+04 2.90000e+01 1.31796e+03 2.08415e+03 5.51776e+02 2.91100e+02 6.58020e+02 -7.58198e+01
3.00800e+04 3.00000e+01 1.80917e+03 2.24005e+03 1.37829e+03 4.00311e+02 8.04767e+02 -4.14465e+00
3.07200e+04 3.00000e+01 1.80917e+03 2.24005e+03 1.37829e+03 5.09334e+02 9.47751e+02 7.09170e+01
3.13600e+04 3.10000e+01 1.66307e+03 1.99794e+03 1.32820e+03 6.16364e+02 1.08290e+03 1.49830e+02
3.20000e+04 3.20000e+01 1.37778e+03 2.31191e+03 4.43651e+02 7.19943e+02 1.20727e+03 2.32618e+02
3.26400e+04 3.20000e+01 1.37778e+03 2.31191e+03 4.43651e+02 8.18699e+02 1.31905e+03 3.18343e+02
3.32800e+04 3.30000e+01 1.89198e+03 2.17203e+03 1.61193e+03 9.11453e+02 1.41782e+03 4.05091e+02
3.39200e+04 3.30000e+01 1.89198e+03 2.17203e+03 1.61193e+03 9.97488e+02 1.50458e+03 4.90395e+02
3.45600e+04 3.40000e+01 1.87869e+03 2.54155e+03 1.21583e+03 1.07662e+03 1.58146e+03 5.71776e+02
3.52000e+04 3.50000e+01 1.61974e+03 2.07976e+03 1.15971e+03 1.14902e+03 1.65084e+03 6.47195e+02
3.58400e+04 3.50000e+01 1.61974e+03 2.07976e+03 1.15971e+03 1.21496e+03 1.71434e+03 7.15573e+02
3.64800e+04 3.60000e+01 2.38803e+03 2.71804e+03 2.05802e+03 1.27480e+03 1.77241e+03 7.77191e+02
3.71200e+04 3.70000e+01 2.61636e+03 3.05982e+03 2.17290e+03 1.32915e+03 1.82479e+03 8.33512e+02
3.77600e+04 3.70000e+01 2.61636e+03 3.05982e+03 2.17290e+03 1.37886e+03 1.87117e+03 8.86544e+02
3.84000e+04 3.80000e+01 5.05903e+02 1.49358e+03 -4.81777e+02 1.42488e+03 1.91139e+03 9.38367e+02
3.90400e+04 3.90000e+01 1.96478e+03 2.69288e+03 1.23668e+03 1.46831e+03 1.94551e+03 9.91113e+02
3.96800e+04 3.90000e+01 1.96478e+03 2.69288e+03 1.23668e+03 1.51055e+03 1.97405e+03 1.04705e+03
4.03200e+04 4.00000e+01 2.66332e+03 2.87746e+03 2.44917e+03 1.55326e+03 1.99828e+03 1.10823e+03
4.09600e+04 4.00000e+01 2.66332e+03 2.87746e+03 2.44917e+03 1.59756e+03 2.01946e+03 1.17567e+03
4.16000e+04 4.10000e+01 2.58660e+03 3.13743e+03 2.03577e+03 1.64295e+03 2.03723e+03 1.24868e+03
4.22400e+04 4.20000e+01 1.07563e+03 1.78986e+03 3.61387e+02 1.68703e+03 2.04876e+03 1.32531e+03
4.28800e+04 4.20000e+01 1.07563e+03 1.78986e+03 3.61387e+02 1.72677e+03 2.05020e+03 1.40335e+03
4.35200e+04 4.30000e+01 1.90597e+03 2.75586e+03 1.05607e+03 1.76033e+03 2.03944e+03 1.48121e+03
4.41600e+04 4.40000e+01 1.98571e+03 2.80887e+03 1.16255e+03 1.78816e+03 2.01826e+03 1.55806e+03
4.48000e+04 4.40000e+01 1.98571e+03 2.80887e+03 1.16255e+03 1.81253e+03 1.99184e+03 1.63321e+03
4.54400e+04 4.50000e+01 2.03051e+03 2.97049e+03 1.09054e+03 1.83581e+03 1.96612e+03 1.70550e+03
4.60800e+04 4.60000e+01 2.65296e+03 2.93351e+03 2.37240e+03 1.85894e+03 1.94530e+03 1.77258e+03
4.67200e+04 4.60000e+01 2.65296e+03 2.93351e+03 2.37240e+03 1.88113e+03 1.93302e+03 1.82923e+03
4.73600e+04 4.70000e+01 2.71109e+03 3.06467e+03 2.35752e+03 1.90060e+03 1.94291e+03 1.85829e+03
4.80000e+04 4.80000e+01 2.45779e+03 3.06411e+03 1.85147e+03 1.91579e+03 1.98306e+03 1.84852e+03
4.86400e+04 4.80000e+01 2.45779e+03 3.06411e+03 1.85147e+03 1.92628e+03 2.03392e+03 1.81865e+03
4.92800e+04 4.90000e+01 2.22090e+03 3.58072e+03 8.61087e+02 1.93327e+03 2.08911e+03 1.77743e+03
4.99200e+04 4.90000e+01 2.22090e+03 3.58072e+03 8.61087e+02 1.93952e+03 2.14867e+03 1.73037e+03
5.05600e+04 5.00000e+01 3.04560e+03 3.32291e+03 2.76829e+03 1.94871e+03 2.21277e+03 1.68466e+03
5.12000e+04 5.10000e+01 2.96456e+03 3.48740e+03 2.44173e+03 1.96439e+03 2.28066e+03 1.64812e+03
5.18400e+04 5.10000e+01 2.96456e+03 3.48740e+03 2.44173e+03 1.98886e+03 2.35101e+03 1.62671e+03
5.24800e+04 5.20000e+01 2.19883e+03 3.43148e+03 9.66182e+02 2.02262e+03 2.42266e+03 1.62258e+03
5.31200e+04 5.30000e+01 2.41344e+03 2.95986e+03 1.86702e+03 2.06457e+03 2.49500e+03 1.63415e+03
5.37600e+04 5.30000e+01 2.41344e+03 2.95986e+03 1.86702e+03 2.11290e+03 2.56779e+03 1.65801e+03
5.44000e+04 5.40000e+01 3.26987e+03 3.54619e+03 2.99356e+03 2.16581e+03 2.64070e+03 1.69093e+03
5.50400e+04 5.50000e+01 3.33602e+03 3.66417e+03 3.00787e+03 2.22167e+03 2.71309e+03 1.73026e+03
5.56800e+04 5.50000e+01 3.33602e+03 3.66417e+03 3.00787e+03 2.27861e+03 2.78395e+03 1.77326e+03
5.63200e+04 5.60000e+01 2.76115e+03 3.62543e+03 1.89686e+03 2.33430e+03 2.85198e+03 1.81662e+03
5.69600e+04 5.60000e+01 2.76115e+03 3.62543e+03 1.89686e+03 2.38645e+03 2.91567e+03 1.85723e+03
5.76000e+04 5.70000e+01 3.41216e+03 3.68114e+03 3.14318e+03 2.43371e+03 2.97373e+03 1.89370e+03
5.82400e+04 5.80000e+01 3.09327e+03 3.46428e+03 2.72226e+03 2.47636e+03 3.02554e+03 1.92718e+03
5.88800e+04 5.80000e+01 3.09327e+03 3.46428e+03 2.72226e+03 2.51614e+03 3.07134e+03 1.96094e+03
5.95200e+04 5.90000e+01 2.52373e+03 3.94604e+03 1.10142e+03 2.55542e+03 3.11228e+03 1.99855e+03
6.01600e+04 6.00000e+01 3.06411e+03 3.78350e+03 2.34472e+03 2.59627e+03 3.14995e+03 2.04259e+03
6.08000e+04 6.00000e+01 3.06411e+03 3.78350e+03 2.34472e+03 2.63996e+03 3.18593e+03 2.09399e+03
6.14400e+04 6.10000e+01 2.81489e+03 3.87810e+03 1.75169e+03 2.68668e+03 3.22141e+03 2.15195e+03
6.20800e+04 6.20000e+01 3.62148e+03 3.88214e+03 3.36082e+03 2.73538e+03 3.25696e+03 2.21380e+03
6.27200e+04 6.20000e+01 3.62148e+03 3.88214e+03 3.36082e+03 2.78390e+03 3.29280e+03 2.27501e+03
6.33600e+04 6.30000e+01 2.96112e+03 3.78865e+03 2.13358e+03 2.82942e+03 3.32894e+03 2.32990e+03
6.40000e+04 6.40000e+01 3.40263e+03 3.82403e+03 2.98123e+03 2.86924e+03 3.36545e+03 2.37303e+03
6.46400e+04 6.40000e+01 3.40263e+03 3.82403e+03 2.98123e+03 2.90163e+03 3.40246e+03 2.40081e+03
6.52800e+04 6.50000e+01 3.50337e+03 3.84606e+03 3.16068e+03 2.92638e+03 3.44001e+03 2.41275e+03
6.59200e+04 6.50000e+01 3.50337e+03 3.84606e+03 3.16068e+03 2.94483e+03 3.47790e+03 2.41175e+03
6.65600e+04 6.60000e+01 3.69563e+03 4.02593e+03 3.36533e+03 2.95936e+03 3.51561e+03 2.40311e+03
6.72000e+04 6.70000e+01 2.57726e+03 4.37978e+03 7.74736e+02 2.97262e+03 3.55230e+03 2.39294e+03
6.78400e+04 6.70000e+01 2.57726e+03 4.37978e+03 7.74736e+02 2.98698e+03 3.58708e+03 2.38689e+03
6.84800e+04 6.80000e+01 2.68242e+03 4.30697e+03 1.05787e+03 3.00433e+03 3.61920e+03 2.38945e+03
6.91200e+04 6.90000e+01 3.66025e+03 4.34251e+03 2.97798e+03 3.02596e+03 3.64827e+03 2.40364e+03
6.97600e+04 6.90000e+01 3.66025e+03 4.34251e+03 2.97798e+03 3.05239e+03 3.67448e+03 2.43029e+03
7.04000e+04 7.00000e+01 3.47391e+03 4.15653e+03 2.79129e+03 3.08279e+03 3.69873e+03 2.46685e+03
7.10400e+04 7.10000e+01 3.83059e+03 4.11043e+03 3.55075e+03 3.11470e+03 3.72257e+03 2.50683e+03
7.16800e+04 7.10000e+01 3.83059e+03 4.11043e+03 3.55075e+03 3.14450e+03 3.74784e+03 2.54116e+03
7.23200e+04 7.20000e+01 3.78494e+03 4.15616e+03 3.41372e+03 3.16877e+03 3.77618e+03 2.56136e+03
7.29600e+04 7.20000e+01 3.78494e+03 4.15616e+03 3.41372e+03 3.18569e+03 3.80867e+03 2.56272e+03
7.36000e+04 7.30000e+01 3.02237e+03 3.76851e+03 2.27623e+03 3.19578e+03 3.84554e+03 2.54602e+03
7.42400e+04 7.40000e+01 3.73800e+03 4.27545e+03 3.20055e+03 3.20171e+03 3.88599e+03 2.51742e+03
7.48800e+04 7.40000e+01 3.73800e+03 4.27545e+03 3.20055e+03 3.20741e+03 3.92812e+03 2.48671e+03
7.55200e+04 7.50000e+01 3.95954e+03 4.43969e+03 3.47939e+03 3.21686e+03 3.96895e+03 2.46476e+03
7.61600e+04 7.60000e+01 3.93572e+03 4.34785e+03 3.52359e+03 3.23267e+03 4.00443e+03 2.46091e+03
7.68000e+04 7.60000e+01 3.93572e+03 4.34785e+03 3.52359e+03 3.25545e+03 4.02979e+03 2.48112e+03
7.74400e+04 7.70000e+01 3.90673e+03 4.20154e+03 3.61192e+03 3.28402e+03 4.04087e+03 2.52716e+03
7.80800e+04 7.80000e+01 3.69786e+03 4.00546e+03 3.39026e+03 3.31634e+03 4.03565e+03 2.59702e+03
7.87200e+04 7.80000e+01 3.69786e+03 4.00546e+03 3.39026e+03 3.35068e+03 4.01535e+03 2.68601e+03
7.93600e+04 7.90000e+01 3.88042e+03 4.25849e+03 3.50234e+03 3.38618e+03 3.98438e+03 2.78798e+03
8.00000e+04 8.00000e+01 3.25027e+03 4.81201e+03 1.68853e+03 3.42280e+03 3.94937e+03 2.89623e+03
8.06400e+04 8.00000e+01 3.25027e+03 4.81201e+03 1.68853e+03 3.46088e+03 3.91752e+03 3.00424e+03
8.12800e+04 8.10000e+01 4.33106e+03 4.81130e+03 3.85081e+03 3.50052e+03 3.89477e+03 3.10628e+03
8.19200e+04 8.10000e+01 4.33106e+03 4.81130e+03 3.85081e+03 3.54121e+03 3.88442e+03 3.19800e+03
8.25600e+04 8.20000e+01 3.96472e+03 4.52927e+03 3.40017e+03 3.58174e+03 3.88673e+03 3.27674e+03
8.32000e+04 8.30000e+01 4.17619e+03 4.62257e+03 3.72980e+03 3.62031e+03 3.89933e+03 3.34129e+03
8.38400e+04 8.30000e+01 4.17619e+03 4.62257e+03 3.72980e+03 3.65500e+03 3.91831e+03 3.39169e+03
8.44800e+04 8.40000e+01 3.96922e+03 4.27787e+03 3.66058e+03 3.68446e+03 3.93997e+03 3.42896e+03
8.51200e+04 8.50000e+01 3.86083e+03 4.12821e+03 3.59344e+03 3.70859e+03 3.96283e+03 3.45435e+03
8.57600e+04 8.50000e+01 3.86083e+03 4.12821e+03 3.59344e+03 3.72852e+03 3.98840e+03 3.46864e+03
8.64000e+04 8.60000e+01 3.89339e+03 4.57743e+03 3.20935e+03 3.74627e+03 4.01975e+03 3.47279e+03
8.70400e+04 8.70000e+01 4.03847e+03 4.84375e+03 3.23320e+03 3.76402e+03 4.05880e+03 3.46924e+03
8.76800e+04 8.70000e+01 4.03847e+03 4.84375e+03 3.23320e+03 3.78337e+03 4.10457e+03 3.46218e+03
8.83200e+04 8.80000e+01 3.65456e+03 4.47964e+03 2.82948e+03 3.80489e+03 4.15350e+03 3.45629e+03
8.89600e+04 8.80000e+01 3.65456e+03 4.47964e+03 2.82948e+03 3.82806e+03 4.20105e+03 3.45508e+03
8.96000e+04 8.90000e+01 3.98138e+03 4.29713e+03 3.66563e+03 3.85159e+03 4.24328e+03 3.45989e+03
9.02400e+04 9.00000e+01 4.15657e+03 4.83606e+03 3.47709e+03 3.87390e+03 4.27807e+03 3.46973e+03
9.08800e+04 9.00000e+01 4.15657e+03 4.83606e+03 3.47709e+03 3.89358e+03 4.30545e+03 3.48170e+03
9.15200e+04 9.10000e+01 3.48192e+03 4.85369e+03 2.11015e+03 3.90957e+03 4.32707e+03 3.49207e+03
9.21600e+04 9.20000e+01 4.40209e+03 4.85108e+03 3.95311e+03 3.92122e+03 4.34494e+03 3.49750e+03
9.28000e+04 9.20000e+01 4.40209e+03 4.85108e+03 3.95311e+03 3.92850e+03 4.36056e+03 3.49644e+03
9.34400e+04 9.30000e+01 4.36110e+03 4.92931e+03 3.79289e+03 3.93196e+03 4.37464e+03 3.48928e+03
9.40800e+04 9.40000e+01 2.98155e+03 4.55883e+03 1.40427e+03 3.93251e+03 4.38751e+03 3.47751e+03
9.47200e+04 9.40000e+01 2.98155e+03 4.55883e+03 1.40427e+03 3.93114e+03 4.39948e+03 3.46280e+03
9.53600e+04 9.50000e+01 3.48483e+03 5.12490e+03 1.84475e+03 3.92886e+03 4.41113e+03 3.44658e+03
9.60000e+04 9.60000e+01 4.57740e+03 4.96934e+03 4.18546e+03 3.92688e+03 4.42351e+03 3.43026e+03
9.66400e+04 9.60000e+01 4.57740e+03 4.96934e+03 4.18546e+03 3.92647e+03 4.43795e+03 3.41499e+03
9.72800e+04 9.70000e+01 2.68637e+03 4.17517e+03 1.19757e+03 3.92811e+03 4.45544e+03 3.40078e+03
9.79200e+04 9.70000e+01 2.68637e+03 4.17517e+03 1.19757e+03 3.93089e+03 4.47611e+03 3.38567e+03
9.85600e+04 9.80000e+01 4.60190e+03 5.14602e+03 4.05778e+03 3.93261e+03 4.49920e+03 3.36602e+03
9.92000e+04 9.90000e+01 3.43894e+03 5.15433e+03 1.72354e+03 3.93091e+03 4.52340e+03 3.33843e+03
9.98400e+04 9.90000e+01 3.43894e+03 5.15433e+03 1.72354e+03 3.92434e+03 4.54649e+03 3.30219e+03
1.00480e+05 1.00000e+02 3.66045e+03 5.29475e+03 2.02615e+03 3.91249e+03 4.56419e+03 3.26079e+03
1.01120e+05 1.01000e+02 4.68742e+03 4.89213e+03 4.48272e+03 3.89595e+03 4.57048e+03 3.22141e+03
1.01760e+05 1.01000e+02 4.68742e+03 4.89213e+03 4.48272e+03 3.87615e+03 4.56006e+03 3.19224e+03
1.02400e+05 1.02000e+02 4.49308e+03 4.79796e+03 4.18820e+03 3.85504e+03 4.53137e+03 3.17872e+03
1.03040e+05 1.03000e+02 3.66069e+03 4.96805e+03 2.35333e+03 3.83454e+03 4.48775e+03 3.18132e+03
1.03680e+05 1.03000e+02 3.66069e+03 4.96805e+03 2.35333e+03 3.81627e+03 4.43629e+03 3.19624e+03
1.04320e+05 1.04000e+02 4.40316e+03 4.84147e+03 3.96485e+03 3.80183e+03 4.38544e+03 3.21821e+03
1.04960e+05 1.04000e+02 4.40316e+03 4.84147e+03 3.96485e+03 3.79319e+03 4.34299e+03 3.24339e+03
1.05600e+05 1.05000e+02 4.50010e+03 4.94514e+03 4.05506e+03 3.79256e+03 4.31438e+03 3.27075e+03
1.06240e+05 1.06000e+02 4.44956e+03 4.61635e+03 4.28278e+03 3.80155e+03 4.30115e+03 3.30195e+03
1.06880e+05 1.06000e+02 4.44956e+03 4.61635e+03 4.28278e+03 3.82043e+03 4.30051e+03 3.34035e+03
1.07520e+05 1.07000e+02 4.26427e+03 5.51231e+03 3.01622e+03 3.84800e+03 4.30676e+03 3.38924e+03
1.08160e+05 1.08000e+02 4.88272e+03 5.26707e+03 4.49837e+03 3.88219e+03 4.31434e+03 3.45004e+03
1.08800e+05 1.08000e+02 4.88272e+03 5.26707e+03 4.49837e+03 3.92090e+03 4.32030e+03 3.52150e+03
1.09440e+05 1.09000e+02 4.64872e+03 4.83645e+03 4.46099e+03 3.96241e+03 4.32473e+03 3.60008e+03
1.10080e+05 1.10000e+02 4.77107e+03 4.95063e+03 4.59151e+03 4.00548e+03 4.32963e+03 3.68133e+03
1.10720e+05 1.10000e+02 4.77107e+03 4.95063e+03 4.59151e+03 4.04924e+03 4.33705e+03 3.76144e+03
1.11360e+05 1.11000e+02 4.80008e+03 4.85440e+03 4.74575e+03 4.09320e+03 4.34796e+03 3.83844e+03
1.12000e+05 1.12000e+02 5.02936e+03 5.36330e+03 4.69542e+03 4.13727e+03 4.36276e+03 3.91178e+03
1.12640e+05 1.12000e+02 5.02936e+03 5.36330e+03 4.69542e+03 4.18171e+03 4.38306e+03 3.98037e+03
1.13280e+05 1.13000e+02 4.84823e+03 5.04362e+03 4.65283e+03 4.22691e+03 4.41280e+03 4.04102e+03
1.13920e+05 1.13000e+02 4.84823e+03 5.04362e+03 4.65283e+03 4.27316e+03 4.45618e+03 4.09013e+03
1.14560e+05 1.14000e+02 4.78335e+03 4.80849e+03 4.75821e+03 4.32051e+03 4.51301e+03 4.12802e+03
1.15200e+05 1.15000e+02 4.96822e+03 5.27619e+03 4.66026e+03 4.36887e+03 4.57783e+03 4.15992e+03
1.15840e+05 1.15000e+02 4.96822e+03 5.27619e+03 4.66026e+03 4.41799e+03 4.64398e+03 4.19200e+03
1.16480e+05 1.16000e+02 4.88783e+03 5.17371e+03 4.60196e+03 4.46747e+03 4.70675e+03 4.22820e+03
1.17120e+05 1.17000e+02 4.91648e+03 5.22727e+03 4.60570e+03 4.51669e+03 4.76364e+03 4.26974e+03
1.17760e+05 1.17000e+02 4.91648e+03 5.22727e+03 4.60570e+03 4.56474e+03 4.81363e+03 4.31585e+03
1.18400e+05 1.18000e+02 5.06199e+03 5.26030e+03 4.86368e+03 4.61062e+03 4.85661e+03 4.36463e+03
1.19040e+05 1.19000e+02 4.91175e+03 5.15932e+03 4.66418e+03 4.65340e+03 4.89306e+03 4.41374e+03
1.19680e+05 1.19000e+02 4.91175e+03 5.15932e+03 4.66418e+03 4.69240e+03 4.92399e+03 4.46081e+03
1.20320e+05 1.20000e+02 5.00175e+03 5.25121e+03 4.75229e+03 4.72729e+03 4.95072e+03 4.50386e+03
1.20960e+05 1.20000e+02 5.00175e+03 5.25121e+03 4.75229e+03 4.75811e+03 4.97466e+03 4.54156e+03
1.21600e+05 1.21000e+02 5.18264e+03 5.43603e+03 4.92924e+03 4.78519e+03 4.99700e+03 4.57339e+03
1.22240e+05 1.22000e+02 4.90485e+03 5.14090e+03 4.66880e+03 4.80910e+03 5.01852e+03 4.59968e+03
1.22880e+05 1.22000e+02 4.90485e+03 5.14090e+03 4.66880e+03 4.83043e+03 5.03950e+03 4.62137e+03
1.23520e+05 1.23000e+02 5.20499e+03 5.46765e+03 4.94233e+03 4.84974e+03 5.05983e+03 4.63965e+03
1.24160e+05 1.24000e+02 4.94660e+03 5.37345e+03 4.51976e+03 4.86754e+03 5.07937e+03 4.65571e+03
1.24800e+05 1.24000e+02 4.94660e+03 5.37345e+03 4.51976e+03 4.88432e+03 5.09807e+03 4.67056e+03
1.25440e+05 1.25000e+02 5.23734e+03 5.46730e+03 5.00739e+03 4.90047e+03 5.11606e+03 4.68488e+03
1.26080e+05 1.26000e+02 4.91274e+03 5.25986e+03 4.56562e+03 4.91627e+03 5.13353e+03 4.69900e+03
1.26720e+05 1.26000e+02 4.91274e+03 5.25986e+03 4.56562e+03 4.93182e+03 5.15071e+03 4.71293e+03
1.27360e+05 1.27000e+02 5.04875e+03 5.33553e+03 4.76197e+03 4.94711e+03 5.16783e+03 4.72639e+03
1.28000e+05 1.28000e+02 4.90924e+03 5.52149e+03 4.29699e+03 4.96203e+03 5.18509e+03 4.73897e+03
1.28640e+05 1.28000e+02 4.90924e+03 5.52149e+03 4.29699e+03 4.97645e+03 5.20260e+03 4.75030e+03
1.29280e+05 1.29000e+02 5.27919e+03 5.47783e+03 5.08055e+03 4.99019e+03 5.22016e+03 4.76022e+03
1.29920e+05 1.29000e+02 5.27919e+03 5.47783e+03 5.08055e+03 5.00297e+03 5.23723e+03 4.76871e+03
1.30560e+05 1.30000e+02 3.71486e+03 5.73874e+03 1.69097e+03 5.01438e+03 5.25307e+03 4.77570e+03
1.31200e+05 1.31000e+02 5.15169e+03 5.38924e+03 4.91415e+03 5.02397e+03 5.26707e+03 4.78087e+03
1.31840e+05 1.31000e+02 5.15169e+03 5.38924e+03 4.91415e+03 5.03135e+03 5.27887e+03 4.78383e+03
1.32480e+05 1.32000e+02 5.12411e+03 5.36677e+03 4.88146e+03 5.03620e+03 5.28775e+03 4.78465e+03
1.33120e+05 1.33000e+02 5.27602e+03 5.53394e+03 5.01811e+03 5.03795e+03 5.29146e+03 4.78443e+03
1.33760e+05 1.33000e+02 5.27602e+03 5.53394e+03 5.01811e+03 5.03537e+03 5.28571e+03 4.78502e+03
1.34400e+05 1.34000e+02 5.27117e+03 5.51300e+03 5.02934e+03 5.02706e+03 5.26616e+03 4.78797e+03
1.35040e+05 1.35000e+02 5.30416e+03 5.55705e+03 5.05127e+03 5.01239e+03 5.23185e+03 4.79294e+03
1.35680e+05 1.35000e+02 5.30416e+03 5.55705e+03 5.05127e+03 4.99230e+03 5.18811e+03 4.79650e+03
1.36320e+05 1.36000e+02 4.14055e+03 5.93794e+03 2.34316e+03 4.96946e+03 5.14663e+03 4.79229e+03
1.36960e+05 1.36000e+02 4.14055e+03 5.93794e+03 2.34316e+03 4.94768e+03 5.12025e+03 4.77511e+03
1.37600e+05 1.37000e+02 5.32664e+03 5.55650e+03 5.09679e+03 4.93093e+03 5.11358e+03 4.74829e+03
1.38240e+05 1.38000e+02 5.28787e+03 5.57175e+03 5.00399e+03 4.92230e+03 5.12156e+03 4.72304e+03
1.38880e+05 1.38000e+02 5.28787e+03 5.57175e+03 5.00399e+03 4.92303e+03 5.13699e+03 4.70907e+03
1.39520e+05 1.39000e+02 5.29978e+03 5.61517e+03 4.98438e+03 4.93201e+03 5.15486e+03 4.70915e+03
1.40160e+05 1.40000e+02 5.30885e+03 5.49225e+03 5.12545e+03 4.94624e+03 5.17323e+03 4.71925e+03
1.40800e+05 1.40000e+02 5.30885e+03 5.49225e+03 5.12545e+03 4.96217e+03 5.19356e+03 4.73079e+03
1.41440e+05 1.41000e+02 5.49335e+03 5.77216e+03 5.21454e+03 4.97708e+03 5.21980e+03 4.73436e+03
1.42080e+05 1.42000e+02 5.33161e+03 5.39232e+03 5.27091e+03 4.98990e+03 5.25501e+03 4.72480e+03
1.42720e+05 1.42000e+02 5.33161e+03 5.39232e+03 5.27091e+03 5.00118e+03 5.29824e+03 4.70412e+03
1.43360e+05 1.43000e+02 4.09004e+03 6.03025e+03 2.14983e+03 5.01245e+03 5.34532e+03 4.67959e+03
1.44000e+05 1.44000e+02 5.41095e+03 5.75546e+03 5.06644e+03 5.02553e+03 5.39162e+03 4.65943e+03
1.44640e+05 1.44000e+02 5.41095e+03 5.75546e+03 5.06644e+03 5.04191e+03 5.43377e+03 4.65004e+03
1.45280e+05 1.45000e+02 4.24176e+03 6.21057e+03 2.27295e+03 5.06226e+03 5.46960e+03 4.65492e+03
1.45920e+05 1.45000e+02 4.24176e+03 6.21057e+03 2.27295e+03 5.08590e+03 5.49719e+03 4.67460e+03
1.46560e+05 1.46000e+02 4.56147e+03 5.61175e+03 3.51119e+03 5.11046e+03 5.51393e+03 4.70699e+03
1.47200e+05 1.47000e+02 5.50769e+03 5.74616e+03 5.26921e+03 5.13244e+03 5.51708e+03 4.74780e+03
1.47840e+05 1.47000e+02 5.50769e+03 5.74616e+03 5.26921e+03 5.14813e+03 5.50596e+03 4.79030e+03
1.48480e+05 1.48000e+02 5.34862e+03 5.56400e+03 5.13324e+03 5.15444e+03 5.48396e+03 4.82492e+03
1.49120e+05 1.49000e+02 5.38780e+03 5.61126e+03 5.16435e+03 5.14941e+03 5.45809e+03 4.84074e+03
1.49760e+05 1.49000e+02 5.38780e+03 5.61126e+03 5.16435e+03 5.13261e+03 5.43538e+03 4.82984e+03
1.50400e+05 1.50000e+02 5.43539e+03 5.60739e+03 5.26338e+03 5.10559e+03 5.41893e+03 4.79224e+03
1.51040e+05 1.51000e+02 5.51368e+03 5.76530e+03 5.26206e+03 5.07205e+03 5.40784e+03 4.73625e+03
1.51680e+05 1.51000e+02 5.51368e+03 5.76530e+03 5.26206e+03 5.03725e+03 5.40030e+03 4.67420e+03
1.52320e+05 1.52000e+02 4.72362e+03 5.86169e+03 3.58555e+03 5.00690e+03 5.39560e+03 4.61820e+03
1.52960e+05 1.52000e+02 4.72362e+03 5.86169e+03 3.58555e+03 4.98596e+03 5.39401e+03 4.57791e+03
1.53600e+05 1.53000e+02 5.55406e+03 5.93983e+03 5.16829e+03 4.97771e+03 5.39605e+03 4.55937e+03
1.54240e+05 1.54000e+02 5.22371e+03 5.40623e+03 5.04120e+03 4.98335e+03 5.40204e+03 4.56466e+03
1.54880e+05 1.54000e+02 5.22371e+03 5.40623e+03 5.04120e+03 5.00194e+03 5.41184e+03 4.59204e+03
1.55520e+05 1.55000e+02 5.41293e+03 5.71868e+03 5.10718e+03 5.03060e+03 5.42473e+03 4.63647e+03
1.56160e+05 1.56000e+02 5.63707e+03 5.89184e+03 5.38230e+03 5.06527e+03 5.43948e+03 4.69105e+03
1.56800e+05 1.56000e+02 5.63707e+03 5.89184e+03 5.38230e+03 5.10173e+03 5.45474e+03 4.74872e+03
1.57440e+05 1.57000e+02 5.53776e+03 5.80000e+03 5.27551e+03 5.13656e+03 5.46935e+03 4.80376e+03
1.58080e+05 1.58000e+02 5.67822e+03 5.89849e+03 5.45794e+03 5.16763e+03 5.48273e+03 4.85252e+03
1.58720e+05 1.58000e+02 5.67822e+03 5.89849e+03 5.45794e+03 5.19422e+03 5.49482e+03 4.89362e+03
1.59360e+05 1.59000e+02 5.66356e+03 5.89600e+03 5.43112e+03 5.21685e+03 5.50599e+03 4.92772e+03
1.60000e+05 1.60000e+02 5.58144e+03 5.70505e+03 5.45784e+03 5.23690e+03 5.51687e+03 4.95693e+03
1.60640e+05 1.60000e+02 5.58144e+03 5.70505e+03 5.45784e+03 5.25611e+03 5.52828e+03 4.98393e+03
1.61280e+05 1.61000e+02 5.77394e+03 6.02131e+03 5.52658e+03 5.27612e+03 5.54113e+03 5.01111e+03
1.61920e+05 1.61000e+02 5.77394e+03 6.02131e+03 5.52658e+03 5.29819e+03 5.55625e+03 5.04013e+03
1.62560e+05 1.62000e+02 5.75755e+03 6.00791e+03 5.50719e+03 5.32295e+03 5.57418e+03 5.07172e+03
1.63200e+05 1.63000e+02 5.77324e+03 5.90680e+03 5.63968e+03 5.35040e+03 5.59498e+03 5.10583e+03
1.63840e+05 1.63000e+02 5.77324e+03 5.90680e+03 5.63968e+03 5.38005e+03 5.61826e+03 5.14183e+03
1.64480e+05 1.64000e+02 5.68919e+03 5.88325e+03 5.49512e+03 5.41105e+03 5.64329e+03 5.17881e+03
1.65120e+05 1.65000e+02 5.52301e+03 5.81560e+03 5.23042e+03 5.44256e+03 5.66926e+03 5.21586e+03
1.65760e+05 1.65000e+02 5.52301e+03 5.81560e+03 5.23042e+03 5.47390e+03 5.69558e+03 5.25222e+03
1.66400e+05 1.66000e+02 5.49497e+03 5.74896e+03 5.24098e+03 5.50456e+03 5.72176e+03 5.28736e+03
1.67040e+05 1.67000e+02 5.47474e+03 5.73129e+03 5.21818e+03 5.53418e+03 5.74746e+03 5.32089e+03
1.67680e+05 1.67000e+02 5.47474e+03 5.73129e+03 5.21818e+03 5.56231e+03 5.77218e+03 5.35243e+03
1.68320e+05 1.68000e+02 5.62923e+03 5.85862e+03 5.39985e+03 5.58833e+03 5.79531e+03 5.38134e+03
1.68960e+05 1.68000e+02 5.62923e+03 5.85862e+03 5.39985e+03 5.61133e+03 5.81604e+03 5.40663e+03
1.69600e+05 1.69000e+02 5.80895e+03 6.02880e+03 5.58910e+03 5.63025e+03 5.83346e+03 5.42704e+03
1.70240e+05 1.70000e+02 5.80102e+03 6.04208e+03 5.55995e+03 5.64409e+03 5.84670e+03 5.44147e+03
1.70880e+05 1.70000e+02 5.80102e+03 6.04208e+03 5.55995e+03 5.65217e+03 5.85504e+03 5.44930e+03
1.71520e+05 1.71000e+02 5.69522e+03 5.78209e+03 5.60835e+03 5.65453e+03 5.85830e+03 5.45076e+03
1.72160e+05 1.72000e+02 5.81328e+03 6.09315e+03 5.53341e+03 5.65199e+03 5.85706e+03 5.44692e+03
1.72800e+05 1.72000e+02 5.81328e+03 6.09315e+03 5.53341e+03 5.64619e+03 5.85274e+03 5.43964e+03
1.73440e+05 1.73000e+02 5.85579e+03 5.98470e+03 5.72688e+03 5.63926e+03 5.84735e+03 5.43116e+03
1.74080e+05 1.74000e+02 5.76445e+03 5.98072e+03 5.54819e+03 5.63334e+03 5.84292e+03 5.42375e+03
1.74720e+05 1.74000e+02 5.76445e+03 5.98072e+03 5.54819e+03 5.63012e+03 5.84096e+03 5.41928e+03
1.75360e+05 1.75000e+02 5.70125e+03 6.01610e+03 5.38641e+03 5.63062e+03 5.84226e+03 5.41898e+03
1.76000e+05 1.76000e+02 5.87395e+03 6.13074e+03 5.61716e+03 5.63514e+03 5.84691e+03 5.42337e+03
1.76640e+05 1.76000e+02 5.87395e+03 6.13074e+03 5.61716e+03 5.64345e+03 5.85449e+03 5.43242e+03
1.77280e+05 1.77000e+02 5.67314e+03 5.87704e+03 5.46924e+03 5.65494e+03 5.86429e+03 5.44559e+03
1.77920e+05 1.77000e+02 5.67314e+03 5.87704e+03 5.46924e+03 5.66871e+03 5.87553e+03 5.46189e+03
1.78560e+05 1.78000e+02 5.85837e+03 6.20448e+03 5.51227e+03 5.68372e+03 5.88751e+03 5.47993e+03
1.79200e+05 1.79000e+02 5.77358e+03 5.92936e+03 5.61780e+03 5.69891e+03 5.89976e+03 5.49805e+03
1.79840e+05 1.79000e+02 5.77358e+03 5.92936e+03 5.61780e+03 5.71338e+03 5.91206e+03 5.51470e+03
1.80480e+05 1.80000e+02 5.92123e+03 6.22450e+03 5.61796e+03 5.72645e+03 5.92421e+03 5.52869e+03
1.81120e+05 1.81000e+02 5.89233e+03 6.10216e+03 5.68251e+03 5.73774e+03 5.93601e+03 5.53947e+03
1.81760e+05 1.81000e+02 5.89233e+03 6.10216e+03 5.68251e+03 5.74712e+03 5.94718e+03 5.54706e+03
1.82400e+05 1.82000e+02 5.80587e+03 6.12410e+03 5.48764e+03 5.75473e+03 5.95755e+03 5.55191e+03
1.83040e+05 1.83000e+02 5.99548e+03 6.23668e+03 5.75428e+03 5.76093e+03 5.96706e+03 5.55480e+03
1.83680e+05 1.83000e+02 5.99548e+03 6.23668e+03 5.75428e+03 5.76627e+03 5.97595e+03 5.55660e+03
1.84320e+05 1.84000e+02 5.88655e+03 6.06644e+03 5.70666e+03 5.77139e+03 5.98464e+03 5.55814e+03
1.84960e+05 1.84000e+02 5.88655e+03 6.06644e+03 5.70666e+03 5.77686e+03 5.99361e+03 5.56011e+03
1.85600e+05 1.85000e+02 5.70658e+03 6.03706e+03 5.37609e+03 5.78308e+03 6.00319e+03 5.56297e+03
1.86240e+05 1.86000e+02 5.98886e+03 6.14323e+03 5.83450e+03 5.79023e+03 6.01352e+03 5.56695e+03
1.86880e+05 1.86000e+02 5.98886e+03 6.14323e+03 5.83450e+03 5.79835e+03 6.02443e+03 5.57227e+03
1.87520e+05 1.87000e+02 5.94113e+03 6.15891e+03 5.72334e+03 5.80731e+03 6.03563e+03 5.57899e+03
1.88160e+05 1.88000e+02 5.83073e+03 5.99944e+03 5.66202e+03 5.81678e+03 6.04665e+03 5.58691e+03
1.88800e+05 1.88000e+02 5.83073e+03 5.99944e+03 5.66202e+03 5.82625e+03 6.05704e+03 5.59546e+03
1.89440e+05 1.89000e+02 5.95754e+03 6.10480e+03 5.81028e+03 5.83515e+03 6.06640e+03 5.60389e+03
1.90080e+05 1.90000e+02 4.40238e+03 6.32771e+03 2.47706e+03 5.84310e+03 6.07446e+03 5.61174e+03
1.90720e+05 1.90000e+02 4.40238e+03 6.32771e+03 2.47706e+03 5.85000e+03 6.08105e+03 5.61895e+03
1.91360e+05 1.91000e+02 5.95260e+03 6.15287e+03 5.75232e+03 5.85597e+03 6.08598e+03 5.62597e+03
1.92000e+05 1.92000e+02 5.73075e+03 5.82750e+03 5.63401e+03 5.86115e+03 6.08883e+03 5.63347e+03
1.92640e+05 1.92000e+02 5.73075e+03 5.82750e+03 5.63401e+03 5.86528e+03 6.08874e+03 5.64183e+03
1.93280e+05 1.93000e+02 6.12680e+03 6.18455e+03 6.06905e+03 5.86713e+03 6.08402e+03 5.65024e+03
1.93920e+05 1.93000e+02 6.12680e+03 6.18455e+03 6.06905e+03 5.86444e+03 6.07258e+03 5.65631e+03
1.94560e+05 1.94000e+02 6.13326e+03 6.25235e+03 6.01418e+03 5.85488e+03 6.05373e+03 5.65603e+03
1.95200e+05 1.95000e+02 5.72628e+03 6.43557e+03 5.01698e+03 5.83728e+03 6.03023e+03 5.64434e+03
1.95840e+05 1.95000e+02 5.72628e+03 6.43557e+03 5.01698e+03 5.81255e+03 6.00801e+03 5.61708e+03
1.96480e+05 1.96000e+02 5.94343e+03 6.30381e+03 5.58304e+03 5.78368e+03 5.99229e+03 5.57507e+03
1.97120e+05 1.97000e+02 5.88311e+03 6.09415e+03 5.67207e+03 5.75513e+03 5.98418e+03 5.52609e+03
1.97760e+05 1.97000e+02 5.88311e+03 6.09415e+03 5.67207e+03 5.73155e+03 5.98181e+03 5.48129e+03
1.98400e+05 1.98000e+02 5.99658e+03 6.09615e+03 5.89701e+03 5.71651e+03 5.98293e+03 5.45009e+03
1.99040e+05 1.99000e+02 6.20813e+03 6.35601e+03 6.06025e+03 5.71170e+03 5.98603e+03 5.43737e+03
1.99680e+05 1.99000e+02 6.20813e+03 6.35601e+03 6.06025e+03 5.71685e+03 5.99048e+03 5.44321e+03
2.00320e+05 2.00000e+02 6.13625e+03 6.18124e+03 6.09126e+03 5.73017e+03 5.99643e+03 5.46391e+03
2.00960e+05 2.00000e+02 6.13625e+03 6.18124e+03 6.09126e+03 5.74912e+03 6.00446e+03 5.49378e+03
2.01600e+05 2.01000e+02 6.19489e+03 6.52071e+03 5.86907e+03 5.77122e+03 6.01531e+03 5.52713e+03
2.02240e+05 2.02000e+02 6.30020e+03 6.36840e+03 6.23200e+03 5.79458e+03 6.02930e+03 5.55985e+03
2.02880e+05 2.02000e+02 6.30020e+03 6.36840e+03 6.23200e+03 5.81820e+03 6.04610e+03 5.59030e+03
2.03520e+05 2.03000e+02 6.23066e+03 6.43770e+03 6.02361e+03 5.84188e+03 6.06476e+03 5.61899e+03
2.04160e+05 2.04000e+02 6.23828e+03 6.49707e+03 5.97949e+03 5.86591e+03 6.08429e+03 5.64754e+03
2.04800e+05 2.04000e+02 6.23828e+03 6.49707e+03 5.97949e+03 5.89076e+03 6.10410e+03 5.67743e+03
2.05440e+05 2.05000e+02 5.74958e+03 6.70889e+03 4.79027e+03 5.91682e+03 6.12416e+03 5.70947e+03
2.06080e+05 2.06000e+02 6.12161e+03 6.47395e+03 5.76927e+03 5.94425e+03 6.14481e+03 5.74370e+03
2.06720e+05 2.06000e+02 6.12161e+03 6.47395e+03 5.76927e+03 5.97295e+03 6.16638e+03 5.77952e+03
2.07360e+05 2.07000e+02 6.09467e+03 6.29668e+03 5.89266e+03 6.00242e+03 6.18905e+03 5.81579e+03
2.08000e+05 2.08000e+02 6.18692e+03 6.42708e+03 5.94676e+03 6.03169e+03 6.21287e+03 5.85051e+03
2.08640e+05 2.08000e+02 6.18692e+03 6.42708e+03 5.94676e+03 6.05925e+03 6.23793e+03 5.88058e+03
2.09280e+05 2.09000e+02 6.24219e+03 6.63400e+03 5.85039e+03 6.08334e+03 6.26437e+03 5.90231e+03
2.09920e+05 2.09000e+02 6.24219e+03 6.63400e+03 5.85039e+03 6.10238e+03 6.29207e+03 5.91268e+03
2.10560e+05 2.10000e+02 6.20804e+03 6.41112e+03 6.00495e+03 6.11550e+03 6.32028e+03 5.91073e+03
2.11200e+05 2.11000e+02 5.97189e+03 6.44845e+03 5.49533e+03 6.12278e+03 6.34754e+03 5.89802e+03
2.11840e+05 2.11000e+02 5.97189e+03 6.44845e+03 5.49533e+03 6.12520e+03 6.37229e+03 5.87811e+03
2.12480e+05 2.12000e+02 6.43146e+03 6.71370e+03 6.14923e+03 6.12440e+03 6.39334e+03 5.85547e+03
2.13120e+05 2.13000e+02 6.26697e+03 6.46643e+03 6.06751e+03 6.12224e+03 6.41018e+03 5.83430e+03
2.13760e+05 2.13000e+02 6.26697e+03 6.46643e+03 6.06751e+03 6.12035e+03 6.42296e+03 5.81773e+03
2.14400e+05 2.14000e+02 6.23703e+03 6.58520e+03 5.88886e+03 6.11974e+03 6.43222e+03 5.80726e+03
2.15040e+05 2.15000e+02 6.32896e+03 6.55165e+03 6.10627e+03 6.12086e+03 6.43880e+03 5.80291e+03
2.15680e+05 2.15000e+02 6.32896e+03 6.55165e+03 6.10627e+03 6.12375e+03 6.44369e+03 5.80381e+03
2.16320e+05 2.16000e+02 6.29428e+03 6.58403e+03 6.00453e+03 6.12842e+03 6.44793e+03 5.80890e+03
2.16960e+05 2.16000e+02 6.29428e+03 6.58403e+03 6.00453e+03 6.13486e+03 6.45239e+03 5.81733e+03
2.17600e+05 2.17000e+02 6.47452e+03 6.65315e+03 6.29589e+03 6.14308e+03 6.45768e+03 5.82848e+03
2.18240e+05 2.18000e+02 6.33774e+03 6.63501e+03 6.04047e+03 6.15297e+03 6.46407e+03 5.84186e+03
2.18880e+05 2.18000e+02 6.33774e+03 6.63501e+03 6.04047e+03 6.16429e+03 6.47155e+03 5.85703e+03
2.19520e+05 2.19000e+02 6.50217e+03 6.84229e+03 6.16206e+03 6.17675e+03 6.47994e+03 5.87357e+03
2.20160e+05 2.20000e+02 6.37716e+03 6.66133e+03 6.09299e+03 6.19009e+03 6.48901e+03 5.89118e+03
2.20800e+05 2.20000e+02 6.37716e+03 6.66133e+03 6.09299e+03 6.20415e+03 6.49857e+03 5.90972e+03
2.21440e+05 2.21000e+02 5.06979e+03 6.70676e+03 3.43281e+03 6.21886e+03 6.50859e+03 5.92913e+03
2.22080e+05 2.22000e+02 6.35428e+03 6.61860e+03 6.08996e+03 6.23423e+03 6.51918e+03 5.94929e+03
2.22720e+05 2.22000e+02 6.35428e+03 6.61860e+03 6.08996e+03 6.25023e+03 6.53056e+03 5.96990e+03
2.23360e+05 2.23000e+02 6.31115e+03 6.58094e+03 6.04137e+03 6.26656e+03 6.54260e+03 5.99052e+03
2.24000e+05 2.24000e+02 6.38980e+03 6.66343e+03 6.11617e+03 6.28212e+03 6.55377e+03 6.01047e+03
2.24640e+05 2.24000e+02 6.38980e+03 6.66343e+03 6.11617e+03 6.29471e+03 6.56052e+03 6.02890e+03
2.25280e+05 2.25000e+02 5.11903e+03 7.05569e+03 3.18238e+03 6.30152e+03 6.55837e+03 6.04467e+03
2.25920e+05 2.25000e+02 5.11903e+03 7.05569e+03 3.18238e+03 6.30030e+03 6.54452e+03 6.05608e+03
2.26560e+05 2.26000e+02 6.50800e+03 6.83536e+03 6.18064e+03 6.29048e+03 6.52014e+03 6.06082e+03
2.27200e+05 2.27000e+02 6.02915e+03 6.86080e+03 5.19750e+03 6.27346e+03 6.49066e+03 6.05626e+03
2.27840e+05 2.27000e+02 6.02915e+03 6.86080e+03 5.19750e+03 6.25180e+03 6.46308e+03 6.04052e+03
2.28480e+05 2.28000e+02 6.49745e+03 6.54623e+03 6.44867e+03 6.22792e+03 6.44199e+03 6.01385e+03
2.29120e+05 2.29000e+02 6.43249e+03 6.62370e+03 6.24127e+03 6.20335e+03 6.42768e+03 5.97902e+03
2.29760e+05 2.29000e+02 6.43249e+03 6.62370e+03 6.24127e+03 6.17889e+03 6.41877e+03 5.93902e+03
2.30400e+05 2.30000e+02 6.38849e+03 6.63461e+03 6.14237e+03 6.15521e+03 6.41582e+03 5.89460e+03
2.31040e+05 2.31000e+02 6.37113e+03 6.54612e+03 6.19614e+03 6.13334e+03 6.42170e+03 5.84497e+03
2.31680e+05 2.31000e+02 6.37113e+03 6.54612e+03 6.19614e+03 6.11485e+03 6.43877e+03 5.79094e+03
2.32320e+05 2.32000e+02 6.43303e+03 6.57590e+03 6.29017e+03 6.10165e+03 6.46626e+03 5.73704e+03
2.32960e+05 2.32000e+02 6.43303e+03 6.57590e+03 6.29017e+03 6.09548e+03 6.50045e+03 5.69052e+03
2.33600e+05 2.33000e+02 6.49547e+03 6.74201e+03 6.24892e+03 6.09746e+03 6.53643e+03 5.65849e+03
2.34240e+05 2.34000e+02 6.41620e+03 6.66873e+03 6.16366e+03 6.10773e+03 6.56982e+03 5.64564e+03
2.34880e+05 2.34000e+02 6.41620e+03 6.66873e+03 6.16366e+03 6.12547e+03 6.59758e+03 5.65336e+03
2.35520e+05 2.35000e+02 6.55536e+03 6.78580e+03 6.32491e+03 6.14911e+03 6.61815e+03 5.68006e+03
2.36160e+05 2.36000e+02 6.38775e+03 6.65954e+03 6.11597e+03 6.17675e+03 6.63141e+03 5.72209e+03
2.36800e+05 2.36000e+02 6.38775e+03 6.65954e+03 6.11597e+03 6.20653e+03 6.63832e+03 5.77475e+03
2.37440e+05 2.37000e+02 6.48698e+03 6.82693e+03 6.14703e+03 6.23686e+03 6.64048e+03 5.83325e+03
2.38080e+05 2.38000e+02 6.43413e+03 6.66152e+03 6.20674e+03 6.26653e+03 6.63974e+03 5.89332e+03
2.38720e+05 2.38000e+02 6.43413e+03 6.66152e+03 6.20674e+03 6.29470e+03 6.63789e+03 5.95152e+03
2.39360e+05 2.39000e+02 4.65060e+03 7.43313e+03 1.86808e+03 6.32087e+03 6.63640e+03 6.00534e+03
2.40000e+05 2.40000e+02 6.58560e+03 6.79207e+03 6.37914e+03 6.34467e+03 6.63633e+03 6.05301e+03
2.40640e+05 2.40000e+02 6.58560e+03 6.79207e+03 6.37914e+03 6.36589e+03 6.63828e+03 6.09350e+03
2.41280e+05 2.41000e+02 6.47073e+03 6.87987e+03 6.06159e+03 6.38413e+03 6.64236e+03 6.12590e+03
2.41920e+05 2.41000e+02 6.47073e+03 6.87987e+03 6.06159e+03 6.39835e+03 6.64852e+03 6.14819e+03
2.42560e+05 2.42000e+02 6.56267e+03 6.68249e+03 6.44285e+03 6.40635e+03 6.65668e+03 6.15602e+03
2.43200e+05 2.43000e+02 6.58939e+03 6.83266e+03 6.34613e+03 6.40532e+03 6.66697e+03 6.14366e+03
2.43840e+05 2.43000e+02 6.58939e+03 6.83266e+03 6.34613e+03 6.39332e+03 6.67976e+03 6.10688e+03
2.44480e+05 2.44000e+02 6.46562e+03 6.76977e+03 6.16148e+03 6.37070e+03 6.69551e+03 6.04588e+03
2.45120e+05 2.45000e+02 6.37148e+03 6.89494e+03 5.84802e+03 6.34044e+03 6.71411e+03 5.96676e+03
2.45760e+05 2.45000e+02 6.37148e+03 6.89494e+03 5.84802e+03 6.30753e+03 6.73450e+03 5.88056e+03
2.46400e+05 2.46000e+02 6.60211e+03 6.93605e+03 6.26817e+03 6.27757e+03 6.75483e+03 5.80031e+03
2.47040e+05 2.47000e+02 6.51780e+03 6.76905e+03 6.26655e+03 6.25537e+03 6.77318e+03 5.73757e+03
2.47680e+05 2.47000e+02 6.51780e+03 6.76905e+03 6.26655e+03 6.24390e+03 6.78800e+03 5.69980e+03
2.48320e+05 2.48000e+02 6.58048e+03 6.93461e+03 6.22635e+03 6.24394e+03 6.79863e+03 5.68925e+03
2.48960e+05 2.48000e+02 6.58048e+03 6.93461e+03 6.22635e+03 6.25435e+03 6.80524e+03 5.70346e+03
2.49600e+05 2.49000e+02 6.51188e+03 6.95797e+03 6.06578e+03 6.27281e+03 6.80883e+03 5.73679e+03
2.50240e+05 2.50000e+02 6.65336e+03 6.86808e+03 6.43865e+03 6.29657e+03 6.81068e+03 5.78246e+03
2.50880e+05 2.50000e+02 6.65336e+03 6.86808e+03 6.43865e+03 6.32311e+03 6.81205e+03 5.83416e+03
2.51520e+05 2.51000e+02 6.50131e+03 6.90973e+03 6.09290e+03 6.35041e+03 6.81385e+03 5.88696e+03
2.52160e+05 2.52000e+02 6.60434e+03 6.86264e+03 6.34604e+03 6.37706e+03 6.81663e+03 5.93749e+03
2.52800e+05 2.52000e+02 6.60434e+03 6.86264e+03 6.34604e+03 6.40219e+03 6.82061e+03 5.98377e+03
2.53440e+05 2.53000e+02 6.54113e+03 6.86024e+03 6.22201e+03 6.42534e+03 6.82580e+03 6.02488e+03
2.54080e+05 2.54000e+02 6.48926e+03 6.77544e+03 6.20307e+03 6.44637e+03 6.83203e+03 6.06072e+03
2.54720e+05 2.54000e+02 6.48926e+03 6.77544e+03 6.20307e+03 6.46529e+03 6.83900e+03 6.09157e+03
2.55360e+05 2.55000e+02 6.58992e+03 6.94819e+03 6.23166e+03 6.48215e+03 6.84634e+03 6.11795e+03
2.56000e+05 2.56000e+02 6.55335e+03 6.91144e+03 6.19526e+03 6.49702e+03 6.85362e+03 6.14043e+03
2.56640e+05 2.56000e+02 6.55335e+03 6.91144e+03 6.19526e+03 6.50996e+03 6.86033e+03 6.15958e+03
2.57280e+05 2.57000e+02 6.36136e+03 6.69587e+03 6.02685e+03 6.52094e+03 6.86602e+03 6.17586e+03
2.57920e+05 2.57000e+02 6.36136e+03 6.69587e+03 6.02685e+03 6.52995e+03 6.87029e+03 6.18962e+03
2.58560e+05 2.58000e+02 6.57173e+03 6.66418e+03 6.47928e+03 6.53700e+03 6.87298e+03 6.20103e+03
2.59200e+05 2.59000e+02 6.64892e+03 6.86065e+03 6.43720e+03 6.54221e+03 6.87423e+03 6.21019e+03
2.59840e+05 2.59000e+02 6.64892e+03 6.86065e+03 6.43720e+03 6.54572e+03 6.87430e+03 6.21714e+03
2.60480e+05 2.60000e+02 6.63996e+03 7.06193e+03 6.21799e+03 6.54765e+03 6.87337e+03 6.22194e+03
2.61120e+05 2.61000e+02 6.79954e+03 7.02759e+03 6.57150e+03 6.54805e+03 6.87131e+03 6.22479e+03
2.61760e+05 2.61000e+02 6.79954e+03 7.02759e+03 6.57150e+03 6.54703e+03 6.86779e+03 6.22626e+03
2.62400e+05 2.62000e+02 6.77094e+03 7.00838e+03 6.53351e+03 6.54490e+03 6.86251e+03 6.22729e+03
2.63040e+05 2.63000e+02 6.78479e+03 7.09508e+03 6.47450e+03 6.54232e+03 6.85562e+03 6.22901e+03
2.63680e+05 2.63000e+02 6.78479e+03 7.09508e+03 6.47450e+03 6.54016e+03 6.84790e+03 6.23243e+03
2.64320e+05 2.64000e+02 6.70439e+03 7.02816e+03 6.38061e+03 6.53949e+03 6.84070e+03 6.23828e+03
2.64960e+05 2.64000e+02 6.70439e+03 7.02816e+03 6.38061e+03 6.54131e+03 6.83561e+03 6.24700e+03
2.65600e+05 2.65000e+02 6.61834e+03 6.91418e+03 6.32250e+03 6.54643e+03 6.83403e+03 6.25882e+03
2.66240e+05 2.66000e+02 6.62541e+03 7.01890e+03 6.23192e+03 6.55530e+03 6.83691e+03 6.27369e+03
2.66880e+05 2.66000e+02 6.62541e+03 7.01890e+03 6.23192e+03 6.56789e+03 6.84459e+03 6.29120e+03
2.67520e+05 2.67000e+02 6.74349e+03 7.20233e+03 6.28464e+03 6.58366e+03 6.85673e+03 6.31060e+03
2.68160e+05 2.68000e+02 6.64926e+03 7.13467e+03 6.16384e+03 6.60156e+03 6.87238e+03 6.33073e+03
2.68800e+05 2.68000e+02 6.64926e+03 7.13467e+03 6.16384e+03 6.62019e+03 6.89017e+03 6.35020e+03
2.69440e+05 2.69000e+02 6.76176e+03 7.15734e+03 6.36617e+03 6.63805e+03 6.90861e+03 6.36749e+03
2.70080e+05 2.70000e+02 5.65963e+03 7.52430e+03 3.79495e+03 6.65383e+03 6.92644e+03 6.38121e+03
2.70720e+05 2.70000e+02 5.65963e+03 7.52430e+03 3.79495e+03 6.66667e+03 6.94301e+03 6.39032e+03
2.71360e+05 2.71000e+02 6.95139e+03 7.37228e+03 6.53049e+03 6.67625e+03 6.95824e+03 6.39426e+03
2.72000e+05 2.72000e+02 6.86481e+03 7.05279e+03 6.67683e+03 6.68270e+03 6.97255e+03 6.39286e+03
2.72640e+05 2.72000e+02 6.86481e+03 7.05279e+03 6.67683e+03 6.68627e+03 6.98665e+03 6.38590e+03
2.73280e+05 2.73000e+02 6.92390e+03 7.24937e+03 6.59843e+03 6.68674e+03 7.00132e+03 6.37216e+03
2.73920e+05 2.73000e+02 6.92390e+03 7.24937e+03 6.59843e+03 6.68336e+03 7.01738e+03 6.34933e+03
2.74560e+05 2.74000e+02 7.01752e+03 7.23739e+03 6.79765e+03 6.67543e+03 7.03551e+03 6.31536e+03
2.75200e+05 2.75000e+02 6.68981e+03 7.04186e+03 6.33776e+03 6.66318e+03 7.05600e+03 6.27035e+03
2.75840e+05 2.75000e+02 6.68981e+03 7.04186e+03 6.33776e+03 6.64819e+03 7.07860e+03 6.21779e+03
2.76480e+05 2.76000e+02 6.63963e+03 7.33099e+03 5.94827e+03 6.63328e+03 7.10241e+03 6.16415e+03
2.77120e+05 2.77000e+02 6.70354e+03 6.95246e+03 6.45461e+03 6.62168e+03 7.12604e+03 6.11732e+03
2.77760e+05 2.77000e+02 6.70354e+03 6.95246e+03 6.45461e+03 6.61624e+03 7.14797e+03 6.08450e+03
2.78400e+05 2.78000e+02 6.88418e+03 7.27770e+03 6.49065e+03 6.61856e+03 7.16684e+03 6.07027e+03
2.79040e+05 2.79000e+02 6.86576e+03 7.20763e+03 6.52389e+03 6.62862e+03 7.18168e+03 6.07556e+03
2.79680e+05 2.79000e+02 6.86576e+03 7.20763e+03 6.52389e+03 6.64485e+03 7.19207e+03 6.09763e+03
2.80320e+05 2.80000e+02 6.79118e+03 7.18200e+03 6.40037e+03 6.66467e+03 7.19805e+03 6.13129e+03
2.80960e+05 2.80000e+02 6.79118e+03 7.18200e+03 6.40037e+03 6.68530e+03 7.20001e+03 6.17059e+03
2.81600e+05 2.81000e+02 6.86466e+03 7.27501e+03 6.45430e+03 6.70453e+03 7.19862e+03 6.21044e+03
2.82240e+05 2.82000e+02 6.92764e+03 7.18878e+03 6.66650e+03 6.72112e+03 7.19474e+03 6.24750e+03
2.82880e+05 2.82000e+02 6.92764e+03 7.18878e+03 6.66650e+03 6.73479e+03 7.18933e+03 6.28025e+03
2.83520e+05 2.83000e+02 6.95683e+03 7.30766e+03 6.60599e+03 6.74596e+03 7.18337e+03 6.30855e+03
2.84160e+05 2.84000e+02 6.68783e+03 7.15119e+03 6.22447e+03 6.75534e+03 7.17775e+03 6.33294e+03
2.84800e+05 2.84000e+02 6.68783e+03 7.15119e+03 6.22447e+03 6.76370e+03 7.17322e+03 6.35419e+03
2.85440e+05 2.85000e+02 6.81888e+03 7.07371e+03 6.56405e+03 6.77171e+03 7.17031e+03 6.37311e+03
2.86080e+05 2.86000e+02 4.67079e+03 7.45664e+03 1.88495e+03 6.77991e+03 7.16933e+03 6.39049e+03
2.86720e+05 2.86000e+02 4.67079e+03 7.45664e+03 1.88495e+03 6.78864e+03 7.17027e+03 6.40701e+03
2.87360e+05 2.87000e+02 7.02391e+03 7.48906e+03 6.55876e+03 6.79794e+03 7.17293e+03 6.42294e+03
2.88000e+05 2.88000e+02 6.94105e+03 7.29993e+03 6.58216e+03 6.80731e+03 7.17654e+03 6.43808e+03
2.88640e+05 2.88000e+02 6.94105e+03 7.29993e+03 6.58216e+03 6.81537e+03 7.17880e+03 6.45195e+03
2.89280e+05 2.89000e+02 7.06724e+03 7.38787e+03 6.74660e+03 6.81938e+03 7.17441e+03 6.46436e+03
2.89920e+05 2.89000e+02 7.06724e+03 7.38787e+03 6.74660e+03 6.81544e+03 7.15541e+03 6.47548e+03
2.90560e+05 2.90000e+02 6.98882e+03 7.22691e+03 6.75073e+03 6.80013e+03 7.11472e+03 6.48553e+03
2.91200e+05 2.91000e+02 7.03895e+03 7.49068e+03 6.58723e+03 6.77238e+03 7.05105e+03 6.49372e+03
2.91840e+05 2.91000e+02 7.03895e+03 7.49068e+03 6.58723e+03 6.73462e+03 6.97204e+03 6.49721e+03
2.92480e+05 2.92000e+02 7.01547e+03 7.35475e+03 6.67618e+03 6.69227e+03 6.89378e+03 6.49076e+03
2.93120e+05 2.93000e+02 6.98273e+03 7.47567e+03 6.48978e+03 6.65223e+03 6.83445e+03 6.47001e+03
2.93760e+05 2.93000e+02 6.98273e+03 7.47567e+03 6.48978e+03 6.62101e+03 6.80243e+03 6.43959e+03
2.94400e+05 2.94000e+02 6.95110e+03 7.21682e+03 6.68538e+03 6.60325e+03 6.79235e+03 6.41414e+03
2.95040e+05 2.95000e+02 6.91044e+03 7.24623e+03 6.57464e+03 6.60104e+03 6.79524e+03 6.40684e+03
2.95680e+05 2.95000e+02 6.91044e+03 7.24623e+03 6.57464e+03 6.61398e+03 6.80550e+03 6.42247e+03
2.96320e+05 2.96000e+02 7.07109e+03 7.33198e+03 6.81020e+03 6.63972e+03 6.82134e+03 6.45809e+03
2.96960e+05 2.96000e+02 7.07109e+03 7.33198e+03 6.81020e+03 6.67471e+03 6.84384e+03 6.50558e+03
2.97600e+05 2.97000e+02 7.10997e+03 7.52436e+03 6.69558e+03 6.71502e+03 6.87600e+03 6.55404e+03
2.98240e+05 2.98000e+02 6.79583e+03 7.37746e+03 6.21421e+03 6.75687e+03 6.92022e+03 6.59352e+03
2.98880e+05 2.98000e+02 6.79583e+03 7.37746e+03 6.21421e+03 6.79719e+03 6.97471e+03 6.61967e+03
2.99520e+05 2.99000e+02 6.93389e+03 7.34195e+03 6.52584e+03 6.83385e+03 7.03348e+03 6.63421e+03
3.00160e+05 3.00000e+02 6.70862e+03 7.30415e+03 6.11308e+03 6.86578e+03 7.09031e+03 6.64126e+03
3.00800e+05 3.00000e+02 6.70862e+03 7.30415e+03 6.11308e+03 6.89279e+03 7.14129e+03 6.64429e+03
3.01440e+05 3.01000e+02 7.15579e+03 7.50781e+03 6.80377e+03 6.91514e+03 7.18502e+03 6.64527e+03
3.02080e+05 3.02000e+02 7.06031e+03 7.34813e+03 6.77249e+03 6.93317e+03 7.22162e+03 6.64471e+03
3.02720e+05 3.02000e+02 7.06031e+03 7.34813e+03 6.77249e+03 6.94702e+03 7.25198e+03 6.64206e+03
3.03360e+05 3.03000e+02 7.07685e+03 7.35920e+03 6.79450e+03 6.95668e+03 7.27699e+03 6.63636e+03
3.04000e+05 3.04000e+02 7.06909e+03 7.39002e+03 6.74816e+03 6.96215e+03 7.29740e+03 6.62689e+03
3.04640e+05 3.04000e+02 7.06909e+03 7.39002e+03 6.74816e+03 6.96380e+03 7.31381e+03 6.61379e+03
3.05280e+05 3.05000e+02 6.96587e+03 7.31155e+03 6.62019e+03 6.96257e+03 7.32681e+03 6.59833e+03
3.05920e+05 3.05000e+02 6.96587e+03 7.31155e+03 6.62019e+03 6.95989e+03 7.33704e+03 6.58273e+03
3.06560e+05 3.06000e+02 7.01627e+03 7.50214e+03 6.53040e+03 6.95734e+03 7.34508e+03 6.56959e+03
3.07200e+05 3.07000e+02 7.14382e+03 7.44400e+03 6.84364e+03 6.95632e+03 7.35142e+03 6.56122e+03
3.07840e+05 3.07000e+02 7.14382e+03 7.44400e+03 6.84364e+03 6.95773e+03 7.35641e+03 6.55905e+03
3.08480e+05 3.08000e+02 6.93641e+03 7.68953e+03 6.18329e+03 6.96179e+03 7.36031e+03 6.56327e+03
3.09120e+05 3.09000e+02 7.08364e+03 7.15894e+03 7.00833e+03 6.96811e+03 7.36331e+03 6.57292e+03
3.09760e+05 3.09000e+02 7.08364e+03 7.15894e+03 7.00833e+03 6.97596e+03 7.36571e+03 6.58621e+03
3.10400e+05 3.10000e+02 7.14895e+03 7.35697e+03 6.94092e+03 6.98451e+03 7.36797e+03 6.60106e+03
3.11040e+05 3.11000e+02 7.07164e+03 7.33398e+03 6.80929e+03 6.99307e+03 7.37063e+03 6.61552e+03
3.11680e+05 3.11000e+02 7.07164e+03 7.33398e+03 6.80929e+03 7.00115e+03 7.37432e+03 6.62798e+03
3.12320e+05 3.12000e+02 7.12090e+03 7.57134e+03 6.67046e+03 7.00843e+03 7.37938e+03 6.63747e+03
3.12960e+05 3.12000e+02 7.12090e+03 7.57134e+03 6.67046e+03 7.01480e+03 7.38560e+03 6.64400e+03
3.13600e+05 3.13000e+02 7.04242e+03 7.47260e+03 6.61224e+03 7.02039e+03 7.39219e+03 6.64859e+03
3.14240e+05 3.14000e+02 7.13649e+03 7.56446e+03 6.70852e+03 7.02550e+03 7.39805e+03 6.65295e+03
3.14880e+05 3.14000e+02 7.13649e+03 7.56446e+03 6.70852e+03 7.03048e+03 7.40222e+03 6.65874e+03
3.15520e+05 3.15000e+02 7.08268e+03 7.56953e+03 6.59583e+03 7.03564e+03 7.40434e+03 6.66695e+03
3.16160e+05 3.16000e+02 7.29185e+03 7.61052e+03 6.97318e+03 7.04113e+03 7.40470e+03 6.67756e+03
3.16800e+05 3.16000e+02 7.29185e+03 7.61052e+03 6.97318e+03 7.04692e+03 7.40422e+03 6.68962e+03
3.17440e+05 3.17000e+02 7.17924e+03 7.52934e+03 6.82914e+03 7.05283e+03 7.40403e+03 6.70163e+03
3.18080e+05 3.18000e+02 7.17603e+03 7.55930e+03 6.79277e+03 7.05869e+03 7.40528e+03 6.71210e+03
3.18720e+05 3.18000e+02 7.17603e+03 7.55930e+03 6.79277e+03 7.06438e+03 7.40880e+03 6.71996e+03
3.19360e+05 3.19000e+02 7.17508e+03 7.33060e+03 7.01956e+03 7.06997e+03 7.41504e+03 6.72490e+03
3.20000e+05 3.20000e+02 7.05704e+03 7.42251e+03 6.69157e+03 7.07575e+03 7.42404e+03 6.72746e+03
3.20640e+05 3.20000e+02 7.05704e+03 7.42251e+03 6.69157e+03 7.08210e+03 7.43543e+03 6.72878e+03
3.21280e+05 3.21000e+02 6.99162e+03 7.57890e+03 6.40434e+03 7.08935e+03 7.44851e+03 6.73019e+03
3.21920e+05 3.21000e+02 6.99162e+03 7.57890e+03 6.40434e+03 7.09760e+03 7.46232e+03 6.73288e+03
3.22560e+05 3.22000e+02 7.07035e+03 7.59827e+03 6.54243e+03 7.10669e+03 7.47568e+03 6.73771e+03
3.23200e+05 3.23000e+02 7.11428e+03 7.40010e+03 6.82847e+03 7.11614e+03 7.48732e+03 6.74497e+03
3.23840e+05 3.23000e+02 7.11428e+03 7.40010e+03 6.82847e+03 7.12521e+03 7.49619e+03 6.75422e+03
3.24480e+05 3.24000e+02 7.14281e+03 7.65031e+03 6.63531e+03 7.13296e+03 7.50175e+03 6.76418e+03
3.25120e+05 3.25000e+02 7.12063e+03 7.41797e+03 6.82329e+03 7.13854e+03 7.50416e+03 6.77291e+03
3.25760e+05 3.25000e+02 7.12063e+03 7.41797e+03 6.82329e+03 7.14127e+03 7.50414e+03 6.77841e+03
3.26400e+05 3.26000e+02 7.21167e+03 7.56486e+03 6.85847e+03 7.14098e+03 7.50268e+03 6.77929e+03
3.27040e+05 3.27000e+02 7.17936e+03 7.57580e+03 6.78292e+03 7.13797e+03 7.50077e+03 6.77517e+03
3.27680e+05 3.27000e+02 7.17936e+03 7.57580e+03 6.78292e+03 7.13298e+03 7.49916e+03 6.76680e+03
3.28320e+05 3.28000e+02 7.12793e+03 7.47525e+03 6.78062e+03 7.12698e+03 7.49827e+03 6.75569e+03
3.28960e+05 3.28000e+02 7.12793e+03 7.47525e+03 6.78062e+03 7.12100e+03 7.49822e+03 6.74379e+03
3.29600e+05 3.29000e+02 7.19024e+03 7.55166e+03 6.82881e+03 7.11598e+03 7.49894e+03 6.73301e+03
3.30240e+05 3.30000e+02 7.21634e+03 7.56986e+03 6.86282e+03 7.11260e+03 7.50028e+03 6.72492e+03
3.30880e+05 3.30000e+02 7.21634e+03 7.56986e+03 6.86282e+03 7.11128e+03 7.50205e+03 6.72050e+03
3.31520e+05 3.31000e+02 6.96382e+03 7.24549e+03 6.68215e+03 7.11208e+03 7.50411e+03 6.72005e+03
3.32160e+05 3.32000e+02 7.28132e+03 7.68583e+03 6.87682e+03 7.11479e+03 7.50633e+03 6.72326e+03
3.32800e+05 3.32000e+02 7.28132e+03 7.68583e+03 6.87682e+03 7.11900e+03 7.50855e+03 6.72946e+03
3.33440e+05 3.33000e+02 7.24216e+03 7.65899e+03 6.82533e+03 7.12422e+03 7.51065e+03 6.73779e+03
3.34080e+05 3.34000e+02 7.22838e+03 7.69575e+03 6.76102e+03 7.12991e+03 7.51243e+03 6.74738e+03
3.34720e+05 3.34000e+02 7.22838e+03 7.69575e+03 6.76102e+03 7.13548e+03 7.51361e+03 6.75736e+03
3.35360e+05 3.35000e+02 7.28050e+03 7.66985e+03 6.89116e+03 7.14044e+03 7.51392e+03 6.76696e+03
3.36000e+05 3.36000e+02 7.26910e+03 7.61626e+03 6.92195e+03 7.14450e+03 7.51340e+03 6.77561e+03
3.36640e+05 3.36000e+02 7.26910e+03 7.61626e+03 6.92195e+03 7.14780e+03 7.51257e+03 6.78302e+03
3.37280e+05 3.37000e+02 7.21552e+03 7.38762e+03 7.04342e+03 7.15072e+03 7.51231e+03 6.78913e+03
3.37920e+05 3.37000e+02 7.21552e+03 7.38762e+03 7.04342e+03 7.15383e+03 7.51361e+03 6.79405e+03
3.38560e+05 3.38000e+02 7.20255e+03 7.51450e+03 6.89060e+03 7.15768e+03 7.51733e+03 6.79802e+03
3.39200e+05 3.39000e+02 7.06724e+03 7.46055e+03 6.67393e+03 7.16266e+03 7.52388e+03 6.80145e+03
3.39840e+05 3.39000e+02 7.06724e+03 7.46055e+03 6.67393e+03 7.16894e+03 7.53297e+03 6.80491e+03
3.40480e+05 3.40000e+02 7.27793e+03 7.63371e+03 6.92214e+03 7.17640e+03 7.54371e+03 6.80908e+03
3.41120e+05 3.41000e+02 7.35741e+03 7.65290e+03 7.06192e+03 7.18464e+03 7.55464e+03 6.81464e+03
3.41760e+05 3.41000e+02 7.35741e+03 7.65290e+03 7.06192e+03 7.19304e+03 7.56414e+03 6.82194e+03
3.42400e+05 3.42000e+02 7.16881e+03 7.46764e+03 6.86998e+03 7.20085e+03 7.57087e+03 6.83082e+03
3.43040e+05 3.43000e+02 7.35269e+03 7.79847e+03 6.90690e+03 7.20730e+03 7.57399e+03 6.84061e+03
3.43680e+05 3.43000e+02 7.35269e+03 7.79847e+03 6.90690e+03 7.21195e+03 7.57348e+03 6.85041e+03
3.44320e+05 3.44000e+02 7.19965e+03 7.56115e+03 6.83815e+03 7.21478e+03 7.57006e+03 6.85950e+03
3.44960e+05 3.44000e+02 7.19965e+03 7.56115e+03 6.83815e+03 7.21624e+03 7.56499e+03 6.86750e+03
3.45600e+05 3.45000e+02 7.33133e+03 7.61977e+03 7.04289e+03 7.21704e+03 7.55956e+03 6.87452e+03
3.46240e+05 3.46000e+02 7.30887e+03 7.64199e+03 6.97575e+03 7.21786e+03 7.55491e+03 6.88082e+03
3.46880e+05 3.46000e+02 7.30887e+03 7.64199e+03 6.97575e+03 7.21929e+03 7.55185e+03 6.88672e+03
3.47520e+05 3.47000e+02 7.42012e+03 7.80680e+03 7.03343e+03 7.22160e+03 7.55082e+03 6.89237e+03
3.48160e+05 3.48000e+02 7.46129e+03 7.77949e+03 7.14309e+03 7.22484e+03 7.55191e+03 6.89778e+03
3.48800e+05 3.48000e+02 7.46129e+03 7.77949e+03 7.14309e+03 7.22895e+03 7.55500e+03 6.90290e+03
3.49440e+05 3.49000e+02 7.28118e+03 7.59021e+03 6.97215e+03 7.23377e+03 7.55980e+03 6.90775e+03
3.50080e+05 3.50000e+02 7.14957e+03 7.38412e+03 6.91503e+03 7.23927e+03 7.56600e+03 6.91255e+03
3.50720e+05 3.50000e+02 7.14957e+03 7.38412e+03 6.91503e+03 7.24555e+03 7.57345e+03 6.91765e+03
3.51360e+05 3.51000e+02 7.21295e+03 7.60297e+03 6.82293e+03 7.25283e+03 7.58213e+03 6.92352e+03
3.52000e+05 3.52000e+02 7.32210e+03 7.61290e+03 7.03129e+03 7.26132e+03 7.59206e+03 6.93058e+03
3.52640e+05 3.52000e+02 7.32210e+03 7.61290e+03 7.03129e+03 7.27100e+03 7.60295e+03 6.93906e+03
3.53280e+05 3.53000e+02 7.23958e+03 7.56648e+03 6.91267e+03 7.28139e+03 7.61398e+03 6.94879e+03
3.53920e+05 3.53000e+02 7.23958e+03 7.56648e+03 6.91267e+03 7.29155e+03 7.62390e+03 6.95919e+03
3.54560e+05 3.54000e+02 7.25696e+03 7.75040e+03 6.76352e+03 7.30031e+03 7.63133e+03 6.96928e+03
3.55200e+05 3.55000e+02 7.26927e+03 7.49089e+03 7.04766e+03 7.30664e+03 7.63531e+03 6.97796e+03
3.55840e+05 3.55000e+02 7.26927e+03 7.49089e+03 7.04766e+03 7.30994e+03 7.63556e+03 6.98433e+03
3.56480e+05 3.56000e+02 6.55822e+03 7.77947e+03 5.33696e+03 7.31018e+03 7.63251e+03 6.98786e+03
3.57120e+05 3.57000e+02 7.35408e+03 7.76921e+03 6.93895e+03 7.30778e+03 7.62710e+03 6.98846e+03
3.57760e+05 3.57000e+02 7.35408e+03 7.76921e+03 6.93895e+03 7.30342e+03 7.62048e+03 6.98636e+03
3.58400e+05 3.58000e+02 7.22684e+03 7.69636e+03 6.75732e+03 7.29775e+03 7.61376e+03 6.98174e+03
3.59040e+05 3.59000e+02 7.42741e+03 7.80127e+03 7.05355e+03 7.29101e+03 7.60781e+03 6.97422e+03
3.59680e+05 3.59000e+02 7.42741e+03 7.80127e+03 7.05355e+03 7.28284e+03 7.60323e+03 6.96245e+03
3.60320e+05 3.60000e+02 7.40791e+03 7.55314e+03 7.26268e+03 7.27250e+03 7.60036e+03 6.94464e+03
3.60960e+05 3.60000e+02 7.40791e+03 7.55314e+03 7.26268e+03 7.25954e+03 7.59949e+03 6.91960e+03
3.61600e+05 3.61000e+02 7.39289e+03 7.77958e+03 7.00620e+03 7.24430e+03 7.60086e+03 6.88773e+03
3.62240e+05 3.62000e+02 7.34079e+03 7.66469e+03 7.01689e+03 7.22803e+03 7.60464e+03 6.85142e+03
3.62880e+05 3.62000e+02 7.34079e+03 7.66469e+03 7.01689e+03 7.21272e+03 7.61076e+03 6.81468e+03
3.63520e+05 3.63000e+02 7.40150e+03 7.79175e+03 7.01125e+03 7.20054e+03 7.61881e+03 6.78226e+03
3.64160e+05 3.64000e+02 7.34364e+03 7.57833e+03 7.10896e+03 7.19336e+03 7.62813e+03 6.75858e+03
3.64800e+05 3.64000e+02 7.34364e+03 7.57833e+03 7.10896e+03 7.19228e+03 7.63793e+03 6.74662e+03
3.65440e+05 3.65000e+02 7.37763e+03 7.68981e+03 7.06545e+03 7.19745e+03 7.64751e+03 6.74740e+03
3.66080e+05 3.66000e+02 7.32712e+03 7.65349e+03 7.00074e+03 7.20819e+03 7.65642e+03 6.75996e+03
3.66720e+05 3.66000e+02 7.32712e+03 7.65349e+03 7.00074e+03 7.22319e+03 7.66444e+03 6.78193e+03
3.67360e+05 3.67000e+02 7.41414e+03 7.66039e+03 7.16789e+03 7.24086e+03 7.67151e+03 6.81020e+03
3.68000e+05 3.68000e+02 7.45230e+03 7.82000e+03 7.08460e+03 7.25963e+03 7.67753e+03 6.84173e+03
3.68640e+05 3.68000e+02 7.45230e+03 7.82000e+03 7.08460e+03 7.27812e+03 7.68237e+03 6.87387e+03
3.69280e+05 3.69000e+02 5.29221e+03 6.61143e+03 3.97299e+03 7.29529e+03 7.68587e+03 6.90471e+03
3.69920e+05 3.69000e+02 5.29221e+03 6.61143e+03 3.97299e+03 7.31046e+03 7.68795e+03 6.93297e+03
3.70560e+05 3.70000e+02 7.40685e+03 7.82753e+03 6.98618e+03 7.32331e+03 7.68862e+03 6.95800e+03
3.71200e+05 3.71000e+02 7.51919e+03 7.91944e+03 7.11894e+03 7.33371e+03 7.68785e+03 6.97958e+03
3.71840e+05 3.71000e+02 7.51919e+03 7.91944e+03 7.11894e+03 7.34100e+03 7.68462e+03 6.99738e+03
3.72480e+05 3.72000e+02 7.58681e+03 7.87408e+03 7.29954e+03 7.34320e+03 7.67599e+03 7.01040e+03
3.73120e+05 3.73000e+02 7.53693e+03 7.84119e+03 7.23267e+03 7.33726e+03 7.65761e+03 7.01691e+03
3.73760e+05 3.73000e+02 7.53693e+03 7.84119e+03 7.23267e+03 7.32061e+03 7.62624e+03 7.01498e+03
3.74400e+05 3.74000e+02 7.29026e+03 7.71492e+03 6.86561e+03 7.29293e+03 7.58252e+03 7.00334e+03
3.75040e+05 3.75000e+02 7.51909e+03 7.79091e+03 7.24726e+03 7.25702e+03 7.53182e+03 6.98223e+03
3.75680e+05 3.75000e+02 7.51909e+03 7.79091e+03 7.24726e+03 7.21828e+03 7.48259e+03 6.95397e+03
3.76320e+05 3.76000e+02 7.35545e+03 7.65539e+03 7.05551e+03 7.18313e+03 7.44294e+03 6.92331e+03
3.76960e+05 3.76000e+02 7.35545e+03 7.65539e+03 7.05551e+03 7.15720e+03 7.41778e+03 6.89663e+03
3.77600e+05 3.77000e+02 7.51129e+03 7.77146e+03 7.25112e+03 7.14404e+03 7.40810e+03 6.87999e+03
3.78240e+05 3.78000e+02 7.59891e+03 7.89033e+03 7.30749e+03 7.14458e+03 7.41210e+03 6.87706e+03
3.78880e+05 3.78000e+02 7.59891e+03 7.89033e+03 7.30749e+03 7.15749e+03 7.42678e+03 6.88820e+03
3.79520e+05 3.79000e+02 7.54415e+03 7.95411e+03 7.13419e+03 7.17998e+03 7.44914e+03 6.91082e+03
3.80160e+05 3.80000e+02 7.53801e+03 7.75847e+03 7.31756e+03 7.20865e+03 7.47668e+03 6.94061e+03
3.80800e+05 3.80000e+02 7.53801e+03 7.75847e+03 7.31756e+03 7.24030e+03 7.50745e+03 6.97315e+03
3.81440e+05 3.81000e+02 7.53376e+03 7.91881e+03 7.14871e+03 7.27248e+03 7.53990e+03 7.00506e+03
3.82080e+05 3.82000e+02 7.57189e+03 7.98012e+03 7.16365e+03 7.30364e+03 7.57275e+03 7.03454e+03
3.82720e+05 3.82000e+02 7.57189e+03 7.98012e+03 7.16365e+03 7.33302e+03 7.60499e+03 7.06105e+03
3.83360e+05 3.83000e+02 7.37847e+03 7.70914e+03 7.04781e+03 7.36037e+03 7.63596e+03 7.08478e+03
3.84000e+05 3.84000e+02 7.47981e+03 7.79071e+03 7.16892e+03 7.38567e+03 7.66516e+03 7.10618e+03
3.84640e+05 3.84000e+02 7.47981e+03 7.79071e+03 7.16892e+03 7.40896e+03 7.69239e+03 7.12552e+03
3.85280e+05 3.85000e+02 7.58622e+03 7.95553e+03 7.21691e+03 7.43019e+03 7.71755e+03 7.14284e+03
3.85920e+05 3.85000e+02 7.58622e+03 7.95553e+03 7.21691e+03 7.44926e+03 7.74064e+03 7.15789e+03
3.86560e+05 3.86000e+02 7.58967e+03 7.95293e+03 7.22641e+03 7.46592e+03 7.76157e+03 7.17027e+03
3.87200e+05 3.87000e+02 7.58534e+03 7.90533e+03 7.26534e+03 7.47984e+03 7.78010e+03 7.17958e+03
3.87840e+05 3.87000e+02 7.58534e+03 7.90533e+03 7.26534e+03 7.49077e+03 7.79592e+03 7.18561e+03
3.88480e+05 3.88000e+02 7.68100e+03 8.05474e+03 7.30727e+03 7.49869e+03 7.80888e+03 7.18850e+03
3.89120e+05 3.89000e+02 7.53198e+03 7.89810e+03 7.16587e+03 7.50399e+03 7.81919e+03 7.18880e+03
3.89760e+05 3.89000e+02 7.53198e+03 7.89810e+03 7.16587e+03 7.50740e+03 7.82737e+03 7.18743e+03
3.90400e+05 3.90000e+02 7.49624e+03 7.84846e+03 7.14401e+03 7.50985e+03 7.83426e+03 7.18544e+03
3.91040e+05 3.91000e+02 7.55235e+03 7.97995e+03 7.12474e+03 7.51229e+03 7.84068e+03 7.18389e+03
3.91680e+05 3.91000e+02 7.55235e+03 7.97995e+03 7.12474e+03 7.51550e+03 7.84735e+03 7.18365e+03
3.92320e+05 3.92000e+02 7.48561e+03 7.81188e+03 7.15935e+03 7.51997e+03 7.85474e+03 7.18520e+03
3.92960e+05 3.92000e+02 7.48561e+03 7.81188e+03 7.15935e+03 7.52577e+03 7.86296e+03 7.18858e+03
3.93600e+05 3.93000e+02 7.52921e+03 7.82806e+03 7.23036e+03 7.53250e+03 7.87171e+03 7.19329e+03
3.94240e+05 3.94000e+02 7.52696e+03 8.09623e+03 6.95769e+03 7.53947e+03 7.88044e+03 7.19850e+03
3.94880e+05 3.94000e+02 7.52696e+03 8.09623e+03 6.95769e+03 7.54591e+03 7.88857e+03 7.20325e+03
3.95520e+05 3.95000e+02 7.58893e+03 7.89865e+03 7.27920e+03 7.55111e+03 7.89549e+03 7.20674e+03
3.96160e+05 3.96000e+02 7.58444e+03 7.81647e+03 7.35241e+03 7.55459e+03 7.90073e+03 7.20846e+03
3.96800e+05 3.96000e+02 7.58444e+03 7.81647e+03 7.35241e+03 7.55617e+03 7.90403e+03 7.20830e+03
3.97440e+05 3.97000e+02 7.60154e+03 7.87430e+03 7.32879e+03 7.55593e+03 7.90549e+03 7.20637e+03
3.98080e+05 3.98000e+02 7.50019e+03 7.90490e+03 7.09549e+03 7.55422e+03 7.90556e+03 7.20288e+03
3.98720e+05 3.98000e+02 7.50019e+03 7.90490e+03 7.09549e+03 7.55160e+03 7.90493e+03 7.19827e+03
3.99360e+05 3.99000e+02 7.52493e+03 7.72232e+03 7.32755e+03 7.54870e+03 7.90415e+03 7.19325e+03
4.00000e+05 4.00000e+02 7.68238e+03 8.00356e+03 7.36119e+03 7.54618e+03 7.90345e+03 7.18890e+03
4.00640e+05 4.00000e+02 7.68238e+03 8.00356e+03 7.36119e+03 7.54451e+03 7.90266e+03 7.18636e+03
4.01280e+05 4.01000e+02 7.65355e+03 7.93050e+03 7.37660e+03 7.54396e+03 7.90141e+03 7.18650e+03
4.01920e+05 4.01000e+02 7.65355e+03 7.93050e+03 7.37660e+03 7.54448e+03 7.89933e+03 7.18963e+03
4.02560e+05 4.02000e+02 7.46611e+03 7.78210e+03 7.15012e+03 7.54581e+03 7.89612e+03 7.19550e+03
4.03200e+05 4.03000e+02 7.69954e+03 7.99130e+03 7.40778e+03 7.54763e+03 7.89183e+03 7.20343e+03
4.03840e+05 4.03000e+02 7.69954e+03 7.99130e+03 7.40778e+03 7.54975e+03 7.88674e+03 7.21277e+03
4.04480e+05 4.04000e+02 7.62754e+03 7.94877e+03 7.30632e+03 7.55221e+03 7.88145e+03 7.22297e+03
4.05120e+05 4.05000e+02 7.59690e+03 7.75087e+03 7.44293e+03 7.55511e+03 7.87660e+03 7.23362e+03
4.05760e+05 4.05000e+02 7.59690e+03 7.75087e+03 7.44293e+03 7.55850e+03 7.87263e+03 7.24437e+03
4.06400e+05 4.06000e+02 7.66221e+03 7.98003e+03 7.34440e+03 7.56234e+03 7.86978e+03 7.25489e+03
4.07040e+05 4.07000e+02 7.59295e+03 8.05207e+03 7.13384e+03 7.56652e+03 7.86808e+03 7.26496e+03
4.07680e+05 4.07000e+02 7.59295e+03 8.05207e+03 7.13384e+03 7.57097e+03 7.86737e+03 7.27456e+03
4.08320e+05 4.08000e+02 7.81246e+03 8.09910e+03 7.52582e+03 7.57562e+03 7.86733e+03 7.28392e+03
4.08960e+05 4.08000e+02 7.81246e+03 8.09910e+03 7.52582e+03 7.58045e+03 7.86753e+03 7.29336e+03
4.09600e+05 4.09000e+02 7.12320e+03 8.12738e+03 6.11902e+03 7.58537e+03 7.86768e+03 7.30305e+03
4.10240e+05 4.10000e+02 7.75966e+03 8.05501e+03 7.46430e+03 7.59033e+03 7.86779e+03 7.31286e+03
4.10880e+05 4.10000e+02 7.75966e+03 8.05501e+03 7.46430e+03 7.59528e+03 7.86828e+03 7.32229e+03
4.11520e+05 4.11000e+02 7.66804e+03 8.07963e+03 7.25645e+03 7.60020e+03 7.86977e+03 7.33062e+03
4.12160e+05 4.12000e+02 7.53664e+03 7.88424e+03 7.18904e+03 7.60485e+03 7.87276e+03 7.33694e+03
4.12800e+05 4.12000e+02 7.53664e+03 7.88424e+03 7.18904e+03 7.60870e+03 7.87740e+03 7.34001e+03
4.13440e+05 4.13000e+02 7.68055e+03 8.10265e+03 7.25845e+03 7.61107e+03 7.88364e+03 7.33851e+03
4.14080e+05 4.14000e+02 7.81030e+03 8.10609e+03 7.51450e+03 7.61151e+03 7.89150e+03 7.33153e+03
4.14720e+05 4.14000e+02 7.81030e+03 8.10609e+03 7.51450e+03 7.61006e+03 7.90100e+03 7.31912e+03
4.15360e+05 4.15000e+02 7.66650e+03 8.04721e+03 7.28579e+03 7.60720e+03 7.91181e+03 7.30258e+03
4.16000e+05 4.16000e+02 5.82422e+03 8.62723e+03 3.02120e+03 7.60371e+03 7.92317e+03 7.28424e+03
4.16640e+05 4.16000e+02 5.82422e+03 8.62723e+03 3.02120e+03 7.60043e+03 7.93407e+03 7.26679e+03
4.17280e+05 4.17000e+02 7.73946e+03 8.24798e+03 7.23094e+03 7.59820e+03 7.94384e+03 7.25256e+03
4.17920e+05 4.17000e+02 7.73946e+03 8.24798e+03 7.23094e+03 7.59766e+03 7.95232e+03 7.24301e+03
4.18560e+05 4.18000e+02 7.75715e+03 8.09005e+03 7.42426e+03 7.59884e+03 7.95977e+03 7.23792e+03
4.19200e+05 4.19000e+02 7.81811e+03 8.05978e+03 7.57644e+03 7.60032e+03 7.96654e+03 7.23410e+03
4.19840e+05 4.19000e+02 7.81811e+03 8.05978e+03 7.57644e+03 7.59907e+03 7.97306e+03 7.22507e+03
4.20480e+05 4.20000e+02 7.81134e+03 8.05590e+03 7.56678e+03 7.59155e+03 7.98051e+03 7.20259e+03
4.21120e+05 4.21000e+02 7.90788e+03 8.22298e+03 7.59278e+03 7.57557e+03 7.99092e+03 7.16022e+03
4.21760e+05 4.21000e+02 7.90788e+03 8.22298e+03 7.59278e+03 7.55158e+03 8.00616e+03 7.09699e+03
4.22400e+05 4.22000e+02 7.73283e+03 8.15527e+03 7.31039e+03 7.52278e+03 8.02634e+03 7.01922e+03
4.23040e+05 4.23000e+02 7.76165e+03 7.93389e+03 7.58941e+03 7.49414e+03 8.04954e+03 6.93873e+03
4.23680e+05 4.23000e+02 7.76165e+03 7.93389e+03 7.58941e+03 7.47091e+03 8.07285e+03 6.86897e+03
4.24320e+05 4.24000e+02 7.78424e+03 8.14851e+03 7.41997e+03 7.45733e+03 8.09358e+03 6.82107e+03
4.24960e+05 4.24000e+02 7.78424e+03 8.14851e+03 7.41997e+03 7.45574e+03 8.11002e+03 6.80146e+03
4.25600e+05 4.25000e+02 7.66045e+03 7.93376e+03 7.38715e+03 7.46643e+03 8.12157e+03 6.81130e+03
4.26240e+05 4.26000e+02 7.20567e+03 8.06201e+03 6.34932e+03 7.48784e+03 8.12845e+03 6.84723e+03
4.26880e+05 4.26000e+02 7.20567e+03 8.06201e+03 6.34932e+03 7.51718e+03 8.13125e+03 6.90311e+03
4.27520e+05 4.27000e+02 7.67075e+03 8.08979e+03 7.25172e+03 7.55113e+03 8.13066e+03 6.97161e+03
4.28160e+05 4.28000e+02 7.66994e+03 8.15885e+03 7.18103e+03 7.58638e+03 8.12725e+03 7.04551e+03
4.28800e+05 4.28000e+02 7.66994e+03 8.15885e+03 7.18103e+03 7.61990e+03 8.12132e+03 7.11848e+03
4.29440e+05 4.29000e+02 7.22706e+03 7.79716e+03 6.65696e+03 7.64899e+03 8.11272e+03 7.18525e+03
4.30080e+05 4.30000e+02 7.55467e+03 7.89602e+03 7.21331e+03 7.67143e+03 8.10117e+03 7.24169e+03
4.30720e+05 4.30000e+02 7.55467e+03 7.89602e+03 7.21331e+03 7.68584e+03 8.08681e+03 7.28486e+03
4.31360e+05 4.31000e+02 7.85749e+03 8.10106e+03 7.61392e+03 7.69187e+03 8.07058e+03 7.31317e+03
4.32000e+05 4.32000e+02 7.69613e+03 8.11012e+03 7.28215e+03 7.69020e+03 8.05392e+03 7.32648e+03
4.32640e+05 4.32000e+02 7.69613e+03 8.11012e+03 7.28215e+03 7.68206e+03 8.03791e+03 7.32620e+03
4.33280e+05 4.33000e+02 7.81776e+03 8.25535e+03 7.38018e+03 7.66891e+03 8.02292e+03 7.31491e+03
4.33920e+05 4.33000e+02 7.81776e+03 8.25535e+03 7.38018e+03 7.65239e+03 8.00870e+03 7.29609e+03
4.34560e+05 4.34000e+02 7.59369e+03 8.01372e+03 7.17367e+03 7.63439e+03 7.99504e+03 7.27374e+03
4.35200e+05 4.35000e+02 7.76276e+03 8.01631e+03 7.50921e+03 7.61702e+03 7.98210e+03 7.25194e+03
4.35840e+05 4.35000e+02 7.76276e+03 8.01631e+03 7.50921e+03 7.60240e+03 7.97060e+03 7.23421e+03
4.36480e+05 4.36000e+02 7.76903e+03 8.09358e+03 7.44449e+03 7.59230e+03 7.96159e+03 7.22301e+03
4.37120e+05 4.37000e+02 7.79413e+03 8.03155e+03 7.55672e+03 7.58775e+03 7.95618e+03 7.21931e+03
4.37760e+05 4.37000e+02 7.79413e+03 8.03155e+03 7.55672e+03 7.58889e+03 7.95521e+03 7.22257e+03
4.38400e+05 4.38000e+02 7.75821e+03 8.15436e+03 7.36206e+03 7.59505e+03 7.95890e+03 7.23121e+03
4.39040e+05 4.39000e+02 7.77941e+03 8.20362e+03 7.35520e+03 7.60508e+03 7.96676e+03 7.24340e+03
4.39680e+05 4.39000e+02 7.77941e+03 8.20362e+03 7.35520e+03 7.61769e+03 7.97768e+03 7.25770e+03
4.40320e+05 4.40000e+02 7.82493e+03 8.34075e+03 7.30912e+03 7.63173e+03 7.99016e+03 7.27330e+03
4.40960e+05 4.40000e+02 7.82493e+03 8.34075e+03 7.30912e+03 7.64635e+03 8.00279e+03 7.28991e+03
4.41600e+05 4.41000e+02 7.91811e+03 8.37599e+03 7.46023e+03 7.66096e+03 8.01460e+03 7.30732e+03
4.42240e+05 4.42000e+02 7.66071e+03 7.96913e+03 7.35229e+03 7.67518e+03 8.02525e+03 7.32510e+03
4.42880e+05 4.42000e+02 7.66071e+03 7.96913e+03 7.35229e+03 7.68875e+03 8.03498e+03 7.34251e+03
4.43520e+05 4.43000e+02 7.96260e+03 8.34184e+03 7.58336e+03 7.70157e+03 8.04454e+03 7.35860e+03
4.44160e+05 4.44000e+02 7.92884e+03 8.32062e+03 7.53706e+03 7.71371e+03 8.05488e+03 7.37253e+03
4.44800e+05 4.44000e+02 7.92884e+03 8.32062e+03 7.53706e+03 7.72526e+03 8.06682e+03 7.38371e+03
4.45440e+05 4.45000e+02 7.83314e+03 8.25939e+03 7.40688e+03 7.73635e+03 8.08070e+03 7.39201e+03
4.46080e+05 4.46000e+02 7.90993e+03 8.28422e+03 7.53563e+03 7.74699e+03 8.09624e+03 7.39773e+03
4.46720e+05 4.46000e+02 7.90993e+03 8.28422e+03 7.53563e+03 7.75717e+03 8.11275e+03 7.40160e+03
4.47360e+05 4.47000e+02 7.83708e+03 8.12412e+03 7.55004e+03 7.76702e+03 8.12943e+03 7.40461e+03
4.48000e+05 4.48000e+02 7.78065e+03 8.16478e+03 7.39653e+03 7.77672e+03 8.14563e+03 7.40781e+03
4.48640e+05 4.48000e+02 7.78065e+03 8.16478e+03 7.39653e+03 7.78647e+03 8.16095e+03 7.41200e+03
4.49280e+05 4.49000e+02 7.89778e+03 8.11209e+03 7.68347e+03 7.79639e+03 8.17514e+03 7.41764e+03
4.49920e+05 4.49000e+02 7.89778e+03 8.11209e+03 7.68347e+03 7.80640e+03 8.18800e+03 7.42480e+03
4.50560e+05 4.50000e+02 7.88600e+03 8.12048e+03 7.65151e+03 7.81627e+03 8.19929e+03 7.43325e+03
4.51200e+05 4.51000e+02 7.91575e+03 8.29431e+03 7.53719e+03 7.82561e+03 8.20870e+03 7.44252e+03
4.51840e+05 4.51000e+02 7.91575e+03 8.29431e+03 7.53719e+03 7.83396e+03 8.21586e+03 7.45206e+03
4.52480e+05 4.52000e+02 7.85297e+03 8.32553e+03 7.38041e+03 7.84094e+03 8.22042e+03 7.46146e+03
4.53120e+05 4.53000e+02 7.87609e+03 8.24905e+03 7.50313e+03 7.84636e+03 8.22215e+03 7.47058e+03
4.53760e+05 4.53000e+02 7.87609e+03 8.24905e+03 7.50313e+03 7.85034e+03 8.22104e+03 7.47965e+03
4.54400e+05 4.54000e+02 7.77956e+03 8.27713e+03 7.28199e+03 7.85321e+03 8.21741e+03 7.48901e+03
4.55040e+05 4.55000e+02 7.89059e+03 8.23721e+03 7.54397e+03 7.85540e+03 8.21195e+03 7.49885e+03
4.55680e+05 4.55000e+02 7.89059e+03 8.23721e+03 7.54397e+03 7.85733e+03 8.20568e+03 7.50898e+03
4.56320e+05 4.56000e+02 7.88643e+03 8.25049e+03 7.52237e+03 7.85927e+03 8.19975e+03 7.51879e+03
4.56960e+05 4.56000e+02 7.88643e+03 8.25049e+03 7.52237e+03 7.86125e+03 8.19511e+03 7.52738e+03
4.57600e+05 4.57000e+02 7.65506e+03 8.18409e+03 7.12602e+03 7.86312e+03 8.19234e+03 7.53390e+03
4.58240e+05 4.58000e+02 8.01594e+03 8.32894e+03 7.70294e+03 7.86463e+03 8.19146e+03 7.53780e+03
4.58880e+05 4.58000e+02 8.01594e+03 8.32894e+03 7.70294e+03 7.86557e+03 8.19200e+03 7.53914e+03
4.59520e+05 4.59000e+02 7.95191e+03 8.30387e+03 7.59994e+03 7.86582e+03 8.19335e+03 7.53829e+03
4.60160e+05 4.60000e+02 7.98524e+03 8.48395e+03 7.48653e+03 7.86533e+03 8.19500e+03 7.53567e+03
4.60800e+05 4.60000e+02 7.98524e+03 8.48395e+03 7.48653e+03 7.86408e+03 8.19678e+03 7.53138e+03
4.61440e+05 4.61000e+02 7.94022e+03 8.19331e+03 7.68714e+03 7.86212e+03 8.19872e+03 7.52552e+03
4.62080e+05 4.62000e+02 7.97479e+03 8.31866e+03 7.63092e+03 7.85978e+03 8.20104e+03 7.51852e+03
4.62720e+05 4.62000e+02 7.97479e+03 8.31866e+03 7.63092e+03 7.85763e+03 8.20399e+03 7.51127e+03
4.63360e+05 4.63000e+02 8.05488e+03 8.52876e+03 7.58099e+03 7.85642e+03 8.20794e+03 7.50490e+03
4.64000e+05 4.64000e+02 7.63352e+03 7.96390e+03 7.30314e+03 7.85687e+03 8.21325e+03 7.50049e+03
4.64640e+05 4.64000e+02 7.63352e+03 7.96390e+03 7.30314e+03 7.85946e+03 8.22012e+03 7.49879e+03
4.65280e+05 4.65000e+02 7.78499e+03 8.29736e+03 7.27261e+03 7.86434e+03 8.22846e+03 7.50022e+03
4.65920e+05 4.65000e+02 7.78499e+03 8.29736e+03 7.27261e+03 7.87135e+03 8.23796e+03 7.50475e+03
4.66560e+05 4.66000e+02 7.88318e+03 8.31439e+03 7.45198e+03 7.88007e+03 8.24819e+03 7.51195e+03
4.67200e+05 4.67000e+02 7.56319e+03 8.13803e+03 6.98836e+03 7.88975e+03 8.25858e+03 7.52093e+03
4.67840e+05 4.67000e+02 7.56319e+03 8.13803e+03 6.98836e+03 7.89932e+03 8.26838e+03 7.53025e+03
4.68480e+05 4.68000e+02 7.95123e+03 8.13356e+03 7.76889e+03 7.90744e+03 8.27667e+03 7.53821e+03
4.69120e+05 4.69000e+02 8.06337e+03 8.42401e+03 7.70273e+03 7.91288e+03 8.28264e+03 7.54312e+03
4.69760e+05 4.69000e+02 8.06337e+03 8.42401e+03 7.70273e+03 7.91472e+03 8.28577e+03 7.54367e+03
4.70400e+05 4.70000e+02 8.07592e+03 8.38824e+03 7.76361e+03 7.91253e+03 8.28602e+03 7.53904e+03
4.71040e+05 4.71000e+02 8.13923e+03 8.43693e+03 7.84152e+03 7.90639e+03 8.28360e+03 7.52917e+03
4.71680e+05 4.71000e+02 8.13923e+03 8.43693e+03 7.84152e+03 7.89695e+03 8.27896e+03 7.51494e+03
4.72320e+05 4.72000e+02 8.11931e+03 8.47539e+03 7.76323e+03 7.88554e+03 8.27272e+03 7.49836e+03
4.72960e+05 4.72000e+02 8.11931e+03 8.47539e+03 7.76323e+03 7.87400e+03 8.26573e+03 7.48227e+03
4.73600e+05 4.73000e+02 7.91550e+03 8.31228e+03 7.51872e+03 7.86443e+03 8.25907e+03 7.46979e+03
4.74240e+05 4.74000e+02 7.97715e+03 8.40176e+03 7.55254e+03 7.85879e+03 8.25392e+03 7.46365e+03
4.74880e+05 4.74000e+02 7.97715e+03 8.40176e+03 7.55254e+03 7.85851e+03 8.25144e+03 7.46559e+03
4.75520e+05 4.75000e+02 7.99479e+03 8.43033e+03 7.55925e+03 7.86430e+03 8.25251e+03 7.47608e+03
4.76160e+05 4.76000e+02 7.96866e+03 8.53596e+03 7.40136e+03 7.87587e+03 8.25753e+03 7.49421e+03
4.76800e+05 4.76000e+02 7.96866e+03 8.53596e+03 7.40136e+03 7.89209e+03 8.26630e+03 7.51788e+03
4.77440e+05 4.77000e+02 8.02299e+03 8.40436e+03 7.64162e+03 7.91114e+03 8.27804e+03 7.54424e+03
4.78080e+05 4.78000e+02 8.07619e+03 8.37707e+03 7.77531e+03 7.93098e+03 8.29164e+03 7.57033e+03
4.78720e+05 4.78000e+02 8.07619e+03 8.37707e+03 7.77531e+03 7.94975e+03 8.30599e+03 7.59350e+03
4.79360e+05 4.79000e+02 7.99207e+03 8.26501e+03 7.71913e+03 7.96602e+03 8.32019e+03 7.61184e+03
4.80000e+05 4.80000e+02 8.11313e+03 8.56167e+03 7.66460e+03 7.97901e+03 8.33371e+03 7.62431e+03
4.80640e+05 4.80000e+02 8.11313e+03 8.56167e+03 7.66460e+03 7.98858e+03 8.34627e+03 7.63088e+03
4.81280e+05 4.81000e+02 7.84623e+03 8.11296e+03 7.57950e+03 7.99508e+03 8.35774e+03 7.63241e+03
4.81920e+05 4.81000e+02 7.84623e+03 8.11296e+03 7.57950e+03 7.99922e+03 8.36799e+03 7.63044e+03
4.82560e+05 4.82000e+02 8.10928e+03 8.32782e+03 7.89075e+03 8.00184e+03 8.37680e+03 7.62689e+03
4.83200e+05 4.83000e+02 7.99408e+03 8.27797e+03 7.71020e+03 8.00374e+03 8.38392e+03 7.62355e+03
4.83840e+05 4.83000e+02 7.99408e+03 8.27797e+03 7.71020e+03 8.00547e+03 8.38916e+03 7.62179e+03
4.84480e+05 4.84000e+02 7.89149e+03 8.30238e+03 7.48059e+03 8.00729e+03 8.39229e+03 7.62229e+03
4.85120e+05 4.85000e+02 8.03341e+03 8.42022e+03 7.64659e+03 8.00916e+03 8.39311e+03 7.62520e+03
4.85760e+05 4.85000e+02 8.03341e+03 8.42022e+03 7.64659e+03 8.01087e+03 8.39141e+03 7.63033e+03
4.86400e+05 4.86000e+02 8.03591e+03 8.25693e+03 7.81489e+03 8.01225e+03 8.38718e+03 7.63733e+03
4.87040e+05 4.87000e+02 6.84519e+03 8.43161e+03 5.25877e+03 8.01312e+03 8.38058e+03 7.64566e+03
4.87680e+05 4.87000e+02 6.84519e+03 8.43161e+03 5.25877e+03 8.01335e+03 8.37210e+03 7.65460e+03
4.88320e+05 4.88000e+02 7.93435e+03 8.27341e+03 7.59529e+03 8.01280e+03 8.36235e+03 7.66325e+03
4.88960e+05 4.88000e+02 7.93435e+03 8.27341e+03 7.59529e+03 8.01144e+03 8.35209e+03 7.67078e+03
4.89600e+05 4.89000e+02 8.18117e+03 8.38483e+03 7.97752e+03 8.00906e+03 8.34170e+03 7.67642e+03
4.90240e+05 4.90000e+02 8.16766e+03 8.34645e+03 7.98887e+03 8.00492e+03 8.33061e+03 7.67922e+03
4.90880e+05 4.90000e+02 8.16766e+03 8.34645e+03 7.98887e+03 7.99751e+03 8.31703e+03 7.67799e+03
4.91520e+05 4.91000e+02 7.98585e+03 8.37450e+03 7.59720e+03 7.98521e+03 8.29893e+03 7.67150e+03
4.92160e+05 4.92000e+02 7.39965e+03 8.58367e+03 6.21562e+03 7.96732e+03 8.27585e+03 7.65879e+03
4.92800e+05 4.92000e+02 7.39965e+03 8.58367e+03 6.21562e+03 7.94483e+03 8.25024e+03 7.63942e+03
4.93440e+05 4.93000e+02 8.08741e+03 8.41000e+03 7.76482e+03 7.92043e+03 8.22666e+03 7.61420e+03
4.94080e+05 4.94000e+02 8.12122e+03 8.51593e+03 7.72650e+03 7.89771e+03 8.20938e+03 7.58604e+03
4.94720e+05 4.94000e+02 8.12122e+03 8.51593e+03 7.72650e+03 7.87981e+03 8.20021e+03 7.55941e+03
4.95360e+05 4.95000e+02 8.08739e+03 8.28563e+03 7.88914e+03 7.86839e+03 8.19828e+03 7.53849e+03
4.96000e+05 4.96000e+02 8.13537e+03 8.24885e+03 8.02189e+03 7.86324e+03 8.20122e+03 7.52526e+03
4.96640e+05 4.96000e+02 8.13537e+03 8.24885e+03 8.02189e+03 7.86290e+03 8.20686e+03 7.51893e+03
4.97280e+05 4.97000e+02 7.95756e+03 8.28116e+03 7.63396e+03 7.86564e+03 8.21452e+03 7.51677e+03
4.97920e+05 4.97000e+02 7.95756e+03 8.28116e+03 7.63396e+03 7.87029e+03 8.22490e+03 7.51567e+03
4.98560e+05 4.98000e+02 7.99874e+03 8.34448e+03 7.65300e+03 7.87644e+03 8.23908e+03 7.51380e+03
4.99200e+05 4.99000e+02 8.08021e+03 8.53263e+03 7.62779e+03 7.88436e+03 8.25708e+03 7.51164e+03
4.99840e+05 4.99000e+02 8.08021e+03 8.53263e+03 7.62779e+03 7.89448e+03 8.27743e+03 7.51153e+03
5.00480e+05 5.00000e+02 8.08321e+03 8.23450e+03 7.93192e+03 7.90698e+03 8.29772e+03 7.51623e+03
5.01120e+05 5.01000e+02 7.87473e+03 8.29153e+03 7.45792e+03 7.92152e+03 8.31559e+03 7.52744e+03
5.01760e+05 5.01000e+02 7.87473e+03 8.29153e+03 7.45792e+03 7.93730e+03 8.32954e+03 7.54506e+03
5.02400e+05 5.02000e+02 8.17799e+03 8.50823e+03 7.84775e+03 7.95330e+03 8.33917e+03 7.56742e+03
5.03040e+05 5.03000e+02 8.10914e+03 8.25082e+03 7.96746e+03 7.96860e+03 8.34505e+03 7.59214e+03
5.03680e+05 5.03000e+02 8.10914e+03 8.25082e+03 7.96746e+03 7.98250e+03 8.34812e+03 7.61688e+03
5.04320e+05 5.04000e+02 8.00568e+03 8.36382e+03 7.64754e+03 7.99456e+03 8.34924e+03 7.63989e+03
5.04960e+05 5.04000e+02 8.00568e+03 8.36382e+03 7.64754e+03 8.00456e+03 8.34895e+03 7.66016e+03
5.05600e+05 5.05000e+02 8.09589e+03 8.63996e+03 7.55182e+03 8.01251e+03 8.34761e+03 7.67740e+03
5.06240e+05 5.06000e+02 8.12837e+03 8.40909e+03 7.84765e+03 8.01871e+03 8.34554e+03 7.69188e+03
5.06880e+05 5.06000e+02 8.12837e+03 8.40909e+03 7.84765e+03 8.02368e+03 8.34311e+03 7.70425e+03
5.07520e+05 5.07000e+02 8.05599e+03 8.18280e+03 7.92917e+03 8.02796e+03 8.34074e+03 7.71519e+03
5.08160e+05 5.08000e+02 8.16741e+03 8.47410e+03 7.86073e+03 8.03198e+03 8.33895e+03 7.72502e+03
5.08800e+05 5.08000e+02 8.16741e+03 8.47410e+03 7.86073e+03 8.03600e+03 8.33832e+03 7.73368e+03
5.09440e+05 5.09000e+02 8.18034e+03 8.47185e+03 7.88883e+03 8.04015e+03 8.33940e+03 7.74090e+03
5.10080e+05 5.10000e+02 8.13184e+03 8.42422e+03 7.83946e+03 8.04449e+03 8.34245e+03 7.74653e+03
5.10720e+05 5.10000e+02 8.13184e+03 8.42422e+03 7.83946e+03 8.04901e+03 8.34725e+03 7.75078e+03
5.11360e+05 5.11000e+02 8.30645e+03 8.53280e+03 8.08011e+03 8.05375e+03 8.35321e+03 7.75429e+03
5.12000e+05 5.12000e+02 8.20280e+03 8.35876e+03 8.04684e+03 8.05875e+03 8.35960e+03 7.75790e+03
5.12640e+05 5.12000e+02 8.20280e+03 8.35876e+03 8.04684e+03 8.06415e+03 8.36584e+03 7.76246e+03
5.13280e+05 5.13000e+02 8.22973e+03 8.37610e+03 8.08336e+03 8.07008e+03 8.37163e+03 7.76854e+03
5.13920e+05 5.13000e+02 8.22973e+03 8.37610e+03 8.08336e+03 8.07673e+03 8.37702e+03 7.77644e+03
5.14560e+05 5.14000e+02 8.11656e+03 8.63096e+03 7.60217e+03 8.08424e+03 8.38222e+03 7.78626e+03
5.15200e+05 5.15000e+02 8.20533e+03 8.39401e+03 8.01666e+03 8.09278e+03 8.38743e+03 7.79812e+03
5.15840e+05 5.15000e+02 8.20533e+03 8.39401e+03 8.01666e+03 8.10242e+03 8.39254e+03 7.81230e+03
5.16480e+05 5.16000e+02 8.24792e+03 8.55756e+03 7.93829e+03 8.11309e+03 8.39708e+03 7.82911e+03
5.17120e+05 5.17000e+02 8.10291e+03 8.44702e+03 7.75880e+03 8.12450e+03 8.40042e+03 7.84857e+03
5.17760e+05 5.17000e+02 8.10291e+03 8.44702e+03 7.75880e+03 8.13611e+03 8.40223e+03 7.86998e+03
5.18400e+05 5.18000e+02 8.28275e+03 8.64965e+03 7.91584e+03 8.14730e+03 8.40265e+03 7.89195e+03
5.19040e+05 5.19000e+02 8.27358e+03 8.64206e+03 7.90510e+03 8.15750e+03 8.40228e+03 7.91272e+03
5.19680e+05 5.19000e+02 8.27358e+03 8.64206e+03 7.90510e+03 8.16633e+03 8.40196e+03 7.93069e+03
5.20320e+05 5.20000e+02 8.18828e+03 8.54329e+03 7.83327e+03 8.17361e+03 8.40252e+03 7.94470e+03
5.20960e+05 5.20000e+02 8.18828e+03 8.54329e+03 7.83327e+03 8.17934e+03 8.40459e+03 7.95410e+03
5.21600e+05 5.21000e+02 8.17940e+03 8.50288e+03 7.85591e+03 8.18372e+03 8.40864e+03 7.95880e+03
5.22240e+05 5.22000e+02 8.17679e+03 8.40473e+03 7.94885e+03 8.18708e+03 8.41502e+03 7.95914e+03
5.22880e+05 5.22000e+02 8.17679e+03 8.40473e+03 7.94885e+03 8.18990e+03 8.42394e+03 7.95586e+03
5.23520e+05 5.23000e+02 8.23971e+03 8.44244e+03 8.03698e+03 8.19258e+03 8.43531e+03 7.94986e+03
5.24160e+05 5.24000e+02 8.24079e+03 8.57546e+03 7.90612e+03 8.19537e+03 8.44866e+03 7.94208e+03
5.24800e+05 5.24000e+02 8.24079e+03 8.57546e+03 7.90612e+03 8.19828e+03 8.46310e+03 7.93345e+03
5.25440e+05 5.25000e+02 8.15454e+03 8.52181e+03 7.78728e+03 8.20110e+03 8.47744e+03 7.92476e+03
5.26080e+05 5.26000e+02 8.17114e+03 8.50005e+03 7.84223e+03 8.20358e+03 8.49038e+03 7.91679e+03
5.26720e+05 5.26000e+02 8.17114e+03 8.50005e+03 7.84223e+03 8.20553e+03 8.50080e+03 7.91026e+03
5.27360e+05 5.27000e+02 8.19038e+03 8.54685e+03 7.83391e+03 8.20689e+03 8.50803e+03 7.90575e+03
5.28000e+05 5.28000e+02 8.33350e+03 8.67470e+03 7.99231e+03 8.20775e+03 8.51192e+03 7.90358e+03
5.28640e+05 5.28000e+02 8.33350e+03 8.67470e+03 7.99231e+03 8.20823e+03 8.51286e+03 7.90360e+03
5.29280e+05 5.29000e+02 8.26373e+03 8.57775e+03 7.94972e+03 8.20838e+03 8.51153e+03 7.90522e+03
5.29920e+05 5.29000e+02 8.26373e+03 8.57775e+03 7.94972e+03 8.20817e+03 8.50878e+03 7.90757e+03
5.30560e+05 5.30000e+02 8.28180e+03 8.45987e+03 8.10373e+03 8.20759e+03 8.50547e+03 7.90971e+03
5.31200e+05 5.31000e+02 8.34741e+03 8.67815e+03 8.01666e+03 8.20673e+03 8.50249e+03 7.91098e+03
5.31840e+05 5.31000e+02 8.34741e+03 8.67815e+03 8.01666e+03 8.20586e+03 8.50060e+03 7.91112e+03
5.32480e+05 5.32000e+02 8.10192e+03 8.44248e+03 7.76135e+03 8.20542e+03 8.50045e+03 7.91039e+03
5.33120e+05 5.33000e+02 8.14340e+03 8.64978e+03 7.63703e+03 8.20590e+03 8.50233e+03 7.90947e+03
5.33760e+05 5.33000e+02 8.14340e+03 8.64978e+03 7.63703e+03 8.20769e+03 8.50614e+03 7.90924e+03
5.34400e+05 5.34000e+02 8.36998e+03 8.81468e+03 7.92529e+03 8.21100e+03 8.51147e+03 7.91053e+03
5.35040e+05 5.35000e+02 8.31422e+03 8.71567e+03 7.91278e+03 8.21575e+03 8.51774e+03 7.91375e+03
5.35680e+05 5.35000e+02 8.31422e+03 8.71567e+03 7.91278e+03 8.22148e+03 8.52433e+03 7.91863e+03
5.36320e+05 5.36000e+02 8.38719e+03 8.76115e+03 8.01323e+03 8.22745e+03 8.53079e+03 7.92411e+03
5.36960e+05 5.36000e+02 8.38719e+03 8.76115e+03 8.01323e+03 8.23280e+03 8.53689e+03 7.92871e+03
5.37600e+05 5.37000e+02 8.40247e+03 8.65059e+03 8.15434e+03 8.23694e+03 8.54288e+03 7.93100e+03
5.38240e+05 5.38000e+02 8.20810e+03 8.51640e+03 7.89980e+03 8.23976e+03 8.54933e+03 7.93019e+03
5.38880e+05 5.38000e+02 8.20810e+03 8.51640e+03 7.89980e+03 8.24165e+03 8.55695e+03 7.92636e+03
5.39520e+05 5.39000e+02 8.29291e+03 8.59174e+03 7.99407e+03 8.24338e+03 8.56631e+03 7.92044e+03
5.40160e+05 5.40000e+02 8.33685e+03 8.65793e+03 8.01577e+03 8.24582e+03 8.57762e+03 7.91402e+03
5.40800e+05 5.40000e+02 8.33685e+03 8.65793e+03 8.01577e+03 8.24967e+03 8.59053e+03 7.90881e+03
5.41440e+05 5.41000e+02 8.25284e+03 8.53822e+03 7.96747e+03 8.25523e+03 8.60412e+03 7.90633e+03
5.42080e+05 5.42000e+02 8.36158e+03 8.71070e+03 8.01245e+03 8.26226e+03 8.61713e+03 7.90739e+03
5.42720e+05 5.42000e+02 8.36158e+03 8.71070e+03 8.01245e+03 8.27014e+03 8.62821e+03 7.91207e+03
5.43360e+05 5.43000e+02 8.16764e+03 8.43648e+03 7.89880e+03 8.27808e+03 8.63624e+03 7.91991e+03
5.44000e+05 5.44000e+02 8.23601e+03 8.78923e+03 7.68279e+03 8.28536e+03 8.64053e+03 7.93019e+03
5.44640e+05 5.44000e+02 8.23601e+03 8.78923e+03 7.68279e+03 8.29149e+03 8.64090e+03 7.94208e+03
5.45280e+05 5.45000e+02 8.28611e+03 8.69142e+03 7.88080e+03 8.29623e+03 8.63773e+03 7.95474e+03
5.45920e+05 5.45000e+02 8.28611e+03 8.69142e+03 7.88080e+03 8.29956e+03 8.63190e+03 7.96722e+03
5.46560e+05 5.46000e+02 8.24345e+03 8.62547e+03 7.86142e+03 8.30151e+03 8.62453e+03 7.97850e+03
5.47200e+05 5.47000e+02 8.32904e+03 8.66692e+03 7.99115e+03 8.30211e+03 8.61681e+03 7.98742e+03
5.47840e+05 5.47000e+02 8.32904e+03 8.66692e+03 7.99115e+03 8.30136e+03 8.60982e+03 7.99290e+03
5.48480e+05 5.48000e+02 8.42253e+03 8.71521e+03 8.12985e+03 8.29927e+03 8.60440e+03 7.99415e+03
5.49120e+05 5.49000e+02 8.36571e+03 8.68085e+03 8.05057e+03 8.29603e+03 8.60108e+03 7.99098e+03
5.49760e+05 5.49000e+02 8.36571e+03 8.68085e+03 8.05057e+03 8.29192e+03 8.60001e+03 7.98383e+03
5.50400e+05 5.50000e+02 8.43345e+03 8.76933e+03 8.09756e+03 8.28742e+03 8.60106e+03 7.97379e+03
5.51040e+05 5.51000e+02 8.34886e+03 8.69997e+03 7.99775e+03 8.28312e+03 8.60388e+03 7.96237e+03
5.51680e+05 5.51000e+02 8.34886e+03 8.69997e+03 7.99775e+03 8.27973e+03 8.60815e+03 7.95131e+03
5.52320e+05 5.52000e+02 8.21615e+03 8.34992e+03 8.08239e+03 8.27794e+03 8.61357e+03 7.94231e+03
5.52960e+05 5.52000e+02 8.21615e+03 8.34992e+03 8.08239e+03 8.27832e+03 8.61994e+03 7.93669e+03
5.53600e+05 5.53000e+02 8.24216e+03 8.52497e+03 7.95935e+03 8.28117e+03 8.62710e+03 7.93524e+03
5.54240e+05 5.54000e+02 8.46153e+03 8.77121e+03 8.15184e+03 8.28650e+03 8.63485e+03 7.93816e+03
5.54880e+05 5.54000e+02 8.46153e+03 8.77121e+03 8.15184e+03 8.29389e+03 8.64275e+03 7.94503e+03
5.55520e+05 5.55000e+02 8.32759e+03 8.65691e+03 7.99827e+03 8.30254e+03 8.65008e+03 7.95499e+03
5.56160e+05 5.56000e+02 8.28700e+03 8.72096e+03 7.85303e+03 8.31134e+03 8.65578e+03 7.96690e+03
5.56800e+05 5.56000e+02 8.28700e+03 8.72096e+03 7.85303e+03 8.31919e+03 8.65880e+03 7.97958e+03
5.57440e+05 5.57000e+02 8.16974e+03 8.45067e+03 7.88882e+03 8.32531e+03 8.65858e+03 7.99204e+03
5.58080e+05 5.58000e+02 8.37351e+03 8.56301e+03 8.18402e+03 8.32942e+03 8.65526e+03 8.00358e+03
5.58720e+05 5.58000e+02 8.37351e+03 8.56301e+03 8.18402e+03 8.33175e+03 8.64970e+03 8.01379e+03
5.59360e+05 5.59000e+02 8.14756e+03 8.45031e+03 7.84482e+03 8.33272e+03 8.64312e+03 8.02233e+03
5.60000e+05 5.60000e+02 8.44132e+03 8.68623e+03 8.19641e+03 8.33274e+03 8.63671e+03 8.02877e+03
5.60640e+05 5.60000e+02 8.44132e+03 8.68623e+03 8.19641e+03 8.33196e+03 8.63123e+03 8.03269e+03
5.61280e+05 5.61000e+02 8.27175e+03 8.65990e+03 7.88360e+03 8.33035e+03 8.62680e+03 8.03391e+03
5.61920e+05 5.61000e+02 8.27175e+03 8.65990e+03 7.88360e+03 8.32782e+03 8.62298e+03 8.03267e+03
5.62560e+05 5.62000e+02 8.27019e+03 8.66822e+03 7.87217e+03 8.32431e+03 8.61897e+03 8.02965e+03
5.63200e+05 5.63000e+02 8.18511e+03 8.60203e+03 7.76819e+03 8.31991e+03 8.61404e+03 8.02578e+03
5.63840e+05 5.63000e+02 8.18511e+03 8.60203e+03 7.76819e+03 8.31495e+03 8.60790e+03 8.02201e+03
5.64480e+05 5.64000e+02 8.37715e+03 8.76059e+03 7.99371e+03 8.30993e+03 8.60088e+03 8.01899e+03
5.65120e+05 5.65000e+02 8.25917e+03 8.62417e+03 7.89418e+03 8.30534e+03 8.59382e+03 8.01686e+03
5.65760e+05 5.65000e+02 8.25917e+03 8.62417e+03 7.89418e+03 8.30146e+03 8.58773e+03 8.01520e+03
5.66400e+05 5.66000e+02 8.13664e+03 8.43187e+03 7.84141e+03 8.29835e+03 8.58350e+03 8.01319e+03
5.67040e+05 5.67000e+02 8.38919e+03 8.76904e+03 8.00935e+03 8.29581e+03 8.58168e+03 8.00994e+03
5.67680e+05 5.67000e+02 8.38919e+03 8.76904e+03 8.00935e+03 8.29362e+03 8.58243e+03 8.00481e+03
5.68320e+05 5.68000e+02 8.43489e+03 8.74236e+03 8.12742e+03 8.29160e+03 8.58557e+03 7.99763e+03
5.68960e+05 5.68000e+02 8.43489e+03 8.74236e+03 8.12742e+03 8.28964e+03 8.59058e+03 7.98870e+03
5.69600e+05 5.69000e+02 8.32748e+03 8.55039e+03 8.10457e+03 8.28762e+03 8.59661e+03 7.97863e+03
5.70240e+05 5.70000e+02 8.09025e+03 8.73467e+03 7.44583e+03 8.28545e+03 8.60269e+03 7.96821e+03
5.70880e+05 5.70000e+02 8.09025e+03 8.73467e+03 7.44583e+03 8.28322e+03 8.60814e+03 7.95830e+03
5.71520e+05 5.71000e+02 8.37453e+03 8.59913e+03 8.14993e+03 8.28128e+03 8.61268e+03 7.94988e+03
5.72160e+05 5.72000e+02 8.33175e+03 8.68174e+03 7.98176e+03 8.28017e+03 8.61645e+03 7.94389e+03
5.72800e+05 5.72000e+02 8.33175e+03 8.68174e+03 7.98176e+03 8.28033e+03 8.61971e+03 7.94095e+03
5.73440e+05 5.73000e+02 8.45329e+03 8.85962e+03 8.04696e+03 8.28184e+03 8.62264e+03 7.94103e+03
5.74080e+05 5.74000e+02 8.39539e+03 8.87351e+03 7.91728e+03 8.28432e+03 8.62520e+03 7.94343e+03
5.74720e+05 5.74000e+02 8.39539e+03 8.87351e+03 7.91728e+03 8.28715e+03 8.62727e+03 7.94703e+03
5.75360e+05 5.75000e+02 8.42911e+03 8.87656e+03 7.98166e+03 8.28981e+03 8.62879e+03 7.95083e+03
5.76000e+05 5.76000e+02 8.47897e+03 8.86842e+03 8.08952e+03 8.29211e+03 8.63001e+03 7.95421e+03
5.76640e+05 5.76000e+02 8.47897e+03 8.86842e+03 8.08952e+03 8.29423e+03 8.63139e+03 7.95707e+03
5.77280e+05 5.77000e+02 8.31265e+03 8.81002e+03 7.81528e+03 8.29669e+03 8.63364e+03 7.95975e+03
5.77920e+05 5.77000e+02 8.31265e+03 8.81002e+03 7.81528e+03 8.30010e+03 8.63752e+03 7.96268e+03
5.78560e+05 5.78000e+02 8.27800e+03 8.55017e+03 8.00583e+03 8.30494e+03 8.64366e+03 7.96623e+03
5.79200e+05 5.79000e+02 8.43652e+03 8.84023e+03 8.03280e+03 8.31151e+03 8.65251e+03 7.97051e+03
5.79840e+05 5.79000e+02 8.43652e+03 8.84023e+03 8.03280e+03 8.31980e+03 8.66410e+03 7.97549e+03
5.80480e+05 5.80000e+02 8.35766e+03 8.74773e+03 7.96760e+03 8.32944e+03 8.67791e+03 7.98096e+03
5.81120e+05 5.81000e+02 8.35458e+03 8.79929e+03 7.90987e+03 8.33974e+03 8.69284e+03 7.98664e+03
5.81760e+05 5.81000e+02 8.35458e+03 8.79929e+03 7.90987e+03 8.34981e+03 8.70744e+03 7.99217e+03
5.82400e+05 5.82000e+02 8.43970e+03 8.81492e+03 8.06447e+03 8.35875e+03 8.72032e+03 7.99718e+03
5.83040e+05 5.83000e+02 8.42535e+03 8.88809e+03 7.96260e+03 8.36594e+03 8.73056e+03 8.00133e+03
5.83680e+05 5.83000e+02 8.42535e+03 8.88809e+03 7.96260e+03 8.37114e+03 8.73789e+03 8.00439e+03
5.84320e+05 5.84000e+02 8.62066e+03 8.88780e+03 8.35352e+03 8.37441e+03 8.74252e+03 8.00630e+03
5.84960e+05 5.84000e+02 8.62066e+03 8.88780e+03 8.35352e+03 8.37609e+03 8.74499e+03 8.00718e+03
5.85600e+05 5.85000e+02 8.51705e+03 8.74493e+03 8.28918e+03 8.37667e+03 8.74608e+03 8.00727e+03
5.86240e+05 5.86000e+02 8.38128e+03 8.82345e+03 7.93912e+03 8.37677e+03 8.74663e+03 8.00691e+03
5.86880e+05 5.86000e+02 8.38128e+03 8.82345e+03 7.93912e+03 8.37703e+03 8.74752e+03 8.00654e+03
5.87520e+05 5.87000e+02 8.56476e+03 8.87677e+03 8.25276e+03 8.37818e+03 8.74950e+03 8.00687e+03
5.88160e+05 5.88000e+02 8.42148e+03 8.65087e+03 8.19208e+03 8.38093e+03 8.75297e+03 8.00889e+03
5.88800e+05 5.88000e+02 8.42148e+03 8.65087e+03 8.19208e+03 8.38578e+03 8.75797e+03 8.01360e+03
5.89440e+05 5.89000e+02 8.49297e+03 8.83865e+03 8.14730e+03 8.39286e+03 8.76405e+03 8.02167e+03
5.90080e+05 5.90000e+02 8.40672e+03 8.65473e+03 8.15871e+03 8.40185e+03 8.77058e+03 8.03311e+03
5.90720e+05 5.90000e+02 8.40672e+03 8.65473e+03 8.15871e+03 8.41213e+03 8.77689e+03 8.04737e+03
5.91360e+05 5.91000e+02 8.29116e+03 8.78340e+03 7.79893e+03 8.42292e+03 8.78239e+03 8.06345e+03
5.92000e+05 5.92000e+02 8.57784e+03 8.90057e+03 8.25511e+03 8.43347e+03 8.78655e+03 8.08040e+03
5.92640e+05 5.92000e+02 8.57784e+03 8.90057e+03 8.25511e+03 8.44314e+03 8.78892e+03 8.09737e+03
5.93280e+05 5.93000e+02 8.43421e+03 8.58752e+03 8.28090e+03 8.45143e+03 8.78908e+03 8.11378e+03
5.93920e+05 5.93000e+02 8.43421e+03 8.58752e+03 8.28090e+03 8.45793e+03 8.78683e+03 8.12902e+03
5.94560e+05 5.94000e+02 8.27640e+03 8.69449e+03 7.85831e+03 8.46230e+03 8.78224e+03 8.14237e+03
5.95200e+05 5.95000e+02 8.55180e+03 8.86397e+03 8.23964e+03 8.46442e+03 8.77573e+03 8.15311e+03
5.95840e+05 5.95000e+02 8.55180e+03 8.86397e+03 8.23964e+03 8.46438e+03 8.76797e+03 8.16079e+03
5.96480e+05 5.96000e+02 8.46935e+03 8.77876e+03 8.15995e+03 8.46263e+03 8.75975e+03 8.16551e+03
5.97120e+05 5.97000e+02 8.51985e+03 8.88589e+03 8.15381e+03 8.45967e+03 8.75169e+03 8.16765e+03
5.97760e+05 5.97000e+02 8.51985e+03 8.88589e+03 8.15381e+03 8.45598e+03 8.74426e+03 8.16770e+03
5.98400e+05 5.98000e+02 8.29654e+03 8.62099e+03 7.97209e+03 8.45193e+03 8.73774e+03 8.16611e+03
5.99040e+05 5.99000e+02 8.50992e+03 8.89249e+03 8.12735e+03 8.44786e+03 8.73237e+03 8.16335e+03
5.99680e+05 5.99000e+02 8.50992e+03 8.89249e+03 8.12735e+03 8.44417e+03 8.72837e+03 8.15997e+03
6.00320e+05 6.00000e+02 8.64085e+03 8.93504e+03 8.34666e+03 8.44128e+03 8.72602e+03 8.15653e+03
6.00960e+05 6.00000e+02 8.64085e+03 8.93504e+03 8.34666e+03 8.43948e+03 8.72554e+03 8.15342e+03
6.01600e+05 6.01000e+02 8.57341e+03 8.95623e+03 8.19059e+03 8.43882e+03 8.72694e+03 8.15071e+03
6.02240e+05 6.02000e+02 8.45783e+03 8.71970e+03 8.19597e+03 8.43909e+03 8.72994e+03 8.14824e+03
6.02880e+05 6.02000e+02 8.45783e+03 8.71970e+03 8.19597e+03 8.44003e+03 8.73420e+03 8.14586e+03
6.03520e+05 6.03000e+02 8.38277e+03 8.84164e+03 7.92389e+03 8.44157e+03 8.73950e+03 8.14364e+03
6.04160e+05 6.04000e+02 8.56875e+03 8.88544e+03 8.25207e+03 8.44390e+03 8.74584e+03 8.14196e+03
6.04800e+05 6.04000e+02 8.56875e+03 8.88544e+03 8.25207e+03 8.44740e+03 8.75337e+03 8.14143e+03
6.05440e+05 6.05000e+02 8.48190e+03 8.91725e+03 8.04656e+03 8.45230e+03 8.76214e+03 8.14247e+03
6.06080e+05 6.06000e+02 8.56243e+03 8.97207e+03 8.15278e+03 8.45851e+03 8.77189e+03 8.14513e+03
6.06720e+05 6.06000e+02 8.56243e+03 8.97207e+03 8.15278e+03 8.46551e+03 8.78214e+03 8.14889e+03
6.07360e+05 6.07000e+02 8.55728e+03 8.95228e+03 8.16228e+03 8.47257e+03 8.79224e+03 8.15290e+03
6.08000e+05 6.08000e+02 8.66382e+03 8.87870e+03 8.44894e+03 8.47899e+03 8.80169e+03 8.15629e+03
6.08640e+05 6.08000e+02 8.66382e+03 8.87870e+03 8.44894e+03 8.48434e+03 8.81028e+03 8.15839e+03
6.09280e+05 6.09000e+02 8.44437e+03 8.66538e+03 8.22335e+03 8.48852e+03 8.81814e+03 8.15890e+03
6.09920e+05 6.09000e+02 8.44437e+03 8.66538e+03 8.22335e+03 8.49174e+03 8.82563e+03 8.15785e+03
6.10560e+05 6.10000e+02 8.68591e+03 8.97406e+03 8.39776e+03 8.49445e+03 8.83322e+03 8.15568e+03
6.11200e+05 6.11000e+02 8.50106e+03 8.96541e+03 8.03670e+03 8.49718e+03 8.84123e+03 8.15313e+03
6.11840e+05 6.11000e+02 8.50106e+03 8.96541e+03 8.03670e+03 8.50046e+03 8.84964e+03 8.15128e+03
6.12480e+05 6.12000e+02 8.59357e+03 8.90594e+03 8.28120e+03 8.50461e+03 8.85796e+03 8.15126e+03
6.13120e+05 6.13000e+02 8.63777e+03 8.94138e+03 8.33416e+03 8.50969e+03 8.86542e+03 8.15395e+03
6.13760e+05 6.13000e+02 8.63777e+03 8.94138e+03 8.33416e+03 8.51559e+03 8.87132e+03 8.15986e+03
6.14400e+05 6.14000e+02 8.53394e+03 8.86673e+03 8.20114e+03 8.52206e+03 8.87533e+03 8.16879e+03
6.15040e+05 6.15000e+02 8.64304e+03 9.11059e+03 8.17550e+03 8.52877e+03 8.87760e+03 8.17994e+03
6.15680e+05 6.15000e+02 8.64304e+03 9.11059e+03 8.17550e+03 8.53539e+03 8.87864e+03 8.19214e+03
6.16320e+05 6.16000e+02 8.49555e+03 8.88351e+03 8.10759e+03 8.54172e+03 8.87918e+03 8.20425e+03
6.16960e+05 6.16000e+02 8.49555e+03 8.88351e+03 8.10759e+03 8.54762e+03 8.87979e+03 8.21545e+03
6.17600e+05 6.17000e+02 8.59396e+03 8.98009e+03 8.20782e+03 8.55307e+03 8.88084e+03 8.22531e+03
6.18240e+05 6.18000e+02 8.45825e+03 8.86299e+03 8.05351e+03 8.55808e+03 8.88252e+03 8.23364e+03
6.18880e+05 6.18000e+02 8.45825e+03 8.86299e+03 8.05351e+03 8.56264e+03 8.88502e+03 8.24026e+03
6.19520e+05 6.19000e+02 8.64842e+03 9.04103e+03 8.25582e+03 8.56671e+03 8.88847e+03 8.24495e+03
6.20160e+05 6.20000e+02 8.52945e+03 8.81900e+03 8.23990e+03 8.57015e+03 8.89289e+03 8.24741e+03
6.20800e+05 6.20000e+02 8.52945e+03 8.81900e+03 8.23990e+03 8.57281e+03 8.89812e+03 8.24750e+03
6.21440e+05 6.21000e+02 8.62223e+03 8.89753e+03 8.34692e+03 8.57450e+03 8.90376e+03 8.24524e+03
6.22080e+05 6.22000e+02 8.72361e+03 8.98748e+03 8.45973e+03 8.57510e+03 8.90932e+03 8.24088e+03
6.22720e+05 6.22000e+02 8.72361e+03 8.98748e+03 8.45973e+03 8.57464e+03 8.91439e+03 8.23489e+03
6.23360e+05 6.23000e+02 8.48052e+03 8.94817e+03 8.01288e+03 8.57333e+03 8.91866e+03 8.22800e+03
6.24000e+05 6.24000e+02 8.62591e+03 8.80272e+03 8.44910e+03 8.57151e+03 8.92190e+03 8.22112e+03
6.24640e+05 6.24000e+02 8.62591e+03 8.80272e+03 8.44910e+03 8.56963e+03 8.92395e+03 8.21531e+03
6.25280e+05 6.25000e+02 8.41539e+03 8.84269e+03 7.98809e+03 8.56822e+03 8.92481e+03 8.21164e+03
6.25920e+05 6.25000e+02 8.41539e+03 8.84269e+03 7.98809e+03 8.56775e+03 8.92458e+03 8.21092e+03
6.26560e+05 6.26000e+02 8.66630e+03 8.98801e+03 8.34458e+03 8.56848e+03 8.92345e+03 8.21351e+03
6.27200e+05 6.27000e+02 8.56582e+03 8.89508e+03 8.23656e+03 8.57039e+03 8.92152e+03 8.21926e+03
6.27840e+05 6.27000e+02 8.56582e+03 8.89508e+03 8.23656e+03 8.57312e+03 8.91872e+03 8.22751e+03
6.28480e+05 6.28000e+02 8.61608e+03 8.96104e+03 8.27113e+03 8.57606e+03 8.91495e+03 8.23717e+03
6.29120e+05 6.29000e+02 8.48923e+03 8.95861e+03 8.01985e+03 8.57857e+03 8.91028e+03 8.24686e+03
6.29760e+05 6.29000e+02 8.48923e+03 8.95861e+03 8.01985e+03 8.58016e+03 8.90502e+03 8.25530e+03
6.30400e+05 6.30000e+02 8.52627e+03 8.91714e+03 8.13539e+03 8.58067e+03 8.89972e+03 8.26161e+03
6.31040e+05 6.31000e+02 8.50573e+03 8.89335e+03 8.11811e+03 8.58025e+03 8.89497e+03 8.26553e+03
6.31680e+05 6.31000e+02 8.50573e+03 8.89335e+03 8.11811e+03 8.57924e+03 8.89123e+03 8.26725e+03
6.32320e+05 6.32000e+02 8.60651e+03 9.03900e+03 8.17402e+03 8.57799e+03 8.88884e+03 8.26713e+03
6.32960e+05 6.32000e+02 8.60651e+03 9.03900e+03 8.17402e+03 8.57667e+03 8.88789e+03 8.26544e+03
6.33600e+05 6.33000e+02 8.81490e+03 9.22979e+03 8.40001e+03 8.57526e+03 8.88821e+03 8.26230e+03
6.34240e+05 6.34000e+02 8.60817e+03 9.07625e+03 8.14009e+03 8.57358e+03 8.88943e+03 8.25773e+03
6.34880e+05 6.34000e+02 8.60817e+03 9.07625e+03 8.14009e+03 8.57147e+03 8.89118e+03 8.25175e+03
6.35520e+05 6.35000e+02 8.47617e+03 9.09542e+03 7.85692e+03 8.56891e+03 8.89337e+03 8.24445e+03
6.36160e+05 6.36000e+02 8.58502e+03 9.00638e+03 8.16366e+03 8.56624e+03 8.89626e+03 8.23623e+03
6.36800e+05 6.36000e+02 8.58502e+03 9.00638e+03 8.16366e+03 8.56416e+03 8.90051e+03 8.22781e+03
6.37440e+05 6.37000e+02 8.70476e+03 9.02152e+03 8.38800e+03 8.56346e+03 8.90672e+03 8.22020e+03
6.38080e+05 6.38000e+02 8.16833e+03 8.64281e+03 7.69386e+03 8.56468e+03 8.91516e+03 8.21420e+03
6.38720e+05 6.38000e+02 8.16833e+03 8.64281e+03 7.69386e+03 8.56786e+03 8.92559e+03 8.21014e+03
6.39360e+05 6.39000e+02 8.75272e+03 9.11413e+03 8.39131e+03 8.57249e+03 8.93728e+03 8.20769e+03
6.40000e+05 6.40000e+02 8.73329e+03 9.05371e+03 8.41287e+03 8.57777e+03 8.94926e+03 8.20627e+03
6.40640e+05 6.40000e+02 8.73329e+03 9.05371e+03 8.41287e+03 8.58285e+03 8.96029e+03 8.20541e+03
6.41280e+05 6.41000e+02 8.55707e+03 8.84942e+03 8.26472e+03 8.58693e+03 8.96869e+03 8.20517e+03
6.41920e+05 6.41000e+02 8.55707e+03 8.84942e+03 8.26472e+03 8.58925e+03 8.97245e+03 8.20605e+03
6.42560e+05 6.42000e+02 8.75819e+03 9.17875e+03 8.33764e+03 8.58939e+03 8.96987e+03 8.20890e+03
6.43200e+05 6.43000e+02 8.61058e+03 9.02643e+03 8.19473e+03 8.58747e+03 8.96046e+03 8.21447e+03
6.43840e+05 6.43000e+02 8.61058e+03 9.02643e+03 8.19473e+03 8.58423e+03 8.94534e+03 8.22311e+03
6.44480e+05 6.44000e+02 8.81991e+03 9.19220e+03 8.44763e+03 8.58077e+03 8.92698e+03 8.23456e+03
6.45120e+05 6.45000e+02 8.62989e+03 8.98741e+03 8.27237e+03 8.57824e+03 8.90848e+03 8.24800e+03
6.45760e+05 6.45000e+02 8.62989e+03 8.98741e+03 8.27237e+03 8.57754e+03 8.89282e+03 8.26225e+03
6.46400e+05 6.46000e+02 8.64770e+03 8.89695e+03 8.39844e+03 8.57919e+03 8.88229e+03 8.27609e+03
6.47040e+05 6.47000e+02 8.46714e+03 8.93129e+03 8.00299e+03 8.58332e+03 8.87815e+03 8.28849e+03
6.47680e+05 6.47000e+02 8.46714e+03 8.93129e+03 8.00299e+03 8.58980e+03 8.88071e+03 8.29889e+03
6.48320e+05 6.48000e+02 8.73647e+03 8.97613e+03 8.49681e+03 8.59827e+03 8.88940e+03 8.30713e+03
6.48960e+05 6.48000e+02 8.73647e+03 8.97613e+03 8.49681e+03 8.60817e+03 8.90294e+03 8.31340e+03
6.49600e+05 6.49000e+02 8.65748e+03 9.17243e+03 8.14254e+03 8.61876e+03 8.91947e+03 8.31804e+03
6.50240e+05 6.50000e+02 8.67266e+03 9.06225e+03 8.28308e+03 8.62907e+03 8.93680e+03 8.32135e+03
6.50880e+05 6.50000e+02 8.67266e+03 9.06225e+03 8.28308e+03 8.63814e+03 8.95274e+03 8.32354e+03
6.51520e+05 6.51000e+02 8.67406e+03 9.09169e+03 8.25643e+03 8.64516e+03 8.96556e+03 8.32477e+03
6.52160e+05 6.52000e+02 8.79839e+03 9.17973e+03 8.41705e+03 8.64978e+03 8.97440e+03 8.32516e+03
6.52800e+05 6.52000e+02 8.79839e+03 9.17973e+03 8.41705e+03 8.65212e+03 8.97950e+03 8.32474e+03
6.53440e+05 6.53000e+02 8.56052e+03 8.81770e+03 8.30334e+03 8.65270e+03 8.98196e+03 8.32344e+03
6.54080e+05 6.54000e+02 8.77492e+03 9.12321e+03 8.42663e+03 8.65224e+03 8.98327e+03 8.32121e+03
6.54720e+05 6.54000e+02 8.77492e+03 9.12321e+03 8.42663e+03 8.65149e+03 8.98485e+03 8.31813e+03
6.55360e+05 6.55000e+02 8.88004e+03 9.29085e+03 8.46923e+03 8.65112e+03 8.98774e+03 8.31449e+03
6.56000e+05 6.56000e+02 8.66525e+03 9.03154e+03 8.29896e+03 8.65160e+03 8.99243e+03 8.31077e+03
6.56640e+05 6.56000e+02 8.66525e+03 9.03154e+03 8.29896e+03 8.65315e+03 8.99876e+03 8.30754e+03
6.57280e+05 6.57000e+02 8.66229e+03 8.99413e+03 8.33046e+03 8.65574e+03 9.00612e+03 8.30536e+03
6.57920e+05 6.57000e+02 8.66229e+03 8.99413e+03 8.33046e+03 8.65927e+03 9.01378e+03 8.30477e+03
6.58560e+05 6.58000e+02 8.78006e+03 9.11890e+03 8.44123e+03 8.66371e+03 9.02127e+03 8.30615e+03
6.59200e+05 6.59000e+02 8.75347e+03 8.97739e+03 8.52955e+03 8.66910e+03 9.02851e+03 8.30970e+03
6.59840e+05 6.59000e+02 8.75347e+03 8.97739e+03 8.52955e+03 8.67543e+03 9.03562e+03 8.31524e+03
6.60480e+05 6.60000e+02 8.63134e+03 9.05993e+03 8.20275e+03 8.68246e+03 9.04265e+03 8.32226e+03
6.61120e+05 6.61000e+02 8.78887e+03 9.10709e+03 8.47066e+03 8.68976e+03 9.04945e+03 8.33007e+03
6.61760e+05 6.61000e+02 8.78887e+03 9.10709e+03 8.47066e+03 8.69687e+03 9.05569e+03 8.33805e+03
6.62400e+05 6.62000e+02 8.57310e+03 8.93486e+03 8.21134e+03 8.70341e+03 9.06099e+03 8.34582e+03
6.63040e+05 6.63000e+02 8.89579e+03 9.27391e+03 8.51767e+03 8.70910e+03 9.06495e+03 8.35324e+03
6.63680e+05 6.63000e+02 8.89579e+03 9.27391e+03 8.51767e+03 8.71380e+03 9.06730e+03 8.36030e+03
6.64320e+05 6.64000e+02 8.87190e+03 9.22371e+03 8.52009e+03 8.71744e+03 9.06789e+03 8.36698e+03
6.64960e+05 6.64000e+02 8.87190e+03 9.22371e+03 8.52009e+03 8.71997e+03 9.06673e+03 8.37322e+03
6.65600e+05 6.65000e+02 8.69614e+03 9.02994e+03 8.36234e+03 8.72143e+03 9.06397e+03 8.37888e+03
6.66240e+05 6.66000e+02 8.54420e+03 8.71093e+03 8.37746e+03 8.72192e+03 9.06004e+03 8.38380e+03
6.66880e+05 6.66000e+02 8.54420e+03 8.71093e+03 8.37746e+03 8.72184e+03 9.05570e+03 8.38798e+03
6.67520e+05 6.67000e+02 8.52257e+03 8.89048e+03 8.15467e+03 8.72179e+03 9.05197e+03 8.39160e+03
6.68160e+05 6.68000e+02 8.61038e+03 8.86637e+03 8.35438e+03 8.72244e+03 9.04985e+03 8.39503e+03
6.68800e+05 6.68000e+02 8.61038e+03 8.86637e+03 8.35438e+03 8.72420e+03 9.04985e+03 8.39855e+03
6.69440e+05 6.69000e+02 8.76999e+03 9.04568e+03 8.49430e+03 8.72690e+03 9.05162e+03 8.40218e+03
6.70080e+05 6.70000e+02 8.58745e+03 9.06382e+03 8.11108e+03 8.72976e+03 9.05391e+03 8.40561e+03
6.70720e+05 6.70000e+02 8.58745e+03 9.06382e+03 8.11108e+03 8.73159e+03 9.05500e+03 8.40817e+03
6.71360e+05 6.71000e+02 8.30772e+03 9.13077e+03 7.48467e+03 8.73120e+03 9.05323e+03 8.40916e+03
6.72000e+05 6.72000e+02 8.63321e+03 8.97667e+03 8.28975e+03 8.72785e+03 9.04752e+03 8.40817e+03
6.72640e+05 6.72000e+02 8.63321e+03 8.97667e+03 8.28975e+03 8.72149e+03 9.03773e+03 8.40525e+03
6.73280e+05 6.73000e+02 8.80003e+03 9.18512e+03 8.41494e+03 8.71272e+03 9.02475e+03 8.40069e+03
6.73920e+05 6.73000e+02 8.80003e+03 9.18512e+03 8.41494e+03 8.70232e+03 9.01017e+03 8.39448e+03
6.74560e+05 6.74000e+02 8.72935e+03 9.13918e+03 8.31953e+03 8.69093e+03 8.99590e+03 8.38595e+03
6.75200e+05 6.75000e+02 8.53766e+03 8.78560e+03 8.28972e+03 8.67880e+03 8.98369e+03 8.37391e+03
6.75840e+05 6.75000e+02 8.53766e+03 8.78560e+03 8.28972e+03 8.66612e+03 8.97477e+03 8.35746e+03
6.76480e+05 6.76000e+02 8.65639e+03 9.20831e+03 8.10447e+03 8.65329e+03 8.96986e+03 8.33672e+03
6.77120e+05 6.77000e+02 8.71065e+03 9.00960e+03 8.41170e+03 8.64116e+03 8.96916e+03 8.31315e+03
6.77760e+05 6.77000e+02 8.71065e+03 9.00960e+03 8.41170e+03 8.63077e+03 8.97238e+03 8.28916e+03
6.78400e+05 6.78000e+02 8.73132e+03 9.25770e+03 8.20494e+03 8.62304e+03 8.97857e+03 8.26751e+03
6.79040e+05 6.79000e+02 8.64625e+03 8.96231e+03 8.33019e+03 8.61840e+03 8.98618e+03 8.25062e+03
6.79680e+05 6.79000e+02 8.64625e+03 8.96231e+03 8.33019e+03 8.61674e+03 8.99335e+03 8.24013e+03
6.80320e+05 6.80000e+02 8.67455e+03 8.97247e+03 8.37662e+03 8.61755e+03 8.99844e+03 8.23665e+03
6.80960e+05 6.80000e+02 8.67455e+03 8.97247e+03 8.37662e+03 8.62025e+03 9.00067e+03 8.23982e+03
6.81600e+05 6.81000e+02 8.65496e+03 9.04377e+03 8.26616e+03 8.62429e+03 9.00026e+03 8.24832e+03
6.82240e+05 6.82000e+02 8.70979e+03 9.01518e+03 8.40440e+03 8.62928e+03 8.99837e+03 8.26019e+03
6.82880e+05 6.82000e+02 8.70979e+03 9.01518e+03 8.40440e+03 8.63490e+03 8.99645e+03 8.27335e+03
6.83520e+05 6.83000e+02 8.72750e+03 9.02545e+03 8.42956e+03 8.64082e+03 8.99565e+03 8.28600e+03
6.84160e+05 6.84000e+02 8.61258e+03 8.90852e+03 8.31664e+03 8.64672e+03 8.99647e+03 8.29698e+03
6.84800e+05 6.84000e+02 8.61258e+03 8.90852e+03 8.31664e+03 8.65229e+03 8.99873e+03 8.30585e+03
6.85440e+05 6.85000e+02 8.71426e+03 9.01154e+03 8.41698e+03 8.65730e+03 9.00190e+03 8.31269e+03
6.86080e+05 6.86000e+02 8.76853e+03 9.10151e+03 8.43555e+03 8.66165e+03 9.00533e+03 8.31797e+03
6.86720e+05 6.86000e+02 8.76853e+03 9.10151e+03 8.43555e+03 8.66540e+03 9.00852e+03 8.32228e+03
6.87360e+05 6.87000e+02 8.72314e+03 9.03287e+03 8.41340e+03 8.66865e+03 9.01106e+03 8.32623e+03
6.88000e+05 6.88000e+02 8.76301e+03 9.17629e+03 8.34973e+03 8.67146e+03 9.01262e+03 8.33029e+03
6.88640e+05 6.88000e+02 8.76301e+03 9.17629e+03 8.34973e+03 8.67389e+03 9.01295e+03 8.33482e+03
6.89280e+05 6.89000e+02 8.91257e+03 9.22867e+03 8.59647e+03 8.67605e+03 9.01200e+03 8.34009e+03
6.89920e+05 6.89000e+02 8.91257e+03 9.22867e+03 8.59647e+03 8.67812e+03 9.00999e+03 8.34625e+03
6.90560e+05 6.90000e+02 8.54869e+03 8.82695e+03 8.27043e+03 8.68035e+03 9.00737e+03 8.35333e+03
6.91200e+05 6.91000e+02 8.88024e+03 9.18691e+03 8.57356e+03 8.68304e+03 9.00485e+03 8.36122e+03
6.91840e+05 6.91000e+02 8.88024e+03 9.18691e+03 8.57356e+03 8.68646e+03 9.00322e+03 8.36969e+03
6.92480e+05 6.92000e+02 8.69736e+03 8.96005e+03 8.43467e+03 8.69086e+03 9.00318e+03 8.37854e+03
6.93120e+05 6.93000e+02 8.91791e+03 9.21974e+03 8.61608e+03 8.69635e+03 9.00510e+03 8.38760e+03
6.93760e+05 6.93000e+02 8.91791e+03 9.21974e+03 8.61608e+03 8.70280e+03 9.00885e+03 8.39674e+03
6.94400e+05 6.94000e+02 8.77958e+03 9.11782e+03 8.44134e+03 8.70982e+03 9.01383e+03 8.40582e+03
6.95040e+05 6.95000e+02 8.88693e+03 9.10174e+03 8.67213e+03 8.71698e+03 9.01926e+03 8.41469e+03
6.95680e+05 6.95000e+02 8.88693e+03 9.10174e+03 8.67213e+03 8.72387e+03 9.02446e+03 8.42328e+03
6.96320e+05 6.96000e+02 8.90409e+03 9.42350e+03 8.38468e+03 8.73032e+03 9.02906e+03 8.43159e+03
6.96960e+05 6.96000e+02 8.90409e+03 9.42350e+03 8.38468e+03 8.73640e+03 9.03310e+03 8.43970e+03
6.97600e+05 6.97000e+02 8.90487e+03 9.39683e+03 8.41291e+03 8.74235e+03 9.03695e+03 8.44776e+03
6.98240e+05 6.98000e+02 8.71853e+03 8.98367e+03 8.45340e+03 8.74849e+03 9.04108e+03 8.45590e+03
6.98880e+05 6.98000e+02 8.71853e+03 8.98367e+03 8.45340e+03 8.75513e+03 9.04602e+03 8.46424e+03
6.99520e+05 6.99000e+02 8.85466e+03 9.14800e+03 8.56132e+03 8.76252e+03 9.05234e+03 8.47271e+03
7.00160e+05 7.00000e+02 8.09141e+03 9.39154e+03 6.79129e+03 8.77082e+03 9.06070e+03 8.48094e+03
7.00800e+05 7.00000e+02 8.09141e+03 9.39154e+03 6.79129e+03 8.78001e+03 9.07164e+03 8.48839e+03
7.01440e+05 7.01000e+02 8.75586e+03 8.99086e+03 8.52085e+03 8.78981e+03 9.08524e+03 8.49438e+03
7.02080e+05 7.02000e+02 8.89500e+03 9.28815e+03 8.50184e+03 8.79963e+03 9.10088e+03 8.49837e+03
7.02720e+05 7.02000e+02 8.89500e+03 9.28815e+03 8.50184e+03 8.80852e+03 9.11740e+03 8.49964e+03
7.03360e+05 7.03000e+02 8.69816e+03 9.17141e+03 8.22490e+03 8.81509e+03 9.13346e+03 8.49673e+03
7.04000e+05 7.04000e+02 8.83344e+03 9.21538e+03 8.45149e+03 8.81770e+03 9.14797e+03 8.48744e+03
7.04640e+05 7.04000e+02 8.83344e+03 9.21538e+03 8.45149e+03 8.81500e+03 9.16023e+03 8.46977e+03
7.05280e+05 7.05000e+02 8.71816e+03 9.16786e+03 8.26846e+03 8.80657e+03 9.16994e+03 8.44320e+03
7.05920e+05 7.05000e+02 8.71816e+03 9.16786e+03 8.26846e+03 8.79327e+03 9.17714e+03 8.40940e+03
7.06560e+05 7.06000e+02 8.72019e+03 9.08528e+03 8.35510e+03 8.77699e+03 9.18202e+03 8.37196e+03
7.07200e+05 7.07000e+02 8.81406e+03 9.23796e+03 8.39016e+03 8.76006e+03 9.18491e+03 8.33521e+03
7.07840e+05 7.07000e+02 8.81406e+03 9.23796e+03 8.39016e+03 8.74470e+03 9.18619e+03 8.30320e+03
7.08480e+05 7.08000e+02 8.71026e+03 9.07151e+03 8.34901e+03 8.73248e+03 9.18629e+03 8.27868e+03
7.09120e+05 7.09000e+02 8.84187e+03 9.36673e+03 8.31700e+03 8.72419e+03 9.18559e+03 8.26278e+03
7.09760e+05 7.09000e+02 8.84187e+03 9.36673e+03 8.31700e+03 8.71977e+03 9.18433e+03 8.25522e+03
7.10400e+05 7.10000e+02 8.90393e+03 9.21153e+03 8.59634e+03 8.71870e+03 9.18266e+03 8.25474e+03
7.11040e+05 7.11000e+02 8.80175e+03 8.97890e+03 8.62459e+03 8.72017e+03 9.18064e+03 8.25970e+03
7.11680e+05 7.11000e+02 8.80175e+03 8.97890e+03 8.62459e+03 8.72333e+03 9.17826e+03 8.26840e+03
7.12320e+05 7.12000e+02 8.95314e+03 9.26738e+03 8.63891e+03 8.72753e+03 9.17571e+03 8.27935e+03
7.12960e+05 7.12000e+02 8.95314e+03 9.26738e+03 8.63891e+03 8.73235e+03 9.17332e+03 8.29138e+03
7.13600e+05 7.13000e+02 9.04977e+03 9.38907e+03 8.71048e+03 8.73769e+03 9.17148e+03 8.30390e+03
7.14240e+05 7.14000e+02 8.93686e+03 9.28832e+03 8.58541e+03 8.74366e+03 9.17041e+03 8.31692e+03
7.14880e+05 7.14000e+02 8.93686e+03 9.28832e+03 8.58541e+03 8.75048e+03 9.16996e+03 8.33100e+03
7.15520e+05 7.15000e+02 8.97759e+03 9.35637e+03 8.59882e+03 8.75834e+03 9.16975e+03 8.34693e+03
7.16160e+05 7.16000e+02 8.93209e+03 9.28859e+03 8.57559e+03 8.76751e+03 9.16957e+03 8.36545e+03
7.16800e+05 7.16000e+02 8.93209e+03 9.28859e+03 8.57559e+03 8.77824e+03 9.16957e+03 8.38690e+03
7.17440e+05 7.17000e+02 8.86146e+03 9.01329e+03 8.70964e+03 8.79071e+03 9.17033e+03 8.41109e+03
7.18080e+05 7.18000e+02 8.31081e+03 9.07460e+03 7.54702e+03 8.80495e+03 9.17261e+03 8.43729e+03
7.18720e+05 7.18000e+02 8.31081e+03 9.07460e+03 7.54702e+03 8.82068e+03 9.17704e+03 8.46431e+03
7.19360e+05 7.19000e+02 8.62743e+03 8.75988e+03 8.49499e+03 8.83736e+03 9.18390e+03 8.49083e+03
7.20000e+05 7.20000e+02 8.91799e+03 9.19688e+03 8.63909e+03 8.85422e+03 9.19285e+03 8.51560e+03
7.20640e+05 7.20000e+02 8.91799e+03 9.19688e+03 8.63909e+03 8.87015e+03 9.20264e+03 8.53767e+03
7.21280e+05 7.21000e+02 8.89074e+03 9.12805e+03 8.65342e+03 8.88368e+03 9.21097e+03 8.55640e+03
7.21920e+05 7.21000e+02 8.89074e+03 9.12805e+03 8.65342e+03 8.89298e+03 9.21470e+03 8.57127e+03
7.22560e+05 7.22000e+02 8.79149e+03 9.14931e+03 8.43367e+03 8.89633e+03 9.21083e+03 8.58183e+03
7.23200e+05 7.23000e+02 8.90033e+03 9.26823e+03 8.53243e+03 8.89272e+03 9.19776e+03 8.58768e+03
7.23840e+05 7.23000e+02 8.90033e+03 9.26823e+03 8.53243e+03 8.88240e+03 9.17614e+03 8.58867e+03
7.24480e+05 7.24000e+02 8.81998e+03 9.14051e+03 8.49944e+03 8.86697e+03 9.14867e+03 8.58527e+03
7.25120e+05 7.25000e+02 8.78751e+03 9.14519e+03 8.42983e+03 8.84886e+03 9.11899e+03 8.57873e+03
7.25760e+05 7.25000e+02 8.78751e+03 9.14519e+03 8.42983e+03 8.83074e+03 9.09047e+03 8.57101e+03
7.26400e+05 7.26000e+02 8.94930e+03 9.31333e+03 8.58527e+03 8.81489e+03 9.06551e+03 8.56426e+03
7.27040e+05 7.27000e+02 8.79232e+03 9.04586e+03 8.53879e+03 8.80281e+03 9.04567e+03 8.55994e+03
7.27680e+05 7.27000e+02 8.79232e+03 9.04586e+03 8.53879e+03 8.79515e+03 9.03202e+03 8.55828e+03
7.28320e+05 7.28000e+02 8.78952e+03 9.12746e+03 8.45157e+03 8.79177e+03 9.02522e+03 8.55832e+03
7.28960e+05 7.28000e+02 8.78952e+03 9.12746e+03 8.45157e+03 8.79200e+03 9.02543e+03 8.55856e+03
7.29600e+05 7.29000e+02 8.93267e+03 9.11375e+03 8.75160e+03 8.79493e+03 9.03202e+03 8.55783e+03
7.30240e+05 7.30000e+02 8.88531e+03 9.18351e+03 8.58711e+03 8.79967e+03 9.04354e+03 8.55580e+03
7.30880e+05 7.30000e+02 8.88531e+03 9.18351e+03 8.58711e+03 8.80541e+03 9.05788e+03 8.55293e+03
7.31520e+05 7.31000e+02 9.01144e+03 9.43893e+03 8.58395e+03 8.81145e+03 9.07281e+03 8.55009e+03
7.32160e+05 7.32000e+02 8.87825e+03 9.12809e+03 8.62842e+03 8.81726e+03 9.08640e+03 8.54811e+03
7.32800e+05 7.32000e+02 8.87825e+03 9.12809e+03 8.62842e+03 8.82254e+03 9.09741e+03 8.54766e+03
7.33440e+05 7.33000e+02 8.89243e+03 9.26592e+03 8.51895e+03 8.82728e+03 9.10541e+03 8.54914e+03
7.34080e+05 7.34000e+02 7.84194e+03 9.36964e+03 6.31423e+03 8.83174e+03 9.11081e+03 8.55266e+03
7.34720e+05 7.34000e+02 7.84194e+03 9.36964e+03 6.31423e+03 8.83634e+03 9.11465e+03 8.55802e+03
7.35360e+05 7.35000e+02 8.80257e+03 9.12955e+03 8.47558e+03 8.84150e+03 9.11824e+03 8.56477e+03
7.36000e+05 7.36000e+02 8.80473e+03 8.95868e+03 8.65077e+03 8.84743e+03 9.12263e+03 8.57224e+03
7.36640e+05 7.36000e+02 8.80473e+03 8.95868e+03 8.65077e+03 8.85375e+03 9.12805e+03 8.57944e+03
7.37280e+05 7.37000e+02 8.94019e+03 9.34419e+03 8.53618e+03 8.85915e+03 9.13324e+03 8.58506e+03
7.37920e+05 7.37000e+02 8.94019e+03 9.34419e+03 8.53618e+03 8.86146e+03 9.13538e+03 8.58754e+03
7.38560e+05 7.38000e+02 8.75371e+03 9.01564e+03 8.49178e+03 8.85838e+03 9.13134e+03 8.58541e+03
7.39200e+05 7.39000e+02 8.73157e+03 9.00159e+03 8.46154e+03 8.84851e+03 9.11960e+03 8.57742e+03
7.39840e+05 7.39000e+02 8.73157e+03 9.00159e+03 8.46154e+03 8.83212e+03 9.10164e+03 8.56259e+03
7.40480e+05 7.40000e+02 8.80523e+03 9.00421e+03 8.60625e+03 8.81112e+03 9.08134e+03 8.54090e+03
7.41120e+05 7.41000e+02 9.01203e+03 9.29821e+03 8.72585e+03 8.78852e+03 9.06271e+03 8.51434e+03
7.41760e+05 7.41000e+02 9.01203e+03 9.29821e+03 8.72585e+03 8.76743e+03 9.04782e+03 8.48704e+03
7.42400e+05 7.42000e+02 8.96396e+03 9.34780e+03 8.58012e+03 8.75024e+03 9.03663e+03 8.46385e+03
7.43040e+05 7.43000e+02 8.87564e+03 9.05203e+03 8.69925e+03 8.73825e+03 9.02817e+03 8.44834e+03
7.43680e+05 7.43000e+02 8.87564e+03 9.05203e+03 8.69925e+03 8.73173e+03 9.02166e+03 8.44180e+03
7.44320e+05 7.44000e+02 8.84916e+03 9.20683e+03 8.49150e+03 8.73029e+03 9.01702e+03 8.44357e+03
7.44960e+05 7.44000e+02 8.84916e+03 9.20683e+03 8.49150e+03 8.73337e+03 9.01479e+03 8.45195e+03
7.45600e+05 7.45000e+02 8.90638e+03 9.21557e+03 8.59719e+03 8.74040e+03 9.01569e+03 8.46511e+03
7.46240e+05 7.46000e+02 8.58734e+03 9.26124e+03 7.91344e+03 8.75088e+03 9.02025e+03 8.48152e+03
7.46880e+05 7.46000e+02 8.58734e+03 9.26124e+03 7.91344e+03 8.76417e+03 9.02847e+03 8.49986e+03
7.47520e+05 7.47000e+02 9.04882e+03 9.39003e+03 8.70760e+03 8.77941e+03 9.03988e+03 8.51894e+03
7.48160e+05 7.48000e+02 8.80113e+03 9.26203e+03 8.34023e+03 8.79559e+03 9.05366e+03 8.53752e+03
7.48800e+05 7.48000e+02 8.80113e+03 9.26203e+03 8.34023e+03 8.81151e+03 9.06884e+03 8.55418e+03
7.49440e+05 7.49000e+02 8.94921e+03 9.40189e+03 8.49653e+03 8.82599e+03 9.08465e+03 8.56732e+03
7.50080e+05 7.50000e+02 8.89146e+03 9.23691e+03 8.54601e+03 8.83799e+03 9.10059e+03 8.57539e+03
7.50720e+05 7.50000e+02 8.89146e+03 9.23691e+03 8.54601e+03 8.84691e+03 9.11651e+03 8.57731e+03
7.51360e+05 7.51000e+02 8.88873e+03 9.25671e+03 8.52074e+03 8.85273e+03 9.13251e+03 8.57295e+03
7.52000e+05 7.52000e+02 9.03597e+03 9.47304e+03 8.59890e+03 8.85594e+03 9.14871e+03 8.56318e+03
7.52640e+05 7.52000e+02 9.03597e+03 9.47304e+03 8.59890e+03 8.85737e+03 9.16512e+03 8.54962e+03
7.53280e+05 7.53000e+02 8.90585e+03 9.30009e+03 8.51161e+03 8.85795e+03 9.18159e+03 8.53430e+03
7.53920e+05 7.53000e+02 8.90585e+03 9.30009e+03 8.51161e+03 8.85848e+03 9.19767e+03 8.51929e+03
7.54560e+05 7.54000e+02 8.91782e+03 9.27816e+03 8.55748e+03 8.85957e+03 9.21271e+03 8.50643e+03
7.55200e+05 7.55000e+02 8.95282e+03 9.23489e+03 8.67075e+03 8.86160e+03 9.22607e+03 8.49714e+03
7.55840e+05 7.55000e+02 8.95282e+03 9.23489e+03 8.67075e+03 8.86481e+03 9.23742e+03 8.49220e+03
7.56480e+05 7.56000e+02 8.82237e+03 9.17951e+03 8.46523e+03 8.86926e+03 9.24681e+03 8.49170e+03
7.57120e+05 7.57000e+02 8.91496e+03 9.36709e+03 8.46283e+03 8.87487e+03 9.25453e+03 8.49520e+03
7.57760e+05 7.57000e+02 8.91496e+03 9.36709e+03 8.46283e+03 8.88137e+03 9.26085e+03 8.50189e+03
7.58400e+05 7.58000e+02 8.76897e+03 9.01925e+03 8.51869e+03 8.88836e+03 9.26585e+03 8.51087e+03
7.59040e+05 7.59000e+02 8.81973e+03 9.17625e+03 8.46322e+03 8.89536e+03 9.26950e+03 8.52121e+03
7.59680e+05 7.59000e+02 8.81973e+03 9.17625e+03 8.46322e+03 8.90183e+03 9.27173e+03 8.53192e+03
7.60320e+05 7.60000e+02 9.07312e+03 9.36369e+03 8.78254e+03 8.90726e+03 9.27252e+03 8.54201e+03
7.60960e+05 7.60000e+02 9.07312e+03 9.36369e+03 8.78254e+03 8.91121e+03 9.27184e+03 8.55058e+03
7.61600e+05 7.61000e+02 8.80676e+03 9.15736e+03 8.45616e+03 8.91333e+03 9.26957e+03 8.55709e+03
7.62240e+05 7.62000e+02 8.89866e+03 9.23349e+03 8.56382e+03 8.91338e+03 9.26543e+03 8.56133e+03
7.62880e+05 7.62000e+02 8.89866e+03 9.23349e+03 8.56382e+03 8.91142e+03 9.25930e+03 8.56354e+03
7.63520e+05 7.63000e+02 8.93547e+03 9.33461e+03 8.53632e+03 8.90779e+03 9.25139e+03 8.56420e+03
7.64160e+05 7.64000e+02 8.99193e+03 9.23602e+03 8.74784e+03 8.90322e+03 9.24238e+03 8.56405e+03
7.64800e+05 7.64000e+02 8.99193e+03 9.23602e+03 8.74784e+03 8.89847e+03 9.23319e+03 8.56376e+03
7.65440e+05 7.65000e+02 8.92245e+03 9.35081e+03 8.49408e+03 8.89423e+03 9.22470e+03 8.56376e+03
7.66080e+05 7.66000e+02 8.99761e+03 9.25261e+03 8.74260e+03 8.89093e+03 9.21763e+03 8.56424e+03
7.66720e+05 7.66000e+02 8.99761e+03 9.25261e+03 8.74260e+03 8.88881e+03 9.21244e+03 8.56518e+03
7.67360e+05 7.67000e+02 9.01509e+03 9.38465e+03 8.64554e+03 8.88797e+03 9.20937e+03 8.56657e+03
7.68000e+05 7.68000e+02 8.89777e+03 9.11303e+03 8.68250e+03 8.88848e+03 9.20838e+03 8.56859e+03
7.68640e+05 7.68000e+02 8.89777e+03 9.11303e+03 8.68250e+03 8.89034e+03 9.20916e+03 8.57152e+03
7.69280e+05 7.69000e+02 8.80643e+03 9.39271e+03 8.22015e+03 8.89350e+03 9.21131e+03 8.57570e+03
7.69920e+05 7.69000e+02 8.80643e+03 9.39271e+03 8.22015e+03 8.89789e+03 9.21443e+03 8.58135e+03
7.70560e+05 7.70000e+02 8.32194e+03 9.62762e+03 7.01626e+03 8.90337e+03 9.21827e+03 8.58847e+03
7.71200e+05 7.71000e+02 8.87634e+03 9.25590e+03 8.49678e+03 8.90970e+03 9.22261e+03 8.59679e+03
7.71840e+05 7.71000e+02 8.87634e+03 9.25590e+03 8.49678e+03 8.91648e+03 9.22717e+03 8.60578e+03
7.72480e+05 7.72000e+02 8.90305e+03 9.53315e+03 8.27295e+03 8.92295e+03 9.23137e+03 8.61453e+03
7.73120e+05 7.73000e+02 8.95708e+03 9.22098e+03 8.69318e+03 8.92792e+03 9.23427e+03 8.62158e+03
7.73760e+05 7.73000e+02 8.95708e+03 9.22098e+03 8.69318e+03 8.92983e+03 9.23456e+03 8.62511e+03
7.74400e+05 7.74000e+02 9.03178e+03 9.35637e+03 8.70718e+03 8.92722e+03 9.23123e+03 8.62321e+03
7.75040e+05 7.75000e+02 8.85350e+03 9.10644e+03 8.60057e+03 8.91935e+03 9.22445e+03 8.61426e+03
7.75680e+05 7.75000e+02 8.85350e+03 9.10644e+03 8.60057e+03 8.90666e+03 9.21590e+03 8.59742e+03
7.76320e+05 7.76000e+02 8.90336e+03 9.24630e+03 8.56043e+03 8.89070e+03 9.20789e+03 8.57351e+03
7.76960e+05 7.76000e+02 8.90336e+03 9.24630e+03 8.56043e+03 8.87380e+03 9.20193e+03 8.54567e+03
7.77600e+05 7.77000e+02 8.79919e+03 9.11618e+03 8.48219e+03 8.85849e+03 9.19818e+03 8.51880e+03
7.78240e+05 7.78000e+02 8.93581e+03 9.36817e+03 8.50346e+03 8.84683e+03 9.19598e+03 8.49768e+03
7.78880e+05 7.78000e+02 8.93581e+03 9.36817e+03 8.50346e+03 8.84002e+03 9.19465e+03 8.48538e+03
7.79520e+05 7.79000e+02 9.10170e+03 9.41178e+03 8.79161e+03 8.83824e+03 9.19381e+03 8.48267e+03
7.80160e+05 7.80000e+02 8.99938e+03 9.37302e+03 8.62575e+03 8.84075e+03 9.19331e+03 8.48818e+03
7.80800e+05 7.80000e+02 8.99938e+03 9.37302e+03 8.62575e+03 8.84627e+03 9.19316e+03 8.49937e+03
7.81440e+05 7.81000e+02 8.52709e+03 9.22258e+03 7.83160e+03 8.85337e+03 9.19346e+03 8.51327e+03
7.82080e+05 7.82000e+02 8.86886e+03 9.26932e+03 8.46839e+03 8.86094e+03 9.19446e+03 8.52742e+03
7.82720e+05 7.82000e+02 8.86886e+03 9.26932e+03 8.46839e+03 8.86847e+03 9.19659e+03 8.54036e+03
7.83360e+05 7.83000e+02 8.85751e+03 9.19382e+03 8.52120e+03 8.87592e+03 9.20029e+03 8.55155e+03
7.84000e+05 7.84000e+02 8.98532e+03 9.32835e+03 8.64230e+03 8.88335e+03 9.20579e+03 8.56090e+03
7.84640e+05 7.84000e+02 8.98532e+03 9.32835e+03 8.64230e+03 8.89046e+03 9.21292e+03 8.56800e+03
7.85280e+05 7.85000e+02 9.08735e+03 9.40881e+03 8.76590e+03 8.89651e+03 9.22113e+03 8.57188e+03
7.85920e+05 7.85000e+02 9.08735e+03 9.40881e+03 8.76590e+03 8.90054e+03 9.22970e+03 8.57138e+03
7.86560e+05 7.86000e+02 8.83321e+03 9.20250e+03 8.46392e+03 8.90187e+03 9.23790e+03 8.56584e+03
7.87200e+05 7.87000e+02 9.05256e+03 9.31616e+03 8.78895e+03 8.90040e+03 9.24511e+03 8.55568e+03
7.87840e+05 7.87000e+02 9.05256e+03 9.31616e+03 8.78895e+03 8.89678e+03 9.25102e+03 8.54253e+03
7.88480e+05 7.88000e+02 9.14009e+03 9.46112e+03 8.81907e+03 8.89225e+03 9.25563e+03 8.52887e+03
7.89120e+05 7.89000e+02 8.91061e+03 9.31093e+03 8.51029e+03 8.88825e+03 9.25911e+03 8.51739e+03
7.89760e+05 7.89000e+02 8.91061e+03 9.31093e+03 8.51029e+03 8.88599e+03 9.26158e+03 8.51040e+03
7.90400e+05 7.90000e+02 8.99874e+03 9.30741e+03 8.69007e+03 8.88620e+03 9.26303e+03 8.50937e+03
7.91040e+05 7.91000e+02 9.04410e+03 9.36070e+03 8.72749e+03 8.88920e+03 9.26359e+03 8.51480e+03
7.91680e+05 7.91000e+02 9.04410e+03 9.36070e+03 8.72749e+03 8.89497e+03 9.26368e+03 8.52626e+03
7.92320e+05 7.92000e+02 8.88247e+03 9.25515e+03 8.50980e+03 8.90324e+03 9.26396e+03 8.54252e+03
7.92960e+05 7.92000e+02 8.88247e+03 9.25515e+03 8.50980e+03 8.91350e+03 9.26513e+03 8.56188e+03
7.93600e+05 7.93000e+02 9.14557e+03 9.46484e+03 8.82629e+03 8.92501e+03 9.26758e+03 8.58244e+03
7.94240e+05 7.94000e+02 8.95533e+03 9.28407e+03 8.62659e+03 8.93694e+03 9.27134e+03 8.60253e+03
7.94880e+05 7.94000e+02 8.95533e+03 9.28407e+03 8.62659e+03 8.94851e+03 9.27606e+03 8.62095e+03
7.95520e+05 7.95000e+02 8.57035e+03 9.00592e+03 8.13478e+03 8.95907e+03 9.28108e+03 8.63706e+03
7.96160e+05 7.96000e+02 9.21562e+03 9.40610e+03 9.02513e+03 8.96820e+03 9.28569e+03 8.65071e+03
7.96800e+05 7.96000e+02 9.21562e+03 9.40610e+03 9.02513e+03 8.97575e+03 9.28934e+03 8.66216e+03
7.97440e+05 7.97000e+02 8.90685e+03 9.21350e+03 8.60019e+03 8.98177e+03 9.29181e+03 8.67173e+03
7.98080e+05 7.98000e+02 8.99649e+03 9.19395e+03 8.79903e+03 8.98620e+03 9.29281e+03 8.67959e+03
7.98720e+05 7.98000e+02 8.99649e+03 9.19395e+03 8.79903e+03 8.98877e+03 9.29187e+03 8.68567e+03
7.99360e+05 7.99000e+02 9.04618e+03 9.25683e+03 8.83553e+03 8.98913e+03 9.28826e+03 8.69000e+03
8.00000e+05 8.00000e+02 9.19681e+03 9.43665e+03 8.95697e+03 8.98723e+03 9.28156e+03 8.69290e+03
8.00640e+05 8.00000e+02 9.19681e+03 9.43665e+03 8.95697e+03 8.98343e+03 9.27186e+03 8.69500e+03
8.01280e+05 8.01000e+02 9.00717e+03 9.16021e+03 8.85412e+03 8.97847e+03 9.25990e+03 8.69704e+03
8.01920e+05 8.01000e+02 9.00717e+03 9.16021e+03 8.85412e+03 8.97326e+03 9.24687e+03 8.69966e+03
8.02560e+05 8.02000e+02 9.01771e+03 9.33397e+03 8.70144e+03 8.96876e+03 9.23411e+03 8.70340e+03
8.03200e+05 8.03000e+02 8.86847e+03 9.14518e+03 8.59177e+03 8.96581e+03 9.22286e+03 8.70875e+03
8.03840e+05 8.03000e+02 8.86847e+03 9.14518e+03 8.59177e+03 8.96515e+03 9.21408e+03 8.71622e+03
8.04480e+05 8.04000e+02 9.10272e+03 9.40046e+03 8.80498e+03 8.96720e+03 9.20832e+03 8.72609e+03
8.05120e+05 8.05000e+02 9.17656e+03 9.58946e+03 8.76366e+03 8.97196e+03 9.20566e+03 8.73826e+03
8.05760e+05 8.05000e+02 9.17656e+03 9.58946e+03 8.76366e+03 8.97893e+03 9.20582e+03 8.75205e+03
8.06400e+05 8.06000e+02 9.15523e+03 9.58860e+03 8.72186e+03 8.98718e+03 9.20819e+03 8.76616e+03
8.07040e+05 8.07000e+02 9.28022e+03 9.70120e+03 8.85925e+03 8.99555e+03 9.21207e+03 8.77902e+03
8.07680e+05 8.07000e+02 9.28022e+03 9.70120e+03 8.85925e+03 9.00309e+03 9.21698e+03 8.78920e+03
8.08320e+05 8.08000e+02 8.99725e+03 9.31182e+03 8.68269e+03 9.00936e+03 9.22284e+03 8.79588e+03
8.08960e+05 8.08000e+02 8.99725e+03 9.31182e+03 8.68269e+03 9.01451e+03 9.23011e+03 8.79890e+03
8.09600e+05 8.09000e+02 9.05761e+03 9.25212e+03 8.86309e+03 9.01922e+03 9.23963e+03 8.79880e+03
8.10240e+05 8.10000e+02 9.11332e+03 9.35502e+03 8.87162e+03 9.02443e+03 9.25239e+03 8.79647e+03
8.10880e+05 8.10000e+02 9.11332e+03 9.35502e+03 8.87162e+03 9.03099e+03 9.26902e+03 8.79295e+03
8.11520e+05 8.11000e+02 9.13169e+03 9.45263e+03 8.81076e+03 9.03931e+03 9.28954e+03 8.78909e+03
8.12160e+05 8.12000e+02 8.81599e+03 9.29718e+03 8.33480e+03 9.04922e+03 9.31291e+03 8.78553e+03
8.12800e+05 8.12000e+02 8.81599e+03 9.29718e+03 8.33480e+03 9.05999e+03 9.33722e+03 8.78276e+03
8.13440e+05 8.13000e+02 8.94998e+03 9.20091e+03 8.69904e+03 9.07062e+03 9.36004e+03 8.78121e+03
8.14080e+05 8.14000e+02 9.08890e+03 9.71063e+03 8.46716e+03 9.08021e+03 9.37916e+03 8.78127e+03
8.14720e+05 8.14000e+02 9.08890e+03 9.71063e+03 8.46716e+03 9.08805e+03 9.39307e+03 8.78303e+03
8.15360e+05 8.15000e+02 8.93416e+03 9.16221e+03 8.70612e+03 9.09361e+03 9.40116e+03 8.78605e+03
8.16000e+05 8.16000e+02 8.93846e+03 9.12864e+03 8.74829e+03 9.09642e+03 9.40359e+03 8.78925e+03
8.16640e+05 8.16000e+02 8.93846e+03 9.12864e+03 8.74829e+03 9.09613e+03 9.40102e+03 8.79123e+03
8.17280e+05 8.17000e+02 9.19622e+03 9.53835e+03 8.85408e+03 9.09260e+03 9.39463e+03 8.79057e+03
8.17920e+05 8.17000e+02 9.19622e+03 9.53835e+03 8.85408e+03 9.08609e+03 9.38597e+03 8.78621e+03
8.18560e+05 8.18000e+02 8.94210e+03 9.18662e+03 8.69758e+03 9.07722e+03 9.37666e+03 8.77777e+03
8.19200e+05 8.19000e+02 9.07724e+03 9.47194e+03 8.68254e+03 9.06676e+03 9.36781e+03 8.76570e+03
8.19840e+05 8.19000e+02 9.07724e+03 9.47194e+03 8.68254e+03 9.05557e+03 9.35981e+03 8.75134e+03
8.20480e+05 8.20000e+02 9.02152e+03 9.51215e+03 8.53090e+03 9.04456e+03 9.35252e+03 8.73660e+03
8.21120e+05 8.21000e+02 9.12858e+03 9.50016e+03 8.75700e+03 9.03457e+03 9.34571e+03 8.72344e+03
8.21760e+05 8.21000e+02 9.12858e+03 9.50016e+03 8.75700e+03 9.02630e+03 9.33925e+03 8.71334e+03
8.22400e+05 8.22000e+02 9.38679e+03 9.64748e+03 9.12610e+03 9.02015e+03 9.33331e+03 8.70699e+03
8.23040e+05 8.23000e+02 9.10706e+03 9.40418e+03 8.80994e+03 9.01624e+03 9.32828e+03 8.70419e+03
8.23680e+05 8.23000e+02 9.10706e+03 9.40418e+03 8.80994e+03 9.01443e+03 9.32478e+03 8.70409e+03
8.24320e+05 8.24000e+02 9.09175e+03 9.47494e+03 8.70856e+03 9.01454e+03 9.32357e+03 8.70551e+03
8.24960e+05 8.24000e+02 9.09175e+03 9.47494e+03 8.70856e+03 9.01647e+03 9.32536e+03 8.70758e+03
8.25600e+05 8.25000e+02 8.50457e+03 9.17841e+03 7.83074e+03 9.02041e+03 9.33062e+03 8.71020e+03
8.26240e+05 8.26000e+02 9.09195e+03 9.38484e+03 8.79906e+03 9.02668e+03 9.33944e+03 8.71393e+03
8.26880e+05 8.26000e+02 9.09195e+03 9.38484e+03 8.79906e+03 9.03549e+03 9.35137e+03 8.71961e+03
8.27520e+05 8.27000e+02 8.90698e+03 9.27134e+03 8.54261e+03 9.04647e+03 9.36530e+03 8.72764e+03
8.28160e+05 8.28000e+02 9.18269e+03 9.65942e+03 8.70595e+03 9.05846e+03 9.37920e+03 8.73773e+03
8.28800e+05 8.28000e+02 9.18269e+03 9.65942e+03 8.70595e+03 9.06952e+03 9.39017e+03 8.74886e+03
8.29440e+05 8.29000e+02 9.06728e+03 9.45082e+03 8.68375e+03 9.07745e+03 9.39519e+03 8.75971e+03
8.30080e+05 8.30000e+02 9.20757e+03 9.51379e+03 8.90136e+03 9.08053e+03 9.39228e+03 8.76877e+03
8.30720e+05 8.30000e+02 9.20757e+03 9.51379e+03 8.90136e+03 9.07807e+03 9.38151e+03 8.77463e+03
8.31360e+05 8.31000e+02 8.82415e+03 9.15499e+03 8.49331e+03 9.07062e+03 9.36515e+03 8.77609e+03
8.32000e+05 8.32000e+02 9.03762e+03 9.42800e+03 8.64724e+03 9.05975e+03 9.34698e+03 8.77253e+03
8.32640e+05 8.32000e+02 9.03762e+03 9.42800e+03 8.64724e+03 9.04763e+03 9.33080e+03 8.76445e+03
8.33280e+05 8.33000e+02 9.16950e+03 9.38092e+03 8.95807e+03 9.03644e+03 9.31922e+03 8.75366e+03
8.33920e+05 8.33000e+02 9.16950e+03 9.38092e+03 8.95807e+03 9.02785e+03 9.31302e+03 8.74269e+03
8.34560e+05 8.34000e+02 9.19934e+03 9.42428e+03 8.97441e+03 9.02267e+03 9.31161e+03 8.73373e+03
8.35200e+05 8.35000e+02 8.94498e+03 9.14415e+03 8.74581e+03 9.02075e+03 9.31374e+03 8.72776e+03
8.35840e+05 8.35000e+02 8.94498e+03 9.14415e+03 8.74581e+03 9.02130e+03 9.31807e+03 8.72453e+03
8.36480e+05 8.36000e+02 9.14732e+03 9.35369e+03 8.94096e+03 9.02341e+03 9.32350e+03 8.72332e+03
8.37120e+05 8.37000e+02 9.14681e+03 9.40749e+03 8.88614e+03 9.02645e+03 9.32909e+03 8.72380e+03
8.37760e+05 8.37000e+02 9.14681e+03 9.40749e+03 8.88614e+03 9.03017e+03 9.33399e+03 8.72634e+03
8.38400e+05 8.38000e+02 8.95712e+03 9.37065e+03 8.54359e+03 9.03455e+03 9.33734e+03 8.73176e+03
8.39040e+05 8.39000e+02 9.20906e+03 9.56697e+03 8.85115e+03 9.03957e+03 9.33837e+03 8.74076e+03
8.39680e+05 8.39000e+02 9.20906e+03 9.56697e+03 8.85115e+03 9.04507e+03 9.33661e+03 8.75354e+03
8.40320e+05 8.40000e+02 9.12449e+03 9.61436e+03 8.63461e+03 9.05088e+03 9.33210e+03 8.76967e+03
8.40960e+05 8.40000e+02 9.12449e+03 9.61436e+03 8.63461e+03 9.05675e+03 9.32550e+03 8.78800e+03
8.41600e+05 8.41000e+02 9.34792e+03 9.69478e+03 9.00106e+03 9.06239e+03 9.31788e+03 8.80691e+03
8.42240e+05 8.42000e+02 9.06269e+03 9.24343e+03 8.88195e+03 9.06758e+03 9.31053e+03 8.82464e+03
8.42880e+05 8.42000e+02 9.06269e+03 9.24343e+03 8.88195e+03 9.07220e+03 9.30469e+03 8.83970e+03
8.43520e+05 8.43000e+02 9.12022e+03 9.56181e+03 8.67863e+03 9.07636e+03 9.30159e+03 8.85113e+03
8.44160e+05 8.44000e+02 9.02308e+03 9.08904e+03 8.95713e+03 9.08045e+03 9.30233e+03 8.85858e+03
8.44800e+05 8.44000e+02 9.02308e+03 9.08904e+03 8.95713e+03 9.08501e+03 9.30775e+03 8.86228e+03
8.45440e+05 8.45000e+02 9.34308e+03 9.88140e+03 8.80476e+03 9.09053e+03 9.31813e+03 8.86293e+03
8.46080e+05 8.46000e+02 9.02147e+03 9.28724e+03 8.75569e+03 9.09717e+03 9.33285e+03 8.86149e+03
8.46720e+05 8.46000e+02 9.02147e+03 9.28724e+03 8.75569e+03 9.10467e+03 9.35042e+03 8.85893e+03
8.47360e+05 8.47000e+02 9.03727e+03 9.29679e+03 8.77775e+03 9.11241e+03 9.36878e+03 8.85603e+03
8.48000e+05 8.48000e+02 8.95956e+03 9.33916e+03 8.57996e+03 9.11965e+03 9.38592e+03 8.85339e+03
8.48640e+05 8.48000e+02 8.95956e+03 9.33916e+03 8.57996e+03 9.12587e+03 9.40051e+03 8.85124e+03
8.49280e+05 8.49000e+02 9.19973e+03 9.60132e+03 8.79815e+03 9.13085e+03 9.41213e+03 8.84958e+03
8.49920e+05 8.49000e+02 9.19973e+03 9.60132e+03 8.79815e+03 9.13454e+03 9.42094e+03 8.84814e+03
8.50560e+05 8.50000e+02 9.12675e+03 9.50138e+03 8.75212e+03 9.13688e+03 9.42725e+03 8.84651e+03
8.51200e+05 8.51000e+02 9.19458e+03 9.65167e+03 8.73748e+03 9.13769e+03 9.43121e+03 8.84417e+03
8.51840e+05 8.51000e+02 9.19458e+03 9.65167e+03 8.73748e+03 9.13673e+03 9.43280e+03 8.84067e+03
8.52480e+05 8.52000e+02 9.05885e+03 9.45639e+03 8.66132e+03 9.13390e+03 9.43212e+03 8.83567e+03
8.53120e+05 8.53000e+02 9.14214e+03 9.42566e+03 8.85862e+03 9.12944e+03 9.42971e+03 8.82917e+03
8.53760e+05 8.53000e+02 9.14214e+03 9.42566e+03 8.85862e+03 9.12398e+03 9.42645e+03 8.82150e+03
8.54400e+05 8.54000e+02 9.03522e+03 9.35336e+03 8.71708e+03 9.11837e+03 9.42351e+03 8.81323e+03
8.55040e+05 8.55000e+02 9.12944e+03 9.38760e+03 8.87127e+03 9.11346e+03 9.42199e+03 8.80494e+03
8.55680e+05 8.55000e+02 9.12944e+03 9.38760e+03 8.87127e+03 9.10987e+03 9.42261e+03 8.79712e+03
8.56320e+05 8.56000e+02 9.25999e+03 9.56406e+03 8.95593e+03 9.10782e+03 9.42555e+03 8.79010e+03
8.56960e+05 8.56000e+02 9.25999e+03 9.56406e+03 8.95593e+03 9.10720e+03 9.43031e+03 8.78408e+03
8.57600e+05 8.57000e+02 9.05099e+03 9.32986e+03 8.77211e+03 9.10759e+03 9.43592e+03 8.77925e+03
8.58240e+05 8.58000e+02 9.33675e+03 9.79545e+03 8.87805e+03 9.10848e+03 9.44120e+03 8.77576e+03
8.58880e+05 8.58000e+02 9.33675e+03 9.79545e+03 8.87805e+03 9.10947e+03 9.44510e+03 8.77384e+03
8.59520e+05 8.59000e+02 9.10763e+03 9.39047e+03 8.82480e+03 9.11043e+03 9.44705e+03 8.77381e+03
8.60160e+05 8.60000e+02 9.05756e+03 9.37185e+03 8.74327e+03 9.11146e+03 9.44698e+03 8.77594e+03
8.60800e+05 8.60000e+02 9.05756e+03 9.37185e+03 8.74327e+03 9.11282e+03 9.44529e+03 8.78034e+03
8.61440e+05 8.61000e+02 9.11460e+03 9.47380e+03 8.75540e+03 9.11484e+03 9.44278e+03 8.78690e+03
8.62080e+05 8.62000e+02 9.17078e+03 9.47995e+03 8.86161e+03 9.11781e+03 9.44046e+03 8.79516e+03
8.62720e+05 8.62000e+02 9.17078e+03 9.47995e+03 8.86161e+03 9.12183e+03 9.43924e+03 8.80442e+03
8.63360e+05 8.63000e+02 9.15747e+03 9.48109e+03 8.83386e+03 9.12670e+03 9.43959e+03 8.81381e+03
8.64000e+05 8.64000e+02 9.26504e+03 9.66477e+03 8.86532e+03 9.13190e+03 9.44144e+03 8.82237e+03
8.64640e+05 8.64000e+02 9.26504e+03 9.66477e+03 8.86532e+03 9.13677e+03 9.44427e+03 8.82927e+03
8.65280e+05 8.65000e+02 9.20256e+03 9.46384e+03 8.94128e+03 9.14069e+03 9.44738e+03 8.83400e+03
8.65920e+05 8.65000e+02 9.20256e+03 9.46384e+03 8.94128e+03 9.14334e+03 9.45015e+03 8.83653e+03
8.66560e+05 8.66000e+02 9.21168e+03 9.72913e+03 8.69423e+03 9.14473e+03 9.45228e+03 8.83718e+03
8.67200e+05 8.67000e+02 9.02855e+03 9.35329e+03 8.70381e+03 9.14524e+03 9.45386e+03 8.83661e+03
8.67840e+05 8.67000e+02 9.02855e+03 9.35329e+03 8.70381e+03 9.14545e+03 9.45538e+03 8.83552e+03
8.68480e+05 8.68000e+02 9.08750e+03 9.33919e+03 8.83581e+03 9.14603e+03 9.45750e+03 8.83457e+03
8.69120e+05 8.69000e+02 9.08664e+03 9.29160e+03 8.88168e+03 9.14753e+03 9.46078e+03 8.83428e+03
8.69760e+05 8.69000e+02 9.08664e+03 9.29160e+03 8.88168e+03 9.15017e+03 9.46554e+03 8.83480e+03
8.70400e+05 8.70000e+02 9.24089e+03 9.54180e+03 8.93998e+03 9.15378e+03 9.47155e+03 8.83600e+03
8.71040e+05 8.71000e+02 9.20880e+03 9.65691e+03 8.76069e+03 9.15777e+03 9.47802e+03 8.83751e+03
8.71680e+05 8.71000e+02 9.20880e+03 9.65691e+03 8.76069e+03 9.16129e+03 9.48365e+03 8.83894e+03
8.72320e+05 8.72000e+02 9.07712e+03 9.21539e+03 8.93886e+03 9.16355e+03 9.48708e+03 8.84002e+03
8.72960e+05 8.72000e+02 9.07712e+03 9.21539e+03 8.93886e+03 9.16401e+03 9.48735e+03 8.84067e+03
8.73600e+05 8.73000e+02 9.10699e+03 9.35134e+03 8.86264e+03 9.16262e+03 9.48429e+03 8.84096e+03
8.74240e+05 8.74000e+02 9.44159e+03 9.81120e+03 9.07198e+03 9.15986e+03 9.47862e+03 8.84110e+03
8.74880e+05 8.74000e+02 9.44159e+03 9.81120e+03 9.07198e+03 9.15646e+03 9.47156e+03 8.84136e+03
8.75520e+05 8.75000e+02 9.35600e+03 9.70191e+03 9.01008e+03 9.15317e+03 9.46423e+03 8.84212e+03
8.76160e+05 8.76000e+02 9.14587e+03 9.45937e+03 8.83237e+03 9.15048e+03 9.45715e+03 8.84382e+03
8.76800e+05 8.76000e+02 9.14587e+03 9.45937e+03 8.83237e+03 9.14865e+03 9.45044e+03 8.84686e+03
8.77440e+05 8.77000e+02 9.29823e+03 9.66177e+03 8.93469e+03 9.14790e+03 9.44425e+03 8.85155e+03
8.78080e+05 8.78000e+02 9.31484e+03 9.66203e+03 8.96765e+03 9.14865e+03 9.43923e+03 8.85808e+03
8.78720e+05 8.78000e+02 9.31484e+03 9.66203e+03 8.96765e+03 9.15143e+03 9.43642e+03 8.86645e+03
8.79360e+05 8.79000e+02 9.36572e+03 9.56912e+03 9.16232e+03 9.15665e+03 9.43686e+03 8.87644e+03
8.80000e+05 8.80000e+02 9.23843e+03 9.43951e+03 9.03734e+03 9.16434e+03 9.44116e+03 8.88752e+03
8.80640e+05 8.80000e+02 9.23843e+03 9.43951e+03 9.03734e+03 9.17411e+03 9.44932e+03 8.89890e+03
8.81280e+05 8.81000e+02 9.17770e+03 9.51265e+03 8.84275e+03 9.18531e+03 9.46081e+03 8.90982e+03
8.81920e+05 8.81000e+02 9.17770e+03 9.51265e+03 8.84275e+03 9.19726e+03 9.47474e+03 8.91977e+03
8.82560e+05 8.82000e+02 9.34692e+03 9.54798e+03 9.14586e+03 9.20939e+03 9.49009e+03 8.92869e+03
8.83200e+05 8.83000e+02 9.41646e+03 9.75753e+03 9.07540e+03 9.22131e+03 9.50568e+03 8.93694e+03
8.83840e+05 8.83000e+02 9.41646e+03 9.75753e+03 9.07540e+03 9.23267e+03 9.52025e+03 8.94509e+03
8.84480e+05 8.84000e+02 9.04733e+03 9.52844e+03 8.56622e+03 9.24308e+03 9.53247e+03 8.95369e+03
8.85120e+05 8.85000e+02 9.08640e+03 9.42619e+03 8.74661e+03 9.25215e+03 9.54117e+03 8.96313e+03
8.85760e+05 8.85000e+02 9.08640e+03 9.42619e+03 8.74661e+03 9.25964e+03 9.54566e+03 8.97362e+03
8.86400e+05 8.86000e+02 9.27251e+03 9.53964e+03 9.00538e+03 9.26558e+03 9.54612e+03 8.98505e+03
8.87040e+05 8.87000e+02 9.33634e+03 9.71024e+03 8.96244e+03 9.27019e+03 9.54361e+03 8.99677e+03
8.87680e+05 8.87000e+02 9.33634e+03 9.71024e+03 8.96244e+03 9.27357e+03 9.53969e+03 9.00745e+03
8.88320e+05 8.88000e+02 9.32730e+03 9.48101e+03 9.17359e+03 9.27556e+03 9.53586e+03 9.01527e+03
8.88960e+05 8.88000e+02 9.32730e+03 9.48101e+03 9.17359e+03 9.27575e+03 9.53304e+03 9.01847e+03
8.89600e+05 8.89000e+02 9.30417e+03 9.66590e+03 8.94244e+03 9.27380e+03 9.53145e+03 9.01614e+03
8.90240e+05 8.90000e+02 8.93391e+03 9.09898e+03 8.76884e+03 9.26975e+03 9.53080e+03 9.00870e+03
8.90880e+05 8.90000e+02 8.93391e+03 9.09898e+03 8.76884e+03 9.26419e+03 9.53065e+03 8.99774e+03
8.91520e+05 8.91000e+02 9.41969e+03 9.69569e+03 9.14369e+03 9.25812e+03 9.53069e+03 8.98556e+03
8.92160e+05 8.92000e+02 9.10016e+03 9.51883e+03 8.68149e+03 9.25266e+03 9.53087e+03 8.97446e+03
8.92800e+05 8.92000e+02 9.10016e+03 9.51883e+03 8.68149e+03 9.24864e+03 9.53111e+03 8.96617e+03
8.93440e+05 8.93000e+02 9.35834e+03 9.63183e+03 9.08484e+03 9.24626e+03 9.53104e+03 8.96148e+03
8.94080e+05 8.94000e+02 9.26845e+03 9.63636e+03 8.90054e+03 9.24513e+03 9.52990e+03 8.96036e+03
8.94720e+05 8.94000e+02 9.26845e+03 9.63636e+03 8.90054e+03 9.24457e+03 9.52693e+03 8.96220e+03
8.95360e+05 8.95000e+02 9.26975e+03 9.58889e+03 8.95061e+03 9.24390e+03 9.52179e+03 8.96601e+03
8.96000e+05 8.96000e+02 9.33585e+03 9.62218e+03 9.04953e+03 9.24275e+03 9.51486e+03 8.97065e+03
8.96640e+05 8.96000e+02 9.33585e+03 9.62218e+03 9.04953e+03 9.24109e+03 9.50710e+03 8.97507e+03
8.97280e+05 8.97000e+02 9.24854e+03 9.57954e+03 8.91755e+03 9.23922e+03 9.49986e+03 8.97859e+03
8.97920e+05 8.97000e+02 9.24854e+03 9.57954e+03 8.91755e+03 9.23763e+03 9.49445e+03 8.98081e+03
8.98560e+05 8.98000e+02 9.17239e+03 9.51148e+03 8.83330e+03 9.23679e+03 9.49188e+03 8.98170e+03
8.99200e+05 8.99000e+02 9.20196e+03 9.51375e+03 8.89016e+03 9.23707e+03 9.49270e+03 8.98144e+03
8.99840e+05 8.99000e+02 9.20196e+03 9.51375e+03 8.89016e+03 9.23863e+03 9.49688e+03 8.98038e+03
9.00480e+05 9.00000e+02 9.37711e+03 9.98705e+03 8.76717e+03 9.24143e+03 9.50396e+03 8.97890e+03
9.01120e+05 9.01000e+02 9.34629e+03 9.53796e+03 9.15462e+03 9.24513e+03 9.51299e+03 8.97727e+03
9.01760e+05 9.01000e+02 9.34629e+03 9.53796e+03 9.15462e+03 9.24920e+03 9.52280e+03 8.97560e+03
9.02400e+05 9.02000e+02 9.23918e+03 9.64873e+03 8.82963e+03 9.25297e+03 9.53219e+03 8.97375e+03
9.03040e+05 9.03000e+02 9.27436e+03 9.46709e+03 9.08162e+03 9.25590e+03 9.54037e+03 8.97144e+03
9.03680e+05 9.03000e+02 9.27436e+03 9.46709e+03 9.08162e+03 9.25779e+03 9.54723e+03 8.96835e+03
9.04320e+05 9.04000e+02 9.37797e+03 9.70703e+03 9.04891e+03 9.25885e+03 9.55339e+03 8.96430e+03
9.04960e+05 9.04000e+02 9.37797e+03 9.70703e+03 9.04891e+03 9.25956e+03 9.55967e+03 8.95944e+03
9.05600e+05 9.05000e+02 9.35823e+03 9.85867e+03 8.85779e+03 9.26046e+03 9.56670e+03 8.95421e+03
9.06240e+05 9.06000e+02 8.98549e+03 1.01038e+04 7.86714e+03 9.26191e+03 9.57454e+03 8.94928e+03
9.06880e+05 9.06000e+02 8.98549e+03 1.01038e+04 7.86714e+03 9.26404e+03 9.58273e+03 8.94535e+03
9.07520e+05 9.07000e+02 8.88492e+03 9.04950e+03 8.72034e+03 9.26683e+03 9.59060e+03 8.94306e+03
9.08160e+05 9.08000e+02 9.35893e+03 9.76861e+03 8.94924e+03 9.27023e+03 9.59776e+03 8.94270e+03
9.08800e+05 9.08000e+02 9.35893e+03 9.76861e+03 8.94924e+03 9.27404e+03 9.60439e+03 8.94369e+03
9.09440e+05 9.09000e+02 9.38318e+03 9.80750e+03 8.95886e+03 9.27780e+03 9.61128e+03 8.94432e+03
9.10080e+05 9.10000e+02 9.33039e+03 9.49496e+03 9.16581e+03 9.28057e+03 9.61923e+03 8.94190e+03
9.10720e+05 9.10000e+02 9.33039e+03 9.49496e+03 9.16581e+03 9.28108e+03 9.62836e+03 8.93380e+03
9.11360e+05 9.11000e+02 9.40353e+03 9.67914e+03 9.12792e+03 9.27826e+03 9.63787e+03 8.91865e+03
9.12000e+05 9.12000e+02 9.38098e+03 9.91758e+03 8.84438e+03 9.27180e+03 9.64651e+03 8.89709e+03
9.12640e+05 9.12000e+02 9.38098e+03 9.91758e+03 8.84438e+03 9.26244e+03 9.65320e+03 8.87168e+03
9.13280e+05 9.13000e+02 9.44395e+03 9.96150e+03 8.92639e+03 9.25182e+03 9.65738e+03 8.84625e+03
9.13920e+05 9.13000e+02 9.44395e+03 9.96150e+03 8.92639e+03 9.24195e+03 9.65905e+03 8.82485e+03
9.14560e+05 9.14000e+02 9.35912e+03 9.58475e+03 9.13349e+03 9.23473e+03 9.65866e+03 8.81081e+03
9.15200e+05 9.15000e+02 9.28788e+03 9.42486e+03 9.15091e+03 9.23153e+03 9.65708e+03 8.80598e+03
9.15840e+05 9.15000e+02 9.28788e+03 9.42486e+03 9.15091e+03 9.23297e+03 9.65548e+03 8.81046e+03
9.16480e+05 9.16000e+02 9.48566e+03 9.70961e+03 9.26170e+03 9.23905e+03 9.65529e+03 8.82282e+03
9.17120e+05 9.17000e+02 9.35328e+03 9.74882e+03 8.95774e+03 9.24918e+03 9.65765e+03 8.84070e+03
9.17760e+05 9.17000e+02 9.35328e+03 9.74882e+03 8.95774e+03 9.26234e+03 9.66300e+03 8.86167e+03
9.18400e+05 9.18000e+02 9.24578e+03 9.54828e+03 8.94328e+03 9.27730e+03 9.67069e+03 8.88390e+03
9.19040e+05 9.19000e+02 9.32646e+03 9.71836e+03 8.93456e+03 9.29278e+03 9.67919e+03 8.90637e+03
9.19680e+05 9.19000e+02 9.32646e+03 9.71836e+03 8.93456e+03 9.30774e+03 9.68661e+03 8.92888e+03
9.20320e+05 9.20000e+02 9.31512e+03 9.66476e+03 8.96547e+03 9.32143e+03 9.69132e+03 8.95154e+03
9.20960e+05 9.20000e+02 9.31512e+03 9.66476e+03 8.96547e+03 9.33340e+03 9.69241e+03 8.97440e+03
9.21600e+05 9.21000e+02 9.31879e+03 9.67492e+03 8.96266e+03 9.34334e+03 9.68971e+03 8.99696e+03
9.22240e+05 9.22000e+02 9.21439e+03 9.74602e+03 8.68276e+03 9.35099e+03 9.68376e+03 9.01823e+03
9.22880e+05 9.22000e+02 9.21439e+03 9.74602e+03 8.68276e+03 9.35620e+03 9.67559e+03 9.03681e+03
9.23520e+05 9.23000e+02 9.32304e+03 9.61659e+03 9.02949e+03 9.35891e+03 9.66657e+03 9.05125e+03
9.24160e+05 9.24000e+02 9.37906e+03 9.79579e+03 8.96233e+03 9.35929e+03 9.65817e+03 9.06042e+03
9.24800e+05 9.24000e+02 9.37906e+03 9.79579e+03 8.96233e+03 9.35763e+03 9.65157e+03 9.06369e+03
9.25440e+05 9.25000e+02 9.46253e+03 9.83571e+03 9.08935e+03 9.35428e+03 9.64749e+03 9.06107e+03
9.26080e+05 9.26000e+02 9.16397e+03 9.56661e+03 8.76132e+03 9.34960e+03 9.64595e+03 9.05325e+03
9.26720e+05 9.26000e+02 9.16397e+03 9.56661e+03 8.76132e+03 9.34398e+03 9.64637e+03 9.04159e+03
9.27360e+05 9.27000e+02 9.24470e+03 9.49441e+03 8.99499e+03 9.33790e+03 9.64783e+03 9.02797e+03
9.28000e+05 9.28000e+02 9.22968e+03 9.53174e+03 8.92761e+03 9.33196e+03 9.64953e+03 9.01438e+03
9.28640e+05 9.28000e+02 9.22968e+03 9.53174e+03 8.92761e+03 9.32685e+03 9.65124e+03 9.00246e+03
9.29280e+05 9.29000e+02 9.30844e+03 9.67839e+03 8.93849e+03 9.32309e+03 9.65314e+03 8.99304e+03
9.29920e+05 9.29000e+02 9.30844e+03 9.67839e+03 8.93849e+03 9.32079e+03 9.65553e+03 8.98605e+03
9.30560e+05 9.30000e+02 9.10150e+03 9.15301e+03 9.05000e+03 9.31960e+03 9.65828e+03 8.98092e+03
9.31200e+05 9.31000e+02 9.47165e+03 9.77106e+03 9.17225e+03 9.31882e+03 9.66071e+03 8.97692e+03
9.31840e+05 9.31000e+02 9.47165e+03 9.77106e+03 9.17225e+03 9.31768e+03 9.66186e+03 8.97350e+03
9.32480e+05 9.32000e+02 9.18536e+03 9.59597e+03 8.77475e+03 9.31557e+03 9.66079e+03 8.97035e+03
9.33120e+05 9.33000e+02 9.34006e+03 9.57842e+03 9.10170e+03 9.31215e+03 9.65687e+03 8.96744e+03
9.33760e+05 9.33000e+02 9.34006e+03 9.57842e+03 9.10170e+03 9.30738e+03 9.64978e+03 8.96498e+03
9.34400e+05 9.34000e+02 9.51242e+03 9.93554e+03 9.08931e+03 9.30154e+03 9.63963e+03 8.96345e+03
9.35040e+05 9.35000e+02 9.49423e+03 9.96671e+03 9.02176e+03 9.29517e+03 9.62708e+03 8.96325e+03
9.35680e+05 9.35000e+02 9.49423e+03 9.96671e+03 9.02176e+03 9.28892e+03 9.61325e+03 8.96460e+03
9.36320e+05 9.36000e+02 9.40533e+03 9.80407e+03 9.00659e+03 9.28346e+03 9.59958e+03 8.96735e+03
9.36960e+05 9.36000e+02 9.40533e+03 9.80407e+03 9.00659e+03 9.27937e+03 9.58758e+03 8.97116e+03
9.37600e+05 9.37000e+02 9.23263e+03 9.65820e+03 8.80707e+03 9.27724e+03 9.57873e+03 8.97574e+03
9.38240e+05 9.38000e+02 9.46896e+03 9.82849e+03 9.10943e+03 9.27767e+03 9.57436e+03 8.98097e+03
9.38880e+05 9.38000e+02 9.46896e+03 9.82849e+03 9.10943e+03 9.28116e+03 9.57547e+03 8.98686e+03
9.39520e+05 9.39000e+02 9.27691e+03 9.66440e+03 8.88942e+03 9.28794e+03 9.58249e+03 8.99339e+03
9.40160e+05 9.40000e+02 9.44930e+03 9.80139e+03 9.09720e+03 9.29768e+03 9.59509e+03 9.00026e+03
9.40800e+05 9.40000e+02 9.44930e+03 9.80139e+03 9.09720e+03 9.30952e+03 9.61225e+03 9.00680e+03
9.41440e+05 9.41000e+02 9.12404e+03 9.18293e+03 9.06515e+03 9.32230e+03 9.63235e+03 9.01224e+03
9.42080e+05 9.42000e+02 9.44647e+03 9.76630e+03 9.12663e+03 9.33477e+03 9.65345e+03 9.01608e+03
9.42720e+05 9.42000e+02 9.44647e+03 9.76630e+03 9.12663e+03 9.34592e+03 9.67362e+03 9.01822e+03
9.43360e+05 9.43000e+02 9.25095e+03 9.47708e+03 9.02483e+03 9.35509e+03 9.69122e+03 9.01896e+03
9.44000e+05 9.44000e+02 9.37767e+03 9.82427e+03 8.93107e+03 9.36193e+03 9.70500e+03 9.01886e+03
9.44640e+05 9.44000e+02 9.37767e+03 9.82427e+03 8.93107e+03 9.36628e+03 9.71399e+03 9.01858e+03
9.45280e+05 9.45000e+02 9.33837e+03 9.61226e+03 9.06448e+03 9.36816e+03 9.71755e+03 9.01876e+03
9.45920e+05 9.45000e+02 9.33837e+03 9.61226e+03 9.06448e+03 9.36773e+03 9.71553e+03 9.01992e+03
9.46560e+05 9.46000e+02 9.39880e+03 9.81696e+03 8.98064e+03 9.36533e+03 9.70831e+03 9.02236e+03
9.47200e+05 9.47000e+02 9.18771e+03 9.60850e+03 8.76693e+03 9.36147e+03 9.69693e+03 9.02600e+03
9.47840e+05 9.47000e+02 9.18771e+03 9.60850e+03 8.76693e+03 9.35672e+03 9.68293e+03 9.03052e+03
9.48480e+05 9.48000e+02 9.25211e+03 9.60179e+03 8.90243e+03 9.35170e+03 9.66809e+03 9.03531e+03
9.49120e+05 9.49000e+02 9.15834e+03 9.71481e+03 8.60187e+03 9.34697e+03 9.65424e+03 9.03969e+03
9.49760e+05 9.49000e+02 9.15834e+03 9.71481e+03 8.60187e+03 9.34295e+03 9.64294e+03 9.04295e+03
9.50400e+05 9.50000e+02 9.45155e+03 9.79444e+03 9.10865e+03 9.33980e+03 9.63518e+03 9.04442e+03
9.51040e+05 9.51000e+02 9.12654e+03 9.35597e+03 8.89710e+03 9.33732e+03 9.63114e+03 9.04350e+03
9.51680e+05 9.51000e+02 9.12654e+03 9.35597e+03 8.89710e+03 9.33502e+03 9.63021e+03 9.03983e+03
9.52320e+05 9.52000e+02 9.41842e+03 9.54262e+03 9.29422e+03 9.33227e+03 9.63131e+03 9.03323e+03
9.52960e+05 9.52000e+02 9.41842e+03 9.54262e+03 9.29422e+03 9.32852e+03 9.63326e+03 9.02379e+03
9.53600e+05 9.53000e+02 9.55948e+03 9.80047e+03 9.31849e+03 9.32361e+03 9.63523e+03 9.01199e+03
9.54240e+05 9.54000e+02 9.22288e+03 9.57912e+03 8.86663e+03 9.31768e+03 9.63667e+03 8.99868e+03
9.54880e+05 9.54000e+02 9.22288e+03 9.57912e+03 8.86663e+03 9.31117e+03 9.63719e+03 8.98515e+03
9.55520e+05 9.55000e+02 9.32025e+03 9.62119e+03 9.01931e+03 9.30472e+03 9.63638e+03 8.97305e+03
9.56160e+05 9.56000e+02 9.61848e+03 1.00452e+04 9.19175e+03 9.29913e+03 9.63407e+03 8.96418e+03
9.56800e+05 9.56000e+02 9.61848e+03 1.00452e+04 9.19175e+03 9.29527e+03 9.63038e+03 8.96017e+03
9.57440e+05 9.57000e+02 9.36866e+03 9.68421e+03 9.05311e+03 9.29386e+03 9.62586e+03 8.96187e+03
9.58080e+05 9.58000e+02 9.09287e+03 9.57641e+03 8.60934e+03 9.29516e+03 9.62125e+03 8.96906e+03
9.58720e+05 9.58000e+02 9.09287e+03 9.57641e+03 8.60934e+03 9.29895e+03 9.61739e+03 8.98051e+03
9.59360e+05 9.59000e+02 9.30018e+03 9.60507e+03 8.99529e+03 9.30484e+03 9.61517e+03 8.99451e+03
9.60000e+05 9.60000e+02 9.33042e+03 9.70531e+03 8.95553e+03 9.31237e+03 9.61539e+03 9.00936e+03
9.60640e+05 9.60000e+02 9.33042e+03 9.70531e+03 8.95553e+03 9.32115e+03 9.61861e+03 9.02369e+03
9.61280e+05 9.61000e+02 9.39092e+03 9.59111e+03 9.19072e+03 9.33055e+03 9.62476e+03 9.03635e+03
9.61920e+05 9.61000e+02 9.39092e+03 9.59111e+03 9.19072e+03 9.33964e+03 9.63297e+03 9.04632e+03
9.62560e+05 9.62000e+02 9.32016e+03 9.60210e+03 9.03822e+03 9.34729e+03 9.64186e+03 9.05273e+03
9.63200e+05 9.63000e+02 9.38488e+03 9.73815e+03 9.03160e+03 9.35250e+03 9.65004e+03 9.05496e+03
9.63840e+05 9.63000e+02 9.38488e+03 9.73815e+03 9.03160e+03 9.35473e+03 9.65648e+03 9.05298e+03
9.64480e+05 9.64000e+02 9.38291e+03 9.61235e+03 9.15347e+03 9.35408e+03 9.66073e+03 9.04743e+03
9.65120e+05 9.65000e+02 9.43075e+03 9.80828e+03 9.05322e+03 9.35120e+03 9.66270e+03 9.03969e+03
9.65760e+05 9.65000e+02 9.43075e+03 9.80828e+03 9.05322e+03 9.34703e+03 9.66257e+03 9.03149e+03
9.66400e+05 9.66000e+02 9.47875e+03 9.77971e+03 9.17779e+03 9.34259e+03 9.66069e+03 9.02449e+03
9.67040e+05 9.67000e+02 9.27924e+03 9.66608e+03 8.89240e+03 9.33872e+03 9.65760e+03 9.01985e+03
9.67680e+05 9.67000e+02 9.27924e+03 9.66608e+03 8.89240e+03 9.33606e+03 9.65398e+03 9.01814e+03
9.68320e+05 9.68000e+02 9.48453e+03 9.71383e+03 9.25523e+03 9.33500e+03 9.65062e+03 9.01939e+03
9.68960e+05 9.68000e+02 9.48453e+03 9.71383e+03 9.25523e+03 9.33576e+03 9.64832e+03 9.02319e+03
9.69600e+05 9.69000e+02 9.35740e+03 9.70746e+03 9.00734e+03 9.33836e+03 9.64770e+03 9.02903e+03
9.70240e+05 9.70000e+02 9.32544e+03 9.69558e+03 8.95530e+03 9.34268e+03 9.64904e+03 9.03632e+03
9.70880e+05 9.70000e+02 9.32544e+03 9.69558e+03 8.95530e+03 9.34834e+03 9.65216e+03 9.04452e+03
9.71520e+05 9.71000e+02 9.37926e+03 9.56222e+03 9.19630e+03 9.35483e+03 9.65647e+03 9.05320e+03
9.72160e+05 9.72000e+02 9.32437e+03 9.64287e+03 9.00587e+03 9.36163e+03 9.66122e+03 9.06203e+03
9.72800e+05 9.72000e+02 9.32437e+03 9.64287e+03 9.00587e+03 9.36821e+03 9.66575e+03 9.07067e+03
9.73440e+05 9.73000e+02 9.40898e+03 9.75724e+03 9.06071e+03 9.37413e+03 9.66955e+03 9.07871e+03
9.74080e+05 9.74000e+02 9.51551e+03 9.70932e+03 9.32171e+03 9.37900e+03 9.67227e+03 9.08573e+03
9.74720e+05 9.74000e+02 9.51551e+03 9.70932e+03 9.32171e+03 9.38253e+03 9.67368e+03 9.09138e+03
9.75360e+05 9.75000e+02 9.32553e+03 9.62236e+03 9.02869e+03 9.38458e+03 9.67370e+03 9.09546e+03
9.76000e+05 9.76000e+02 9.40191e+03 9.75597e+03 9.04784e+03 9.38518e+03 9.67244e+03 9.09792e+03
9.76640e+05 9.76000e+02 9.40191e+03 9.75597e+03 9.04784e+03 9.38457e+03 9.67025e+03 9.09889e+03
9.77280e+05 9.77000e+02 9.39648e+03 9.90491e+03 8.88805e+03 9.38322e+03 9.66766e+03 9.09878e+03
9.77920e+05 9.77000e+02 9.39648e+03 9.90491e+03 8.88805e+03 9.38174e+03 9.66523e+03 9.09825e+03
9.78560e+05 9.78000e+02 6.82716e+03 1.10335e+04 2.62082e+03 9.38071e+03 9.66342e+03 9.09801e+03
9.79200e+05 9.79000e+02 9.46683e+03 9.82216e+03 9.11150e+03 9.38048e+03 9.66247e+03 9.09849e+03
9.79840e+05 9.79000e+02 9.46683e+03 9.82216e+03 9.11150e+03 9.38105e+03 9.66258e+03 9.09953e+03
9.80480e+05 9.80000e+02 9.55017e+03 9.97570e+03 9.12464e+03 9.38171e+03 9.66417e+03 9.09925e+03
9.81120e+05 9.81000e+02 9.59041e+03 9.99295e+03 9.18786e+03 9.38019e+03 9.66846e+03 9.09192e+03
9.81760e+05 9.81000e+02 9.59041e+03 9.99295e+03 9.18786e+03 9.37248e+03 9.67761e+03 9.06734e+03
9.82400e+05 9.82000e+02 9.53321e+03 9.81143e+03 9.25498e+03 9.35410e+03 9.69407e+03 9.01413e+03
9.83040e+05 9.83000e+02 9.45382e+03 9.88341e+03 9.02422e+03 9.32251e+03 9.71935e+03 8.92567e+03
9.83680e+05 9.83000e+02 9.45382e+03 9.88341e+03 9.02422e+03 9.27887e+03 9.75314e+03 8.80460e+03
9.84320e+05 9.84000e+02 9.20511e+03 9.54850e+03 8.86172e+03 9.22820e+03 9.79322e+03 8.66319e+03
9.84960e+05 9.84000e+02 9.20511e+03 9.54850e+03 8.86172e+03 9.17794e+03 9.83603e+03 8.51985e+03
9.85600e+05 9.85000e+02 9.54384e+03 9.96023e+03 9.12745e+03 9.13579e+03 9.87764e+03 8.39394e+03
9.86240e+05 9.86000e+02 9.41052e+03 9.77935e+03 9.04169e+03 9.10764e+03 9.91441e+03 8.30087e+03
9.86880e+05 9.86000e+02 9.41052e+03 9.77935e+03 9.04169e+03 9.09645e+03 9.94359e+03 8.24932e+03
9.87520e+05 9.87000e+02 9.46404e+03 9.74949e+03 9.17859e+03 9.10194e+03 9.96338e+03 8.24050e+03
9.88160e+05 9.88000e+02 9.58352e+03 9.85324e+03 9.31381e+03 9.12133e+03 9.97308e+03 8.26957e+03
9.88800e+05 9.88000e+02 9.58352e+03 9.85324e+03 9.31381e+03 9.15048e+03 9.97310e+03 8.32787e+03
9.89440e+05 9.89000e+02 9.41285e+03 9.83219e+03 8.99351e+03 9.18508e+03 9.96473e+03 8.40543e+03
9.90080e+05 9.90000e+02 9.60794e+03 9.90675e+03 9.30913e+03 9.22140e+03 9.94990e+03 8.49290e+03
9.90720e+05 9.90000e+02 9.60794e+03 9.90675e+03 9.30913e+03 9.25676e+03 9.93078e+03 8.58274e+03
9.91360e+05 9.91000e+02 9.55509e+03 9.97571e+03 9.13447e+03 9.28956e+03 9.90947e+03 8.66964e+03
9.92000e+05 9.92000e+02 9.43286e+03 9.67680e+03 9.18892e+03 9.31910e+03 9.88787e+03 8.75033e+03
9.92640e+05 9.92000e+02 9.43286e+03 9.67680e+03 9.18892e+03 9.34533e+03 9.86753e+03 8.82313e+03
9.93280e+05 9.93000e+02 9.46565e+03 9.98964e+03 8.94165e+03 9.36853e+03 9.84967e+03 8.88739e+03
9.93920e+05 9.93000e+02 9.46565e+03 9.98964e+03 8.94165e+03 9.38915e+03 9.83517e+03 8.94314e+03
9.94560e+05 9.94000e+02 9.47061e+03 9.74538e+03 9.19584e+03 9.40769e+03 9.82456e+03 8.99082e+03
9.95200e+05 9.95000e+02 9.38086e+03 9.72550e+03 9.03623e+03 9.42452e+03 9.81796e+03 9.03108e+03
9.95840e+05 9.95000e+02 9.38086e+03 9.72550e+03 9.03623e+03 9.43978e+03 9.81505e+03 9.06451e+03
9.96480e+05 9.96000e+02 9.48701e+03 9.75737e+03 9.21665e+03 9.45336e+03 9.81513e+03 9.09159e+03
9.97120e+05 9.97000e+02 9.39069e+03 9.59823e+03 9.18315e+03 9.46498e+03 9.81735e+03 9.11261e+03
9.97760e+05 9.97000e+02 9.39069e+03 9.59823e+03 9.18315e+03 9.47434e+03 9.82078e+03 9.12789e+03
9.98400e+05 9.98000e+02 9.37656e+03 9.70385e+03 9.04928e+03 9.48117e+03 9.82443e+03 9.13791e+03
9.99040e+05 9.99000e+02 9.47034e+03 9.68650e+03 9.25417e+03 9.48538e+03 9.82736e+03 9.14340e+03
9.99680e+05 9.99000e+02 9.47034e+03 9.68650e+03 9.25417e+03 9.48702e+03 9.82869e+03 9.14535e+03


==> ddpg_walker2d.dat <==
0.00000e+00 0.00000e+00 -2.43768e+00 -3.17023e-01 -4.55834e+00 -2.43768e+00 -3.17023e-01 -4.55834e+00
6.40000e+02 2.85000e+01 -2.16196e+00 -5.67534e-01 -3.75639e+00 -2.43768e+00 -3.17023e-01 -4.55834e+00
1.28000e+03 6.25000e+01 -3.89505e-01 1.98763e+00 -2.76664e+00 -2.43767e+00 -3.17019e-01 -4.55833e+00
1.92000e+03 9.25000e+01 3.15584e+00 7.30072e+00 -9.89032e-01 -2.43745e+00 -3.16926e-01 -4.55798e+00
2.56000e+03 1.21500e+02 -1.02645e+00 1.87797e+00 -3.93086e+00 -2.43560e+00 -3.16104e-01 -4.55510e+00
3.20000e+03 1.53500e+02 -2.32064e+00 -9.09400e-01 -3.73188e+00 -2.42733e+00 -3.12284e-01 -4.54237e+00
3.84000e+03 1.82500e+02 -1.09800e-01 4.82415e+00 -5.04375e+00 -2.40248e+00 -3.00282e-01 -4.50468e+00
4.48000e+03 2.13500e+02 1.68869e+00 3.85856e+00 -4.81177e-01 -2.34533e+00 -2.71221e-01 -4.41944e+00
5.12000e+03 2.45000e+02 2.32171e+00 3.56795e+00 1.07547e+00 -2.23669e+00 -2.13117e-01 -4.26027e+00
5.76000e+03 2.73500e+02 9.79733e+00 1.45955e+01 4.99916e+00 -2.05831e+00 -1.13469e-01 -4.00315e+00
6.40000e+03 3.03500e+02 -2.85048e+00 -1.14219e+00 -4.55878e+00 -1.79789e+00 3.72239e-02 -3.63300e+00
7.04000e+03 3.30500e+02 7.51615e+00 1.59139e+01 -8.81603e-01 -1.45295e+00 2.42702e-01 -3.14860e+00
7.68000e+03 3.60500e+02 4.11056e+00 6.63533e+00 1.58579e+00 -1.03215e+00 4.99583e-01 -2.56388e+00
8.32000e+03 3.93000e+02 -3.49071e+00 -3.35754e+00 -3.62388e+00 -5.53814e-01 7.97401e-01 -1.90503e+00
8.96000e+03 4.23500e+02 9.82691e+00 1.82409e+01 1.41292e+00 -4.22200e-02 1.12034e+00 -1.20478e+00
9.60000e+03 4.52000e+02 -4.80247e-01 3.89946e-01 -1.35044e+00 4.77289e-01 1.45056e+00 -4.95983e-01
1.02400e+04 4.74000e+02 1.49045e+01 4.08229e+01 -1.10139e+01 9.82750e-01 1.77212e+00 1.93381e-01
1.08800e+04 4.80500e+02 1.61455e+02 2.54265e+02 6.86442e+01 1.45800e+00 2.07331e+00 8.42689e-01
1.15200e+04 4.84500e+02 1.39136e+02 2.49123e+02 2.91488e+01 1.89256e+00 2.34702e+00 1.43810e+00
1.21600e+04 4.88000e+02 3.78312e+02 3.98417e+02 3.58207e+02 2.28009e+00 2.58999e+00 1.97020e+00
1.28000e+04 4.93500e+02 2.00301e+01 7.32627e+01 -3.32025e+01 2.62526e+00 2.81126e+00 2.43927e+00
1.34400e+04 4.97000e+02 1.48860e+02 2.95814e+02 1.90685e+00 2.98640e+00 3.07194e+00 2.90087e+00
1.40800e+04 5.01500e+02 3.24760e+02 4.21183e+02 2.28336e+02 3.56568e+00 3.57038e+00 3.56097e+00
1.47200e+04 5.06000e+02 -2.47120e+00 -4.27387e-01 -4.51502e+00 4.79425e+00 4.85667e+00 4.73182e+00
1.53600e+04 5.10000e+02 9.64910e+01 1.32814e+02 6.01680e+01 7.30495e+00 7.41222e+00 7.19768e+00
1.60000e+04 5.13500e+02 4.04746e+02 5.03716e+02 3.05777e+02 1.17583e+01 1.18276e+01 1.16890e+01
1.66400e+04 5.17000e+02 9.93496e+01 2.33154e+02 -3.44548e+01 1.86223e+01 1.88085e+01 1.84360e+01
1.72800e+04 5.19500e+02 2.34358e+02 4.65152e+02 3.56408e+00 2.80209e+01 2.88334e+01 2.72083e+01
1.79200e+04 5.23500e+02 1.03538e+02 2.18591e+02 -1.15154e+01 3.96974e+01 4.15765e+01 3.78183e+01
1.85600e+04 5.27000e+02 1.46733e+02 2.02055e+02 9.14115e+01 5.30935e+01 5.64128e+01 4.97743e+01
1.92000e+04 5.31500e+02 4.11926e+02 5.77891e+02 2.45961e+02 6.75121e+01 7.24535e+01 6.25706e+01
1.98400e+04 5.34500e+02 2.94151e+02 3.56406e+02 2.31896e+02 8.22886e+01 8.87358e+01 7.58415e+01
2.04800e+04 5.39000e+02 2.23672e+02 3.27181e+02 1.20164e+02 9.68802e+01 1.04348e+02 8.94123e+01
2.11200e+04 5.45000e+02 2.28597e+02 4.42539e+02 1.46551e+01 1.10863e+02 1.18535e+02 1.03191e+02
2.17600e+04 5.49000e+02 4.48943e+02 7.78755e+02 1.19131e+02 1.23930e+02 1.30861e+02 1.16999e+02
2.24000e+04 5.52000e+02 4.19550e+01 6.12059e+01 2.27041e+01 1.35936e+02 1.41385e+02 1.30487e+02
2.30400e+04 5.56500e+02 9.17981e+01 1.37442e+02 4.61541e+01 1.46922e+02 1.50679e+02 1.43165e+02
2.36800e+04 5.61500e+02 3.75310e+01 1.76628e+02 -1.01566e+02 1.57059e+02 1.59651e+02 1.54466e+02
2.43200e+04 5.67500e+02 -1.95046e+01 -1.46820e+01 -2.43272e+01 1.66569e+02 1.69332e+02 1.63805e+02
2.49600e+04 5.72000e+02 5.23517e+01 1.20082e+02 -1.53785e+01 1.75648e+02 1.80671e+02 1.70625e+02
2.56000e+04 5.77000e+02 1.96780e+00 1.91238e+01 -1.51882e+01 1.84339e+02 1.94199e+02 1.74478e+02
2.62400e+04 5.81500e+02 1.10583e+02 2.19112e+02 2.05432e+00 1.92383e+02 2.09637e+02 1.75129e+02
2.68800e+04 5.84000e+02 -2.61375e+01 5.13073e+00 -5.74058e+01 1.99152e+02 2.25680e+02 1.72624e+02
2.75200e+04 5.88000e+02 -4.61386e+01 -2.43643e+01 -6.79130e+01 2.03716e+02 2.40183e+02 1.67250e+02
2.81600e+04 5.91000e+02 1.18503e+02 3.13422e+02 -7.64164e+01 2.05095e+02 2.50753e+02 1.59437e+02
2.88000e+04 5.94500e+02 9.92829e+01 1.79112e+02 1.94539e+01 2.02565e+02 2.55489e+02 1.49641e+02
2.94400e+04 5.97500e+02 3.54736e+02 4.76589e+02 2.32883e+02 1.95910e+02 2.53532e+02 1.38288e+02
3.00800e+04 6.01000e+02 4.43328e+02 8.19693e+02 6.69637e+01 1.85471e+02 2.45168e+02 1.25774e+02
3.07200e+04 6.03000e+02 4.81767e+02 8.19693e+02 1.43840e+02 1.72054e+02 2.31568e+02 1.12539e+02
3.13600e+04 6.07000e+02 1.91157e+02 2.00506e+02 1.81809e+02 1.56805e+02 2.14445e+02 9.91649e+01
3.20000e+04 6.10500e+02 3.11172e+02 3.35827e+02 2.86517e+02 1.41121e+02 1.95837e+02 8.64048e+01
3.26400e+04 6.14000e+02 1.56937e+02 2.96156e+02 1.77188e+01 1.26603e+02 1.78084e+02 7.51227e+01
3.32800e+04 6.18000e+02 1.79025e+02 2.97333e+02 6.07177e+01 1.14965e+02 1.63769e+02 6.61608e+01
3.39200e+04 6.20500e+02 2.20766e+02 4.24233e+02 1.72992e+01 1.07785e+02 1.55383e+02 6.01878e+01
3.45600e+04 6.24500e+02 6.50725e+00 3.53178e+01 -2.23033e+01 1.06142e+02 1.54704e+02 5.75799e+01
3.52000e+04 6.29000e+02 1.23102e+02 2.66883e+02 -2.06796e+01 1.10290e+02 1.62219e+02 5.83608e+01
3.58400e+04 6.30500e+02 1.15241e+02 2.66883e+02 -3.64000e+01 1.19575e+02 1.76929e+02 6.22203e+01
3.64800e+04 6.34000e+02 3.00094e+02 3.12994e+02 2.87193e+02 1.32605e+02 1.96631e+02 6.85783e+01
3.71200e+04 6.38000e+02 1.39682e+02 2.74023e+02 5.34124e+00 1.47574e+02 2.18515e+02 7.66333e+01
3.77600e+04 6.41000e+02 2.98856e+02 3.37989e+02 2.59722e+02 1.62628e+02 2.39819e+02 8.54376e+01
3.84000e+04 6.43500e+02 6.46833e+01 7.02420e+01 5.91246e+01 1.76207e+02 2.58343e+02 9.40708e+01
3.90400e+04 6.47000e+02 6.07952e+01 1.59904e+02 -3.83136e+01 1.87281e+02 2.72710e+02 1.01852e+02
3.96800e+04 6.51500e+02 1.83317e+02 3.48191e+02 1.84437e+01 1.95405e+02 2.82330e+02 1.08480e+02
4.03200e+04 6.58000e+02 -2.93950e+01 -2.31076e+01 -3.56823e+01 2.00606e+02 2.87167e+02 1.14045e+02
4.09600e+04 6.62000e+02 1.27326e+02 2.03755e+02 5.08963e+01 2.03196e+02 2.87494e+02 1.18897e+02
4.16000e+04 6.66000e+02 2.60605e+00 1.88884e+01 -1.36763e+01 2.03557e+02 2.83711e+02 1.23403e+02
4.22400e+04 6.72000e+02 8.11921e+01 1.68084e+02 -5.69989e+00 2.02002e+02 2.76283e+02 1.27721e+02
4.28800e+04 6.77500e+02 7.03966e+01 1.62487e+02 -2.16938e+01 1.98703e+02 2.65713e+02 1.31693e+02
4.35200e+04 6.83000e+02 1.80338e+02 2.85947e+02 7.47290e+01 1.93719e+02 2.52524e+02 1.34914e+02
4.41600e+04 6.88500e+02 3.62414e+01 1.03988e+02 -3.15052e+01 1.87085e+02 2.37232e+02 1.36938e+02
4.48000e+04 6.92000e+02 1.50125e+02 2.60127e+02 4.01236e+01 1.78905e+02 2.20305e+02 1.37505e+02
4.54400e+04 6.96000e+02 5.06054e+01 6.74789e+01 3.37320e+01 1.69418e+02 2.02156e+02 1.36680e+02
4.60800e+04 6.98000e+02 9.11922e+01 1.84535e+02 -2.15065e+00 1.59012e+02 1.83197e+02 1.34828e+02
4.67200e+04 7.01500e+02 1.90354e+02 2.88129e+02 9.25797e+01 1.48204e+02 1.63928e+02 1.32480e+02
4.73600e+04 7.05000e+02 3.21043e+02 4.94759e+02 1.47327e+02 1.37556e+02 1.44953e+02 1.30159e+02
4.80000e+04 7.08000e+02 3.04408e+02 5.37440e+02 7.13760e+01 1.27584e+02 1.28251e+02 1.26917e+02
4.86400e+04 7.09500e+02 1.10768e+02 1.48616e+02 7.29208e+01 1.18674e+02 1.26919e+02 1.10430e+02
4.92800e+04 7.12000e+02 1.97184e+02 2.25764e+02 1.68604e+02 1.11084e+02 1.26093e+02 9.60760e+01
4.99200e+04 7.15500e+02 2.87322e+02 4.60445e+02 1.14198e+02 1.05027e+02 1.25526e+02 8.45288e+01
5.05600e+04 7.19000e+02 1.61572e+02 3.15696e+02 7.44745e+00 1.00769e+02 1.24896e+02 7.66415e+01
5.12000e+04 7.21500e+02 3.99979e+02 7.76930e+02 2.30276e+01 9.86510e+01 1.23929e+02 7.33731e+01
5.18400e+04 7.25500e+02 4.51035e+01 5.77535e+01 3.24535e+01 9.89963e+01 1.22490e+02 7.55026e+01
5.24800e+04 7.29500e+02 2.41714e+02 5.09941e+02 -2.65125e+01 1.01940e+02 1.20577e+02 8.33031e+01
5.31200e+04 7.32000e+02 -3.96455e+00 3.55623e+01 -4.34914e+01 1.07336e+02 1.18252e+02 9.64204e+01
5.37600e+04 7.34500e+02 3.87879e+02 7.91282e+02 -1.55236e+01 1.14803e+02 1.15569e+02 1.14038e+02
5.44000e+04 7.38000e+02 -1.14875e+00 1.98905e+01 -2.21880e+01 1.23834e+02 1.35125e+02 1.12544e+02
5.50400e+04 7.41500e+02 7.45982e+01 1.87075e+02 -3.78785e+01 1.33868e+02 1.58542e+02 1.09195e+02
5.56800e+04 7.46000e+02 -1.89328e+01 -4.83449e+00 -3.30311e+01 1.44308e+02 1.83068e+02 1.05548e+02
5.63200e+04 7.48000e+02 2.35635e+02 2.44720e+02 2.26551e+02 1.54565e+02 2.07528e+02 1.01601e+02
5.69600e+04 7.50500e+02 1.68926e+02 2.38065e+02 9.97872e+01 1.64123e+02 2.30964e+02 9.72827e+01
5.76000e+04 7.53000e+02 1.13661e+01 2.24653e+01 2.66840e-01 1.72530e+02 2.52610e+02 9.24499e+01
5.82400e+04 7.55500e+02 6.58591e+01 9.55673e+01 3.61509e+01 1.79332e+02 2.71705e+02 8.69584e+01
5.88800e+04 7.57000e+02 3.53209e+02 4.72776e+02 2.33643e+02 1.84080e+02 2.87363e+02 8.07962e+01
5.95200e+04 7.58500e+02 5.24722e+02 8.80477e+02 1.68968e+02 1.86441e+02 2.98679e+02 7.42021e+01
6.01600e+04 7.61000e+02 5.60193e+02 1.07156e+03 4.88265e+01 1.86354e+02 3.05035e+02 6.76731e+01
6.08000e+04 7.61500e+02 7.71562e+02 1.07156e+03 4.71564e+02 1.84141e+02 3.06423e+02 6.18585e+01
6.14400e+04 7.64500e+02 1.32881e+02 2.04324e+02 6.14383e+01 1.80547e+02 3.03676e+02 5.74175e+01
6.20800e+04 7.70500e+02 1.27400e+01 2.69135e+01 -1.43359e+00 1.76750e+02 2.98601e+02 5.48998e+01
6.27200e+04 7.80000e+02 -2.72400e+01 1.07742e+01 -6.52542e+01 1.74294e+02 2.93884e+02 5.47037e+01
6.33600e+04 7.83500e+02 2.47530e+02 3.50563e+02 1.44497e+02 1.74899e+02 2.92680e+02 5.71176e+01
6.40000e+04 7.88000e+02 -2.25400e+01 -7.31285e+00 -3.77671e+01 1.80052e+02 2.97782e+02 6.23229e+01
6.46400e+04 7.92000e+02 7.18590e+00 4.07810e+01 -2.64092e+01 1.90409e+02 3.10552e+02 7.02653e+01
6.52800e+04 7.96000e+02 1.68116e+01 9.53574e+01 -6.17342e+01 2.05323e+02 3.30168e+02 8.04774e+01
6.59200e+04 7.98500e+02 1.63706e+02 3.34483e+02 -7.07002e+00 2.22838e+02 3.53643e+02 9.20326e+01
6.65600e+04 8.01500e+02 2.82097e+02 2.90959e+02 2.73236e+02 2.40154e+02 3.76615e+02 1.03692e+02
6.72000e+04 8.07500e+02 1.54177e+02 1.78817e+02 1.29537e+02 2.54351e+02 3.94524e+02 1.14178e+02
6.78400e+04 8.12000e+02 1.65205e+02 3.36361e+02 -5.95048e+00 2.63099e+02 4.03734e+02 1.22465e+02
6.84800e+04 8.17000e+02 -8.40405e+00 3.22187e+01 -4.90268e+01 2.65154e+02 4.02278e+02 1.28029e+02
6.91200e+04 8.20000e+02 2.02129e+02 3.75111e+02 2.91469e+01 2.60519e+02 3.90094e+02 1.30944e+02
6.97600e+04 8.24500e+02 1.12442e+02 2.12173e+02 1.27107e+01 2.50297e+02 3.68830e+02 1.31765e+02
7.04000e+04 8.28500e+02 2.91115e+02 3.63073e+02 2.19156e+02 2.36269e+02 3.41322e+02 1.31216e+02
7.10400e+04 8.32000e+02 9.90255e+01 1.92653e+02 5.39794e+00 2.20393e+02 3.10909e+02 1.29878e+02
7.16800e+04 8.35000e+02 1.76514e+02 3.44451e+02 8.57768e+00 2.04377e+02 2.80748e+02 1.28006e+02
7.23200e+04 8.38500e+02 1.15340e+02 1.58378e+02 7.23015e+01 1.89427e+02 2.53309e+02 1.25545e+02
7.29600e+04 8.41000e+02 2.78550e+02 3.64663e+02 1.92438e+02 1.76215e+02 2.30165e+02 1.22265e+02
7.36000e+04 8.45500e+02 1.79319e+02 1.89239e+02 1.69399e+02 1.65016e+02 2.12079e+02 1.17953e+02
7.42400e+04 8.49000e+02 1.77442e+02 1.77644e+02 1.77239e+02 1.55899e+02 1.99215e+02 1.12582e+02
7.48800e+04 8.53500e+02 2.19149e+02 3.00173e+02 1.38124e+02 1.48877e+02 1.91368e+02 1.06386e+02
7.55200e+04 8.57000e+02 4.25902e+01 1.43442e+02 -5.82617e+01 1.43995e+02 1.88148e+02 9.98416e+01
7.61600e+04 8.60500e+02 1.78687e+02 3.45303e+02 1.20718e+01 1.41326e+02 1.89066e+02 9.35855e+01
7.68000e+04 8.65000e+02 2.03308e+02 3.24302e+02 8.23130e+01 1.40907e+02 1.93510e+02 8.83035e+01
7.74400e+04 8.68000e+02 2.04369e+02 2.36312e+02 1.72426e+02 1.42641e+02 2.00670e+02 8.46119e+01
7.80800e+04 8.71500e+02 3.49013e+02 3.72889e+02 3.25137e+02 1.46243e+02 2.09535e+02 8.29513e+01
7.87200e+04 8.73500e+02 5.88423e+02 7.90038e+02 3.86809e+02 1.51276e+02 2.19012e+02 8.35405e+01
7.93600e+04 8.76500e+02 1.67848e+02 3.11359e+02 2.43367e+01 1.57256e+02 2.28113e+02 8.63981e+01
8.00000e+04 8.79000e+02 4.39110e+02 7.55431e+02 1.22788e+02 1.63778e+02 2.36150e+02 9.14065e+01
8.06400e+04 8.82500e+02 3.98490e+02 5.54490e+02 2.42489e+02 1.70649e+02 2.42907e+02 9.83915e+01
8.12800e+04 8.84500e+02 5.27549e+02 7.19346e+02 3.35752e+02 1.77977e+02 2.48783e+02 1.07171e+02
8.19200e+04 8.87000e+02 3.80076e+02 5.12495e+02 2.47657e+02 1.86157e+02 2.54810e+02 1.17504e+02
8.25600e+04 8.90000e+02 8.77108e+01 1.45037e+02 3.03846e+01 1.95703e+02 2.62444e+02 1.28962e+02
8.32000e+04 8.92500e+02 4.20985e+02 5.69002e+02 2.72968e+02 2.07024e+02 2.73158e+02 1.40889e+02
8.38400e+04 8.95000e+02 3.45876e+01 6.37101e+01 5.46517e+00 2.20227e+02 2.87949e+02 1.52505e+02
8.44800e+04 8.98500e+02 6.01090e+01 1.16763e+02 3.45494e+00 2.35027e+02 3.06936e+02 1.63119e+02
8.51200e+04 9.02000e+02 2.59946e+02 4.91349e+02 2.85436e+01 2.50742e+02 3.29161e+02 1.72323e+02
8.57600e+04 9.05500e+02 1.36070e+02 3.13479e+02 -4.13394e+01 2.66361e+02 3.52650e+02 1.80073e+02
8.64000e+04 9.11000e+02 1.62168e+02 2.91381e+02 3.29551e+01 2.80702e+02 3.74766e+02 1.86638e+02
8.70400e+04 9.14000e+02 1.34440e+02 1.63736e+02 1.05144e+02 2.92581e+02 3.92749e+02 1.92413e+02
8.76800e+04 9.18000e+02 1.47121e+02 2.74430e+02 1.98122e+01 3.01041e+02 4.04393e+02 1.97689e+02
8.83200e+04 9.20500e+02 3.79432e+02 5.02339e+02 2.56524e+02 3.05541e+02 4.08610e+02 2.02472e+02
8.89600e+04 9.23500e+02 2.86055e+02 3.11052e+02 2.61058e+02 3.06013e+02 4.05586e+02 2.06440e+02
8.96000e+04 9.26500e+02 2.55000e+02 2.70583e+02 2.39417e+02 3.02744e+02 3.96459e+02 2.09029e+02
9.02400e+04 9.30000e+02 2.90094e+02 4.77721e+02 1.02467e+02 2.96248e+02 3.82820e+02 2.09676e+02
9.08800e+04 9.32500e+02 4.33893e+02 5.66461e+02 3.01325e+02 2.87239e+02 3.66333e+02 2.08145e+02
9.15200e+04 9.34000e+02 4.72686e+02 5.66461e+02 3.78911e+02 2.76636e+02 3.48540e+02 2.04732e+02
9.21600e+04 9.38000e+02 5.31793e+02 7.16327e+02 3.47258e+02 2.65458e+02 3.30708e+02 2.00208e+02
9.28000e+04 9.40000e+02 1.67924e+02 1.77212e+02 1.58636e+02 2.54625e+02 3.13705e+02 1.95544e+02
9.34400e+04 9.44500e+02 1.79220e+02 3.29618e+02 2.88210e+01 2.44834e+02 2.98039e+02 1.91629e+02
9.40800e+04 9.48500e+02 1.25403e+02 2.68805e+02 -1.79982e+01 2.36588e+02 2.84069e+02 1.89106e+02
9.47200e+04 9.52000e+02 2.67317e+02 4.02939e+02 1.31695e+02 2.30296e+02 2.72161e+02 1.88430e+02
9.53600e+04 9.54500e+02 4.65154e+02 5.13837e+02 4.16472e+02 2.26324e+02 2.62637e+02 1.90011e+02
9.60000e+04 9.57000e+02 2.70346e+02 4.18666e+02 1.22025e+02 2.24911e+02 2.55612e+02 1.94211e+02
9.66400e+04 9.60500e+02 7.16870e+01 1.19211e+02 2.41630e+01 2.26014e+02 2.50905e+02 2.01123e+02
9.72800e+04 9.67000e+02 3.63591e+01 8.43117e+01 -1.15936e+01 2.29238e+02 2.48149e+02 2.10327e+02
9.79200e+04 9.70500e+02 1.19072e+02 1.94490e+02 4.36549e+01 2.33940e+02 2.47021e+02 2.20859e+02
9.85600e+04 9.74000e+02 2.59527e+02 2.99837e+02 2.19217e+02 2.39434e+02 2.47443e+02 2.31424e+02
9.92000e+04 9.77500e+02 3.05630e+02 3.46342e+02 2.64917e+02 2.45125e+02 2.49553e+02 2.40698e+02
9.98400e+04 9.80500e+02 3.67382e+02 4.33117e+02 3.01646e+02 2.50500e+02 2.53456e+02 2.47545e+02
1.00480e+05 9.84000e+02 2.44630e+02 3.38764e+02 1.50495e+02 2.55041e+02 2.58941e+02 2.51142e+02
1.01120e+05 9.88000e+02 5.43911e+01 9.25356e+01 1.62466e+01 2.58230e+02 2.65375e+02 2.51084e+02
1.01760e+05 9.92500e+02 1.37013e+02 2.66723e+02 7.30295e+00 2.59661e+02 2.71849e+02 2.47473e+02
1.02400e+05 9.97500e+02 7.12017e+01 9.87929e+01 4.36104e+01 2.59221e+02 2.77522e+02 2.40919e+02
1.03040e+05 1.00050e+03 -4.86435e+00 -1.97352e+00 -7.75518e+00 2.57157e+02 2.81916e+02 2.32398e+02
1.03680e+05 1.00400e+03 3.47218e+02 3.54044e+02 3.40393e+02 2.53988e+02 2.84968e+02 2.23009e+02
1.04320e+05 1.00800e+03 2.36173e+02 3.09584e+02 1.62761e+02 2.50267e+02 2.86799e+02 2.13736e+02
1.04960e+05 1.01150e+03 3.15396e+02 4.76225e+02 1.54567e+02 2.46399e+02 2.87503e+02 2.05295e+02
1.05600e+05 1.01450e+03 3.25870e+02 3.29000e+02 3.22741e+02 2.42633e+02 2.87140e+02 1.98126e+02
1.06240e+05 1.01750e+03 1.86178e+02 4.80952e+02 -1.08596e+02 2.39177e+02 2.85829e+02 1.92525e+02
1.06880e+05 1.02100e+03 2.04877e+02 4.32977e+02 -2.32239e+01 2.36315e+02 2.83819e+02 1.88810e+02
1.07520e+05 1.02300e+03 4.50834e+02 5.73252e+02 3.28416e+02 2.34435e+02 2.81543e+02 1.87328e+02
1.08160e+05 1.02750e+03 2.41538e+02 3.10054e+02 1.73022e+02 2.33957e+02 2.79583e+02 1.88331e+02
1.08800e+05 1.03050e+03 3.62096e+02 5.71796e+02 1.52397e+02 2.35144e+02 2.78452e+02 1.91837e+02
1.09440e+05 1.03350e+03 1.07589e+02 2.25212e+02 -1.00346e+01 2.37968e+02 2.78378e+02 1.97558e+02
1.10080e+05 1.03700e+03 3.14461e+02 3.58864e+02 2.70058e+02 2.42082e+02 2.79258e+02 2.04905e+02
1.10720e+05 1.04400e+03 3.03578e+01 5.99126e+01 8.03020e-01 2.46936e+02 2.80771e+02 2.13101e+02
1.11360e+05 1.05000e+03 3.80166e+02 4.99264e+02 2.61067e+02 2.51939e+02 2.82480e+02 2.21397e+02
1.12000e+05 1.05400e+03 3.24109e+01 3.86773e+01 2.61446e+01 2.56551e+02 2.83879e+02 2.29223e+02
1.12640e+05 1.05700e+03 1.62559e+02 3.44621e+02 -1.95038e+01 2.60327e+02 2.84432e+02 2.36222e+02
1.13280e+05 1.06050e+03 3.80197e+02 5.54803e+02 2.05590e+02 2.62895e+02 2.83608e+02 2.42182e+02
1.13920e+05 1.06500e+03 3.61145e+02 5.15068e+02 2.07222e+02 2.63960e+02 2.80935e+02 2.46985e+02
1.14560e+05 1.07150e+03 2.37619e+02 2.90398e+02 1.84840e+02 2.63315e+02 2.76058e+02 2.50572e+02
1.15200e+05 1.07500e+03 1.78043e+02 1.90484e+02 1.65602e+02 2.60879e+02 2.68789e+02 2.52969e+02
1.15840e+05 1.07850e+03 4.93909e+02 5.23484e+02 4.64334e+02 2.56767e+02 2.59167e+02 2.54366e+02
1.16480e+05 1.08250e+03 4.07607e+02 4.49649e+02 3.65565e+02 2.51346e+02 2.55171e+02 2.47520e+02
1.17120e+05 1.08450e+03 2.24601e+02 2.38446e+02 2.10756e+02 2.45235e+02 2.55976e+02 2.34494e+02
1.17760e+05 1.08800e+03 5.65807e+02 5.95528e+02 5.36086e+02 2.39198e+02 2.57403e+02 2.20993e+02
1.18400e+05 1.09100e+03 3.37398e+02 3.50860e+02 3.23936e+02 2.34017e+02 2.59953e+02 2.08082e+02
1.19040e+05 1.09300e+03 4.50964e+02 5.62456e+02 3.39472e+02 2.30392e+02 2.63914e+02 1.96871e+02
1.19680e+05 1.09800e+03 2.43190e+02 3.02496e+02 1.83883e+02 2.28877e+02 2.69345e+02 1.88410e+02
1.20320e+05 1.10250e+03 3.17612e+02 3.34260e+02 3.00964e+02 2.29852e+02 2.76114e+02 1.83590e+02
1.20960e+05 1.10650e+03 1.68607e+02 3.14852e+02 2.23625e+01 2.33499e+02 2.83976e+02 1.83022e+02
1.21600e+05 1.11150e+03 5.22529e+02 7.08905e+02 3.36152e+02 2.39776e+02 2.92679e+02 1.86874e+02
1.22240e+05 1.11650e+03 2.96520e+02 3.46392e+02 2.46648e+02 2.48374e+02 3.01994e+02 1.94754e+02
1.22880e+05 1.12100e+03 1.17460e+02 1.27742e+02 1.07177e+02 2.58706e+02 3.11694e+02 2.05718e+02
1.23520e+05 1.12550e+03 2.31441e+02 2.86494e+02 1.76388e+02 2.69969e+02 3.21509e+02 2.18429e+02
1.24160e+05 1.13000e+03 1.21714e+02 1.91393e+02 5.20356e+01 2.81270e+02 3.31066e+02 2.31475e+02
1.24800e+05 1.13400e+03 2.62807e+02 3.46645e+02 1.78969e+02 2.91782e+02 3.39861e+02 2.43703e+02
1.25440e+05 1.13900e+03 1.78902e+02 1.95585e+02 1.62219e+02 3.00865e+02 3.47278e+02 2.54453e+02
1.26080e+05 1.14350e+03 9.19313e+01 1.77013e+02 6.84965e+00 3.08116e+02 3.52634e+02 2.63598e+02
1.26720e+05 1.14700e+03 4.04167e+02 5.57036e+02 2.51298e+02 3.13333e+02 3.55253e+02 2.71414e+02
1.27360e+05 1.15100e+03 3.35490e+02 4.19813e+02 2.51167e+02 3.16453e+02 3.54573e+02 2.78334e+02
1.28000e+05 1.15400e+03 3.06571e+02 3.91836e+02 2.21305e+02 3.17489e+02 3.50282e+02 2.84696e+02
1.28640e+05 1.15700e+03 5.78709e+02 7.13075e+02 4.44343e+02 3.16502e+02 3.42391e+02 2.90613e+02
1.29280e+05 1.16000e+03 2.70962e+02 3.35326e+02 2.06599e+02 3.13636e+02 3.31236e+02 2.96036e+02
1.29920e+05 1.16450e+03 3.92155e+02 6.35829e+02 1.48482e+02 3.09191e+02 3.17471e+02 3.00910e+02
1.30560e+05 1.16950e+03 1.43595e+02 2.58079e+02 2.91101e+01 3.03669e+02 3.05291e+02 3.02047e+02
1.31200e+05 1.17300e+03 4.02002e+02 4.62559e+02 3.41444e+02 2.97777e+02 3.09361e+02 2.86193e+02
1.31840e+05 1.17650e+03 3.85440e+02 5.87334e+02 1.83546e+02 2.92346e+02 3.13381e+02 2.71310e+02
1.32480e+05 1.18000e+03 2.96076e+02 3.11160e+02 2.80991e+02 2.88193e+02 3.17664e+02 2.58722e+02
1.33120e+05 1.18600e+03 1.18428e+02 1.75894e+02 6.09614e+01 2.85940e+02 3.22526e+02 2.49353e+02
1.33760e+05 1.18900e+03 3.10550e+02 4.66899e+02 1.54202e+02 2.85850e+02 3.28182e+02 2.43518e+02
1.34400e+05 1.19150e+03 3.48550e+02 3.64899e+02 3.32202e+02 2.87762e+02 3.34628e+02 2.40895e+02
1.35040e+05 1.19450e+03 3.76110e+02 6.43048e+02 1.09171e+02 2.91102e+02 3.41553e+02 2.40652e+02
1.35680e+05 1.19800e+03 2.54065e+02 3.47465e+02 1.60665e+02 2.95007e+02 3.48343e+02 2.41670e+02
1.36320e+05 1.20100e+03 8.28537e+01 1.44907e+02 2.08004e+01 2.98500e+02 3.54206e+02 2.42794e+02
1.36960e+05 1.20450e+03 1.98563e+02 4.06976e+02 -9.85016e+00 3.00755e+02 3.58438e+02 2.43072e+02
1.37600e+05 1.20850e+03 2.79722e+02 5.39481e+02 1.99636e+01 3.01305e+02 3.60713e+02 2.41898e+02
1.38240e+05 1.21150e+03 4.58695e+02 6.99467e+02 2.17923e+02 3.00168e+02 3.61271e+02 2.39064e+02
1.38880e+05 1.21550e+03 3.40514e+02 4.39907e+02 2.41122e+02 2.97788e+02 3.60887e+02 2.34689e+02
1.39520e+05 1.21800e+03 5.67038e+02 8.45605e+02 2.88470e+02 2.94823e+02 3.60538e+02 2.29108e+02
1.40160e+05 1.22250e+03 1.52879e+02 2.07476e+02 9.82829e+01 2.91896e+02 3.61001e+02 2.22791e+02
1.40800e+05 1.22600e+03 5.79115e+02 7.41177e+02 4.17053e+02 2.89497e+02 3.62678e+02 2.16316e+02
1.41440e+05 1.22800e+03 4.39747e+02 5.54559e+02 3.24936e+02 2.88038e+02 3.65715e+02 2.10361e+02
1.42080e+05 1.23100e+03 2.72032e+02 4.93297e+02 5.07667e+01 2.87907e+02 3.70155e+02 2.05660e+02
1.42720e+05 1.23400e+03 4.82877e+02 7.76374e+02 1.89379e+02 2.89455e+02 3.75982e+02 2.02928e+02
1.43360e+05 1.23700e+03 1.96327e+02 2.19923e+02 1.72730e+02 2.92938e+02 3.83083e+02 2.02793e+02
1.44000e+05 1.23950e+03 4.41962e+02 5.22362e+02 3.61562e+02 2.98476e+02 3.91207e+02 2.05745e+02
1.44640e+05 1.24050e+03 3.77056e+02 4.49549e+02 3.04563e+02 3.05991e+02 3.99941e+02 2.12041e+02
1.45280e+05 1.24550e+03 5.78202e+02 7.95610e+02 3.60793e+02 3.15135e+02 4.08749e+02 2.21520e+02
1.45920e+05 1.24900e+03 3.20810e+02 5.77781e+02 6.38390e+01 3.25264e+02 4.17017e+02 2.33510e+02
1.46560e+05 1.25250e+03 8.45812e+02 9.05169e+02 7.86455e+02 3.35510e+02 4.24079e+02 2.46942e+02
1.47200e+05 1.25500e+03 1.39900e+02 1.88354e+02 9.14461e+01 3.44957e+02 4.29284e+02 2.60629e+02
1.47840e+05 1.25800e+03 2.45684e+02 2.83514e+02 2.07854e+02 3.52870e+02 4.32216e+02 2.73525e+02
1.48480e+05 1.26150e+03 6.03942e+02 6.39143e+02 5.68742e+02 3.58955e+02 4.32999e+02 2.84911e+02
1.49120e+05 1.26300e+03 2.62088e+02 4.79643e+02 4.45323e+01 3.63482e+02 4.32383e+02 2.94582e+02
1.49760e+05 1.26800e+03 3.39082e+02 5.26956e+02 1.51207e+02 3.67200e+02 4.31480e+02 3.02920e+02
1.50400e+05 1.27150e+03 4.02737e+02 6.90807e+02 1.14667e+02 3.70998e+02 4.31338e+02 3.10657e+02
1.51040e+05 1.27350e+03 6.30854e+02 1.07015e+03 1.91558e+02 3.75562e+02 4.32664e+02 3.18459e+02
1.51680e+05 1.27700e+03 2.17212e+02 2.91930e+02 1.42493e+02 3.81182e+02 4.35729e+02 3.26634e+02
1.52320e+05 1.27950e+03 4.58502e+02 6.37539e+02 2.79465e+02 3.87756e+02 4.40352e+02 3.35160e+02
1.52960e+05 1.28350e+03 3.93295e+02 6.83406e+02 1.03184e+02 3.94960e+02 4.46010e+02 3.43910e+02
1.53600e+05 1.28600e+03 3.42740e+02 4.69980e+02 2.15499e+02 4.02471e+02 4.52103e+02 3.52839e+02
1.54240e+05 1.29000e+03 1.05603e+02 1.43289e+02 6.79161e+01 4.10086e+02 4.58199e+02 3.61972e+02
1.54880e+05 1.29450e+03 1.36083e+02 2.47449e+02 2.47175e+01 4.17660e+02 4.64056e+02 3.71265e+02
1.55520e+05 1.29700e+03 4.16953e+02 5.90623e+02 2.43283e+02 4.24976e+02 4.69405e+02 3.80546e+02
1.56160e+05 1.29900e+03 6.86937e+02 9.11390e+02 4.62484e+02 4.31619e+02 4.73672e+02 3.89566e+02
1.56800e+05 1.30250e+03 4.83705e+02 5.58010e+02 4.09400e+02 4.36959e+02 4.75849e+02 3.98069e+02
1.57440e+05 1.30400e+03 6.46022e+02 8.76158e+02 4.15885e+02 4.40203e+02 4.74635e+02 4.05772e+02
1.58080e+05 1.30700e+03 1.83862e+02 3.71901e+02 -4.17709e+00 4.40654e+02 4.68925e+02 4.12382e+02
1.58720e+05 1.30950e+03 8.69839e+02 1.08441e+03 6.55267e+02 4.38053e+02 4.58433e+02 4.17674e+02
1.59360e+05 1.31100e+03 3.82896e+02 4.78813e+02 2.86979e+02 4.32826e+02 4.44059e+02 4.21592e+02
1.60000e+05 1.31350e+03 8.25755e+02 1.17684e+03 4.74671e+02 4.26010e+02 4.27778e+02 4.24242e+02
1.60640e+05 1.31600e+03 5.34019e+02 5.69721e+02 4.98318e+02 4.18966e+02 4.25852e+02 4.12080e+02
1.61280e+05 1.31800e+03 2.80743e+02 3.40542e+02 2.20945e+02 4.13046e+02 4.26834e+02 3.99257e+02
1.61920e+05 1.32100e+03 1.02365e+03 1.49209e+03 5.55211e+02 4.09425e+02 4.27892e+02 3.90958e+02
1.62560e+05 1.32400e+03 5.28065e+02 6.35956e+02 4.20174e+02 4.09062e+02 4.29949e+02 3.88175e+02
1.63200e+05 1.32700e+03 4.23831e+02 6.04376e+02 2.43286e+02 4.12649e+02 4.33802e+02 3.91495e+02
1.63840e+05 1.32900e+03 5.45510e+02 1.04862e+03 4.24010e+01 4.20519e+02 4.39719e+02 4.01319e+02
1.64480e+05 1.33100e+03 3.43316e+02 3.68801e+02 3.17831e+02 4.32592e+02 4.47219e+02 4.17966e+02
1.65120e+05 1.33350e+03 4.52961e+02 4.81659e+02 4.24263e+02 4.48353e+02 4.55228e+02 4.41478e+02
1.65760e+05 1.33550e+03 2.76341e+02 5.08090e+02 4.45911e+01 4.66817e+02 4.71111e+02 4.62522e+02
1.66400e+05 1.33750e+03 5.99725e+02 7.60764e+02 4.38685e+02 4.86582e+02 5.04914e+02 4.68250e+02
1.67040e+05 1.34000e+03 4.89511e+02 7.94609e+02 1.84412e+02 5.06005e+02 5.39759e+02 4.72251e+02
1.67680e+05 1.34250e+03 7.22718e+02 1.46408e+03 -1.86440e+01 5.23434e+02 5.71854e+02 4.75014e+02
1.68320e+05 1.34450e+03 3.44610e+02 4.76118e+02 2.13101e+02 5.37426e+02 5.97483e+02 4.77369e+02
1.68960e+05 1.34650e+03 5.42760e+02 6.34327e+02 4.51194e+02 5.46931e+02 6.13739e+02 4.80122e+02
1.69600e+05 1.34800e+03 3.16478e+02 3.24133e+02 3.08824e+02 5.51450e+02 6.18982e+02 4.83919e+02
1.70240e+05 1.35000e+03 4.56794e+02 5.07193e+02 4.06396e+02 5.51214e+02 6.12951e+02 4.89476e+02
1.70880e+05 1.35450e+03 1.45475e+02 1.85778e+02 1.05172e+02 5.47206e+02 5.96575e+02 4.97837e+02
1.71520e+05 1.35700e+03 4.72488e+02 8.55823e+02 8.91525e+01 5.40952e+02 5.71712e+02 5.10193e+02
1.72160e+05 1.36000e+03 1.12350e+03 1.48662e+03 7.60371e+02 5.34048e+02 5.40863e+02 5.27233e+02
1.72800e+05 1.36100e+03 9.19984e+02 1.48662e+03 3.53349e+02 5.27696e+02 5.48509e+02 5.06882e+02
1.73440e+05 1.36350e+03 6.71927e+01 2.34157e+02 -9.97717e+01 5.22423e+02 5.72226e+02 4.72620e+02
1.74080e+05 1.36600e+03 -1.33130e+00 5.80701e+01 -6.07327e+01 5.18118e+02 5.95602e+02 4.40634e+02
1.74720e+05 1.36850e+03 1.73133e+02 1.77660e+02 1.68607e+02 5.14433e+02 6.15637e+02 4.13230e+02
1.75360e+05 1.37200e+03 3.30363e+02 3.56312e+02 3.04413e+02 5.11307e+02 6.29897e+02 3.92717e+02
1.76000e+05 1.37500e+03 5.05456e+02 8.06546e+02 2.04365e+02 5.09102e+02 6.36966e+02 3.81239e+02
1.76640e+05 1.37800e+03 9.11777e+02 1.39810e+03 4.25455e+02 5.08171e+02 6.36389e+02 3.79952e+02
1.77280e+05 1.37900e+03 1.09198e+03 1.39810e+03 7.85861e+02 5.08253e+02 6.28354e+02 3.88151e+02
1.77920e+05 1.38150e+03 2.80091e+02 3.34910e+02 2.25271e+02 5.08313e+02 6.13530e+02 4.03096e+02
1.78560e+05 1.38300e+03 2.29492e+02 3.18699e+02 1.40285e+02 5.06952e+02 5.93161e+02 4.20744e+02
1.79200e+05 1.38550e+03 4.32722e+02 4.68349e+02 3.97095e+02 5.03172e+02 5.69143e+02 4.37200e+02
1.79840e+05 1.38800e+03 4.29947e+02 7.11385e+02 1.48508e+02 4.97043e+02 5.43876e+02 4.50209e+02
1.80480e+05 1.38950e+03 4.30084e+02 6.15908e+02 2.44259e+02 4.89794e+02 5.19797e+02 4.59792e+02
1.81120e+05 1.39200e+03 5.11411e+02 6.69792e+02 3.53030e+02 4.83183e+02 4.98748e+02 4.67617e+02
1.81760e+05 1.39500e+03 2.81218e+02 3.61296e+02 2.01140e+02 4.78591e+02 4.81523e+02 4.75658e+02
1.82400e+05 1.39750e+03 4.61289e+02 8.65376e+02 5.72013e+01 4.76425e+02 4.85001e+02 4.67850e+02
1.83040e+05 1.39900e+03 6.10619e+02 6.76771e+02 5.44467e+02 4.76108e+02 4.95451e+02 4.56764e+02
1.83680e+05 1.40150e+03 1.34574e+02 1.95849e+02 7.32987e+01 4.76566e+02 5.05998e+02 4.47134e+02
1.84320e+05 1.40400e+03 1.33377e+03 1.73117e+03 9.36371e+02 4.76811e+02 5.15521e+02 4.38102e+02
1.84960e+05 1.40400e+03 1.33377e+03 1.73117e+03 9.36371e+02 4.76258e+02 5.23129e+02 4.29386e+02
1.85600e+05 1.40700e+03 3.38443e+02 4.46878e+02 2.30008e+02 4.74783e+02 5.28142e+02 4.21424e+02
1.86240e+05 1.40950e+03 6.55537e+02 8.94670e+02 4.16405e+02 4.72681e+02 5.30088e+02 4.15275e+02
1.86880e+05 1.41100e+03 7.15845e+02 8.94670e+02 5.37021e+02 4.70702e+02 5.28959e+02 4.12445e+02
1.87520e+05 1.41200e+03 4.58551e+02 5.88179e+02 3.28923e+02 4.70132e+02 5.25482e+02 4.14782e+02
1.88160e+05 1.41400e+03 8.13595e+02 9.75777e+02 6.51412e+02 4.72567e+02 5.21010e+02 4.24123e+02
1.88800e+05 1.41750e+03 3.45551e+02 4.37582e+02 2.53521e+02 4.79317e+02 5.17069e+02 4.41564e+02
1.89440e+05 1.42000e+03 7.95181e+02 8.12372e+02 7.77990e+02 4.90812e+02 5.14900e+02 4.66723e+02
1.90080e+05 1.42200e+03 8.55770e+02 9.50281e+02 7.61260e+02 5.06352e+02 5.15206e+02 4.97498e+02
1.90720e+05 1.42250e+03 8.16107e+02 8.70954e+02 7.61260e+02 5.24289e+02 5.30444e+02 5.18135e+02
1.91360e+05 1.42500e+03 7.35674e+02 9.99364e+02 4.71984e+02 5.42473e+02 5.61536e+02 5.23410e+02
1.92000e+05 1.42700e+03 5.55266e+02 9.99364e+02 1.11168e+02 5.58784e+02 5.87074e+02 5.30494e+02
1.92640e+05 1.42950e+03 4.19286e+02 8.07592e+02 3.09804e+01 5.71673e+02 6.04553e+02 5.38792e+02
1.93280e+05 1.43300e+03 4.23946e+02 7.47983e+02 9.99085e+01 5.80534e+02 6.13210e+02 5.47858e+02
1.93920e+05 1.43650e+03 9.45350e+01 1.69805e+02 1.92649e+01 5.85732e+02 6.13942e+02 5.57522e+02
1.94560e+05 1.44100e+03 4.28030e+02 6.97309e+02 1.58752e+02 5.88247e+02 6.08633e+02 5.67862e+02
1.95200e+05 1.44650e+03 3.73978e+02 4.65855e+02 2.82100e+02 5.89115e+02 5.99364e+02 5.78865e+02
1.95840e+05 1.45000e+03 8.17237e+02 8.47981e+02 7.86494e+02 5.88916e+02 5.89942e+02 5.87890e+02
1.96480e+05 1.45250e+03 4.74207e+02 7.59530e+02 1.88885e+02 5.87556e+02 5.99675e+02 5.75438e+02
1.97120e+05 1.45450e+03 4.49341e+02 5.07167e+02 3.91516e+02 5.84376e+02 6.06081e+02 5.62671e+02
1.97760e+05 1.45650e+03 3.07906e+02 4.46702e+02 1.69110e+02 5.78521e+02 6.07267e+02 5.49774e+02
1.98400e+05 1.46050e+03 2.60814e+02 2.67018e+02 2.54610e+02 5.69423e+02 6.02171e+02 5.36675e+02
1.99040e+05 1.46350e+03 8.13174e+02 1.08540e+03 5.40948e+02 5.57192e+02 5.91020e+02 5.23364e+02
1.99680e+05 1.46550e+03 3.14955e+02 5.34561e+02 9.53498e+01 5.42673e+02 5.75230e+02 5.10116e+02
2.00320e+05 1.46850e+03 6.70252e+02 1.12309e+03 2.17415e+02 5.27143e+02 5.56798e+02 4.97488e+02
2.00960e+05 1.47100e+03 4.28712e+02 4.61355e+02 3.96068e+02 5.11861e+02 5.37560e+02 4.86163e+02
2.01600e+05 1.47500e+03 5.88971e+02 8.38423e+02 3.39520e+02 4.97794e+02 5.18678e+02 4.76910e+02
2.02240e+05 1.47950e+03 4.25228e+02 6.68097e+02 1.82359e+02 4.85612e+02 5.00537e+02 4.70688e+02
2.02880e+05 1.48400e+03 4.56950e-01 3.21377e+01 -3.12238e+01 4.75827e+02 4.82969e+02 4.68685e+02
2.03520e+05 1.48850e+03 2.54784e+02 3.18377e+02 1.91191e+02 4.68859e+02 4.72065e+02 4.65653e+02
2.04160e+05 1.49450e+03 2.10289e+02 3.93013e+02 2.75644e+01 4.64949e+02 4.81442e+02 4.48456e+02
2.04800e+05 1.49750e+03 6.01791e+02 7.79025e+02 4.24557e+02 4.63943e+02 4.96384e+02 4.31503e+02
2.05440e+05 1.50100e+03 5.57113e+02 7.04851e+02 4.09376e+02 4.65086e+02 5.15200e+02 4.14971e+02
2.06080e+05 1.50400e+03 3.21522e+02 3.56663e+02 2.86381e+02 4.67013e+02 5.35119e+02 3.98907e+02
2.06720e+05 1.51000e+03 4.02252e+02 5.42515e+02 2.61990e+02 4.68071e+02 5.52826e+02 3.83316e+02
2.07360e+05 1.51250e+03 6.05161e+02 6.41870e+02 5.68452e+02 4.66885e+02 5.65277e+02 3.68492e+02
2.08000e+05 1.51700e+03 2.98831e+02 3.01204e+02 2.96458e+02 4.62905e+02 5.70552e+02 3.55258e+02
2.08640e+05 1.52250e+03 3.52042e+02 3.83414e+02 3.20670e+02 4.56582e+02 5.68350e+02 3.44815e+02
2.09280e+05 1.52650e+03 2.69410e+02 3.05280e+02 2.33541e+02 4.49048e+02 5.59853e+02 3.38244e+02
2.09920e+05 1.53100e+03 4.27941e+02 4.68034e+02 3.87848e+02 4.41538e+02 5.47080e+02 3.35997e+02
2.10560e+05 1.53450e+03 4.13936e+02 4.36988e+02 3.90884e+02 4.34889e+02 5.32112e+02 3.37666e+02
2.11200e+05 1.53900e+03 6.40494e+02 6.66575e+02 6.14413e+02 4.29289e+02 5.16523e+02 3.42056e+02
2.11840e+05 1.54150e+03 6.06157e+02 9.39407e+02 2.72907e+02 4.24328e+02 5.01150e+02 3.47507e+02
2.12480e+05 1.54400e+03 1.36967e+02 1.68334e+02 1.05600e+02 4.19280e+02 4.86197e+02 3.52364e+02
2.13120e+05 1.54550e+03 7.42872e+02 1.20116e+03 2.84583e+02 4.13505e+02 4.71523e+02 3.55488e+02
2.13760e+05 1.54850e+03 7.14036e+02 1.16716e+03 2.60912e+02 4.06861e+02 4.56974e+02 3.56747e+02
2.14400e+05 1.55200e+03 6.70420e+02 9.15717e+02 4.25124e+02 3.99956e+02 4.42613e+02 3.57299e+02
2.15040e+05 1.55400e+03 4.49505e+02 5.36737e+02 3.62274e+02 3.94097e+02 4.28889e+02 3.59305e+02
2.15680e+05 1.55650e+03 2.32075e+02 3.81093e+02 8.30564e+01 3.90909e+02 4.16783e+02 3.65035e+02
2.16320e+05 1.55900e+03 3.70030e+02 6.17548e+02 1.22512e+02 3.91830e+02 4.07846e+02 3.75814e+02
2.16960e+05 1.56350e+03 3.83514e+02 3.86612e+02 3.80416e+02 3.97665e+02 4.03881e+02 3.91450e+02
2.17600e+05 1.56600e+03 2.39810e+02 3.61719e+02 1.17900e+02 4.08371e+02 4.10398e+02 4.06344e+02
2.18240e+05 1.56900e+03 3.40885e+02 4.87124e+02 1.94645e+02 4.23053e+02 4.30388e+02 4.15719e+02
2.18880e+05 1.57150e+03 4.47869e+02 8.29627e+02 6.61111e+01 4.40125e+02 4.49068e+02 4.31181e+02
2.19520e+05 1.57450e+03 6.34431e+02 9.28636e+02 3.40226e+02 4.57546e+02 4.64430e+02 4.50661e+02
2.20160e+05 1.57650e+03 5.79665e+02 7.15082e+02 4.44248e+02 4.73144e+02 4.75012e+02 4.71276e+02
2.20800e+05 1.57900e+03 4.15274e+02 4.81155e+02 3.49393e+02 4.84987e+02 4.90032e+02 4.79943e+02
2.21440e+05 1.58200e+03 5.30821e+02 8.85635e+02 1.76007e+02 4.91783e+02 5.04654e+02 4.78912e+02
2.22080e+05 1.58400e+03 5.68835e+02 8.21056e+02 3.16613e+02 4.93224e+02 5.14264e+02 4.72184e+02
2.22720e+05 1.58600e+03 4.65562e+02 4.90631e+02 4.40492e+02 4.90091e+02 5.19525e+02 4.60657e+02
2.23360e+05 1.58900e+03 5.22525e+02 8.29236e+02 2.15815e+02 4.83974e+02 5.22082e+02 4.45866e+02
2.24000e+05 1.59100e+03 3.36509e+02 3.64422e+02 3.08595e+02 4.76765e+02 5.23667e+02 4.29864e+02
2.24640e+05 1.59350e+03 5.18596e+02 6.13346e+02 4.23846e+02 4.70154e+02 5.25411e+02 4.14898e+02
2.25280e+05 1.59650e+03 9.98862e+02 1.14509e+03 8.52634e+02 4.65296e+02 5.27669e+02 4.02922e+02
2.25920e+05 1.59900e+03 5.21710e+02 9.46201e+02 9.72197e+01 4.62683e+02 5.30210e+02 3.95156e+02
2.26560e+05 1.60150e+03 1.32041e+03 1.50497e+03 1.13585e+03 4.62214e+02 5.32482e+02 3.91947e+02
2.27200e+05 1.60350e+03 3.61019e+02 5.16472e+02 2.05565e+02 4.63410e+02 5.33880e+02 3.92941e+02
2.27840e+05 1.60650e+03 4.88882e+02 6.96212e+02 2.81553e+02 4.65748e+02 5.34061e+02 3.97435e+02
2.28480e+05 1.60950e+03 3.29539e+02 4.09327e+02 2.49752e+02 4.69028e+02 5.33345e+02 4.04711e+02
2.29120e+05 1.61250e+03 7.31038e+02 9.22721e+02 5.39354e+02 4.73639e+02 5.33003e+02 4.14274e+02
2.29760e+05 1.61600e+03 3.89806e+02 5.25685e+02 2.53928e+02 4.80491e+02 5.35035e+02 4.25948e+02
2.30400e+05 1.61800e+03 6.25057e+02 8.60628e+02 3.89485e+02 4.90537e+02 5.41293e+02 4.39781e+02
2.31040e+05 1.62000e+03 7.62377e+02 7.78807e+02 7.45946e+02 5.04117e+02 5.52458e+02 4.55776e+02
2.31680e+05 1.62400e+03 3.42588e+02 4.37827e+02 2.47349e+02 5.20543e+02 5.67568e+02 4.73517e+02
2.32320e+05 1.62600e+03 5.40464e+02 7.24447e+02 3.56481e+02 5.38129e+02 5.84344e+02 4.91914e+02
2.32960e+05 1.62850e+03 5.84237e+02 7.12226e+02 4.56248e+02 5.54670e+02 6.00041e+02 5.09299e+02
2.33600e+05 1.63200e+03 5.85676e+02 6.98023e+02 4.73329e+02 5.68111e+02 6.12376e+02 5.23847e+02
2.34240e+05 1.63400e+03 2.12179e+02 4.28920e+02 -4.56170e+00 5.77098e+02 6.20113e+02 5.34082e+02
2.34880e+05 1.63700e+03 5.17515e+02 7.25458e+02 3.09573e+02 5.81201e+02 6.23129e+02 5.39272e+02
2.35520e+05 1.64000e+03 6.76611e+02 1.17865e+03 1.74571e+02 5.80831e+02 6.22038e+02 5.39624e+02
2.36160e+05 1.64250e+03 3.50368e+02 4.39451e+02 2.61285e+02 5.76940e+02 6.17658e+02 5.36223e+02
2.36800e+05 1.64450e+03 4.56308e+02 6.75017e+02 2.37599e+02 5.70651e+02 6.10618e+02 5.30684e+02
2.37440e+05 1.64850e+03 2.99749e+02 3.81785e+02 2.17712e+02 5.62969e+02 6.01272e+02 5.24666e+02
2.38080e+05 1.65150e+03 7.31893e+02 9.84740e+02 4.79046e+02 5.54660e+02 5.89800e+02 5.19520e+02
2.38720e+05 1.65550e+03 6.62247e+02 1.21387e+03 1.10624e+02 5.46245e+02 5.76347e+02 5.16144e+02
2.39360e+05 1.65700e+03 8.26144e+02 1.21387e+03 4.38418e+02 5.38017e+02 5.61160e+02 5.14874e+02
2.40000e+05 1.65900e+03 7.54541e+02 9.74761e+02 5.34321e+02 5.30024e+02 5.44711e+02 5.15337e+02
2.40640e+05 1.66150e+03 4.82180e+02 5.27351e+02 4.37010e+02 5.22140e+02 5.27832e+02 5.16448e+02
2.41280e+05 1.66350e+03 3.56937e+02 4.49488e+02 2.64385e+02 5.14240e+02 5.16673e+02 5.11808e+02
2.41920e+05 1.66650e+03 4.10609e+02 5.03708e+02 3.17510e+02 5.06450e+02 5.14522e+02 4.98378e+02
2.42560e+05 1.66900e+03 6.67043e+02 9.63329e+02 3.70757e+02 4.99275e+02 5.09103e+02 4.89448e+02
2.43200e+05 1.67250e+03 8.67336e+02 1.26074e+03 4.73931e+02 4.93500e+02 5.00440e+02 4.86560e+02
2.43840e+05 1.67350e+03 5.50292e+02 6.47279e+02 4.53305e+02 4.89850e+02 4.90306e+02 4.89394e+02
2.44480e+05 1.67700e+03 6.08457e+02 1.10251e+03 1.14405e+02 4.88616e+02 4.99970e+02 4.77263e+02
2.45120e+05 1.68100e+03 5.40024e+02 5.96074e+02 4.83975e+02 4.89492e+02 5.13662e+02 4.65322e+02
2.45760e+05 1.68500e+03 7.05522e+02 1.25920e+03 1.51844e+02 4.91735e+02 5.28871e+02 4.54598e+02
2.46400e+05 1.68750e+03 5.10563e+02 6.71596e+02 3.49530e+02 4.94547e+02 5.43162e+02 4.45931e+02
2.47040e+05 1.69100e+03 5.42677e+02 5.60270e+02 5.25083e+02 4.97381e+02 5.54747e+02 4.40015e+02
2.47680e+05 1.69400e+03 6.06741e+02 6.18182e+02 5.95300e+02 4.99997e+02 5.62725e+02 4.37269e+02
2.48320e+05 1.69600e+03 2.85742e+02 4.90871e+02 8.06123e+01 5.02341e+02 5.66931e+02 4.37751e+02
2.48960e+05 1.69900e+03 9.69129e+02 1.67028e+03 2.67977e+02 5.04428e+02 5.67623e+02 4.41232e+02
2.49600e+05 1.70100e+03 5.34289e+02 5.45097e+02 5.23481e+02 5.06288e+02 5.65278e+02 4.47299e+02
2.50240e+05 1.70350e+03 3.80940e+02 3.87371e+02 3.74510e+02 5.07968e+02 5.60511e+02 4.55426e+02
2.50880e+05 1.70900e+03 2.91781e+02 4.44564e+02 1.38999e+02 5.09531e+02 5.53986e+02 4.65076e+02
2.51520e+05 1.71200e+03 6.64053e+02 9.46056e+02 3.82051e+02 5.11128e+02 5.46282e+02 4.75973e+02
2.52160e+05 1.71350e+03 4.33361e+02 4.65926e+02 4.00796e+02 5.13100e+02 5.37826e+02 4.88373e+02
2.52800e+05 1.71600e+03 4.93733e+02 5.49962e+02 4.37505e+02 5.15869e+02 5.28887e+02 5.02851e+02
2.53440e+05 1.71900e+03 2.28173e+02 2.55631e+02 2.00716e+02 5.19640e+02 5.19691e+02 5.19590e+02
2.54080e+05 1.72150e+03 2.70724e+02 5.10032e+02 3.14157e+01 5.24160e+02 5.38378e+02 5.09943e+02
2.54720e+05 1.72450e+03 3.83885e+02 4.61350e+02 3.06420e+02 5.28802e+02 5.57618e+02 4.99986e+02
2.55360e+05 1.72750e+03 1.32948e+02 2.69511e+02 -3.61458e+00 5.32928e+02 5.75815e+02 4.90040e+02
2.56000e+05 1.73100e+03 8.33509e+01 1.40288e+02 2.64137e+01 5.36225e+02 5.91671e+02 4.80779e+02
2.56640e+05 1.73400e+03 3.15225e+02 4.91370e+02 1.39080e+02 5.38746e+02 6.04484e+02 4.73008e+02
2.57280e+05 1.73650e+03 4.18880e+02 6.09796e+02 2.27963e+02 5.40635e+02 6.13989e+02 4.67281e+02
2.57920e+05 1.74050e+03 9.89112e+01 1.81411e+02 1.64115e+01 5.41793e+02 6.19971e+02 4.63616e+02
2.58560e+05 1.74450e+03 3.23012e+02 5.93650e+02 5.23737e+01 5.41732e+02 6.22009e+02 4.61455e+02
2.59200e+05 1.74800e+03 2.95432e+02 4.47641e+02 1.43222e+02 5.39671e+02 6.19492e+02 4.59850e+02
2.59840e+05 1.75200e+03 4.69462e+02 4.75440e+02 4.63484e+02 5.34851e+02 6.11851e+02 4.57850e+02
2.60480e+05 1.75500e+03 5.89026e+02 9.09336e+02 2.68716e+02 5.26830e+02 5.98822e+02 4.54837e+02
2.61120e+05 1.75750e+03 7.02186e+02 8.18030e+02 5.86342e+02 5.15618e+02 5.80649e+02 4.50587e+02
2.61760e+05 1.76000e+03 4.77733e+02 6.93728e+02 2.61738e+02 5.01626e+02 5.58159e+02 4.45093e+02
2.62400e+05 1.76250e+03 5.89375e+02 6.49028e+02 5.29722e+02 4.85559e+02 5.32644e+02 4.38474e+02
2.63040e+05 1.76500e+03 3.90582e+02 5.09381e+02 2.71782e+02 4.68389e+02 5.05683e+02 4.31095e+02
2.63680e+05 1.76850e+03 4.11868e+02 4.88534e+02 3.35201e+02 4.51356e+02 4.79045e+02 4.23666e+02
2.64320e+05 1.77100e+03 1.04508e+03 1.84880e+03 2.41352e+02 4.35877e+02 4.54648e+02 4.17106e+02
2.64960e+05 1.77400e+03 1.74361e+02 1.99923e+02 1.48798e+02 4.23319e+02 4.34345e+02 4.12293e+02
2.65600e+05 1.78000e+03 1.10349e+03 1.27847e+03 9.28510e+02 4.14724e+02 4.19499e+02 4.09948e+02
2.66240e+05 1.78250e+03 2.39051e+02 4.65756e+02 1.23454e+01 4.10637e+02 4.10703e+02 4.10571e+02
2.66880e+05 1.78750e+03 8.57704e+02 1.08512e+03 6.30288e+02 4.11183e+02 4.15348e+02 4.07017e+02
2.67520e+05 1.78850e+03 6.52857e+02 1.08512e+03 2.20595e+02 4.16292e+02 4.24956e+02 4.07628e+02
2.68160e+05 1.79250e+03 3.26118e+02 5.12938e+02 1.39299e+02 4.25824e+02 4.40499e+02 4.11149e+02
2.68800e+05 1.79650e+03 8.06693e+02 8.36806e+02 7.76580e+02 4.39475e+02 4.62165e+02 4.16784e+02
2.69440e+05 1.79850e+03 2.57822e+02 3.37565e+02 1.78078e+02 4.56607e+02 4.88946e+02 4.24268e+02
2.70080e+05 1.80050e+03 5.76972e+02 6.08247e+02 5.45697e+02 4.76189e+02 5.18810e+02 4.33568e+02
2.70720e+05 1.80250e+03 5.31887e+02 5.60530e+02 5.03244e+02 4.96859e+02 5.49236e+02 4.44482e+02
2.71360e+05 1.80550e+03 4.24113e+02 4.93609e+02 3.54618e+02 5.17103e+02 5.77753e+02 4.56453e+02
2.72000e+05 1.80700e+03 3.19051e+02 5.93365e+02 4.47368e+01 5.35478e+02 6.02318e+02 4.68639e+02
2.72640e+05 1.81050e+03 7.53678e+02 8.57369e+02 6.49988e+02 5.50811e+02 6.21530e+02 4.80091e+02
2.73280e+05 1.81300e+03 7.82434e+02 8.99149e+02 6.65719e+02 5.62311e+02 6.34705e+02 4.89916e+02
2.73920e+05 1.81650e+03 5.87902e+02 6.00179e+02 5.75626e+02 5.69593e+02 6.41815e+02 4.97371e+02
2.74560e+05 1.81900e+03 5.86062e+02 6.63149e+02 5.08975e+02 5.72609e+02 6.43349e+02 5.01868e+02
2.75200e+05 1.82100e+03 2.58549e+02 3.84726e+02 1.32372e+02 5.71614e+02 6.40218e+02 5.03010e+02
2.75840e+05 1.82400e+03 5.23101e+02 7.22888e+02 3.23314e+02 5.67197e+02 6.33706e+02 5.00688e+02
2.76480e+05 1.82700e+03 2.80175e+02 3.30244e+02 2.30105e+02 5.60290e+02 6.25357e+02 4.95224e+02
2.77120e+05 1.82950e+03 6.15609e+02 1.03415e+03 1.97068e+02 5.52123e+02 6.16766e+02 4.87481e+02
2.77760e+05 1.83200e+03 1.20867e+03 1.82308e+03 5.94266e+02 5.44057e+02 6.09322e+02 4.78791e+02
2.78400e+05 1.83450e+03 9.32252e+02 1.00147e+03 8.63033e+02 5.37260e+02 6.03929e+02 4.70590e+02
2.79040e+05 1.83750e+03 7.11746e+02 8.97026e+02 5.26466e+02 5.32363e+02 6.00777e+02 4.63949e+02
2.79680e+05 1.84000e+03 3.55648e+02 4.70933e+02 2.40363e+02 5.29408e+02 5.99283e+02 4.59533e+02
2.80320e+05 1.84500e+03 4.14285e+02 6.49690e+02 1.78879e+02 5.28240e+02 5.98338e+02 4.58143e+02
2.80960e+05 1.84700e+03 5.99184e+02 6.77352e+02 5.21016e+02 5.29030e+02 5.96828e+02 4.61233e+02
2.81600e+05 1.85000e+03 6.17269e+02 8.32969e+02 4.01569e+02 5.32378e+02 5.94098e+02 4.70658e+02
2.82240e+05 1.85250e+03 3.42595e+02 7.46970e+02 -6.17810e+01 5.38868e+02 5.90057e+02 4.87678e+02
2.82880e+05 1.85600e+03 6.11308e+02 6.64075e+02 5.58541e+02 5.48465e+02 5.84961e+02 5.11968e+02
2.83520e+05 1.85800e+03 2.50425e+02 3.34560e+02 1.66291e+02 5.60249e+02 5.79157e+02 5.41341e+02
2.84160e+05 1.86200e+03 1.02825e+03 1.08296e+03 9.73547e+02 5.72620e+02 5.72977e+02 5.72264e+02
2.84800e+05 1.86600e+03 4.61922e+02 4.79174e+02 4.44670e+02 5.83791e+02 6.00774e+02 5.66808e+02
2.85440e+05 1.87050e+03 3.86228e+02 6.34582e+02 1.37874e+02 5.92279e+02 6.23391e+02 5.61168e+02
2.86080e+05 1.87300e+03 8.24878e+02 8.75160e+02 7.74595e+02 5.97226e+02 6.37837e+02 5.56614e+02
2.86720e+05 1.87550e+03 3.23720e+02 5.13414e+02 1.34026e+02 5.98481e+02 6.43473e+02 5.53488e+02
2.87360e+05 1.87800e+03 6.37086e+02 1.13087e+03 1.43303e+02 5.96486e+02 6.41247e+02 5.51725e+02
2.88000e+05 1.88200e+03 3.56422e+02 5.56246e+02 1.56598e+02 5.92006e+02 6.33109e+02 5.50903e+02
2.88640e+05 1.88550e+03 6.03971e+02 9.60348e+02 2.47593e+02 5.85898e+02 6.21266e+02 5.50529e+02
2.89280e+05 1.88950e+03 4.33120e+02 5.87049e+02 2.79191e+02 5.79006e+02 6.07639e+02 5.50373e+02
2.89920e+05 1.89300e+03 7.90682e+02 1.13949e+03 4.41873e+02 5.72105e+02 5.93585e+02 5.50625e+02
2.90560e+05 1.89650e+03 5.96589e+02 8.34151e+02 3.59027e+02 5.65793e+02 5.79752e+02 5.51835e+02
2.91200e+05 1.89950e+03 3.26788e+02 4.83612e+02 1.69965e+02 5.60355e+02 5.66057e+02 5.54653e+02
2.91840e+05 1.90200e+03 3.54908e+02 4.68741e+02 2.41074e+02 5.55694e+02 5.59536e+02 5.51852e+02
2.92480e+05 1.90600e+03 3.92688e+02 4.57678e+02 3.27698e+02 5.51441e+02 5.66576e+02 5.36306e+02
2.93120e+05 1.90800e+03 5.99284e+02 7.36941e+02 4.61627e+02 5.47171e+02 5.75439e+02 5.18903e+02
2.93760e+05 1.91100e+03 4.67315e+02 5.60367e+02 3.74263e+02 5.42593e+02 5.85358e+02 4.99829e+02
2.94400e+05 1.91450e+03 9.82695e+02 1.26349e+03 7.01900e+02 5.37613e+02 5.95206e+02 4.80020e+02
2.95040e+05 1.91600e+03 3.56759e+02 4.67680e+02 2.45838e+02 5.32315e+02 6.03726e+02 4.60904e+02
2.95680e+05 1.91850e+03 9.53524e+02 1.27789e+03 6.29158e+02 5.26924e+02 6.09870e+02 4.43978e+02
2.96320e+05 1.92150e+03 4.87671e+02 7.10196e+02 2.65145e+02 5.21745e+02 6.13111e+02 4.30378e+02
2.96960e+05 1.92350e+03 6.73755e+02 9.58069e+02 3.89442e+02 5.17139e+02 6.13669e+02 4.20610e+02
2.97600e+05 1.92750e+03 7.79880e+02 1.08116e+03 4.78601e+02 5.13572e+02 6.12546e+02 4.14597e+02
2.98240e+05 1.93000e+03 6.14072e+02 9.69184e+02 2.58959e+02 5.11630e+02 6.11241e+02 4.12019e+02
2.98880e+05 1.93200e+03 4.64117e+02 6.23414e+02 3.04820e+02 5.11932e+02 6.11249e+02 4.12615e+02
2.99520e+05 1.93600e+03 4.29534e+02 6.01492e+02 2.57576e+02 5.14938e+02 6.13715e+02 4.16161e+02
3.00160e+05 1.93900e+03 6.03223e+02 7.15138e+02 4.91308e+02 5.20794e+02 6.19375e+02 4.22214e+02
3.00800e+05 1.94250e+03 5.61606e+02 7.86159e+02 3.37054e+02 5.29243e+02 6.28599e+02 4.29886e+02
3.01440e+05 1.95150e+03 2.55525e+02 4.45836e+02 6.52141e+01 5.39584e+02 6.41337e+02 4.37831e+02
3.02080e+05 1.95400e+03 3.93877e+02 6.63374e+02 1.24379e+02 5.50722e+02 6.56983e+02 4.44461e+02
3.02720e+05 1.95600e+03 1.03790e+03 1.11355e+03 9.62256e+02 5.61308e+02 6.74277e+02 4.48340e+02
3.03360e+05 1.95900e+03 2.60112e+02 2.81314e+02 2.38910e+02 5.69959e+02 6.91352e+02 4.48566e+02
3.04000e+05 1.96200e+03 8.03404e+02 1.33347e+03 2.73337e+02 5.75468e+02 7.05958e+02 4.44978e+02
3.04640e+05 1.96400e+03 8.34013e+02 1.33347e+03 3.34556e+02 5.77055e+02 7.15928e+02 4.38183e+02
3.05280e+05 1.96650e+03 4.11632e+02 5.51207e+02 2.72058e+02 5.74649e+02 7.19860e+02 4.29439e+02
3.05920e+05 1.96850e+03 4.60924e+02 4.85146e+02 4.36702e+02 5.69027e+02 7.17708e+02 4.20347e+02
3.06560e+05 1.97150e+03 1.31120e+02 1.69294e+02 9.29452e+01 5.61684e+02 7.10948e+02 4.12421e+02
3.07200e+05 1.97400e+03 8.12753e+02 1.63109e+03 -5.58326e+00 5.54499e+02 7.02254e+02 4.06743e+02
3.07840e+05 1.97500e+03 1.11475e+03 1.63109e+03 5.98405e+02 5.49258e+02 6.94699e+02 4.03818e+02
3.08480e+05 1.97800e+03 1.19279e+03 1.43225e+03 9.53327e+02 5.47144e+02 6.90725e+02 4.03563e+02
3.09120e+05 1.97950e+03 9.83810e+02 1.43225e+03 5.35369e+02 5.48392e+02 6.91416e+02 4.05367e+02
3.09760e+05 1.98200e+03 4.07075e+02 4.95390e+02 3.18760e+02 5.52423e+02 6.96556e+02 4.08289e+02
3.10400e+05 1.98600e+03 4.90900e+02 5.40208e+02 4.41593e+02 5.58401e+02 7.05352e+02 4.11450e+02
3.11040e+05 1.98950e+03 1.96850e+02 3.78619e+02 1.50808e+01 5.65816e+02 7.17055e+02 4.14577e+02
3.11680e+05 1.99250e+03 6.46665e+02 9.32334e+02 3.60997e+02 5.74717e+02 7.31008e+02 4.18427e+02
3.12320e+05 1.99650e+03 3.20341e+02 4.16047e+02 2.24636e+02 5.85419e+02 7.46246e+02 4.24593e+02
3.12960e+05 2.00100e+03 4.74755e+02 6.00794e+02 3.48717e+02 5.97897e+02 7.61161e+02 4.34633e+02
3.13600e+05 2.00350e+03 6.13565e+02 7.61267e+02 4.65862e+02 6.11382e+02 7.73671e+02 4.49093e+02
3.14240e+05 2.00700e+03 4.15228e+02 4.32351e+02 3.98106e+02 6.24460e+02 7.81855e+02 4.67064e+02
3.14880e+05 2.01050e+03 6.00831e+02 7.84581e+02 4.17081e+02 6.35490e+02 7.84535e+02 4.86446e+02
3.15520e+05 2.01400e+03 3.42440e+02 5.54990e+02 1.29890e+02 6.43071e+02 7.81469e+02 5.04672e+02
3.16160e+05 2.01650e+03 4.26749e+02 8.06532e+02 4.69663e+01 6.46331e+02 7.73213e+02 5.19449e+02
3.16800e+05 2.02100e+03 6.41269e+02 7.47094e+02 5.35443e+02 6.45001e+02 7.60791e+02 5.29211e+02
3.17440e+05 2.02400e+03 8.06402e+02 1.12836e+03 4.84444e+02 6.39276e+02 7.45342e+02 5.33211e+02
3.18080e+05 2.02650e+03 3.56961e+02 4.69082e+02 2.44840e+02 6.29655e+02 7.27936e+02 5.31374e+02
3.18720e+05 2.03000e+03 4.20713e+02 4.54518e+02 3.86908e+02 6.16833e+02 7.09585e+02 5.24081e+02
3.19360e+05 2.03250e+03 7.30488e+02 7.63632e+02 6.97344e+02 6.01667e+02 6.91262e+02 5.12071e+02
3.20000e+05 2.03500e+03 7.14647e+02 7.67652e+02 6.61641e+02 5.85155e+02 6.73769e+02 4.96542e+02
3.20640e+05 2.03750e+03 8.27854e+02 8.80859e+02 7.74849e+02 5.68404e+02 6.57561e+02 4.79246e+02
3.21280e+05 2.04050e+03 2.50611e+02 3.02883e+02 1.98340e+02 5.52504e+02 6.42699e+02 4.62309e+02
3.21920e+05 2.04350e+03 9.76725e+02 1.46853e+03 4.84920e+02 5.38432e+02 6.29008e+02 4.47855e+02
3.22560e+05 2.04750e+03 3.32639e+02 4.06835e+02 2.58443e+02 5.26985e+02 6.16344e+02 4.37626e+02
3.23200e+05 2.05100e+03 5.61111e+02 6.79581e+02 4.42640e+02 5.18744e+02 6.04820e+02 4.32667e+02
3.23840e+05 2.05450e+03 6.77304e+02 9.05322e+02 4.49287e+02 5.13992e+02 5.94909e+02 4.33075e+02
3.24480e+05 2.05700e+03 4.74838e+02 7.07136e+02 2.42540e+02 5.12670e+02 5.87442e+02 4.37899e+02
3.25120e+05 2.06100e+03 5.42084e+02 6.70012e+02 4.14157e+02 5.14347e+02 5.83361e+02 4.45333e+02
3.25760e+05 2.06450e+03 4.45041e+02 5.10681e+02 3.79402e+02 5.18245e+02 5.83288e+02 4.53201e+02
3.26400e+05 2.06750e+03 2.77106e+02 3.72700e+02 1.81513e+02 5.23413e+02 5.87267e+02 4.59559e+02
3.27040e+05 2.07050e+03 6.14916e+02 8.57601e+02 3.72230e+02 5.29036e+02 5.94918e+02 4.63154e+02
3.27680e+05 2.07350e+03 7.23519e+02 7.91844e+02 6.55194e+02 5.34705e+02 6.05829e+02 4.63581e+02
3.28320e+05 2.07650e+03 1.40096e+03 1.50519e+03 1.29673e+03 5.40412e+02 6.19711e+02 4.61112e+02
3.28960e+05 2.07900e+03 1.22818e+02 1.74169e+02 7.14668e+01 5.46339e+02 6.36288e+02 4.56389e+02
3.29600e+05 2.08150e+03 1.05466e+03 1.72173e+03 3.87599e+02 5.52655e+02 6.55146e+02 4.50164e+02
3.30240e+05 2.08450e+03 3.04672e+02 3.22549e+02 2.86795e+02 5.59442e+02 6.75699e+02 4.43184e+02
3.30880e+05 2.08700e+03 1.66830e+03 3.29299e+03 4.36015e+01 5.66788e+02 6.97309e+02 4.36268e+02
3.31520e+05 2.09000e+03 4.51601e+02 8.00532e+02 1.02670e+02 5.74969e+02 7.19540e+02 4.30398e+02
3.32160e+05 2.09400e+03 7.07716e+02 1.10504e+03 3.10392e+02 5.84495e+02 7.42408e+02 4.26581e+02
3.32800e+05 2.09700e+03 1.07253e+03 1.55142e+03 5.93647e+02 5.96049e+02 7.66562e+02 4.25536e+02
3.33440e+05 2.09950e+03 4.12827e+02 6.83917e+02 1.41738e+02 6.10506e+02 7.93641e+02 4.27372e+02
3.34080e+05 2.10250e+03 1.12199e+03 1.70404e+03 5.39934e+02 6.28855e+02 8.26277e+02 4.31432e+02
3.34720e+05 2.10650e+03 4.81495e+02 9.56739e+02 6.25161e+00 6.51723e+02 8.67044e+02 4.36402e+02
3.35360e+05 2.10950e+03 4.23604e+02 4.98997e+02 3.48211e+02 6.78753e+02 9.16854e+02 4.40651e+02
3.36000e+05 2.11300e+03 4.75355e+02 5.33847e+02 4.16863e+02 7.08317e+02 9.73973e+02 4.42660e+02
3.36640e+05 2.11700e+03 4.96339e+02 7.16747e+02 2.75932e+02 7.37833e+02 1.03432e+03 4.41346e+02
3.37280e+05 2.12000e+03 1.09988e+03 1.37440e+03 8.25364e+02 7.64485e+02 1.09277e+03 4.36200e+02
3.37920e+05 2.12300e+03 1.23484e+03 1.72920e+03 7.40488e+02 7.85961e+02 1.14460e+03 4.27323e+02
3.38560e+05 2.12600e+03 1.02156e+03 1.05050e+03 9.92612e+02 8.00871e+02 1.18631e+03 4.15433e+02
3.39200e+05 2.12800e+03 1.59851e+03 2.14651e+03 1.05050e+03 8.08735e+02 1.21568e+03 4.01789e+02
3.39840e+05 2.12950e+03 1.47157e+03 2.14651e+03 7.96621e+02 8.09852e+02 1.23169e+03 3.88014e+02
3.40480e+05 2.13150e+03 4.61941e+02 8.46912e+02 7.69702e+01 8.05182e+02 1.23449e+03 3.75874e+02
3.41120e+05 2.13400e+03 1.41851e+03 1.84549e+03 9.91538e+02 7.96273e+02 1.22543e+03 3.67116e+02
3.41760e+05 2.13650e+03 1.32136e+03 1.42525e+03 1.21747e+03 7.85228e+02 1.20711e+03 3.63347e+02
3.42400e+05 2.13900e+03 5.54776e+02 1.06783e+03 4.17229e+01 7.74539e+02 1.18325e+03 3.65829e+02
3.43040e+05 2.14300e+03 5.55909e+02 6.16834e+02 4.94984e+02 7.66691e+02 1.15823e+03 3.75151e+02
3.43680e+05 2.14500e+03 4.22515e+02 4.79612e+02 3.65418e+02 7.63689e+02 1.13636e+03 3.91019e+02
3.44320e+05 2.14800e+03 1.32902e+03 2.00620e+03 6.51844e+02 7.66660e+02 1.12094e+03 4.12380e+02
3.44960e+05 2.14950e+03 1.08053e+03 1.71663e+03 4.44434e+02 7.75625e+02 1.11356e+03 4.37690e+02
3.45600e+05 2.15200e+03 5.84399e+02 7.46671e+02 4.22126e+02 7.89461e+02 1.11386e+03 4.65062e+02
3.46240e+05 2.15350e+03 7.07043e+02 9.39636e+02 4.74449e+02 8.06084e+02 1.11985e+03 4.92318e+02
3.46880e+05 2.15650e+03 5.76941e+02 1.11462e+03 3.92625e+01 8.23086e+02 1.12902e+03 5.17152e+02
3.47520e+05 2.16100e+03 1.04728e+02 2.39842e+02 -3.03868e+01 8.38452e+02 1.13943e+03 5.37473e+02
3.48160e+05 2.16250e+03 1.37020e+03 1.64338e+03 1.09701e+03 8.50967e+02 1.15012e+03 5.51814e+02
3.48800e+05 2.16400e+03 5.01629e+02 8.67173e+02 1.36084e+02 8.60082e+02 1.16061e+03 5.59554e+02
3.49440e+05 2.16650e+03 7.20612e+02 1.29462e+03 1.46605e+02 8.65489e+02 1.17015e+03 5.60828e+02
3.50080e+05 2.16850e+03 7.03501e+02 1.22097e+03 1.86033e+02 8.66791e+02 1.17725e+03 5.56331e+02
3.50720e+05 2.17250e+03 3.30141e+02 5.45289e+02 1.14993e+02 8.63615e+02 1.17978e+03 5.47450e+02
3.51360e+05 2.17500e+03 2.24910e+02 3.86311e+02 6.35088e+01 8.56112e+02 1.17571e+03 5.36515e+02
3.52000e+05 2.17750e+03 6.77129e+02 1.25932e+03 9.49387e+01 8.45194e+02 1.16394e+03 5.26448e+02
3.52640e+05 2.18100e+03 2.21531e+02 4.39173e+02 3.88859e+00 8.32302e+02 1.14486e+03 5.19744e+02
3.53280e+05 2.18450e+03 5.60495e+02 7.91588e+02 3.29401e+02 8.18739e+02 1.12009e+03 5.17388e+02
3.53920e+05 2.18850e+03 2.10115e+02 2.71119e+02 1.49110e+02 8.05130e+02 1.09182e+03 5.18441e+02
3.54560e+05 2.19150e+03 1.22146e+03 2.06385e+03 3.79064e+02 7.91250e+02 1.06204e+03 5.20461e+02
3.55200e+05 2.19450e+03 2.73312e+02 3.38771e+02 2.07853e+02 7.76329e+02 1.03221e+03 5.20447e+02
3.55840e+05 2.19700e+03 9.38735e+02 1.36311e+03 5.14360e+02 7.59483e+02 1.00315e+03 5.15816e+02
3.56480e+05 2.20100e+03 6.89091e+02 1.15740e+03 2.20781e+02 7.40159e+02 9.75258e+02 5.05060e+02
3.57120e+05 2.20300e+03 1.24473e+03 2.25564e+03 2.33812e+02 7.18526e+02 9.49076e+02 4.87977e+02
3.57760e+05 2.20500e+03 1.34026e+03 1.67466e+03 1.00586e+03 6.95592e+02 9.25665e+02 4.65519e+02
3.58400e+05 2.20800e+03 8.96999e+02 1.60835e+03 1.85648e+02 6.72936e+02 9.06438e+02 4.39433e+02
3.59040e+05 2.21000e+03 1.20452e+03 1.60835e+03 8.00696e+02 6.52303e+02 8.92776e+02 4.11831e+02
3.59680e+05 2.21300e+03 6.19611e+02 9.80313e+02 2.58910e+02 6.35429e+02 8.86001e+02 3.84857e+02
3.60320e+05 2.21600e+03 8.80572e+02 1.44903e+03 3.12115e+02 6.24057e+02 8.87604e+02 3.60510e+02
3.60960e+05 2.21950e+03 5.41242e+02 5.94443e+02 4.88042e+02 6.19825e+02 8.99147e+02 3.40502e+02
3.61600e+05 2.22350e+03 2.07530e+02 3.30385e+02 8.46755e+01 6.23850e+02 9.21586e+02 3.26113e+02
3.62240e+05 2.22600e+03 4.92127e+02 8.10859e+02 1.73395e+02 6.36222e+02 9.54345e+02 3.18099e+02
3.62880e+05 2.22850e+03 2.50670e+02 2.80903e+02 2.20436e+02 6.55712e+02 9.94762e+02 3.16662e+02
3.63520e+05 2.23100e+03 1.56200e+03 2.54652e+03 5.77485e+02 6.79868e+02 1.03833e+03 3.21406e+02
3.64160e+05 2.23350e+03 1.41782e+03 1.65165e+03 1.18398e+03 7.05467e+02 1.07961e+03 3.31325e+02
3.64800e+05 2.23750e+03 5.44764e+02 7.29131e+02 3.60396e+02 7.29189e+02 1.11345e+03 3.44929e+02
3.65440e+05 2.24100e+03 3.18091e+02 4.73474e+02 1.62707e+02 7.48401e+02 1.13630e+03 3.60503e+02
3.66080e+05 2.24600e+03 1.51481e+03 2.41094e+03 6.18678e+02 7.61894e+02 1.14735e+03 3.76438e+02
3.66720e+05 2.24950e+03 5.44404e+02 5.91762e+02 4.97047e+02 7.70249e+02 1.14886e+03 3.91639e+02
3.67360e+05 2.25250e+03 8.27281e+02 1.12747e+03 5.27091e+02 7.75328e+02 1.14478e+03 4.05876e+02
3.68000e+05 2.25400e+03 7.56880e+02 1.12747e+03 3.86290e+02 7.79245e+02 1.13881e+03 4.19681e+02
3.68640e+05 2.25600e+03 1.02669e+03 1.06256e+03 9.90818e+02 7.83494e+02 1.13324e+03 4.33747e+02
3.69280e+05 2.25850e+03 9.08975e+02 9.90672e+02 8.27278e+02 7.88711e+02 1.12916e+03 4.48261e+02
3.69920e+05 2.26000e+03 7.45816e+02 1.04476e+03 4.46872e+02 7.94819e+02 1.12687e+03 4.62768e+02
3.70560e+05 2.26300e+03 4.12346e+02 6.63526e+02 1.61167e+02 8.01269e+02 1.12586e+03 4.76679e+02
3.71200e+05 2.26600e+03 5.88289e+02 9.70852e+02 2.05726e+02 8.07319e+02 1.12472e+03 4.89918e+02
3.71840e+05 2.26750e+03 1.58814e+03 2.11676e+03 1.05952e+03 8.12278e+02 1.12144e+03 5.03115e+02
3.72480e+05 2.26850e+03 1.74808e+03 2.11676e+03 1.37939e+03 8.15613e+02 1.11404e+03 5.17187e+02
3.73120e+05 2.27000e+03 1.07228e+03 1.38990e+03 7.54655e+02 8.16943e+02 1.10122e+03 5.32666e+02
3.73760e+05 2.27250e+03 7.08526e+02 1.10840e+03 3.08651e+02 8.15985e+02 1.08263e+03 5.49340e+02
3.74400e+05 2.27600e+03 3.71463e+02 4.50408e+02 2.92518e+02 8.12871e+02 1.05900e+03 5.66743e+02
3.75040e+05 2.27800e+03 1.49912e+03 1.87191e+03 1.12634e+03 8.08610e+02 1.03210e+03 5.85119e+02
3.75680e+05 2.28050e+03 6.54239e+02 8.51358e+02 4.57121e+02 8.05156e+02 1.00455e+03 6.05762e+02
3.76320e+05 2.28300e+03 1.46910e+03 2.13565e+03 8.02549e+02 8.04727e+02 9.79301e+02 6.30154e+02
3.76960e+05 2.28450e+03 8.44316e+02 1.20691e+03 4.81721e+02 8.08763e+02 9.58955e+02 6.58570e+02
3.77600e+05 2.28650e+03 1.19725e+03 1.62087e+03 7.73628e+02 8.17335e+02 9.45334e+02 6.89336e+02
3.78240e+05 2.28900e+03 1.06974e+03 1.82701e+03 3.12478e+02 8.29315e+02 9.39323e+02 7.19308e+02
3.78880e+05 2.29100e+03 5.83031e+02 7.21973e+02 4.44089e+02 8.43067e+02 9.40989e+02 7.45145e+02
3.79520e+05 2.29450e+03 4.27711e+02 4.98333e+02 3.57088e+02 8.57261e+02 9.49973e+02 7.64549e+02
3.80160e+05 2.29750e+03 1.62049e+03 1.92279e+03 1.31820e+03 8.71303e+02 9.65734e+02 7.76872e+02
3.80800e+05 2.29850e+03 1.42857e+03 1.92279e+03 9.34341e+02 8.85165e+02 9.87257e+02 7.83074e+02
3.81440e+05 2.29950e+03 4.63793e+02 9.34341e+02 -6.75483e+00 8.98823e+02 1.01241e+03 7.85237e+02
3.82080e+05 2.30300e+03 1.07664e+01 1.55153e+01 6.01756e+00 9.11726e+02 1.03770e+03 7.85751e+02
3.82720e+05 2.30600e+03 1.12541e+03 2.29991e+03 -4.90938e+01 9.22752e+02 1.05900e+03 7.86503e+02
3.83360e+05 2.30800e+03 1.20610e+02 1.98962e+02 4.22583e+01 9.30760e+02 1.07304e+03 7.88479e+02
3.84000e+05 2.31000e+03 1.18542e+03 2.17809e+03 1.92754e+02 9.35178e+02 1.07860e+03 7.91755e+02
3.84640e+05 2.31150e+03 1.38744e+02 3.95416e+02 -1.17927e+02 9.35977e+02 1.07640e+03 7.95555e+02
3.85280e+05 2.31250e+03 1.51783e+03 2.03527e+03 1.00038e+03 9.33423e+02 1.06855e+03 7.98297e+02
3.85920e+05 2.31450e+03 8.46245e+02 1.00038e+03 6.92109e+02 9.28001e+02 1.05818e+03 7.97822e+02
3.86560e+05 2.31750e+03 1.51383e+03 1.95969e+03 1.06796e+03 9.20602e+02 1.04926e+03 7.91944e+02
3.87200e+05 2.31800e+03 1.43307e+03 1.79818e+03 1.06796e+03 9.12588e+02 1.04606e+03 7.79117e+02
3.87840e+05 2.32150e+03 4.93557e+02 9.59017e+02 2.80964e+01 9.05595e+02 1.05218e+03 7.59010e+02
3.88480e+05 2.32350e+03 8.06010e+02 1.37471e+03 2.37311e+02 9.01125e+02 1.06945e+03 7.32799e+02
3.89120e+05 2.32750e+03 7.75126e+02 1.52011e+03 3.01421e+01 9.00233e+02 1.09742e+03 7.03046e+02
3.89760e+05 2.33100e+03 1.51246e+03 2.40175e+03 6.23175e+02 9.03474e+02 1.13383e+03 6.73118e+02
3.90400e+05 2.33300e+03 1.52734e+03 2.40175e+03 6.52920e+02 9.10901e+02 1.17554e+03 6.46262e+02
3.91040e+05 2.33450e+03 1.11540e+03 1.48139e+03 7.49418e+02 9.21949e+02 1.21928e+03 6.24618e+02
3.91680e+05 2.34500e+03 9.14758e+02 1.40460e+03 4.24917e+02 9.35316e+02 1.26203e+03 6.08603e+02
3.92320e+05 2.34600e+03 9.87293e+02 1.54967e+03 4.24917e+02 9.49155e+02 1.30134e+03 5.96970e+02
3.92960e+05 2.34950e+03 1.18434e+03 1.93024e+03 4.38440e+02 9.61708e+02 1.33580e+03 5.87616e+02
3.93600e+05 2.35000e+03 1.28721e+03 1.93024e+03 6.44187e+02 9.71979e+02 1.36528e+03 5.78679e+02
3.94240e+05 2.35400e+03 7.83548e+02 1.37180e+03 1.95296e+02 9.79831e+02 1.39043e+03 5.69232e+02
3.94880e+05 2.35550e+03 5.68474e+02 1.12662e+03 1.03289e+01 9.85586e+02 1.41193e+03 5.59241e+02
3.95520e+05 2.35800e+03 4.16407e+02 5.90092e+02 2.42722e+02 9.89554e+02 1.43001e+03 5.49098e+02
3.96160e+05 2.35950e+03 1.02973e+03 1.73313e+03 3.26334e+02 9.91885e+02 1.44454e+03 5.39230e+02
3.96800e+05 2.36100e+03 1.38143e+03 1.98776e+03 7.75096e+02 9.92598e+02 1.45514e+03 5.30056e+02
3.97440e+05 2.36250e+03 2.26841e+03 3.11029e+03 1.42654e+03 9.91763e+02 1.46133e+03 5.22195e+02
3.98080e+05 2.36300e+03 8.99694e+02 1.42654e+03 3.72848e+02 9.89527e+02 1.46254e+03 5.16514e+02
3.98720e+05 2.36550e+03 5.97047e+02 1.03572e+03 1.58373e+02 9.86165e+02 1.45849e+03 5.13839e+02
3.99360e+05 2.36650e+03 1.33986e+03 1.59109e+03 1.08863e+03 9.82256e+02 1.44991e+03 5.14603e+02
4.00000e+05 2.37000e+03 1.34414e+03 2.31484e+03 3.73445e+02 9.79147e+02 1.43939e+03 5.18903e+02
4.00640e+05 2.37200e+03 1.28606e+03 2.31484e+03 2.57287e+02 9.79159e+02 1.43138e+03 5.26939e+02
4.01280e+05 2.37400e+03 1.60176e+03 1.85010e+03 1.35342e+03 9.85096e+02 1.43085e+03 5.39343e+02
4.01920e+05 2.37500e+03 1.08973e+03 1.40766e+03 7.71808e+02 9.98993e+02 1.44105e+03 5.56936e+02
4.02560e+05 2.37750e+03 1.86384e+03 2.40849e+03 1.31918e+03 1.02117e+03 1.46232e+03 5.80016e+02
4.03200e+05 2.37800e+03 1.56277e+03 2.40849e+03 7.17041e+02 1.04996e+03 1.49210e+03 6.07817e+02
4.03840e+05 2.38050e+03 6.69447e+02 1.14563e+03 1.93265e+02 1.08245e+03 1.52607e+03 6.38826e+02
4.04480e+05 2.38300e+03 9.53371e+02 9.95960e+02 9.10783e+02 1.11546e+03 1.55926e+03 6.71655e+02
4.05120e+05 2.38450e+03 9.20221e+02 1.60410e+03 2.36343e+02 1.14643e+03 1.58719e+03 7.05661e+02
4.05760e+05 2.38700e+03 8.76380e+02 1.08959e+03 6.63169e+02 1.17387e+03 1.60691e+03 7.40824e+02
4.06400e+05 2.38900e+03 1.74273e+03 2.15718e+03 1.32829e+03 1.19719e+03 1.61740e+03 7.76983e+02
4.07040e+05 2.38950e+03 2.07772e+03 2.15718e+03 1.99827e+03 1.21614e+03 1.61921e+03 8.13066e+02
4.07680e+05 2.39100e+03 1.06777e+03 1.12930e+03 1.00624e+03 1.23024e+03 1.61365e+03 8.46833e+02
4.08320e+05 2.39350e+03 5.44567e+02 8.06207e+02 2.82927e+02 1.23870e+03 1.60209e+03 8.75307e+02
4.08960e+05 2.39500e+03 5.97847e+02 1.10020e+03 9.54936e+01 1.24082e+03 1.58578e+03 8.95861e+02
4.09600e+05 2.39750e+03 9.46040e+02 1.31056e+03 5.81520e+02 1.23680e+03 1.56598e+03 9.07612e+02
4.10240e+05 2.39900e+03 1.39719e+03 1.43155e+03 1.36283e+03 1.22816e+03 1.54421e+03 9.12118e+02
4.10880e+05 2.40100e+03 7.33178e+02 1.03547e+03 4.30885e+02 1.21737e+03 1.52206e+03 9.12671e+02
4.11520e+05 2.40350e+03 4.40197e+02 6.48991e+02 2.31403e+02 1.20658e+03 1.50050e+03 9.12662e+02
4.12160e+05 2.40600e+03 1.12716e+03 1.31644e+03 9.37882e+02 1.19672e+03 1.47917e+03 9.14273e+02
4.12800e+05 2.40750e+03 1.54337e+03 1.93715e+03 1.14959e+03 1.18729e+03 1.45640e+03 9.18181e+02
4.13440e+05 2.40850e+03 5.71957e+02 7.28424e+02 4.15489e+02 1.17691e+03 1.42981e+03 9.24009e+02
4.14080e+05 2.40950e+03 1.78535e+03 1.87695e+03 1.69374e+03 1.16415e+03 1.39736e+03 9.30947e+02
4.14720e+05 2.41150e+03 1.00305e+03 1.08020e+03 9.25905e+02 1.14817e+03 1.35810e+03 9.38250e+02
4.15360e+05 2.41300e+03 8.14479e+02 1.08020e+03 5.48758e+02 1.12917e+03 1.31279e+03 9.45550e+02
4.16000e+05 2.41450e+03 1.33712e+03 2.29676e+03 3.77474e+02 1.10852e+03 1.26402e+03 9.53025e+02
4.16640e+05 2.41750e+03 6.61024e+02 1.16144e+03 1.60608e+02 1.08860e+03 1.21571e+03 9.61492e+02
4.17280e+05 2.41900e+03 7.17303e+02 1.20381e+03 2.30796e+02 1.07207e+03 1.17190e+03 9.72248e+02
4.17920e+05 2.42050e+03 9.61812e+02 1.48175e+03 4.41874e+02 1.06111e+03 1.13575e+03 9.86476e+02
4.18560e+05 2.42250e+03 1.44075e+03 1.61971e+03 1.26179e+03 1.05685e+03 1.10928e+03 1.00442e+03
4.19200e+05 2.42350e+03 9.72027e+02 1.26179e+03 6.82264e+02 1.05919e+03 1.09356e+03 1.02483e+03
4.19840e+05 2.42500e+03 1.10195e+03 1.24422e+03 9.59689e+02 1.06699e+03 1.08883e+03 1.04514e+03
4.20480e+05 2.43000e+03 6.32230e+02 1.24422e+03 2.02400e+01 1.07827e+03 1.09430e+03 1.06224e+03
4.21120e+05 2.43250e+03 2.81331e+02 4.69955e+02 9.27075e+01 1.09071e+03 1.10817e+03 1.07325e+03
4.21760e+05 2.43550e+03 1.58763e+02 4.33858e+02 -1.16331e+02 1.10206e+03 1.12773e+03 1.07639e+03
4.22400e+05 2.43750e+03 7.70434e+02 9.18930e+02 6.21938e+02 1.11051e+03 1.14953e+03 1.07149e+03
4.23040e+05 2.43850e+03 1.55780e+03 1.77063e+03 1.34497e+03 1.11475e+03 1.16946e+03 1.06004e+03
4.23680e+05 2.43950e+03 1.07844e+03 1.55186e+03 6.05015e+02 1.11374e+03 1.18315e+03 1.04433e+03
4.24320e+05 2.44200e+03 1.46637e+03 1.72772e+03 1.20501e+03 1.10642e+03 1.18659e+03 1.02626e+03
4.24960e+05 2.44250e+03 9.09030e+02 1.20501e+03 6.13050e+02 1.09195e+03 1.17721e+03 1.00670e+03
4.25600e+05 2.44450e+03 2.19997e+03 2.36723e+03 2.03271e+03 1.07040e+03 1.15496e+03 9.85834e+02
4.26240e+05 2.44500e+03 1.15261e+03 2.03271e+03 2.72512e+02 1.04333e+03 1.12272e+03 9.63932e+02
4.26880e+05 2.44600e+03 1.38382e+03 1.57211e+03 1.19552e+03 1.01385e+03 1.08577e+03 9.41932e+02
4.27520e+05 2.44850e+03 1.03625e+03 1.62422e+03 4.48288e+02 9.85897e+02 1.05032e+03 9.21474e+02
4.28160e+05 2.44950e+03 1.30162e+03 1.53913e+03 1.06410e+03 9.63370e+02 1.02207e+03 9.04671e+02
4.28800e+05 2.45050e+03 1.68594e+03 2.13615e+03 1.23573e+03 9.49516e+02 1.00515e+03 8.93883e+02
4.29440e+05 2.45150e+03 3.48668e+02 5.21855e+02 1.75481e+02 9.46558e+02 1.00177e+03 8.91347e+02
4.30080e+05 2.45300e+03 1.54812e+03 1.77403e+03 1.32220e+03 9.55244e+02 1.01205e+03 8.98437e+02
4.30720e+05 2.45450e+03 1.07051e+03 1.26467e+03 8.76340e+02 9.74746e+02 1.03456e+03 9.14933e+02
4.31360e+05 2.45550e+03 1.31098e+03 1.37490e+03 1.24706e+03 1.00293e+03 1.06697e+03 9.38881e+02
4.32000e+05 2.45800e+03 4.36121e+02 5.20324e+02 3.51918e+02 1.03688e+03 1.10656e+03 9.67207e+02
4.32640e+05 2.46200e+03 4.28853e+02 8.59436e+02 -1.72969e+00 1.07354e+03 1.15027e+03 9.96802e+02
4.33280e+05 2.46450e+03 5.25250e+02 6.88334e+02 3.62167e+02 1.10999e+03 1.19445e+03 1.02552e+03
4.33920e+05 2.46600e+03 5.27126e+02 9.91999e+02 6.22524e+01 1.14371e+03 1.23491e+03 1.05251e+03
4.34560e+05 2.46800e+03 1.22532e+03 1.69973e+03 7.50911e+02 1.17242e+03 1.26723e+03 1.07762e+03
4.35200e+05 2.46950e+03 6.65544e+02 7.90352e+02 5.40736e+02 1.19390e+03 1.28723e+03 1.10058e+03
4.35840e+05 2.47100e+03 1.08283e+03 1.20905e+03 9.56619e+02 1.20594e+03 1.29147e+03 1.12041e+03
4.36480e+05 2.47250e+03 1.47860e+03 2.57495e+03 3.82255e+02 1.20676e+03 1.27786e+03 1.13567e+03
4.37120e+05 2.47350e+03 1.01375e+03 1.09712e+03 9.30383e+02 1.19564e+03 1.24616e+03 1.14512e+03
4.37760e+05 2.47450e+03 1.48918e+03 2.55814e+03 4.20215e+02 1.17336e+03 1.19827e+03 1.14845e+03
4.38400e+05 2.47600e+03 8.40805e+02 1.53403e+03 1.47580e+02 1.14233e+03 1.14624e+03 1.13841e+03
4.39040e+05 2.47700e+03 1.63381e+03 1.94078e+03 1.32684e+03 1.10637e+03 1.13948e+03 1.07325e+03
4.39680e+05 2.47900e+03 5.10325e+02 9.19296e+02 1.01353e+02 1.07025e+03 1.12892e+03 1.01158e+03
4.40320e+05 2.48100e+03 8.86404e+02 1.11260e+03 6.60208e+02 1.03893e+03 1.11482e+03 9.63037e+02
4.40960e+05 2.48200e+03 8.87169e+02 1.11260e+03 6.61739e+02 1.01673e+03 1.09710e+03 9.36359e+02
4.41600e+05 2.48350e+03 8.70587e+02 1.08352e+03 6.57655e+02 1.00662e+03 1.07584e+03 9.37391e+02
4.42240e+05 2.48600e+03 1.31709e+03 1.74469e+03 8.89487e+02 1.00958e+03 1.05166e+03 9.67497e+02
4.42880e+05 2.48700e+03 1.11512e+03 1.74469e+03 4.85548e+02 1.02422e+03 1.02568e+03 1.02277e+03
4.43520e+05 2.48950e+03 5.68899e+02 9.30670e+02 2.07127e+02 1.04688e+03 1.09450e+03 9.99261e+02
4.44160e+05 2.49200e+03 1.13154e+03 1.15615e+03 1.10692e+03 1.07238e+03 1.17106e+03 9.73702e+02
4.44800e+05 2.49350e+03 8.66148e+02 1.29116e+03 4.41136e+02 1.09537e+03 1.24057e+03 9.50169e+02
4.45440e+05 2.49550e+03 1.07375e+03 1.14795e+03 9.99556e+02 1.11150e+03 1.29320e+03 9.29808e+02
4.46080e+05 2.49700e+03 2.20576e+03 3.00935e+03 1.40217e+03 1.11820e+03 1.32259e+03 9.13807e+02
4.46720e+05 2.49800e+03 7.43842e+02 7.99309e+02 6.88376e+02 1.11472e+03 1.32623e+03 9.03209e+02
4.47360e+05 2.50100e+03 1.54533e+03 1.76324e+03 1.32741e+03 1.10198e+03 1.30538e+03 8.98588e+02
4.48000e+05 2.50200e+03 9.08100e+02 1.45655e+03 3.59650e+02 1.08234e+03 1.26490e+03 8.99777e+02
4.48640e+05 2.50300e+03 1.08213e+03 1.45655e+03 7.07707e+02 1.05945e+03 1.21297e+03 9.05930e+02
4.49280e+05 2.50500e+03 1.20176e+03 1.66315e+03 7.40360e+02 1.03787e+03 1.15986e+03 9.15872e+02
4.49920e+05 2.50650e+03 1.36893e+03 2.07946e+03 6.58401e+02 1.02200e+03 1.11547e+03 9.28526e+02
4.50560e+05 2.50750e+03 1.43079e+03 2.07946e+03 7.82129e+02 1.01492e+03 1.08657e+03 9.43276e+02
4.51200e+05 2.50900e+03 1.53357e+03 1.78883e+03 1.27831e+03 1.01762e+03 1.07524e+03 9.60010e+02
4.51840e+05 2.51050e+03 2.96518e+02 4.32201e+02 1.60835e+02 1.02898e+03 1.07933e+03 9.78629e+02
4.52480e+05 2.51200e+03 1.60956e+03 2.84115e+03 3.77966e+02 1.04646e+03 1.09454e+03 9.98371e+02
4.53120e+05 2.51400e+03 6.35159e+02 1.14880e+03 1.21519e+02 1.06718e+03 1.11681e+03 1.01756e+03
4.53760e+05 2.51500e+03 1.03886e+03 1.71622e+03 3.61508e+02 1.08888e+03 1.14377e+03 1.03398e+03
4.54400e+05 2.51700e+03 8.71044e+02 1.67580e+03 6.62874e+01 1.11023e+03 1.17487e+03 1.04559e+03
4.55040e+05 2.51850e+03 1.71550e+03 2.55923e+03 8.71767e+02 1.13081e+03 1.21079e+03 1.05083e+03
4.55680e+05 2.51900e+03 1.56852e+03 2.55923e+03 5.77818e+02 1.15064e+03 1.25261e+03 1.04867e+03
4.56320e+05 2.52200e+03 4.29384e+02 8.27265e+02 3.15024e+01 1.16961e+03 1.30072e+03 1.03849e+03
4.56960e+05 2.52450e+03 4.16190e+02 4.21384e+02 4.10996e+02 1.18716e+03 1.35378e+03 1.02054e+03
4.57600e+05 2.52700e+03 9.56586e+02 1.02148e+03 8.91692e+02 1.20246e+03 1.40809e+03 9.96822e+02
4.58240e+05 2.52800e+03 1.13918e+03 1.38666e+03 8.91692e+02 1.21483e+03 1.45794e+03 9.71711e+02
4.58880e+05 2.53150e+03 2.42654e+02 4.77428e+02 7.88073e+00 1.22383e+03 1.49674e+03 9.50928e+02
4.59520e+05 2.53300e+03 1.13551e+03 1.40784e+03 8.63189e+02 1.22895e+03 1.51854e+03 9.39354e+02
4.60160e+05 2.53700e+03 3.03909e+02 3.38858e+02 2.68959e+02 1.22911e+03 1.51923e+03 9.38991e+02
4.60800e+05 2.53850e+03 7.09930e+02 9.95712e+02 4.24149e+02 1.22291e+03 1.49740e+03 9.48413e+02
4.61440e+05 2.54050e+03 7.23192e+02 1.43022e+03 1.61633e+01 1.20920e+03 1.45463e+03 9.63768e+02
4.62080e+05 2.54150e+03 2.06009e+03 2.62341e+03 1.49677e+03 1.18774e+03 1.39510e+03 9.80385e+02
4.62720e+05 2.54500e+03 3.07844e+02 4.78979e+02 1.36709e+02 1.15933e+03 1.32462e+03 9.94039e+02
4.63360e+05 2.54750e+03 1.92117e+03 2.62116e+03 1.22119e+03 1.12550e+03 1.24935e+03 1.00166e+03
4.64000e+05 2.54900e+03 2.15465e+02 4.67522e+02 -3.65924e+01 1.08843e+03 1.17506e+03 1.00181e+03
4.64640e+05 2.55050e+03 1.77366e+03 1.89017e+03 1.65715e+03 1.05099e+03 1.10713e+03 9.94842e+02
4.65280e+05 2.55250e+03 4.40797e+02 8.65770e+02 1.58248e+01 1.01666e+03 1.05075e+03 9.82577e+02
4.65920e+05 2.55450e+03 1.99470e+03 2.66244e+03 1.32696e+03 9.89125e+02 1.01076e+03 9.67490e+02
4.66560e+05 2.55500e+03 1.56725e+03 2.66244e+03 4.72058e+02 9.71465e+02 9.91006e+02 9.51924e+02
4.67200e+05 2.55750e+03 8.27698e+02 1.06192e+03 5.93476e+02 9.65656e+02 9.93509e+02 9.37802e+02
4.67840e+05 2.55950e+03 9.54940e+02 1.22386e+03 6.86021e+02 9.72182e+02 1.01754e+03 9.26824e+02
4.68480e+05 2.56150e+03 1.15244e+03 2.15065e+03 1.54238e+02 9.90111e+02 1.05930e+03 9.20922e+02
4.69120e+05 2.56300e+03 8.11094e+02 1.38678e+03 2.35408e+02 1.01746e+03 1.11237e+03 9.22544e+02
4.69760e+05 2.56450e+03 7.02223e+02 1.38678e+03 1.76664e+01 1.05147e+03 1.16882e+03 9.34114e+02
4.70400e+05 2.56700e+03 1.62427e+03 2.29292e+03 9.55621e+02 1.08877e+03 1.22082e+03 9.56714e+02
4.71040e+05 2.56800e+03 1.15960e+03 2.29292e+03 2.62890e+01 1.12566e+03 1.26248e+03 9.88834e+02
4.71680e+05 2.57050e+03 6.02359e+02 6.31658e+02 5.73059e+02 1.15857e+03 1.29112e+03 1.02602e+03
4.72320e+05 2.57250e+03 1.79914e+02 3.19685e+02 4.01427e+01 1.18459e+03 1.30734e+03 1.06184e+03
4.72960e+05 2.57500e+03 5.99522e+02 8.38705e+02 3.60339e+02 1.20193e+03 1.31372e+03 1.09013e+03
4.73600e+05 2.57800e+03 5.32068e+02 6.33590e+02 4.30546e+02 1.21016e+03 1.31294e+03 1.10738e+03
4.74240e+05 2.57950e+03 1.65172e+03 2.16869e+03 1.13475e+03 1.20999e+03 1.30623e+03 1.11374e+03
4.74880e+05 2.58050e+03 1.27093e+03 2.07132e+03 4.70537e+02 1.20245e+03 1.29288e+03 1.11202e+03
4.75520e+05 2.58100e+03 1.86555e+03 2.07132e+03 1.65977e+03 1.18821e+03 1.27083e+03 1.10560e+03
4.76160e+05 2.58350e+03 6.61710e+02 1.03069e+03 2.92730e+02 1.16749e+03 1.23813e+03 1.09685e+03
4.76800e+05 2.58500e+03 6.32168e+02 1.09460e+03 1.69736e+02 1.14073e+03 1.19476e+03 1.08670e+03
4.77440e+05 2.58600e+03 9.40901e+02 1.09460e+03 7.87202e+02 1.10959e+03 1.14397e+03 1.07520e+03
4.78080e+05 2.58800e+03 8.72976e+02 1.53380e+03 2.12153e+02 1.07738e+03 1.09227e+03 1.06249e+03
4.78720e+05 2.58950e+03 2.46953e+03 2.83009e+03 2.10896e+03 1.04837e+03 1.04927e+03 1.04746e+03
4.79360e+05 2.59000e+03 2.24084e+03 2.37271e+03 2.10896e+03 1.02620e+03 1.03639e+03 1.01601e+03
4.80000e+05 2.59100e+03 6.47206e+02 1.04607e+03 2.48341e+02 1.01261e+03 1.02423e+03 1.00099e+03
4.80640e+05 2.59200e+03 1.53475e+03 1.70481e+03 1.36469e+03 1.00720e+03 1.01264e+03 1.00176e+03
4.81280e+05 2.59350e+03 2.24133e+03 2.98069e+03 1.50197e+03 1.00857e+03 1.01554e+03 1.00159e+03
4.81920e+05 2.59400e+03 2.61089e+03 2.98069e+03 2.24108e+03 1.01587e+03 1.03970e+03 9.92044e+02
4.82560e+05 2.59550e+03 7.03093e+02 1.01052e+03 3.95667e+02 1.02966e+03 1.07321e+03 9.86113e+02
4.83200e+05 2.59800e+03 1.00350e+03 1.27158e+03 7.35417e+02 1.05139e+03 1.11634e+03 9.86447e+02
4.83840e+05 2.60050e+03 8.43611e+02 1.45029e+03 2.36933e+02 1.08248e+03 1.16960e+03 9.95362e+02
4.84480e+05 2.60200e+03 1.34616e+03 1.72154e+03 9.70786e+02 1.12356e+03 1.23276e+03 1.01435e+03
4.85120e+05 2.60450e+03 5.87491e+02 7.47859e+02 4.27123e+02 1.17399e+03 1.30416e+03 1.04383e+03
4.85760e+05 2.60750e+03 8.06816e+02 1.47136e+03 1.42273e+02 1.23147e+03 1.38001e+03 1.08292e+03
4.86400e+05 2.61000e+03 4.68051e+02 5.40759e+02 3.95343e+02 1.29170e+03 1.45420e+03 1.12919e+03
4.87040e+05 2.61250e+03 9.84526e+02 1.08402e+03 8.85033e+02 1.34895e+03 1.51918e+03 1.17871e+03
4.87680e+05 2.61500e+03 6.20581e+02 6.20747e+02 6.20414e+02 1.39698e+03 1.56757e+03 1.22639e+03
4.88320e+05 2.61700e+03 1.69024e+03 3.18882e+03 1.91661e+02 1.43020e+03 1.59388e+03 1.26652e+03
4.88960e+05 2.61800e+03 1.89935e+03 3.18882e+03 6.09885e+02 1.44455e+03 1.59548e+03 1.29362e+03
4.89600e+05 2.62050e+03 3.53841e+02 4.07290e+02 3.00391e+02 1.43808e+03 1.57270e+03 1.30346e+03
4.90240e+05 2.62250e+03 1.47908e+03 1.77438e+03 1.18377e+03 1.41125e+03 1.52858e+03 1.29392e+03
4.90880e+05 2.62450e+03 1.12661e+03 1.64873e+03 6.04493e+02 1.36701e+03 1.46872e+03 1.26531e+03
4.91520e+05 2.62600e+03 4.93168e+02 6.46357e+02 3.39978e+02 1.31063e+03 1.40120e+03 1.22007e+03
4.92160e+05 2.62850e+03 6.42987e+02 9.92185e+02 2.93789e+02 1.24876e+03 1.33533e+03 1.16218e+03
4.92800e+05 2.63150e+03 1.43190e+03 2.47095e+03 3.92855e+02 1.18804e+03 1.27940e+03 1.09668e+03
4.93440e+05 2.63250e+03 2.55652e+03 2.64209e+03 2.47095e+03 1.13394e+03 1.23849e+03 1.02939e+03
4.94080e+05 2.63350e+03 2.01568e+03 2.64209e+03 1.38926e+03 1.08990e+03 1.21360e+03 9.66194e+02
4.94720e+05 2.63600e+03 1.12363e+03 1.36478e+03 8.82484e+02 1.05703e+03 1.20208e+03 9.11980e+02
4.95360e+05 2.63800e+03 7.04819e+02 7.31427e+02 6.78210e+02 1.03447e+03 1.19904e+03 8.69892e+02
4.96000e+05 2.64000e+03 1.26659e+03 1.28464e+03 1.24853e+03 1.02054e+03 1.19958e+03 8.41497e+02
4.96640e+05 2.64150e+03 4.41657e+02 6.60420e+02 2.22895e+02 1.01403e+03 1.20044e+03 8.27624e+02
4.97280e+05 2.64250e+03 1.78266e+03 1.91173e+03 1.65359e+03 1.01455e+03 1.20034e+03 8.28770e+02
4.97920e+05 2.64400e+03 2.75766e+02 4.74839e+02 7.66930e+01 1.02187e+03 1.19907e+03 8.44669e+02
4.98560e+05 2.64650e+03 1.37286e+03 2.65044e+03 9.52798e+01 1.03501e+03 1.19641e+03 8.73601e+02
4.99200e+05 2.64750e+03 9.78400e+02 1.10774e+03 8.49061e+02 1.05198e+03 1.19169e+03 9.12267e+02
4.99840e+05 2.65000e+03 9.32227e+02 1.39904e+03 4.65415e+02 1.07032e+03 1.18424e+03 9.56408e+02
5.00480e+05 2.65250e+03 6.94580e+02 1.15887e+03 2.30290e+02 1.08794e+03 1.17424e+03 1.00165e+03
5.01120e+05 2.65400e+03 1.28862e+03 1.48454e+03 1.09270e+03 1.10365e+03 1.16332e+03 1.04398e+03
5.01760e+05 2.65500e+03 7.29903e+02 1.14223e+03 3.17576e+02 1.11722e+03 1.15458e+03 1.07986e+03
5.02400e+05 2.65600e+03 1.49146e+03 1.89603e+03 1.08689e+03 1.12893e+03 1.15159e+03 1.10627e+03
5.03040e+05 2.65800e+03 1.29413e+03 2.72250e+03 -1.34248e+02 1.13890e+03 1.15680e+03 1.12100e+03
5.03680e+05 2.65900e+03 1.79916e+03 2.72250e+03 8.75819e+02 1.14676e+03 1.17037e+03 1.12314e+03
5.04320e+05 2.66100e+03 4.80905e+02 8.47195e+02 1.14615e+02 1.15182e+03 1.19023e+03 1.11341e+03
5.04960e+05 2.66300e+03 1.16431e+03 1.74007e+03 5.88551e+02 1.15362e+03 1.21327e+03 1.09396e+03
5.05600e+05 2.66400e+03 1.67208e+03 1.74007e+03 1.60409e+03 1.15225e+03 1.23693e+03 1.06757e+03
5.06240e+05 2.66600e+03 5.80359e+02 6.64615e+02 4.96103e+02 1.14851e+03 1.26039e+03 1.03663e+03
5.06880e+05 2.66850e+03 6.14801e+02 1.11362e+03 1.15982e+02 1.14362e+03 1.28453e+03 1.00271e+03
5.07520e+05 2.67000e+03 5.92614e+02 9.53609e+02 2.31619e+02 1.13873e+03 1.31084e+03 9.66622e+02
5.08160e+05 2.67100e+03 6.66059e+02 1.21642e+03 1.15698e+02 1.13460e+03 1.33992e+03 9.29288e+02
5.08800e+05 2.67350e+03 3.76655e+02 6.93290e+02 6.00199e+01 1.13146e+03 1.37052e+03 8.92399e+02
5.09440e+05 2.67500e+03 1.06422e+03 1.58223e+03 5.46202e+02 1.12888e+03 1.39935e+03 8.58413e+02
5.10080e+05 2.67600e+03 1.27855e+03 1.34693e+03 1.21017e+03 1.12577e+03 1.42179e+03 8.29746e+02
5.10720e+05 2.67750e+03 8.85994e+02 1.51160e+03 2.60388e+02 1.12056e+03 1.43338e+03 8.07749e+02
5.11360e+05 2.67850e+03 9.63183e+02 1.31971e+03 6.06656e+02 1.11171e+03 1.43134e+03 7.92084e+02
5.12000e+05 2.68050e+03 8.25501e+02 1.19924e+03 4.51763e+02 1.09819e+03 1.41547e+03 7.80910e+02
5.12640e+05 2.68200e+03 8.95134e+02 1.19924e+03 5.91027e+02 1.08008e+03 1.38824e+03 7.71915e+02
5.13280e+05 2.68350e+03 7.50954e+02 9.96813e+02 5.05095e+02 1.05877e+03 1.35388e+03 7.63667e+02
5.13920e+05 2.68550e+03 9.49765e+02 1.37170e+03 5.27831e+02 1.03664e+03 1.31690e+03 7.56379e+02
5.14560e+05 2.68700e+03 8.85019e+02 1.08451e+03 6.85528e+02 1.01620e+03 1.28079e+03 7.51601e+02
5.15200e+05 2.68850e+03 1.41780e+03 1.75110e+03 1.08451e+03 9.99188e+02 1.24709e+03 7.51286e+02
5.15840e+05 2.68950e+03 1.18847e+03 1.75110e+03 6.25831e+02 9.86112e+02 1.21530e+03 7.56924e+02
5.16480e+05 2.69150e+03 1.31913e+03 1.40931e+03 1.22895e+03 9.76302e+02 1.18345e+03 7.69153e+02
5.17120e+05 2.69200e+03 1.02705e+03 1.40931e+03 6.44783e+02 9.68510e+02 1.14925e+03 7.87770e+02
5.17760e+05 2.69350e+03 8.39668e+02 1.11880e+03 5.60535e+02 9.61577e+02 1.11131e+03 8.11845e+02
5.18400e+05 2.69500e+03 6.73070e+02 1.06576e+03 2.80380e+02 9.54997e+02 1.07025e+03 8.39744e+02
5.19040e+05 2.69650e+03 1.02485e+03 1.36124e+03 6.88455e+02 9.49040e+02 1.02881e+03 8.69271e+02
5.19680e+05 2.69800e+03 1.75106e+02 2.50630e+02 9.95828e+01 9.44556e+02 9.90942e+02 8.98170e+02
5.20320e+05 2.70050e+03 1.29937e+03 1.72956e+03 8.69172e+02 9.42481e+02 9.60198e+02 9.24763e+02
5.20960e+05 2.70300e+03 7.56164e+02 1.12488e+03 3.87448e+02 9.43345e+02 9.48326e+02 9.38363e+02
5.21600e+05 2.70400e+03 1.22543e+03 1.32598e+03 1.12488e+03 9.47038e+02 9.69052e+02 9.25023e+02
5.22240e+05 2.70650e+03 8.98853e+02 1.50199e+03 2.95717e+02 9.52955e+02 9.87609e+02 9.18300e+02
5.22880e+05 2.70750e+03 8.67789e+02 1.09438e+03 6.41197e+02 9.60318e+02 1.00443e+03 9.16207e+02
5.23520e+05 2.70850e+03 1.52739e+03 1.97459e+03 1.08019e+03 9.68421e+02 1.01920e+03 9.17642e+02
5.24160e+05 2.70950e+03 1.68062e+03 2.28105e+03 1.08019e+03 9.76665e+02 1.03083e+03 9.22500e+02
5.24800e+05 2.71000e+03 1.76827e+03 2.28105e+03 1.25548e+03 9.84582e+02 1.03796e+03 9.31205e+02
5.25440e+05 2.71150e+03 1.44403e+03 1.89571e+03 9.92343e+02 9.91841e+02 1.03944e+03 9.44242e+02
5.26080e+05 2.71250e+03 1.39037e+03 1.89571e+03 8.85038e+02 9.98490e+02 1.03492e+03 9.62059e+02
5.26720e+05 2.71450e+03 2.03322e+03 2.16918e+03 1.89727e+03 1.00520e+03 1.02515e+03 9.85259e+02
5.27360e+05 2.71500e+03 1.25831e+03 2.16918e+03 3.47440e+02 1.01335e+03 1.01472e+03 1.01197e+03
5.28000e+05 2.71700e+03 8.85928e+02 1.15356e+03 6.18296e+02 1.02458e+03 1.05134e+03 9.97829e+02
5.28640e+05 2.71950e+03 3.38283e+02 3.85404e+02 2.91161e+02 1.04033e+03 1.09553e+03 9.85122e+02
5.29280e+05 2.72300e+03 8.41889e+02 9.09447e+02 7.74330e+02 1.06125e+03 1.14677e+03 9.75723e+02
5.29920e+05 2.72550e+03 1.57163e+03 1.57658e+03 1.56669e+03 1.08718e+03 1.20353e+03 9.70822e+02
5.30560e+05 2.72700e+03 7.46729e+02 1.11487e+03 3.78589e+02 1.11703e+03 1.26331e+03 9.70751e+02
5.31200e+05 2.72900e+03 7.49202e+02 1.62058e+03 -1.22175e+02 1.14857e+03 1.32246e+03 9.74672e+02
5.31840e+05 2.73100e+03 6.53593e+02 8.67944e+02 4.39243e+02 1.17829e+03 1.37609e+03 9.80490e+02
5.32480e+05 2.73450e+03 6.63197e+02 8.50339e+02 4.76054e+02 1.20209e+03 1.41877e+03 9.85404e+02
5.33120e+05 2.73650e+03 1.26761e+03 1.72540e+03 8.09819e+02 1.21641e+03 1.44603e+03 9.86788e+02
5.33760e+05 2.73850e+03 7.03043e+02 8.59191e+02 5.46895e+02 1.21926e+03 1.45574e+03 9.82771e+02
5.34400e+05 2.74100e+03 1.21749e+03 2.19504e+03 2.39946e+02 1.21041e+03 1.44849e+03 9.72333e+02
5.35040e+05 2.74200e+03 2.13104e+03 2.31973e+03 1.94235e+03 1.19106e+03 1.42689e+03 9.55232e+02
5.35680e+05 2.74350e+03 1.12469e+03 1.79556e+03 4.53825e+02 1.16322e+03 1.39450e+03 9.31941e+02
5.36320e+05 2.74550e+03 1.70204e+03 2.30065e+03 1.10342e+03 1.12949e+03 1.35514e+03 9.03838e+02
5.36960e+05 2.74650e+03 5.72541e+02 9.03596e+02 2.41485e+02 1.09306e+03 1.31234e+03 8.73782e+02
5.37600e+05 2.74950e+03 1.12632e+03 1.13146e+03 1.12118e+03 1.05792e+03 1.26929e+03 8.46552e+02
5.38240e+05 2.75100e+03 1.09945e+03 1.15560e+03 1.04330e+03 1.02859e+03 1.22889e+03 8.28288e+02
5.38880e+05 2.75300e+03 1.02645e+03 1.08556e+03 9.67346e+02 1.00930e+03 1.19372e+03 8.24879e+02
5.39520e+05 2.75450e+03 1.15045e+03 1.17049e+03 1.13040e+03 1.00286e+03 1.16555e+03 8.40163e+02
5.40160e+05 2.75600e+03 5.71082e+02 8.71062e+02 2.71102e+02 1.00974e+03 1.14478e+03 8.74700e+02
5.40800e+05 2.75850e+03 1.18047e+03 1.95508e+03 4.05851e+02 1.02786e+03 1.13023e+03 9.25481e+02
5.41440e+05 2.76050e+03 1.11120e+03 1.53866e+03 6.83732e+02 1.05311e+03 1.11965e+03 9.86577e+02
5.42080e+05 2.76250e+03 1.38986e+03 1.63893e+03 1.14079e+03 1.08049e+03 1.11049e+03 1.05048e+03
5.42720e+05 2.76500e+03 1.01569e+03 1.37412e+03 6.57259e+02 1.10510e+03 1.10967e+03 1.10053e+03
5.43360e+05 2.76850e+03 5.64213e+02 6.40662e+02 4.87764e+02 1.12308e+03 1.15815e+03 1.08801e+03
5.44000e+05 2.77050e+03 1.00207e+03 1.84599e+03 1.58147e+02 1.13211e+03 1.19256e+03 1.07166e+03
5.44640e+05 2.77150e+03 1.09381e+03 1.82707e+03 3.60546e+02 1.13168e+03 1.21265e+03 1.05071e+03
5.45280e+05 2.77300e+03 7.19367e+02 9.62889e+02 4.75845e+02 1.12284e+03 1.22068e+03 1.02500e+03
5.45920e+05 2.77500e+03 1.34290e+03 1.85520e+03 8.30610e+02 1.10751e+03 1.22002e+03 9.94993e+02
5.46560e+05 2.77750e+03 1.05348e+03 1.23398e+03 8.72973e+02 1.08788e+03 1.21370e+03 9.62056e+02
5.47200e+05 2.77950e+03 9.14146e+02 1.11410e+03 7.14193e+02 1.06625e+03 1.20386e+03 9.28646e+02
5.47840e+05 2.78250e+03 8.11368e+02 1.13524e+03 4.87496e+02 1.04495e+03 1.19204e+03 8.97855e+02
5.48480e+05 2.78450e+03 1.86639e+03 2.70623e+03 1.02655e+03 1.02602e+03 1.17972e+03 8.72317e+02
5.49120e+05 2.78650e+03 7.42658e+02 1.04054e+03 4.44776e+02 1.01091e+03 1.16855e+03 8.53261e+02
5.49760e+05 2.78850e+03 2.29651e+03 3.31374e+03 1.27928e+03 1.00008e+03 1.15984e+03 8.40322e+02
5.50400e+05 2.78950e+03 6.48712e+02 1.28351e+03 1.39144e+01 9.93087e+02 1.15411e+03 8.32064e+02
5.51040e+05 2.79300e+03 1.39555e+03 1.70316e+03 1.08793e+03 9.88977e+02 1.15125e+03 8.26704e+02
5.51680e+05 2.79750e+03 7.65960e+02 7.68770e+02 7.63151e+02 9.87127e+02 1.15164e+03 8.22614e+02
5.52320e+05 2.79850e+03 9.31988e+02 1.42743e+03 4.36545e+02 9.87920e+02 1.15720e+03 8.18640e+02
5.52960e+05 2.80000e+03 1.06727e+03 2.04031e+03 9.42304e+01 9.92916e+02 1.17146e+03 8.14372e+02
5.53600e+05 2.80250e+03 1.64259e+03 2.42096e+03 8.64219e+02 1.00413e+03 1.19805e+03 8.10212e+02
5.54240e+05 2.80450e+03 1.25613e+03 1.80431e+03 7.07942e+02 1.02271e+03 1.23837e+03 8.07059e+02
5.54880e+05 2.80550e+03 1.25003e+03 1.28395e+03 1.21610e+03 1.04799e+03 1.29006e+03 8.05918e+02
5.55520e+05 2.80750e+03 1.37103e+03 1.60843e+03 1.13362e+03 1.07754e+03 1.34716e+03 8.07925e+02
5.56160e+05 2.80900e+03 1.21074e+03 2.02508e+03 3.96410e+02 1.10811e+03 1.40149e+03 8.14732e+02
5.56800e+05 2.81100e+03 5.86425e+02 1.14552e+03 2.73305e+01 1.13673e+03 1.44495e+03 8.28515e+02
5.57440e+05 2.81350e+03 3.91487e+02 7.82939e+02 3.40422e-02 1.16139e+03 1.47165e+03 8.51129e+02
5.58080e+05 2.81550e+03 1.59886e+03 2.25662e+03 9.41106e+02 1.18118e+03 1.47949e+03 8.82862e+02
5.58720e+05 2.81700e+03 8.28335e+02 1.39859e+03 2.58081e+02 1.19602e+03 1.47039e+03 9.21642e+02
5.59360e+05 2.81850e+03 1.59914e+03 2.45093e+03 7.47348e+02 1.20625e+03 1.44933e+03 9.63173e+02
5.60000e+05 2.82000e+03 9.81141e+02 1.75472e+03 2.07563e+02 1.21219e+03 1.42232e+03 1.00206e+03
5.60640e+05 2.82100e+03 1.72891e+03 3.02893e+03 4.28893e+02 1.21400e+03 1.39437e+03 1.03363e+03
5.61280e+05 2.82400e+03 3.02875e+02 4.72724e+02 1.33026e+02 1.21197e+03 1.36836e+03 1.05559e+03
5.61920e+05 2.82550e+03 1.20721e+03 1.25349e+03 1.16093e+03 1.20699e+03 1.34544e+03 1.06853e+03
5.62560e+05 2.82800e+03 9.48986e+02 1.16025e+03 7.37721e+02 1.20071e+03 1.32631e+03 1.07511e+03
5.63200e+05 2.83050e+03 3.14578e+02 3.41460e+02 2.87697e+02 1.19553e+03 1.31251e+03 1.07855e+03
5.63840e+05 2.83300e+03 1.06323e+03 1.12664e+03 9.99823e+02 1.19396e+03 1.30673e+03 1.08119e+03
5.64480e+05 2.83450e+03 5.92789e+02 1.01753e+03 1.68048e+02 1.19778e+03 1.31174e+03 1.08382e+03
5.65120e+05 2.83700e+03 1.38000e+03 1.55287e+03 1.20713e+03 1.20715e+03 1.32846e+03 1.08584e+03
5.65760e+05 2.83850e+03 1.92968e+03 1.97189e+03 1.88747e+03 1.22020e+03 1.35461e+03 1.08579e+03
5.66400e+05 2.84000e+03 2.32717e+03 2.74525e+03 1.90909e+03 1.23340e+03 1.38486e+03 1.08194e+03
5.67040e+05 2.84100e+03 6.47011e+02 9.33848e+02 3.60174e+02 1.24261e+03 1.41233e+03 1.07289e+03
5.67680e+05 2.84250e+03 2.74023e+03 3.14763e+03 2.33283e+03 1.24445e+03 1.43061e+03 1.05830e+03
5.68320e+05 2.84400e+03 2.52742e+03 3.14763e+03 1.90721e+03 1.23759e+03 1.43569e+03 1.03948e+03
5.68960e+05 2.84800e+03 7.57241e+02 1.16181e+03 3.52673e+02 1.22344e+03 1.42731e+03 1.01957e+03
5.69600e+05 2.85050e+03 1.11863e+03 1.53308e+03 7.04178e+02 1.20619e+03 1.40919e+03 1.00319e+03
5.70240e+05 2.85250e+03 8.21034e+02 9.12885e+02 7.29184e+02 1.19170e+03 1.38780e+03 9.95600e+02
5.70880e+05 2.85450e+03 1.25906e+03 2.14005e+03 3.78061e+02 1.18589e+03 1.37005e+03 1.00173e+03
5.71520e+05 2.85650e+03 2.49794e+03 4.11328e+03 8.82609e+02 1.19285e+03 1.36108e+03 1.02462e+03
5.72160e+05 2.85700e+03 3.08131e+03 4.11328e+03 2.04935e+03 1.21332e+03 1.36281e+03 1.06382e+03
5.72800e+05 2.85900e+03 1.18865e+03 2.11320e+03 2.64093e+02 1.24427e+03 1.37389e+03 1.11464e+03
5.73440e+05 2.86050e+03 1.81630e+03 2.84855e+03 7.84045e+02 1.28004e+03 1.39092e+03 1.16915e+03
5.74080e+05 2.86150e+03 2.27793e+03 2.84855e+03 1.70732e+03 1.31466e+03 1.41081e+03 1.21851e+03
5.74720e+05 2.86350e+03 7.94783e+02 1.00382e+03 5.85746e+02 1.34427e+03 1.43297e+03 1.25557e+03
5.75360e+05 2.86750e+03 1.02665e+03 1.14156e+03 9.11746e+02 1.36825e+03 1.45982e+03 1.27668e+03
5.76000e+05 2.87000e+03 1.27210e+03 2.32035e+03 2.23855e+02 1.38858e+03 1.49540e+03 1.28176e+03
5.76640e+05 2.87350e+03 2.05118e+03 4.06613e+03 3.62343e+01 1.40806e+03 1.54284e+03 1.27328e+03
5.77280e+05 2.87500e+03 2.29287e+03 4.06613e+03 5.19608e+02 1.42852e+03 1.60204e+03 1.25500e+03
5.77920e+05 2.87800e+03 7.01979e+02 8.63050e+02 5.40909e+02 1.44961e+03 1.66843e+03 1.23078e+03
5.78560e+05 2.88100e+03 6.26472e+02 7.75097e+02 4.77847e+02 1.46880e+03 1.73406e+03 1.20355e+03
5.79200e+05 2.88350e+03 7.32913e+02 1.05347e+03 4.12355e+02 1.48272e+03 1.79077e+03 1.17468e+03
5.79840e+05 2.88500e+03 1.27428e+03 1.84093e+03 7.07628e+02 1.48890e+03 1.83381e+03 1.14399e+03
5.80480e+05 2.88700e+03 7.48013e+02 1.16130e+03 3.34726e+02 1.48677e+03 1.86317e+03 1.11037e+03
5.81120e+05 2.89100e+03 1.02470e+03 1.75901e+03 2.90397e+02 1.47722e+03 1.88182e+03 1.07263e+03
5.81760e+05 2.89250e+03 2.04802e+03 2.77653e+03 1.31950e+03 1.46145e+03 1.89272e+03 1.03018e+03
5.82400e+05 2.89350e+03 1.13509e+03 1.55709e+03 7.13082e+02 1.44011e+03 1.89686e+03 9.83354e+02
5.83040e+05 2.89500e+03 2.28939e+03 3.31110e+03 1.26769e+03 1.41335e+03 1.89310e+03 9.33593e+02
5.83680e+05 2.89650e+03 9.13788e+02 1.06921e+03 7.58367e+02 1.38142e+03 1.87935e+03 8.83494e+02
5.84320e+05 2.89850e+03 1.29664e+03 2.11357e+03 4.79715e+02 1.34548e+03 1.85431e+03 8.36651e+02
5.84960e+05 2.90000e+03 9.86807e+02 1.38672e+03 5.86894e+02 1.30812e+03 1.81916e+03 7.97072e+02
5.85600e+05 2.90200e+03 2.09145e+03 2.61080e+03 1.57210e+03 1.27329e+03 1.77822e+03 7.68356e+02
5.86240e+05 2.90300e+03 1.79524e+03 2.61080e+03 9.79677e+02 1.24564e+03 1.73834e+03 7.52944e+02
5.86880e+05 2.90400e+03 2.15751e+03 2.90708e+03 1.40795e+03 1.22923e+03 1.70687e+03 7.51581e+02
5.87520e+05 2.90550e+03 1.61885e+03 2.46222e+03 7.75474e+02 1.22616e+03 1.68914e+03 7.63189e+02
5.88160e+05 2.90650e+03 1.55982e+03 2.01152e+03 1.10812e+03 1.23611e+03 1.68665e+03 7.85565e+02
5.88800e+05 2.91000e+03 4.70634e+02 5.79469e+02 3.61799e+02 1.25681e+03 1.69693e+03 8.16686e+02
5.89440e+05 2.91250e+03 1.70470e+03 2.55954e+03 8.49865e+02 1.28533e+03 1.71499e+03 8.55666e+02
5.90080e+05 2.91300e+03 2.01833e+03 2.55954e+03 1.47712e+03 1.31910e+03 1.73546e+03 9.02745e+02
5.90720e+05 2.91550e+03 1.12819e+03 1.34343e+03 9.12943e+02 1.35622e+03 1.75410e+03 9.58347e+02
5.91360e+05 2.91650e+03 1.85112e+03 2.50947e+03 1.19278e+03 1.39472e+03 1.76780e+03 1.02165e+03
5.92000e+05 2.91750e+03 1.49257e+03 2.16150e+03 8.23631e+02 1.43182e+03 1.77402e+03 1.08961e+03
5.92640e+05 2.91950e+03 9.09272e+02 9.87111e+02 8.31433e+02 1.46401e+03 1.77082e+03 1.15720e+03
5.93280e+05 2.92100e+03 9.55872e+02 1.00330e+03 9.08444e+02 1.48812e+03 1.75728e+03 1.21895e+03
5.93920e+05 2.92250e+03 1.00496e+03 1.47895e+03 5.30962e+02 1.50238e+03 1.73391e+03 1.27084e+03
5.94560e+05 2.92400e+03 1.07496e+03 1.50081e+03 6.49108e+02 1.50703e+03 1.70253e+03 1.31154e+03
5.95200e+05 2.92650e+03 7.98291e+02 9.29536e+02 6.67046e+02 1.50397e+03 1.66580e+03 1.34214e+03
5.95840e+05 2.92800e+03 8.26763e+02 1.34456e+03 3.08966e+02 1.49554e+03 1.62646e+03 1.36462e+03
5.96480e+05 2.92950e+03 1.12338e+03 1.23091e+03 1.01585e+03 1.48360e+03 1.58667e+03 1.38052e+03
5.97120e+05 2.93050e+03 2.09616e+03 2.14511e+03 2.04722e+03 1.46903e+03 1.54768e+03 1.39037e+03
5.97760e+05 2.93150e+03 1.12194e+03 2.13687e+03 1.07007e+02 1.45185e+03 1.50980e+03 1.39390e+03
5.98400e+05 2.93250e+03 1.32476e+03 2.13687e+03 5.12649e+02 1.43160e+03 1.47265e+03 1.39055e+03
5.99040e+05 2.93400e+03 9.27023e+02 1.69110e+03 1.62946e+02 1.40781e+03 1.43568e+03 1.37994e+03
5.99680e+05 2.93650e+03 6.75630e+02 8.65686e+02 4.85575e+02 1.38072e+03 1.39888e+03 1.36257e+03
6.00320e+05 2.93850e+03 6.39577e+02 1.07895e+03 2.00203e+02 1.35197e+03 1.36358e+03 1.34036e+03
6.00960e+05 2.94000e+03 9.31044e+02 1.62732e+03 2.34768e+02 1.32457e+03 1.33268e+03 1.31646e+03
6.01600e+05 2.94250e+03 8.41426e+02 1.41984e+03 2.63012e+02 1.30201e+03 1.30996e+03 1.29407e+03
6.02240e+05 2.94400e+03 1.03128e+03 1.86352e+03 1.99031e+02 1.28669e+03 1.29846e+03 1.27492e+03
6.02880e+05 2.94700e+03 1.23177e+03 1.78856e+03 6.74971e+02 1.27874e+03 1.29883e+03 1.25865e+03
6.03520e+05 2.94850e+03 7.87285e+02 1.07810e+03 4.96471e+02 1.27614e+03 1.30869e+03 1.24359e+03
6.04160e+05 2.95050e+03 1.76590e+03 2.10131e+03 1.43049e+03 1.27570e+03 1.32324e+03 1.22816e+03
6.04800e+05 2.95150e+03 7.64012e+02 1.04704e+03 4.80984e+02 1.27435e+03 1.33664e+03 1.21206e+03
6.05440e+05 2.95400e+03 1.19112e+03 1.89001e+03 4.92223e+02 1.26995e+03 1.34333e+03 1.19657e+03
6.06080e+05 2.95450e+03 1.57367e+03 1.89001e+03 1.25734e+03 1.26152e+03 1.33916e+03 1.18388e+03
6.06720e+05 2.95650e+03 1.65418e+03 2.86754e+03 4.40825e+02 1.24917e+03 1.32223e+03 1.17612e+03
6.07360e+05 2.95850e+03 3.04578e+02 5.42712e+02 6.64436e+01 1.23387e+03 1.29319e+03 1.17455e+03
6.08000e+05 2.96050e+03 6.79751e+02 7.15719e+02 6.43782e+02 1.21708e+03 1.25483e+03 1.17933e+03
6.08640e+05 2.96250e+03 1.23589e+03 2.02917e+03 4.42620e+02 1.20051e+03 1.21102e+03 1.19000e+03
6.09280e+05 2.96450e+03 7.01464e+02 7.52732e+02 6.50196e+02 1.18599e+03 1.20640e+03 1.16559e+03
6.09920e+05 2.96650e+03 1.30518e+03 2.24528e+03 3.65076e+02 1.17516e+03 1.22910e+03 1.12123e+03
6.10560e+05 2.96750e+03 1.63616e+03 2.24528e+03 1.02704e+03 1.16888e+03 1.25867e+03 1.07909e+03
6.11200e+05 2.96950e+03 1.05345e+03 1.08992e+03 1.01699e+03 1.16672e+03 1.29457e+03 1.03888e+03
6.11840e+05 2.97100e+03 9.19872e+02 1.65255e+03 1.87194e+02 1.16712e+03 1.33453e+03 9.99703e+02
6.12480e+05 2.97350e+03 7.29481e+02 1.05863e+03 4.00332e+02 1.16795e+03 1.37475e+03 9.61150e+02
6.13120e+05 2.97550e+03 8.33966e+02 1.26334e+03 4.04591e+02 1.16743e+03 1.41038e+03 9.24476e+02
6.13760e+05 2.97800e+03 5.39560e+02 9.61137e+02 1.17983e+02 1.16470e+03 1.43651e+03 8.92888e+02
6.14400e+05 2.97900e+03 3.25859e+03 3.26560e+03 3.25158e+03 1.15986e+03 1.44932e+03 8.70408e+02
6.15040e+05 2.98000e+03 1.57782e+03 2.12812e+03 1.02753e+03 1.15346e+03 1.44708e+03 8.59841e+02
6.15680e+05 2.98150e+03 1.68830e+03 2.10610e+03 1.27049e+03 1.14587e+03 1.43056e+03 8.61185e+02
6.16320e+05 2.98150e+03 1.68830e+03 2.10610e+03 1.27049e+03 1.13742e+03 1.40308e+03 8.71763e+02
6.16960e+05 2.98400e+03 8.47733e+02 1.46492e+03 2.30546e+02 1.12934e+03 1.37034e+03 8.88334e+02
6.17600e+05 2.98600e+03 6.06481e+02 9.23815e+02 2.89146e+02 1.12463e+03 1.33965e+03 9.09620e+02
6.18240e+05 2.98850e+03 1.70838e+03 2.10454e+03 1.31221e+03 1.12766e+03 1.31818e+03 9.37138e+02
6.18880e+05 2.99000e+03 6.89166e+02 9.89433e+02 3.88899e+02 1.14230e+03 1.31085e+03 9.73745e+02
6.19520e+05 2.99250e+03 1.95858e+03 3.04169e+03 8.75466e+02 1.16998e+03 1.31880e+03 1.02117e+03
6.20160e+05 2.99400e+03 1.96204e+03 3.04169e+03 8.82392e+02 1.20853e+03 1.33891e+03 1.07814e+03
6.20800e+05 2.99550e+03 1.21388e+03 1.54537e+03 8.82392e+02 1.25256e+03 1.36510e+03 1.14002e+03
6.21440e+05 2.99700e+03 2.09943e+03 2.38492e+03 1.81395e+03 1.29530e+03 1.39077e+03 1.19983e+03
6.22080e+05 2.99700e+03 2.09943e+03 2.38492e+03 1.81395e+03 1.33075e+03 1.41154e+03 1.24996e+03
6.22720e+05 3.00000e+03 9.70588e+02 1.44939e+03 4.91786e+02 1.35528e+03 1.42670e+03 1.28387e+03
6.23360e+05 3.00300e+03 8.24965e+02 1.45863e+03 1.91299e+02 1.36809e+03 1.43874e+03 1.29744e+03
6.24000e+05 3.00400e+03 2.13432e+03 2.87011e+03 1.39854e+03 1.37073e+03 1.45152e+03 1.28994e+03
6.24640e+05 3.00650e+03 1.13720e+03 1.79436e+03 4.80032e+02 1.36634e+03 1.46846e+03 1.26421e+03
6.25280e+05 3.00800e+03 1.17224e+03 1.32978e+03 1.01469e+03 1.35854e+03 1.49114e+03 1.22593e+03
6.25920e+05 3.00900e+03 1.59209e+03 2.20696e+03 9.77225e+02 1.35044e+03 1.51879e+03 1.18210e+03
6.26560e+05 3.01250e+03 1.05184e+03 1.25806e+03 8.45622e+02 1.34426e+03 1.54900e+03 1.13951e+03
6.27200e+05 3.01500e+03 4.70783e+02 5.00656e+02 4.40910e+02 1.34126e+03 1.57873e+03 1.10378e+03
6.27840e+05 3.01750e+03 1.29230e+03 1.63961e+03 9.44986e+02 1.34196e+03 1.60507e+03 1.07885e+03
6.28480e+05 3.01950e+03 8.70829e+02 1.43965e+03 3.02008e+02 1.34601e+03 1.62549e+03 1.06654e+03
6.29120e+05 3.02200e+03 1.15772e+03 1.17312e+03 1.14233e+03 1.35217e+03 1.63809e+03 1.06625e+03
6.29760e+05 3.02400e+03 1.74339e+03 2.51880e+03 9.67979e+02 1.35816e+03 1.64141e+03 1.07491e+03
6.30400e+05 3.02550e+03 8.29171e+02 8.38500e+02 8.19843e+02 1.36112e+03 1.63429e+03 1.08795e+03
6.31040e+05 3.02700e+03 1.76610e+03 2.36898e+03 1.16321e+03 1.35826e+03 1.61559e+03 1.10092e+03
6.31680e+05 3.02800e+03 1.26613e+03 1.81240e+03 7.19869e+02 1.34766e+03 1.58418e+03 1.11113e+03
6.32320e+05 3.03100e+03 9.62349e+02 1.40583e+03 5.18868e+02 1.32893e+03 1.53936e+03 1.11851e+03
6.32960e+05 3.03300e+03 2.10489e+03 3.42410e+03 7.85688e+02 1.30353e+03 1.48148e+03 1.12557e+03
6.33600e+05 3.03400e+03 2.22414e+03 3.42410e+03 1.02417e+03 1.27442e+03 1.41258e+03 1.13627e+03
6.34240e+05 3.03600e+03 9.35675e+02 1.21996e+03 6.51389e+02 1.24543e+03 1.33664e+03 1.15423e+03
6.34880e+05 3.03850e+03 8.97807e+02 1.24957e+03 5.46045e+02 1.22003e+03 1.25898e+03 1.18109e+03
6.35520e+05 3.04100e+03 1.83964e+03 2.98975e+03 6.89526e+02 1.20053e+03 1.21624e+03 1.18483e+03
6.36160e+05 3.04250e+03 2.83078e+03 3.31481e+03 2.34675e+03 1.18801e+03 1.25810e+03 1.11793e+03
6.36800e+05 3.04250e+03 2.83078e+03 3.31481e+03 2.34675e+03 1.18261e+03 1.30519e+03 1.06003e+03
6.37440e+05 3.04500e+03 1.22124e+03 2.05843e+03 3.84046e+02 1.18361e+03 1.35602e+03 1.01120e+03
6.38080e+05 3.04850e+03 7.17188e+02 1.00074e+03 4.33635e+02 1.18971e+03 1.40880e+03 9.70617e+02
6.38720e+05 3.05150e+03 1.73605e+03 2.03172e+03 1.44038e+03 1.19985e+03 1.46174e+03 9.37953e+02
6.39360e+05 3.05300e+03 1.18569e+03 1.58423e+03 7.87142e+02 1.21415e+03 1.51364e+03 9.14663e+02
6.40000e+05 3.05400e+03 2.31749e+03 3.12812e+03 1.50687e+03 1.23379e+03 1.56374e+03 9.03834e+02
6.40640e+05 3.05550e+03 1.64289e+03 3.12812e+03 1.57659e+02 1.25970e+03 1.61106e+03 9.08335e+02
6.41280e+05 3.05750e+03 1.36062e+03 1.68781e+03 1.03342e+03 1.29126e+03 1.65376e+03 9.28769e+02
6.41920e+05 3.05850e+03 1.05397e+03 1.33348e+03 7.74468e+02 1.32607e+03 1.68941e+03 9.62721e+02
6.42560e+05 3.06050e+03 1.50472e+03 1.67595e+03 1.33348e+03 1.36080e+03 1.71623e+03 1.00537e+03
6.43200e+05 3.06300e+03 1.11222e+03 1.34776e+03 8.76690e+02 1.39261e+03 1.73456e+03 1.05066e+03
6.43840e+05 3.06650e+03 1.28947e+03 1.51023e+03 1.06871e+03 1.41974e+03 1.74711e+03 1.09238e+03
6.44480e+05 3.06850e+03 8.87283e+02 1.51023e+03 2.64335e+02 1.44147e+03 1.75773e+03 1.12522e+03
6.45120e+05 3.07100e+03 1.57828e+03 1.87167e+03 1.28488e+03 1.45745e+03 1.76924e+03 1.14565e+03
6.45760e+05 3.07300e+03 6.19989e+02 1.00781e+03 2.32168e+02 1.46713e+03 1.78180e+03 1.15246e+03
6.46400e+05 3.07750e+03 4.81676e+02 7.45578e+02 2.17775e+02 1.46969e+03 1.79257e+03 1.14681e+03
6.47040e+05 3.07900e+03 1.05643e+03 1.12670e+03 9.86151e+02 1.46429e+03 1.79675e+03 1.13183e+03
6.47680e+05 3.08200e+03 2.60385e+02 4.07281e+02 1.13490e+02 1.45063e+03 1.78919e+03 1.11207e+03
6.48320e+05 3.08500e+03 6.39375e+02 7.19223e+02 5.59528e+02 1.42930e+03 1.76602e+03 1.09257e+03
6.48960e+05 3.08700e+03 1.39708e+03 1.57728e+03 1.21688e+03 1.40151e+03 1.72554e+03 1.07747e+03
6.49600e+05 3.08800e+03 1.21350e+03 1.83969e+03 5.87305e+02 1.36863e+03 1.66838e+03 1.06888e+03
6.50240e+05 3.09050e+03 1.31728e+03 1.46879e+03 1.16578e+03 1.33176e+03 1.59702e+03 1.06650e+03
6.50880e+05 3.09250e+03 1.31751e+03 1.82887e+03 8.06157e+02 1.29160e+03 1.51514e+03 1.06806e+03
6.51520e+05 3.09400e+03 1.75585e+03 2.75862e+03 7.53078e+02 1.24880e+03 1.42732e+03 1.07029e+03
6.52160e+05 3.09600e+03 2.01979e+03 2.38286e+03 1.65671e+03 1.20449e+03 1.33894e+03 1.07005e+03
6.52800e+05 3.09750e+03 8.23365e+02 1.35839e+03 2.88339e+02 1.16061e+03 1.25605e+03 1.06516e+03
6.53440e+05 3.10050e+03 1.34776e+02 2.39104e+02 3.04471e+01 1.11976e+03 1.18470e+03 1.05483e+03
6.54080e+05 3.10350e+03 1.40032e+02 2.56447e+02 2.36165e+01 1.08496e+03 1.13035e+03 1.03957e+03
6.54720e+05 3.10550e+03 1.52562e+03 1.71360e+03 1.33763e+03 1.05922e+03 1.09747e+03 1.02097e+03
6.55360e+05 3.10750e+03 1.30282e+03 1.60464e+03 1.00099e+03 1.04517e+03 1.08883e+03 1.00152e+03
6.56000e+05 3.10900e+03 1.60168e+03 2.67363e+03 5.29740e+02 1.04426e+03 1.10444e+03 9.84070e+02
6.56640e+05 3.11050e+03 1.32985e+03 1.44066e+03 1.21904e+03 1.05583e+03 1.14051e+03 9.71151e+02
6.57280e+05 3.11300e+03 9.25676e+02 1.59134e+03 2.60012e+02 1.07716e+03 1.18972e+03 9.64594e+02
6.57920e+05 3.11500e+03 1.20206e+03 1.84465e+03 5.59479e+02 1.10420e+03 1.24294e+03 9.65454e+02
6.58560e+05 3.11750e+03 7.72659e+02 8.59973e+02 6.85345e+02 1.13298e+03 1.29200e+03 9.73969e+02
6.59200e+05 3.11900e+03 1.14131e+03 1.53594e+03 7.46682e+02 1.16067e+03 1.33194e+03 9.89399e+02
6.59840e+05 3.12050e+03 2.11433e+03 3.66066e+03 5.68000e+02 1.18564e+03 1.36134e+03 1.00995e+03
6.60480e+05 3.12250e+03 2.38137e+03 2.88357e+03 1.87917e+03 1.20704e+03 1.38113e+03 1.03295e+03
6.61120e+05 3.12350e+03 6.57573e+02 8.31130e+02 4.84017e+02 1.22416e+03 1.39310e+03 1.05522e+03
6.61760e+05 3.12600e+03 1.10947e+03 1.35184e+03 8.67108e+02 1.23647e+03 1.39938e+03 1.07357e+03
6.62400e+05 3.12900e+03 1.32501e+03 1.50778e+03 1.14224e+03 1.24438e+03 1.40299e+03 1.08576e+03
6.63040e+05 3.13050e+03 1.12306e+03 2.06695e+03 1.79174e+02 1.24994e+03 1.40824e+03 1.09164e+03
6.63680e+05 3.13250e+03 1.86160e+03 3.30943e+03 4.13765e+02 1.25666e+03 1.41962e+03 1.09370e+03
6.64320e+05 3.13550e+03 2.11724e+03 2.15211e+03 2.08238e+03 1.26793e+03 1.43964e+03 1.09621e+03
6.64960e+05 3.13750e+03 2.78053e+03 3.38398e+03 2.17707e+03 1.28528e+03 1.46732e+03 1.10324e+03
6.65600e+05 3.13750e+03 2.78053e+03 3.38398e+03 2.17707e+03 1.30776e+03 1.49875e+03 1.11678e+03
6.66240e+05 3.13900e+03 2.19001e+03 2.49244e+03 1.88758e+03 1.33264e+03 1.52950e+03 1.13579e+03
6.66880e+05 3.14050e+03 1.59718e+03 2.58553e+03 6.08826e+02 1.35704e+03 1.55722e+03 1.15686e+03
6.67520e+05 3.14200e+03 2.00632e+03 2.77785e+03 1.23479e+03 1.37947e+03 1.58280e+03 1.17614e+03
6.68160e+05 3.14350e+03 2.30986e+03 3.46137e+03 1.15836e+03 1.40059e+03 1.60981e+03 1.19137e+03
6.68800e+05 3.14500e+03 2.72539e+03 3.46137e+03 1.98940e+03 1.42286e+03 1.64288e+03 1.20283e+03
6.69440e+05 3.14550e+03 2.62316e+03 3.25692e+03 1.98940e+03 1.44919e+03 1.68582e+03 1.21256e+03
6.70080e+05 3.14850e+03 1.15796e+03 2.24585e+03 7.00665e+01 1.48157e+03 1.74049e+03 1.22265e+03
6.70720e+05 3.15000e+03 1.64338e+03 1.99943e+03 1.28733e+03 1.52030e+03 1.80675e+03 1.23386e+03
6.71360e+05 3.15100e+03 1.26514e+03 1.58253e+03 9.47757e+02 1.56435e+03 1.88326e+03 1.24543e+03
6.72000e+05 3.15350e+03 1.71912e+03 2.60219e+03 8.36045e+02 1.61214e+03 1.96842e+03 1.25587e+03
6.72640e+05 3.15450e+03 1.88286e+03 2.60219e+03 1.16353e+03 1.66211e+03 2.06046e+03 1.26375e+03
6.73280e+05 3.15650e+03 2.19620e+03 2.86558e+03 1.52683e+03 1.71243e+03 2.15680e+03 1.26807e+03
6.73920e+05 3.15900e+03 1.84896e+03 2.86558e+03 8.32334e+02 1.76062e+03 2.25309e+03 1.26816e+03
6.74560e+05 3.16250e+03 1.04649e+03 2.05988e+03 3.30947e+01 1.80340e+03 2.34320e+03 1.26360e+03
6.75200e+05 3.16600e+03 3.59997e+03 4.07823e+03 3.12170e+03 1.83718e+03 2.42022e+03 1.25414e+03
6.75840e+05 3.16600e+03 3.59997e+03 4.07823e+03 3.12170e+03 1.85905e+03 2.47821e+03 1.23989e+03
6.76480e+05 3.16750e+03 2.61817e+03 4.14799e+03 1.08835e+03 1.86742e+03 2.51353e+03 1.22131e+03
6.77120e+05 3.16900e+03 3.31303e+03 4.00819e+03 2.61786e+03 1.86224e+03 2.52558e+03 1.19891e+03
6.77760e+05 3.16900e+03 3.31303e+03 4.00819e+03 2.61786e+03 1.84530e+03 2.51716e+03 1.17343e+03
6.78400e+05 3.17100e+03 1.72233e+03 3.24338e+03 2.01284e+02 1.82078e+03 2.49486e+03 1.14669e+03
6.79040e+05 3.17250e+03 1.35565e+03 1.77381e+03 9.37483e+02 1.79547e+03 2.46870e+03 1.12224e+03
6.79680e+05 3.17450e+03 8.47203e+02 9.87748e+02 7.06658e+02 1.77780e+03 2.45068e+03 1.10492e+03
6.80320e+05 3.17650e+03 6.66979e+02 7.77017e+02 5.56941e+02 1.77588e+03 2.45212e+03 1.09963e+03
6.80960e+05 3.17800e+03 2.55706e+03 4.17104e+03 9.43071e+02 1.79518e+03 2.48075e+03 1.10961e+03
6.81600e+05 3.17900e+03 2.50549e+03 3.91075e+03 1.10022e+03 1.83655e+03 2.53816e+03 1.13493e+03
6.82240e+05 3.17950e+03 2.71165e+03 3.91075e+03 1.51255e+03 1.89525e+03 2.61857e+03 1.17193e+03
6.82880e+05 3.18250e+03 1.03386e+03 1.45324e+03 6.14481e+02 1.96191e+03 2.70971e+03 1.21412e+03
6.83520e+05 3.18500e+03 2.24791e+03 2.87279e+03 1.62303e+03 2.02526e+03 2.79657e+03 1.25395e+03
6.84160e+05 3.18600e+03 1.15600e+03 1.47060e+03 8.41394e+02 2.07582e+03 2.86675e+03 1.28488e+03
6.84800e+05 3.18850e+03 1.14254e+03 1.43159e+03 8.53483e+02 2.10853e+03 2.91420e+03 1.30287e+03
6.85440e+05 3.19000e+03 1.99774e+03 2.89725e+03 1.09822e+03 2.12297e+03 2.93931e+03 1.30662e+03
6.86080e+05 3.19100e+03 9.11472e+02 1.65662e+03 1.66325e+02 2.12159e+03 2.94611e+03 1.29706e+03
6.86720e+05 3.19200e+03 2.34615e+03 3.23605e+03 1.45625e+03 2.10767e+03 2.93890e+03 1.27644e+03
6.87360e+05 3.19350e+03 1.54775e+03 2.37297e+03 7.22531e+02 2.08391e+03 2.92020e+03 1.24763e+03
6.88000e+05 3.19450e+03 2.98410e+03 3.66363e+03 2.30456e+03 2.05205e+03 2.89047e+03 1.21362e+03
6.88640e+05 3.19550e+03 1.36026e+03 1.79341e+03 9.27119e+02 2.01347e+03 2.84949e+03 1.17746e+03
6.89280e+05 3.19750e+03 2.35928e+03 4.37164e+03 3.46924e+02 1.97026e+03 2.79818e+03 1.14235e+03
6.89920e+05 3.19850e+03 2.46171e+03 4.37164e+03 5.51771e+02 1.92568e+03 2.73983e+03 1.11154e+03
6.90560e+05 3.20050e+03 1.23742e+03 1.58420e+03 8.90635e+02 1.88412e+03 2.68016e+03 1.08808e+03
6.91200e+05 3.20200e+03 3.29193e+03 3.51945e+03 3.06442e+03 1.85030e+03 2.62625e+03 1.07436e+03
6.91840e+05 3.20200e+03 3.29193e+03 3.51945e+03 3.06442e+03 1.82828e+03 2.58510e+03 1.07145e+03
6.92480e+05 3.20400e+03 1.66155e+03 2.21279e+03 1.11032e+03 1.82032e+03 2.56227e+03 1.07836e+03
6.93120e+05 3.20600e+03 1.40856e+03 1.46713e+03 1.34998e+03 1.82638e+03 2.56061e+03 1.09214e+03
6.93760e+05 3.20850e+03 1.84247e+03 2.49579e+03 1.18915e+03 1.84436e+03 2.57940e+03 1.10932e+03
6.94400e+05 3.20950e+03 2.27038e+03 2.49579e+03 2.04497e+03 1.87114e+03 2.61453e+03 1.12774e+03
6.95040e+05 3.21200e+03 2.32036e+03 4.44154e+03 1.99187e+02 1.90339e+03 2.65926e+03 1.14752e+03
6.95680e+05 3.21250e+03 3.49957e+03 4.44154e+03 2.55761e+03 1.93762e+03 2.70515e+03 1.17010e+03
6.96320e+05 3.21400e+03 2.05130e+03 2.38238e+03 1.72022e+03 1.96986e+03 2.74287e+03 1.19684e+03
6.96960e+05 3.21500e+03 2.03010e+03 3.59383e+03 4.66379e+02 1.99570e+03 2.76344e+03 1.22796e+03
6.97600e+05 3.21650e+03 2.61097e+03 4.03926e+03 1.18267e+03 2.01148e+03 2.76053e+03 1.26242e+03
6.98240e+05 3.21700e+03 2.73602e+03 4.03926e+03 1.43277e+03 2.01572e+03 2.73310e+03 1.29834e+03
6.98880e+05 3.21850e+03 1.81472e+03 3.42367e+03 2.05764e+02 2.01020e+03 2.68661e+03 1.33379e+03
6.99520e+05 3.21950e+03 2.50298e+03 3.32965e+03 1.67631e+03 1.99943e+03 2.63175e+03 1.36712e+03
7.00160e+05 3.22100e+03 1.33899e+03 1.38764e+03 1.29034e+03 1.98917e+03 2.58152e+03 1.39682e+03
7.00800e+05 3.22250e+03 1.64624e+03 1.79482e+03 1.49767e+03 1.98469e+03 2.54809e+03 1.42129e+03
7.01440e+05 3.22400e+03 1.44291e+03 1.89714e+03 9.88686e+02 1.98966e+03 2.54036e+03 1.43896e+03
7.02080e+05 3.22550e+03 6.16320e+02 7.58432e+02 4.74207e+02 2.00547e+03 2.56234e+03 1.44859e+03
7.02720e+05 3.22700e+03 2.12620e+03 3.52266e+03 7.29733e+02 2.03102e+03 2.61241e+03 1.44963e+03
7.03360e+05 3.22950e+03 2.48842e+03 4.21562e+03 7.61213e+02 2.06286e+03 2.68323e+03 1.44248e+03
7.04000e+05 3.23000e+03 3.15685e+03 4.21562e+03 2.09807e+03 2.09565e+03 2.76265e+03 1.42865e+03
7.04640e+05 3.23100e+03 2.36403e+03 3.40228e+03 1.32578e+03 2.12326e+03 2.83613e+03 1.41039e+03
7.05280e+05 3.23250e+03 2.80827e+03 4.10378e+03 1.51277e+03 2.14026e+03 2.89044e+03 1.39007e+03
7.05920e+05 3.23350e+03 2.44274e+03 4.10378e+03 7.81709e+02 2.14353e+03 2.91779e+03 1.36927e+03
7.06560e+05 3.23500e+03 1.19551e+03 1.64428e+03 7.46731e+02 2.13354e+03 2.91830e+03 1.34878e+03
7.07200e+05 3.23750e+03 2.07297e+03 3.88656e+03 2.59372e+02 2.11434e+03 2.89966e+03 1.32902e+03
7.07840e+05 3.23900e+03 2.68117e+03 3.35509e+03 2.00725e+03 2.09244e+03 2.87423e+03 1.31065e+03
7.08480e+05 3.23950e+03 1.96622e+03 3.35509e+03 5.77359e+02 2.07461e+03 2.85474e+03 1.29448e+03
7.09120e+05 3.24100e+03 1.86866e+03 2.83142e+03 9.05899e+02 2.06551e+03 2.85025e+03 1.28076e+03
7.09760e+05 3.24200e+03 2.28663e+03 3.71288e+03 8.60385e+02 2.06636e+03 2.86389e+03 1.26884e+03
7.10400e+05 3.24350e+03 2.59909e+03 3.96822e+03 1.22996e+03 2.07544e+03 2.89344e+03 1.25744e+03
7.11040e+05 3.24500e+03 2.13102e+03 3.96822e+03 2.93822e+02 2.08961e+03 2.93338e+03 1.24584e+03
7.11680e+05 3.24700e+03 1.93732e+03 1.99603e+03 1.87860e+03 2.10611e+03 2.97711e+03 1.23512e+03
7.12320e+05 3.24750e+03 2.00485e+03 2.01366e+03 1.99603e+03 2.12341e+03 3.01854e+03 1.22828e+03
7.12960e+05 3.24900e+03 2.43281e+03 2.56434e+03 2.30128e+03 2.14118e+03 3.05348e+03 1.22887e+03
7.13600e+05 3.25000e+03 2.33068e+03 2.56434e+03 2.09701e+03 2.15970e+03 3.08038e+03 1.23901e+03
7.14240e+05 3.25100e+03 2.14455e+03 2.37989e+03 1.90920e+03 2.17888e+03 3.09949e+03 1.25826e+03
7.14880e+05 3.25250e+03 1.33144e+03 2.37989e+03 2.82997e+02 2.19761e+03 3.11111e+03 1.28411e+03
7.15520e+05 3.25450e+03 1.96328e+03 2.79760e+03 1.12897e+03 2.21390e+03 3.11415e+03 1.31365e+03
7.16160e+05 3.25600e+03 1.03237e+03 1.21222e+03 8.52520e+02 2.22551e+03 3.10594e+03 1.34508e+03
7.16800e+05 3.25800e+03 4.62926e+02 7.36511e+02 1.89342e+02 2.23062e+03 3.08315e+03 1.37809e+03
7.17440e+05 3.26000e+03 1.31390e+03 1.80639e+03 8.21412e+02 2.22806e+03 3.04334e+03 1.41277e+03
7.18080e+05 3.26100e+03 2.21818e+03 2.31549e+03 2.12088e+03 2.21713e+03 2.98612e+03 1.44814e+03
7.18720e+05 3.26200e+03 2.08245e+03 2.62416e+03 1.54074e+03 2.19738e+03 2.91346e+03 1.48130e+03
7.19360e+05 3.26350e+03 2.46989e+03 4.00550e+03 9.34283e+02 2.16841e+03 2.82900e+03 1.50783e+03
7.20000e+05 3.26450e+03 3.09247e+03 4.00550e+03 2.17944e+03 2.12995e+03 2.73679e+03 1.52312e+03
7.20640e+05 3.26650e+03 2.50854e+03 2.83764e+03 2.17944e+03 2.08245e+03 2.64057e+03 1.52433e+03
7.21280e+05 3.26700e+03 2.56714e+03 2.83764e+03 2.29665e+03 2.02786e+03 2.54387e+03 1.51184e+03
7.21920e+05 3.26900e+03 2.51473e+03 4.18833e+03 8.41123e+02 1.96995e+03 2.45060e+03 1.48930e+03
7.22560e+05 3.27100e+03 2.70772e+03 3.59608e+03 1.81936e+03 1.91399e+03 2.36571e+03 1.46227e+03
7.23200e+05 3.27150e+03 2.80151e+03 3.59608e+03 2.00694e+03 1.86583e+03 2.29499e+03 1.43667e+03
7.23840e+05 3.27250e+03 2.94776e+03 4.08307e+03 1.81245e+03 1.83087e+03 2.24417e+03 1.41756e+03
7.24480e+05 3.27350e+03 3.01603e+03 3.66947e+03 2.36259e+03 1.81307e+03 2.21793e+03 1.40822e+03
7.25120e+05 3.27400e+03 2.09911e+03 3.66947e+03 5.28745e+02 1.81455e+03 2.21927e+03 1.40983e+03
7.25760e+05 3.27600e+03 1.82596e+03 2.62572e+03 1.02620e+03 1.83538e+03 2.24904e+03 1.42173e+03
7.26400e+05 3.27750e+03 1.19762e+03 1.23614e+03 1.15909e+03 1.87414e+03 2.30603e+03 1.44224e+03
7.27040e+05 3.28000e+03 2.39224e+03 3.13258e+03 1.65189e+03 1.92841e+03 2.38733e+03 1.46949e+03
7.27680e+05 3.28150e+03 2.09157e+03 2.92233e+03 1.26080e+03 1.99513e+03 2.48860e+03 1.50166e+03
7.28320e+05 3.28250e+03 1.47385e+03 2.92233e+03 2.53710e+01 2.07017e+03 2.60385e+03 1.53649e+03
7.28960e+05 3.28450e+03 2.58103e+03 3.79005e+03 1.37201e+03 2.14786e+03 2.72499e+03 1.57073e+03
7.29600e+05 3.28650e+03 2.24540e+03 3.79005e+03 7.00741e+02 2.22118e+03 2.84215e+03 1.60020e+03
7.30240e+05 3.28850e+03 3.24175e+03 4.06062e+03 2.42288e+03 2.28290e+03 2.94527e+03 1.62053e+03
7.30880e+05 3.28850e+03 3.24175e+03 4.06062e+03 2.42288e+03 2.32718e+03 3.02629e+03 1.62807e+03
7.31520e+05 3.29050e+03 1.19456e+03 1.75605e+03 6.33077e+02 2.35064e+03 3.08076e+03 1.62053e+03
7.32160e+05 3.29350e+03 2.85761e+03 4.69563e+03 1.01959e+03 2.35288e+03 3.10854e+03 1.59721e+03
7.32800e+05 3.29400e+03 3.17825e+03 4.69563e+03 1.66087e+03 2.33633e+03 3.11343e+03 1.55923e+03
7.33440e+05 3.29600e+03 2.21159e+02 2.60107e+02 1.82210e+02 2.30583e+03 3.10196e+03 1.50970e+03
7.34080e+05 3.29900e+03 1.91790e+03 2.78513e+03 1.05067e+03 2.26736e+03 3.08155e+03 1.45316e+03
7.34720e+05 3.29950e+03 2.07662e+03 2.78513e+03 1.36812e+03 2.22645e+03 3.05859e+03 1.39431e+03
7.35360e+05 3.30100e+03 3.09290e+03 3.37346e+03 2.81234e+03 2.18729e+03 3.03758e+03 1.33700e+03
7.36000e+05 3.30150e+03 1.69382e+03 2.81234e+03 5.75298e+02 2.15221e+03 3.02075e+03 1.28367e+03
7.36640e+05 3.30350e+03 1.84470e+03 2.20063e+03 1.48877e+03 2.12160e+03 3.00785e+03 1.23535e+03
7.37280e+05 3.30450e+03 1.05501e+03 1.10799e+03 1.00203e+03 2.09435e+03 2.99653e+03 1.19217e+03
7.37920e+05 3.30600e+03 2.42238e+03 3.71327e+03 1.13148e+03 2.06897e+03 2.98368e+03 1.15426e+03
7.38560e+05 3.30750e+03 2.49380e+03 3.71327e+03 1.27433e+03 2.04489e+03 2.96685e+03 1.12293e+03
7.39200e+05 3.30900e+03 2.44817e+03 2.74954e+03 2.14680e+03 2.02290e+03 2.94465e+03 1.10115e+03
7.39840e+05 3.31000e+03 2.39516e+03 2.74954e+03 2.04079e+03 2.00446e+03 2.91614e+03 1.09279e+03
7.40480e+05 3.31150e+03 1.53659e+03 2.16570e+03 9.07485e+02 1.99056e+03 2.88032e+03 1.10080e+03
7.41120e+05 3.31350e+03 2.13397e+03 3.19415e+03 1.07378e+03 1.98112e+03 2.83675e+03 1.12549e+03
7.41760e+05 3.31400e+03 2.55135e+03 3.19415e+03 1.90854e+03 1.97535e+03 2.78633e+03 1.16437e+03
7.42400e+05 3.31500e+03 1.49428e+03 1.62624e+03 1.36233e+03 1.97228e+03 2.73129e+03 1.21326e+03
7.43040e+05 3.31650e+03 1.39184e+03 1.65737e+03 1.12630e+03 1.97093e+03 2.67429e+03 1.26758e+03
7.43680e+05 3.31850e+03 1.91857e+03 3.62319e+03 2.13953e+02 1.97031e+03 2.61778e+03 1.32283e+03
7.44320e+05 3.32050e+03 2.23710e+03 3.62319e+03 8.51016e+02 1.96943e+03 2.56391e+03 1.37495e+03
7.44960e+05 3.32200e+03 2.24631e+03 3.66700e+03 8.25629e+02 1.96753e+03 2.51446e+03 1.42060e+03
7.45600e+05 3.32400e+03 9.60225e+02 1.27398e+03 6.46469e+02 1.96386e+03 2.47044e+03 1.45728e+03
7.46240e+05 3.32750e+03 2.04515e+03 2.98682e+03 1.10348e+03 1.95745e+03 2.43191e+03 1.48300e+03
7.46880e+05 3.32800e+03 1.90312e+03 2.98682e+03 8.19422e+02 1.94740e+03 2.39897e+03 1.49584e+03
7.47520e+05 3.32950e+03 1.99465e+03 2.78081e+03 1.20850e+03 1.93342e+03 2.37298e+03 1.49386e+03
7.48160e+05 3.33100e+03 8.07254e+02 1.41753e+03 1.96978e+02 1.91613e+03 2.35670e+03 1.47556e+03
7.48800e+05 3.33250e+03 8.08070e+02 1.19062e+03 4.25521e+02 1.89671e+03 2.35287e+03 1.44056e+03
7.49440e+05 3.33450e+03 1.43293e+03 1.60492e+03 1.26095e+03 1.87637e+03 2.36258e+03 1.39016e+03
7.50080e+05 3.33600e+03 2.26724e+03 4.04361e+03 4.90861e+02 1.85607e+03 2.38456e+03 1.32759e+03
7.50720e+05 3.33750e+03 3.07456e+03 4.04361e+03 2.10551e+03 1.83649e+03 2.41529e+03 1.25770e+03
7.51360e+05 3.33900e+03 1.38751e+03 1.59366e+03 1.18135e+03 1.81778e+03 2.44939e+03 1.18618e+03
7.52000e+05 3.34250e+03 1.10320e+03 2.10079e+03 1.05606e+02 1.79941e+03 2.48017e+03 1.11864e+03
7.52640e+05 3.34550e+03 1.55268e+03 2.05784e+03 1.04752e+03 1.78039e+03 2.50118e+03 1.05961e+03
7.53280e+05 3.34800e+03 2.29427e+03 3.78648e+03 8.02065e+02 1.76033e+03 2.50840e+03 1.01225e+03
7.53920e+05 3.34850e+03 3.11539e+03 3.78648e+03 2.44429e+03 1.73975e+03 2.50116e+03 9.78337e+02
7.54560e+05 3.34950e+03 1.46014e+03 2.88978e+03 3.05015e+01 1.71979e+03 2.48131e+03 9.58269e+02
7.55200e+05 3.35100e+03 1.67133e+03 2.88978e+03 4.52875e+02 1.70115e+03 2.45135e+03 9.50960e+02
7.55840e+05 3.35300e+03 1.33905e+03 2.16051e+03 5.17591e+02 1.68378e+03 2.41334e+03 9.54219e+02
7.56480e+05 3.35550e+03 1.04336e+03 2.02964e+03 5.70765e+01 1.66763e+03 2.36944e+03 9.65824e+02
7.57120e+05 3.35700e+03 4.25950e+02 5.40319e+02 3.11582e+02 1.65378e+03 2.32320e+03 9.84364e+02
7.57760e+05 3.35900e+03 2.66093e+03 3.86113e+03 1.46072e+03 1.64444e+03 2.27996e+03 1.00892e+03
7.58400e+05 3.36150e+03 1.32348e+03 2.39701e+03 2.49952e+02 1.64174e+03 2.24554e+03 1.03795e+03
7.59040e+05 3.36250e+03 1.34864e+03 2.39701e+03 3.00280e+02 1.64621e+03 2.22394e+03 1.06848e+03
7.59680e+05 3.36450e+03 1.98144e+03 3.10526e+03 8.57620e+02 1.65617e+03 2.21580e+03 1.09654e+03
7.60320e+05 3.36600e+03 2.54860e+03 3.10526e+03 1.99193e+03 1.66856e+03 2.21883e+03 1.11829e+03
7.60960e+05 3.36650e+03 2.07924e+03 2.16655e+03 1.99193e+03 1.68043e+03 2.22972e+03 1.13115e+03
7.61600e+05 3.36750e+03 2.43459e+03 2.96983e+03 1.89934e+03 1.69014e+03 2.24587e+03 1.13441e+03
7.62240e+05 3.36950e+03 1.54532e+03 2.96983e+03 1.20803e+02 1.69738e+03 2.26571e+03 1.12904e+03
7.62880e+05 3.37200e+03 1.04264e+03 2.00975e+03 7.55372e+01 1.70277e+03 2.28831e+03 1.11723e+03
7.63520e+05 3.37400e+03 1.68530e+03 2.89067e+03 4.79923e+02 1.70748e+03 2.31292e+03 1.10204e+03
7.64160e+05 3.37500e+03 1.26720e+03 1.42271e+03 1.11168e+03 1.71294e+03 2.33870e+03 1.08718e+03
7.64800e+05 3.37700e+03 1.66194e+03 3.13871e+03 1.85177e+02 1.72045e+03 2.36473e+03 1.07616e+03
7.65440e+05 3.37850e+03 1.08571e+03 1.32801e+03 8.43412e+02 1.73061e+03 2.39023e+03 1.07099e+03
7.66080e+05 3.38050e+03 2.35909e+03 3.23994e+03 1.47824e+03 1.74290e+03 2.41447e+03 1.07134e+03
7.66720e+05 3.38100e+03 2.82326e+03 3.23994e+03 2.40658e+03 1.75569e+03 2.43650e+03 1.07488e+03
7.67360e+05 3.38250e+03 1.66650e+03 2.40658e+03 9.26422e+02 1.76672e+03 2.45494e+03 1.07850e+03
7.68000e+05 3.38450e+03 5.78157e+02 9.26422e+02 2.29891e+02 1.77386e+03 2.46802e+03 1.07969e+03
7.68640e+05 3.38700e+03 1.83843e+03 3.45154e+03 2.25318e+02 1.77578e+03 2.47404e+03 1.07752e+03
7.69280e+05 3.38900e+03 2.21080e+03 2.95837e+03 1.46322e+03 1.77237e+03 2.47170e+03 1.07304e+03
7.69920e+05 3.38950e+03 9.88136e+02 1.46322e+03 5.13051e+02 1.76467e+03 2.46010e+03 1.06925e+03
7.70560e+05 3.39050e+03 1.37205e+03 1.87599e+03 8.68119e+02 1.75404e+03 2.43836e+03 1.06971e+03
7.71200e+05 3.39200e+03 4.06024e+02 8.40183e+02 -2.81354e+01 1.74148e+03 2.40610e+03 1.07686e+03
7.71840e+05 3.39250e+03 1.37987e+03 1.91956e+03 8.40183e+02 1.72779e+03 2.36438e+03 1.09120e+03
7.72480e+05 3.39350e+03 1.16741e+03 1.18985e+03 1.14498e+03 1.71405e+03 2.31598e+03 1.11212e+03
7.73120e+05 3.39450e+03 8.86319e+02 1.02616e+03 7.46478e+02 1.70160e+03 2.26425e+03 1.13894e+03
7.73760e+05 3.39550e+03 1.10251e+03 1.45854e+03 7.46478e+02 1.69123e+03 2.21132e+03 1.17114e+03
7.74400e+05 3.39650e+03 1.62830e+03 2.19413e+03 1.06247e+03 1.68251e+03 2.15703e+03 1.20798e+03
7.75040e+05 3.39750e+03 2.61158e+03 3.53767e+03 1.68549e+03 1.67367e+03 2.09924e+03 1.24811e+03
7.75680e+05 3.40000e+03 4.63337e+02 5.02149e+02 4.24526e+02 1.66220e+03 2.03504e+03 1.28937e+03
7.76320e+05 3.40350e+03 7.90528e+02 1.48964e+03 9.14155e+01 1.64563e+03 1.96233e+03 1.32893e+03
7.76960e+05 3.40550e+03 6.02648e+01 1.59457e+02 -3.89274e+01 1.62259e+03 1.88143e+03 1.36374e+03
7.77600e+05 3.40700e+03 3.17865e+03 3.20974e+03 3.14756e+03 1.59366e+03 1.79620e+03 1.39113e+03
7.78240e+05 3.40850e+03 4.60934e+02 8.59093e+02 6.27747e+01 1.56134e+03 1.71384e+03 1.40885e+03
7.78880e+05 3.41050e+03 5.16612e+02 7.23720e+02 3.09504e+02 1.52881e+03 1.64255e+03 1.41507e+03
7.79520e+05 3.41250e+03 1.33612e+03 1.52055e+03 1.15169e+03 1.49863e+03 1.58869e+03 1.40858e+03
7.80160e+05 3.41300e+03 1.18260e+03 1.52055e+03 8.44659e+02 1.47255e+03 1.55521e+03 1.38988e+03
7.80800e+05 3.41500e+03 8.23745e+02 1.29850e+03 3.48990e+02 1.45194e+03 1.54160e+03 1.36229e+03
7.81440e+05 3.41700e+03 1.82921e+03 2.66641e+03 9.92011e+02 1.43786e+03 1.54416e+03 1.33155e+03
7.82080e+05 3.41750e+03 9.25767e+02 9.92011e+02 8.59524e+02 1.43017e+03 1.55657e+03 1.30378e+03
7.82720e+05 3.42000e+03 8.67999e+02 1.44621e+03 2.89788e+02 1.42716e+03 1.57103e+03 1.28330e+03
7.83360e+05 3.42200e+03 1.33761e+03 2.59509e+03 8.01373e+01 1.42576e+03 1.57979e+03 1.27172e+03
7.84000e+05 3.42300e+03 1.82220e+03 2.59509e+03 1.04932e+03 1.42258e+03 1.57638e+03 1.26877e+03
7.84640e+05 3.42500e+03 1.17045e+03 2.28470e+03 5.61918e+01 1.41512e+03 1.55660e+03 1.27364e+03
7.85280e+05 3.42700e+03 2.05076e+02 2.92233e+02 1.17918e+02 1.40230e+03 1.51888e+03 1.28571e+03
7.85920e+05 3.43000e+03 1.84885e+03 2.71345e+03 9.84249e+02 1.38430e+03 1.46404e+03 1.30456e+03
7.86560e+05 3.43050e+03 2.32247e+03 2.71345e+03 1.93148e+03 1.36238e+03 1.39473e+03 1.33003e+03
7.87200e+05 3.43150e+03 2.53376e+03 3.99602e+03 1.07151e+03 1.33846e+03 1.36233e+03 1.31460e+03
7.87840e+05 3.43250e+03 2.34088e+03 3.99602e+03 6.85742e+02 1.31469e+03 1.40179e+03 1.22760e+03
7.88480e+05 3.43350e+03 1.65511e+03 2.08467e+03 1.22555e+03 1.29291e+03 1.44812e+03 1.13771e+03
7.89120e+05 3.43500e+03 1.42708e+03 1.71614e+03 1.13802e+03 1.27482e+03 1.49998e+03 1.04966e+03
7.89760e+05 3.43550e+03 2.10639e+03 2.49664e+03 1.71614e+03 1.26253e+03 1.55498e+03 9.70080e+02
7.90400e+05 3.43650e+03 2.31066e+03 3.08367e+03 1.53764e+03 1.25889e+03 1.60960e+03 9.08180e+02
7.91040e+05 3.43750e+03 3.02207e+03 3.74024e+03 2.30391e+03 1.26692e+03 1.65942e+03 8.74427e+02
7.91680e+05 3.43900e+03 1.76432e+03 3.46537e+03 6.32648e+01 1.28852e+03 1.69965e+03 8.77388e+02
7.92320e+05 3.44000e+03 2.56336e+03 3.46537e+03 1.66134e+03 1.32356e+03 1.72636e+03 9.20763e+02
7.92960e+05 3.44200e+03 1.25825e+03 2.33470e+03 1.81792e+02 1.37013e+03 1.73771e+03 1.00256e+03
7.93600e+05 3.44300e+03 2.88742e+03 3.44014e+03 2.33470e+03 1.42566e+03 1.73467e+03 1.11666e+03
7.94240e+05 3.44350e+03 2.41314e+03 3.44014e+03 1.38615e+03 1.48806e+03 1.72061e+03 1.25551e+03
7.94880e+05 3.44500e+03 1.09703e+03 1.35700e+03 8.37051e+02 1.55591e+03 1.69989e+03 1.41194e+03
7.95520e+05 3.44650e+03 1.16412e+03 1.40248e+03 9.25764e+02 1.62789e+03 1.67653e+03 1.57925e+03
7.96160e+05 3.44800e+03 1.36106e+03 1.97202e+03 7.50106e+02 1.70203e+03 1.75034e+03 1.65372e+03
7.96800e+05 3.44950e+03 1.69989e+03 2.75093e+03 6.48858e+02 1.77556e+03 1.91731e+03 1.63381e+03
7.97440e+05 3.45100e+03 1.82549e+03 2.26415e+03 1.38682e+03 1.84500e+03 2.07173e+03 1.61827e+03
7.98080e+05 3.45150e+03 2.29514e+03 2.32614e+03 2.26415e+03 1.90618e+03 2.20511e+03 1.60725e+03
7.98720e+05 3.45350e+03 1.60513e+03 1.69242e+03 1.51784e+03 1.95448e+03 2.30976e+03 1.59919e+03
7.99360e+05 3.45500e+03 1.12633e+03 2.17138e+03 8.12883e+01 1.98563e+03 2.38033e+03 1.59094e+03
8.00000e+05 3.45750e+03 1.87144e+03 3.36513e+03 3.77755e+02 1.99699e+03 2.41521e+03 1.57877e+03
8.00640e+05 3.45850e+03 2.59916e+03 3.36513e+03 1.83318e+03 1.98848e+03 2.41695e+03 1.56002e+03
8.01280e+05 3.45900e+03 2.31093e+03 2.78868e+03 1.83318e+03 1.96279e+03 2.39124e+03 1.53435e+03
8.01920e+05 3.46000e+03 2.44580e+03 3.41893e+03 1.47268e+03 1.92446e+03 2.34531e+03 1.50362e+03
8.02560e+05 3.46050e+03 2.32752e+03 3.41893e+03 1.23612e+03 1.87872e+03 2.28679e+03 1.47065e+03
8.03200e+05 3.46150e+03 2.50961e+03 3.91210e+03 1.10713e+03 1.83070e+03 2.22361e+03 1.43780e+03
8.03840e+05 3.46300e+03 4.00801e+02 4.35840e+02 3.65763e+02 1.78539e+03 2.16413e+03 1.40665e+03
8.04480e+05 3.46450e+03 1.70910e+03 2.95225e+03 4.65953e+02 1.74756e+03 2.11679e+03 1.37833e+03
8.05120e+05 3.46550e+03 2.93480e+03 3.96784e+03 1.90175e+03 1.72158e+03 2.08928e+03 1.35388e+03
8.05760e+05 3.46600e+03 2.53826e+03 3.96784e+03 1.10867e+03 1.71080e+03 2.08752e+03 1.33407e+03
8.06400e+05 3.46800e+03 7.87031e+02 1.13045e+03 4.43612e+02 1.71671e+03 2.11449e+03 1.31894e+03
8.07040e+05 3.47000e+03 2.22039e+03 4.42967e+03 1.11170e+01 1.73843e+03 2.16937e+03 1.30749e+03
8.07680e+05 3.47100e+03 2.27965e+03 4.42967e+03 1.29639e+02 1.77280e+03 2.24768e+03 1.29793e+03
8.08320e+05 3.47200e+03 2.16460e+03 3.11750e+03 1.21170e+03 1.81547e+03 2.34252e+03 1.28841e+03
8.08960e+05 3.47350e+03 3.11706e+03 4.17584e+03 2.05828e+03 1.86164e+03 2.44585e+03 1.27744e+03
8.09600e+05 3.47500e+03 2.31881e+03 4.17584e+03 4.61770e+02 1.90676e+03 2.54975e+03 1.26376e+03
8.10240e+05 3.47700e+03 2.54295e+03 4.62053e+03 4.65373e+02 1.94698e+03 2.64792e+03 1.24604e+03
8.10880e+05 3.47800e+03 3.68069e+03 4.83812e+03 2.52327e+03 1.97994e+03 2.73654e+03 1.22335e+03
8.11520e+05 3.47800e+03 3.68069e+03 4.83812e+03 2.52327e+03 2.00506e+03 2.81436e+03 1.19575e+03
8.12160e+05 3.47950e+03 1.82293e+03 2.58974e+03 1.05613e+03 2.02346e+03 2.88235e+03 1.16457e+03
8.12800e+05 3.48100e+03 2.56518e+03 4.33690e+03 7.93466e+02 2.03766e+03 2.94353e+03 1.13178e+03
8.13440e+05 3.48250e+03 1.16277e+03 1.37633e+03 9.49207e+02 2.05113e+03 3.00269e+03 1.09957e+03
8.14080e+05 3.48350e+03 2.05225e+03 2.09924e+03 2.00526e+03 2.06797e+03 3.06551e+03 1.07042e+03
8.14720e+05 3.48400e+03 2.20161e+03 2.39796e+03 2.00526e+03 2.09196e+03 3.13680e+03 1.04712e+03
8.15360e+05 3.48500e+03 1.36275e+03 2.38823e+03 3.37268e+02 2.12530e+03 3.21857e+03 1.03202e+03
8.16000e+05 3.48700e+03 4.36448e+02 4.53549e+02 4.19347e+02 2.16754e+03 3.30897e+03 1.02611e+03
8.16640e+05 3.48850e+03 1.70798e+03 2.77456e+03 6.41406e+02 2.21538e+03 3.40204e+03 1.02871e+03
8.17280e+05 3.49000e+03 6.46481e+02 7.52104e+02 5.40857e+02 2.26343e+03 3.48846e+03 1.03839e+03
8.17920e+05 3.49200e+03 1.71714e+03 1.94703e+03 1.48726e+03 2.30564e+03 3.55711e+03 1.05416e+03
8.18560e+05 3.49350e+03 1.61651e+03 2.70792e+03 5.25096e+02 2.33644e+03 3.59708e+03 1.07580e+03
8.19200e+05 3.49450e+03 1.81988e+03 2.58307e+03 1.05668e+03 2.35136e+03 3.59985e+03 1.10288e+03
8.19840e+05 3.49600e+03 2.93434e+03 3.55095e+03 2.31774e+03 2.34719e+03 3.56078e+03 1.13360e+03
8.20480e+05 3.49600e+03 2.93434e+03 3.55095e+03 2.31774e+03 2.32212e+03 3.47984e+03 1.16440e+03
8.21120e+05 3.49700e+03 3.31205e+03 3.80372e+03 2.82037e+03 2.27632e+03 3.36181e+03 1.19082e+03
8.21760e+05 3.49800e+03 2.01914e+03 3.86185e+03 1.76428e+02 2.21245e+03 3.21598e+03 1.20893e+03
8.22400e+05 3.49850e+03 2.80548e+03 3.86185e+03 1.74912e+03 2.13599e+03 3.05527e+03 1.21671e+03
8.23040e+05 3.50000e+03 2.14933e+03 4.06194e+03 2.36726e+02 2.05492e+03 2.89464e+03 1.21520e+03
8.23680e+05 3.50150e+03 2.54389e+03 4.21621e+03 8.71565e+02 1.97909e+03 2.74931e+03 1.20887e+03
8.24320e+05 3.50200e+03 2.75509e+03 4.21621e+03 1.29396e+03 1.91874e+03 2.63274e+03 1.20474e+03
8.24960e+05 3.50450e+03 1.41971e+03 1.89882e+03 9.40598e+02 1.88251e+03 2.55500e+03 1.21003e+03
8.25600e+05 3.50650e+03 2.93287e+03 4.67595e+03 1.18979e+03 1.87559e+03 2.52167e+03 1.22951e+03
8.26240e+05 3.50700e+03 3.78705e+03 4.67595e+03 2.89814e+03 1.89858e+03 2.53363e+03 1.26352e+03
8.26880e+05 3.50800e+03 3.08481e+03 4.48420e+03 1.68542e+03 1.94760e+03 2.58730e+03 1.30789e+03
8.27520e+05 3.50900e+03 1.55434e+03 1.68542e+03 1.42325e+03 2.01532e+03 2.67497e+03 1.35567e+03
8.28160e+05 3.51000e+03 1.55666e+03 2.33255e+03 7.80764e+02 2.09272e+03 2.78574e+03 1.39970e+03
8.28800e+05 3.51200e+03 1.65485e+03 3.07316e+03 2.36546e+02 2.17139e+03 2.90771e+03 1.43508e+03
8.29440e+05 3.51500e+03 1.18339e+03 1.57607e+03 7.90702e+02 2.24562e+03 3.03055e+03 1.46069e+03
8.30080e+05 3.51600e+03 2.95282e+03 4.32957e+03 1.57607e+03 2.31276e+03 3.14642e+03 1.47910e+03
8.30720e+05 3.51800e+03 3.01218e+03 4.32957e+03 1.69480e+03 2.37187e+03 3.24874e+03 1.49500e+03
8.31360e+05 3.52000e+03 1.69442e+03 2.26697e+03 1.12187e+03 2.42178e+03 3.33069e+03 1.51287e+03
8.32000e+05 3.52100e+03 2.31831e+03 3.68027e+03 9.56359e+02 2.46014e+03 3.38527e+03 1.53502e+03
8.32640e+05 3.52300e+03 1.60907e+03 2.11094e+03 1.10720e+03 2.48395e+03 3.40719e+03 1.56072e+03
8.33280e+05 3.52350e+03 1.48632e+03 2.11094e+03 8.61706e+02 2.49103e+03 3.39532e+03 1.58674e+03
8.33920e+05 3.52600e+03 1.75508e+03 3.30096e+03 2.09198e+02 2.48117e+03 3.35378e+03 1.60856e+03
8.34560e+05 3.52750e+03 2.61825e+03 4.47774e+03 7.58760e+02 2.45643e+03 3.29118e+03 1.62169e+03
8.35200e+05 3.52800e+03 3.24819e+03 4.47774e+03 2.01864e+03 2.42039e+03 3.21823e+03 1.62256e+03
8.35840e+05 3.52950e+03 2.99425e+03 3.02393e+03 2.96457e+03 2.37695e+03 3.14497e+03 1.60893e+03
8.36480e+05 3.53000e+03 1.56740e+03 2.96457e+03 1.70231e+02 2.32940e+03 3.07881e+03 1.58000e+03
8.37120e+05 3.53200e+03 1.78452e+03 2.25608e+03 1.31296e+03 2.28041e+03 3.02435e+03 1.53648e+03
8.37760e+05 3.53350e+03 2.58670e+03 4.09121e+03 1.08220e+03 2.23274e+03 2.98446e+03 1.48102e+03
8.38400e+05 3.53500e+03 2.08805e+03 3.17012e+03 1.00597e+03 2.18986e+03 2.96108e+03 1.41864e+03
8.39040e+05 3.53600e+03 2.06546e+03 3.17012e+03 9.60804e+02 2.15572e+03 2.95463e+03 1.35680e+03
8.39680e+05 3.53850e+03 1.44453e+03 2.69489e+03 1.94177e+02 2.13351e+03 2.96277e+03 1.30424e+03
8.40320e+05 3.54100e+03 1.34951e+03 2.26563e+03 4.33388e+02 2.12464e+03 2.98050e+03 1.26877e+03
8.40960e+05 3.54200e+03 3.37400e+03 4.37237e+03 2.37563e+03 2.12820e+03 3.00170e+03 1.25471e+03
8.41600e+05 3.54250e+03 2.91379e+03 4.37237e+03 1.45521e+03 2.14116e+03 3.02103e+03 1.26128e+03
8.42240e+05 3.54450e+03 1.09758e+03 1.17555e+03 1.01960e+03 2.15872e+03 3.03473e+03 1.28270e+03
8.42880e+05 3.54600e+03 1.94887e+03 3.05166e+03 8.46087e+02 2.17524e+03 3.04039e+03 1.31009e+03
8.43520e+05 3.54800e+03 3.28764e+03 3.37782e+03 3.19747e+03 2.18576e+03 3.03691e+03 1.33460e+03
8.44160e+05 3.54800e+03 3.28764e+03 3.37782e+03 3.19747e+03 2.18757e+03 3.02473e+03 1.35040e+03
8.44800e+05 3.54950e+03 1.79249e+03 2.91139e+03 6.73598e+02 2.18068e+03 3.00555e+03 1.35580e+03
8.45440e+05 3.55050e+03 3.56682e+03 3.98372e+03 3.14992e+03 2.16684e+03 2.98141e+03 1.35227e+03
8.46080e+05 3.55100e+03 2.47910e+03 3.98372e+03 9.74488e+02 2.14851e+03 2.95418e+03 1.34283e+03
8.46720e+05 3.55250e+03 2.48212e+03 3.68250e+03 1.28175e+03 2.12853e+03 2.92575e+03 1.33130e+03
8.47360e+05 3.55300e+03 2.35636e+03 3.68250e+03 1.03021e+03 2.11026e+03 2.89845e+03 1.32206e+03
8.48000e+05 3.55400e+03 3.00709e+03 3.63611e+03 2.37806e+03 2.09757e+03 2.87521e+03 1.31994e+03
8.48640e+05 3.55550e+03 2.22493e+03 2.81317e+03 1.63669e+03 2.09438e+03 2.85926e+03 1.32949e+03
8.49280e+05 3.55650e+03 1.77345e+03 2.81317e+03 7.33727e+02 2.10349e+03 2.85332e+03 1.35366e+03
8.49920e+05 3.55850e+03 2.33334e+03 4.18178e+03 4.84903e+02 2.12581e+03 2.85904e+03 1.39258e+03
8.50560e+05 3.55900e+03 2.69316e+03 4.18178e+03 1.20455e+03 2.16002e+03 2.87657e+03 1.44347e+03
8.51200e+05 3.56100e+03 3.46724e+03 4.41127e+03 2.52322e+03 2.20314e+03 2.90426e+03 1.50203e+03
8.51840e+05 3.56150e+03 2.45184e+03 2.52322e+03 2.38045e+03 2.25099e+03 2.93803e+03 1.56396e+03
8.52480e+05 3.56250e+03 5.62471e+02 5.99999e+02 5.24943e+02 2.29863e+03 2.97183e+03 1.62543e+03
8.53120e+05 3.56400e+03 2.20642e+03 2.98597e+03 1.42687e+03 2.34114e+03 2.99980e+03 1.68249e+03
8.53760e+05 3.56550e+03 1.39764e+03 2.12364e+03 6.71645e+02 2.37496e+03 3.01905e+03 1.73087e+03
8.54400e+05 3.56750e+03 3.00654e+03 4.45630e+03 1.55678e+03 2.39873e+03 3.03066e+03 1.76680e+03
8.55040e+05 3.56900e+03 3.31698e+02 4.41168e+02 2.22228e+02 2.41311e+03 3.03774e+03 1.78848e+03
8.55680e+05 3.57150e+03 2.30790e+03 3.90796e+03 7.07841e+02 2.41966e+03 3.04217e+03 1.79714e+03
8.56320e+05 3.57250e+03 2.36951e+03 3.25795e+03 1.48106e+03 2.41968e+03 3.04284e+03 1.79651e+03
8.56960e+05 3.57350e+03 1.53538e+03 1.96381e+03 1.10696e+03 2.41393e+03 3.03696e+03 1.79091e+03
8.57600e+05 3.57500e+03 1.41380e+03 1.92313e+03 9.04467e+02 2.40291e+03 3.02284e+03 1.78297e+03
8.58240e+05 3.57600e+03 2.79851e+03 4.32255e+03 1.27447e+03 2.38717e+03 3.00190e+03 1.77244e+03
8.58880e+05 3.57700e+03 1.17370e+03 1.42882e+03 9.18587e+02 2.36768e+03 2.97865e+03 1.75671e+03
8.59520e+05 3.57950e+03 1.45397e+03 1.48250e+03 1.42544e+03 2.34568e+03 2.95863e+03 1.73273e+03
8.60160e+05 3.58050e+03 3.34709e+03 3.85135e+03 2.84282e+03 2.32245e+03 2.94583e+03 1.69908e+03
8.60800e+05 3.58150e+03 1.60213e+03 2.94476e+03 2.59504e+02 2.29914e+03 2.94137e+03 1.65692e+03
8.61440e+05 3.58300e+03 1.78905e+03 2.94476e+03 6.33345e+02 2.27664e+03 2.94371e+03 1.60958e+03
8.62080e+05 3.58400e+03 2.88608e+03 4.24576e+03 1.52639e+03 2.25543e+03 2.94931e+03 1.56155e+03
8.62720e+05 3.58600e+03 2.72341e+03 4.00357e+03 1.44325e+03 2.23576e+03 2.95345e+03 1.51806e+03
8.63360e+05 3.58750e+03 2.09148e+03 4.00357e+03 1.79391e+02 2.21818e+03 2.95166e+03 1.48469e+03
8.64000e+05 3.58950e+03 1.86168e+03 3.53943e+03 1.83940e+02 2.20369e+03 2.94136e+03 1.46602e+03
8.64640e+05 3.59100e+03 2.22178e+03 3.32838e+03 1.11517e+03 2.19359e+03 2.92346e+03 1.46372e+03
8.65280e+05 3.59200e+03 3.56632e+03 3.80425e+03 3.32838e+03 2.18914e+03 2.90262e+03 1.47565e+03
8.65920e+05 3.59350e+03 2.02860e+03 3.80425e+03 2.52945e+02 2.19120e+03 2.88567e+03 1.49672e+03
8.66560e+05 3.59600e+03 2.55321e+03 3.92918e+03 1.17724e+03 2.19989e+03 2.87812e+03 1.52165e+03
8.67200e+05 3.59750e+03 2.27875e+03 3.63467e+03 9.22829e+02 2.21437e+03 2.88078e+03 1.54795e+03
8.67840e+05 3.59850e+03 2.37128e+03 3.63467e+03 1.10788e+03 2.23305e+03 2.88918e+03 1.57691e+03
8.68480e+05 3.60000e+03 7.07267e+02 8.24742e+02 5.89792e+02 2.25401e+03 2.89628e+03 1.61173e+03
8.69120e+05 3.60150e+03 2.75100e+03 3.30061e+03 2.20139e+03 2.27528e+03 2.89662e+03 1.65394e+03
8.69760e+05 3.60200e+03 1.20008e+03 2.20139e+03 1.98768e+02 2.29503e+03 2.88908e+03 1.70097e+03
8.70400e+05 3.60400e+03 3.23920e+03 4.32635e+03 2.15205e+03 2.31153e+03 2.87699e+03 1.74608e+03
8.71040e+05 3.60400e+03 3.23920e+03 4.32635e+03 2.15205e+03 2.32318e+03 2.86571e+03 1.78064e+03
8.71680e+05 3.60550e+03 2.96528e+03 3.75814e+03 2.17242e+03 2.32844e+03 2.85947e+03 1.79741e+03
8.72320e+05 3.60700e+03 2.78686e+03 2.90127e+03 2.67244e+03 2.32638e+03 2.85953e+03 1.79322e+03
8.72960e+05 3.60700e+03 2.78686e+03 2.90127e+03 2.67244e+03 2.31720e+03 2.86447e+03 1.76993e+03
8.73600e+05 3.60850e+03 2.76957e+03 3.62625e+03 1.91289e+03 2.30286e+03 2.87214e+03 1.73357e+03
8.74240e+05 3.61000e+03 2.38988e+03 3.62625e+03 1.15351e+03 2.28692e+03 2.88157e+03 1.69227e+03
8.74880e+05 3.61150e+03 2.56014e+03 3.74699e+03 1.37329e+03 2.27388e+03 2.89337e+03 1.65439e+03
8.75520e+05 3.61250e+03 2.14259e+03 3.74699e+03 5.38187e+02 2.26776e+03 2.90847e+03 1.62705e+03
8.76160e+05 3.61400e+03 2.78707e+03 4.19146e+03 1.38267e+03 2.27093e+03 2.92688e+03 1.61499e+03
8.76800e+05 3.61450e+03 3.38985e+03 4.19146e+03 2.58823e+03 2.28343e+03 2.94733e+03 1.61952e+03
8.77440e+05 3.61650e+03 1.92415e+03 2.41906e+03 1.42925e+03 2.30293e+03 2.96779e+03 1.63808e+03
8.78080e+05 3.61750e+03 1.81761e+03 2.41906e+03 1.21616e+03 2.32553e+03 2.98632e+03 1.66473e+03
8.78720e+05 3.61900e+03 2.55709e+03 3.61852e+03 1.49566e+03 2.34680e+03 3.00170e+03 1.69190e+03
8.79360e+05 3.61950e+03 1.32440e+03 1.49566e+03 1.15314e+03 2.36326e+03 3.01373e+03 1.71279e+03
8.80000e+05 3.62150e+03 9.38636e+02 1.72832e+03 1.48953e+02 2.37307e+03 3.02287e+03 1.72327e+03
8.80640e+05 3.62300e+03 3.05483e+03 4.38134e+03 1.72832e+03 2.37585e+03 3.02926e+03 1.72244e+03
8.81280e+05 3.62350e+03 3.52697e+03 4.38134e+03 2.67259e+03 2.37205e+03 3.03148e+03 1.71262e+03
8.81920e+05 3.62500e+03 3.40384e+03 4.35063e+03 2.45705e+03 2.36234e+03 3.02589e+03 1.69878e+03
8.82560e+05 3.62650e+03 2.84332e+03 3.35345e+03 2.33319e+03 2.34709e+03 3.00699e+03 1.68719e+03
8.83200e+05 3.62700e+03 2.69664e+03 3.35345e+03 2.03984e+03 2.32650e+03 2.96946e+03 1.68354e+03
8.83840e+05 3.62750e+03 2.43013e+03 2.82043e+03 2.03984e+03 2.30143e+03 2.91149e+03 1.69138e+03
8.84480e+05 3.62900e+03 1.91546e+03 2.88043e+03 9.50499e+02 2.27457e+03 2.83762e+03 1.71152e+03
8.85120e+05 3.62950e+03 2.26702e+03 3.58354e+03 9.50499e+02 2.25058e+03 2.75883e+03 1.74233e+03
8.85760e+05 3.63050e+03 2.55440e+03 3.58354e+03 1.52527e+03 2.23505e+03 2.68948e+03 1.78062e+03
8.86400e+05 3.63150e+03 2.76262e+03 4.25645e+03 1.26879e+03 2.23257e+03 2.64235e+03 1.82279e+03
8.87040e+05 3.63300e+03 2.07565e+03 2.80412e+03 1.34718e+03 2.24497e+03 2.62399e+03 1.86596e+03
8.87680e+05 3.63450e+03 1.74116e+03 2.80412e+03 6.78196e+02 2.27053e+03 2.63211e+03 1.90894e+03
8.88320e+05 3.63600e+03 6.82412e+02 9.19531e+02 4.45293e+02 2.30469e+03 2.65674e+03 1.95264e+03
8.88960e+05 3.63800e+03 8.69130e+02 1.18381e+03 5.54450e+02 2.34186e+03 2.68475e+03 1.99898e+03
8.89600e+05 3.63950e+03 2.24371e+03 2.87533e+03 1.61209e+03 2.37704e+03 2.70539e+03 2.04869e+03
8.90240e+05 3.64050e+03 2.75166e+03 4.00990e+03 1.49341e+03 2.40632e+03 2.71344e+03 2.09921e+03
8.90880e+05 3.64100e+03 2.96890e+03 4.00990e+03 1.92790e+03 2.42640e+03 2.70848e+03 2.14432e+03
8.91520e+05 3.64200e+03 1.78788e+03 3.16313e+03 4.12622e+02 2.43403e+03 2.69222e+03 2.17585e+03
8.92160e+05 3.64300e+03 2.13999e+03 2.56601e+03 1.71397e+03 2.42645e+03 2.66636e+03 2.18654e+03
8.92800e+05 3.64400e+03 2.59759e+03 3.68062e+03 1.51455e+03 2.40260e+03 2.63275e+03 2.17244e+03
8.93440e+05 3.64500e+03 4.18823e+03 4.69584e+03 3.68062e+03 2.36439e+03 2.59471e+03 2.13406e+03
8.94080e+05 3.64600e+03 2.88353e+03 4.69584e+03 1.07123e+03 2.31690e+03 2.55782e+03 2.07599e+03
8.94720e+05 3.64850e+03 1.31076e+03 1.42038e+03 1.20114e+03 2.26728e+03 2.52865e+03 2.00591e+03
8.95360e+05 3.64900e+03 1.42947e+03 1.65779e+03 1.20114e+03 2.22291e+03 2.51230e+03 1.93352e+03
8.96000e+05 3.65100e+03 1.51757e+03 1.63126e+03 1.40388e+03 2.19008e+03 2.51076e+03 1.86940e+03
8.96640e+05 3.65250e+03 9.39467e+02 1.81771e+03 6.12247e+01 2.17307e+03 2.52320e+03 1.82293e+03
8.97280e+05 3.65350e+03 2.74084e+03 4.11090e+03 1.37077e+03 2.17320e+03 2.54672e+03 1.79968e+03
8.97920e+05 3.65550e+03 8.73655e+02 1.35721e+03 3.90100e+02 2.18805e+03 2.57652e+03 1.79957e+03
8.98560e+05 3.65650e+03 2.81312e+03 4.81902e+03 8.07221e+02 2.21149e+03 2.60590e+03 1.81708e+03
8.99200e+05 3.65850e+03 2.89238e+03 4.72173e+03 1.06304e+03 2.23530e+03 2.62733e+03 1.84326e+03
8.99840e+05 3.65900e+03 3.15518e+03 4.72173e+03 1.58863e+03 2.25174e+03 2.63502e+03 1.86845e+03
9.00480e+05 3.65950e+03 2.83108e+03 4.07353e+03 1.58863e+03 2.25594e+03 2.62758e+03 1.88431e+03
9.01120e+05 3.66150e+03 5.21737e+02 8.94834e+02 1.48640e+02 2.24710e+03 2.60945e+03 1.88475e+03
9.01760e+05 3.66350e+03 2.00464e+03 3.75206e+03 2.57226e+02 2.22829e+03 2.59045e+03 1.86613e+03
9.02400e+05 3.66550e+03 2.08093e+03 3.37249e+03 7.89367e+02 2.20543e+03 2.58338e+03 1.82749e+03
9.03040e+05 3.66650e+03 1.46408e+03 2.84352e+03 8.46455e+01 2.18553e+03 2.60037e+03 1.77069e+03
9.03680e+05 3.66850e+03 1.92422e+03 2.38726e+03 1.46117e+03 2.17449e+03 2.64909e+03 1.69989e+03
9.04320e+05 3.66950e+03 3.04688e+03 3.76897e+03 2.32479e+03 2.17541e+03 2.73039e+03 1.62044e+03
9.04960e+05 3.66950e+03 3.04688e+03 3.76897e+03 2.32479e+03 2.18795e+03 2.83817e+03 1.53772e+03
9.05600e+05 3.67100e+03 2.15130e+03 3.41085e+03 8.91754e+02 2.20903e+03 2.96097e+03 1.45710e+03
9.06240e+05 3.67250e+03 2.54399e+03 3.90018e+03 1.18781e+03 2.23431e+03 3.08429e+03 1.38433e+03
9.06880e+05 3.67350e+03 2.51569e+03 3.90018e+03 1.13120e+03 2.25959e+03 3.19371e+03 1.32547e+03
9.07520e+05 3.67550e+03 1.64587e+03 1.95934e+03 1.33239e+03 2.28210e+03 3.27827e+03 1.28593e+03
9.08160e+05 3.67650e+03 2.34939e+03 3.53420e+03 1.16458e+03 2.30080e+03 3.33291e+03 1.26870e+03
9.08800e+05 3.67800e+03 2.97316e+03 3.77562e+03 2.17071e+03 2.31593e+03 3.35893e+03 1.27293e+03
9.09440e+05 3.67850e+03 2.85384e+03 3.77562e+03 1.93206e+03 2.32813e+03 3.36245e+03 1.29381e+03
9.10080e+05 3.68000e+03 1.65418e+03 3.03167e+03 2.76686e+02 2.33751e+03 3.35133e+03 1.32368e+03
9.10720e+05 3.68050e+03 3.60777e+03 4.18387e+03 3.03167e+03 2.34333e+03 3.33237e+03 1.35429e+03
9.11360e+05 3.68150e+03 3.15702e+03 3.87342e+03 2.44061e+03 2.34462e+03 3.31000e+03 1.37924e+03
9.12000e+05 3.68200e+03 2.25360e+03 3.87342e+03 6.33778e+02 2.34118e+03 3.28651e+03 1.39585e+03
9.12640e+05 3.68350e+03 3.12151e+03 5.08614e+03 1.15687e+03 2.33427e+03 3.26279e+03 1.40575e+03
9.13280e+05 3.68500e+03 2.77655e+03 3.71418e+03 1.83892e+03 2.32677e+03 3.23926e+03 1.41427e+03
9.13920e+05 3.68500e+03 2.77655e+03 3.71418e+03 1.83892e+03 2.32272e+03 3.21697e+03 1.42848e+03
9.14560e+05 3.68600e+03 3.61297e+03 4.23813e+03 2.98781e+03 2.32645e+03 3.19843e+03 1.45448e+03
9.15200e+05 3.68700e+03 1.93851e+03 3.25253e+03 6.24490e+02 2.34140e+03 3.18787e+03 1.49494e+03
9.15840e+05 3.68850e+03 2.69445e+03 3.25253e+03 2.13638e+03 2.36934e+03 3.19061e+03 1.54807e+03
9.16480e+05 3.68950e+03 2.44264e+03 4.05287e+03 8.32416e+02 2.40998e+03 3.21141e+03 1.60856e+03
9.17120e+05 3.69000e+03 2.98932e+03 4.05287e+03 1.92578e+03 2.46134e+03 3.25278e+03 1.66990e+03
9.17760e+05 3.69150e+03 1.68329e+03 3.10271e+03 2.63861e+02 2.52029e+03 3.31382e+03 1.72676e+03
9.18400e+05 3.69350e+03 3.38957e+03 4.63009e+03 2.14904e+03 2.58299e+03 3.39013e+03 1.77585e+03
9.19040e+05 3.69450e+03 2.87890e+03 4.83681e+03 9.20989e+02 2.64524e+03 3.47475e+03 1.81572e+03
9.19680e+05 3.69500e+03 3.47930e+03 4.83681e+03 2.12178e+03 2.70274e+03 3.55969e+03 1.84580e+03
9.20320e+05 3.69600e+03 3.10584e+03 4.56314e+03 1.64853e+03 2.75162e+03 3.63769e+03 1.86556e+03
9.20960e+05 3.69700e+03 9.63241e+02 1.90794e+03 1.85421e+01 2.78889e+03 3.70370e+03 1.87408e+03
9.21600e+05 3.69750e+03 3.03047e+03 4.15300e+03 1.90794e+03 2.81327e+03 3.75602e+03 1.87052e+03
9.22240e+05 3.69950e+03 2.67695e+03 4.46338e+03 8.90523e+02 2.82579e+03 3.79657e+03 1.85501e+03
9.22880e+05 3.69950e+03 2.67695e+03 4.46338e+03 8.90523e+02 2.82964e+03 3.82998e+03 1.82931e+03
9.23520e+05 3.70100e+03 3.26001e+03 4.47353e+03 2.04650e+03 2.82920e+03 3.86151e+03 1.79690e+03
9.24160e+05 3.70200e+03 2.48728e+03 4.47353e+03 5.01028e+02 2.82849e+03 3.89484e+03 1.76214e+03
9.24800e+05 3.70350e+03 2.61456e+03 4.35498e+03 8.74144e+02 2.82981e+03 3.93067e+03 1.72894e+03
9.25440e+05 3.70350e+03 2.61456e+03 4.35498e+03 8.74144e+02 2.83322e+03 3.96687e+03 1.69958e+03
9.26080e+05 3.70550e+03 2.88532e+03 4.23400e+03 1.53665e+03 2.83691e+03 3.99948e+03 1.67435e+03
9.26720e+05 3.70700e+03 1.28718e+03 2.37595e+03 1.98409e+02 2.83814e+03 4.02431e+03 1.65197e+03
9.27360e+05 3.70850e+03 2.45559e+03 4.15073e+03 7.60444e+02 2.83439e+03 4.03857e+03 1.63020e+03
9.28000e+05 3.70900e+03 2.89335e+03 4.15073e+03 1.63597e+03 2.82424e+03 4.04211e+03 1.60637e+03
9.28640e+05 3.71050e+03 2.94356e+03 4.03171e+03 1.85540e+03 2.80769e+03 4.03725e+03 1.57813e+03
9.29280e+05 3.71150e+03 1.65209e+03 3.17527e+03 1.28913e+02 2.78581e+03 4.02746e+03 1.54416e+03
9.29920e+05 3.71350e+03 2.42543e+03 4.59547e+03 2.55394e+02 2.76005e+03 4.01564e+03 1.50446e+03
9.30560e+05 3.71450e+03 2.76395e+03 4.59547e+03 9.32436e+02 2.73174e+03 4.00326e+03 1.46022e+03
9.31200e+05 3.71550e+03 1.23992e+03 1.68819e+03 7.91653e+02 2.70207e+03 3.99053e+03 1.41360e+03
9.31840e+05 3.71650e+03 2.75198e+03 3.45244e+03 2.05151e+03 2.67226e+03 3.97716e+03 1.36736e+03
9.32480e+05 3.71700e+03 3.42838e+03 3.45244e+03 3.40432e+03 2.64343e+03 3.96282e+03 1.32405e+03
9.33120e+05 3.71850e+03 2.93847e+03 3.18119e+03 2.69575e+03 2.61636e+03 3.94748e+03 1.28523e+03
9.33760e+05 3.71900e+03 3.33072e+03 3.48024e+03 3.18119e+03 2.59122e+03 3.93110e+03 1.25134e+03
9.34400e+05 3.72050e+03 2.49102e+03 3.48024e+03 1.50180e+03 2.56778e+03 3.91289e+03 1.22268e+03
9.35040e+05 3.72150e+03 2.66382e+03 3.72612e+03 1.60152e+03 2.54597e+03 3.89085e+03 1.20109e+03
9.35680e+05 3.72250e+03 2.01779e+03 3.72612e+03 3.09461e+02 2.52649e+03 3.86189e+03 1.19109e+03
9.36320e+05 3.72350e+03 1.85493e+03 2.12230e+03 1.58757e+03 2.51095e+03 3.82280e+03 1.19910e+03
9.36960e+05 3.72450e+03 2.74224e+03 3.27308e+03 2.21140e+03 2.50118e+03 3.77160e+03 1.23077e+03
9.37600e+05 3.72550e+03 2.47330e+03 3.88173e+03 1.06486e+03 2.49832e+03 3.70885e+03 1.28779e+03
9.38240e+05 3.72650e+03 1.21050e+03 2.28413e+03 1.36871e+02 2.50196e+03 3.63778e+03 1.36614e+03
9.38880e+05 3.72900e+03 4.34529e+02 5.07800e+02 3.61259e+02 2.51003e+03 3.56299e+03 1.45707e+03
9.39520e+05 3.73000e+03 3.12883e+03 3.56509e+03 2.69257e+03 2.51951e+03 3.48875e+03 1.55027e+03
9.40160e+05 3.73100e+03 3.25261e+03 3.73654e+03 2.76867e+03 2.52760e+03 3.41786e+03 1.63733e+03
9.40800e+05 3.73100e+03 3.25261e+03 3.73654e+03 2.76867e+03 2.53230e+03 3.35118e+03 1.71342e+03
9.41440e+05 3.73250e+03 2.58180e+03 2.60141e+03 2.56218e+03 2.53207e+03 3.28709e+03 1.77704e+03
9.42080e+05 3.73350e+03 2.51615e+03 4.12482e+03 9.07478e+02 2.52555e+03 3.22183e+03 1.82926e+03
9.42720e+05 3.73550e+03 2.26604e+03 4.12482e+03 4.07258e+02 2.51225e+03 3.15143e+03 1.87307e+03
9.43360e+05 3.73650e+03 3.02345e+03 3.69482e+03 2.35209e+03 2.49357e+03 3.07420e+03 1.91294e+03
9.44000e+05 3.73750e+03 2.33318e+03 3.57013e+03 1.09623e+03 2.47278e+03 2.99207e+03 1.95350e+03
9.44640e+05 3.73850e+03 2.75561e+03 3.63718e+03 1.87404e+03 2.45397e+03 2.91017e+03 1.99778e+03
9.45280e+05 3.73950e+03 2.52466e+03 3.63718e+03 1.41214e+03 2.44056e+03 2.83555e+03 2.04556e+03
9.45920e+05 3.74050e+03 1.92363e+03 2.43512e+03 1.41214e+03 2.43456e+03 2.77536e+03 2.09375e+03
9.46560e+05 3.74250e+03 1.28604e+03 1.84389e+03 7.28197e+02 2.43668e+03 2.73518e+03 2.13817e+03
9.47200e+05 3.74400e+03 1.29751e+03 1.61668e+03 9.78347e+02 2.44662e+03 2.71804e+03 2.17521e+03
9.47840e+05 3.74650e+03 4.72516e+02 5.55169e+02 3.89864e+02 2.46323e+03 2.72407e+03 2.20238e+03
9.48480e+05 3.74900e+03 1.66298e+03 3.13801e+03 1.87958e+02 2.48411e+03 2.75031e+03 2.21791e+03
9.49120e+05 3.75000e+03 3.22235e+03 3.30669e+03 3.13801e+03 2.50537e+03 2.79036e+03 2.22038e+03
9.49760e+05 3.75050e+03 3.14549e+03 3.30669e+03 2.98430e+03 2.52144e+03 2.83440e+03 2.20849e+03
9.50400e+05 3.75150e+03 1.46462e+03 1.75360e+03 1.17563e+03 2.52557e+03 2.87003e+03 2.18111e+03
9.51040e+05 3.75300e+03 8.18614e+02 1.33239e+03 3.04837e+02 2.51122e+03 2.88437e+03 2.13808e+03
9.51680e+05 3.75400e+03 1.56357e+03 1.71123e+03 1.41590e+03 2.47456e+03 2.86743e+03 2.08169e+03
9.52320e+05 3.75550e+03 7.56248e+02 1.24309e+03 2.69406e+02 2.41656e+03 2.81532e+03 2.01779e+03
9.52960e+05 3.75700e+03 2.71522e+03 2.76804e+03 2.66239e+03 2.34323e+03 2.73135e+03 1.95512e+03
9.53600e+05 3.75750e+03 3.10332e+03 3.43859e+03 2.76804e+03 2.26341e+03 2.62407e+03 1.90275e+03
9.54240e+05 3.75850e+03 1.45240e+03 2.22547e+03 6.79340e+02 2.18534e+03 2.50378e+03 1.86690e+03
9.54880e+05 3.76050e+03 1.95129e+03 3.77452e+03 1.28058e+02 2.11438e+03 2.37984e+03 1.84891e+03
9.55520e+05 3.76200e+03 2.35964e+03 2.71409e+03 2.00518e+03 2.05264e+03 2.25975e+03 1.84553e+03
9.56160e+05 3.76250e+03 3.17386e+03 3.63362e+03 2.71409e+03 2.00058e+03 2.14990e+03 1.85126e+03
9.56800e+05 3.76350e+03 3.43777e+03 3.63362e+03 3.24193e+03 1.95856e+03 2.05591e+03 1.86121e+03
9.57440e+05 3.76450e+03 3.06132e+03 3.24193e+03 2.88071e+03 1.92741e+03 1.98174e+03 1.87308e+03
9.58080e+05 3.76500e+03 2.93514e+03 2.98956e+03 2.88071e+03 1.90805e+03 1.92827e+03 1.88782e+03
9.58720e+05 3.76650e+03 1.02219e+03 1.16113e+03 8.83251e+02 1.90103e+03 1.90886e+03 1.89321e+03
9.59360e+05 3.76700e+03 2.20816e+03 3.53307e+03 8.83251e+02 1.90663e+03 1.94053e+03 1.87273e+03
9.60000e+05 3.76900e+03 3.30913e+03 3.65593e+03 2.96233e+03 1.92496e+03 1.98630e+03 1.86362e+03
9.60640e+05 3.76900e+03 3.30913e+03 3.65593e+03 2.96233e+03 1.95589e+03 2.04700e+03 1.86478e+03
9.61280e+05 3.77050e+03 2.21064e+03 3.99223e+03 4.29044e+02 1.99834e+03 2.11952e+03 1.87716e+03
9.61920e+05 3.77150e+03 2.21832e+03 3.75653e+03 6.80107e+02 2.04955e+03 2.19633e+03 1.90277e+03
9.62560e+05 3.77300e+03 3.18664e+03 3.75653e+03 2.61674e+03 2.10534e+03 2.26701e+03 1.94366e+03
9.63200e+05 3.77450e+03 8.82852e+02 1.29897e+03 4.66734e+02 2.16139e+03 2.32133e+03 2.00146e+03
9.63840e+05 3.77650e+03 1.70760e+03 3.09082e+03 3.24371e+02 2.21461e+03 2.35203e+03 2.07719e+03
9.64480e+05 3.77700e+03 3.34132e+03 3.59182e+03 3.09082e+03 2.26348e+03 2.35589e+03 2.17107e+03
9.65120e+05 3.77950e+03 2.31972e+03 2.92393e+03 1.71552e+03 2.30753e+03 2.33321e+03 2.28185e+03
9.65760e+05 3.78100e+03 2.01517e+03 4.01336e+03 1.69849e+01 2.34634e+03 2.40545e+03 2.28722e+03
9.66400e+05 3.78250e+03 3.37124e+03 4.01336e+03 2.72913e+03 2.37862e+03 2.53377e+03 2.22348e+03
9.67040e+05 3.78400e+03 1.91938e+03 3.70691e+03 1.31856e+02 2.40244e+03 2.65553e+03 2.14935e+03
9.67680e+05 3.78500e+03 2.40970e+03 3.70691e+03 1.11250e+03 2.41608e+03 2.75924e+03 2.07292e+03
9.68320e+05 3.78650e+03 1.84157e+03 3.31352e+03 3.69614e+02 2.41916e+03 2.83691e+03 2.00141e+03
9.68960e+05 3.78750e+03 1.44619e+03 1.47128e+03 1.42111e+03 2.41310e+03 2.88634e+03 1.93986e+03
9.69600e+05 3.79150e+03 1.47239e+03 2.83310e+03 1.11676e+02 2.40097e+03 2.91111e+03 1.89083e+03
9.70240e+05 3.79350e+03 2.22272e+03 3.01996e+03 1.42548e+03 2.38670e+03 2.91869e+03 1.85471e+03
9.70880e+05 3.79450e+03 1.71778e+03 1.83966e+03 1.59590e+03 2.37389e+03 2.91786e+03 1.82992e+03
9.71520e+05 3.79500e+03 1.63654e+03 1.67717e+03 1.59590e+03 2.36447e+03 2.91604e+03 1.81289e+03
9.72160e+05 3.79700e+03 8.11894e+02 1.18669e+03 4.37097e+02 2.35781e+03 2.91732e+03 1.79830e+03
9.72800e+05 3.79800e+03 2.04997e+03 2.28799e+03 1.81196e+03 2.35109e+03 2.92208e+03 1.78011e+03
9.73440e+05 3.79900e+03 2.48782e+03 3.46909e+03 1.50654e+03 2.34050e+03 2.92776e+03 1.75324e+03
9.74080e+05 3.80000e+03 1.76446e+03 2.44628e+03 1.08264e+03 2.32269e+03 2.93001e+03 1.71537e+03
9.74720e+05 3.80150e+03 2.85291e+03 4.49667e+03 1.20916e+03 2.29553e+03 2.92356e+03 1.66750e+03
9.75360e+05 3.80250e+03 3.08053e+03 4.86100e+03 1.30005e+03 2.25838e+03 2.90331e+03 1.61345e+03
9.76000e+05 3.80400e+03 4.10464e+03 4.86100e+03 3.34828e+03 2.21244e+03 2.86616e+03 1.55872e+03
9.76640e+05 3.80450e+03 2.58566e+03 3.34828e+03 1.82305e+03 2.16096e+03 2.81265e+03 1.50927e+03
9.77280e+05 3.80600e+03 3.05779e+03 3.57075e+03 2.54483e+03 2.10918e+03 2.74802e+03 1.47034e+03
9.77920e+05 3.80750e+03 2.44356e+03 2.85108e+03 2.03604e+03 2.06367e+03 2.68201e+03 1.44533e+03
9.78560e+05 3.80800e+03 1.92683e+03 2.85108e+03 1.00258e+03 2.03127e+03 2.62724e+03 1.43531e+03
9.79200e+05 3.80950e+03 2.89082e+03 4.43542e+03 1.34622e+03 2.01775e+03 2.59550e+03 1.44000e+03
9.79840e+05 3.81000e+03 4.20864e+03 4.43542e+03 3.98185e+03 2.02654e+03 2.59353e+03 1.45954e+03
9.80480e+05 3.81100e+03 1.09719e+03 1.32017e+03 8.74214e+02 2.05782e+03 2.62016e+03 1.49547e+03
9.81120e+05 3.81200e+03 2.64382e+03 3.77283e+03 1.51482e+03 2.10834e+03 2.66644e+03 1.55023e+03
9.81760e+05 3.81400e+03 1.39773e+03 2.34494e+03 4.50515e+02 2.17215e+03 2.71892e+03 1.62538e+03
9.82400e+05 3.81600e+03 2.04382e+03 2.38631e+03 1.70133e+03 2.24243e+03 2.76462e+03 1.72024e+03
9.83040e+05 3.81700e+03 2.11769e+03 2.19193e+03 2.04345e+03 2.31334e+03 2.79529e+03 1.83139e+03
9.83680e+05 3.81850e+03 1.81247e+03 2.99030e+03 6.34632e+02 2.38076e+03 2.80899e+03 1.95253e+03
9.84320e+05 3.81950e+03 2.75038e+03 3.35610e+03 2.14466e+03 2.44173e+03 2.80892e+03 2.07453e+03
9.84960e+05 3.82000e+03 1.14065e+03 2.14466e+03 1.36631e+02 2.49334e+03 2.80048e+03 2.18619e+03
9.85600e+05 3.82300e+03 2.02984e+03 2.64532e+03 1.41436e+03 2.53239e+03 2.78850e+03 2.27629e+03
9.86240e+05 3.82450e+03 1.37099e+03 2.08177e+03 6.60204e+02 2.55591e+03 2.77573e+03 2.33610e+03
9.86880e+05 3.82500e+03 2.03632e+03 2.08177e+03 1.99086e+03 2.56222e+03 2.76281e+03 2.36163e+03
9.87520e+05 3.82650e+03 3.99316e+03 4.82664e+03 3.15969e+03 2.55163e+03 2.74879e+03 2.35447e+03
9.88160e+05 3.82800e+03 1.97726e+03 2.42209e+03 1.53242e+03 2.52613e+03 2.73173e+03 2.32053e+03
9.88800e+05 3.82900e+03 2.06390e+03 2.44815e+03 1.67965e+03 2.48849e+03 2.70959e+03 2.26739e+03
9.89440e+05 3.83100e+03 1.52104e+03 2.35568e+03 6.86392e+02 2.44180e+03 2.68141e+03 2.20219e+03
9.90080e+05 3.83250e+03 1.25060e+03 1.55531e+03 9.45880e+02 2.38997e+03 2.64880e+03 2.13114e+03
9.90720e+05 3.83450e+03 3.34011e+03 3.88296e+03 2.79725e+03 2.33819e+03 2.61624e+03 2.06015e+03
9.91360e+05 3.83600e+03 2.48771e+03 4.66302e+03 3.12409e+02 2.29222e+03 2.58940e+03 1.99505e+03
9.92000e+05 3.83700e+03 2.33325e+03 4.66302e+03 3.48345e+00 2.25651e+03 2.57219e+03 1.94084e+03
9.92640e+05 3.83900e+03 2.85373e+03 4.25741e+03 1.45005e+03 2.23257e+03 2.56469e+03 1.90044e+03
9.93280e+05 3.84050e+03 3.68032e+03 4.25741e+03 3.10323e+03 2.21894e+03 2.56367e+03 1.87421e+03
9.93920e+05 3.84300e+03 9.78064e+02 1.02050e+03 9.35629e+02 2.21301e+03 2.56546e+03 1.86056e+03
9.94560e+05 3.84450e+03 4.63742e+02 8.38896e+02 8.85872e+01 2.21308e+03 2.56920e+03 1.85696e+03
9.95200e+05 3.84600e+03 2.42862e+03 2.60878e+03 2.24847e+03 2.21941e+03 2.57828e+03 1.86055e+03
9.95840e+05 3.84850e+03 1.93276e+03 2.33763e+03 1.52789e+03 2.23357e+03 2.59869e+03 1.86845e+03
9.96480e+05 3.84950e+03 1.20746e+03 1.73658e+03 6.78335e+02 2.25643e+03 2.63476e+03 1.87810e+03
9.97120e+05 3.85500e+03 2.05830e+03 3.66701e+03 4.49588e+02 2.28628e+03 2.68511e+03 1.88744e+03
9.97760e+05 3.85750e+03 3.15467e+03 4.61390e+03 1.69545e+03 2.31827e+03 2.74172e+03 1.89483e+03
9.98400e+05 3.85800e+03 3.77457e+03 4.61390e+03 2.93525e+03 2.34568e+03 2.79260e+03 1.89876e+03
9.99040e+05 3.85900e+03 3.42459e+03 3.91392e+03 2.93525e+03 2.36181e+03 2.82621e+03 1.89740e+03
9.99680e+05 3.86000e+03 2.81302e+03 3.91392e+03 1.71212e+03 2.36199e+03 2.83555e+03 1.88842e+03


==> lorenz_control.dat <==
0.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01
5.00000e-02 1.16792e+01 1.75103e+01 1.57705e+01
1.00000e-01 1.49788e+01 2.12811e+01 2.63157e+01
1.50000e-01 1.67682e+01 1.66361e+01 3.78795e+01
2.00000e-01 1.44872e+01 6.04971e+00 4.16682e+01
2.50000e-01 9.39915e+00 -1.40387e+00 3.76134e+01
3.00000e-01 4.52781e+00 -3.75163e+00 3.20333e+01
3.50000e-01 1.20699e+00 -3.89933e+00 2.75419e+01
4.00000e-01 -7.68715e-01 -3.77171e+00 2.40833e+01
4.50000e-01 -1.98671e+00 -4.02173e+00 2.13369e+01
5.00000e-01 -2.92770e+00 -4.77314e+00 1.91812e+01
5.50000e-01 -3.91493e+00 -6.10271e+00 1.76556e+01
6.00000e-01 -5.20639e+00 -8.23802e+00 1.69782e+01
6.50000e-01 -6.96376e+00 -1.09829e+01 1.75997e+01
7.00000e-01 -9.19936e+00 -1.40270e+01 2.01735e+01
7.50000e-01 -1.15963e+01 -1.60491e+01 2.51183e+01
8.00000e-01 -1.32533e+01 -1.50238e+01 3.12854e+01
8.50000e-01 -1.30735e+01 -1.05427e+01 3.54574e+01
9.00000e-01 -1.09615e+01 -5.45610e+00 3.55306e+01
9.50000e-01 -8.04688e+00 -2.30033e+00 3.27511e+01
1.00000e+00 -5.50463e+00 -1.23157e+00 2.91798e+01
1.05000e+00 -3.81812e+00 -1.32132e+00 2.57966e+01
1.10000e+00 -2.94896e+00 -1.90051e+00 2.28213e+01
1.15000e+00 -2.70677e+00 -2.73590e+00 2.02721e+01
1.20000e+00 -2.94541e+00 -3.85445e+00 1.81712e+01
1.25000e+00 -3.59548e+00 -5.30793e+00 1.65981e+01
1.30000e+00 -4.71026e+00 -7.48865e+00 1.57629e+01
1.35000e+00 -6.38671e+00 -1.03453e+01 1.61088e+01
1.40000e+00 -8.66710e+00 -1.37694e+01 1.83718e+01
1.45000e+00 -1.13406e+01 -1.66378e+01 2.33249e+01
1.50000e+00 -1.35216e+01 -1.64450e+01 3.03388e+01
1.55000e+00 -1.38191e+01 -1.18972e+01 3.59080e+01
1.60000e+00 -1.17454e+01 -5.81212e+00 3.67572e+01
1.65000e+00 -8.47288e+00 -1.83548e+00 3.38977e+01
1.70000e+00 -5.49388e+00 -4.19969e-01 2.99869e+01
1.75000e+00 -3.46495e+00 -3.96993e-01 2.63129e+01
1.80000e+00 -2.35116e+00 -8.74324e-01 2.31083e+01
1.85000e+00 -1.90322e+00 -1.51671e+00 2.03386e+01
1.90000e+00 -1.91301e+00 -2.30474e+00 1.79669e+01
1.95000e+00 -2.28054e+00 -3.36039e+00 1.59987e+01
2.00000e+00 -2.98904e+00 -4.78035e+00 1.44995e+01
2.05000e+00 -4.14040e+00 -7.00500e+00 1.36665e+01
2.10000e+00 -5.91058e+00 -1.01801e+01 1.39766e+01
2.15000e+00 -8.41554e+00 -1.41406e+01 1.63285e+01
2.20000e+00 -1.15062e+01 -1.78309e+01 2.18777e+01
2.25000e+00 -1.42349e+01 -1.81550e+01 3.03703e+01
2.30000e+00 -1.47643e+01 -1.26564e+01 3.74441e+01
2.35000e+00 -1.22834e+01 -5.05633e+00 3.84169e+01
2.40000e+00 -8.32049e+00 -3.67916e-01 3.48271e+01
2.45000e+00 -4.80222e+00 1.09874e+00 3.03252e+01
2.50000e+00 -2.45927e+00 1.07988e+00 2.63500e+01
2.55000e+00 -1.14340e+00 7.10895e-01 2.29868e+01
2.60000e+00 -4.86025e-01 3.90559e-01 2.00974e+01
2.65000e+00 -1.88717e-01 1.84535e-01 1.75844e+01
2.70000e+00 -4.88568e-02 1.62869e-01 1.53885e+01
2.75000e+00 1.95316e-02 1.00863e-01 1.34676e+01
2.80000e+00 6.64832e-02 1.76585e-01 1.17867e+01
2.85000e+00 1.12115e-01 1.94565e-01 1.03162e+01
2.90000e+00 1.56131e-01 2.56088e-01 9.02989e+00
2.95000e+00 2.17916e-01 3.71550e-01 7.90544e+00
3.00000e+00 3.17216e-01 5.70134e-01 6.92445e+00
3.05000e+00 4.82665e-01 9.07001e-01 6.07375e+00
3.10000e+00 7.61597e-01 1.47943e+00 5.34990e+00
3.15000e+00 1.24594e+00 2.50887e+00 4.77457e+00
3.20000e+00 2.07270e+00 4.19729e+00 4.43585e+00
3.25000e+00 3.48153e+00 7.11453e+00 4.60908e+00
3.30000e+00 5.86095e+00 1.18983e+01 6.09722e+00
3.35000e+00 9.63703e+00 1.87015e+01 1.09087e+01
3.40000e+00 1.46242e+01 2.46956e+01 2.22507e+01
3.45000e+00 1.82957e+01 2.12617e+01 3.83565e+01
3.50000e+00 1.65353e+01 6.97436e+00 4.56125e+01
3.55000e+00 1.02043e+01 -3.83169e+00 4.06716e+01
3.60000e+00 3.84660e+00 -6.91889e+00 3.37941e+01
3.65000e+00 -4.34626e-01 -6.95097e+00 2.90859e+01
3.70000e+00 -2.94285e+00 -6.74044e+00 2.60372e+01
3.75000e+00 -4.48002e+00 -7.03611e+00 2.39999e+01
3.80000e+00 -5.65370e+00 -7.90898e+00 2.27813e+01
3.85000e+00 -6.81195e+00 -9.23565e+00 2.24429e+01
3.90000e+00 -8.08904e+00 -1.07539e+01 2.31429e+01
3.95000e+00 -9.39970e+00 -1.18957e+01 2.49321e+01
4.00000e+00 -1.04722e+01 -1.21390e+01 2.74836e+01
4.05000e+00 -1.09446e+01 -1.10822e+01 2.99558e+01
4.10000e+00 -1.05909e+01 -9.07746e+00 3.13436e+01
4.15000e+00 -9.54352e+00 -7.00803e+00 3.12169e+01
4.20000e+00 -8.21284e+00 -5.57033e+00 2.99035e+01
4.25000e+00 -7.02041e+00 -4.97669e+00 2.80183e+01
4.30000e+00 -6.22079e+00 -5.09077e+00 2.60544e+01
4.35000e+00 -5.89673e+00 -5.72543e+00 2.43156e+01
4.40000e+00 -6.03875e+00 -6.76460e+00 2.30098e+01
4.45000e+00 -6.60768e+00 -8.13970e+00 2.23341e+01
4.50000e+00 -7.54695e+00 -9.73723e+00 2.25088e+01
4.55000e+00 -8.72507e+00 -1.11804e+01 2.37048e+01
4.60000e+00 -9.90780e+00 -1.20650e+01 2.58684e+01
4.65000e+00 -1.07487e+01 -1.18278e+01 2.84960e+01
4.70000e+00 -1.08879e+01 -1.03238e+01 3.06198e+01
4.75000e+00 -1.02196e+01 -8.19832e+00 3.13974e+01
4.80000e+00 -9.01256e+00 -6.35616e+00 3.07355e+01
4.85000e+00 -7.71038e+00 -5.27894e+00 2.91430e+01
4.90000e+00 -6.67098e+00 -5.00093e+00 2.72050e+01
4.95000e+00 -6.06969e+00 -5.34391e+00 2.53277e+01
5.00000e+00 -5.94224e+00 -6.14837e+00 2.37635e+01
5.05000e+00 -6.26296e+00 -7.32482e+00 2.27086e+01
5.10000e+00 -6.98673e+00 -8.79702e+00 2.23682e+01
5.15000e+00 -8.01931e+00 -1.02983e+01 2.29382e+01
5.20000e+00 -9.20216e+00 -1.15662e+01 2.45144e+01
5.25000e+00 -1.02704e+01 -1.20512e+01 2.69012e+01
5.30000e+00 -1.08546e+01 -1.13085e+01 2.93987e+01
5.35000e+00 -1.06686e+01 -9.48228e+00 3.10201e+01
5.40000e+00 -9.75444e+00 -7.40680e+00 3.11892e+01
5.45000e+00 -8.48092e+00 -5.87735e+00 3.01040e+01
5.50000e+00 -7.27585e+00 -5.15192e+00 2.83475e+01
5.55000e+00 -6.41895e+00 -5.14886e+00 2.64324e+01
5.60000e+00 -6.01890e+00 -5.68818e+00 2.46889e+01
5.65000e+00 -6.07996e+00 -6.64255e+00 2.33369e+01
5.70000e+00 -6.56710e+00 -7.93584e+00 2.25712e+01
5.75000e+00 -7.42648e+00 -9.46378e+00 2.26025e+01
5.80000e+00 -8.53724e+00 -1.08845e+01 2.36005e+01
5.85000e+00 -9.69007e+00 -1.18472e+01 2.55497e+01
5.90000e+00 -1.05702e+01 -1.18100e+01 2.80435e+01
5.95000e+00 -1.08255e+01 -1.05498e+01 3.02135e+01
6.00000e+00 -1.03068e+01 -8.57116e+00 3.12022e+01
6.05000e+00 -9.21495e+00 -6.72124e+00 3.07890e+01
6.10000e+00 -7.95656e+00 -5.54127e+00 2.93791e+01
6.15000e+00 -6.89776e+00 -5.14351e+00 2.75387e+01
6.20000e+00 -6.24073e+00 -5.38338e+00 2.56950e+01
6.25000e+00 -6.04248e+00 -6.10006e+00 2.41193e+01
6.30000e+00 -6.28703e+00 -7.19354e+00 2.30129e+01
6.35000e+00 -6.93225e+00 -8.58495e+00 2.25744e+01
6.40000e+00 -7.90941e+00 -1.01214e+01 2.30115e+01
6.45000e+00 -9.06001e+00 -1.13722e+01 2.44370e+01
6.50000e+00 -1.01189e+01 -1.19233e+01 2.66745e+01
6.55000e+00 -1.07420e+01 -1.13279e+01 2.90975e+01
6.60000e+00 -1.06426e+01 -9.65759e+00 3.07727e+01
6.65000e+00 -9.82728e+00 -7.65900e+00 3.10889e+01
6.70000e+00 -8.62315e+00 -6.11262e+00 3.01581e+01
6.75000e+00 -7.44161e+00 -5.32232e+00 2.85117e+01
6.80000e+00 -6.57126e+00 -5.24834e+00 2.66584e+01
6.85000e+00 -6.13674e+00 -5.72462e+00 2.49407e+01
6.90000e+00 -6.15327e+00 -6.62051e+00 2.35865e+01
6.95000e+00 -6.59018e+00 -7.85364e+00 2.27901e+01
7.00000e+00 -7.39501e+00 -9.32062e+00 2.27545e+01
7.05000e+00 -8.45118e+00 -1.06961e+01 2.36419e+01
7.10000e+00 -9.56249e+00 -1.16637e+01 2.54463e+01
7.15000e+00 -1.04364e+01 -1.17131e+01 2.78093e+01
7.20000e+00 -1.07371e+01 -1.06018e+01 2.99365e+01
7.25000e+00 -1.03036e+01 -8.75486e+00 3.09995e+01
7.30000e+00 -9.29882e+00 -6.95481e+00 3.07255e+01
7.35000e+00 -8.09579e+00 -5.75001e+00 2.94478e+01
7.40000e+00 -7.05267e+00 -5.29545e+00 2.76999e+01
7.45000e+00 -6.38169e+00 -5.47585e+00 2.59107e+01
7.50000e+00 -6.15246e+00 -6.13706e+00 2.43604e+01
7.55000e+00 -6.35647e+00 -7.17447e+00 2.32541e+01
7.60000e+00 -6.95396e+00 -8.50449e+00 2.27865e+01
7.65000e+00 -7.87741e+00 -9.97852e+00 2.31551e+01
7.70000e+00 -8.97429e+00 -1.11878e+01 2.44658e+01
7.75000e+00 -9.99546e+00 -1.17559e+01 2.65597e+01
7.80000e+00 -1.06197e+01 -1.12586e+01 2.88678e+01
7.85000e+00 -1.05713e+01 -9.73055e+00 3.05235e+01
7.90000e+00 -9.83797e+00 -7.84023e+00 3.09217e+01
7.95000e+00 -8.71030e+00 -6.32663e+00 3.01162e+01
8.00000e+00 -7.57480e+00 -5.51232e+00 2.85829e+01
8.05000e+00 -6.71733e+00 -5.39250e+00 2.68113e+01
8.10000e+00 -6.27166e+00 -5.81995e+00 2.51468e+01
8.15000e+00 -6.26208e+00 -6.66589e+00 2.38225e+01
8.20000e+00 -6.66231e+00 -7.84261e+00 2.30323e+01
8.25000e+00 -7.42059e+00 -9.24337e+00 2.29713e+01
8.30000e+00 -8.42156e+00 -1.05511e+01 2.37883e+01
8.35000e+00 -9.47720e+00 -1.14777e+01 2.54719e+01
8.40000e+00 -1.03143e+01 -1.15532e+01 2.76895e+01
8.45000e+00 -1.06205e+01 -1.05474e+01 2.97120e+01
8.50000e+00 -1.02406e+01 -8.83552e+00 3.07681e+01
8.55000e+00 -9.31436e+00 -7.12903e+00 3.05749e+01
8.60000e+00 -8.18148e+00 -5.95129e+00 2.94100e+01
8.65000e+00 -7.18097e+00 -5.47868e+00 2.77646e+01
8.70000e+00 -6.52424e+00 -5.62314e+00 2.60547e+01
8.75000e+00 -6.28816e+00 -6.24277e+00 2.45621e+01
8.80000e+00 -6.47042e+00 -7.23203e+00 2.34939e+01
8.85000e+00 -7.03328e+00 -8.50136e+00 2.30405e+01
8.90000e+00 -7.90862e+00 -9.90006e+00 2.33868e+01
8.95000e+00 -8.94556e+00 -1.10326e+01 2.46217e+01
9.00000e+00 -9.90616e+00 -1.15591e+01 2.65829e+01
9.05000e+00 -1.04930e+01 -1.10981e+01 2.87387e+01
9.10000e+00 -1.04539e+01 -9.68450e+00 3.02956e+01
9.15000e+00 -9.77734e+00 -7.92568e+00 3.06949e+01
9.20000e+00 -8.72737e+00 -6.49774e+00 2.99681e+01
9.25000e+00 -7.65988e+00 -5.71052e+00 2.85399e+01
9.30000e+00 -6.84557e+00 -5.58049e+00 2.68672e+01
9.35000e+00 -6.41803e+00 -5.98100e+00 2.52862e+01
9.40000e+00 -6.40672e+00 -6.79013e+00 2.40300e+01
9.45000e+00 -6.78872e+00 -7.91628e+00 2.32909e+01
9.50000e+00 -7.51176e+00 -9.24544e+00 2.32542e+01
9.55000e+00 -8.45845e+00 -1.04607e+01 2.40490e+01
9.60000e+00 -9.44386e+00 -1.12963e+01 2.56421e+01
9.65000e+00 -1.02115e+01 -1.13309e+01 2.77038e+01
9.70000e+00 -1.04788e+01 -1.03779e+01 2.95598e+01
9.75000e+00 -1.01141e+01 -8.79532e+00 3.05198e+01
9.80000e+00 -9.25142e+00 -7.22334e+00 3.03348e+01
9.85000e+00 -8.20039e+00 -6.13034e+00 2.92509e+01
9.90000e+00 -7.27084e+00 -5.68817e+00 2.77117e+01
9.95000e+00 -6.66121e+00 -5.82910e+00 2.61063e+01
1.00000e+01 -6.44812e+00 -6.42696e+00 2.47088e+01
1.00500e+01 -6.63252e+00 -7.37876e+00 2.37243e+01
1.01000e+01 -7.17740e+00 -8.58782e+00 2.33369e+01
1.01500e+01 -8.01163e+00 -9.89508e+00 2.37148e+01
1.02000e+01 -8.98155e+00 -1.09105e+01 2.49175e+01
1.02500e+01 -9.85614e+00 -1.13317e+01 2.67580e+01
1.03000e+01 -1.03634e+01 -1.08409e+01 2.87230e+01
1.03500e+01 -1.02881e+01 -9.50871e+00 3.00985e+01
1.04000e+01 -9.63880e+00 -7.90046e+00 3.04099e+01
1.04500e+01 -8.66451e+00 -6.61201e+00 2.97047e+01
1.05000e+01 -7.68666e+00 -5.90948e+00 2.83660e+01
1.05500e+01 -6.94864e+00 -5.81326e+00 2.68074e+01
1.06000e+01 -6.57332e+00 -6.21560e+00 2.53437e+01
1.06500e+01 -6.58969e+00 -7.00491e+00 2.42008e+01
1.07000e+01 -6.97568e+00 -8.08651e+00 2.35661e+01
1.07500e+01 -7.67630e+00 -9.33491e+00 2.36115e+01
1.08000e+01 -8.56832e+00 -1.04260e+01 2.44368e+01
1.08500e+01 -9.46533e+00 -1.11136e+01 2.59684e+01
1.09000e+01 -1.01265e+01 -1.10376e+01 2.78584e+01
1.09500e+01 -1.03076e+01 -1.00851e+01 2.94816e+01
1.10000e+01 -9.91826e+00 -8.62610e+00 3.02531e+01
1.10500e+01 -9.10318e+00 -7.22901e+00 2.99988e+01
1.11000e+01 -8.14533e+00 -6.28082e+00 2.89581e+01
1.11500e+01 -7.31662e+00 -5.92348e+00 2.75258e+01
1.12000e+01 -6.79043e+00 -6.09990e+00 2.60521e+01
1.12500e+01 -6.63453e+00 -6.70043e+00 2.47933e+01
1.13000e+01 -6.84870e+00 -7.62641e+00 2.39466e+01
1.13500e+01 -7.39388e+00 -8.77177e+00 2.36859e+01
1.14000e+01 -8.19245e+00 -9.96302e+00 2.41543e+01
1.14500e+01 -9.08351e+00 -1.08109e+01 2.53658e+01
1.15000e+01 -9.84060e+00 -1.10580e+01 2.70877e+01
1.15500e+01 -1.02225e+01 -1.04749e+01 2.88130e+01
1.16000e+01 -1.00656e+01 -9.19841e+00 2.99208e+01
1.16500e+01 -9.41632e+00 -7.76323e+00 3.00565e+01
1.17000e+01 -8.51762e+00 -6.66846e+00 2.93155e+01
1.17500e+01 -7.65257e+00 -6.11019e+00 2.80494e+01
1.18000e+01 -7.02629e+00 -6.09625e+00 2.66214e+01
1.18500e+01 -6.74054e+00 -6.53373e+00 2.53137e+01
1.19000e+01 -6.81722e+00 -7.32196e+00 2.43380e+01
1.19500e+01 -7.23109e+00 -8.36175e+00 2.38707e+01
1.20000e+01 -7.92054e+00 -9.51088e+00 2.40627e+01
1.20500e+01 -8.75186e+00 -1.04330e+01 2.49689e+01
1.21000e+01 -9.53411e+00 -1.09060e+01 2.64549e+01
1.21500e+01 -1.00456e+01 -1.06520e+01 2.81396e+01
1.22000e+01 -1.00930e+01 -9.66122e+00 2.94534e+01
1.22500e+01 -9.64438e+00 -8.33200e+00 2.99467e+01
1.23000e+01 -8.86685e+00 -7.15333e+00 2.95528e+01
1.23500e+01 -8.01726e+00 -6.40901e+00 2.85215e+01
1.24000e+01 -7.32143e+00 -6.19162e+00 2.71995e+01
1.24500e+01 -6.91712e+00 -6.44541e+00 2.58894e+01
1.25000e+01 -6.85496e+00 -7.07496e+00 2.48208e+01
1.25500e+01 -7.12783e+00 -7.98415e+00 2.41766e+01
1.26000e+01 -7.68991e+00 -9.05288e+00 2.41113e+01
1.26500e+01 -8.44169e+00 -1.00399e+01 2.47174e+01
1.27000e+01 -9.21908e+00 -1.06656e+01 2.59395e+01
1.27500e+01 -9.81646e+00 -1.06902e+01 2.75004e+01
1.28000e+01 -1.00345e+01 -9.99803e+00 2.89146e+01
1.28500e+01 -9.79467e+00 -8.89053e+00 2.97107e+01
1.29000e+01 -9.15811e+00 -7.59453e+00 2.96575e+01
1.29500e+01 -8.34072e+00 -6.71290e+00 2.88671e+01
1.30000e+01 -7.60013e+00 -6.32038e+00 2.76721e+01
1.30500e+01 -7.10084e+00 -6.40829e+00 2.63863e+01
1.31000e+01 -6.92043e+00 -6.89428e+00 2.52580e+01
1.31500e+01 -7.07025e+00 -7.68489e+00 2.44800e+01
1.32000e+01 -7.51841e+00 -8.67306e+00 2.42121e+01
1.32500e+01 -8.19353e+00 -9.69833e+00 2.45738e+01
1.33000e+01 -8.95016e+00 -1.04172e+01 2.55638e+01
1.33500e+01 -9.59622e+00 -1.06466e+01 2.69803e+01
1.34000e+01 -9.93800e+00 -1.02078e+01 2.84202e+01
1.34500e+01 -9.84187e+00 -9.19374e+00 2.93917e+01
1.35000e+01 -9.33564e+00 -8.01497e+00 2.95901e+01
1.35500e+01 -8.60406e+00 -7.07162e+00 2.90505e+01
1.36000e+01 -7.87405e+00 -6.54660e+00 2.80294e+01
1.36500e+01 -7.32419e+00 -6.48521e+00 2.68272e+01
1.37000e+01 -7.05564e+00 -6.82990e+00 2.57010e+01
1.37500e+01 -7.09941e+00 -7.49398e+00 2.48522e+01
1.38000e+01 -7.43783e+00 -8.37831e+00 2.44432e+01
1.38500e+01 -8.01421e+00 -9.34533e+00 2.45992e+01
1.39000e+01 -8.70463e+00 -1.00901e+01 2.53469e+01
1.39500e+01 -9.34472e+00 -1.04598e+01 2.65525e+01
1.40000e+01 -9.75968e+00 -1.02535e+01 2.79053e+01
1.40500e+01 -9.80338e+00 -9.47330e+00 2.89682e+01
1.41000e+01 -9.45469e+00 -8.42598e+00 2.93977e+01
1.41500e+01 -8.83054e+00 -7.42960e+00 2.91139e+01
1.42000e+01 -8.13444e+00 -6.81143e+00 2.82891e+01
1.42500e+01 -7.55915e+00 -6.62001e+00 2.72042e+01
1.43000e+01 -7.22247e+00 -6.83057e+00 2.61168e+01
1.43500e+01 -7.17371e+00 -7.36903e+00 2.52346e+01
1.44000e+01 -7.40968e+00 -8.14383e+00 2.47235e+01
1.44500e+01 -7.88705e+00 -9.03435e+00 2.47117e+01
1.45000e+01 -8.51029e+00 -9.81507e+00 2.52548e+01
1.45500e+01 -9.13154e+00 -1.02600e+01 2.62706e+01
1.46000e+01 -9.58413e+00 -1.02160e+01 2.75080e+01
1.46500e+01 -9.72374e+00 -9.62937e+00 2.85882e+01
1.47000e+01 -9.51098e+00 -8.76990e+00 2.91766e+01
1.47500e+01 -8.99863e+00 -7.75064e+00 2.91121e+01
1.48000e+01 -8.35161e+00 -7.06994e+00 2.84726e+01
1.48500e+01 -7.77034e+00 -6.77018e+00 2.75107e+01
1.49000e+01 -7.38416e+00 -6.86097e+00 2.64758e+01
1.49500e+01 -7.25899e+00 -7.28475e+00 2.55800e+01
1.50000e+01 -7.40608e+00 -7.95834e+00 2.49930e+01
1.50500e+01 -7.79472e+00 -8.77388e+00 2.48466e+01
1.51000e+01 -8.35480e+00 -9.57776e+00 2.52203e+01
1.51500e+01 -8.95062e+00 -1.00666e+01 2.60698e+01
1.52000e+01 -9.42168e+00 -1.01425e+01 2.71886e+01
1.52500e+01 -9.63033e+00 -9.71715e+00 2.82512e+01
1.53000e+01 -9.51980e+00 -8.99408e+00 2.89359e+01
1.53500e+01 -9.10753e+00 -8.03318e+00 2.90389e+01
1.54000e+01 -8.51541e+00 -7.27956e+00 2.85611e+01
1.54500e+01 -7.93834e+00 -6.91023e+00 2.77106e+01
1.55000e+01 -7.52282e+00 -6.91380e+00 2.67349e+01
1.55500e+01 -7.34496e+00 -7.24933e+00 2.58467e+01
1.56000e+01 -7.42667e+00 -7.84195e+00 2.52183e+01
1.56500e+01 -7.74689e+00 -8.59287e+00 2.49842e+01
1.57000e+01 -8.24632e+00 -9.36458e+00 2.52308e+01
1.57500e+01 -8.80350e+00 -9.87503e+00 2.59358e+01
1.58000e+01 -9.27360e+00 -1.00380e+01 2.69352e+01
1.58500e+01 -9.52711e+00 -9.74652e+00 2.79526e+01
1.59000e+01 -9.49760e+00 -9.15387e+00 2.86903e+01
1.59500e+01 -9.17532e+00 -8.26834e+00 2.89228e+01
1.60000e+01 -8.65165e+00 -7.51630e+00 2.85978e+01
1.60500e+01 -8.10374e+00 -7.09171e+00 2.78769e+01
1.61000e+01 -7.67716e+00 -7.01110e+00 2.69846e+01
1.61500e+01 -7.45715e+00 -7.25387e+00 2.61275e+01
1.62000e+01 -7.47709e+00 -7.75643e+00 2.54781e+01
1.62500e+01 -7.72663e+00 -8.42951e+00 2.51719e+01
1.63000e+01 -8.15777e+00 -9.15078e+00 2.52998e+01
1.63500e+01 -8.68417e+00 -9.75522e+00 2.58799e+01
1.64000e+01 -9.16157e+00 -9.96052e+00 2.67889e+01
1.64500e+01 -9.44492e+00 -9.74911e+00 2.77618e+01
1.65000e+01 -9.46765e+00 -9.24321e+00 2.85194e+01
1.65500e+01 -9.22651e+00 -8.50909e+00 2.88514e+01
1.66000e+01 -8.77621e+00 -7.74150e+00 2.86696e+01
1.66500e+01 -8.24433e+00 -7.20160e+00 2.80543e+01
1.67000e+01 -7.78843e+00 -7.03929e+00 2.72076e+01
1.67500e+01 -7.51859e+00 -7.20289e+00 2.63471e+01
1.68000e+01 -7.47953e+00 -7.63853e+00 2.56510e+01
1.68500e+01 -7.67089e+00 -8.26450e+00 2.52615e+01
1.69000e+01 -8.05429e+00 -8.96920e+00 2.52796e+01
1.69500e+01 -8.55416e+00 -9.60093e+00 2.57426e+01
1.70000e+01 -9.03699e+00 -9.88375e+00 2.65597e+01
1.70500e+01 -9.36254e+00 -9.78485e+00 2.75033e+01
1.71000e+01 -9.43520e+00 -9.29360e+00 2.82878e+01
1.71500e+01 -9.24706e+00 -8.64904e+00 2.86893e+01
1.72000e+01 -8.85396e+00 -7.92102e+00 2.86166e+01
1.72500e+01 -8.36100e+00 -7.36882e+00 2.81138e+01
1.73000e+01 -7.91557e+00 -7.15833e+00 2.73561e+01
1.73500e+01 -7.62884e+00 -7.25591e+00 2.65484e+01
1.74000e+01 -7.55205e+00 -7.62003e+00 2.58650e+01
1.74500e+01 -7.69275e+00 -8.17748e+00 2.54470e+01
1.75000e+01 -8.02086e+00 -8.82680e+00 2.53962e+01
1.75500e+01 -8.47087e+00 -9.43143e+00 2.57569e+01
1.76000e+01 -8.94262e+00 -9.82707e+00 2.64825e+01
1.76500e+01 -9.29167e+00 -9.77270e+00 2.73820e+01
1.77000e+01 -9.39972e+00 -9.33920e+00 2.81652e+01
1.77500e+01 -9.25402e+00 -8.74068e+00 2.86070e+01
1.78000e+01 -8.89896e+00 -8.02988e+00 2.85988e+01
1.78500e+01 -8.42920e+00 -7.46467e+00 2.81614e+01
1.79000e+01 -7.98802e+00 -7.22087e+00 2.74529e+01
1.79500e+01 -7.68853e+00 -7.27621e+00 2.66709e+01
1.80000e+01 -7.58697e+00 -7.59712e+00 2.59881e+01
1.80500e+01 -7.69644e+00 -8.11587e+00 2.55463e+01
1.81000e+01 -7.99238e+00 -8.73693e+00 2.54495e+01
1.81500e+01 -8.41540e+00 -9.33184e+00 2.57479e+01
1.82000e+01 -8.87247e+00 -9.74452e+00 2.64078e+01
1.82500e+01 -9.22551e+00 -9.73555e+00 2.72585e+01
1.83000e+01 -9.35793e+00 -9.36372e+00 2.80296e+01
1.83500e+01 -9.25069e+00 -8.82046e+00 2.85023e+01
1.84000e+01 -8.94583e+00 -8.18570e+00 2.85673e+01
1.84500e+01 -8.52722e+00 -7.65243e+00 2.82322e+01
1.85000e+01 -8.11023e+00 -7.35196e+00 2.76166e+01
1.85500e+01 -7.79832e+00 -7.33101e+00 2.68889e+01
1.86000e+01 -7.64757e+00 -7.52373e+00 2.62053e+01
1.86500e+01 -7.68981e+00 -7.97708e+00 2.57071e+01
1.87000e+01 -7.92385e+00 -8.55625e+00 2.55153e+01
1.87500e+01 -8.30029e+00 -9.14639e+00 2.56946e+01
1.88000e+01 -8.73746e+00 -9.60363e+00 2.62372e+01
1.88500e+01 -9.10673e+00 -9.68784e+00 2.70095e+01
1.89000e+01 -9.29191e+00 -9.43298e+00 2.77745e+01
1.89500e+01 -9.26017e+00 -8.98820e+00 2.83202e+01
1.90000e+01 -9.02916e+00 -8.39818e+00 2.85109e+01
1.90500e+01 -8.65946e+00 -7.84716e+00 2.83101e+01
1.91000e+01 -8.25448e+00 -7.48244e+00 2.77995e+01
1.91500e+01 -7.91911e+00 -7.37508e+00 2.71282e+01
1.92000e+01 -7.71909e+00 -7.47908e+00 2.64480e+01
1.92500e+01 -7.69856e+00 -7.85490e+00 2.59030e+01
1.93000e+01 -7.86840e+00 -8.37891e+00 2.56215e+01
1.93500e+01 -8.19130e+00 -8.94940e+00 2.56808e+01
1.94000e+01 -8.59836e+00 -9.43605e+00 2.60961e+01
1.94500e+01 -8.97244e+00 -9.60283e+00 2.67695e+01
1.95000e+01 -9.22207e+00 -9.55961e+00 2.75262e+01
1.95500e+01 -9.26706e+00 -9.10733e+00 2.81455e+01
1.96000e+01 -9.09260e+00 -8.56757e+00 2.84366e+01
1.96500e+01 -8.76564e+00 -8.01371e+00 2.83501e+01
1.97000e+01 -8.37568e+00 -7.60279e+00 2.79347e+01
1.97500e+01 -8.02558e+00 -7.42583e+00 2.73197e+01
1.98000e+01 -7.79801e+00 -7.50281e+00 2.66614e+01
1.98500e+01 -7.72905e+00 -7.75513e+00 2.60956e+01
1.99000e+01 -7.83500e+00 -8.22340e+00 2.57416e+01
1.99500e+01 -8.10306e+00 -8.76747e+00 2.56963e+01
2.00000e+01 -8.47504e+00 -9.26971e+00 2.59939e+01
2.00500e+01 -8.86500e+00 -9.59546e+00 2.65905e+01
2.01000e+01 -9.17047e+00 -9.63020e+00 2.73473e+01
2.01500e+01 -9.27838e+00 -9.24319e+00 2.80264e+01
2.02000e+01 -9.15980e+00 -8.72838e+00 2.84152e+01
2.02500e+01 -8.86622e+00 -8.15158e+00 2.84293e+01
2.03000e+01 -8.47939e+00 -7.68276e+00 2.80871e+01
2.03500e+01 -8.10482e+00 -7.43423e+00 2.75028e+01
2.04000e+01 -7.83464e+00 -7.44365e+00 2.68320e+01
2.04500e+01 -7.71618e+00 -7.64342e+00 2.62172e+01
2.05000e+01 -7.77593e+00 -8.08125e+00 2.57872e+01
2.05500e+01 -8.00985e+00 -8.62338e+00 2.56513e+01
2.06000e+01 -8.36752e+00 -9.15793e+00 2.58612e+01
2.06500e+01 -8.76900e+00 -9.55022e+00 2.63963e+01
2.07000e+01 -9.11282e+00 -9.67255e+00 2.71416e+01
2.07500e+01 -9.29859e+00 -9.46014e+00 2.78949e+01
2.08000e+01 -9.26310e+00 -8.96135e+00 2.84281e+01
2.08500e+01 -9.01136e+00 -8.33218e+00 2.85818e+01
2.09000e+01 -8.61852e+00 -7.76535e+00 2.83294e+01
2.09500e+01 -8.19830e+00 -7.40764e+00 2.77673e+01
2.10000e+01 -7.86013e+00 -7.32339e+00 2.70556e+01
2.10500e+01 -7.66956e+00 -7.45908e+00 2.63523e+01
2.11000e+01 -7.66796e+00 -7.86924e+00 2.58039e+01
2.11500e+01 -7.86249e+00 -8.42542e+00 2.55392e+01
2.12000e+01 -8.21155e+00 -9.02014e+00 2.56344e+01
2.12500e+01 -8.64098e+00 -9.51557e+00 2.60998e+01
2.13000e+01 -9.02749e+00 -9.66893e+00 2.68260e+01
2.13500e+01 -9.27446e+00 -9.58989e+00 2.76216e+01
2.14000e+01 -9.32117e+00 -9.18333e+00 2.82756e+01
2.14500e+01 -9.14060e+00 -8.57350e+00 2.85904e+01
2.15000e+01 -8.77234e+00 -7.90695e+00 2.84740e+01
2.15500e+01 -8.32982e+00 -7.46420e+00 2.79852e+01
2.16000e+01 -7.94263e+00 -7.28917e+00 2.72874e+01
2.16500e+01 -7.69935e+00 -7.39505e+00 2.65555e+01
2.17000e+01 -7.64683e+00 -7.74278e+00 2.59482e+01
2.17500e+01 -7.79101e+00 -8.26170e+00 2.55939e+01
2.18000e+01 -8.10181e+00 -8.85307e+00 2.55817e+01
2.18500e+01 -8.51552e+00 -9.38744e+00 2.59428e+01
2.19000e+01 -8.93772e+00 -9.71652e+00 2.66216e+01
2.19500e+01 -9.25619e+00 -9.71726e+00 2.74568e+01
2.20000e+01 -9.35144e+00 -9.26505e+00 2.81824e+01
2.20500e+01 -9.19683e+00 -8.67654e+00 2.85685e+01
2.21000e+01 -8.84520e+00 -7.99692e+00 2.85220e+01
2.21500e+01 -8.40209e+00 -7.51728e+00 2.80831e+01
2.22000e+01 -7.99765e+00 -7.29636e+00 2.74068e+01
2.22500e+01 -7.72607e+00 -7.35870e+00 2.66684e+01
2.23000e+01 -7.63062e+00 -7.62401e+00 2.60206e+01
2.23500e+01 -7.73098e+00 -8.12992e+00 2.55966e+01
2.24000e+01 -8.01512e+00 -8.73283e+00 2.55067e+01
2.24500e+01 -8.42329e+00 -9.30766e+00 2.57989e+01
2.25000e+01 -8.86400e+00 -9.70388e+00 2.64387e+01
2.25500e+01 -9.20267e+00 -9.68892e+00 2.72592e+01
2.26000e+01 -9.32713e+00 -9.32597e+00 2.79990e+01
2.26500e+01 -9.22144e+00 -8.80426e+00 2.84504e+01
2.27000e+01 -8.92729e+00 -8.19561e+00 2.85109e+01
2.27500e+01 -8.52476e+00 -7.68406e+00 2.81877e+01
2.28000e+01 -8.12411e+00 -7.39577e+00 2.75948e+01
2.28500e+01 -7.82471e+00 -7.37675e+00 2.68939e+01
2.29000e+01 -7.68036e+00 -7.56258e+00 2.62358e+01
2.29500e+01 -7.72222e+00 -8.00199e+00 2.57574e+01
2.30000e+01 -7.94933e+00 -8.56183e+00 2.55762e+01
2.30500e+01 -8.31324e+00 -9.12976e+00 2.57538e+01
2.31000e+01 -8.73428e+00 -9.56667e+00 2.62802e+01
2.31500e+01 -9.08739e+00 -9.63933e+00 2.70235e+01
2.32000e+01 -9.26124e+00 -9.38761e+00 2.77544e+01
2.32500e+01 -9.22717e+00 -8.96098e+00 2.82725e+01
2.33000e+01 -9.00399e+00 -8.39760e+00 2.84510e+01
2.33500e+01 -8.64958e+00 -7.87212e+00 2.82561e+01
2.34000e+01 -8.26232e+00 -7.52467e+00 2.77657e+01
2.34500e+01 -7.94221e+00 -7.42378e+00 2.71218e+01
2.35000e+01 -7.75180e+00 -7.52414e+00 2.64697e+01
2.35500e+01 -7.73381e+00 -7.88795e+00 2.59487e+01
2.36000e+01 -7.89899e+00 -8.39329e+00 2.56830e+01
2.36500e+01 -8.21070e+00 -8.94076e+00 2.57459e+01
2.37000e+01 -8.60169e+00 -9.40422e+00 2.61498e+01
2.37500e+01 -8.97870e+00 -9.64898e+00 2.68208e+01
2.38000e+01 -9.23825e+00 -9.57788e+00 2.75907e+01
2.38500e+01 -9.27753e+00 -9.09516e+00 2.82093e+01
2.39000e+01 -9.08857e+00 -8.53070e+00 2.84829e+01
2.39500e+01 -8.74566e+00 -7.96480e+00 2.83674e+01
2.40000e+01 -8.34431e+00 -7.55583e+00 2.79207e+01
2.40500e+01 -7.99050e+00 -7.39155e+00 2.72798e+01
2.41000e+01 -7.76711e+00 -7.48727e+00 2.66055e+01
2.41500e+01 -7.70862e+00 -7.76047e+00 2.60357e+01
2.42000e+01 -7.82903e+00 -8.24859e+00 2.56900e+01
2.42500e+01 -8.11285e+00 -8.80814e+00 2.56645e+01
2.43000e+01 -8.49881e+00 -9.31735e+00 2.59909e+01
2.43500e+01 -8.89743e+00 -9.63751e+00 2.66194e+01
2.44000e+01 -9.20298e+00 -9.65297e+00 2.74017e+01
2.44500e+01 -9.30119e+00 -9.23778e+00 2.80903e+01
2.45000e+01 -9.16553e+00 -8.69590e+00 2.84687e+01
2.45500e+01 -8.85295e+00 -8.10255e+00 2.84569e+01
2.46000e+01 -8.45112e+00 -7.63152e+00 2.80825e+01
2.46500e+01 -8.06934e+00 -7.39308e+00 2.74692e+01
2.47000e+01 -7.80055e+00 -7.42033e+00 2.67782e+01
2.47500e+01 -7.69080e+00 -7.64136e+00 2.61549e+01
2.48000e+01 -7.76432e+00 -8.10050e+00 2.57291e+01
2.48500e+01 -8.01441e+00 -8.66077e+00 2.56099e+01
2.49000e+01 -8.38764e+00 -9.20621e+00 2.58471e+01
2.49500e+01 -8.80044e+00 -9.59751e+00 2.64152e+01
2.50000e+01 -9.14765e+00 -9.70431e+00 2.71905e+01


==> lorenz_dqn.dat <==
0.00000e+00 0.00000e+00 2.66000e+02 2.99951e+02 2.32049e+02 2.66000e+02 2.99951e+02 2.32049e+02
6.40000e+02 1.00000e+00 2.30333e+02 2.49065e+02 2.11601e+02 2.66000e+02 2.99951e+02 2.32049e+02
1.28000e+03 2.00000e+00 2.47333e+02 2.57143e+02 2.37524e+02 2.66000e+02 2.99951e+02 2.32049e+02
1.92000e+03 3.00000e+00 3.16667e+02 3.44955e+02 2.88378e+02 2.66000e+02 2.99951e+02 2.32049e+02
2.56000e+03 5.00000e+00 2.85667e+02 2.99386e+02 2.71947e+02 2.65997e+02 2.99945e+02 2.32050e+02
3.20000e+03 6.00000e+00 2.85667e+02 2.91402e+02 2.79932e+02 2.65982e+02 2.99906e+02 2.32057e+02
3.84000e+03 7.00000e+00 2.58000e+02 3.06256e+02 2.09744e+02 2.65929e+02 2.99758e+02 2.32099e+02
4.48000e+03 8.00000e+00 2.57333e+02 2.87996e+02 2.26670e+02 2.65816e+02 2.99378e+02 2.32255e+02
5.12000e+03 1.00000e+01 2.98667e+02 3.27306e+02 2.70027e+02 2.65651e+02 2.98623e+02 2.32679e+02
5.76000e+03 1.10000e+01 2.88667e+02 3.24035e+02 2.53299e+02 2.65482e+02 2.97385e+02 2.33579e+02
6.40000e+03 1.20000e+01 2.57000e+02 2.85296e+02 2.28704e+02 2.65386e+02 2.95613e+02 2.35158e+02
7.04000e+03 1.40000e+01 2.99667e+02 3.11786e+02 2.87547e+02 2.65440e+02 2.93332e+02 2.37548e+02
7.68000e+03 1.50000e+01 2.86000e+02 3.02083e+02 2.69917e+02 2.65701e+02 2.90643e+02 2.40759e+02
8.32000e+03 1.60000e+01 2.64000e+02 2.88097e+02 2.39903e+02 2.66198e+02 2.87720e+02 2.44676e+02
8.96000e+03 1.70000e+01 2.55000e+02 2.96857e+02 2.13143e+02 2.66929e+02 2.84780e+02 2.49077e+02
9.60000e+03 1.90000e+01 2.56000e+02 2.88537e+02 2.23463e+02 2.67841e+02 2.82033e+02 2.53649e+02
1.02400e+04 2.00000e+01 2.86667e+02 3.26073e+02 2.47260e+02 2.68845e+02 2.79654e+02 2.58036e+02
1.08800e+04 2.10000e+01 2.54333e+02 3.17928e+02 1.90739e+02 2.69831e+02 2.77763e+02 2.61899e+02
1.15200e+04 2.30000e+01 2.72000e+02 2.98420e+02 2.45580e+02 2.70696e+02 2.76407e+02 2.64985e+02
1.21600e+04 2.40000e+01 2.35333e+02 2.64663e+02 2.06004e+02 2.71354e+02 2.75517e+02 2.67191e+02
1.28000e+04 2.50000e+01 2.73000e+02 3.06437e+02 2.39563e+02 2.71745e+02 2.74875e+02 2.68616e+02
1.34400e+04 2.60000e+01 3.02667e+02 3.45564e+02 2.59769e+02 2.71843e+02 2.74177e+02 2.69509e+02
1.40800e+04 2.80000e+01 2.58333e+02 3.27617e+02 1.89050e+02 2.71653e+02 2.73290e+02 2.70017e+02
1.47200e+04 2.90000e+01 2.35000e+02 2.79392e+02 1.90608e+02 2.71205e+02 2.72870e+02 2.69539e+02
1.53600e+04 3.00000e+01 2.64667e+02 2.81246e+02 2.48087e+02 2.70545e+02 2.73618e+02 2.67472e+02
1.60000e+04 3.20000e+01 2.30667e+02 2.41038e+02 2.20296e+02 2.69737e+02 2.74952e+02 2.64523e+02
1.66400e+04 3.30000e+01 2.64333e+02 2.95428e+02 2.33238e+02 2.68854e+02 2.76479e+02 2.61228e+02
1.72800e+04 3.40000e+01 3.24333e+02 3.67772e+02 2.80895e+02 2.67958e+02 2.77901e+02 2.58015e+02
1.79200e+04 3.50000e+01 2.56667e+02 3.06742e+02 2.06591e+02 2.67090e+02 2.78913e+02 2.55267e+02
1.85600e+04 3.70000e+01 2.55000e+02 2.91396e+02 2.18604e+02 2.66267e+02 2.79286e+02 2.53248e+02
1.92000e+04 3.80000e+01 2.27667e+02 2.53568e+02 2.01765e+02 2.65498e+02 2.78944e+02 2.52053e+02
1.98400e+04 3.90000e+01 2.49000e+02 2.73993e+02 2.24007e+02 2.64805e+02 2.78008e+02 2.51602e+02
2.04800e+04 4.00000e+01 2.83333e+02 3.41668e+02 2.24999e+02 2.64236e+02 2.76755e+02 2.51717e+02
2.11200e+04 4.20000e+01 2.91333e+02 3.29511e+02 2.53155e+02 2.63860e+02 2.75509e+02 2.52211e+02
2.17600e+04 4.30000e+01 3.19000e+02 3.53244e+02 2.84756e+02 2.63727e+02 2.74501e+02 2.52953e+02
2.24000e+04 4.40000e+01 2.69667e+02 3.25382e+02 2.13951e+02 2.63835e+02 2.73798e+02 2.53872e+02
2.30400e+04 4.60000e+01 2.74333e+02 3.11088e+02 2.37579e+02 2.64124e+02 2.73331e+02 2.54917e+02
2.36800e+04 4.70000e+01 2.45667e+02 3.23471e+02 1.67862e+02 2.64524e+02 2.72998e+02 2.56050e+02
2.43200e+04 4.80000e+01 3.02333e+02 3.67767e+02 2.36900e+02 2.65000e+02 2.72742e+02 2.57258e+02
2.49600e+04 4.90000e+01 3.41333e+02 3.84672e+02 2.97995e+02 2.65580e+02 2.72581e+02 2.58579e+02
2.56000e+04 5.10000e+01 2.26667e+02 2.74390e+02 1.78943e+02 2.66323e+02 2.72575e+02 2.60072e+02
2.62400e+04 5.20000e+01 2.75667e+02 3.11157e+02 2.40176e+02 2.67271e+02 2.72782e+02 2.61761e+02
2.68800e+04 5.30000e+01 2.38000e+02 2.73014e+02 2.02986e+02 2.68423e+02 2.73239e+02 2.63606e+02
2.75200e+04 5.50000e+01 2.85000e+02 3.26409e+02 2.43591e+02 2.69742e+02 2.73993e+02 2.65490e+02
2.81600e+04 5.60000e+01 2.36000e+02 2.42481e+02 2.29519e+02 2.71175e+02 2.75153e+02 2.67197e+02
2.88000e+04 5.70000e+01 2.80333e+02 2.85583e+02 2.75084e+02 2.72647e+02 2.76850e+02 2.68445e+02
2.94400e+04 5.80000e+01 3.17333e+02 3.31624e+02 3.03043e+02 2.74047e+02 2.79029e+02 2.69065e+02
3.00800e+04 6.00000e+01 3.51333e+02 3.60290e+02 3.42377e+02 2.75224e+02 2.81375e+02 2.69073e+02
3.07200e+04 6.10000e+01 2.93333e+02 3.75781e+02 2.10886e+02 2.76025e+02 2.83500e+02 2.68550e+02
3.13600e+04 6.20000e+01 2.01333e+02 2.19321e+02 1.83346e+02 2.76340e+02 2.85105e+02 2.67576e+02
3.20000e+04 6.40000e+01 2.95667e+02 3.26546e+02 2.64787e+02 2.76157e+02 2.86040e+02 2.66274e+02
3.26400e+04 6.50000e+01 2.16333e+02 2.80429e+02 1.52238e+02 2.75589e+02 2.86330e+02 2.64847e+02
3.32800e+04 6.60000e+01 3.34667e+02 3.59517e+02 3.09816e+02 2.74857e+02 2.86144e+02 2.63571e+02
3.39200e+04 6.70000e+01 2.52667e+02 3.10875e+02 1.94458e+02 2.74212e+02 2.85699e+02 2.62724e+02
3.45600e+04 6.90000e+01 2.86333e+02 3.08156e+02 2.64511e+02 2.73822e+02 2.85146e+02 2.62498e+02
3.52000e+04 7.00000e+01 2.34667e+02 2.87766e+02 1.81567e+02 2.73727e+02 2.84521e+02 2.62933e+02
3.58400e+04 7.10000e+01 2.61333e+02 2.92245e+02 2.30421e+02 2.73846e+02 2.83769e+02 2.63924e+02
3.64800e+04 7.20000e+01 2.87333e+02 3.35120e+02 2.39547e+02 2.74045e+02 2.82810e+02 2.65280e+02
3.71200e+04 7.40000e+01 2.22667e+02 2.34107e+02 2.11226e+02 2.74199e+02 2.81589e+02 2.66809e+02
3.77600e+04 7.50000e+01 3.07667e+02 3.51745e+02 2.63588e+02 2.74223e+02 2.80087e+02 2.68360e+02
3.84000e+04 7.60000e+01 2.56000e+02 3.15850e+02 1.96150e+02 2.74075e+02 2.78330e+02 2.69820e+02
3.90400e+04 7.80000e+01 2.68000e+02 2.73715e+02 2.62285e+02 2.73733e+02 2.76376e+02 2.71091e+02
3.96800e+04 7.90000e+01 2.85667e+02 3.00097e+02 2.71237e+02 2.73183e+02 2.74315e+02 2.72052e+02
4.03200e+04 8.00000e+01 2.66000e+02 2.84833e+02 2.47167e+02 2.72410e+02 2.73068e+02 2.71752e+02
4.09600e+04 8.10000e+01 2.69667e+02 2.82325e+02 2.57009e+02 2.71415e+02 2.73315e+02 2.69515e+02
4.16000e+04 8.30000e+01 2.36667e+02 2.70542e+02 2.02791e+02 2.70238e+02 2.73469e+02 2.67006e+02
4.22400e+04 8.40000e+01 2.91000e+02 3.16469e+02 2.65531e+02 2.68964e+02 2.73586e+02 2.64343e+02
4.28800e+04 8.50000e+01 2.51667e+02 2.77361e+02 2.25972e+02 2.67715e+02 2.73809e+02 2.61621e+02
4.35200e+04 8.70000e+01 2.51667e+02 2.54758e+02 2.48575e+02 2.66616e+02 2.74229e+02 2.59003e+02
4.41600e+04 8.80000e+01 3.09667e+02 3.38072e+02 2.81261e+02 2.65772e+02 2.74856e+02 2.56687e+02
4.48000e+04 8.90000e+01 2.69333e+02 3.25436e+02 2.13230e+02 2.65235e+02 2.75617e+02 2.54853e+02
4.54400e+04 9.00000e+01 2.59333e+02 3.05531e+02 2.13136e+02 2.65010e+02 2.76385e+02 2.53635e+02
4.60800e+04 9.20000e+01 2.55667e+02 3.21095e+02 1.90238e+02 2.65069e+02 2.77013e+02 2.53125e+02
4.67200e+04 9.30000e+01 2.68667e+02 3.07895e+02 2.29438e+02 2.65379e+02 2.77386e+02 2.53371e+02
4.73600e+04 9.40000e+01 3.01000e+02 3.39910e+02 2.62090e+02 2.65912e+02 2.77433e+02 2.54391e+02
4.80000e+04 9.60000e+01 2.69333e+02 2.91384e+02 2.47283e+02 2.66651e+02 2.77127e+02 2.56175e+02
4.86400e+04 9.70000e+01 2.93667e+02 3.45412e+02 2.41922e+02 2.67573e+02 2.76486e+02 2.58660e+02
4.92800e+04 9.80000e+01 3.01000e+02 3.22182e+02 2.79818e+02 2.68641e+02 2.75574e+02 2.61709e+02
4.99200e+04 9.90000e+01 2.83333e+02 3.19705e+02 2.46962e+02 2.69806e+02 2.74502e+02 2.65109e+02
5.05600e+04 1.01000e+02 2.16667e+02 2.73672e+02 1.59662e+02 2.71006e+02 2.73445e+02 2.68568e+02
5.12000e+04 1.02000e+02 2.63333e+02 2.84630e+02 2.42036e+02 2.72188e+02 2.73239e+02 2.71137e+02
5.18400e+04 1.03000e+02 2.53667e+02 2.98576e+02 2.08757e+02 2.73315e+02 2.75812e+02 2.70818e+02
5.24800e+04 1.04000e+02 2.88000e+02 3.17676e+02 2.58324e+02 2.74369e+02 2.78744e+02 2.69994e+02
5.31200e+04 1.06000e+02 2.87667e+02 3.27352e+02 2.47982e+02 2.75334e+02 2.81501e+02 2.69167e+02
5.37600e+04 1.07000e+02 2.71667e+02 2.88644e+02 2.54690e+02 2.76159e+02 2.83964e+02 2.68354e+02
5.44000e+04 1.08000e+02 2.90667e+02 3.22649e+02 2.58684e+02 2.76753e+02 2.85942e+02 2.67564e+02
5.50400e+04 1.10000e+02 3.04000e+02 3.29495e+02 2.78505e+02 2.77015e+02 2.87233e+02 2.66798e+02
5.56800e+04 1.11000e+02 2.50667e+02 2.83391e+02 2.17942e+02 2.76883e+02 2.87725e+02 2.66041e+02
5.63200e+04 1.12000e+02 2.73667e+02 2.90878e+02 2.56456e+02 2.76366e+02 2.87454e+02 2.65278e+02
5.69600e+04 1.13000e+02 3.15000e+02 3.44676e+02 2.85324e+02 2.75561e+02 2.86600e+02 2.64522e+02
5.76000e+04 1.15000e+02 2.62000e+02 3.14707e+02 2.09293e+02 2.74627e+02 2.85438e+02 2.63816e+02
5.82400e+04 1.16000e+02 2.44333e+02 2.86455e+02 2.02212e+02 2.73745e+02 2.84255e+02 2.63236e+02
5.88800e+04 1.17000e+02 2.64000e+02 2.88262e+02 2.39738e+02 2.73070e+02 2.83274e+02 2.62866e+02
5.95200e+04 1.19000e+02 2.35333e+02 2.73037e+02 1.97630e+02 2.72705e+02 2.82607e+02 2.62802e+02
6.01600e+04 1.20000e+02 2.99333e+02 3.17116e+02 2.81551e+02 2.72685e+02 2.82244e+02 2.63126e+02
6.08000e+04 1.21000e+02 2.92333e+02 3.08547e+02 2.76119e+02 2.72977e+02 2.82079e+02 2.63874e+02
6.14400e+04 1.22000e+02 3.02000e+02 3.53614e+02 2.50386e+02 2.73475e+02 2.81952e+02 2.64999e+02
6.20800e+04 1.24000e+02 2.86000e+02 3.00166e+02 2.71834e+02 2.74025e+02 2.81704e+02 2.66346e+02
6.27200e+04 1.25000e+02 3.26667e+02 3.49967e+02 3.03367e+02 2.74460e+02 2.81240e+02 2.67681e+02
6.33600e+04 1.26000e+02 2.92000e+02 3.34575e+02 2.49425e+02 2.74663e+02 2.80571e+02 2.68754e+02
6.40000e+04 1.28000e+02 2.89667e+02 3.06446e+02 2.72887e+02 2.74598e+02 2.79810e+02 2.69386e+02
6.46400e+04 1.29000e+02 2.88667e+02 3.26211e+02 2.51123e+02 2.74321e+02 2.79075e+02 2.69568e+02
6.52800e+04 1.30000e+02 2.30667e+02 2.84767e+02 1.76566e+02 2.73953e+02 2.78388e+02 2.69518e+02
6.59200e+04 1.31000e+02 3.03000e+02 3.10257e+02 2.95743e+02 2.73645e+02 2.77699e+02 2.69591e+02
6.65600e+04 1.33000e+02 2.61667e+02 2.89718e+02 2.33615e+02 2.73553e+02 2.76997e+02 2.70108e+02
6.72000e+04 1.34000e+02 2.73000e+02 2.87445e+02 2.58555e+02 2.73792e+02 2.76328e+02 2.71256e+02
6.78400e+04 1.35000e+02 2.99667e+02 3.20085e+02 2.79249e+02 2.74406e+02 2.75758e+02 2.73053e+02
6.84800e+04 1.36000e+02 2.66000e+02 2.96210e+02 2.35790e+02 2.75345e+02 2.75821e+02 2.74868e+02
6.91200e+04 1.38000e+02 2.91667e+02 3.14938e+02 2.68395e+02 2.76488e+02 2.78382e+02 2.74594e+02
6.97600e+04 1.39000e+02 2.81000e+02 3.20505e+02 2.41495e+02 2.77679e+02 2.81271e+02 2.74086e+02
7.04000e+04 1.40000e+02 2.84333e+02 3.13503e+02 2.55163e+02 2.78770e+02 2.84012e+02 2.73527e+02
7.10400e+04 1.42000e+02 2.99333e+02 3.06742e+02 2.91925e+02 2.79658e+02 2.86328e+02 2.72988e+02
7.16800e+04 1.43000e+02 2.39000e+02 2.64665e+02 2.13335e+02 2.80307e+02 2.88009e+02 2.72604e+02
7.23200e+04 1.44000e+02 3.02000e+02 3.34619e+02 2.69381e+02 2.80741e+02 2.88939e+02 2.72544e+02
7.29600e+04 1.45000e+02 3.42333e+02 3.69183e+02 3.15484e+02 2.81030e+02 2.89098e+02 2.72961e+02
7.36000e+04 1.47000e+02 2.70333e+02 3.04997e+02 2.35670e+02 2.81255e+02 2.88566e+02 2.73945e+02
7.42400e+04 1.48000e+02 3.06333e+02 3.31424e+02 2.81242e+02 2.81487e+02 2.87486e+02 2.75489e+02
7.48800e+04 1.49000e+02 3.27000e+02 3.39329e+02 3.14671e+02 2.81767e+02 2.86051e+02 2.77484e+02
7.55200e+04 1.51000e+02 2.95333e+02 3.60859e+02 2.29808e+02 2.82120e+02 2.84572e+02 2.79668e+02
7.61600e+04 1.52000e+02 2.85667e+02 3.53048e+02 2.18285e+02 2.82568e+02 2.84122e+02 2.81014e+02
7.68000e+04 1.53000e+02 2.86000e+02 3.33124e+02 2.38876e+02 2.83136e+02 2.85939e+02 2.80332e+02
7.74400e+04 1.54000e+02 2.72000e+02 2.80287e+02 2.63713e+02 2.83841e+02 2.88276e+02 2.79405e+02
7.80800e+04 1.56000e+02 3.13333e+02 3.60692e+02 2.65974e+02 2.84678e+02 2.90489e+02 2.78867e+02
7.87200e+04 1.57000e+02 2.24000e+02 2.43253e+02 2.04747e+02 2.85605e+02 2.92443e+02 2.78767e+02
7.93600e+04 1.58000e+02 2.70000e+02 3.14967e+02 2.25033e+02 2.86545e+02 2.94108e+02 2.78982e+02
8.00000e+04 1.60000e+02 2.52333e+02 2.93977e+02 2.10689e+02 2.87405e+02 2.95489e+02 2.79322e+02
8.06400e+04 1.61000e+02 2.60333e+02 2.94591e+02 2.26076e+02 2.88108e+02 2.96579e+02 2.79636e+02
8.12800e+04 1.62000e+02 3.07333e+02 3.18598e+02 2.96069e+02 2.88598e+02 2.97335e+02 2.79860e+02
8.19200e+04 1.63000e+02 2.67333e+02 2.98105e+02 2.36562e+02 2.88840e+02 2.97681e+02 2.79998e+02
8.25600e+04 1.65000e+02 2.87000e+02 3.12311e+02 2.61689e+02 2.88803e+02 2.97539e+02 2.80068e+02
8.32000e+04 1.66000e+02 2.76667e+02 3.42845e+02 2.10488e+02 2.88460e+02 2.96853e+02 2.80068e+02
8.38400e+04 1.67000e+02 2.95667e+02 3.17119e+02 2.74214e+02 2.87800e+02 2.95609e+02 2.79991e+02
8.44800e+04 1.68000e+02 2.81333e+02 3.35625e+02 2.27042e+02 2.86841e+02 2.93835e+02 2.79846e+02
8.51200e+04 1.70000e+02 2.61333e+02 3.14433e+02 2.08234e+02 2.85641e+02 2.91609e+02 2.79673e+02
8.57600e+04 1.71000e+02 2.91667e+02 3.05934e+02 2.77399e+02 2.84292e+02 2.89076e+02 2.79507e+02
8.64000e+04 1.72000e+02 3.12333e+02 3.33315e+02 2.91352e+02 2.82904e+02 2.86534e+02 2.79275e+02
8.70400e+04 1.74000e+02 2.50333e+02 3.15716e+02 1.84951e+02 2.81592e+02 2.84615e+02 2.78569e+02
8.76800e+04 1.75000e+02 3.00000e+02 3.50938e+02 2.49062e+02 2.80444e+02 2.84007e+02 2.76882e+02
8.83200e+04 1.76000e+02 3.12333e+02 3.58883e+02 2.65783e+02 2.79514e+02 2.84397e+02 2.74631e+02
8.89600e+04 1.77000e+02 3.19333e+02 3.52503e+02 2.86164e+02 2.78823e+02 2.85171e+02 2.72474e+02
8.96000e+04 1.79000e+02 3.05667e+02 3.48596e+02 2.62738e+02 2.78375e+02 2.86013e+02 2.70737e+02
9.02400e+04 1.80000e+02 2.49667e+02 3.05046e+02 1.94287e+02 2.78165e+02 2.86808e+02 2.69523e+02
9.08800e+04 1.81000e+02 3.32667e+02 3.61676e+02 3.03657e+02 2.78188e+02 2.87593e+02 2.68783e+02
9.15200e+04 1.83000e+02 2.57000e+02 3.18226e+02 1.95774e+02 2.78443e+02 2.88539e+02 2.68348e+02
9.21600e+04 1.84000e+02 3.35333e+02 3.91103e+02 2.79564e+02 2.78930e+02 2.89886e+02 2.67974e+02
9.28000e+04 1.85000e+02 2.83000e+02 3.33220e+02 2.32780e+02 2.79626e+02 2.91808e+02 2.67445e+02
9.34400e+04 1.86000e+02 2.54000e+02 3.07895e+02 2.00105e+02 2.80490e+02 2.94285e+02 2.66695e+02
9.40800e+04 1.88000e+02 3.20667e+02 3.52346e+02 2.88988e+02 2.81469e+02 2.97089e+02 2.65849e+02
9.47200e+04 1.89000e+02 2.90333e+02 3.21235e+02 2.59432e+02 2.82520e+02 2.99891e+02 2.65149e+02
9.53600e+04 1.90000e+02 2.93333e+02 2.97830e+02 2.88836e+02 2.83611e+02 3.02361e+02 2.64862e+02
9.60000e+04 1.92000e+02 2.87667e+02 3.48993e+02 2.26341e+02 2.84721e+02 3.04232e+02 2.65210e+02
9.66400e+04 1.93000e+02 2.85667e+02 3.34550e+02 2.36784e+02 2.85825e+02 3.05332e+02 2.66318e+02
9.72800e+04 1.94000e+02 3.00000e+02 3.45760e+02 2.54240e+02 2.86913e+02 3.05627e+02 2.68199e+02
9.79200e+04 1.95000e+02 3.29333e+02 3.55286e+02 3.03380e+02 2.87990e+02 3.05227e+02 2.70754e+02
9.85600e+04 1.97000e+02 2.37000e+02 2.48343e+02 2.25657e+02 2.89079e+02 3.04353e+02 2.73806e+02
9.92000e+04 1.98000e+02 2.89333e+02 3.15183e+02 2.63483e+02 2.90207e+02 3.03283e+02 2.77132e+02
9.98400e+04 1.99000e+02 2.65667e+02 3.10121e+02 2.21212e+02 2.91389e+02 3.02262e+02 2.80517e+02
1.00480e+05 2.00000e+02 2.91667e+02 3.19837e+02 2.63497e+02 2.92618e+02 3.01452e+02 2.83785e+02
1.01120e+05 2.02000e+02 2.75333e+02 3.17384e+02 2.33283e+02 2.93858e+02 3.00899e+02 2.86817e+02
1.01760e+05 2.03000e+02 3.30667e+02 3.58718e+02 3.02615e+02 2.95030e+02 3.00527e+02 2.89533e+02
1.02400e+05 2.04000e+02 2.47667e+02 2.58005e+02 2.37328e+02 2.96018e+02 3.00170e+02 2.91866e+02
1.03040e+05 2.06000e+02 3.57333e+02 3.81587e+02 3.33080e+02 2.96690e+02 2.99629e+02 2.93752e+02
1.03680e+05 2.07000e+02 2.42667e+02 2.82719e+02 2.02614e+02 2.96942e+02 2.98746e+02 2.95138e+02
1.04320e+05 2.08000e+02 3.30000e+02 3.54913e+02 3.05087e+02 2.96731e+02 2.97462e+02 2.96000e+02
1.04960e+05 2.09000e+02 3.04667e+02 3.18555e+02 2.90778e+02 2.96101e+02 2.96379e+02 2.95824e+02
1.05600e+05 2.11000e+02 3.13667e+02 3.31185e+02 2.96148e+02 2.95175e+02 2.96384e+02 2.93966e+02
1.06240e+05 2.12000e+02 2.83333e+02 3.40092e+02 2.26575e+02 2.94133e+02 2.96204e+02 2.92061e+02
1.06880e+05 2.13000e+02 2.91667e+02 3.34487e+02 2.48847e+02 2.93177e+02 2.96043e+02 2.90311e+02
1.07520e+05 2.15000e+02 3.19333e+02 3.80223e+02 2.58444e+02 2.92490e+02 2.96053e+02 2.88927e+02
1.08160e+05 2.16000e+02 2.94333e+02 3.44840e+02 2.43827e+02 2.92221e+02 2.96305e+02 2.88137e+02
1.08800e+05 2.17000e+02 3.40000e+02 3.59096e+02 3.20904e+02 2.92460e+02 2.96775e+02 2.88144e+02
1.09440e+05 2.18000e+02 2.80667e+02 2.98128e+02 2.63206e+02 2.93225e+02 2.97370e+02 2.89080e+02
1.10080e+05 2.20000e+02 2.88667e+02 2.96427e+02 2.80906e+02 2.94459e+02 2.97966e+02 2.90952e+02
1.10720e+05 2.21000e+02 2.87000e+02 3.16530e+02 2.57470e+02 2.96054e+02 2.98487e+02 2.93622e+02
1.11360e+05 2.22000e+02 2.60333e+02 3.08008e+02 2.12659e+02 2.97879e+02 2.98947e+02 2.96811e+02
1.12000e+05 2.24000e+02 2.51667e+02 2.65864e+02 2.37470e+02 2.99801e+02 3.00325e+02 2.99277e+02
1.12640e+05 2.25000e+02 2.84667e+02 3.10645e+02 2.58688e+02 3.01697e+02 3.03559e+02 2.99835e+02
1.13280e+05 2.26000e+02 3.02333e+02 3.11290e+02 2.93377e+02 3.03443e+02 3.06472e+02 3.00414e+02
1.13920e+05 2.27000e+02 3.03333e+02 3.26776e+02 2.79891e+02 3.04907e+02 3.08875e+02 3.00939e+02
1.14560e+05 2.29000e+02 3.29667e+02 3.84148e+02 2.75185e+02 3.05933e+02 3.10677e+02 3.01189e+02
1.15200e+05 2.30000e+02 2.84667e+02 2.93952e+02 2.75381e+02 3.06362e+02 3.11802e+02 3.00921e+02
1.15840e+05 2.31000e+02 2.70333e+02 3.02054e+02 2.38612e+02 3.06077e+02 3.12161e+02 2.99993e+02
1.16480e+05 2.32000e+02 2.85000e+02 3.18506e+02 2.51494e+02 3.05062e+02 3.11701e+02 2.98423e+02
1.17120e+05 2.34000e+02 3.34667e+02 3.80727e+02 2.88606e+02 3.03438e+02 3.10466e+02 2.96410e+02
1.17760e+05 2.35000e+02 3.70667e+02 3.91068e+02 3.50265e+02 3.01450e+02 3.08613e+02 2.94287e+02
1.18400e+05 2.36000e+02 3.16333e+02 3.63671e+02 2.68995e+02 2.99392e+02 3.06359e+02 2.92424e+02
1.19040e+05 2.38000e+02 3.12333e+02 3.44232e+02 2.80434e+02 2.97523e+02 3.03940e+02 2.91106e+02
1.19680e+05 2.39000e+02 2.99667e+02 3.57530e+02 2.41803e+02 2.96026e+02 3.01595e+02 2.90457e+02
1.20320e+05 2.40000e+02 3.16667e+02 3.32294e+02 3.01039e+02 2.95019e+02 2.99595e+02 2.90442e+02
1.20960e+05 2.41000e+02 3.45333e+02 3.84562e+02 3.06105e+02 2.94588e+02 2.98294e+02 2.90882e+02
1.21600e+05 2.43000e+02 2.67333e+02 3.18878e+02 2.15788e+02 2.94799e+02 2.98101e+02 2.91497e+02
1.22240e+05 2.44000e+02 3.03000e+02 3.28153e+02 2.77847e+02 2.95674e+02 2.99164e+02 2.92183e+02
1.22880e+05 2.45000e+02 3.05667e+02 3.20050e+02 2.91283e+02 2.97161e+02 3.01152e+02 2.93170e+02
1.23520e+05 2.47000e+02 3.16333e+02 3.58105e+02 2.74561e+02 2.99129e+02 3.03610e+02 2.94648e+02
1.24160e+05 2.48000e+02 2.79333e+02 3.20486e+02 2.38181e+02 3.01369e+02 3.06200e+02 2.96538e+02
1.24800e+05 2.49000e+02 3.05000e+02 3.32068e+02 2.77932e+02 3.03620e+02 3.08693e+02 2.98547e+02
1.25440e+05 2.50000e+02 3.38667e+02 3.85616e+02 2.91718e+02 3.05615e+02 3.10959e+02 3.00272e+02
1.26080e+05 2.52000e+02 3.10333e+02 3.38903e+02 2.81764e+02 3.07150e+02 3.12962e+02 3.01338e+02
1.26720e+05 2.53000e+02 2.90667e+02 3.29605e+02 2.51728e+02 3.08120e+02 3.14703e+02 3.01537e+02
1.27360e+05 2.54000e+02 3.47667e+02 4.23896e+02 2.71437e+02 3.08535e+02 3.16166e+02 3.00903e+02
1.28000e+05 2.56000e+02 3.04333e+02 3.39093e+02 2.69574e+02 3.08490e+02 3.17326e+02 2.99655e+02
1.28640e+05 2.57000e+02 3.03333e+02 3.53082e+02 2.53585e+02 3.08135e+02 3.18192e+02 2.98078e+02
1.29280e+05 2.58000e+02 3.26333e+02 3.73749e+02 2.78918e+02 3.07628e+02 3.18823e+02 2.96433e+02
1.29920e+05 2.59000e+02 3.20000e+02 3.47435e+02 2.92565e+02 3.07104e+02 3.19297e+02 2.94911e+02
1.30560e+05 2.61000e+02 2.88333e+02 3.23265e+02 2.53402e+02 3.06660e+02 3.19677e+02 2.93642e+02
1.31200e+05 2.62000e+02 3.02000e+02 3.30331e+02 2.73669e+02 3.06339e+02 3.19996e+02 2.92682e+02
1.31840e+05 2.63000e+02 2.64000e+02 3.00506e+02 2.27494e+02 3.06147e+02 3.20279e+02 2.92015e+02
1.32480e+05 2.64000e+02 2.68667e+02 3.15245e+02 2.22088e+02 3.06057e+02 3.20558e+02 2.91556e+02
1.33120e+05 2.66000e+02 3.43667e+02 3.50317e+02 3.37017e+02 3.06013e+02 3.20837e+02 2.91188e+02
1.33760e+05 2.67000e+02 2.90000e+02 3.24322e+02 2.55678e+02 3.05922e+02 3.21044e+02 2.90801e+02
1.34400e+05 2.68000e+02 3.34000e+02 3.69525e+02 2.98475e+02 3.05671e+02 3.21027e+02 2.90314e+02
1.35040e+05 2.70000e+02 3.29333e+02 3.34646e+02 3.24021e+02 3.05154e+02 3.20623e+02 2.89686e+02
1.35680e+05 2.71000e+02 2.62000e+02 2.79205e+02 2.44795e+02 3.04331e+02 3.19749e+02 2.88912e+02
1.36320e+05 2.72000e+02 3.49000e+02 3.81383e+02 3.16617e+02 3.03260e+02 3.18474e+02 2.88046e+02
1.36960e+05 2.73000e+02 3.25333e+02 3.63389e+02 2.87278e+02 3.02099e+02 3.16998e+02 2.87200e+02
1.37600e+05 2.75000e+02 3.31667e+02 3.61155e+02 3.02178e+02 3.01046e+02 3.15586e+02 2.86505e+02
1.38240e+05 2.76000e+02 2.81333e+02 3.10503e+02 2.52163e+02 3.00274e+02 3.14494e+02 2.86054e+02
1.38880e+05 2.77000e+02 3.22667e+02 3.68203e+02 2.77130e+02 2.99889e+02 3.13903e+02 2.85875e+02
1.39520e+05 2.79000e+02 3.17000e+02 3.42153e+02 2.91847e+02 2.99917e+02 3.13881e+02 2.85954e+02
1.40160e+05 2.80000e+02 3.02333e+02 3.31101e+02 2.73566e+02 3.00314e+02 3.14369e+02 2.86259e+02
1.40800e+05 2.81000e+02 2.87000e+02 3.26900e+02 2.47100e+02 3.00985e+02 3.15201e+02 2.86770e+02
1.41440e+05 2.82000e+02 3.16667e+02 3.31862e+02 3.01472e+02 3.01816e+02 3.16152e+02 2.87480e+02
1.42080e+05 2.84000e+02 3.11667e+02 3.30292e+02 2.93042e+02 3.02695e+02 3.16991e+02 2.88399e+02
1.42720e+05 2.85000e+02 2.81667e+02 3.46947e+02 2.16386e+02 3.03534e+02 3.17522e+02 2.89545e+02
1.43360e+05 2.86000e+02 2.92333e+02 3.35433e+02 2.49234e+02 3.04274e+02 3.17616e+02 2.90931e+02
1.44000e+05 2.88000e+02 3.02000e+02 3.19378e+02 2.84622e+02 3.04868e+02 3.17203e+02 2.92533e+02
1.44640e+05 2.89000e+02 3.09667e+02 3.88636e+02 2.30697e+02 3.05263e+02 3.16270e+02 2.94257e+02
1.45280e+05 2.90000e+02 2.71333e+02 3.05707e+02 2.36960e+02 3.05394e+02 3.14848e+02 2.95939e+02
1.45920e+05 2.91000e+02 3.67333e+02 4.09935e+02 3.24732e+02 3.05196e+02 3.13018e+02 2.97374e+02
1.46560e+05 2.93000e+02 2.83000e+02 3.32524e+02 2.33476e+02 3.04646e+02 3.10972e+02 2.98320e+02
1.47200e+05 2.94000e+02 3.07000e+02 3.48449e+02 2.65551e+02 3.03773e+02 3.09079e+02 2.98467e+02
1.47840e+05 2.95000e+02 3.18667e+02 3.49536e+02 2.87798e+02 3.02673e+02 3.07781e+02 2.97564e+02
1.48480e+05 2.96000e+02 3.58000e+02 3.92766e+02 3.23234e+02 3.01488e+02 3.07153e+02 2.95823e+02
1.49120e+05 2.98000e+02 2.83667e+02 3.25828e+02 2.41506e+02 3.00380e+02 3.06913e+02 2.93847e+02
1.49760e+05 2.99000e+02 3.12667e+02 3.35838e+02 2.89496e+02 2.99490e+02 3.06880e+02 2.92100e+02
1.50400e+05 3.00000e+02 3.30667e+02 3.60436e+02 3.00897e+02 2.98918e+02 3.07094e+02 2.90742e+02
1.51040e+05 3.02000e+02 3.31000e+02 3.73708e+02 2.88292e+02 2.98729e+02 3.07719e+02 2.89738e+02
1.51680e+05 3.03000e+02 2.77000e+02 3.23540e+02 2.30460e+02 2.98962e+02 3.08875e+02 2.89049e+02
1.52320e+05 3.04000e+02 2.38667e+02 2.66118e+02 2.11216e+02 2.99630e+02 3.10493e+02 2.88767e+02
1.52960e+05 3.05000e+02 3.30667e+02 3.61783e+02 2.99550e+02 3.00701e+02 3.12317e+02 2.89085e+02
1.53600e+05 3.07000e+02 3.06000e+02 3.40244e+02 2.71756e+02 3.02094e+02 3.14021e+02 2.90166e+02
1.54240e+05 3.08000e+02 2.56667e+02 3.02828e+02 2.10505e+02 3.03675e+02 3.15326e+02 2.92025e+02
1.54880e+05 3.09000e+02 3.17333e+02 3.32038e+02 3.02629e+02 3.05268e+02 3.16047e+02 2.94488e+02
1.55520e+05 3.11000e+02 3.03333e+02 3.21905e+02 2.84762e+02 3.06670e+02 3.16110e+02 2.97229e+02
1.56160e+05 3.12000e+02 3.00333e+02 3.20289e+02 2.80378e+02 3.07702e+02 3.15530e+02 2.99874e+02
1.56800e+05 3.13000e+02 2.77333e+02 3.08342e+02 2.46324e+02 3.08244e+02 3.14371e+02 3.02116e+02
1.57440e+05 3.14000e+02 2.76667e+02 3.24446e+02 2.28887e+02 3.08256e+02 3.12722e+02 3.03791e+02
1.58080e+05 3.16000e+02 2.76333e+02 3.22191e+02 2.30476e+02 3.07784e+02 3.10685e+02 3.04883e+02
1.58720e+05 3.17000e+02 3.09000e+02 3.49108e+02 2.68892e+02 3.06940e+02 3.08392e+02 3.05488e+02
1.59360e+05 3.18000e+02 3.03000e+02 3.14343e+02 2.91657e+02 3.05868e+02 3.05997e+02 3.05739e+02
1.60000e+05 3.20000e+02 2.76333e+02 3.50245e+02 2.02422e+02 3.04694e+02 3.05817e+02 3.03572e+02
1.60640e+05 3.21000e+02 2.83000e+02 3.30861e+02 2.35139e+02 3.03498e+02 3.05730e+02 3.01265e+02
1.61280e+05 3.22000e+02 3.33333e+02 3.41512e+02 3.25155e+02 3.02310e+02 3.05512e+02 2.99109e+02
1.61920e+05 3.23000e+02 2.95667e+02 3.22776e+02 2.68558e+02 3.01142e+02 3.05149e+02 2.97134e+02
1.62560e+05 3.25000e+02 2.93667e+02 3.37593e+02 2.49740e+02 3.00008e+02 3.04641e+02 2.95374e+02
1.63200e+05 3.26000e+02 3.62000e+02 3.96215e+02 3.27785e+02 2.98937e+02 3.04023e+02 2.93850e+02
1.63840e+05 3.27000e+02 3.53333e+02 3.63672e+02 3.42995e+02 2.97970e+02 3.03393e+02 2.92547e+02
1.64480e+05 3.28000e+02 2.32000e+02 2.87899e+02 1.76101e+02 2.97161e+02 3.02926e+02 2.91395e+02
1.65120e+05 3.30000e+02 3.10667e+02 3.44394e+02 2.76939e+02 2.96569e+02 3.02827e+02 2.90312e+02
1.65760e+05 3.31000e+02 3.01333e+02 3.53194e+02 2.49472e+02 2.96270e+02 3.03225e+02 2.89315e+02
1.66400e+05 3.32000e+02 3.08333e+02 3.31633e+02 2.85033e+02 2.96340e+02 3.04110e+02 2.88570e+02
1.67040e+05 3.34000e+02 2.45333e+02 2.73074e+02 2.17592e+02 2.96828e+02 3.05363e+02 2.88293e+02
1.67680e+05 3.35000e+02 2.93667e+02 3.36951e+02 2.50382e+02 2.97705e+02 3.06810e+02 2.88599e+02
1.68320e+05 3.36000e+02 3.27000e+02 3.45493e+02 3.08507e+02 2.98858e+02 3.08264e+02 2.89452e+02
1.68960e+05 3.37000e+02 2.85667e+02 2.94623e+02 2.76710e+02 3.00117e+02 3.09547e+02 2.90687e+02
1.69600e+05 3.39000e+02 2.90667e+02 3.08109e+02 2.73225e+02 3.01292e+02 3.10507e+02 2.92077e+02
1.70240e+05 3.40000e+02 3.02667e+02 3.31711e+02 2.73623e+02 3.02213e+02 3.11024e+02 2.93402e+02
1.70880e+05 3.41000e+02 2.86333e+02 3.31310e+02 2.41357e+02 3.02751e+02 3.11003e+02 2.94500e+02
1.71520e+05 3.43000e+02 2.86000e+02 3.12281e+02 2.59719e+02 3.02845e+02 3.10393e+02 2.95297e+02
1.72160e+05 3.44000e+02 3.03000e+02 3.38814e+02 2.67186e+02 3.02491e+02 3.09205e+02 2.95777e+02
1.72800e+05 3.45000e+02 2.98333e+02 3.39664e+02 2.57003e+02 3.01742e+02 3.07542e+02 2.95942e+02
1.73440e+05 3.46000e+02 2.87333e+02 2.99231e+02 2.75436e+02 3.00683e+02 3.05594e+02 2.95772e+02
1.74080e+05 3.48000e+02 3.27667e+02 3.47838e+02 3.07495e+02 2.99420e+02 3.03614e+02 2.95226e+02
1.74720e+05 3.49000e+02 2.91000e+02 3.14252e+02 2.67748e+02 2.98065e+02 3.01862e+02 2.94268e+02
1.75360e+05 3.50000e+02 3.01667e+02 3.38403e+02 2.64930e+02 2.96727e+02 3.00526e+02 2.92927e+02
1.76000e+05 3.52000e+02 3.00333e+02 3.32648e+02 2.68019e+02 2.95502e+02 2.99681e+02 2.91323e+02
1.76640e+05 3.53000e+02 2.76667e+02 2.90141e+02 2.63192e+02 2.94465e+02 2.99344e+02 2.89585e+02
1.77280e+05 3.54000e+02 3.26000e+02 3.62770e+02 2.89230e+02 2.93670e+02 2.99548e+02 2.87793e+02
1.77920e+05 3.55000e+02 3.07333e+02 3.34516e+02 2.80151e+02 2.93161e+02 3.00307e+02 2.86014e+02
1.78560e+05 3.57000e+02 3.19000e+02 3.41226e+02 2.96774e+02 2.92962e+02 3.01563e+02 2.84362e+02
1.79200e+05 3.58000e+02 2.96333e+02 3.33151e+02 2.59515e+02 2.93085e+02 3.03171e+02 2.83000e+02
1.79840e+05 3.59000e+02 3.23667e+02 3.31886e+02 3.15447e+02 2.93514e+02 3.04938e+02 2.82090e+02
1.80480e+05 3.60000e+02 2.89333e+02 3.22301e+02 2.56365e+02 2.94204e+02 3.06653e+02 2.81755e+02
1.81120e+05 3.62000e+02 3.26667e+02 3.43105e+02 3.10228e+02 2.95085e+02 3.08105e+02 2.82065e+02
1.81760e+05 3.63000e+02 2.76333e+02 3.07503e+02 2.45164e+02 2.96072e+02 3.09126e+02 2.83018e+02
1.82400e+05 3.64000e+02 2.34000e+02 2.75012e+02 1.92988e+02 2.97084e+02 3.09636e+02 2.84533e+02
1.83040e+05 3.66000e+02 2.96000e+02 3.47698e+02 2.44302e+02 2.98057e+02 3.09677e+02 2.86438e+02
1.83680e+05 3.67000e+02 3.01333e+02 3.33503e+02 2.69164e+02 2.98949e+02 3.09395e+02 2.88504e+02
1.84320e+05 3.68000e+02 2.75667e+02 3.18658e+02 2.32676e+02 2.99731e+02 3.08965e+02 2.90496e+02
1.84960e+05 3.69000e+02 3.38333e+02 3.85728e+02 2.90939e+02 3.00365e+02 3.08494e+02 2.92236e+02
1.85600e+05 3.71000e+02 3.00667e+02 3.13325e+02 2.88009e+02 3.00812e+02 3.07974e+02 2.93650e+02
1.86240e+05 3.72000e+02 2.78000e+02 2.88985e+02 2.67015e+02 3.01043e+02 3.07317e+02 2.94769e+02
1.86880e+05 3.73000e+02 3.19333e+02 3.47194e+02 2.91473e+02 3.01058e+02 3.06441e+02 2.95676e+02
1.87520e+05 3.75000e+02 2.86333e+02 3.22778e+02 2.49889e+02 3.00897e+02 3.05327e+02 2.96467e+02
1.88160e+05 3.76000e+02 2.83667e+02 3.00166e+02 2.67168e+02 3.00633e+02 3.04031e+02 2.97235e+02
1.88800e+05 3.77000e+02 3.49333e+02 3.60359e+02 3.38308e+02 3.00353e+02 3.02653e+02 2.98053e+02
1.89440e+05 3.78000e+02 3.02000e+02 3.49074e+02 2.54926e+02 3.00133e+02 3.01346e+02 2.98920e+02
1.90080e+05 3.80000e+02 3.24333e+02 3.63985e+02 2.84682e+02 3.00026e+02 3.00618e+02 2.99434e+02
1.90720e+05 3.81000e+02 3.25667e+02 3.40371e+02 3.10962e+02 3.00059e+02 3.01237e+02 2.98880e+02
1.91360e+05 3.82000e+02 3.14000e+02 3.61672e+02 2.66328e+02 3.00235e+02 3.02053e+02 2.98418e+02
1.92000e+05 3.84000e+02 3.00333e+02 3.39057e+02 2.61609e+02 3.00549e+02 3.02721e+02 2.98377e+02
1.92640e+05 3.85000e+02 2.97000e+02 3.17050e+02 2.76950e+02 3.00992e+02 3.03194e+02 2.98791e+02
1.93280e+05 3.86000e+02 3.38667e+02 3.55916e+02 3.21417e+02 3.01564e+02 3.03481e+02 2.99648e+02
1.93920e+05 3.87000e+02 3.39667e+02 3.60085e+02 3.19249e+02 3.02263e+02 3.03588e+02 3.00938e+02
1.94560e+05 3.89000e+02 2.57000e+02 3.01699e+02 2.12301e+02 3.03067e+02 3.03498e+02 3.02636e+02
1.95200e+05 3.90000e+02 3.05667e+02 3.70845e+02 2.40488e+02 3.03919e+02 3.04717e+02 3.03122e+02
1.95840e+05 3.91000e+02 3.58333e+02 3.98211e+02 3.18456e+02 3.04746e+02 3.06990e+02 3.02503e+02
1.96480e+05 3.92000e+02 3.04333e+02 3.56693e+02 2.51973e+02 3.05489e+02 3.09306e+02 3.01672e+02
1.97120e+05 3.94000e+02 2.75000e+02 2.85033e+02 2.64967e+02 3.06121e+02 3.11452e+02 3.00790e+02
1.97760e+05 3.95000e+02 3.17000e+02 3.40763e+02 2.93237e+02 3.06642e+02 3.13223e+02 3.00061e+02
1.98400e+05 3.96000e+02 2.84000e+02 3.42759e+02 2.25241e+02 3.07062e+02 3.14460e+02 2.99664e+02
1.99040e+05 3.98000e+02 3.11667e+02 3.61200e+02 2.62133e+02 3.07402e+02 3.15097e+02 2.99707e+02
1.99680e+05 3.99000e+02 2.55333e+02 3.47106e+02 1.63561e+02 3.07679e+02 3.15166e+02 3.00193e+02
2.00320e+05 4.00000e+02 2.86667e+02 3.53944e+02 2.19389e+02 3.07901e+02 3.14808e+02 3.00993e+02
2.00960e+05 4.01000e+02 3.30667e+02 3.42136e+02 3.19197e+02 3.08050e+02 3.14295e+02 3.01804e+02
2.01600e+05 4.03000e+02 3.07000e+02 3.40744e+02 2.73256e+02 3.08097e+02 3.14035e+02 3.02159e+02
2.02240e+05 4.04000e+02 3.14333e+02 3.53066e+02 2.75601e+02 3.08008e+02 3.14363e+02 3.01653e+02
2.02880e+05 4.05000e+02 2.92667e+02 3.32082e+02 2.53251e+02 3.07752e+02 3.15158e+02 3.00345e+02
2.03520e+05 4.07000e+02 3.07667e+02 3.46929e+02 2.68404e+02 3.07305e+02 3.15955e+02 2.98655e+02
2.04160e+05 4.08000e+02 3.44333e+02 3.61330e+02 3.27337e+02 3.06682e+02 3.16365e+02 2.96998e+02
2.04800e+05 4.09000e+02 2.97667e+02 3.42271e+02 2.53062e+02 3.05932e+02 3.16233e+02 2.95632e+02
2.05440e+05 4.10000e+02 3.36000e+02 3.59622e+02 3.12378e+02 3.05148e+02 3.15622e+02 2.94674e+02
2.06080e+05 4.12000e+02 2.84667e+02 3.17228e+02 2.52106e+02 3.04444e+02 3.14753e+02 2.94136e+02
2.06720e+05 4.13000e+02 3.26000e+02 3.94279e+02 2.57721e+02 3.03946e+02 3.13940e+02 2.93952e+02
2.07360e+05 4.14000e+02 3.17333e+02 3.35905e+02 2.98762e+02 3.03765e+02 3.13530e+02 2.94000e+02
2.08000e+05 4.16000e+02 3.36000e+02 4.38385e+02 2.33615e+02 3.03973e+02 3.13815e+02 2.94131e+02
2.08640e+05 4.17000e+02 2.92667e+02 3.49712e+02 2.35621e+02 3.04575e+02 3.14897e+02 2.94254e+02
2.09280e+05 4.18000e+02 3.04333e+02 3.60061e+02 2.48606e+02 3.05503e+02 3.16621e+02 2.94385e+02
2.09920e+05 4.19000e+02 3.24000e+02 3.68967e+02 2.79033e+02 3.06635e+02 3.18646e+02 2.94625e+02
2.10560e+05 4.21000e+02 3.22333e+02 3.69040e+02 2.75626e+02 3.07836e+02 3.20615e+02 2.95057e+02
2.11200e+05 4.22000e+02 3.34333e+02 3.65256e+02 3.03410e+02 3.08992e+02 3.22323e+02 2.95662e+02
2.11840e+05 4.23000e+02 2.76000e+02 3.16406e+02 2.35594e+02 3.10029e+02 3.23773e+02 2.96286e+02
2.12480e+05 4.24000e+02 3.05667e+02 3.40040e+02 2.71293e+02 3.10902e+02 3.25127e+02 2.96677e+02
2.13120e+05 4.26000e+02 2.64667e+02 3.48210e+02 1.81123e+02 3.11584e+02 3.26599e+02 2.96569e+02
2.13760e+05 4.27000e+02 3.08333e+02 3.37274e+02 2.79393e+02 3.12067e+02 3.28351e+02 2.95782e+02
2.14400e+05 4.28000e+02 3.18000e+02 3.39954e+02 2.96046e+02 3.12350e+02 3.30412e+02 2.94288e+02
2.15040e+05 4.30000e+02 3.16333e+02 3.67652e+02 2.65015e+02 3.12435e+02 3.32653e+02 2.92217e+02
2.15680e+05 4.31000e+02 3.17000e+02 3.23683e+02 3.10317e+02 3.12305e+02 3.34811e+02 2.89799e+02
2.16320e+05 4.32000e+02 3.29667e+02 3.54517e+02 3.04816e+02 3.11923e+02 3.36568e+02 2.87278e+02
2.16960e+05 4.33000e+02 3.29667e+02 3.83884e+02 2.75449e+02 3.11265e+02 3.37677e+02 2.84853e+02
2.17600e+05 4.35000e+02 3.26667e+02 3.75043e+02 2.78291e+02 3.10354e+02 3.38037e+02 2.82671e+02
2.18240e+05 4.36000e+02 3.34667e+02 3.62020e+02 3.07313e+02 3.09291e+02 3.37695e+02 2.80887e+02
2.18880e+05 4.37000e+02 2.93000e+02 3.02416e+02 2.83584e+02 3.08240e+02 3.36791e+02 2.79689e+02
2.19520e+05 4.39000e+02 2.59667e+02 2.84125e+02 2.35208e+02 3.07393e+02 3.35493e+02 2.79293e+02
2.20160e+05 4.40000e+02 2.87667e+02 3.43370e+02 2.31963e+02 3.06930e+02 3.33969e+02 2.79891e+02
2.20800e+05 4.41000e+02 2.61667e+02 3.05319e+02 2.18014e+02 3.06974e+02 3.32377e+02 2.81571e+02
2.21440e+05 4.42000e+02 2.63667e+02 3.07335e+02 2.19999e+02 3.07561e+02 3.30858e+02 2.84263e+02
2.22080e+05 4.44000e+02 3.40333e+02 3.77042e+02 3.03624e+02 3.08599e+02 3.29506e+02 2.87692e+02
2.22720e+05 4.45000e+02 3.07667e+02 3.23294e+02 2.92039e+02 3.09871e+02 3.28339e+02 2.91403e+02
2.23360e+05 4.46000e+02 2.79000e+02 3.17053e+02 2.40947e+02 3.11067e+02 3.27292e+02 2.94842e+02
2.24000e+05 4.48000e+02 2.65667e+02 3.11684e+02 2.19650e+02 3.11853e+02 3.26236e+02 2.97470e+02
2.24640e+05 4.49000e+02 3.20667e+02 3.83006e+02 2.58327e+02 3.11964e+02 3.25037e+02 2.98891e+02
2.25280e+05 4.50000e+02 3.04333e+02 3.83636e+02 2.25031e+02 3.11293e+02 3.23646e+02 2.98940e+02
2.25920e+05 4.51000e+02 3.14000e+02 3.30872e+02 2.97128e+02 3.09898e+02 3.22103e+02 2.97692e+02
2.26560e+05 4.53000e+02 3.07333e+02 3.35349e+02 2.79317e+02 3.07953e+02 3.20481e+02 2.95424e+02
2.27200e+05 4.54000e+02 3.10667e+02 3.46279e+02 2.75055e+02 3.05668e+02 3.18811e+02 2.92524e+02
2.27840e+05 4.55000e+02 3.02333e+02 3.15533e+02 2.89134e+02 3.03245e+02 3.17091e+02 2.89400e+02
2.28480e+05 4.56000e+02 3.25000e+02 3.46924e+02 3.03076e+02 3.00870e+02 3.15339e+02 2.86401e+02
2.29120e+05 4.58000e+02 3.22667e+02 3.34252e+02 3.11081e+02 2.98716e+02 3.13616e+02 2.83816e+02
2.29760e+05 4.59000e+02 3.34667e+02 3.63985e+02 3.05348e+02 2.96945e+02 3.12008e+02 2.81883e+02
2.30400e+05 4.60000e+02 2.07667e+02 2.38568e+02 1.76765e+02 2.95686e+02 3.10594e+02 2.80778e+02
2.31040e+05 4.62000e+02 3.12000e+02 3.73973e+02 2.50027e+02 2.95023e+02 3.09433e+02 2.80612e+02
2.31680e+05 4.63000e+02 3.20667e+02 3.59330e+02 2.82003e+02 2.94997e+02 3.08553e+02 2.81442e+02
2.32320e+05 4.64000e+02 3.05000e+02 3.31546e+02 2.78454e+02 2.95599e+02 3.07941e+02 2.83256e+02
2.32960e+05 4.65000e+02 3.22667e+02 3.54960e+02 2.90373e+02 2.96741e+02 3.07554e+02 2.85928e+02
2.33600e+05 4.67000e+02 3.86667e+02 3.99891e+02 3.73442e+02 2.98239e+02 3.07330e+02 2.89148e+02
2.34240e+05 4.68000e+02 3.57333e+02 3.96238e+02 3.18429e+02 2.99837e+02 3.07209e+02 2.92466e+02
2.34880e+05 4.69000e+02 3.42667e+02 3.90599e+02 2.94734e+02 3.01286e+02 3.07145e+02 2.95427e+02
2.35520e+05 4.71000e+02 2.91333e+02 3.37495e+02 2.45172e+02 3.02420e+02 3.07128e+02 2.97712e+02
2.36160e+05 4.72000e+02 3.64000e+02 3.77064e+02 3.50936e+02 3.03207e+02 3.07267e+02 2.99147e+02
2.36800e+05 4.73000e+02 2.87000e+02 3.10509e+02 2.63491e+02 3.03765e+02 3.07856e+02 2.99674e+02
2.37440e+05 4.74000e+02 3.86333e+02 3.98885e+02 3.73781e+02 3.04316e+02 3.09168e+02 2.99465e+02
2.38080e+05 4.76000e+02 3.39000e+02 3.71125e+02 3.06875e+02 3.05107e+02 3.11254e+02 2.98960e+02
2.38720e+05 4.77000e+02 3.14667e+02 3.56907e+02 2.72427e+02 3.06309e+02 3.14025e+02 2.98594e+02
2.39360e+05 4.78000e+02 3.32667e+02 3.50580e+02 3.14753e+02 3.07976e+02 3.17305e+02 2.98646e+02
2.40000e+05 4.80000e+02 3.39000e+02 3.47641e+02 3.30359e+02 3.10050e+02 3.20841e+02 2.99259e+02
2.40640e+05 4.81000e+02 2.96667e+02 3.23454e+02 2.69879e+02 3.12422e+02 3.24347e+02 3.00497e+02
2.41280e+05 4.82000e+02 2.79000e+02 2.98647e+02 2.59353e+02 3.14964e+02 3.27540e+02 3.02387e+02
2.41920e+05 4.83000e+02 3.33333e+02 3.49382e+02 3.17285e+02 3.17558e+02 3.30187e+02 3.04929e+02
2.42560e+05 4.85000e+02 3.15000e+02 3.52974e+02 2.77026e+02 3.20099e+02 3.32133e+02 3.08065e+02
2.43200e+05 4.86000e+02 3.10667e+02 3.23688e+02 2.97645e+02 3.22485e+02 3.33315e+02 3.11656e+02
2.43840e+05 4.87000e+02 3.05000e+02 3.50174e+02 2.59826e+02 3.24610e+02 3.33742e+02 3.15477e+02
2.44480e+05 4.88000e+02 3.15333e+02 3.57017e+02 2.73649e+02 3.26351e+02 3.33488e+02 3.19213e+02
2.45120e+05 4.90000e+02 3.03667e+02 3.54541e+02 2.52792e+02 3.27592e+02 3.32727e+02 3.22456e+02
2.45760e+05 4.91000e+02 2.94667e+02 3.27391e+02 2.61942e+02 3.28247e+02 3.31862e+02 3.24633e+02
2.46400e+05 4.92000e+02 3.52667e+02 4.04848e+02 3.00485e+02 3.28285e+02 3.31510e+02 3.25060e+02
2.47040e+05 4.94000e+02 3.24000e+02 4.00171e+02 2.47829e+02 3.27732e+02 3.31544e+02 3.23920e+02
2.47680e+05 4.95000e+02 3.03667e+02 3.20206e+02 2.87127e+02 3.26657e+02 3.31182e+02 3.22131e+02
2.48320e+05 4.96000e+02 2.95333e+02 3.08355e+02 2.82312e+02 3.25152e+02 3.30092e+02 3.20212e+02
2.48960e+05 4.97000e+02 3.25000e+02 3.44511e+02 3.05489e+02 3.23331e+02 3.28332e+02 3.18331e+02
2.49600e+05 4.99000e+02 3.04333e+02 3.42319e+02 2.66348e+02 3.21328e+02 3.26151e+02 3.16506e+02
2.50240e+05 5.00000e+02 3.30333e+02 3.64987e+02 2.95679e+02 3.19283e+02 3.23850e+02 3.14716e+02
2.50880e+05 5.01000e+02 3.49000e+02 3.67833e+02 3.30167e+02 3.17328e+02 3.21687e+02 3.12970e+02
2.51520e+05 5.03000e+02 3.45667e+02 3.79473e+02 3.11860e+02 3.15573e+02 3.19825e+02 3.11322e+02
2.52160e+05 5.04000e+02 2.95000e+02 3.31615e+02 2.58385e+02 3.14105e+02 3.18372e+02 3.09838e+02
2.52800e+05 5.05000e+02 2.51667e+02 2.88917e+02 2.14417e+02 3.12995e+02 3.17428e+02 3.08563e+02
2.53440e+05 5.06000e+02 3.09667e+02 3.29838e+02 2.89495e+02 3.12299e+02 3.17080e+02 3.07517e+02
2.54080e+05 5.08000e+02 2.94333e+02 3.25213e+02 2.63454e+02 3.12049e+02 3.17363e+02 3.06735e+02
2.54720e+05 5.09000e+02 3.31333e+02 3.63894e+02 2.98772e+02 3.12238e+02 3.18222e+02 3.06254e+02
2.55360e+05 5.10000e+02 2.87667e+02 3.37642e+02 2.37691e+02 3.12787e+02 3.19493e+02 3.06080e+02
2.56000e+05 5.12000e+02 2.34000e+02 2.57509e+02 2.10491e+02 3.13538e+02 3.20917e+02 3.06159e+02
2.56640e+05 5.13000e+02 3.15000e+02 3.60811e+02 2.69189e+02 3.14284e+02 3.22200e+02 3.06369e+02
2.57280e+05 5.14000e+02 3.69333e+02 4.03140e+02 3.35527e+02 3.14822e+02 3.23098e+02 3.06547e+02
2.57920e+05 5.15000e+02 2.90000e+02 3.33151e+02 2.46849e+02 3.15010e+02 3.23481e+02 3.06539e+02
2.58560e+05 5.17000e+02 2.35333e+02 2.42876e+02 2.27791e+02 3.14786e+02 3.23347e+02 3.06226e+02
2.59200e+05 5.18000e+02 2.72000e+02 3.04782e+02 2.39218e+02 3.14158e+02 3.22784e+02 3.05531e+02
2.59840e+05 5.19000e+02 3.45667e+02 3.91305e+02 3.00028e+02 3.13188e+02 3.21921e+02 3.04454e+02
2.60480e+05 5.20000e+02 3.56333e+02 3.99556e+02 3.13110e+02 3.11979e+02 3.20886e+02 3.03072e+02
2.61120e+05 5.22000e+02 2.78333e+02 3.31777e+02 2.24890e+02 3.10639e+02 3.19769e+02 3.01509e+02
2.61760e+05 5.23000e+02 2.95000e+02 3.54705e+02 2.35295e+02 3.09234e+02 3.18595e+02 2.99873e+02
2.62400e+05 5.24000e+02 3.33333e+02 3.65894e+02 3.00772e+02 3.07787e+02 3.17329e+02 2.98245e+02
2.63040e+05 5.26000e+02 2.95667e+02 3.42984e+02 2.48350e+02 3.06332e+02 3.15944e+02 2.96719e+02
2.63680e+05 5.27000e+02 3.33667e+02 3.58704e+02 3.08629e+02 3.04962e+02 3.14480e+02 2.95444e+02
2.64320e+05 5.28000e+02 2.67000e+02 2.98379e+02 2.35621e+02 3.03822e+02 3.13024e+02 2.94621e+02
2.64960e+05 5.29000e+02 2.86000e+02 3.03049e+02 2.68951e+02 3.03055e+02 3.11683e+02 2.94427e+02
2.65600e+05 5.31000e+02 2.97333e+02 3.49598e+02 2.45069e+02 3.02748e+02 3.10581e+02 2.94916e+02
2.66240e+05 5.32000e+02 2.80667e+02 3.03151e+02 2.58182e+02 3.02904e+02 3.09902e+02 2.95906e+02
2.66880e+05 5.33000e+02 2.97333e+02 3.25574e+02 2.69092e+02 3.03439e+02 3.09940e+02 2.96938e+02
2.67520e+05 5.35000e+02 2.79667e+02 3.09470e+02 2.49864e+02 3.04211e+02 3.10950e+02 2.97471e+02
2.68160e+05 5.36000e+02 3.61000e+02 3.87920e+02 3.34080e+02 3.05059e+02 3.12788e+02 2.97330e+02
2.68800e+05 5.37000e+02 2.97333e+02 3.44275e+02 2.50391e+02 3.05845e+02 3.14921e+02 2.96769e+02
2.69440e+05 5.38000e+02 3.03333e+02 3.23020e+02 2.83647e+02 3.06469e+02 3.16823e+02 2.96116e+02
2.70080e+05 5.40000e+02 3.19667e+02 3.47860e+02 2.91473e+02 3.06871e+02 3.18150e+02 2.95592e+02
2.70720e+05 5.41000e+02 3.06667e+02 3.19765e+02 2.93569e+02 3.07035e+02 3.18771e+02 2.95299e+02
2.71360e+05 5.42000e+02 3.68000e+02 3.88067e+02 3.47933e+02 3.06992e+02 3.18750e+02 2.95234e+02
2.72000e+05 5.44000e+02 3.21333e+02 3.54170e+02 2.88497e+02 3.06817e+02 3.18300e+02 2.95333e+02
2.72640e+05 5.45000e+02 3.28333e+02 3.62317e+02 2.94350e+02 3.06610e+02 3.17688e+02 2.95531e+02
2.73280e+05 5.46000e+02 3.36000e+02 3.48028e+02 3.23972e+02 3.06474e+02 3.17134e+02 2.95814e+02
2.73920e+05 5.47000e+02 3.63333e+02 4.05526e+02 3.21141e+02 3.06506e+02 3.16768e+02 2.96244e+02
2.74560e+05 5.49000e+02 3.34333e+02 3.69493e+02 2.99173e+02 3.06774e+02 3.16617e+02 2.96931e+02
2.75200e+05 5.50000e+02 3.15333e+02 3.70749e+02 2.59918e+02 3.07314e+02 3.16628e+02 2.98000e+02
2.75840e+05 5.51000e+02 2.74333e+02 3.02050e+02 2.46617e+02 3.08128e+02 3.16707e+02 2.99550e+02
2.76480e+05 5.52000e+02 3.02667e+02 3.24732e+02 2.80601e+02 3.09206e+02 3.16793e+02 3.01620e+02
2.77120e+05 5.54000e+02 2.97333e+02 3.44382e+02 2.50285e+02 3.10532e+02 3.16901e+02 3.04163e+02
2.77760e+05 5.55000e+02 3.23333e+02 3.47559e+02 2.99108e+02 3.12079e+02 3.17106e+02 3.07052e+02
2.78400e+05 5.56000e+02 3.28000e+02 3.39343e+02 3.16657e+02 3.13777e+02 3.17437e+02 3.10116e+02
2.79040e+05 5.58000e+02 3.05667e+02 3.10451e+02 3.00882e+02 3.15501e+02 3.17809e+02 3.13192e+02
2.79680e+05 5.59000e+02 3.15333e+02 3.26890e+02 3.03777e+02 3.17082e+02 3.18245e+02 3.15919e+02
2.80320e+05 5.60000e+02 3.28667e+02 3.79528e+02 2.77805e+02 3.18356e+02 3.20136e+02 3.16576e+02
2.80960e+05 5.61000e+02 2.76000e+02 3.33660e+02 2.18340e+02 3.19212e+02 3.22975e+02 3.15449e+02
2.81600e+05 5.63000e+02 3.43667e+02 3.82140e+02 3.05193e+02 3.19623e+02 3.25777e+02 3.13469e+02
2.82240e+05 5.64000e+02 3.47000e+02 3.94265e+02 2.99735e+02 3.19642e+02 3.28328e+02 3.10956e+02
2.82880e+05 5.65000e+02 3.73333e+02 3.92592e+02 3.54075e+02 3.19367e+02 3.30482e+02 3.08253e+02
2.83520e+05 5.67000e+02 2.67333e+02 3.15322e+02 2.19345e+02 3.18905e+02 3.32094e+02 3.05716e+02
2.84160e+05 5.68000e+02 3.39000e+02 3.62622e+02 3.15378e+02 3.18339e+02 3.33034e+02 3.03644e+02
2.84800e+05 5.69000e+02 3.24667e+02 3.48364e+02 3.00970e+02 3.17744e+02 3.33266e+02 3.02222e+02
2.85440e+05 5.70000e+02 3.06000e+02 3.41185e+02 2.70815e+02 3.17207e+02 3.32914e+02 3.01500e+02
2.86080e+05 5.72000e+02 3.16333e+02 3.53224e+02 2.79443e+02 3.16829e+02 3.32268e+02 3.01390e+02
2.86720e+05 5.73000e+02 3.26333e+02 3.94950e+02 2.57717e+02 3.16686e+02 3.31686e+02 3.01687e+02
2.87360e+05 5.74000e+02 2.97667e+02 3.18979e+02 2.76354e+02 3.16800e+02 3.31457e+02 3.02144e+02
2.88000e+05 5.76000e+02 3.34333e+02 3.47406e+02 3.21261e+02 3.17133e+02 3.31679e+02 3.02588e+02
2.88640e+05 5.77000e+02 3.01333e+02 3.64560e+02 2.38107e+02 3.17618e+02 3.32232e+02 3.03005e+02
2.89280e+05 5.78000e+02 3.10667e+02 3.58697e+02 2.62637e+02 3.18186e+02 3.32872e+02 3.03500e+02
2.89920e+05 5.79000e+02 2.66667e+02 3.56486e+02 1.76847e+02 3.18771e+02 3.33346e+02 3.04197e+02
2.90560e+05 5.81000e+02 2.85000e+02 2.97832e+02 2.72168e+02 3.19303e+02 3.33460e+02 3.05146e+02
2.91200e+05 5.82000e+02 3.49000e+02 3.71862e+02 3.26138e+02 3.19700e+02 3.33099e+02 3.06301e+02
2.91840e+05 5.83000e+02 2.97000e+02 3.31564e+02 2.62436e+02 3.19877e+02 3.32223e+02 3.07531e+02
2.92480e+05 5.84000e+02 3.15333e+02 3.70138e+02 2.60529e+02 3.19754e+02 3.30847e+02 3.08662e+02
2.93120e+05 5.86000e+02 3.14333e+02 3.58833e+02 2.69834e+02 3.19265e+02 3.29018e+02 3.09512e+02
2.93760e+05 5.87000e+02 3.10667e+02 3.68201e+02 2.53132e+02 3.18374e+02 3.26819e+02 3.09929e+02
2.94400e+05 5.88000e+02 3.28000e+02 3.48067e+02 3.07933e+02 3.17103e+02 3.24392e+02 3.09815e+02
2.95040e+05 5.90000e+02 2.80333e+02 3.29610e+02 2.31056e+02 3.15541e+02 3.21970e+02 3.09113e+02
2.95680e+05 5.91000e+02 3.28000e+02 3.68108e+02 2.87892e+02 3.13826e+02 3.19859e+02 3.07792e+02
2.96320e+05 5.92000e+02 3.41333e+02 3.60592e+02 3.22075e+02 3.12113e+02 3.18318e+02 3.05908e+02
2.96960e+05 5.93000e+02 3.07333e+02 3.41454e+02 2.73213e+02 3.10548e+02 3.17420e+02 3.03677e+02
2.97600e+05 5.95000e+02 3.09333e+02 3.27524e+02 2.91143e+02 3.09242e+02 3.17098e+02 3.01385e+02
2.98240e+05 5.96000e+02 3.30333e+02 3.73541e+02 2.87126e+02 3.08253e+02 3.17248e+02 2.99257e+02
2.98880e+05 5.97000e+02 3.33333e+02 3.52678e+02 3.13989e+02 3.07599e+02 3.17767e+02 2.97431e+02
2.99520e+05 5.99000e+02 3.25667e+02 3.42085e+02 3.09249e+02 3.07274e+02 3.18539e+02 2.96008e+02
3.00160e+05 6.00000e+02 2.66000e+02 2.86412e+02 2.45588e+02 3.07265e+02 3.19442e+02 2.95087e+02
3.00800e+05 6.01000e+02 2.62667e+02 3.05378e+02 2.19956e+02 3.07555e+02 3.20350e+02 2.94760e+02
3.01440e+05 6.02000e+02 3.02667e+02 3.78413e+02 2.26920e+02 3.08120e+02 3.21164e+02 2.95076e+02
3.02080e+05 6.04000e+02 3.03667e+02 3.75710e+02 2.31623e+02 3.08914e+02 3.21837e+02 2.95991e+02
3.02720e+05 6.05000e+02 3.43000e+02 3.74633e+02 3.11367e+02 3.09850e+02 3.22370e+02 2.97330e+02
3.03360e+05 6.06000e+02 3.10667e+02 3.57616e+02 2.63718e+02 3.10786e+02 3.22779e+02 2.98792e+02
3.04000e+05 6.08000e+02 3.40000e+02 3.98401e+02 2.81599e+02 3.11544e+02 3.23056e+02 3.00031e+02
3.04640e+05 6.09000e+02 3.25000e+02 3.86471e+02 2.63529e+02 3.11962e+02 3.23136e+02 3.00788e+02
3.05280e+05 6.10000e+02 3.34333e+02 3.55879e+02 3.12788e+02 3.11956e+02 3.22921e+02 3.00990e+02
3.05920e+05 6.11000e+02 2.94000e+02 3.19140e+02 2.68860e+02 3.11553e+02 3.22369e+02 3.00738e+02
3.06560e+05 6.13000e+02 3.60667e+02 3.70876e+02 3.50458e+02 3.10893e+02 3.21567e+02 3.00219e+02
3.07200e+05 6.14000e+02 3.11000e+02 3.47688e+02 2.74312e+02 3.10179e+02 3.20749e+02 2.99608e+02
3.07840e+05 6.15000e+02 2.78000e+02 3.27666e+02 2.28334e+02 3.09622e+02 3.20253e+02 2.98991e+02
3.08480e+05 6.16000e+02 3.36667e+02 3.87278e+02 2.86055e+02 3.09380e+02 3.20420e+02 2.98340e+02
3.09120e+05 6.18000e+02 3.40667e+02 3.64364e+02 3.16970e+02 3.09503e+02 3.21409e+02 2.97596e+02
3.09760e+05 6.19000e+02 3.53000e+02 4.24035e+02 2.81965e+02 3.09938e+02 3.23061e+02 2.96816e+02
3.10400e+05 6.20000e+02 3.54667e+02 3.80361e+02 3.28972e+02 3.10563e+02 3.24940e+02 2.96187e+02
3.11040e+05 6.22000e+02 3.02000e+02 3.14028e+02 2.89972e+02 3.11237e+02 3.26553e+02 2.95922e+02
3.11680e+05 6.23000e+02 3.45667e+02 3.53597e+02 3.37736e+02 3.11855e+02 3.27557e+02 2.96154e+02
3.12320e+05 6.24000e+02 3.09333e+02 3.49536e+02 2.69131e+02 3.12385e+02 3.27865e+02 2.96905e+02
3.12960e+05 6.25000e+02 2.99333e+02 3.28377e+02 2.70289e+02 3.12881e+02 3.27645e+02 2.98116e+02
3.13600e+05 6.27000e+02 3.30333e+02 3.60404e+02 3.00263e+02 3.13449e+02 3.27208e+02 2.99691e+02
3.14240e+05 6.28000e+02 3.17333e+02 3.67108e+02 2.67558e+02 3.14194e+02 3.26855e+02 3.01532e+02
3.14880e+05 6.29000e+02 3.49000e+02 3.73042e+02 3.24958e+02 3.15164e+02 3.26774e+02 3.03554e+02
3.15520e+05 6.31000e+02 3.34333e+02 3.83974e+02 2.84692e+02 3.16331e+02 3.26991e+02 3.05670e+02
3.16160e+05 6.32000e+02 3.20333e+02 3.58511e+02 2.82155e+02 3.17599e+02 3.27407e+02 3.07790e+02
3.16800e+05 6.33000e+02 3.21333e+02 3.35717e+02 3.06950e+02 3.18851e+02 3.27876e+02 3.09825e+02
3.17440e+05 6.34000e+02 3.21000e+02 3.39403e+02 3.02597e+02 3.19987e+02 3.28269e+02 3.11704e+02
3.18080e+05 6.36000e+02 3.17667e+02 3.72148e+02 2.63185e+02 3.20951e+02 3.28502e+02 3.13400e+02
3.18720e+05 6.37000e+02 2.84000e+02 3.45030e+02 2.22970e+02 3.21735e+02 3.28528e+02 3.14941e+02
3.19360e+05 6.38000e+02 2.94667e+02 3.35133e+02 2.54200e+02 3.22359e+02 3.28341e+02 3.16376e+02
3.20000e+05 6.40000e+02 3.71667e+02 4.11335e+02 3.31999e+02 3.22848e+02 3.27987e+02 3.17708e+02
3.20640e+05 6.41000e+02 3.00000e+02 3.47861e+02 2.52139e+02 3.23217e+02 3.27617e+02 3.18816e+02
3.21280e+05 6.42000e+02 3.17000e+02 3.32556e+02 3.01444e+02 3.23451e+02 3.27495e+02 3.19408e+02
3.21920e+05 6.43000e+02 3.31667e+02 3.47187e+02 3.16146e+02 3.23507e+02 3.27849e+02 3.19164e+02
3.22560e+05 6.45000e+02 3.37667e+02 3.50739e+02 3.24594e+02 3.23330e+02 3.28621e+02 3.18039e+02
3.23200e+05 6.46000e+02 2.99333e+02 3.43547e+02 2.55119e+02 3.22897e+02 3.29563e+02 3.16232e+02
3.23840e+05 6.47000e+02 3.05333e+02 3.07033e+02 3.03634e+02 3.22240e+02 3.30480e+02 3.14000e+02
3.24480e+05 6.48000e+02 2.77000e+02 3.07594e+02 2.46406e+02 3.21451e+02 3.31262e+02 3.11640e+02
3.25120e+05 6.50000e+02 2.89667e+02 3.86070e+02 1.93264e+02 3.20659e+02 3.31846e+02 3.09472e+02
3.25760e+05 6.51000e+02 3.01000e+02 3.77959e+02 2.24041e+02 3.20000e+02 3.32199e+02 3.07801e+02
3.26400e+05 6.52000e+02 3.16667e+02 3.64152e+02 2.69181e+02 3.19563e+02 3.32306e+02 3.06820e+02
3.27040e+05 6.54000e+02 3.42000e+02 3.95047e+02 2.88953e+02 3.19350e+02 3.32130e+02 3.06570e+02
3.27680e+05 6.55000e+02 2.75333e+02 3.09434e+02 2.41232e+02 3.19267e+02 3.31586e+02 3.06948e+02
3.28320e+05 6.56000e+02 3.34333e+02 3.61418e+02 3.07249e+02 3.19156e+02 3.30559e+02 3.07752e+02
3.28960e+05 6.57000e+02 3.11000e+02 3.39472e+02 2.82528e+02 3.18857e+02 3.28953e+02 3.08761e+02
3.29600e+05 6.59000e+02 3.40333e+02 3.97385e+02 2.83282e+02 3.18284e+02 3.26754e+02 3.09813e+02
3.30240e+05 6.60000e+02 2.73333e+02 2.99719e+02 2.46947e+02 3.17444e+02 3.24076e+02 3.10812e+02
3.30880e+05 6.61000e+02 3.13000e+02 3.65332e+02 2.60668e+02 3.16434e+02 3.21222e+02 3.11645e+02
3.31520e+05 6.63000e+02 3.43667e+02 3.72492e+02 3.14842e+02 3.15389e+02 3.18854e+02 3.11924e+02
3.32160e+05 6.64000e+02 2.81667e+02 3.24720e+02 2.38614e+02 3.14439e+02 3.18003e+02 3.10874e+02
3.32800e+05 6.65000e+02 2.74667e+02 3.23659e+02 2.25675e+02 3.13670e+02 3.18567e+02 3.08773e+02
3.33440e+05 6.66000e+02 2.97667e+02 4.01978e+02 1.93355e+02 3.13112e+02 3.19632e+02 3.06591e+02
3.34080e+05 6.68000e+02 3.45333e+02 3.82377e+02 3.08290e+02 3.12739e+02 3.20726e+02 3.04753e+02
3.34720e+05 6.69000e+02 3.22000e+02 3.63697e+02 2.80303e+02 3.12495e+02 3.21623e+02 3.03366e+02
3.35360e+05 6.70000e+02 3.18000e+02 3.56910e+02 2.79090e+02 3.12299e+02 3.22198e+02 3.02400e+02
3.36000e+05 6.72000e+02 3.78333e+02 3.90991e+02 3.65675e+02 3.12062e+02 3.22377e+02 3.01748e+02
3.36640e+05 6.73000e+02 3.86667e+02 4.20355e+02 3.52979e+02 3.11703e+02 3.22124e+02 3.01283e+02
3.37280e+05 6.74000e+02 3.27333e+02 3.47037e+02 3.07630e+02 3.11181e+02 3.21461e+02 3.00901e+02
3.37920e+05 6.75000e+02 3.56000e+02 3.92615e+02 3.19385e+02 3.10527e+02 3.20498e+02 3.00556e+02
3.38560e+05 6.77000e+02 3.12667e+02 3.76366e+02 2.48968e+02 3.09855e+02 3.19434e+02 3.00277e+02
3.39200e+05 6.78000e+02 3.33000e+02 3.80039e+02 2.85961e+02 3.09357e+02 3.18523e+02 3.00191e+02
3.39840e+05 6.79000e+02 2.83000e+02 3.51279e+02 2.14721e+02 3.09266e+02 3.18007e+02 3.00524e+02
3.40480e+05 6.80000e+02 2.99000e+02 3.28743e+02 2.69257e+02 3.09790e+02 3.18054e+02 3.01526e+02
3.41120e+05 6.82000e+02 3.43333e+02 3.84405e+02 3.02262e+02 3.11023e+02 3.18723e+02 3.03323e+02
3.41760e+05 6.83000e+02 3.56000e+02 3.89357e+02 3.22643e+02 3.12896e+02 3.19967e+02 3.05825e+02
3.42400e+05 6.84000e+02 3.09000e+02 3.38337e+02 2.79663e+02 3.15178e+02 3.21635e+02 3.08721e+02
3.43040e+05 6.86000e+02 3.32000e+02 3.58192e+02 3.05808e+02 3.17553e+02 3.23528e+02 3.11579e+02
3.43680e+05 6.87000e+02 3.40333e+02 3.58958e+02 3.21708e+02 3.19719e+02 3.25474e+02 3.13965e+02
3.44320e+05 6.88000e+02 3.30333e+02 3.90976e+02 2.69690e+02 3.21485e+02 3.27394e+02 3.15575e+02
3.44960e+05 6.89000e+02 3.15333e+02 3.55303e+02 2.75364e+02 3.22798e+02 3.29278e+02 3.16318e+02
3.45600e+05 6.91000e+02 2.92667e+02 3.28577e+02 2.56756e+02 3.23714e+02 3.31111e+02 3.16317e+02
3.46240e+05 6.92000e+02 3.29333e+02 3.98617e+02 2.60050e+02 3.24338e+02 3.32848e+02 3.15827e+02
3.46880e+05 6.93000e+02 3.78333e+02 4.15966e+02 3.40701e+02 3.24775e+02 3.34422e+02 3.15128e+02
3.47520e+05 6.95000e+02 2.96000e+02 3.33982e+02 2.58018e+02 3.25107e+02 3.35759e+02 3.14454e+02
3.48160e+05 6.96000e+02 3.11333e+02 3.32091e+02 2.90575e+02 3.25368e+02 3.36799e+02 3.13937e+02
3.48800e+05 6.97000e+02 3.48333e+02 3.89648e+02 3.07019e+02 3.25558e+02 3.37523e+02 3.13593e+02
3.49440e+05 6.98000e+02 3.70667e+02 4.13634e+02 3.27699e+02 3.25665e+02 3.37981e+02 3.13349e+02
3.50080e+05 7.00000e+02 2.91000e+02 3.43332e+02 2.38668e+02 3.25696e+02 3.38297e+02 3.13094e+02
3.50720e+05 7.01000e+02 3.42333e+02 3.65776e+02 3.18891e+02 3.25683e+02 3.38645e+02 3.12720e+02
3.51360e+05 7.02000e+02 2.98667e+02 3.05706e+02 2.91627e+02 3.25670e+02 3.39154e+02 3.12186e+02
3.52000e+05 7.04000e+02 2.98667e+02 3.50771e+02 2.46562e+02 3.25705e+02 3.39851e+02 3.11559e+02
3.52640e+05 7.05000e+02 3.02000e+02 3.50090e+02 2.53910e+02 3.25823e+02 3.40655e+02 3.10990e+02
3.53280e+05 7.06000e+02 3.04000e+02 3.59504e+02 2.48496e+02 3.26035e+02 3.41409e+02 3.10660e+02
3.53920e+05 7.07000e+02 2.96333e+02 3.25686e+02 2.66981e+02 3.26308e+02 3.41914e+02 3.10701e+02
3.54560e+05 7.09000e+02 3.64000e+02 3.85213e+02 3.42787e+02 3.26566e+02 3.41969e+02 3.11162e+02
3.55200e+05 7.10000e+02 2.32000e+02 2.82623e+02 1.81377e+02 3.26702e+02 3.41407e+02 3.11996e+02
3.55840e+05 7.11000e+02 2.79333e+02 2.93246e+02 2.65421e+02 3.26600e+02 3.40131e+02 3.13069e+02
3.56480e+05 7.12000e+02 3.05000e+02 3.49594e+02 2.60406e+02 3.26164e+02 3.38150e+02 3.14178e+02
3.57120e+05 7.14000e+02 3.02667e+02 3.19800e+02 2.85533e+02 3.25344e+02 3.35605e+02 3.15082e+02
3.57760e+05 7.15000e+02 3.46000e+02 3.68015e+02 3.23985e+02 3.24145e+02 3.32752e+02 3.15539e+02
3.58400e+05 7.16000e+02 2.89000e+02 3.14495e+02 2.63505e+02 3.22610e+02 3.29895e+02 3.15325e+02
3.59040e+05 7.18000e+02 3.09333e+02 3.74173e+02 2.44493e+02 3.20789e+02 3.27260e+02 3.14318e+02
3.59680e+05 7.19000e+02 2.70667e+02 2.94644e+02 2.46690e+02 3.18739e+02 3.24900e+02 3.12578e+02
3.60320e+05 7.20000e+02 2.73667e+02 2.95459e+02 2.51875e+02 3.16538e+02 3.22749e+02 3.10327e+02
3.60960e+05 7.21000e+02 3.37000e+02 3.38414e+02 3.35586e+02 3.14305e+02 3.20787e+02 3.07824e+02
3.61600e+05 7.23000e+02 2.95333e+02 3.26018e+02 2.64649e+02 3.12192e+02 3.19079e+02 3.05305e+02
3.62240e+05 7.24000e+02 3.97667e+02 4.11864e+02 3.83470e+02 3.10348e+02 3.17701e+02 3.02995e+02
3.62880e+05 7.25000e+02 3.37667e+02 3.46473e+02 3.28860e+02 3.08869e+02 3.16669e+02 3.01069e+02
3.63520e+05 7.27000e+02 3.06333e+02 3.55691e+02 2.56975e+02 3.07773e+02 3.15931e+02 2.99615e+02
3.64160e+05 7.28000e+02 3.73000e+02 4.03011e+02 3.42989e+02 3.07013e+02 3.15384e+02 2.98642e+02
3.64800e+05 7.29000e+02 3.48333e+02 3.70818e+02 3.25849e+02 3.06539e+02 3.14931e+02 2.98146e+02
3.65440e+05 7.30000e+02 3.44333e+02 3.82301e+02 3.06366e+02 3.06342e+02 3.14530e+02 2.98154e+02
3.66080e+05 7.32000e+02 3.64667e+02 4.08715e+02 3.20619e+02 3.06483e+02 3.14239e+02 2.98727e+02
3.66720e+05 7.33000e+02 3.17667e+02 3.46996e+02 2.88337e+02 3.07060e+02 3.14200e+02 2.99920e+02
3.67360e+05 7.34000e+02 3.34333e+02 3.72319e+02 2.96348e+02 3.08163e+02 3.14572e+02 3.01754e+02
3.68000e+05 7.36000e+02 3.12667e+02 3.63054e+02 2.62279e+02 3.09830e+02 3.15439e+02 3.04221e+02
3.68640e+05 7.37000e+02 3.29667e+02 3.71335e+02 2.87999e+02 3.12011e+02 3.16733e+02 3.07289e+02
3.69280e+05 7.38000e+02 3.10667e+02 3.23219e+02 2.98115e+02 3.14565e+02 3.18260e+02 3.10869e+02
3.69920e+05 7.39000e+02 3.31667e+02 3.88648e+02 2.74685e+02 3.17285e+02 3.19788e+02 3.14781e+02
3.70560e+05 7.41000e+02 2.48667e+02 3.00141e+02 1.97193e+02 3.19943e+02 3.21242e+02 3.18644e+02
3.71200e+05 7.42000e+02 3.15667e+02 3.75979e+02 2.55355e+02 3.22327e+02 3.23598e+02 3.21056e+02
3.71840e+05 7.43000e+02 3.38333e+02 3.52855e+02 3.23811e+02 3.24276e+02 3.26907e+02 3.21645e+02
3.72480e+05 7.44000e+02 3.18667e+02 3.97026e+02 2.40307e+02 3.25701e+02 3.29803e+02 3.21599e+02
3.73120e+05 7.46000e+02 3.21333e+02 3.52917e+02 2.89749e+02 3.26592e+02 3.31944e+02 3.21241e+02
3.73760e+05 7.47000e+02 3.44000e+02 4.07182e+02 2.80818e+02 3.26995e+02 3.33213e+02 3.20777e+02
3.74400e+05 7.48000e+02 3.12000e+02 3.63775e+02 2.60225e+02 3.26979e+02 3.33617e+02 3.20341e+02
3.75040e+05 7.50000e+02 3.50333e+02 3.81981e+02 3.18686e+02 3.26622e+02 3.33301e+02 3.19943e+02
3.75680e+05 7.51000e+02 3.13000e+02 3.46437e+02 2.79563e+02 3.26006e+02 3.32567e+02 3.19446e+02
3.76320e+05 7.52000e+02 3.36333e+02 3.48231e+02 3.24436e+02 3.25223e+02 3.31886e+02 3.18560e+02
3.76960e+05 7.53000e+02 3.43667e+02 4.08094e+02 2.79239e+02 3.24379e+02 3.31746e+02 3.17011e+02
3.77600e+05 7.55000e+02 3.19333e+02 4.09689e+02 2.28977e+02 3.23609e+02 3.32357e+02 3.14862e+02
3.78240e+05 7.56000e+02 2.66667e+02 2.91030e+02 2.42304e+02 3.23068e+02 3.33606e+02 3.12529e+02
3.78880e+05 7.57000e+02 3.03667e+02 3.81024e+02 2.26309e+02 3.22891e+02 3.35292e+02 3.10489e+02
3.79520e+05 7.59000e+02 3.35000e+02 3.54866e+02 3.15134e+02 3.23154e+02 3.37241e+02 3.09068e+02
3.80160e+05 7.60000e+02 2.25000e+02 2.85465e+02 1.64535e+02 3.23842e+02 3.39316e+02 3.08368e+02
3.80800e+05 7.61000e+02 3.42000e+02 3.56166e+02 3.27834e+02 3.24831e+02 3.41382e+02 3.08279e+02
3.81440e+05 7.62000e+02 3.59667e+02 3.89626e+02 3.29707e+02 3.25903e+02 3.43265e+02 3.08541e+02
3.82080e+05 7.64000e+02 3.41333e+02 3.85728e+02 2.96939e+02 3.26786e+02 3.44750e+02 3.08822e+02
3.82720e+05 7.65000e+02 3.40333e+02 3.47181e+02 3.33486e+02 3.27219e+02 3.45618e+02 3.08820e+02
3.83360e+05 7.66000e+02 2.87333e+02 3.06695e+02 2.67971e+02 3.27013e+02 3.45675e+02 3.08351e+02
3.84000e+05 7.68000e+02 3.05667e+02 3.26425e+02 2.84909e+02 3.26114e+02 3.44818e+02 3.07409e+02
3.84640e+05 7.69000e+02 3.88000e+02 4.07799e+02 3.68201e+02 3.24636e+02 3.43084e+02 3.06188e+02
3.85280e+05 7.70000e+02 2.79000e+02 3.70020e+02 1.87980e+02 3.22834e+02 3.40659e+02 3.05009e+02
3.85920e+05 7.71000e+02 3.02333e+02 3.36041e+02 2.68625e+02 3.21018e+02 3.37832e+02 3.04204e+02
3.86560e+05 7.73000e+02 2.65333e+02 2.91883e+02 2.38784e+02 3.19444e+02 3.34914e+02 3.03974e+02
3.87200e+05 7.74000e+02 3.31333e+02 3.64972e+02 2.97695e+02 3.18255e+02 3.32182e+02 3.04327e+02
3.87840e+05 7.75000e+02 3.41333e+02 3.46118e+02 3.36549e+02 3.17475e+02 3.29844e+02 3.05106e+02
3.88480e+05 7.76000e+02 3.10667e+02 3.39096e+02 2.82237e+02 3.17038e+02 3.28022e+02 3.06053e+02
3.89120e+05 7.78000e+02 2.87667e+02 3.49469e+02 2.25864e+02 3.16810e+02 3.26763e+02 3.06856e+02
3.89760e+05 7.79000e+02 2.77000e+02 3.21325e+02 2.32675e+02 3.16627e+02 3.26048e+02 3.07205e+02
3.90400e+05 7.80000e+02 2.97333e+02 3.44749e+02 2.49918e+02 3.16342e+02 3.25769e+02 3.06914e+02
3.91040e+05 7.82000e+02 3.33667e+02 3.42952e+02 3.24381e+02 3.15877e+02 3.25718e+02 3.06036e+02
3.91680e+05 7.83000e+02 3.27000e+02 3.77623e+02 2.76377e+02 3.15237e+02 3.25644e+02 3.04831e+02
3.92320e+05 7.84000e+02 2.97333e+02 3.37767e+02 2.56900e+02 3.14473e+02 3.25329e+02 3.03617e+02
3.92960e+05 7.85000e+02 3.49333e+02 4.02877e+02 2.95790e+02 3.13633e+02 3.24643e+02 3.02623e+02
3.93600e+05 7.87000e+02 3.01667e+02 3.64967e+02 2.38367e+02 3.12727e+02 3.23547e+02 3.01908e+02
3.94240e+05 7.88000e+02 3.08000e+02 3.48996e+02 2.67004e+02 3.11743e+02 3.22099e+02 3.01386e+02
3.94880e+05 7.89000e+02 3.05000e+02 3.83320e+02 2.26680e+02 3.10685e+02 3.20440e+02 3.00930e+02
3.95520e+05 7.91000e+02 2.81667e+02 2.98407e+02 2.64927e+02 3.09612e+02 3.18761e+02 3.00463e+02
3.96160e+05 7.92000e+02 3.03333e+02 3.31313e+02 2.75353e+02 3.08640e+02 3.17264e+02 3.00016e+02
3.96800e+05 7.93000e+02 3.11000e+02 3.36153e+02 2.85847e+02 3.07904e+02 3.16097e+02 2.99711e+02
3.97440e+05 7.94000e+02 3.25667e+02 3.58776e+02 2.92557e+02 3.07511e+02 3.15316e+02 2.99707e+02
3.98080e+05 7.96000e+02 3.41000e+02 3.62970e+02 3.19030e+02 3.07500e+02 3.14869e+02 3.00131e+02
3.98720e+05 7.97000e+02 2.95667e+02 3.15937e+02 2.75396e+02 3.07830e+02 3.14643e+02 3.01017e+02
3.99360e+05 7.98000e+02 2.89000e+02 3.28098e+02 2.49902e+02 3.08396e+02 3.14529e+02 3.02263e+02
4.00000e+05 8.00000e+02 2.78000e+02 3.31110e+02 2.24890e+02 3.09067e+02 3.14475e+02 3.03659e+02
4.00640e+05 8.01000e+02 2.81333e+02 3.16255e+02 2.46411e+02 3.09725e+02 3.14502e+02 3.04948e+02
4.01280e+05 8.02000e+02 3.31667e+02 3.60711e+02 3.02623e+02 3.10289e+02 3.14659e+02 3.05920e+02
4.01920e+05 8.03000e+02 2.93000e+02 2.99164e+02 2.86836e+02 3.10718e+02 3.14912e+02 3.06523e+02
4.02560e+05 8.05000e+02 3.07333e+02 3.37114e+02 2.77553e+02 3.10985e+02 3.15106e+02 3.06863e+02
4.03200e+05 8.06000e+02 3.40333e+02 3.54341e+02 3.26325e+02 3.11061e+02 3.15068e+02 3.07055e+02
4.03840e+05 8.07000e+02 3.08333e+02 3.40430e+02 2.76236e+02 3.10915e+02 3.14714e+02 3.07116e+02
4.04480e+05 8.08000e+02 3.45333e+02 3.82142e+02 3.08525e+02 3.10531e+02 3.14090e+02 3.06972e+02
4.05120e+05 8.10000e+02 2.55667e+02 2.95502e+02 2.15831e+02 3.09940e+02 3.13333e+02 3.06547e+02
4.05760e+05 8.11000e+02 3.19333e+02 3.54758e+02 2.83909e+02 3.09234e+02 3.12631e+02 3.05837e+02
4.06400e+05 8.12000e+02 3.41333e+02 3.76739e+02 3.05928e+02 3.08553e+02 3.12162e+02 3.04944e+02
4.07040e+05 8.14000e+02 3.39667e+02 3.72705e+02 3.06628e+02 3.08056e+02 3.12071e+02 3.04040e+02
4.07680e+05 8.15000e+02 3.24667e+02 3.82427e+02 2.66907e+02 3.07875e+02 3.12426e+02 3.03323e+02
4.08320e+05 8.16000e+02 2.76667e+02 3.27894e+02 2.25440e+02 3.08075e+02 3.13180e+02 3.02970e+02
4.08960e+05 8.17000e+02 3.06333e+02 3.31859e+02 2.80808e+02 3.08645e+02 3.14198e+02 3.03091e+02
4.09600e+05 8.19000e+02 3.39000e+02 3.60119e+02 3.17881e+02 3.09528e+02 3.15346e+02 3.03710e+02
4.10240e+05 8.20000e+02 2.77333e+02 2.97833e+02 2.56834e+02 3.10661e+02 3.16545e+02 3.04778e+02
4.10880e+05 8.21000e+02 2.96000e+02 3.27016e+02 2.64984e+02 3.11980e+02 3.17768e+02 3.06192e+02
4.11520e+05 8.23000e+02 3.45000e+02 3.92074e+02 2.97926e+02 3.13397e+02 3.19004e+02 3.07789e+02
4.12160e+05 8.24000e+02 3.20667e+02 3.35993e+02 3.05341e+02 3.14801e+02 3.20241e+02 3.09360e+02
4.12800e+05 8.25000e+02 2.87000e+02 3.32188e+02 2.41812e+02 3.16061e+02 3.21427e+02 3.10696e+02
4.13440e+05 8.26000e+02 3.08667e+02 3.81166e+02 2.36167e+02 3.17057e+02 3.22460e+02 3.11653e+02
4.14080e+05 8.28000e+02 3.59667e+02 3.90611e+02 3.28722e+02 3.17701e+02 3.23184e+02 3.12218e+02
4.14720e+05 8.29000e+02 3.01333e+02 3.38079e+02 2.64588e+02 3.17972e+02 3.23445e+02 3.12499e+02
4.15360e+05 8.30000e+02 3.28333e+02 3.34126e+02 3.22541e+02 3.17913e+02 3.23175e+02 3.12652e+02
4.16000e+05 8.32000e+02 2.82333e+02 3.22411e+02 2.42256e+02 3.17613e+02 3.22479e+02 3.12747e+02
4.16640e+05 8.33000e+02 3.73000e+02 3.76742e+02 3.69258e+02 3.17182e+02 3.21699e+02 3.12664e+02
4.17280e+05 8.34000e+02 2.93667e+02 3.54029e+02 2.33305e+02 3.16741e+02 3.21304e+02 3.12179e+02
4.17920e+05 8.35000e+02 3.65000e+02 3.87015e+02 3.42985e+02 3.16407e+02 3.21513e+02 3.11301e+02
4.18560e+05 8.37000e+02 3.57333e+02 3.98486e+02 3.16181e+02 3.16263e+02 3.22133e+02 3.10393e+02
4.19200e+05 8.38000e+02 3.14000e+02 3.50249e+02 2.77751e+02 3.16357e+02 3.22854e+02 3.09859e+02
4.19840e+05 8.39000e+02 2.91667e+02 3.02812e+02 2.80521e+02 3.16690e+02 3.23445e+02 3.09934e+02
4.20480e+05 8.40000e+02 2.86333e+02 3.69027e+02 2.03640e+02 3.17242e+02 3.23794e+02 3.10689e+02
4.21120e+05 8.42000e+02 3.29333e+02 3.77915e+02 2.80751e+02 3.17985e+02 3.23891e+02 3.12079e+02
4.21760e+05 8.43000e+02 3.23667e+02 3.66135e+02 2.81198e+02 3.18895e+02 3.23790e+02 3.13999e+02
4.22400e+05 8.44000e+02 3.83000e+02 3.85944e+02 3.80056e+02 3.19926e+02 3.23555e+02 3.16297e+02
4.23040e+05 8.46000e+02 2.83667e+02 3.12996e+02 2.54337e+02 3.20990e+02 3.23287e+02 3.18693e+02
4.23680e+05 8.47000e+02 3.03667e+02 3.59906e+02 2.47427e+02 3.21955e+02 3.23616e+02 3.20294e+02
4.24320e+05 8.48000e+02 3.61000e+02 3.78455e+02 3.43545e+02 3.22682e+02 3.25438e+02 3.19926e+02
4.24960e+05 8.49000e+02 3.06000e+02 3.50751e+02 2.61249e+02 3.23094e+02 3.27651e+02 3.18536e+02
4.25600e+05 8.51000e+02 3.37333e+02 4.01377e+02 2.73290e+02 3.23204e+02 3.29658e+02 3.16749e+02
4.26240e+05 8.52000e+02 3.20667e+02 3.43151e+02 2.98182e+02 3.23094e+02 3.31326e+02 3.14863e+02
4.26880e+05 8.53000e+02 2.94000e+02 3.19923e+02 2.68077e+02 3.22871e+02 3.32623e+02 3.13118e+02
4.27520e+05 8.55000e+02 2.98000e+02 3.35157e+02 2.60843e+02 3.22628e+02 3.33575e+02 3.11681e+02
4.28160e+05 8.56000e+02 3.32000e+02 3.57020e+02 3.06980e+02 3.22446e+02 3.34276e+02 3.10616e+02
4.28800e+05 8.57000e+02 2.85333e+02 3.02641e+02 2.68026e+02 3.22383e+02 3.34900e+02 3.09866e+02
4.29440e+05 8.58000e+02 3.74000e+02 4.22642e+02 3.25358e+02 3.22470e+02 3.35676e+02 3.09264e+02
4.30080e+05 8.60000e+02 2.83000e+02 3.21192e+02 2.44808e+02 3.22699e+02 3.36788e+02 3.08610e+02
4.30720e+05 8.61000e+02 3.11000e+02 3.40223e+02 2.81777e+02 3.23018e+02 3.38250e+02 3.07786e+02
4.31360e+05 8.62000e+02 2.94667e+02 3.56835e+02 2.32498e+02 3.23351e+02 3.39888e+02 3.06814e+02
4.32000e+05 8.64000e+02 3.38333e+02 3.62476e+02 3.14190e+02 3.23625e+02 3.41440e+02 3.05810e+02
4.32640e+05 8.65000e+02 3.00667e+02 3.23092e+02 2.78241e+02 3.23795e+02 3.42699e+02 3.04891e+02
4.33280e+05 8.66000e+02 3.37667e+02 3.76605e+02 2.98728e+02 3.23844e+02 3.43582e+02 3.04106e+02
4.33920e+05 8.67000e+02 2.77000e+02 3.12365e+02 2.41635e+02 3.23749e+02 3.44103e+02 3.03394e+02
4.34560e+05 8.69000e+02 3.18667e+02 3.74244e+02 2.63089e+02 3.23462e+02 3.44302e+02 3.02622e+02
4.35200e+05 8.70000e+02 3.17667e+02 3.39489e+02 2.95844e+02 3.22917e+02 3.44177e+02 3.01656e+02
4.35840e+05 8.71000e+02 2.93000e+02 3.93403e+02 1.92597e+02 3.22064e+02 3.43663e+02 3.00464e+02
4.36480e+05 8.72000e+02 3.39333e+02 3.84480e+02 2.94187e+02 3.20899e+02 3.42654e+02 2.99144e+02
4.37120e+05 8.74000e+02 2.98000e+02 3.46256e+02 2.49744e+02 3.19473e+02 3.41052e+02 2.97895e+02
4.37760e+05 8.75000e+02 2.72000e+02 2.84754e+02 2.59246e+02 3.17878e+02 3.38817e+02 2.96938e+02
4.38400e+05 8.76000e+02 3.52667e+02 3.81630e+02 3.23703e+02 3.16226e+02 3.36022e+02 2.96431e+02
4.39040e+05 8.78000e+02 3.41000e+02 3.69296e+02 3.12704e+02 3.14639e+02 3.32876e+02 2.96402e+02
4.39680e+05 8.79000e+02 2.83667e+02 3.37681e+02 2.29652e+02 3.13221e+02 3.29703e+02 2.96740e+02
4.40320e+05 8.80000e+02 3.24667e+02 3.45068e+02 3.04265e+02 3.12041e+02 3.26863e+02 2.97219e+02
4.40960e+05 8.81000e+02 2.40000e+02 2.76579e+02 2.03421e+02 3.11128e+02 3.24647e+02 2.97609e+02
4.41600e+05 8.83000e+02 3.28667e+02 3.93321e+02 2.64012e+02 3.10500e+02 3.23184e+02 2.97816e+02
4.42240e+05 8.84000e+02 2.85667e+02 3.03654e+02 2.67679e+02 3.10171e+02 3.22418e+02 2.97923e+02
4.42880e+05 8.85000e+02 3.15000e+02 3.25985e+02 3.04015e+02 3.10145e+02 3.22207e+02 2.98082e+02
4.43520e+05 8.87000e+02 3.44667e+02 3.58362e+02 3.30972e+02 3.10375e+02 3.22387e+02 2.98362e+02
4.44160e+05 8.88000e+02 3.11667e+02 3.19722e+02 3.03611e+02 3.10747e+02 3.22789e+02 2.98706e+02
4.44800e+05 8.89000e+02 3.08667e+02 3.37096e+02 2.80237e+02 3.11108e+02 3.23227e+02 2.98990e+02
4.45440e+05 8.90000e+02 3.18000e+02 3.81891e+02 2.54109e+02 3.11312e+02 3.23521e+02 2.99102e+02
4.46080e+05 8.92000e+02 2.93333e+02 3.25627e+02 2.61040e+02 3.11275e+02 3.23546e+02 2.99004e+02
4.46720e+05 8.93000e+02 3.44000e+02 3.71068e+02 3.16932e+02 3.11002e+02 3.23270e+02 2.98735e+02
4.47360e+05 8.94000e+02 2.90000e+02 3.19698e+02 2.60302e+02 3.10583e+02 3.22757e+02 2.98409e+02
4.48000e+05 8.96000e+02 2.81667e+02 3.56808e+02 2.06525e+02 3.10150e+02 3.22123e+02 2.98176e+02
4.48640e+05 8.97000e+02 3.71000e+02 3.87391e+02 3.54609e+02 3.09842e+02 3.21488e+02 2.98196e+02
4.49280e+05 8.98000e+02 2.73000e+02 3.31126e+02 2.14874e+02 3.09769e+02 3.20938e+02 2.98600e+02
4.49920e+05 8.99000e+02 2.78667e+02 3.22593e+02 2.34740e+02 3.09987e+02 3.20510e+02 2.99464e+02
4.50560e+05 9.01000e+02 2.80000e+02 3.05495e+02 2.54505e+02 3.10485e+02 3.20195e+02 3.00774e+02
4.51200e+05 9.02000e+02 3.25000e+02 3.59535e+02 2.90465e+02 3.11196e+02 3.19968e+02 3.02424e+02
4.51840e+05 9.03000e+02 3.10000e+02 3.51665e+02 2.68335e+02 3.12015e+02 3.19810e+02 3.04221e+02
4.52480e+05 9.04000e+02 3.03333e+02 3.50112e+02 2.56555e+02 3.12817e+02 3.19696e+02 3.05938e+02
4.53120e+05 9.06000e+02 3.66667e+02 4.00196e+02 3.33137e+02 3.13455e+02 3.19560e+02 3.07350e+02
4.53760e+05 9.07000e+02 2.49333e+02 3.10638e+02 1.88029e+02 3.13794e+02 3.19293e+02 3.08295e+02
4.54400e+05 9.08000e+02 3.06667e+02 3.61136e+02 2.52198e+02 3.13741e+02 3.18791e+02 3.08691e+02
4.55040e+05 9.10000e+02 3.46000e+02 3.50967e+02 3.41033e+02 3.13287e+02 3.18027e+02 3.08546e+02
4.55680e+05 9.11000e+02 3.40667e+02 3.60706e+02 3.20628e+02 3.12527e+02 3.17093e+02 3.07961e+02
4.56320e+05 9.12000e+02 3.42667e+02 3.65563e+02 3.19771e+02 3.11635e+02 3.16146e+02 3.07124e+02
4.56960e+05 9.13000e+02 3.36000e+02 4.14030e+02 2.57970e+02 3.10801e+02 3.15353e+02 3.06249e+02
4.57600e+05 9.15000e+02 3.55000e+02 3.95923e+02 3.14077e+02 3.10171e+02 3.14851e+02 3.05491e+02
4.58240e+05 9.16000e+02 2.81333e+02 3.75999e+02 1.86668e+02 3.09836e+02 3.14755e+02 3.04918e+02
4.58880e+05 9.17000e+02 3.70667e+02 4.07475e+02 3.33858e+02 3.09849e+02 3.15116e+02 3.04583e+02
4.59520e+05 9.19000e+02 3.28333e+02 3.85746e+02 2.70921e+02 3.10250e+02 3.15944e+02 3.04556e+02
4.60160e+05 9.20000e+02 3.05667e+02 3.38756e+02 2.72578e+02 3.11071e+02 3.17238e+02 3.04904e+02
4.60800e+05 9.21000e+02 3.40667e+02 3.53219e+02 3.28115e+02 3.12327e+02 3.18994e+02 3.05660e+02
4.61440e+05 9.22000e+02 2.97667e+02 3.54243e+02 2.41090e+02 3.13981e+02 3.21150e+02 3.06812e+02
4.62080e+05 9.24000e+02 3.26667e+02 3.65708e+02 2.87625e+02 3.15941e+02 3.23544e+02 3.08338e+02
4.62720e+05 9.25000e+02 3.28667e+02 3.64157e+02 2.93176e+02 3.18059e+02 3.25923e+02 3.10195e+02
4.63360e+05 9.26000e+02 3.25000e+02 3.44305e+02 3.05695e+02 3.20153e+02 3.28019e+02 3.12286e+02
4.64000e+05 9.28000e+02 3.53333e+02 4.03668e+02 3.02999e+02 3.22049e+02 3.29637e+02 3.14460e+02
4.64640e+05 9.29000e+02 3.09000e+02 3.25391e+02 2.92609e+02 3.23614e+02 3.30692e+02 3.16536e+02
4.65280e+05 9.30000e+02 3.14000e+02 3.70468e+02 2.57532e+02 3.24783e+02 3.31197e+02 3.18368e+02
4.65920e+05 9.31000e+02 2.73000e+02 3.08562e+02 2.37438e+02 3.25560e+02 3.31228e+02 3.19892e+02
4.66560e+05 9.33000e+02 3.79333e+02 4.43962e+02 3.14704e+02 3.26008e+02 3.30875e+02 3.21141e+02
4.67200e+05 9.34000e+02 3.31667e+02 3.76450e+02 2.86883e+02 3.26224e+02 3.30215e+02 3.22233e+02
4.67840e+05 9.35000e+02 3.42333e+02 3.57789e+02 3.26877e+02 3.26296e+02 3.29305e+02 3.23288e+02
4.68480e+05 9.36000e+02 3.04667e+02 3.67919e+02 2.41414e+02 3.26269e+02 3.28257e+02 3.24282e+02
4.69120e+05 9.38000e+02 2.88000e+02 3.04391e+02 2.71609e+02 3.26129e+02 3.27575e+02 3.24684e+02
4.69760e+05 9.39000e+02 3.09000e+02 3.73410e+02 2.44590e+02 3.25840e+02 3.27956e+02 3.23724e+02
4.70400e+05 9.40000e+02 3.38667e+02 4.00215e+02 2.77118e+02 3.25393e+02 3.28622e+02 3.22163e+02
4.71040e+05 9.42000e+02 3.76667e+02 3.91050e+02 3.62283e+02 3.24822e+02 3.28992e+02 3.20652e+02
4.71680e+05 9.43000e+02 3.04000e+02 3.35016e+02 2.72984e+02 3.24172e+02 3.28892e+02 3.19451e+02
4.72320e+05 9.44000e+02 3.13000e+02 3.71725e+02 2.54275e+02 3.23462e+02 3.28310e+02 3.18614e+02
4.72960e+05 9.45000e+02 3.18333e+02 3.38020e+02 2.98647e+02 3.22685e+02 3.27368e+02 3.18002e+02
4.73600e+05 9.47000e+02 3.23667e+02 3.77545e+02 2.69788e+02 3.21836e+02 3.26306e+02 3.17365e+02
4.74240e+05 9.48000e+02 3.55000e+02 3.62118e+02 3.47882e+02 3.20949e+02 3.25426e+02 3.16471e+02
4.74880e+05 9.49000e+02 2.85000e+02 3.22094e+02 2.47906e+02 3.20102e+02 3.24997e+02 3.15206e+02
4.75520e+05 9.51000e+02 3.47333e+02 3.67472e+02 3.27195e+02 3.19385e+02 3.25167e+02 3.13603e+02
4.76160e+05 9.52000e+02 2.86000e+02 3.29367e+02 2.42633e+02 3.18864e+02 3.25914e+02 3.11814e+02
4.76800e+05 9.53000e+02 2.87000e+02 3.21756e+02 2.52244e+02 3.18566e+02 3.27068e+02 3.10064e+02
4.77440e+05 9.54000e+02 3.17333e+02 3.59129e+02 2.75538e+02 3.18478e+02 3.28371e+02 3.08585e+02
4.78080e+05 9.56000e+02 3.27667e+02 3.61037e+02 2.94297e+02 3.18555e+02 3.29576e+02 3.07534e+02
4.78720e+05 9.57000e+02 3.41000e+02 3.59055e+02 3.22945e+02 3.18725e+02 3.30520e+02 3.06929e+02
4.79360e+05 9.58000e+02 3.26000e+02 3.50055e+02 3.01945e+02 3.18899e+02 3.31147e+02 3.06652e+02
4.80000e+05 9.60000e+02 3.16667e+02 3.45190e+02 2.88144e+02 3.18991e+02 3.31489e+02 3.06492e+02
4.80640e+05 9.61000e+02 3.38333e+02 3.57207e+02 3.19459e+02 3.18942e+02 3.31622e+02 3.06261e+02
4.81280e+05 9.62000e+02 3.29667e+02 3.50166e+02 3.09167e+02 3.18753e+02 3.31621e+02 3.05885e+02
4.81920e+05 9.63000e+02 2.98333e+02 3.52311e+02 2.44356e+02 3.18485e+02 3.31522e+02 3.05447e+02
4.82560e+05 9.65000e+02 2.83333e+02 3.20051e+02 2.46615e+02 3.18210e+02 3.31283e+02 3.05136e+02
4.83200e+05 9.66000e+02 3.12000e+02 3.32067e+02 2.91933e+02 3.17977e+02 3.30804e+02 3.05149e+02
4.83840e+05 9.67000e+02 3.39000e+02 3.81056e+02 2.96944e+02 3.17797e+02 3.29989e+02 3.05604e+02
4.84480e+05 9.68000e+02 3.69333e+02 4.15883e+02 3.22783e+02 3.17657e+02 3.28832e+02 3.06481e+02
4.85120e+05 9.70000e+02 3.39667e+02 3.45685e+02 3.33648e+02 3.17526e+02 3.27471e+02 3.07580e+02
4.85760e+05 9.71000e+02 3.37333e+02 3.46064e+02 3.28603e+02 3.17364e+02 3.26204e+02 3.08525e+02
4.86400e+05 9.72000e+02 3.13667e+02 3.52776e+02 2.74557e+02 3.17145e+02 3.25408e+02 3.08882e+02
4.87040e+05 9.74000e+02 3.18667e+02 3.40520e+02 2.96814e+02 3.16880e+02 3.25316e+02 3.08445e+02
4.87680e+05 9.75000e+02 3.32333e+02 3.54459e+02 3.10207e+02 3.16639e+02 3.25851e+02 3.07427e+02
4.88320e+05 9.76000e+02 3.44667e+02 4.03127e+02 2.86207e+02 3.16532e+02 3.26798e+02 3.06265e+02
4.88960e+05 9.77000e+02 3.57667e+02 3.74994e+02 3.40340e+02 3.16671e+02 3.27989e+02 3.05353e+02
4.89600e+05 9.79000e+02 2.92333e+02 3.19170e+02 2.65496e+02 3.17134e+02 3.29287e+02 3.04980e+02
4.90240e+05 9.80000e+02 3.38000e+02 3.42967e+02 3.33033e+02 3.17938e+02 3.30538e+02 3.05339e+02
4.90880e+05 9.81000e+02 3.40333e+02 4.00291e+02 2.80376e+02 3.19052e+02 3.31566e+02 3.06538e+02
4.91520e+05 9.83000e+02 3.00000e+02 3.11860e+02 2.88140e+02 3.20406e+02 3.32223e+02 3.08589e+02
4.92160e+05 9.84000e+02 2.93667e+02 3.36260e+02 2.51073e+02 3.21909e+02 3.32422e+02 3.11396e+02
4.92800e+05 9.85000e+02 3.64667e+02 4.24680e+02 3.04654e+02 3.23451e+02 3.32155e+02 3.14747e+02
4.93440e+05 9.86000e+02 3.51333e+02 4.00325e+02 3.02341e+02 3.24912e+02 3.31465e+02 3.18359e+02
4.94080e+05 9.88000e+02 3.68333e+02 4.19600e+02 3.17067e+02 3.26179e+02 3.30444e+02 3.21915e+02
4.94720e+05 9.89000e+02 2.76667e+02 3.54265e+02 1.99068e+02 3.27157e+02 3.29294e+02 3.25020e+02
4.95360e+05 9.90000e+02 3.33667e+02 3.57293e+02 3.10040e+02 3.27782e+02 3.29209e+02 3.26355e+02
4.96000e+05 9.92000e+02 2.95333e+02 3.35784e+02 2.54883e+02 3.28041e+02 3.30857e+02 3.25224e+02
4.96640e+05 9.93000e+02 3.72667e+02 3.98645e+02 3.46688e+02 3.27970e+02 3.32212e+02 3.23728e+02
4.97280e+05 9.94000e+02 3.20333e+02 3.61535e+02 2.79132e+02 3.27640e+02 3.32878e+02 3.22401e+02
4.97920e+05 9.95000e+02 2.98333e+02 3.11355e+02 2.85312e+02 3.27130e+02 3.32814e+02 3.21446e+02
4.98560e+05 9.97000e+02 3.72000e+02 3.91613e+02 3.52387e+02 3.26517e+02 3.32082e+02 3.20952e+02
4.99200e+05 9.98000e+02 3.30333e+02 3.75539e+02 2.85128e+02 3.25876e+02 3.30864e+02 3.20888e+02
4.99840e+05 9.99000e+02 2.72667e+02 3.00142e+02 2.45191e+02 3.25279e+02 3.29477e+02 3.21081e+02
5.00480e+05 1.00000e+03 3.58000e+02 3.96756e+02 3.19244e+02 3.24790e+02 3.28335e+02 3.21244e+02
5.01120e+05 1.00200e+03 2.86333e+02 3.33924e+02 2.38742e+02 3.24452e+02 3.27806e+02 3.21098e+02
5.01760e+05 1.00300e+03 3.59333e+02 3.93920e+02 3.24747e+02 3.24290e+02 3.27918e+02 3.20662e+02
5.02400e+05 1.00400e+03 2.97000e+02 3.27011e+02 2.66989e+02 3.24304e+02 3.28405e+02 3.20203e+02
5.03040e+05 1.00600e+03 3.72667e+02 4.21767e+02 3.23566e+02 3.24466e+02 3.29039e+02 3.19893e+02
5.03680e+05 1.00700e+03 3.30667e+02 3.42338e+02 3.18995e+02 3.24718e+02 3.29737e+02 3.19699e+02
5.04320e+05 1.00800e+03 2.95000e+02 3.00715e+02 2.89285e+02 3.24982e+02 3.30523e+02 3.19441e+02
5.04960e+05 1.00900e+03 3.36000e+02 3.66540e+02 3.05460e+02 3.25183e+02 3.31435e+02 3.18931e+02
5.05600e+05 1.01100e+03 3.26667e+02 3.63692e+02 2.89641e+02 3.25274e+02 3.32443e+02 3.18105e+02
5.06240e+05 1.01200e+03 3.27667e+02 3.54454e+02 3.00879e+02 3.25265e+02 3.33473e+02 3.17057e+02
5.06880e+05 1.01300e+03 2.74667e+02 3.25508e+02 2.23825e+02 3.25209e+02 3.34458e+02 3.15960e+02
5.07520e+05 1.01500e+03 3.24000e+02 3.64768e+02 2.83232e+02 3.25175e+02 3.35375e+02 3.14975e+02
5.08160e+05 1.01600e+03 3.28667e+02 3.70875e+02 2.86458e+02 3.25221e+02 3.36234e+02 3.14207e+02
5.08800e+05 1.01700e+03 3.13667e+02 3.20317e+02 3.07017e+02 3.25369e+02 3.37047e+02 3.13690e+02
5.09440e+05 1.01800e+03 3.20333e+02 3.63309e+02 2.77358e+02 3.25595e+02 3.37770e+02 3.13419e+02
5.10080e+05 1.02000e+03 3.14000e+02 3.15414e+02 3.12586e+02 3.25826e+02 3.38270e+02 3.13383e+02
5.10720e+05 1.02100e+03 3.28667e+02 3.84238e+02 2.73095e+02 3.25969e+02 3.38353e+02 3.13585e+02
5.11360e+05 1.02200e+03 3.09333e+02 3.13443e+02 3.05224e+02 3.25940e+02 3.37851e+02 3.14029e+02
5.12000e+05 1.02400e+03 3.25667e+02 3.80026e+02 2.71308e+02 3.25700e+02 3.36708e+02 3.14691e+02
5.12640e+05 1.02500e+03 2.69000e+02 2.97891e+02 2.40109e+02 3.25261e+02 3.35000e+02 3.15522e+02
5.13280e+05 1.02600e+03 3.48333e+02 3.83531e+02 3.13135e+02 3.24682e+02 3.32909e+02 3.16455e+02
5.13920e+05 1.02700e+03 3.63000e+02 3.78937e+02 3.47063e+02 3.24047e+02 3.30662e+02 3.17432e+02
5.14560e+05 1.02900e+03 2.61000e+02 3.17680e+02 2.04320e+02 3.23442e+02 3.28516e+02 3.18368e+02
5.15200e+05 1.03000e+03 3.62667e+02 3.74508e+02 3.50825e+02 3.22936e+02 3.26795e+02 3.19077e+02
5.15840e+05 1.03100e+03 2.96000e+02 3.84660e+02 2.07340e+02 3.22566e+02 3.25925e+02 3.19207e+02
5.16480e+05 1.03200e+03 3.44000e+02 3.77951e+02 3.10049e+02 3.22341e+02 3.26047e+02 3.18636e+02
5.17120e+05 1.03400e+03 2.99000e+02 3.40215e+02 2.57785e+02 3.22246e+02 3.26706e+02 3.17785e+02
5.17760e+05 1.03500e+03 3.79667e+02 4.42369e+02 3.16965e+02 3.22241e+02 3.27436e+02 3.17046e+02
5.18400e+05 1.03600e+03 2.65000e+02 2.81391e+02 2.48609e+02 3.22270e+02 3.27995e+02 3.16545e+02
5.19040e+05 1.03800e+03 3.26333e+02 3.43093e+02 3.09574e+02 3.22267e+02 3.28288e+02 3.16247e+02
5.19680e+05 1.03900e+03 3.26000e+02 3.42990e+02 3.09010e+02 3.22163e+02 3.28302e+02 3.16025e+02
5.20320e+05 1.04000e+03 3.20333e+02 3.61356e+02 2.79310e+02 3.21902e+02 3.28101e+02 3.15702e+02
5.20960e+05 1.04100e+03 3.07333e+02 3.44395e+02 2.70272e+02 3.21450e+02 3.27794e+02 3.15106e+02
5.21600e+05 1.04300e+03 2.83667e+02 3.19465e+02 2.47868e+02 3.20812e+02 3.27474e+02 3.14150e+02
5.22240e+05 1.04400e+03 3.55333e+02 3.89532e+02 3.21135e+02 3.20030e+02 3.27189e+02 3.12871e+02
5.22880e+05 1.04500e+03 3.03000e+02 3.27752e+02 2.78248e+02 3.19174e+02 3.26985e+02 3.11362e+02
5.23520e+05 1.04700e+03 3.49333e+02 3.74715e+02 3.23952e+02 3.18322e+02 3.26941e+02 3.09703e+02
5.24160e+05 1.04800e+03 3.21333e+02 3.47183e+02 2.95483e+02 3.17530e+02 3.27118e+02 3.07943e+02
5.24800e+05 1.04900e+03 3.48667e+02 3.97173e+02 3.00160e+02 3.16816e+02 3.27496e+02 3.06135e+02
5.25440e+05 1.05000e+03 3.22667e+02 3.72535e+02 2.72798e+02 3.16172e+02 3.27972e+02 3.04372e+02
5.26080e+05 1.05200e+03 3.34000e+02 3.60733e+02 3.07267e+02 3.15597e+02 3.28407e+02 3.02786e+02
5.26720e+05 1.05300e+03 3.39000e+02 3.46874e+02 3.31126e+02 3.15114e+02 3.28690e+02 3.01538e+02
5.27360e+05 1.05400e+03 3.20000e+02 3.71698e+02 2.68302e+02 3.14788e+02 3.28767e+02 3.00809e+02
5.28000e+05 1.05600e+03 3.34667e+02 3.75819e+02 2.93514e+02 3.14701e+02 3.28633e+02 3.00769e+02
5.28640e+05 1.05700e+03 3.23667e+02 3.71082e+02 2.76251e+02 3.14936e+02 3.28324e+02 3.01548e+02
5.29280e+05 1.05800e+03 2.96000e+02 3.15442e+02 2.76558e+02 3.15543e+02 3.27897e+02 3.03189e+02
5.29920e+05 1.05900e+03 3.29667e+02 3.59301e+02 3.00032e+02 3.16523e+02 3.27425e+02 3.05621e+02
5.30560e+05 1.06100e+03 3.27000e+02 3.64665e+02 2.89335e+02 3.17810e+02 3.26956e+02 3.08664e+02
5.31200e+05 1.06200e+03 3.34000e+02 3.79891e+02 2.88109e+02 3.19280e+02 3.26505e+02 3.12056e+02
5.31840e+05 1.06300e+03 3.47333e+02 3.66901e+02 3.27766e+02 3.20774e+02 3.26090e+02 3.15458e+02
5.32480e+05 1.06400e+03 2.71667e+02 3.40453e+02 2.02880e+02 3.22129e+02 3.25853e+02 3.18405e+02
5.33120e+05 1.06600e+03 3.83000e+02 3.96638e+02 3.69362e+02 3.23214e+02 3.26224e+02 3.20204e+02
5.33760e+05 1.06700e+03 3.17333e+02 3.77976e+02 2.56690e+02 3.23956e+02 3.27375e+02 3.20537e+02
5.34400e+05 1.06800e+03 3.15000e+02 3.91372e+02 2.38628e+02 3.24352e+02 3.28558e+02 3.20146e+02
5.35040e+05 1.07000e+03 3.52333e+02 3.74429e+02 3.30238e+02 3.24460e+02 3.29162e+02 3.19757e+02
5.35680e+05 1.07100e+03 3.84333e+02 4.15105e+02 3.53562e+02 3.24379e+02 3.29000e+02 3.19758e+02
5.36320e+05 1.07200e+03 2.82667e+02 3.05475e+02 2.59858e+02 3.24238e+02 3.28149e+02 3.20328e+02
5.36960e+05 1.07300e+03 3.57333e+02 3.81407e+02 3.33259e+02 3.24162e+02 3.26877e+02 3.21447e+02
5.37600e+05 1.07500e+03 3.12667e+02 3.45705e+02 2.79628e+02 3.24245e+02 3.25590e+02 3.22901e+02
5.38240e+05 1.07600e+03 3.57333e+02 3.85313e+02 3.29353e+02 3.24540e+02 3.25238e+02 3.23841e+02
5.38880e+05 1.07700e+03 3.28667e+02 4.20468e+02 2.36865e+02 3.25061e+02 3.26642e+02 3.23480e+02
5.39520e+05 1.07900e+03 3.09333e+02 3.35996e+02 2.82671e+02 3.25797e+02 3.28270e+02 3.23323e+02
5.40160e+05 1.08000e+03 3.17000e+02 3.67020e+02 2.66980e+02 3.26712e+02 3.29985e+02 3.23439e+02
5.40800e+05 1.08100e+03 3.60333e+02 3.72991e+02 3.47675e+02 3.27756e+02 3.31878e+02 3.23634e+02
5.41440e+05 1.08200e+03 3.06000e+02 3.65604e+02 2.46396e+02 3.28868e+02 3.33955e+02 3.23781e+02
5.42080e+05 1.08400e+03 3.19000e+02 3.77861e+02 2.60139e+02 3.29970e+02 3.36062e+02 3.23879e+02
5.42720e+05 1.08500e+03 3.14000e+02 3.29937e+02 2.98063e+02 3.30972e+02 3.37967e+02 3.23977e+02
5.43360e+05 1.08600e+03 3.12667e+02 3.18103e+02 3.07230e+02 3.31778e+02 3.39481e+02 3.24075e+02
5.44000e+05 1.08800e+03 3.58000e+02 3.74673e+02 3.41327e+02 3.32316e+02 3.40541e+02 3.24090e+02
5.44640e+05 1.08900e+03 3.64000e+02 4.10954e+02 3.17046e+02 3.32546e+02 3.41187e+02 3.23904e+02
5.45280e+05 1.09000e+03 3.20667e+02 3.83687e+02 2.57646e+02 3.32465e+02 3.41474e+02 3.23456e+02
5.45920e+05 1.09100e+03 3.33000e+02 3.45570e+02 3.20430e+02 3.32098e+02 3.41402e+02 3.22795e+02
5.46560e+05 1.09300e+03 3.16000e+02 3.56571e+02 2.75429e+02 3.31491e+02 3.40912e+02 3.22070e+02
5.47200e+05 1.09400e+03 3.71667e+02 3.98677e+02 3.44656e+02 3.30723e+02 3.39945e+02 3.21501e+02
5.47840e+05 1.09500e+03 3.36000e+02 3.45626e+02 3.26374e+02 3.29913e+02 3.38494e+02 3.21332e+02
5.48480e+05 1.09600e+03 2.77667e+02 3.31792e+02 2.23541e+02 3.29194e+02 3.36613e+02 3.21775e+02
5.49120e+05 1.09800e+03 3.40333e+02 3.58958e+02 3.21708e+02 3.28677e+02 3.34412e+02 3.22942e+02
5.49760e+05 1.09900e+03 2.98333e+02 3.16778e+02 2.79888e+02 3.28425e+02 3.32065e+02 3.24785e+02
5.50400e+05 1.10000e+03 3.52000e+02 3.92996e+02 3.11004e+02 3.28444e+02 3.30093e+02 3.26794e+02
5.51040e+05 1.10200e+03 3.38000e+02 3.59924e+02 3.16076e+02 3.28683e+02 3.31035e+02 3.26330e+02
5.51680e+05 1.10300e+03 3.77667e+02 4.02234e+02 3.53099e+02 3.29036e+02 3.33681e+02 3.24390e+02
5.52320e+05 1.10400e+03 3.39667e+02 3.63892e+02 3.15441e+02 3.29364e+02 3.36162e+02 3.22566e+02
5.52960e+05 1.10500e+03 3.28667e+02 3.42627e+02 3.14706e+02 3.29528e+02 3.38000e+02 3.21056e+02
5.53600e+05 1.10700e+03 3.44000e+02 3.92463e+02 2.95537e+02 3.29415e+02 3.38918e+02 3.19912e+02
5.54240e+05 1.10800e+03 3.44333e+02 3.99953e+02 2.88714e+02 3.28971e+02 3.38801e+02 3.19140e+02
5.54880e+05 1.10900e+03 3.54667e+02 3.91203e+02 3.18131e+02 3.28226e+02 3.37738e+02 3.18714e+02
5.55520e+05 1.11100e+03 3.08000e+02 3.19045e+02 2.96955e+02 3.27297e+02 3.36023e+02 3.18570e+02
5.56160e+05 1.11200e+03 3.37667e+02 4.07487e+02 2.67846e+02 3.26346e+02 3.34110e+02 3.18582e+02
5.56800e+05 1.11300e+03 3.67667e+02 3.90679e+02 3.44655e+02 3.25538e+02 3.32503e+02 3.18574e+02
5.57440e+05 1.11400e+03 3.00333e+02 3.29019e+02 2.71647e+02 3.25006e+02 3.31559e+02 3.18453e+02
5.58080e+05 1.11600e+03 3.46000e+02 3.94187e+02 2.97813e+02 3.24841e+02 3.31311e+02 3.18371e+02
5.58720e+05 1.11700e+03 3.18667e+02 3.79556e+02 2.57777e+02 3.25081e+02 3.31511e+02 3.18652e+02
5.59360e+05 1.11800e+03 3.24333e+02 3.77351e+02 2.71316e+02 3.25712e+02 3.31873e+02 3.19551e+02
5.60000e+05 1.12000e+03 2.93667e+02 3.65973e+02 2.21360e+02 3.26664e+02 3.32223e+02 3.21104e+02
5.60640e+05 1.12100e+03 3.26333e+02 3.35797e+02 3.16870e+02 3.27827e+02 3.32581e+02 3.23072e+02
5.61280e+05 1.12200e+03 3.24667e+02 3.35782e+02 3.13551e+02 3.29070e+02 3.33258e+02 3.24882e+02
5.61920e+05 1.12300e+03 3.11000e+02 3.67574e+02 2.54426e+02 3.30251e+02 3.34776e+02 3.25726e+02
5.62560e+05 1.12500e+03 3.41000e+02 3.68362e+02 3.13638e+02 3.31218e+02 3.37138e+02 3.25297e+02
5.63200e+05 1.12600e+03 3.28000e+02 3.76689e+02 2.79311e+02 3.31820e+02 3.39762e+02 3.23878e+02
5.63840e+05 1.12700e+03 3.90667e+02 4.12520e+02 3.68814e+02 3.31933e+02 3.42132e+02 3.21735e+02
5.64480e+05 1.12800e+03 3.33000e+02 3.66347e+02 2.99653e+02 3.31503e+02 3.43944e+02 3.19061e+02
5.65120e+05 1.13000e+03 3.36667e+02 3.49891e+02 3.23442e+02 3.30579e+02 3.45079e+02 3.16079e+02
5.65760e+05 1.13100e+03 3.40333e+02 3.63374e+02 3.17292e+02 3.29324e+02 3.45583e+02 3.13065e+02
5.66400e+05 1.13200e+03 3.26667e+02 3.68351e+02 2.84983e+02 3.27981e+02 3.45636e+02 3.10327e+02
5.67040e+05 1.13400e+03 3.01333e+02 3.45366e+02 2.57301e+02 3.26823e+02 3.45495e+02 3.08151e+02
5.67680e+05 1.13500e+03 3.48000e+02 3.80873e+02 3.15127e+02 3.26073e+02 3.45403e+02 3.06743e+02
5.68320e+05 1.13600e+03 3.41000e+02 3.58907e+02 3.23093e+02 3.25852e+02 3.45516e+02 3.06188e+02
5.68960e+05 1.13700e+03 3.08333e+02 3.14068e+02 3.02598e+02 3.26161e+02 3.45847e+02 3.06474e+02
5.69600e+05 1.13900e+03 2.73000e+02 3.21380e+02 2.24620e+02 3.26905e+02 3.46271e+02 3.07539e+02
5.70240e+05 1.14000e+03 3.32667e+02 3.56810e+02 3.08524e+02 3.27929e+02 3.46568e+02 3.09290e+02
5.70880e+05 1.14100e+03 3.02333e+02 3.34524e+02 2.70143e+02 3.29067e+02 3.46523e+02 3.11610e+02
5.71520e+05 1.14300e+03 3.05000e+02 3.56891e+02 2.53109e+02 3.30166e+02 3.45997e+02 3.14335e+02
5.72160e+05 1.14400e+03 3.13333e+02 3.61950e+02 2.64717e+02 3.31115e+02 3.44971e+02 3.17259e+02
5.72800e+05 1.14500e+03 3.62333e+02 3.82620e+02 3.42047e+02 3.31827e+02 3.43519e+02 3.20135e+02
5.73440e+05 1.14600e+03 3.35667e+02 3.36609e+02 3.34724e+02 3.32231e+02 3.41747e+02 3.22715e+02
5.74080e+05 1.14800e+03 2.73333e+02 3.04791e+02 2.41876e+02 3.32275e+02 3.39737e+02 3.24813e+02
5.74720e+05 1.14900e+03 2.98333e+02 3.20862e+02 2.75804e+02 3.31926e+02 3.37491e+02 3.26360e+02
5.75360e+05 1.15000e+03 3.42000e+02 3.74934e+02 3.09066e+02 3.31199e+02 3.34972e+02 3.27425e+02
5.76000e+05 1.15200e+03 3.70000e+02 3.93930e+02 3.46070e+02 3.30175e+02 3.32169e+02 3.28181e+02
5.76640e+05 1.15300e+03 3.14000e+02 3.79457e+02 2.48543e+02 3.28991e+02 3.29306e+02 3.28676e+02
5.77280e+05 1.15400e+03 3.35667e+02 3.58151e+02 3.13182e+02 3.27792e+02 3.29616e+02 3.25967e+02
5.77920e+05 1.15500e+03 3.28000e+02 3.88117e+02 2.67883e+02 3.26691e+02 3.30430e+02 3.22951e+02
5.78560e+05 1.15700e+03 2.44000e+02 2.71940e+02 2.16060e+02 3.25770e+02 3.31348e+02 3.20192e+02
5.79200e+05 1.15800e+03 3.39000e+02 3.83639e+02 2.94361e+02 3.25101e+02 3.32346e+02 3.17856e+02
5.79840e+05 1.15900e+03 3.20000e+02 3.58401e+02 2.81599e+02 3.24752e+02 3.33410e+02 3.16094e+02
5.80480e+05 1.16000e+03 3.42333e+02 3.65345e+02 3.19321e+02 3.24764e+02 3.34530e+02 3.14999e+02
5.81120e+05 1.16200e+03 3.10333e+02 3.36080e+02 2.84587e+02 3.25125e+02 3.35700e+02 3.14550e+02
5.81760e+05 1.16300e+03 3.01333e+02 3.02581e+02 3.00086e+02 3.25743e+02 3.36907e+02 3.14580e+02
5.82400e+05 1.16400e+03 3.17667e+02 3.68325e+02 2.67009e+02 3.26464e+02 3.38118e+02 3.14810e+02
5.83040e+05 1.16600e+03 3.30667e+02 3.53062e+02 3.08271e+02 3.27117e+02 3.39257e+02 3.14976e+02
5.83680e+05 1.16700e+03 2.65333e+02 2.89421e+02 2.41246e+02 3.27567e+02 3.40195e+02 3.14939e+02
5.84320e+05 1.16800e+03 3.30333e+02 3.98575e+02 2.62092e+02 3.27739e+02 3.40773e+02 3.14706e+02
5.84960e+05 1.16900e+03 2.99667e+02 3.82650e+02 2.16683e+02 3.27616e+02 3.40866e+02 3.14366e+02
5.85600e+05 1.17100e+03 3.59333e+02 3.96538e+02 3.22128e+02 3.27223e+02 3.40415e+02 3.14031e+02
5.86240e+05 1.17200e+03 3.44667e+02 4.01882e+02 2.87452e+02 3.26614e+02 3.39425e+02 3.13803e+02
5.86880e+05 1.17300e+03 3.06000e+02 4.00372e+02 2.11628e+02 3.25840e+02 3.37950e+02 3.13731e+02
5.87520e+05 1.17500e+03 3.34000e+02 3.94833e+02 2.73167e+02 3.24936e+02 3.36095e+02 3.13777e+02
5.88160e+05 1.17600e+03 2.99000e+02 3.68229e+02 2.29771e+02 3.23916e+02 3.34040e+02 3.13791e+02
5.88800e+05 1.17700e+03 3.56667e+02 3.76029e+02 3.37305e+02 3.22803e+02 3.32037e+02 3.13569e+02
5.89440e+05 1.17800e+03 3.53667e+02 3.77671e+02 3.29662e+02 3.21650e+02 3.30332e+02 3.12969e+02
5.90080e+05 1.18000e+03 2.54667e+02 3.01402e+02 2.07931e+02 3.20540e+02 3.29057e+02 3.12023e+02
5.90720e+05 1.18100e+03 3.54333e+02 3.93799e+02 3.14867e+02 3.19561e+02 3.28171e+02 3.10951e+02
5.91360e+05 1.18200e+03 3.13333e+02 3.92197e+02 2.34469e+02 3.18793e+02 3.27510e+02 3.10077e+02
5.92000e+05 1.18400e+03 2.79667e+02 3.30001e+02 2.29332e+02 3.18299e+02 3.26894e+02 3.09703e+02
5.92640e+05 1.18500e+03 3.12000e+02 3.53529e+02 2.70471e+02 3.18106e+02 3.26202e+02 3.10010e+02
5.93280e+05 1.18600e+03 3.38667e+02 3.66884e+02 3.10449e+02 3.18195e+02 3.25381e+02 3.11008e+02
5.93920e+05 1.18700e+03 3.49333e+02 3.89784e+02 3.08883e+02 3.18493e+02 3.24426e+02 3.12561e+02
5.94560e+05 1.18900e+03 2.75000e+02 2.97226e+02 2.52774e+02 3.18896e+02 3.23405e+02 3.14387e+02
5.95200e+05 1.19000e+03 3.36333e+02 4.20096e+02 2.52570e+02 3.19291e+02 3.22622e+02 3.15959e+02
5.95840e+05 1.19100e+03 3.73333e+02 4.01074e+02 3.45592e+02 3.19583e+02 3.22786e+02 3.16380e+02
5.96480e+05 1.19200e+03 3.16333e+02 3.45503e+02 2.87163e+02 3.19732e+02 3.23998e+02 3.15466e+02
5.97120e+05 1.19400e+03 2.86333e+02 3.27454e+02 2.45213e+02 3.19764e+02 3.25471e+02 3.14057e+02
5.97760e+05 1.19500e+03 3.54667e+02 3.72673e+02 3.36660e+02 3.19753e+02 3.26763e+02 3.12743e+02
5.98400e+05 1.19600e+03 2.72667e+02 3.18188e+02 2.27145e+02 3.19795e+02 3.27774e+02 3.11816e+02
5.99040e+05 1.19800e+03 3.28000e+02 3.56647e+02 2.99353e+02 3.19980e+02 3.28550e+02 3.11410e+02
5.99680e+05 1.19900e+03 3.13667e+02 3.54100e+02 2.73233e+02 3.20364e+02 3.29187e+02 3.11541e+02
6.00320e+05 1.20000e+03 2.93667e+02 3.28589e+02 2.58745e+02 3.20949e+02 3.29769e+02 3.12129e+02
6.00960e+05 1.20100e+03 3.44333e+02 3.58970e+02 3.29697e+02 3.21668e+02 3.30302e+02 3.13033e+02
6.01600e+05 1.20300e+03 3.45333e+02 3.55542e+02 3.35124e+02 3.22399e+02 3.30675e+02 3.14122e+02
6.02240e+05 1.20400e+03 3.32667e+02 3.36857e+02 3.28477e+02 3.22995e+02 3.30666e+02 3.15325e+02
6.02880e+05 1.20500e+03 3.28667e+02 3.78602e+02 2.78731e+02 3.23334e+02 3.30020e+02 3.16647e+02
6.03520e+05 1.20700e+03 2.60000e+02 2.76872e+02 2.43128e+02 3.23352e+02 3.28577e+02 3.18127e+02
6.04160e+05 1.20800e+03 3.33000e+02 4.19058e+02 2.46942e+02 3.23085e+02 3.26369e+02 3.19802e+02
6.04800e+05 1.20900e+03 3.40667e+02 3.46903e+02 3.34431e+02 3.22661e+02 3.23646e+02 3.21676e+02
6.05440e+05 1.21000e+03 3.32000e+02 3.52314e+02 3.11686e+02 3.22255e+02 3.23739e+02 3.20770e+02
6.06080e+05 1.21200e+03 2.78333e+02 3.43909e+02 2.12757e+02 3.22019e+02 3.25904e+02 3.18134e+02
6.06720e+05 1.21300e+03 3.00333e+02 3.26363e+02 2.74303e+02 3.22022e+02 3.28082e+02 3.15962e+02
6.07360e+05 1.21400e+03 3.03667e+02 3.28180e+02 2.79154e+02 3.22234e+02 3.30164e+02 3.14304e+02
6.08000e+05 1.21600e+03 3.57667e+02 3.81671e+02 3.33662e+02 3.22569e+02 3.32071e+02 3.13066e+02
6.08640e+05 1.21700e+03 3.49333e+02 3.92818e+02 3.05849e+02 3.22933e+02 3.33767e+02 3.12098e+02
6.09280e+05 1.21800e+03 3.06000e+02 3.26510e+02 2.85490e+02 3.23246e+02 3.35246e+02 3.11245e+02
6.09920e+05 1.21900e+03 3.05000e+02 3.93095e+02 2.16905e+02 3.23440e+02 3.36497e+02 3.10383e+02
6.10560e+05 1.22100e+03 2.77000e+02 2.91989e+02 2.62011e+02 3.23474e+02 3.37499e+02 3.09449e+02
6.11200e+05 1.22200e+03 3.45333e+02 3.79900e+02 3.10766e+02 3.23356e+02 3.38220e+02 3.08493e+02
6.11840e+05 1.22300e+03 3.40000e+02 3.88929e+02 2.91071e+02 3.23152e+02 3.38619e+02 3.07684e+02
6.12480e+05 1.22400e+03 3.33333e+02 3.57559e+02 3.09108e+02 3.22950e+02 3.38641e+02 3.07260e+02
6.13120e+05 1.22600e+03 3.21667e+02 3.54022e+02 2.89311e+02 3.22816e+02 3.38213e+02 3.07418e+02
6.13760e+05 1.22700e+03 3.02000e+02 3.32232e+02 2.71768e+02 3.22760e+02 3.37289e+02 3.08231e+02
6.14400e+05 1.22800e+03 3.75000e+02 4.11914e+02 3.38086e+02 3.22754e+02 3.35896e+02 3.09611e+02
6.15040e+05 1.23000e+03 2.71333e+02 3.55813e+02 1.86853e+02 3.22763e+02 3.34214e+02 3.11311e+02
6.15680e+05 1.23100e+03 3.79000e+02 3.94253e+02 3.63747e+02 3.22768e+02 3.32628e+02 3.12909e+02
6.16320e+05 1.23200e+03 3.30667e+02 3.55917e+02 3.05417e+02 3.22775e+02 3.31717e+02 3.13834e+02
6.16960e+05 1.23300e+03 3.78667e+02 4.16845e+02 3.40489e+02 3.22803e+02 3.31953e+02 3.13653e+02
6.17600e+05 1.23500e+03 3.50000e+02 3.83951e+02 3.16049e+02 3.22877e+02 3.33264e+02 3.12489e+02
6.18240e+05 1.23600e+03 2.65000e+02 3.05571e+02 2.24429e+02 3.23015e+02 3.35192e+02 3.10838e+02
6.18880e+05 1.23700e+03 3.36000e+02 3.40082e+02 3.31918e+02 3.23239e+02 3.37354e+02 3.09123e+02
6.19520e+05 1.23900e+03 3.00333e+02 3.55905e+02 2.44762e+02 3.23580e+02 3.39557e+02 3.07602e+02
6.20160e+05 1.24000e+03 3.81000e+02 3.97330e+02 3.64670e+02 3.24082e+02 3.41737e+02 3.06427e+02
6.20800e+05 1.24100e+03 2.68667e+02 3.34709e+02 2.02625e+02 3.24774e+02 3.43869e+02 3.05679e+02
6.21440e+05 1.24200e+03 3.53333e+02 3.88983e+02 3.17684e+02 3.25627e+02 3.45890e+02 3.05365e+02
6.22080e+05 1.24400e+03 3.50000e+02 3.75781e+02 3.24219e+02 3.26556e+02 3.47680e+02 3.05432e+02
6.22720e+05 1.24500e+03 3.25333e+02 3.52687e+02 2.97980e+02 3.27436e+02 3.49087e+02 3.05785e+02
6.23360e+05 1.24600e+03 2.95667e+02 3.57899e+02 2.33434e+02 3.28150e+02 3.49991e+02 3.06309e+02
6.24000e+05 1.24800e+03 3.36000e+02 3.72851e+02 2.99149e+02 3.28620e+02 3.50363e+02 3.06877e+02
6.24640e+05 1.24900e+03 3.13333e+02 3.51143e+02 2.75524e+02 3.28825e+02 3.50280e+02 3.07371e+02
6.25280e+05 1.25000e+03 3.21000e+02 3.70078e+02 2.71922e+02 3.28797e+02 3.49901e+02 3.07693e+02
6.25920e+05 1.25100e+03 2.99000e+02 3.35478e+02 2.62522e+02 3.28592e+02 3.49404e+02 3.07780e+02
6.26560e+05 1.25300e+03 3.25667e+02 3.51387e+02 2.99946e+02 3.28259e+02 3.48921e+02 3.07596e+02
6.27200e+05 1.25400e+03 3.64667e+02 3.96145e+02 3.33188e+02 3.27816e+02 3.48475e+02 3.07158e+02
6.27840e+05 1.25500e+03 2.84000e+02 3.30783e+02 2.37217e+02 3.27262e+02 3.47974e+02 3.06550e+02
6.28480e+05 1.25600e+03 3.27000e+02 4.07759e+02 2.46241e+02 3.26589e+02 3.47267e+02 3.05912e+02
6.29120e+05 1.25800e+03 3.42000e+02 3.90642e+02 2.93358e+02 3.25812e+02 3.46216e+02 3.05408e+02
6.29760e+05 1.25900e+03 3.91000e+02 4.03083e+02 3.78917e+02 3.24983e+02 3.44771e+02 3.05196e+02
6.30400e+05 1.26000e+03 2.93333e+02 3.38236e+02 2.48431e+02 3.24187e+02 3.43003e+02 3.05372e+02
6.31040e+05 1.26200e+03 3.64000e+02 3.87281e+02 3.40719e+02 3.23516e+02 3.41098e+02 3.05934e+02
6.31680e+05 1.26300e+03 3.38667e+02 3.55878e+02 3.21456e+02 3.23053e+02 3.39324e+02 3.06781e+02
6.32320e+05 1.26400e+03 3.66333e+02 4.21761e+02 3.10906e+02 3.22868e+02 3.37954e+02 3.07782e+02
6.32960e+05 1.26500e+03 3.18000e+02 3.55665e+02 2.80335e+02 3.23018e+02 3.37197e+02 3.08838e+02
6.33600e+05 1.26700e+03 3.13333e+02 3.54688e+02 2.71979e+02 3.23529e+02 3.37142e+02 3.09917e+02
6.34240e+05 1.26800e+03 2.84333e+02 3.32530e+02 2.36137e+02 3.24397e+02 3.37757e+02 3.11036e+02
6.34880e+05 1.26900e+03 3.37667e+02 4.21866e+02 2.53467e+02 3.25583e+02 3.38937e+02 3.12230e+02
6.35520e+05 1.27100e+03 3.39667e+02 3.52325e+02 3.27009e+02 3.27038e+02 3.40556e+02 3.13519e+02
6.36160e+05 1.27200e+03 2.93000e+02 3.40378e+02 2.45622e+02 3.28696e+02 3.42490e+02 3.14901e+02
6.36800e+05 1.27300e+03 2.80000e+02 3.26267e+02 2.33733e+02 3.30473e+02 3.44607e+02 3.16339e+02
6.37440e+05 1.27400e+03 2.84000e+02 3.16894e+02 2.51106e+02 3.32255e+02 3.46765e+02 3.17744e+02
6.38080e+05 1.27600e+03 3.50000e+02 3.71276e+02 3.28724e+02 3.33910e+02 3.48832e+02 3.18989e+02
6.38720e+05 1.27700e+03 3.25000e+02 3.64302e+02 2.85698e+02 3.35319e+02 3.50687e+02 3.19952e+02
6.39360e+05 1.27800e+03 3.55667e+02 3.82216e+02 3.29117e+02 3.36368e+02 3.52199e+02 3.20537e+02
6.40000e+05 1.28000e+03 3.66667e+02 3.92035e+02 3.41298e+02 3.36940e+02 3.53215e+02 3.20666e+02
6.40640e+05 1.28100e+03 2.73333e+02 3.52883e+02 1.93783e+02 3.36925e+02 3.53574e+02 3.20277e+02
6.41280e+05 1.28200e+03 2.90667e+02 3.80025e+02 2.01308e+02 3.36264e+02 3.53170e+02 3.19357e+02
6.41920e+05 1.28300e+03 2.82667e+02 3.63567e+02 2.01766e+02 3.35003e+02 3.52021e+02 3.17985e+02
6.42560e+05 1.28500e+03 3.23333e+02 3.54428e+02 2.92238e+02 3.33321e+02 3.50293e+02 3.16348e+02
6.43200e+05 1.28600e+03 3.15000e+02 3.81873e+02 2.48127e+02 3.31483e+02 3.48252e+02 3.14713e+02
6.43840e+05 1.28700e+03 3.02000e+02 3.52306e+02 2.51694e+02 3.29749e+02 3.46154e+02 3.13343e+02
6.44480e+05 1.28800e+03 3.20667e+02 3.69331e+02 2.72002e+02 3.28273e+02 3.44168e+02 3.12377e+02
6.45120e+05 1.29000e+03 3.44000e+02 3.52641e+02 3.35359e+02 3.27071e+02 3.42361e+02 3.11781e+02
6.45760e+05 1.29100e+03 3.13667e+02 3.50194e+02 2.77140e+02 3.26060e+02 3.40722e+02 3.11397e+02
6.46400e+05 1.29200e+03 3.68000e+02 3.82989e+02 3.53011e+02 3.25116e+02 3.39189e+02 3.11044e+02
6.47040e+05 1.29400e+03 3.45667e+02 3.51224e+02 3.40109e+02 3.24133e+02 3.37662e+02 3.10604e+02
6.47680e+05 1.29500e+03 3.18000e+02 3.72351e+02 2.63649e+02 3.23036e+02 3.36025e+02 3.10048e+02
6.48320e+05 1.29600e+03 3.48667e+02 3.90223e+02 3.07111e+02 3.21811e+02 3.34196e+02 3.09425e+02
6.48960e+05 1.29700e+03 3.41333e+02 3.59597e+02 3.23070e+02 3.20515e+02 3.32181e+02 3.08849e+02
6.49600e+05 1.29900e+03 3.17333e+02 3.31947e+02 3.02720e+02 3.19298e+02 3.30114e+02 3.08481e+02
6.50240e+05 1.30000e+03 3.38667e+02 3.57238e+02 3.20095e+02 3.18376e+02 3.28230e+02 3.08521e+02
6.50880e+05 1.30100e+03 3.38000e+02 3.61847e+02 3.14153e+02 3.17961e+02 3.26762e+02 3.09161e+02
6.51520e+05 1.30300e+03 2.93667e+02 3.74481e+02 2.12853e+02 3.18195e+02 3.25865e+02 3.10525e+02
6.52160e+05 1.30400e+03 3.63333e+02 3.81542e+02 3.45125e+02 3.19090e+02 3.25568e+02 3.12612e+02
6.52800e+05 1.30500e+03 3.25000e+02 3.44131e+02 3.05869e+02 3.20532e+02 3.25777e+02 3.15288e+02
6.53440e+05 1.30600e+03 3.20333e+02 4.11702e+02 2.28965e+02 3.22314e+02 3.26281e+02 3.18347e+02
6.54080e+05 1.30800e+03 3.10667e+02 3.42209e+02 2.79125e+02 3.24189e+02 3.26800e+02 3.21578e+02
6.54720e+05 1.30900e+03 3.60000e+02 3.91156e+02 3.28844e+02 3.25923e+02 3.27110e+02 3.24736e+02
6.55360e+05 1.31000e+03 3.30333e+02 3.47660e+02 3.13006e+02 3.27340e+02 3.28315e+02 3.26365e+02
6.56000e+05 1.31200e+03 3.05667e+02 3.15744e+02 2.95589e+02 3.28340e+02 3.30991e+02 3.25689e+02
6.56640e+05 1.31300e+03 3.48333e+02 3.83983e+02 3.12684e+02 3.28893e+02 3.33391e+02 3.24395e+02
6.57280e+05 1.31400e+03 3.18333e+02 3.35544e+02 3.01122e+02 3.29024e+02 3.35317e+02 3.22732e+02
6.57920e+05 1.31500e+03 3.63667e+02 3.96736e+02 3.30598e+02 3.28816e+02 3.36756e+02 3.20876e+02
6.58560e+05 1.31700e+03 3.69667e+02 4.01103e+02 3.38231e+02 3.28403e+02 3.37784e+02 3.19021e+02
6.59200e+05 1.31800e+03 3.36000e+02 3.75858e+02 2.96142e+02 3.27961e+02 3.38521e+02 3.17400e+02
6.59840e+05 1.31900e+03 2.87333e+02 3.73001e+02 2.01666e+02 3.27660e+02 3.39063e+02 3.16256e+02
6.60480e+05 1.32000e+03 3.07000e+02 3.44497e+02 2.69503e+02 3.27623e+02 3.39458e+02 3.15788e+02
6.61120e+05 1.32200e+03 3.13333e+02 3.72304e+02 2.54363e+02 3.27902e+02 3.39707e+02 3.16097e+02
6.61760e+05 1.32300e+03 3.65000e+02 3.91166e+02 3.38834e+02 3.28478e+02 3.39786e+02 3.17171e+02
6.62400e+05 1.32400e+03 3.16333e+02 3.26607e+02 3.06059e+02 3.29271e+02 3.39631e+02 3.18912e+02
6.63040e+05 1.32600e+03 3.13667e+02 3.60835e+02 2.66498e+02 3.30151e+02 3.39139e+02 3.21163e+02
6.63680e+05 1.32700e+03 3.41667e+02 3.52931e+02 3.30402e+02 3.30966e+02 3.38186e+02 3.23745e+02
6.64320e+05 1.32800e+03 3.24333e+02 3.73604e+02 2.75063e+02 3.31587e+02 3.36700e+02 3.26474e+02
6.64960e+05 1.32900e+03 3.52667e+02 4.05103e+02 3.00230e+02 3.31942e+02 3.34738e+02 3.29146e+02
6.65600e+05 1.33100e+03 3.07333e+02 3.46443e+02 2.68224e+02 3.32021e+02 3.32865e+02 3.31177e+02
6.66240e+05 1.33200e+03 3.41667e+02 3.89530e+02 2.93803e+02 3.31857e+02 3.34013e+02 3.29701e+02
6.66880e+05 1.33300e+03 3.29667e+02 3.63532e+02 2.95801e+02 3.31514e+02 3.35390e+02 3.27639e+02
6.67520e+05 1.33500e+03 3.66667e+02 4.03412e+02 3.29921e+02 3.31067e+02 3.36071e+02 3.26063e+02
6.68160e+05 1.33600e+03 2.99000e+02 3.13353e+02 2.84647e+02 3.30586e+02 3.36036e+02 3.25135e+02
6.68800e+05 1.33700e+03 3.00667e+02 3.22026e+02 2.79307e+02 3.30125e+02 3.35446e+02 3.24803e+02
6.69440e+05 1.33800e+03 3.35000e+02 3.65800e+02 3.04200e+02 3.29714e+02 3.34554e+02 3.24874e+02
6.70080e+05 1.34000e+03 3.53333e+02 3.77421e+02 3.29246e+02 3.29365e+02 3.33607e+02 3.25124e+02
6.70720e+05 1.34100e+03 2.71000e+02 3.10421e+02 2.31579e+02 3.29079e+02 3.32757e+02 3.25401e+02
6.71360e+05 1.34200e+03 3.15667e+02 3.43647e+02 2.87687e+02 3.28841e+02 3.32056e+02 3.25626e+02
6.72000e+05 1.34400e+03 3.10667e+02 3.49348e+02 2.71986e+02 3.28619e+02 3.31527e+02 3.25711e+02
6.72640e+05 1.34500e+03 3.61000e+02 3.63160e+02 3.58840e+02 3.28365e+02 3.31178e+02 3.25552e+02
6.73280e+05 1.34600e+03 3.44333e+02 3.73742e+02 3.14924e+02 3.28025e+02 3.30910e+02 3.25140e+02
6.73920e+05 1.34700e+03 3.85000e+02 3.93524e+02 3.76476e+02 3.27549e+02 3.30480e+02 3.24618e+02
6.74560e+05 1.34900e+03 3.21000e+02 3.76863e+02 2.65137e+02 3.26915e+02 3.29636e+02 3.24193e+02
6.75200e+05 1.35000e+03 3.17333e+02 3.37405e+02 2.97261e+02 3.26147e+02 3.28261e+02 3.24033e+02
6.75840e+05 1.35100e+03 3.70667e+02 4.02960e+02 3.38373e+02 3.25334e+02 3.26441e+02 3.24227e+02
6.76480e+05 1.35200e+03 3.51000e+02 3.78821e+02 3.23179e+02 3.24626e+02 3.25281e+02 3.23970e+02
6.77120e+05 1.35400e+03 3.13333e+02 3.44213e+02 2.82454e+02 3.24193e+02 3.26373e+02 3.22014e+02
6.77760e+05 1.35500e+03 2.67333e+02 3.12664e+02 2.22002e+02 3.24171e+02 3.28117e+02 3.20225e+02
6.78400e+05 1.35600e+03 3.43333e+02 3.86978e+02 2.99688e+02 3.24616e+02 3.30315e+02 3.18916e+02
6.79040e+05 1.35800e+03 2.95000e+02 3.14201e+02 2.75799e+02 3.25511e+02 3.32815e+02 3.18208e+02
6.79680e+05 1.35900e+03 3.59000e+02 4.12348e+02 3.05652e+02 3.26788e+02 3.35429e+02 3.18147e+02
6.80320e+05 1.36000e+03 2.94000e+02 3.14396e+02 2.73604e+02 3.28327e+02 3.37955e+02 3.18699e+02
6.80960e+05 1.36100e+03 3.39000e+02 3.90614e+02 2.87386e+02 3.29955e+02 3.40190e+02 3.19720e+02
6.81600e+05 1.36300e+03 3.37333e+02 3.58972e+02 3.15695e+02 3.31442e+02 3.41919e+02 3.20966e+02
6.82240e+05 1.36400e+03 3.63333e+02 4.16439e+02 3.10228e+02 3.32555e+02 3.42949e+02 3.22162e+02
6.82880e+05 1.36500e+03 3.73333e+02 3.90113e+02 3.56554e+02 3.33106e+02 3.43154e+02 3.23057e+02
6.83520e+05 1.36700e+03 3.18667e+02 3.72092e+02 2.65242e+02 3.33006e+02 3.42550e+02 3.23461e+02
6.84160e+05 1.36800e+03 3.39000e+02 3.64573e+02 3.13427e+02 3.32284e+02 3.41337e+02 3.23230e+02
6.84800e+05 1.36900e+03 3.11000e+02 3.27753e+02 2.94247e+02 3.31084e+02 3.39878e+02 3.22290e+02
6.85440e+05 1.37000e+03 2.63000e+02 3.28762e+02 1.97238e+02 3.29643e+02 3.38571e+02 3.20715e+02
6.86080e+05 1.37200e+03 3.15000e+02 3.29989e+02 3.00011e+02 3.28250e+02 3.37694e+02 3.18807e+02
6.86720e+05 1.37300e+03 3.40000e+02 3.64712e+02 3.15288e+02 3.27174e+02 3.37358e+02 3.16991e+02
6.87360e+05 1.37400e+03 2.93667e+02 3.02623e+02 2.84710e+02 3.26586e+02 3.37565e+02 3.15608e+02
6.88000e+05 1.37600e+03 2.73667e+02 3.07434e+02 2.39899e+02 3.26504e+02 3.38236e+02 3.14773e+02
6.88640e+05 1.37700e+03 3.60667e+02 4.23369e+02 2.97965e+02 3.26804e+02 3.39220e+02 3.14388e+02
6.89280e+05 1.37800e+03 3.30000e+02 4.42021e+02 2.17979e+02 3.27274e+02 3.40293e+02 3.14256e+02
6.89920e+05 1.37900e+03 3.38000e+02 3.54062e+02 3.21938e+02 3.27695e+02 3.41199e+02 3.14191e+02
6.90560e+05 1.38100e+03 3.30667e+02 3.43325e+02 3.18009e+02 3.27886e+02 3.41713e+02 3.14059e+02
6.91200e+05 1.38200e+03 3.57667e+02 3.86837e+02 3.28497e+02 3.27733e+02 3.41696e+02 3.13770e+02
6.91840e+05 1.38300e+03 3.41000e+02 4.01150e+02 2.80850e+02 3.27206e+02 3.41161e+02 3.13251e+02
6.92480e+05 1.38400e+03 3.29667e+02 3.88400e+02 2.70934e+02 3.26365e+02 3.40298e+02 3.12433e+02
6.93120e+05 1.38600e+03 3.15333e+02 3.51058e+02 2.79609e+02 3.25349e+02 3.39428e+02 3.11270e+02
6.93760e+05 1.38700e+03 3.23000e+02 3.58138e+02 2.87862e+02 3.24338e+02 3.38862e+02 3.09814e+02
6.94400e+05 1.38800e+03 3.73333e+02 3.92816e+02 3.53851e+02 3.23519e+02 3.38782e+02 3.08256e+02
6.95040e+05 1.39000e+03 3.93333e+02 4.31319e+02 3.55348e+02 3.23037e+02 3.39217e+02 3.06856e+02
6.95680e+05 1.39100e+03 3.48000e+02 3.59045e+02 3.36955e+02 3.22953e+02 3.40111e+02 3.05796e+02
6.96320e+05 1.39200e+03 3.50000e+02 4.08126e+02 2.91874e+02 3.23238e+02 3.41379e+02 3.05097e+02
6.96960e+05 1.39300e+03 3.38667e+02 3.74129e+02 3.03205e+02 3.23802e+02 3.42937e+02 3.04666e+02
6.97600e+05 1.39500e+03 3.10333e+02 3.18910e+02 3.01757e+02 3.24561e+02 3.44721e+02 3.04401e+02
6.98240e+05 1.39600e+03 3.33333e+02 3.65274e+02 3.01392e+02 3.25491e+02 3.46689e+02 3.04292e+02
6.98880e+05 1.39700e+03 3.34667e+02 3.75470e+02 2.93864e+02 3.26627e+02 3.48810e+02 3.04444e+02
6.99520e+05 1.39900e+03 2.94667e+02 3.15917e+02 2.73417e+02 3.28027e+02 3.51036e+02 3.05018e+02
7.00160e+05 1.40000e+03 3.34333e+02 3.83732e+02 2.84935e+02 3.29714e+02 3.53287e+02 3.06141e+02
7.00800e+05 1.40100e+03 3.39667e+02 3.78997e+02 3.00336e+02 3.31635e+02 3.55428e+02 3.07843e+02
7.01440e+05 1.40200e+03 3.15000e+02 3.58205e+02 2.71795e+02 3.33663e+02 3.57284e+02 3.10042e+02
7.02080e+05 1.40400e+03 3.88333e+02 4.12914e+02 3.63752e+02 3.35624e+02 3.58673e+02 3.12576e+02
7.02720e+05 1.40500e+03 3.38667e+02 3.46427e+02 3.30906e+02 3.37348e+02 3.59447e+02 3.15249e+02
7.03360e+05 1.40600e+03 3.51333e+02 4.18947e+02 2.83720e+02 3.38692e+02 3.59529e+02 3.17855e+02
7.04000e+05 1.40800e+03 3.23333e+02 3.71737e+02 2.74930e+02 3.39569e+02 3.58950e+02 3.20187e+02
7.04640e+05 1.40900e+03 3.34667e+02 3.59704e+02 3.09629e+02 3.39958e+02 3.57857e+02 3.22058e+02
7.05280e+05 1.41000e+03 3.79000e+02 3.88899e+02 3.69101e+02 3.39919e+02 3.56500e+02 3.23338e+02
7.05920e+05 1.41100e+03 3.36000e+02 3.57276e+02 3.14724e+02 3.39587e+02 3.55173e+02 3.24001e+02
7.06560e+05 1.41300e+03 3.55667e+02 3.88987e+02 3.22347e+02 3.39143e+02 3.54116e+02 3.24170e+02
7.07200e+05 1.41400e+03 3.38667e+02 3.47397e+02 3.29936e+02 3.38764e+02 3.53419e+02 3.24109e+02
7.07840e+05 1.41500e+03 3.72667e+02 4.02301e+02 3.43032e+02 3.38589e+02 3.53012e+02 3.24166e+02
7.08480e+05 1.41600e+03 3.03667e+02 3.41984e+02 2.65349e+02 3.38700e+02 3.52767e+02 3.24633e+02
7.09120e+05 1.41800e+03 3.20000e+02 4.13106e+02 2.26894e+02 3.39134e+02 3.52607e+02 3.25662e+02
7.09760e+05 1.41900e+03 3.60000e+02 3.65354e+02 3.54646e+02 3.39899e+02 3.52532e+02 3.27265e+02
7.10400e+05 1.42000e+03 3.08667e+02 3.41503e+02 2.75830e+02 3.40967e+02 3.52590e+02 3.29343e+02
7.11040e+05 1.42200e+03 3.39667e+02 3.79352e+02 2.99982e+02 3.42275e+02 3.52817e+02 3.31733e+02
7.11680e+05 1.42300e+03 3.50333e+02 3.70003e+02 3.30664e+02 3.43720e+02 3.53192e+02 3.34248e+02
7.12320e+05 1.42400e+03 3.09333e+02 3.71528e+02 2.47138e+02 3.45168e+02 3.53608e+02 3.36728e+02
7.12960e+05 1.42500e+03 3.82333e+02 4.23071e+02 3.41596e+02 3.46476e+02 3.53892e+02 3.39060e+02
7.13600e+05 1.42700e+03 3.24000e+02 3.41455e+02 3.06545e+02 3.47502e+02 3.53842e+02 3.41163e+02
7.14240e+05 1.42800e+03 3.18000e+02 3.20944e+02 3.15056e+02 3.48136e+02 3.53303e+02 3.42969e+02
7.14880e+05 1.42900e+03 3.25333e+02 3.38252e+02 3.12415e+02 3.48316e+02 3.52222e+02 3.44410e+02
7.15520e+05 1.43100e+03 2.48000e+02 3.00896e+02 1.95104e+02 3.48044e+02 3.50703e+02 3.45385e+02
7.16160e+05 1.43200e+03 3.24000e+02 3.76896e+02 2.71104e+02 3.47375e+02 3.49015e+02 3.45736e+02
7.16800e+05 1.43300e+03 3.40333e+02 3.64255e+02 3.16412e+02 3.46387e+02 3.47570e+02 3.45204e+02
7.17440e+05 1.43400e+03 3.30333e+02 3.45396e+02 3.15271e+02 3.45150e+02 3.46412e+02 3.43888e+02
7.18080e+05 1.43600e+03 3.31333e+02 3.54790e+02 3.07877e+02 3.43696e+02 3.45043e+02 3.42350e+02
7.18720e+05 1.43700e+03 3.18333e+02 3.84082e+02 2.52585e+02 3.42012e+02 3.43228e+02 3.40797e+02
7.19360e+05 1.43800e+03 3.49667e+02 4.14321e+02 2.85012e+02 3.40063e+02 3.40947e+02 3.39180e+02
7.20000e+05 1.44000e+03 3.08667e+02 3.28672e+02 2.88661e+02 3.37835e+02 3.38265e+02 3.37406e+02
7.20640e+05 1.44100e+03 3.33000e+02 3.84232e+02 2.81768e+02 3.35372e+02 3.35498e+02 3.35247e+02
7.21280e+05 1.44200e+03 2.76333e+02 3.18573e+02 2.34093e+02 3.32779e+02 3.33327e+02 3.32231e+02
7.21920e+05 1.44300e+03 3.29000e+02 3.56435e+02 3.01565e+02 3.30198e+02 3.31120e+02 3.29276e+02
7.22560e+05 1.44500e+03 3.37667e+02 3.69230e+02 3.06104e+02 3.27770e+02 3.28983e+02 3.26557e+02
7.23200e+05 1.44600e+03 3.29667e+02 3.34656e+02 3.24678e+02 3.25592e+02 3.27027e+02 3.24156e+02
7.23840e+05 1.44700e+03 3.52667e+02 3.79404e+02 3.25929e+02 3.23698e+02 3.25295e+02 3.22101e+02
7.24480e+05 1.44800e+03 3.53333e+02 3.90142e+02 3.16525e+02 3.22073e+02 3.23775e+02 3.20371e+02
7.25120e+05 1.45000e+03 3.20333e+02 3.82673e+02 2.57994e+02 3.20694e+02 3.22488e+02 3.18900e+02
7.25760e+05 1.45100e+03 3.64667e+02 3.85425e+02 3.43909e+02 3.19563e+02 3.21563e+02 3.17563e+02
7.26400e+05 1.45200e+03 2.96667e+02 3.62420e+02 2.30913e+02 3.18728e+02 3.21208e+02 3.16249e+02
7.27040e+05 1.45400e+03 2.97333e+02 3.46393e+02 2.48273e+02 3.18278e+02 3.21546e+02 3.15010e+02
7.27680e+05 1.45500e+03 3.63333e+02 3.70373e+02 3.56294e+02 3.18308e+02 3.22550e+02 3.14066e+02
7.28320e+05 1.45600e+03 4.03333e+02 4.33602e+02 3.73064e+02 3.18879e+02 3.24102e+02 3.13657e+02
7.28960e+05 1.45700e+03 3.54333e+02 3.99855e+02 3.08812e+02 3.19982e+02 3.26042e+02 3.13922e+02
7.29600e+05 1.45900e+03 2.97667e+02 3.34728e+02 2.60605e+02 3.21509e+02 3.28213e+02 3.14805e+02
7.30240e+05 1.46000e+03 3.59000e+02 3.79314e+02 3.38686e+02 3.23286e+02 3.30562e+02 3.16010e+02
7.30880e+05 1.46100e+03 3.48000e+02 4.17513e+02 2.78487e+02 3.25131e+02 3.33180e+02 3.17082e+02
7.31520e+05 1.46300e+03 2.88333e+02 3.16868e+02 2.59799e+02 3.26932e+02 3.36183e+02 3.17681e+02
7.32160e+05 1.46400e+03 3.55333e+02 3.93651e+02 3.17016e+02 3.28661e+02 3.39507e+02 3.17815e+02
7.32800e+05 1.46500e+03 3.25000e+02 3.50311e+02 2.99689e+02 3.30343e+02 3.42881e+02 3.17805e+02
7.33440e+05 1.46600e+03 3.43000e+02 3.56491e+02 3.29509e+02 3.31999e+02 3.45942e+02 3.18055e+02
7.34080e+05 1.46800e+03 3.17333e+02 3.43745e+02 2.90922e+02 3.33603e+02 3.48340e+02 3.18866e+02
7.34720e+05 1.46900e+03 3.29667e+02 3.67792e+02 2.91541e+02 3.35074e+02 3.49816e+02 3.20332e+02
7.35360e+05 1.47000e+03 2.96667e+02 3.23379e+02 2.69954e+02 3.36295e+02 3.50254e+02 3.22336e+02
7.36000e+05 1.47200e+03 3.31667e+02 3.54548e+02 3.08785e+02 3.37166e+02 3.49712e+02 3.24621e+02
7.36640e+05 1.47300e+03 3.50000e+02 3.77178e+02 3.22822e+02 3.37638e+02 3.48396e+02 3.26879e+02
7.37280e+05 1.47400e+03 3.19000e+02 3.52297e+02 2.85703e+02 3.37721e+02 3.46597e+02 3.28844e+02
7.37920e+05 1.47500e+03 3.25000e+02 3.70527e+02 2.79473e+02 3.37462e+02 3.44599e+02 3.30326e+02
7.38560e+05 1.47700e+03 3.42667e+02 4.00201e+02 2.85132e+02 3.36915e+02 3.42630e+02 3.31200e+02
7.39200e+05 1.47800e+03 3.18667e+02 3.79813e+02 2.57520e+02 3.36127e+02 3.40861e+02 3.31392e+02
7.39840e+05 1.47900e+03 3.05000e+02 3.79463e+02 2.30537e+02 3.35152e+02 3.39366e+02 3.30937e+02
7.40480e+05 1.48000e+03 3.25000e+02 3.39697e+02 3.10303e+02 3.34059e+02 3.38062e+02 3.30056e+02
7.41120e+05 1.48200e+03 3.65667e+02 3.81036e+02 3.50297e+02 3.32935e+02 3.36775e+02 3.29094e+02
7.41760e+05 1.48300e+03 2.88333e+02 3.20503e+02 2.56164e+02 3.31869e+02 3.35387e+02 3.28351e+02
7.42400e+05 1.48400e+03 3.30667e+02 3.76429e+02 2.84904e+02 3.30932e+02 3.33878e+02 3.27986e+02
7.43040e+05 1.48600e+03 2.97333e+02 3.53288e+02 2.41379e+02 3.30158e+02 3.32296e+02 3.28020e+02
7.43680e+05 1.48700e+03 2.89667e+02 3.36245e+02 2.43088e+02 3.29544e+02 3.30715e+02 3.28373e+02
7.44320e+05 1.48800e+03 2.87000e+02 3.14604e+02 2.59396e+02 3.29069e+02 3.29227e+02 3.28910e+02
7.44960e+05 1.48900e+03 3.37333e+02 3.87707e+02 2.86959e+02 3.28703e+02 3.29524e+02 3.27881e+02
7.45600e+05 1.49100e+03 3.14333e+02 3.55583e+02 2.73083e+02 3.28415e+02 3.30087e+02 3.26743e+02
7.46240e+05 1.49200e+03 3.24000e+02 3.77597e+02 2.70403e+02 3.28157e+02 3.30487e+02 3.25827e+02
7.46880e+05 1.49300e+03 3.26000e+02 3.85403e+02 2.66597e+02 3.27859e+02 3.30574e+02 3.25144e+02
7.47520e+05 1.49500e+03 3.50000e+02 3.80100e+02 3.19900e+02 3.27440e+02 3.30199e+02 3.24681e+02
7.48160e+05 1.49600e+03 3.46000e+02 3.73905e+02 3.18095e+02 3.26843e+02 3.29300e+02 3.24385e+02
7.48800e+05 1.49700e+03 3.66667e+02 3.88151e+02 3.45183e+02 3.26066e+02 3.28090e+02 3.24042e+02
7.49440e+05 1.49800e+03 3.24000e+02 3.52178e+02 2.95822e+02 3.25173e+02 3.27324e+02 3.23022e+02
7.50080e+05 1.50000e+03 3.88000e+02 3.96042e+02 3.79958e+02 3.24273e+02 3.27523e+02 3.21023e+02
7.50720e+05 1.50100e+03 3.56667e+02 3.75112e+02 3.38222e+02 3.23504e+02 3.28297e+02 3.18711e+02
7.51360e+05 1.50200e+03 2.84667e+02 3.29458e+02 2.39876e+02 3.23008e+02 3.29339e+02 3.16676e+02
7.52000e+05 1.50400e+03 3.80333e+02 3.95506e+02 3.65160e+02 3.22903e+02 3.30523e+02 3.15284e+02
7.52640e+05 1.50500e+03 3.33667e+02 3.76564e+02 2.90769e+02 3.23254e+02 3.31788e+02 3.14721e+02
7.53280e+05 1.50600e+03 3.15667e+02 3.50551e+02 2.80783e+02 3.24062e+02 3.33093e+02 3.15032e+02
7.53920e+05 1.50700e+03 3.00000e+02 3.84475e+02 2.15525e+02 3.25257e+02 3.34374e+02 3.16139e+02
7.54560e+05 1.50900e+03 3.28667e+02 3.45974e+02 3.11359e+02 3.26705e+02 3.35545e+02 3.17866e+02
7.55200e+05 1.51000e+03 3.83667e+02 3.84914e+02 3.82419e+02 3.28238e+02 3.36521e+02 3.19954e+02
7.55840e+05 1.51100e+03 2.94667e+02 3.58292e+02 2.31041e+02 3.29683e+02 3.37231e+02 3.22136e+02
7.56480e+05 1.51200e+03 3.43000e+02 3.91710e+02 2.94290e+02 3.30903e+02 3.37597e+02 3.24210e+02
7.57120e+05 1.51400e+03 3.08000e+02 3.41951e+02 2.74049e+02 3.31811e+02 3.37545e+02 3.26077e+02
7.57760e+05 1.51500e+03 3.20000e+02 3.74870e+02 2.65130e+02 3.32385e+02 3.37042e+02 3.27728e+02
7.58400e+05 1.51600e+03 3.15000e+02 3.38622e+02 2.91378e+02 3.32673e+02 3.36180e+02 3.29167e+02
7.59040e+05 1.51800e+03 3.67333e+02 4.23656e+02 3.11011e+02 3.32767e+02 3.35308e+02 3.30226e+02
7.59680e+05 1.51900e+03 2.94000e+02 3.45153e+02 2.42847e+02 3.32769e+02 3.35171e+02 3.30367e+02
7.60320e+05 1.52000e+03 3.46000e+02 3.83417e+02 3.08583e+02 3.32759e+02 3.35977e+02 3.29541e+02
7.60960e+05 1.52100e+03 3.40333e+02 4.04231e+02 2.76436e+02 3.32771e+02 3.37058e+02 3.28484e+02
7.61600e+05 1.52300e+03 3.68333e+02 4.11231e+02 3.25436e+02 3.32803e+02 3.38017e+02 3.27589e+02
7.62240e+05 1.52400e+03 3.32000e+02 3.53970e+02 3.10030e+02 3.32843e+02 3.38772e+02 3.26914e+02
7.62880e+05 1.52500e+03 3.48667e+02 4.29150e+02 2.68183e+02 3.32883e+02 3.39386e+02 3.26381e+02
7.63520e+05 1.52700e+03 2.75667e+02 3.38496e+02 2.12837e+02 3.32919e+02 3.39906e+02 3.25932e+02
7.64160e+05 1.52800e+03 2.97667e+02 3.38331e+02 2.57003e+02 3.32941e+02 3.40275e+02 3.25608e+02
7.64800e+05 1.52900e+03 3.33667e+02 3.56938e+02 3.10395e+02 3.32941e+02 3.40367e+02 3.25514e+02
7.65440e+05 1.53000e+03 3.60667e+02 4.11272e+02 3.10061e+02 3.32916e+02 3.40121e+02 3.25712e+02
7.66080e+05 1.53200e+03 3.30333e+02 3.61535e+02 2.99131e+02 3.32875e+02 3.39609e+02 3.26141e+02
7.66720e+05 1.53300e+03 3.63667e+02 3.96746e+02 3.30588e+02 3.32807e+02 3.38998e+02 3.26616e+02
7.67360e+05 1.53400e+03 3.45000e+02 3.76156e+02 3.13844e+02 3.32674e+02 3.38461e+02 3.26886e+02
7.68000e+05 1.53600e+03 2.38333e+02 2.55583e+02 2.21084e+02 3.32429e+02 3.38118e+02 3.26740e+02
7.68640e+05 1.53700e+03 3.69000e+02 4.15267e+02 3.22733e+02 3.32059e+02 3.38048e+02 3.26069e+02
7.69280e+05 1.53800e+03 2.32333e+02 2.68714e+02 1.95953e+02 3.31611e+02 3.38321e+02 3.24900e+02
7.69920e+05 1.53900e+03 3.85667e+02 4.04220e+02 3.67113e+02 3.31189e+02 3.38996e+02 3.23382e+02
7.70560e+05 1.54100e+03 3.16667e+02 3.57117e+02 2.76216e+02 3.30914e+02 3.40084e+02 3.21743e+02
7.71200e+05 1.54200e+03 3.48333e+02 3.76915e+02 3.19752e+02 3.30856e+02 3.41495e+02 3.20217e+02
7.71840e+05 1.54300e+03 3.53000e+02 3.59377e+02 3.46623e+02 3.30992e+02 3.42994e+02 3.18991e+02
7.72480e+05 1.54400e+03 3.76667e+02 3.96953e+02 3.56380e+02 3.31214e+02 3.44235e+02 3.18193e+02
7.73120e+05 1.54600e+03 3.67333e+02 4.16332e+02 3.18334e+02 3.31387e+02 3.44878e+02 3.17897e+02
7.73760e+05 1.54700e+03 3.41333e+02 4.17234e+02 2.65433e+02 3.31423e+02 3.44725e+02 3.18121e+02
7.74400e+05 1.54800e+03 3.60000e+02 3.79305e+02 3.40695e+02 3.31316e+02 3.43778e+02 3.18853e+02
7.75040e+05 1.55000e+03 3.35667e+02 3.45876e+02 3.25458e+02 3.31145e+02 3.42228e+02 3.20062e+02
7.75680e+05 1.55100e+03 3.44667e+02 3.65425e+02 3.23909e+02 3.31038e+02 3.40374e+02 3.21701e+02
7.76320e+05 1.55200e+03 3.77333e+02 4.35690e+02 3.18976e+02 3.31123e+02 3.38560e+02 3.23686e+02
7.76960e+05 1.55300e+03 3.74333e+02 4.03912e+02 3.44755e+02 3.31502e+02 3.37127e+02 3.25878e+02
7.77600e+05 1.55500e+03 3.73000e+02 3.78715e+02 3.67285e+02 3.32236e+02 3.36367e+02 3.28105e+02
7.78240e+05 1.55600e+03 3.46333e+02 3.74313e+02 3.18353e+02 3.33348e+02 3.36481e+02 3.30216e+02
7.78880e+05 1.55700e+03 3.24000e+02 3.92794e+02 2.55206e+02 3.34826e+02 3.37542e+02 3.32110e+02
7.79520e+05 1.55900e+03 3.31667e+02 3.53151e+02 3.10183e+02 3.36624e+02 3.39504e+02 3.33745e+02
7.80160e+05 1.56000e+03 3.22000e+02 3.80839e+02 2.63161e+02 3.38673e+02 3.42165e+02 3.35181e+02
7.80800e+05 1.56100e+03 3.26000e+02 3.58619e+02 2.93381e+02 3.40874e+02 3.45214e+02 3.36535e+02
7.81440e+05 1.56200e+03 3.41333e+02 4.17964e+02 2.64703e+02 3.43108e+02 3.48328e+02 3.37887e+02
7.82080e+05 1.56400e+03 3.17667e+02 3.61956e+02 2.73377e+02 3.45226e+02 3.51186e+02 3.39267e+02
7.82720e+05 1.56500e+03 3.10667e+02 3.57984e+02 2.63350e+02 3.47068e+02 3.53452e+02 3.40685e+02
7.83360e+05 1.56600e+03 3.67333e+02 3.97953e+02 3.36714e+02 3.48478e+02 3.54787e+02 3.42170e+02
7.84000e+05 1.56800e+03 3.25000e+02 3.56948e+02 2.93052e+02 3.49325e+02 3.54902e+02 3.43748e+02
7.84640e+05 1.56900e+03 3.37000e+02 3.77274e+02 2.96726e+02 3.49523e+02 3.53637e+02 3.45408e+02
7.85280e+05 1.57000e+03 3.47000e+02 3.72469e+02 3.21531e+02 3.49034e+02 3.51035e+02 3.47034e+02
7.85920e+05 1.57100e+03 3.23333e+02 3.43289e+02 3.03378e+02 3.47887e+02 3.48736e+02 3.47038e+02
7.86560e+05 1.57300e+03 3.30000e+02 3.78394e+02 2.81606e+02 3.46171e+02 3.49698e+02 3.42644e+02
7.87200e+05 1.57400e+03 3.56333e+02 4.14312e+02 2.98354e+02 3.44035e+02 3.50235e+02 3.37835e+02
7.87840e+05 1.57500e+03 3.64000e+02 3.78697e+02 3.49303e+02 3.41665e+02 3.50219e+02 3.33112e+02
7.88480e+05 1.57600e+03 3.36000e+02 3.90265e+02 2.81735e+02 3.39262e+02 3.49747e+02 3.28778e+02
7.89120e+05 1.57800e+03 2.99000e+02 3.56393e+02 2.41607e+02 3.37021e+02 3.48998e+02 3.25043e+02
7.89760e+05 1.57900e+03 3.79667e+02 4.05645e+02 3.53688e+02 3.35109e+02 3.48132e+02 3.22086e+02
7.90400e+05 1.58000e+03 3.53333e+02 4.24618e+02 2.82048e+02 3.33655e+02 3.47221e+02 3.20089e+02
7.91040e+05 1.58200e+03 3.25333e+02 3.76254e+02 2.74413e+02 3.32736e+02 3.46261e+02 3.19210e+02
7.91680e+05 1.58300e+03 3.09000e+02 3.72723e+02 2.45277e+02 3.32350e+02 3.45235e+02 3.19465e+02
7.92320e+05 1.58400e+03 3.88333e+02 4.33767e+02 3.42900e+02 3.32422e+02 3.44187e+02 3.20657e+02
7.92960e+05 1.58500e+03 3.07333e+02 3.40159e+02 2.74507e+02 3.32835e+02 3.43266e+02 3.22404e+02
7.93600e+05 1.58700e+03 3.54000e+02 3.61071e+02 3.46929e+02 3.33481e+02 3.42664e+02 3.24298e+02
7.94240e+05 1.58800e+03 2.97000e+02 3.86815e+02 2.07185e+02 3.34280e+02 3.42490e+02 3.26070e+02
7.94880e+05 1.58900e+03 2.90000e+02 3.37693e+02 2.42307e+02 3.35178e+02 3.42702e+02 3.27655e+02
7.95520e+05 1.59100e+03 3.46000e+02 3.83318e+02 3.08682e+02 3.36126e+02 3.43169e+02 3.29084e+02
7.96160e+05 1.59200e+03 3.13667e+02 3.72626e+02 2.54707e+02 3.37061e+02 3.43758e+02 3.30363e+02
7.96800e+05 1.59300e+03 3.84000e+02 4.03305e+02 3.64695e+02 3.37899e+02 3.44341e+02 3.31457e+02
7.97440e+05 1.59400e+03 3.63667e+02 3.98369e+02 3.28965e+02 3.38536e+02 3.44730e+02 3.32343e+02
7.98080e+05 1.59600e+03 3.50333e+02 3.66257e+02 3.34410e+02 3.38876e+02 3.44660e+02 3.33092e+02
7.98720e+05 1.59700e+03 2.78667e+02 2.88810e+02 2.68523e+02 3.38866e+02 3.43879e+02 3.33853e+02
7.99360e+05 1.59800e+03 3.49667e+02 3.84931e+02 3.14403e+02 3.38530e+02 3.42311e+02 3.34749e+02
8.00000e+05 1.60000e+03 3.24667e+02 3.59349e+02 2.89984e+02 3.37974e+02 3.40288e+02 3.35660e+02
8.00640e+05 1.60100e+03 3.36667e+02 3.57648e+02 3.15685e+02 3.37354e+02 3.39374e+02 3.35334e+02
8.01280e+05 1.60200e+03 3.00667e+02 3.25302e+02 2.76032e+02 3.36807e+02 3.40513e+02 3.33101e+02
8.01920e+05 1.60300e+03 2.60667e+02 2.80268e+02 2.41065e+02 3.36407e+02 3.42106e+02 3.30708e+02
8.02560e+05 1.60500e+03 3.29667e+02 3.52606e+02 3.06727e+02 3.36154e+02 3.43505e+02 3.28802e+02
8.03200e+05 1.60600e+03 3.76333e+02 4.02465e+02 3.50201e+02 3.35996e+02 3.44413e+02 3.27580e+02
8.03840e+05 1.60700e+03 3.55667e+02 3.75904e+02 3.35429e+02 3.35855e+02 3.44662e+02 3.27047e+02
8.04480e+05 1.60800e+03 3.38333e+02 3.42015e+02 3.34652e+02 3.35618e+02 3.44180e+02 3.27055e+02
8.05120e+05 1.61000e+03 3.31667e+02 3.76398e+02 2.86935e+02 3.35154e+02 3.42975e+02 3.27333e+02
8.05760e+05 1.61100e+03 3.73667e+02 3.89881e+02 3.57453e+02 3.34361e+02 3.41151e+02 3.27571e+02
8.06400e+05 1.61200e+03 3.82667e+02 4.06364e+02 3.58970e+02 3.33222e+02 3.38941e+02 3.27502e+02
8.07040e+05 1.61400e+03 3.00000e+02 3.73896e+02 2.26104e+02 3.31848e+02 3.36717e+02 3.26980e+02
8.07680e+05 1.61500e+03 3.79333e+02 3.99669e+02 3.58997e+02 3.30452e+02 3.34873e+02 3.26030e+02
8.08320e+05 1.61600e+03 3.21000e+02 3.63103e+02 2.78897e+02 3.29286e+02 3.33653e+02 3.24918e+02
8.08960e+05 1.61700e+03 3.83000e+02 4.00795e+02 3.65205e+02 3.28588e+02 3.33097e+02 3.24079e+02
8.09600e+05 1.61900e+03 3.69667e+02 3.97020e+02 3.42313e+02 3.28537e+02 3.33169e+02 3.23905e+02
8.10240e+05 1.62000e+03 3.28667e+02 3.64790e+02 2.92543e+02 3.29208e+02 3.33811e+02 3.24606e+02
8.10880e+05 1.62100e+03 3.28667e+02 3.77767e+02 2.79566e+02 3.30564e+02 3.34967e+02 3.26161e+02
8.11520e+05 1.62300e+03 3.36000e+02 3.48247e+02 3.23753e+02 3.32470e+02 3.36650e+02 3.28290e+02
8.12160e+05 1.62400e+03 3.13333e+02 3.66351e+02 2.60316e+02 3.34741e+02 3.39011e+02 3.30470e+02
8.12800e+05 1.62500e+03 3.35333e+02 3.49389e+02 3.21278e+02 3.37176e+02 3.42185e+02 3.32167e+02
8.13440e+05 1.62600e+03 3.38000e+02 3.55205e+02 3.20795e+02 3.39581e+02 3.45961e+02 3.33201e+02
8.14080e+05 1.62800e+03 4.00333e+02 4.05118e+02 3.95549e+02 3.41768e+02 3.49861e+02 3.33675e+02
8.14720e+05 1.62900e+03 3.18667e+02 3.59240e+02 2.78093e+02 3.43562e+02 3.53399e+02 3.33724e+02
8.15360e+05 1.63000e+03 3.12667e+02 3.38413e+02 2.86920e+02 3.44817e+02 3.56192e+02 3.33442e+02
8.16000e+05 1.63200e+03 2.80667e+02 3.34582e+02 2.26751e+02 3.45445e+02 3.57994e+02 3.32895e+02
8.16640e+05 1.63300e+03 3.00667e+02 3.22898e+02 2.78436e+02 3.45446e+02 3.58734e+02 3.32158e+02
8.17280e+05 1.63400e+03 3.47333e+02 3.88583e+02 3.06083e+02 3.44918e+02 3.58502e+02 3.31334e+02
8.17920e+05 1.63500e+03 3.72000e+02 4.09211e+02 3.34789e+02 3.44020e+02 3.57480e+02 3.30560e+02
8.18560e+05 1.63700e+03 3.52667e+02 4.14123e+02 2.91210e+02 3.42917e+02 3.55868e+02 3.29967e+02
8.19200e+05 1.63800e+03 3.55667e+02 3.98944e+02 3.12390e+02 3.41714e+02 3.53838e+02 3.29590e+02
8.19840e+05 1.63900e+03 3.29667e+02 3.44189e+02 3.15145e+02 3.40444e+02 3.51542e+02 3.29346e+02
8.20480e+05 1.64000e+03 3.22667e+02 3.92353e+02 2.52980e+02 3.39112e+02 3.49149e+02 3.29076e+02
8.21120e+05 1.64200e+03 2.80667e+02 3.32886e+02 2.28447e+02 3.37761e+02 3.46850e+02 3.28672e+02
8.21760e+05 1.64300e+03 3.70333e+02 3.88958e+02 3.51708e+02 3.36494e+02 3.44829e+02 3.28159e+02
8.22400e+05 1.64400e+03 3.08667e+02 3.66253e+02 2.51080e+02 3.35458e+02 3.43209e+02 3.27707e+02
8.23040e+05 1.64600e+03 3.44333e+02 3.78209e+02 3.10458e+02 3.34779e+02 3.42053e+02 3.27504e+02
8.23680e+05 1.64700e+03 3.49000e+02 3.84562e+02 3.13438e+02 3.34507e+02 3.41394e+02 3.27620e+02
8.24320e+05 1.64800e+03 3.33333e+02 3.60442e+02 3.06224e+02 3.34599e+02 3.41251e+02 3.27947e+02
8.24960e+05 1.64900e+03 3.05333e+02 3.56469e+02 2.54197e+02 3.34931e+02 3.41598e+02 3.28265e+02
8.25600e+05 1.65100e+03 3.37333e+02 3.97690e+02 2.76977e+02 3.35346e+02 3.42310e+02 3.28381e+02
8.26240e+05 1.65200e+03 3.31000e+02 3.45236e+02 3.16764e+02 3.35699e+02 3.43168e+02 3.28230e+02
8.26880e+05 1.65300e+03 3.41667e+02 3.58407e+02 3.24927e+02 3.35899e+02 3.43932e+02 3.27866e+02
8.27520e+05 1.65500e+03 3.81333e+02 3.90364e+02 3.72303e+02 3.35909e+02 3.44435e+02 3.27384e+02
8.28160e+05 1.65600e+03 3.40333e+02 4.02033e+02 2.78633e+02 3.35733e+02 3.44617e+02 3.26849e+02
8.28800e+05 1.65700e+03 3.03000e+02 3.48811e+02 2.57189e+02 3.35398e+02 3.44532e+02 3.26264e+02
8.29440e+05 1.65800e+03 3.36333e+02 3.70238e+02 3.02428e+02 3.34942e+02 3.44284e+02 3.25600e+02
8.30080e+05 1.66000e+03 3.36667e+02 3.69736e+02 3.03598e+02 3.34404e+02 3.43979e+02 3.24830e+02
8.30720e+05 1.66100e+03 3.65000e+02 4.00954e+02 3.29046e+02 3.33829e+02 3.43684e+02 3.23973e+02
8.31360e+05 1.66200e+03 3.58333e+02 3.72389e+02 3.44278e+02 3.33260e+02 3.43427e+02 3.23094e+02
8.32000e+05 1.66400e+03 3.45333e+02 3.60484e+02 3.30182e+02 3.32732e+02 3.43179e+02 3.22284e+02
8.32640e+05 1.66500e+03 3.35000e+02 3.91504e+02 2.78496e+02 3.32248e+02 3.42862e+02 3.21634e+02
8.33280e+05 1.66600e+03 3.06000e+02 3.40881e+02 2.71119e+02 3.31796e+02 3.42385e+02 3.21208e+02
8.33920e+05 1.66700e+03 3.30000e+02 3.70133e+02 2.89867e+02 3.31376e+02 3.41712e+02 3.21039e+02
8.34560e+05 1.66900e+03 3.26667e+02 3.70745e+02 2.82588e+02 3.31022e+02 3.40884e+02 3.21160e+02
8.35200e+05 1.67000e+03 3.66333e+02 3.77948e+02 3.54719e+02 3.30802e+02 3.39963e+02 3.21640e+02
8.35840e+05 1.67100e+03 3.20333e+02 4.22158e+02 2.18509e+02 3.30775e+02 3.38953e+02 3.22596e+02
8.36480e+05 1.67200e+03 3.36667e+02 3.93101e+02 2.80232e+02 3.30956e+02 3.37785e+02 3.24126e+02
8.37120e+05 1.67400e+03 3.16333e+02 3.33271e+02 2.99396e+02 3.31307e+02 3.36409e+02 3.26205e+02
8.37760e+05 1.67500e+03 3.38333e+02 3.87135e+02 2.89532e+02 3.31754e+02 3.35004e+02 3.28503e+02
8.38400e+05 1.67600e+03 3.31000e+02 3.59249e+02 3.02751e+02 3.32222e+02 3.34598e+02 3.29846e+02
8.39040e+05 1.67800e+03 3.68333e+02 4.25022e+02 3.11645e+02 3.32657e+02 3.36236e+02 3.29077e+02
8.39680e+05 1.67900e+03 3.29667e+02 3.55951e+02 3.03382e+02 3.33019e+02 3.38378e+02 3.27661e+02
8.40320e+05 1.68000e+03 3.25667e+02 4.10505e+02 2.40828e+02 3.33283e+02 3.40233e+02 3.26333e+02
8.40960e+05 1.68100e+03 3.48333e+02 4.03059e+02 2.93608e+02 3.33425e+02 3.41733e+02 3.25117e+02
8.41600e+05 1.68300e+03 3.22333e+02 3.43895e+02 3.00772e+02 3.33438e+02 3.43023e+02 3.23853e+02
8.42240e+05 1.68400e+03 2.98667e+02 3.31544e+02 2.65790e+02 3.33338e+02 3.44239e+02 3.22437e+02
8.42880e+05 1.68500e+03 3.55000e+02 3.97763e+02 3.12237e+02 3.33168e+02 3.45409e+02 3.20926e+02
8.43520e+05 1.68700e+03 3.26667e+02 3.45470e+02 3.07864e+02 3.32982e+02 3.46461e+02 3.19502e+02
8.44160e+05 1.68800e+03 2.96000e+02 3.64357e+02 2.27643e+02 3.32820e+02 3.47266e+02 3.18374e+02
8.44800e+05 1.68900e+03 3.33333e+02 3.91970e+02 2.74697e+02 3.32688e+02 3.47684e+02 3.17692e+02
8.45440e+05 1.69000e+03 3.29000e+02 3.62437e+02 2.95563e+02 3.32553e+02 3.47621e+02 3.17485e+02
8.46080e+05 1.69200e+03 2.65333e+02 3.13544e+02 2.17123e+02 3.32365e+02 3.47064e+02 3.17667e+02
8.46720e+05 1.69300e+03 3.16333e+02 3.38338e+02 2.94328e+02 3.32077e+02 3.46051e+02 3.18103e+02
8.47360e+05 1.69400e+03 3.41333e+02 3.61488e+02 3.21178e+02 3.31655e+02 3.44603e+02 3.18706e+02
8.48000e+05 1.69600e+03 3.36000e+02 3.86206e+02 2.85794e+02 3.31084e+02 3.42678e+02 3.19491e+02
8.48640e+05 1.69700e+03 3.30333e+02 3.84986e+02 2.75681e+02 3.30373e+02 3.40222e+02 3.20524e+02
8.49280e+05 1.69800e+03 3.35000e+02 3.76085e+02 2.93915e+02 3.29530e+02 3.37237e+02 3.21823e+02
8.49920e+05 1.69900e+03 3.78667e+02 4.44805e+02 3.12529e+02 3.28571e+02 3.33852e+02 3.23290e+02
8.50560e+05 1.70100e+03 2.99000e+02 3.16455e+02 2.81545e+02 3.27528e+02 3.30401e+02 3.24655e+02
8.51200e+05 1.70200e+03 3.37667e+02 3.66213e+02 3.09120e+02 3.26464e+02 3.28178e+02 3.24750e+02
8.51840e+05 1.70300e+03 3.11333e+02 3.34142e+02 2.88525e+02 3.25482e+02 3.28757e+02 3.22208e+02
8.52480e+05 1.70400e+03 2.97000e+02 3.73581e+02 2.20419e+02 3.24703e+02 3.30083e+02 3.19323e+02
8.53120e+05 1.70600e+03 2.86333e+02 3.61123e+02 2.11543e+02 3.24231e+02 3.31736e+02 3.16726e+02
8.53760e+05 1.70700e+03 3.58667e+02 4.01292e+02 3.16042e+02 3.24115e+02 3.33795e+02 3.14435e+02
8.54400e+05 1.70800e+03 3.37667e+02 4.61118e+02 2.14215e+02 3.24318e+02 3.36232e+02 3.12404e+02
8.55040e+05 1.71000e+03 3.56667e+02 4.15127e+02 2.98207e+02 3.24713e+02 3.38809e+02 3.10618e+02
8.55680e+05 1.71100e+03 3.76000e+02 4.13157e+02 3.38843e+02 3.25112e+02 3.41120e+02 3.09104e+02
8.56320e+05 1.71200e+03 3.21667e+02 3.62665e+02 2.80668e+02 3.25312e+02 3.42715e+02 3.07909e+02
8.56960e+05 1.71300e+03 3.66000e+02 3.76033e+02 3.55967e+02 3.25174e+02 3.43246e+02 3.07102e+02
8.57600e+05 1.71500e+03 3.50000e+02 3.97392e+02 3.02608e+02 3.24678e+02 3.42601e+02 3.06755e+02
8.58240e+05 1.71600e+03 3.40333e+02 3.83825e+02 2.96841e+02 3.23939e+02 3.40988e+02 3.06890e+02
8.58880e+05 1.71700e+03 3.40333e+02 3.55506e+02 3.25160e+02 3.23179e+02 3.38899e+02 3.07458e+02
8.59520e+05 1.71900e+03 3.29333e+02 4.02928e+02 2.55738e+02 3.22661e+02 3.36933e+02 3.08389e+02
8.60160e+05 1.72000e+03 3.39000e+02 3.63055e+02 3.14945e+02 3.22630e+02 3.35561e+02 3.09699e+02
8.60800e+05 1.72100e+03 3.25000e+02 3.51696e+02 2.98304e+02 3.23248e+02 3.34971e+02 3.11525e+02
8.61440e+05 1.72200e+03 2.97667e+02 3.13715e+02 2.81618e+02 3.24556e+02 3.35104e+02 3.14007e+02
8.62080e+05 1.72400e+03 2.66000e+02 3.01525e+02 2.30475e+02 3.26457e+02 3.35793e+02 3.17120e+02
8.62720e+05 1.72500e+03 3.63333e+02 3.72327e+02 3.54340e+02 3.28732e+02 3.36852e+02 3.20611e+02
8.63360e+05 1.72600e+03 3.66667e+02 3.89032e+02 3.44301e+02 3.31094e+02 3.38126e+02 3.24062e+02
8.64000e+05 1.72800e+03 3.93333e+02 4.26058e+02 3.60609e+02 3.33252e+02 3.39493e+02 3.27011e+02
8.64640e+05 1.72900e+03 3.66333e+02 3.87536e+02 3.45131e+02 3.34957e+02 3.40829e+02 3.29085e+02
8.65280e+05 1.73000e+03 3.46000e+02 3.98198e+02 2.93802e+02 3.36045e+02 3.41987e+02 3.30103e+02
8.65920e+05 1.73100e+03 3.69667e+02 3.94057e+02 3.45276e+02 3.36465e+02 3.42815e+02 3.30115e+02
8.66560e+05 1.73300e+03 3.52000e+02 3.98996e+02 3.05004e+02 3.36296e+02 3.43242e+02 3.29350e+02
8.67200e+05 1.73400e+03 3.60667e+02 3.84279e+02 3.37054e+02 3.35735e+02 3.43300e+02 3.28170e+02
8.67840e+05 1.73500e+03 3.35000e+02 3.57554e+02 3.12446e+02 3.35059e+02 3.43093e+02 3.27025e+02
8.68480e+05 1.73600e+03 3.51333e+02 4.07371e+02 2.95296e+02 3.34563e+02 3.42740e+02 3.26386e+02
8.69120e+05 1.73800e+03 3.80000e+02 3.97049e+02 3.62951e+02 3.34501e+02 3.42340e+02 3.26662e+02
8.69760e+05 1.73900e+03 3.62333e+02 4.05986e+02 3.18681e+02 3.35034e+02 3.41956e+02 3.28113e+02
8.70400e+05 1.74000e+03 4.12000e+02 4.28391e+02 3.95609e+02 3.36199e+02 3.41622e+02 3.30776e+02
8.71040e+05 1.74200e+03 3.28333e+02 3.45660e+02 3.11006e+02 3.37915e+02 3.41419e+02 3.34412e+02
8.71680e+05 1.74300e+03 3.49333e+02 3.91684e+02 3.06983e+02 3.40011e+02 3.42047e+02 3.37975e+02
8.72320e+05 1.74400e+03 3.15333e+02 3.54375e+02 2.76292e+02 3.42291e+02 3.45711e+02 3.38871e+02
8.72960e+05 1.74500e+03 2.99667e+02 3.25951e+02 2.73382e+02 3.44599e+02 3.50814e+02 3.38384e+02
8.73600e+05 1.74700e+03 3.16000e+02 3.40262e+02 2.91738e+02 3.46840e+02 3.56009e+02 3.37672e+02
8.74240e+05 1.74800e+03 3.34333e+02 3.98210e+02 2.70457e+02 3.48961e+02 3.60865e+02 3.37057e+02
8.74880e+05 1.74900e+03 3.68000e+02 4.31687e+02 3.04313e+02 3.50896e+02 3.65064e+02 3.36728e+02
8.75520e+05 1.75100e+03 3.24000e+02 3.55156e+02 2.92844e+02 3.52537e+02 3.68314e+02 3.36760e+02
8.76160e+05 1.75200e+03 3.20333e+02 3.44129e+02 2.96538e+02 3.53746e+02 3.70377e+02 3.37115e+02
8.76800e+05 1.75300e+03 3.19667e+02 3.95202e+02 2.44132e+02 3.54392e+02 3.71105e+02 3.37678e+02
8.77440e+05 1.75400e+03 3.22667e+02 3.36483e+02 3.08850e+02 3.54407e+02 3.70474e+02 3.38340e+02
8.78080e+05 1.75600e+03 3.97000e+02 4.17704e+02 3.76296e+02 3.53812e+02 3.68583e+02 3.39040e+02
8.78720e+05 1.75700e+03 3.46333e+02 3.60970e+02 3.31697e+02 3.52693e+02 3.65644e+02 3.39743e+02
8.79360e+05 1.75800e+03 3.26667e+02 3.63548e+02 2.89785e+02 3.51174e+02 3.61945e+02 3.40403e+02
8.80000e+05 1.76000e+03 3.48333e+02 4.12314e+02 2.84352e+02 3.49376e+02 3.57815e+02 3.40938e+02
8.80640e+05 1.76100e+03 3.10000e+02 3.51817e+02 2.68183e+02 3.47421e+02 3.53587e+02 3.41255e+02
8.81280e+05 1.76200e+03 3.34000e+02 3.46356e+02 3.21644e+02 3.45442e+02 3.49624e+02 3.41261e+02
8.81920e+05 1.76300e+03 3.86000e+02 4.14472e+02 3.57528e+02 3.43581e+02 3.46379e+02 3.40783e+02
8.82560e+05 1.76500e+03 3.39667e+02 3.91386e+02 2.87947e+02 3.41931e+02 3.44369e+02 3.39492e+02
8.83200e+05 1.76600e+03 3.28667e+02 3.56837e+02 3.00497e+02 3.40502e+02 3.43399e+02 3.37604e+02
8.83840e+05 1.76700e+03 3.83667e+02 4.00347e+02 3.66987e+02 3.39232e+02 3.42659e+02 3.35804e+02
8.84480e+05 1.76800e+03 3.29667e+02 3.64703e+02 2.94630e+02 3.38051e+02 3.41687e+02 3.34415e+02
8.85120e+05 1.77000e+03 3.50667e+02 4.34953e+02 2.66380e+02 3.36949e+02 3.40368e+02 3.33530e+02
8.85760e+05 1.77100e+03 2.59667e+02 2.93532e+02 2.25801e+02 3.35993e+02 3.38858e+02 3.33129e+02
8.86400e+05 1.77200e+03 3.42333e+02 3.78888e+02 3.05779e+02 3.35302e+02 3.37500e+02 3.33104e+02
8.87040e+05 1.77400e+03 2.94000e+02 3.17036e+02 2.70964e+02 3.34989e+02 3.36689e+02 3.33289e+02
8.87680e+05 1.77500e+03 3.40667e+02 3.67800e+02 3.13533e+02 3.35115e+02 3.36641e+02 3.33589e+02
8.88320e+05 1.77600e+03 3.71333e+02 4.18777e+02 3.23890e+02 3.35647e+02 3.37210e+02 3.34084e+02
8.88960e+05 1.77700e+03 3.13000e+02 3.25028e+02 3.00972e+02 3.36447e+02 3.38123e+02 3.34772e+02
8.89600e+05 1.77900e+03 3.29333e+02 3.82964e+02 2.75703e+02 3.37297e+02 3.39210e+02 3.35385e+02
8.90240e+05 1.78000e+03 3.60667e+02 3.97111e+02 3.24222e+02 3.37958e+02 3.40335e+02 3.35581e+02
8.90880e+05 1.78100e+03 3.55000e+02 3.64201e+02 3.45799e+02 3.38247e+02 3.41277e+02 3.35217e+02
8.91520e+05 1.78300e+03 2.92000e+02 3.42339e+02 2.41661e+02 3.38085e+02 3.41802e+02 3.34368e+02
8.92160e+05 1.78400e+03 3.91333e+02 4.11104e+02 3.71562e+02 3.37508e+02 3.41762e+02 3.33254e+02
8.92800e+05 1.78500e+03 3.58667e+02 3.94900e+02 3.22433e+02 3.36641e+02 3.41127e+02 3.32155e+02
8.93440e+05 1.78600e+03 3.35333e+02 3.62772e+02 3.07895e+02 3.35661e+02 3.39981e+02 3.31341e+02
8.94080e+05 1.78800e+03 3.65333e+02 3.83116e+02 3.47551e+02 3.34760e+02 3.38546e+02 3.30975e+02
8.94720e+05 1.78900e+03 3.18000e+02 3.58653e+02 2.77347e+02 3.34102e+02 3.37194e+02 3.31009e+02
8.95360e+05 1.79000e+03 3.35000e+02 3.56213e+02 3.13787e+02 3.33804e+02 3.36463e+02 3.31145e+02
8.96000e+05 1.79200e+03 3.48667e+02 3.90812e+02 3.06521e+02 3.33923e+02 3.36750e+02 3.31096e+02
8.96640e+05 1.79300e+03 3.58667e+02 3.94072e+02 3.23261e+02 3.34460e+02 3.37864e+02 3.31055e+02
8.97280e+05 1.79400e+03 3.70333e+02 3.95649e+02 3.45018e+02 3.35355e+02 3.39389e+02 3.31320e+02
8.97920e+05 1.79500e+03 3.68000e+02 3.84391e+02 3.51609e+02 3.36503e+02 3.41041e+02 3.31965e+02
8.98560e+05 1.79700e+03 3.39667e+02 3.69268e+02 3.10066e+02 3.37782e+02 3.42634e+02 3.32929e+02
8.99200e+05 1.79800e+03 3.59333e+02 3.76890e+02 3.41777e+02 3.39079e+02 3.44020e+02 3.34138e+02
8.99840e+05 1.79900e+03 3.01667e+02 3.48807e+02 2.54526e+02 3.40330e+02 3.45121e+02 3.35539e+02
9.00480e+05 1.80000e+03 3.11000e+02 3.54459e+02 2.67541e+02 3.41525e+02 3.45984e+02 3.37066e+02
9.01120e+05 1.80200e+03 3.48333e+02 3.90384e+02 3.06283e+02 3.42689e+02 3.46789e+02 3.38590e+02
9.01760e+05 1.80300e+03 3.48333e+02 4.08346e+02 2.88320e+02 3.43851e+02 3.47759e+02 3.39944e+02
9.02400e+05 1.80400e+03 3.57667e+02 3.88568e+02 3.26765e+02 3.44995e+02 3.48935e+02 3.41054e+02
9.03040e+05 1.80600e+03 3.79333e+02 4.28332e+02 3.30334e+02 3.46041e+02 3.50087e+02 3.41996e+02
9.03680e+05 1.80700e+03 2.78667e+02 2.85009e+02 2.72325e+02 3.46864e+02 3.50879e+02 3.42848e+02
9.04320e+05 1.80800e+03 3.79333e+02 4.16939e+02 3.41727e+02 3.47337e+02 3.51094e+02 3.43580e+02
9.04960e+05 1.80900e+03 3.77333e+02 4.25668e+02 3.28999e+02 3.47396e+02 3.50743e+02 3.44050e+02
9.05600e+05 1.81100e+03 3.36000e+02 3.90553e+02 2.81447e+02 3.47064e+02 3.50057e+02 3.44071e+02
9.06240e+05 1.81200e+03 3.63000e+02 3.92132e+02 3.33868e+02 3.46436e+02 3.49292e+02 3.43580e+02
9.06880e+05 1.81300e+03 3.33667e+02 3.73419e+02 2.93915e+02 3.45646e+02 3.48472e+02 3.42821e+02
9.07520e+05 1.81500e+03 3.01667e+02 3.38548e+02 2.64785e+02 3.44822e+02 3.47469e+02 3.42174e+02
9.08160e+05 1.81600e+03 3.65333e+02 4.09788e+02 3.20879e+02 3.44046e+02 3.46249e+02 3.41844e+02
9.08800e+05 1.81700e+03 3.45333e+02 3.75602e+02 3.15064e+02 3.43346e+02 3.45106e+02 3.41586e+02
9.09440e+05 1.81800e+03 3.05000e+02 3.98748e+02 2.11252e+02 3.42703e+02 3.44973e+02 3.40433e+02
9.10080e+05 1.82000e+03 2.94000e+02 3.72897e+02 2.15103e+02 3.42083e+02 3.46009e+02 3.38157e+02
9.10720e+05 1.82100e+03 3.69667e+02 3.86327e+02 3.53007e+02 3.41455e+02 3.47595e+02 3.35315e+02
9.11360e+05 1.82200e+03 3.58667e+02 4.17400e+02 2.99934e+02 3.40807e+02 3.49326e+02 3.32288e+02
9.12000e+05 1.82400e+03 3.46667e+02 3.93016e+02 3.00318e+02 3.40141e+02 3.50842e+02 3.29441e+02
9.12640e+05 1.82500e+03 3.89000e+02 4.18978e+02 3.59022e+02 3.39462e+02 3.51772e+02 3.27152e+02
9.13280e+05 1.82600e+03 3.76667e+02 3.89166e+02 3.64168e+02 3.38774e+02 3.51815e+02 3.25732e+02
9.13920e+05 1.82700e+03 3.65000e+02 4.08043e+02 3.21957e+02 3.38088e+02 3.50888e+02 3.25287e+02
9.14560e+05 1.82900e+03 3.81333e+02 4.10822e+02 3.51845e+02 3.37445e+02 3.49284e+02 3.25607e+02
9.15200e+05 1.83000e+03 3.52667e+02 3.66627e+02 3.38706e+02 3.36927e+02 3.47736e+02 3.26117e+02
9.15840e+05 1.83100e+03 3.75000e+02 4.01621e+02 3.48379e+02 3.36649e+02 3.47230e+02 3.26067e+02
9.16480e+05 1.83200e+03 2.55333e+02 2.90074e+02 2.20593e+02 3.36755e+02 3.48292e+02 3.25218e+02
9.17120e+05 1.83400e+03 3.64333e+02 3.75657e+02 3.53010e+02 3.37385e+02 3.50557e+02 3.24213e+02
9.17760e+05 1.83500e+03 2.89000e+02 3.34321e+02 2.43679e+02 3.38643e+02 3.53345e+02 3.23941e+02
9.18400e+05 1.83600e+03 3.38667e+02 3.58739e+02 3.18595e+02 3.40541e+02 3.56134e+02 3.24948e+02
9.19040e+05 1.83800e+03 3.17667e+02 3.61159e+02 2.74175e+02 3.42966e+02 3.58587e+02 3.27345e+02
9.19680e+05 1.83900e+03 2.96667e+02 3.22387e+02 2.70946e+02 3.45680e+02 3.60479e+02 3.30882e+02
9.20320e+05 1.84000e+03 2.98667e+02 4.09975e+02 1.87358e+02 3.48365e+02 3.61639e+02 3.35091e+02
9.20960e+05 1.84100e+03 3.27667e+02 3.85869e+02 2.69464e+02 3.50691e+02 3.61952e+02 3.39429e+02
9.21600e+05 1.84300e+03 3.44667e+02 3.74514e+02 3.14819e+02 3.52368e+02 3.61371e+02 3.43366e+02
9.22240e+05 1.84400e+03 3.24000e+02 3.91186e+02 2.56814e+02 3.53191e+02 3.59984e+02 3.46398e+02
9.22880e+05 1.84500e+03 2.83000e+02 3.42816e+02 2.23184e+02 3.53045e+02 3.58119e+02 3.47971e+02
9.23520e+05 1.84700e+03 3.37667e+02 3.49786e+02 3.25547e+02 3.51927e+02 3.56324e+02 3.47531e+02
9.24160e+05 1.84800e+03 2.70333e+02 3.64657e+02 1.76010e+02 3.49960e+02 3.54697e+02 3.45223e+02
9.24800e+05 1.84900e+03 3.32000e+02 3.63443e+02 3.00557e+02 3.47381e+02 3.52734e+02 3.42028e+02
9.25440e+05 1.85000e+03 3.91333e+02 4.16424e+02 3.66242e+02 3.44482e+02 3.50176e+02 3.38788e+02
9.26080e+05 1.85200e+03 3.21667e+02 3.43367e+02 2.99967e+02 3.41529e+02 3.47122e+02 3.35936e+02
9.26720e+05 1.85300e+03 3.68000e+02 4.04249e+02 3.31751e+02 3.38702e+02 3.43816e+02 3.33589e+02
9.27360e+05 1.85400e+03 3.34000e+02 3.65273e+02 3.02727e+02 3.36088e+02 3.40539e+02 3.31637e+02
9.28000e+05 1.85600e+03 3.76000e+02 4.06011e+02 3.45989e+02 3.33724e+02 3.37535e+02 3.29913e+02
9.28640e+05 1.85700e+03 3.64333e+02 4.17908e+02 3.10759e+02 3.31648e+02 3.34942e+02 3.28353e+02
9.29280e+05 1.85800e+03 3.35000e+02 3.59913e+02 3.10087e+02 3.29931e+02 3.32806e+02 3.27056e+02
9.29920e+05 1.85900e+03 3.15667e+02 3.43142e+02 2.88191e+02 3.28667e+02 3.31151e+02 3.26182e+02
9.30560e+05 1.86100e+03 3.57667e+02 3.83361e+02 3.31972e+02 3.27944e+02 3.30024e+02 3.25864e+02
9.31200e+05 1.86200e+03 3.55667e+02 3.70050e+02 3.41283e+02 3.27829e+02 3.29444e+02 3.26215e+02
9.31840e+05 1.86300e+03 3.50667e+02 4.06942e+02 2.94392e+02 3.28342e+02 3.29368e+02 3.27316e+02
9.32480e+05 1.86400e+03 4.02667e+02 4.32969e+02 3.72364e+02 3.29436e+02 3.29894e+02 3.28978e+02
9.33120e+05 1.86600e+03 3.55000e+02 3.97481e+02 3.12519e+02 3.30988e+02 3.31964e+02 3.30012e+02
9.33760e+05 1.86700e+03 3.62333e+02 4.11867e+02 3.12800e+02 3.32826e+02 3.34741e+02 3.30911e+02
9.34400e+05 1.86800e+03 3.73000e+02 3.86140e+02 3.59860e+02 3.34776e+02 3.37551e+02 3.32001e+02
9.35040e+05 1.87000e+03 3.49000e+02 4.17644e+02 2.80356e+02 3.36709e+02 3.40155e+02 3.33262e+02
9.35680e+05 1.87100e+03 2.87000e+02 3.18059e+02 2.55941e+02 3.38550e+02 3.42459e+02 3.34641e+02
9.36320e+05 1.87200e+03 3.49000e+02 3.80188e+02 3.17812e+02 3.40267e+02 3.44451e+02 3.36084e+02
9.36960e+05 1.87300e+03 3.54000e+02 3.75417e+02 3.32583e+02 3.41849e+02 3.46146e+02 3.37551e+02
9.37600e+05 1.87500e+03 3.39000e+02 4.01934e+02 2.76066e+02 3.43272e+02 3.47559e+02 3.38985e+02
9.38240e+05 1.87600e+03 3.73000e+02 4.03210e+02 3.42790e+02 3.44485e+02 3.48706e+02 3.40264e+02
9.38880e+05 1.87700e+03 3.71000e+02 3.88907e+02 3.53093e+02 3.45401e+02 3.49629e+02 3.41173e+02
9.39520e+05 1.87900e+03 3.73667e+02 3.92184e+02 3.55149e+02 3.45937e+02 3.50440e+02 3.41434e+02
9.40160e+05 1.88000e+03 3.74667e+02 4.12599e+02 3.36734e+02 3.46066e+02 3.51275e+02 3.40857e+02
9.40800e+05 1.88100e+03 3.54000e+02 4.03423e+02 3.04577e+02 3.45844e+02 3.52202e+02 3.39486e+02
9.41440e+05 1.88200e+03 3.00000e+02 3.28331e+02 2.71669e+02 3.45410e+02 3.53226e+02 3.37595e+02
9.42080e+05 1.88400e+03 3.15667e+02 3.73875e+02 2.57458e+02 3.44946e+02 3.54368e+02 3.35524e+02
9.42720e+05 1.88500e+03 3.65000e+02 4.03790e+02 3.26210e+02 3.44628e+02 3.55691e+02 3.33565e+02
9.43360e+05 1.88600e+03 3.06000e+02 3.32981e+02 2.79019e+02 3.44587e+02 3.57273e+02 3.31901e+02
9.44000e+05 1.88800e+03 3.99333e+02 4.23002e+02 3.75664e+02 3.44874e+02 3.59128e+02 3.30620e+02
9.44640e+05 1.88900e+03 3.84333e+02 4.19265e+02 3.49402e+02 3.45449e+02 3.61136e+02 3.29763e+02
9.45280e+05 1.89000e+03 3.42333e+02 3.79726e+02 3.04941e+02 3.46200e+02 3.63020e+02 3.29379e+02
9.45920e+05 1.89100e+03 3.62000e+02 3.72614e+02 3.51386e+02 3.46966e+02 3.64393e+02 3.29540e+02
9.46560e+05 1.89300e+03 3.14333e+02 3.83482e+02 2.45185e+02 3.47595e+02 3.64868e+02 3.30321e+02
9.47200e+05 1.89400e+03 3.74667e+02 4.05406e+02 3.43928e+02 3.47989e+02 3.64185e+02 3.31793e+02
9.47840e+05 1.89500e+03 3.74000e+02 4.23846e+02 3.24154e+02 3.48147e+02 3.62297e+02 3.33997e+02
9.48480e+05 1.89600e+03 3.64333e+02 4.16194e+02 3.12472e+02 3.48149e+02 3.59393e+02 3.36905e+02
9.49120e+05 1.89800e+03 2.78000e+02 3.39303e+02 2.16697e+02 3.48105e+02 3.55841e+02 3.40369e+02
9.49760e+05 1.89900e+03 3.50667e+02 3.67486e+02 3.33847e+02 3.48093e+02 3.52164e+02 3.44022e+02
9.50400e+05 1.90000e+03 3.94333e+02 4.07857e+02 3.80810e+02 3.48149e+02 3.50119e+02 3.46179e+02
9.51040e+05 1.90200e+03 2.74667e+02 2.88483e+02 2.60850e+02 3.48289e+02 3.52582e+02 3.43996e+02
9.51680e+05 1.90300e+03 3.74333e+02 3.82512e+02 3.66155e+02 3.48515e+02 3.55487e+02 3.41543e+02
9.52320e+05 1.90400e+03 3.77667e+02 4.17073e+02 3.38260e+02 3.48815e+02 3.57715e+02 3.39916e+02
9.52960e+05 1.90500e+03 3.25000e+02 3.41391e+02 3.08609e+02 3.49156e+02 3.59002e+02 3.39309e+02
9.53600e+05 1.90700e+03 2.77333e+02 3.59570e+02 1.95097e+02 3.49487e+02 3.59256e+02 3.39717e+02
9.54240e+05 1.90800e+03 3.28667e+02 3.74188e+02 2.83145e+02 3.49745e+02 3.58515e+02 3.40974e+02
9.54880e+05 1.90900e+03 3.48333e+02 4.29180e+02 2.67486e+02 3.49874e+02 3.56946e+02 3.42802e+02
9.55520e+05 1.91100e+03 3.31333e+02 3.63627e+02 2.99040e+02 3.49846e+02 3.54845e+02 3.44848e+02
9.56160e+05 1.91200e+03 3.46667e+02 3.74551e+02 3.18782e+02 3.49665e+02 3.52731e+02 3.46598e+02
9.56800e+05 1.91300e+03 3.42000e+02 3.84669e+02 2.99331e+02 3.49342e+02 3.51753e+02 3.46932e+02
9.57440e+05 1.91400e+03 3.13000e+02 3.56367e+02 2.69633e+02 3.48878e+02 3.52345e+02 3.45411e+02
9.58080e+05 1.91600e+03 3.08000e+02 3.36331e+02 2.79669e+02 3.48258e+02 3.53128e+02 3.43388e+02
9.58720e+05 1.91700e+03 3.23667e+02 4.04398e+02 2.42935e+02 3.47466e+02 3.53618e+02 3.41313e+02
9.59360e+05 1.91800e+03 3.85333e+02 4.19454e+02 3.51213e+02 3.46506e+02 3.53902e+02 3.39111e+02
9.60000e+05 1.92000e+03 3.70667e+02 3.93151e+02 3.48182e+02 3.45405e+02 3.54200e+02 3.36610e+02
9.60640e+05 1.92100e+03 3.13000e+02 3.92402e+02 2.33598e+02 3.44195e+02 3.54650e+02 3.33740e+02
9.61280e+05 1.92200e+03 3.83000e+02 4.37019e+02 3.28981e+02 3.42906e+02 3.55192e+02 3.30620e+02
9.61920e+05 1.92300e+03 3.58333e+02 4.21691e+02 2.94975e+02 3.41577e+02 3.55628e+02 3.27526e+02
9.62560e+05 1.92500e+03 3.12000e+02 3.81900e+02 2.42100e+02 3.40282e+02 3.55736e+02 3.24827e+02
9.63200e+05 1.92600e+03 3.38667e+02 4.11734e+02 2.65599e+02 3.39135e+02 3.55356e+02 3.22915e+02
9.63840e+05 1.92700e+03 3.49333e+02 3.71338e+02 3.27328e+02 3.38274e+02 3.54413e+02 3.22135e+02
9.64480e+05 1.92800e+03 3.63667e+02 4.06920e+02 3.20413e+02 3.37804e+02 3.52912e+02 3.22696e+02
9.65120e+05 1.93000e+03 3.19000e+02 3.64978e+02 2.73022e+02 3.37745e+02 3.50937e+02 3.24553e+02
9.65760e+05 1.93100e+03 3.23000e+02 4.07155e+02 2.38845e+02 3.38001e+02 3.48718e+02 3.27284e+02
9.66400e+05 1.93200e+03 3.45667e+02 3.66743e+02 3.24590e+02 3.38397e+02 3.46897e+02 3.29897e+02
9.67040e+05 1.93400e+03 2.96000e+02 3.27843e+02 2.64157e+02 3.38753e+02 3.46787e+02 3.30719e+02
9.67680e+05 1.93500e+03 3.48000e+02 3.59045e+02 3.36955e+02 3.38951e+02 3.48927e+02 3.28975e+02
9.68320e+05 1.93600e+03 3.35000e+02 3.64063e+02 3.05937e+02 3.38944e+02 3.52042e+02 3.25847e+02
9.68960e+05 1.93700e+03 3.35667e+02 3.43845e+02 3.27488e+02 3.38737e+02 3.55005e+02 3.22469e+02
9.69600e+05 1.93900e+03 3.42000e+02 3.54028e+02 3.29972e+02 3.38345e+02 3.57289e+02 3.19401e+02
9.70240e+05 1.94000e+03 3.65667e+02 4.06445e+02 3.24888e+02 3.37772e+02 3.58665e+02 3.16878e+02
9.70880e+05 1.94100e+03 3.25667e+02 3.82478e+02 2.68855e+02 3.37013e+02 3.59053e+02 3.14972e+02
9.71520e+05 1.94300e+03 2.90667e+02 3.62936e+02 2.18397e+02 3.36084e+02 3.58496e+02 3.13671e+02
9.72160e+05 1.94400e+03 2.92000e+02 3.09720e+02 2.74280e+02 3.35045e+02 3.57162e+02 3.12928e+02
9.72800e+05 1.94500e+03 3.37667e+02 3.68536e+02 3.06798e+02 3.34006e+02 3.55333e+02 3.12679e+02
9.73440e+05 1.94600e+03 3.67333e+02 3.93971e+02 3.40696e+02 3.33100e+02 3.53340e+02 3.12859e+02
9.74080e+05 1.94800e+03 3.35333e+02 3.75211e+02 2.95456e+02 3.32440e+02 3.51454e+02 3.13427e+02
9.74720e+05 1.94900e+03 2.75333e+02 3.08058e+02 2.42609e+02 3.32070e+02 3.49767e+02 3.14372e+02
9.75360e+05 1.95000e+03 4.08333e+02 4.39535e+02 3.77131e+02 3.31938e+02 3.48176e+02 3.15701e+02
9.76000e+05 1.95200e+03 2.84333e+02 3.24866e+02 2.43801e+02 3.31940e+02 3.46482e+02 3.17399e+02
9.76640e+05 1.95300e+03 3.80000e+02 3.81414e+02 3.78586e+02 3.31967e+02 3.44545e+02 3.19389e+02
9.77280e+05 1.95400e+03 3.48667e+02 3.84465e+02 3.12868e+02 3.31946e+02 3.42406e+02 3.21486e+02
9.77920e+05 1.95500e+03 3.20667e+02 3.70133e+02 2.71201e+02 3.31860e+02 3.40360e+02 3.23361e+02
9.78560e+05 1.95700e+03 3.35333e+02 4.10030e+02 2.60637e+02 3.31748e+02 3.38946e+02 3.24549e+02
9.79200e+05 1.95800e+03 3.04000e+02 3.15776e+02 2.92224e+02 3.31686e+02 3.38649e+02 3.24723e+02
9.79840e+05 1.95900e+03 2.67000e+02 3.16010e+02 2.17990e+02 3.31763e+02 3.39356e+02 3.24169e+02
9.80480e+05 1.96000e+03 3.66000e+02 4.16306e+02 3.15694e+02 3.32051e+02 3.40545e+02 3.23556e+02
9.81120e+05 1.96200e+03 3.05333e+02 3.58702e+02 2.51965e+02 3.32593e+02 3.41824e+02 3.23363e+02
9.81760e+05 1.96300e+03 3.78333e+02 3.90725e+02 3.65942e+02 3.33383e+02 3.43007e+02 3.23758e+02
9.82400e+05 1.96400e+03 3.38000e+02 3.55569e+02 3.20431e+02 3.34340e+02 3.44005e+02 3.24676e+02
9.83040e+05 1.96600e+03 3.42000e+02 3.58062e+02 3.25938e+02 3.35322e+02 3.44772e+02 3.25872e+02
9.83680e+05 1.96700e+03 2.95333e+02 3.42396e+02 2.48271e+02 3.36161e+02 3.45316e+02 3.27006e+02
9.84320e+05 1.96800e+03 3.98000e+02 4.14573e+02 3.81427e+02 3.36724e+02 3.45707e+02 3.27740e+02
9.84960e+05 1.96900e+03 4.12333e+02 4.38158e+02 3.86509e+02 3.36958e+02 3.46071e+02 3.27846e+02
9.85600e+05 1.97100e+03 3.84000e+02 3.91071e+02 3.76929e+02 3.36897e+02 3.46518e+02 3.27276e+02
9.86240e+05 1.97200e+03 3.42000e+02 4.36513e+02 2.47487e+02 3.36629e+02 3.47090e+02 3.26169e+02
9.86880e+05 1.97300e+03 3.23667e+02 4.01179e+02 2.46154e+02 3.36277e+02 3.47768e+02 3.24786e+02
9.87520e+05 1.97500e+03 3.62333e+02 3.94503e+02 3.30164e+02 3.35994e+02 3.48531e+02 3.23457e+02
9.88160e+05 1.97600e+03 3.82667e+02 4.17789e+02 3.47545e+02 3.35964e+02 3.49386e+02 3.22543e+02
9.88800e+05 1.97700e+03 2.99667e+02 3.42564e+02 2.56769e+02 3.36371e+02 3.50370e+02 3.22372e+02
9.89440e+05 1.97800e+03 3.44333e+02 3.67432e+02 3.21235e+02 3.37329e+02 3.51496e+02 3.23163e+02
9.90080e+05 1.98000e+03 3.33000e+02 3.43985e+02 3.22015e+02 3.38834e+02 3.52715e+02 3.24953e+02
9.90720e+05 1.98100e+03 3.16000e+02 3.70778e+02 2.61222e+02 3.40755e+02 3.53912e+02 3.27599e+02
9.91360e+05 1.98200e+03 3.78333e+02 4.00079e+02 3.56587e+02 3.42882e+02 3.54948e+02 3.30815e+02
9.92000e+05 1.98400e+03 3.78667e+02 3.87771e+02 3.69562e+02 3.44975e+02 3.55695e+02 3.34256e+02
9.92640e+05 1.98500e+03 4.05000e+02 4.18491e+02 3.91509e+02 3.46822e+02 3.56053e+02 3.37591e+02
9.93280e+05 1.98600e+03 3.83667e+02 4.01930e+02 3.65403e+02 3.48261e+02 3.55965e+02 3.40557e+02
9.93920e+05 1.98700e+03 3.58333e+02 3.76340e+02 3.40327e+02 3.49203e+02 3.55438e+02 3.42968e+02
9.94560e+05 1.98900e+03 3.32667e+02 3.69917e+02 2.95417e+02 3.49638e+02 3.54608e+02 3.44668e+02
9.95200e+05 1.99000e+03 3.82000e+02 4.16651e+02 3.47349e+02 3.49643e+02 3.53854e+02 3.45433e+02
9.95840e+05 1.99100e+03 3.56333e+02 3.89402e+02 3.23264e+02 3.49385e+02 3.53722e+02 3.45047e+02
9.96480e+05 1.99200e+03 3.81000e+02 4.07546e+02 3.54454e+02 3.49087e+02 3.54374e+02 3.43800e+02
9.97120e+05 1.99400e+03 3.59000e+02 3.98149e+02 3.19851e+02 3.48971e+02 3.55539e+02 3.42403e+02
9.97760e+05 1.99500e+03 3.60000e+02 4.05891e+02 3.14109e+02 3.49183e+02 3.56938e+02 3.41428e+02
9.98400e+05 1.99600e+03 3.44333e+02 3.63207e+02 3.25459e+02 3.49773e+02 3.58352e+02 3.41194e+02
9.99040e+05 1.99800e+03 3.40333e+02 4.08950e+02 2.71717e+02 3.50704e+02 3.59606e+02 3.41801e+02
9.99680e+05 1.99900e+03 3.41667e+02 3.96502e+02 2.86832e+02 3.51886e+02 3.60578e+02 3.43194e+02
1.00032e+06 2.00000e+03 3.83333e+02 4.38253e+02 3.28413e+02 3.53208e+02 3.61204e+02 3.45212e+02
1.00096e+06 2.00100e+03 3.46667e+02 3.63003e+02 3.30330e+02 3.54546e+02 3.61444e+02 3.47648e+02
1.00160e+06 2.00300e+03 2.98000e+02 3.63564e+02 2.32436e+02 3.55768e+02 3.61251e+02 3.50285e+02
1.00224e+06 2.00400e+03 3.28333e+02 3.98577e+02 2.58089e+02 3.56744e+02 3.60571e+02 3.52917e+02
1.00288e+06 2.00500e+03 3.70333e+02 4.05945e+02 3.34721e+02 3.57367e+02 3.59372e+02 3.55362e+02
1.00352e+06 2.00700e+03 3.25000e+02 3.55594e+02 2.94406e+02 3.57581e+02 3.57680e+02 3.57481e+02
1.00416e+06 2.00800e+03 3.98667e+02 4.37071e+02 3.60262e+02 3.57372e+02 3.59201e+02 3.55544e+02
1.00480e+06 2.00900e+03 3.60000e+02 3.95814e+02 3.24186e+02 3.56752e+02 3.60447e+02 3.53057e+02
1.00544e+06 2.01000e+03 3.55333e+02 3.68355e+02 3.42312e+02 3.55735e+02 3.61173e+02 3.50298e+02
1.00608e+06 2.01200e+03 3.24333e+02 3.55256e+02 2.93410e+02 3.54351e+02 3.61332e+02 3.47370e+02
1.00672e+06 2.01300e+03 3.99667e+02 4.18220e+02 3.81113e+02 3.52659e+02 3.60884e+02 3.44434e+02
1.00736e+06 2.01400e+03 2.64333e+02 3.25064e+02 2.03603e+02 3.50773e+02 3.59827e+02 3.41719e+02
1.00800e+06 2.01600e+03 3.35333e+02 3.72368e+02 2.98299e+02 3.48863e+02 3.58223e+02 3.39502e+02
1.00864e+06 2.01700e+03 3.53000e+02 3.87409e+02 3.18591e+02 3.47112e+02 3.56223e+02 3.38001e+02
1.00928e+06 2.01800e+03 3.44667e+02 3.92502e+02 2.96831e+02 3.45671e+02 3.54071e+02 3.37271e+02
1.00992e+06 2.01900e+03 2.74333e+02 2.99715e+02 2.48952e+02 3.44615e+02 3.52126e+02 3.37104e+02
1.01056e+06 2.02100e+03 3.73667e+02 3.95883e+02 3.51451e+02 3.43947e+02 3.50819e+02 3.37075e+02
1.01120e+06 2.02200e+03 3.49333e+02 3.64918e+02 3.33748e+02 3.43613e+02 3.50424e+02 3.36801e+02
1.01184e+06 2.02300e+03 3.19000e+02 3.59008e+02 2.78992e+02 3.43529e+02 3.50776e+02 3.36281e+02
1.01248e+06 2.02400e+03 2.70000e+02 3.32327e+02 2.07673e+02 3.43594e+02 3.51417e+02 3.35771e+02
1.01312e+06 2.02600e+03 3.56000e+02 3.98340e+02 3.13660e+02 3.43704e+02 3.51951e+02 3.35457e+02
1.01376e+06 2.02700e+03 3.18000e+02 3.33513e+02 3.02487e+02 3.43777e+02 3.52189e+02 3.35365e+02
1.01440e+06 2.02800e+03 3.63333e+02 3.86490e+02 3.40177e+02 3.43762e+02 3.52114e+02 3.35410e+02
1.01504e+06 2.03000e+03 3.56000e+02 4.11934e+02 3.00066e+02 3.43630e+02 3.51809e+02 3.35452e+02
1.01568e+06 2.03100e+03 3.68000e+02 4.18800e+02 3.17200e+02 3.43367e+02 3.51384e+02 3.35350e+02
1.01632e+06 2.03200e+03 3.69667e+02 3.76317e+02 3.63017e+02 3.42981e+02 3.50940e+02 3.35022e+02
1.01696e+06 2.03300e+03 3.60000e+02 3.70708e+02 3.49292e+02 3.42509e+02 3.50533e+02 3.34484e+02
1.01760e+06 2.03500e+03 3.61333e+02 3.97132e+02 3.25535e+02 3.42016e+02 3.50171e+02 3.33861e+02
1.01824e+06 2.03600e+03 3.38667e+02 3.49038e+02 3.28296e+02 3.41593e+02 3.49808e+02 3.33378e+02
1.01888e+06 2.03700e+03 3.52333e+02 4.03142e+02 3.01524e+02 3.41342e+02 3.49382e+02 3.33302e+02
1.01952e+06 2.03900e+03 3.69000e+02 4.09008e+02 3.28992e+02 3.41374e+02 3.48875e+02 3.33872e+02
1.02016e+06 2.04000e+03 3.13667e+02 3.18451e+02 3.08882e+02 3.41785e+02 3.48351e+02 3.35218e+02
1.02080e+06 2.04100e+03 3.78333e+02 4.22645e+02 3.34021e+02 3.42639e+02 3.47965e+02 3.37312e+02
1.02144e+06 2.04200e+03 3.57000e+02 3.82469e+02 3.31531e+02 3.43932e+02 3.47909e+02 3.39955e+02
1.02208e+06 2.04400e+03 3.07333e+02 3.23873e+02 2.90794e+02 3.45583e+02 3.48331e+02 3.42834e+02
1.02272e+06 2.04500e+03 3.54333e+02 3.93749e+02 3.14918e+02 3.47442e+02 3.49266e+02 3.45618e+02
1.02336e+06 2.04600e+03 3.37667e+02 3.78608e+02 2.96725e+02 3.49329e+02 3.50616e+02 3.48042e+02
1.02400e+06 2.04800e+03 3.61333e+02 4.08650e+02 3.14016e+02 3.51070e+02 3.52156e+02 3.49984e+02
1.02464e+06 2.04900e+03 3.12667e+02 4.00387e+02 2.24946e+02 3.52534e+02 3.53593e+02 3.51474e+02
1.02528e+06 2.05000e+03 3.98000e+02 4.27200e+02 3.68800e+02 3.53628e+02 3.54712e+02 3.52544e+02
1.02592e+06 2.05100e+03 2.91333e+02 3.03563e+02 2.79104e+02 3.54297e+02 3.55469e+02 3.53124e+02
1.02656e+06 2.05300e+03 3.38667e+02 3.59166e+02 3.18167e+02 3.54509e+02 3.55963e+02 3.53056e+02
1.02720e+06 2.05400e+03 2.85000e+02 3.14710e+02 2.55290e+02 3.54261e+02 3.56288e+02 3.52235e+02
1.02784e+06 2.05500e+03 3.78667e+02 4.21812e+02 3.35521e+02 3.53585e+02 3.56430e+02 3.50740e+02
1.02848e+06 2.05600e+03 3.59333e+02 3.95860e+02 3.22806e+02 3.52552e+02 3.56352e+02 3.48751e+02
1.02912e+06 2.05800e+03 3.81667e+02 4.02166e+02 3.61167e+02 3.51254e+02 3.56080e+02 3.46428e+02
1.02976e+06 2.05900e+03 3.51000e+02 4.12644e+02 2.89356e+02 3.49785e+02 3.55709e+02 3.43861e+02
1.03040e+06 2.06000e+03 3.31000e+02 4.15727e+02 2.46273e+02 3.48225e+02 3.55352e+02 3.41098e+02
1.03104e+06 2.06200e+03 2.92333e+02 3.69682e+02 2.14984e+02 3.46664e+02 3.55091e+02 3.38238e+02
1.03168e+06 2.06300e+03 3.56333e+02 4.22577e+02 2.90090e+02 3.45230e+02 3.54971e+02 3.35490e+02
1.03232e+06 2.06400e+03 3.40667e+02 3.79451e+02 3.01882e+02 3.44091e+02 3.55037e+02 3.33146e+02
1.03296e+06 2.06500e+03 3.55333e+02 3.97463e+02 3.13204e+02 3.43406e+02 3.55331e+02 3.31481e+02
1.03360e+06 2.06700e+03 2.71000e+02 3.23083e+02 2.18917e+02 3.43260e+02 3.55854e+02 3.30666e+02
1.03424e+06 2.06800e+03 3.69667e+02 3.97142e+02 3.42191e+02 3.43612e+02 3.56517e+02 3.30708e+02
1.03488e+06 2.06900e+03 3.57667e+02 3.64800e+02 3.50533e+02 3.44312e+02 3.57173e+02 3.31451e+02
1.03552e+06 2.07100e+03 4.00000e+02 4.26192e+02 3.73808e+02 3.45147e+02 3.57693e+02 3.32601e+02
1.03616e+06 2.07200e+03 3.84000e+02 4.08345e+02 3.59655e+02 3.45904e+02 3.58019e+02 3.33789e+02
1.03680e+06 2.07300e+03 3.47000e+02 3.88207e+02 3.05793e+02 3.46412e+02 3.58156e+02 3.34668e+02
1.03744e+06 2.07400e+03 3.04000e+02 3.30621e+02 2.77379e+02 3.46574e+02 3.58116e+02 3.35031e+02
1.03808e+06 2.07600e+03 3.04333e+02 3.58107e+02 2.50560e+02 3.46401e+02 3.57912e+02 3.34890e+02
1.03872e+06 2.07700e+03 3.34333e+02 3.69446e+02 2.99221e+02 3.46027e+02 3.57604e+02 3.34450e+02
1.03936e+06 2.07800e+03 2.53333e+02 3.23819e+02 1.82848e+02 3.45663e+02 3.57337e+02 3.33988e+02
1.04000e+06 2.08000e+03 3.41667e+02 3.69647e+02 3.13687e+02 3.45502e+02 3.57269e+02 3.33736e+02
1.04064e+06 2.08100e+03 3.66000e+02 3.72976e+02 3.59024e+02 3.45622e+02 3.57438e+02 3.33805e+02
1.04128e+06 2.08200e+03 2.99333e+02 3.71953e+02 2.26714e+02 3.45933e+02 3.57692e+02 3.34173e+02
1.04192e+06 2.08300e+03 2.64000e+02 3.26311e+02 2.01689e+02 3.46205e+02 3.57752e+02 3.34658e+02
1.04256e+06 2.08500e+03 3.48667e+02 3.72782e+02 3.24551e+02 3.46157e+02 3.57381e+02 3.34933e+02
1.04320e+06 2.08600e+03 3.78667e+02 3.92579e+02 3.64754e+02 3.45566e+02 3.56503e+02 3.34628e+02
1.04384e+06 2.08700e+03 3.13000e+02 3.41994e+02 2.84006e+02 3.44341e+02 3.55179e+02 3.33503e+02
1.04448e+06 2.08800e+03 3.69000e+02 3.96761e+02 3.41239e+02 3.42526e+02 3.53485e+02 3.31566e+02
1.04512e+06 2.09000e+03 3.50667e+02 3.61752e+02 3.39581e+02 3.40256e+02 3.51455e+02 3.29057e+02
1.04576e+06 2.09100e+03 3.89000e+02 4.17331e+02 3.60669e+02 3.37724e+02 3.49170e+02 3.26278e+02
1.04640e+06 2.09200e+03 3.30000e+02 4.04463e+02 2.55537e+02 3.35164e+02 3.46862e+02 3.23467e+02
1.04704e+06 2.09400e+03 3.70000e+02 3.76377e+02 3.63623e+02 3.32825e+02 3.44882e+02 3.20769e+02
1.04768e+06 2.09500e+03 2.57667e+02 2.90340e+02 2.24993e+02 3.30947e+02 3.43544e+02 3.18350e+02
1.04832e+06 2.09600e+03 3.90333e+02 4.27476e+02 3.53191e+02 3.29725e+02 3.42961e+02 3.16488e+02
1.04896e+06 2.09700e+03 3.88667e+02 3.96384e+02 3.80949e+02 3.29275e+02 3.43030e+02 3.15519e+02
1.04960e+06 2.09900e+03 3.70333e+02 3.75322e+02 3.65344e+02 3.29604e+02 3.43519e+02 3.15689e+02
1.05024e+06 2.10000e+03 3.74667e+02 4.10091e+02 3.39242e+02 3.30596e+02 3.44162e+02 3.17031e+02
1.05088e+06 2.10100e+03 3.28333e+02 3.57101e+02 2.99566e+02 3.32041e+02 3.44737e+02 3.19345e+02
1.05152e+06 2.10300e+03 3.47667e+02 3.79764e+02 3.15570e+02 3.33716e+02 3.45145e+02 3.22288e+02
1.05216e+06 2.10400e+03 3.69333e+02 3.94023e+02 3.44644e+02 3.35470e+02 3.45448e+02 3.25492e+02
1.05280e+06 2.10500e+03 3.22667e+02 3.55736e+02 2.89598e+02 3.37254e+02 3.45836e+02 3.28672e+02
1.05344e+06 2.10600e+03 3.67667e+02 3.91123e+02 3.44210e+02 3.39097e+02 3.46522e+02 3.31672e+02
1.05408e+06 2.10800e+03 3.52667e+02 4.33534e+02 2.71799e+02 3.41029e+02 3.47598e+02 3.34460e+02
1.05472e+06 2.10900e+03 3.92667e+02 3.99514e+02 3.85819e+02 3.43034e+02 3.48955e+02 3.37113e+02
1.05536e+06 2.11000e+03 3.87667e+02 4.39656e+02 3.35677e+02 3.45037e+02 3.50353e+02 3.39722e+02
1.05600e+06 2.11200e+03 3.74667e+02 4.20174e+02 3.29160e+02 3.46924e+02 3.51545e+02 3.42304e+02
1.05664e+06 2.11300e+03 3.38000e+02 3.71297e+02 3.04703e+02 3.48583e+02 3.52395e+02 3.44771e+02
1.05728e+06 2.11400e+03 3.32000e+02 3.97335e+02 2.66665e+02 3.49947e+02 3.52923e+02 3.46971e+02
1.05792e+06 2.11500e+03 3.79000e+02 3.92491e+02 3.65509e+02 3.51025e+02 3.53300e+02 3.48749e+02
1.05856e+06 2.11700e+03 3.72333e+02 3.85808e+02 3.58859e+02 3.51903e+02 3.53791e+02 3.50014e+02
1.05920e+06 2.11800e+03 3.53000e+02 3.65728e+02 3.40272e+02 3.52706e+02 3.54654e+02 3.50758e+02
1.05984e+06 2.11900e+03 3.53667e+02 3.82190e+02 3.25144e+02 3.53543e+02 3.55931e+02 3.51154e+02
1.06048e+06 2.12000e+03 3.73333e+02 4.13419e+02 3.33247e+02 3.54462e+02 3.57432e+02 3.51492e+02
1.06112e+06 2.12200e+03 3.64000e+02 3.90090e+02 3.37910e+02 3.55464e+02 3.58906e+02 3.52022e+02
1.06176e+06 2.12300e+03 2.87000e+02 3.17822e+02 2.56178e+02 3.56519e+02 3.60162e+02 3.52877e+02
1.06240e+06 2.12400e+03 2.88667e+02 3.27244e+02 2.50089e+02 3.57593e+02 3.61149e+02 3.54038e+02
1.06304e+06 2.12600e+03 3.41667e+02 3.77316e+02 3.06017e+02 3.58652e+02 3.62009e+02 3.55296e+02
1.06368e+06 2.12700e+03 3.70333e+02 4.21221e+02 3.19446e+02 3.59662e+02 3.63035e+02 3.56289e+02
1.06432e+06 2.12800e+03 3.45333e+02 4.02209e+02 2.88457e+02 3.60567e+02 3.64406e+02 3.56729e+02
1.06496e+06 2.12900e+03 3.76000e+02 4.01495e+02 3.50505e+02 3.61260e+02 3.65905e+02 3.56615e+02
1.06560e+06 2.13100e+03 3.75000e+02 4.14370e+02 3.35630e+02 3.61575e+02 3.67083e+02 3.56067e+02
1.06624e+06 2.13200e+03 3.71667e+02 4.05037e+02 3.38297e+02 3.61344e+02 3.67512e+02 3.55176e+02
1.06688e+06 2.13300e+03 3.78667e+02 4.08936e+02 3.48398e+02 3.60474e+02 3.66912e+02 3.54036e+02
1.06752e+06 2.13500e+03 3.66333e+02 4.09153e+02 3.23513e+02 3.59008e+02 3.65238e+02 3.52778e+02
1.06816e+06 2.13600e+03 3.23000e+02 3.59120e+02 2.86880e+02 3.57140e+02 3.62718e+02 3.51561e+02
1.06880e+06 2.13700e+03 3.20667e+02 4.11944e+02 2.29389e+02 3.55160e+02 3.59808e+02 3.50512e+02
1.06944e+06 2.13800e+03 3.51667e+02 4.09732e+02 2.93602e+02 3.53393e+02 3.57105e+02 3.49681e+02
1.07008e+06 2.14000e+03 3.54333e+02 3.83158e+02 3.25508e+02 3.52112e+02 3.55213e+02 3.49011e+02
1.07072e+06 2.14100e+03 3.49000e+02 4.06207e+02 2.91793e+02 3.51475e+02 3.54468e+02 3.48483e+02
1.07136e+06 2.14200e+03 4.12667e+02 4.30261e+02 3.95072e+02 3.51485e+02 3.54614e+02 3.48356e+02
1.07200e+06 2.14400e+03 3.64000e+02 3.89311e+02 3.38689e+02 3.51997e+02 3.55043e+02 3.48951e+02
1.07264e+06 2.14500e+03 2.94333e+02 3.14505e+02 2.74162e+02 3.52787e+02 3.55217e+02 3.50356e+02
1.07328e+06 2.14600e+03 3.76000e+02 4.14910e+02 3.37090e+02 3.53626e+02 3.54828e+02 3.52424e+02
1.07392e+06 2.14700e+03 3.17667e+02 3.40780e+02 2.94553e+02 3.54354e+02 3.54894e+02 3.53815e+02
1.07456e+06 2.14900e+03 3.71333e+02 3.76047e+02 3.66619e+02 3.54891e+02 3.57341e+02 3.52442e+02
1.07520e+06 2.15000e+03 3.94333e+02 4.26274e+02 3.62392e+02 3.55208e+02 3.59519e+02 3.50897e+02
1.07584e+06 2.15100e+03 3.33333e+02 3.76091e+02 2.90576e+02 3.55290e+02 3.61205e+02 3.49376e+02
1.07648e+06 2.15200e+03 3.53333e+02 3.74315e+02 3.32352e+02 3.55120e+02 3.62281e+02 3.47959e+02
1.07712e+06 2.15400e+03 3.66000e+02 4.19223e+02 3.12777e+02 3.54686e+02 3.62721e+02 3.46651e+02
1.07776e+06 2.15500e+03 3.61667e+02 3.80021e+02 3.43312e+02 3.54020e+02 3.62581e+02 3.45458e+02
1.07840e+06 2.15600e+03 3.57333e+02 3.87602e+02 3.27064e+02 3.53209e+02 3.61991e+02 3.44426e+02
1.07904e+06 2.15800e+03 3.73333e+02 3.80132e+02 3.66535e+02 3.52390e+02 3.61116e+02 3.43664e+02
1.07968e+06 2.15900e+03 3.48333e+02 3.70624e+02 3.26042e+02 3.51720e+02 3.60110e+02 3.43330e+02
1.08032e+06 2.16000e+03 3.56000e+02 3.94497e+02 3.17503e+02 3.51342e+02 3.59101e+02 3.43583e+02
1.08096e+06 2.16100e+03 3.59667e+02 4.04450e+02 3.14883e+02 3.51350e+02 3.58182e+02 3.44518e+02
1.08160e+06 2.16300e+03 3.71333e+02 4.09607e+02 3.33059e+02 3.51770e+02 3.57427e+02 3.46114e+02
1.08224e+06 2.16400e+03 3.42667e+02 3.78072e+02 3.07261e+02 3.52559e+02 3.56899e+02 3.48220e+02
1.08288e+06 2.16500e+03 3.48333e+02 4.13782e+02 2.82884e+02 3.53617e+02 3.56689e+02 3.50545e+02
1.08352e+06 2.16700e+03 3.44000e+02 3.62457e+02 3.25543e+02 3.54809e+02 3.57071e+02 3.52548e+02
1.08416e+06 2.16800e+03 3.91000e+02 4.14367e+02 3.67633e+02 3.55994e+02 3.58491e+02 3.53496e+02
1.08480e+06 2.16900e+03 3.40667e+02 4.06243e+02 2.75091e+02 3.57043e+02 3.60547e+02 3.53539e+02
1.08544e+06 2.17000e+03 3.04667e+02 3.07534e+02 3.01799e+02 3.57863e+02 3.62467e+02 3.53258e+02
1.08608e+06 2.17200e+03 3.38667e+02 3.80462e+02 2.96871e+02 3.58396e+02 3.63789e+02 3.53003e+02
1.08672e+06 2.17300e+03 4.12000e+02 4.26514e+02 3.97486e+02 3.58633e+02 3.64246e+02 3.53020e+02
1.08736e+06 2.17400e+03 3.87333e+02 4.03361e+02 3.71306e+02 3.58601e+02 3.63738e+02 3.53463e+02
1.08800e+06 2.17600e+03 3.52000e+02 3.69907e+02 3.34093e+02 3.58336e+02 3.62338e+02 3.54334e+02
1.08864e+06 2.17700e+03 3.74667e+02 4.16630e+02 3.32704e+02 3.57856e+02 3.60359e+02 3.55352e+02
1.08928e+06 2.17800e+03 2.89000e+02 3.27401e+02 2.50599e+02 3.57167e+02 3.59160e+02 3.55175e+02
1.08992e+06 2.17900e+03 3.52000e+02 3.96113e+02 3.07887e+02 3.56306e+02 3.60028e+02 3.52583e+02
1.09056e+06 2.18100e+03 3.89000e+02 4.03855e+02 3.74145e+02 3.55358e+02 3.61445e+02 3.49272e+02
1.09120e+06 2.18200e+03 2.97000e+02 3.65298e+02 2.28702e+02 3.54449e+02 3.62893e+02 3.46004e+02
1.09184e+06 2.18300e+03 3.78333e+02 4.28958e+02 3.27708e+02 3.53683e+02 3.64288e+02 3.43078e+02
1.09248e+06 2.18400e+03 3.42000e+02 3.97934e+02 2.86066e+02 3.53114e+02 3.65589e+02 3.40639e+02
1.09312e+06 2.18600e+03 3.15667e+02 3.20656e+02 3.10678e+02 3.52735e+02 3.66722e+02 3.38748e+02
1.09376e+06 2.18700e+03 2.97000e+02 3.50091e+02 2.43909e+02 3.52511e+02 3.67573e+02 3.37450e+02
1.09440e+06 2.18800e+03 3.69333e+02 3.98158e+02 3.40508e+02 3.52404e+02 3.68005e+02 3.36803e+02
1.09504e+06 2.19000e+03 2.16333e+02 2.68725e+02 1.63942e+02 3.52387e+02 3.67922e+02 3.36853e+02
1.09568e+06 2.19100e+03 3.05000e+02 3.87426e+02 2.22574e+02 3.52460e+02 3.67329e+02 3.37591e+02
1.09632e+06 2.19200e+03 3.93333e+02 4.06096e+02 3.80571e+02 3.52624e+02 3.66366e+02 3.38881e+02
1.09696e+06 2.19300e+03 4.01333e+02 4.09347e+02 3.93319e+02 3.52846e+02 3.65281e+02 3.40411e+02
1.09760e+06 2.19500e+03 3.53000e+02 3.57967e+02 3.48033e+02 3.53024e+02 3.64337e+02 3.41711e+02
1.09824e+06 2.19600e+03 3.40333e+02 3.97746e+02 2.82921e+02 3.52976e+02 3.63686e+02 3.42265e+02
1.09888e+06 2.19700e+03 3.31667e+02 3.45337e+02 3.17996e+02 3.52493e+02 3.63270e+02 3.41715e+02
1.09952e+06 2.19900e+03 3.74000e+02 4.25114e+02 3.22886e+02 3.51450e+02 3.62881e+02 3.40020e+02
1.10016e+06 2.20000e+03 2.62000e+02 3.16265e+02 2.07735e+02 3.49883e+02 3.62322e+02 3.37443e+02
1.10080e+06 2.20100e+03 3.25667e+02 3.71100e+02 2.80233e+02 3.47980e+02 3.61527e+02 3.34433e+02
1.10144e+06 2.20200e+03 3.32667e+02 3.68316e+02 2.97017e+02 3.46015e+02 3.60551e+02 3.31478e+02
1.10208e+06 2.20400e+03 3.24333e+02 3.35479e+02 3.13188e+02 3.44252e+02 3.59499e+02 3.29005e+02
1.10272e+06 2.20500e+03 3.30000e+02 3.99604e+02 2.60396e+02 3.42875e+02 3.58463e+02 3.27287e+02
1.10336e+06 2.20600e+03 3.44667e+02 3.98989e+02 2.90345e+02 3.41940e+02 3.57487e+02 3.26394e+02
1.10400e+06 2.20800e+03 3.56333e+02 3.72547e+02 3.40119e+02 3.41378e+02 3.56567e+02 3.26189e+02
1.10464e+06 2.20900e+03 3.77333e+02 4.27991e+02 3.26675e+02 3.41043e+02 3.55694e+02 3.26392e+02
1.10528e+06 2.21000e+03 3.73667e+02 4.24476e+02 3.22858e+02 3.40784e+02 3.54891e+02 3.26677e+02
1.10592e+06 2.21100e+03 3.43000e+02 3.68153e+02 3.17847e+02 3.40489e+02 3.54211e+02 3.26766e+02
1.10656e+06 2.21300e+03 3.29333e+02 4.03994e+02 2.54673e+02 3.40103e+02 3.53709e+02 3.26497e+02
1.10720e+06 2.21400e+03 3.26000e+02 3.70907e+02 2.81093e+02 3.39643e+02 3.53425e+02 3.25860e+02
1.10784e+06 2.21500e+03 3.82000e+02 4.10331e+02 3.53669e+02 3.39189e+02 3.53401e+02 3.24976e+02
1.10848e+06 2.21600e+03 3.16333e+02 3.53984e+02 2.78683e+02 3.38865e+02 3.53671e+02 3.24060e+02
1.10912e+06 2.21800e+03 3.70000e+02 4.17018e+02 3.22982e+02 3.38792e+02 3.54196e+02 3.23389e+02
1.10976e+06 2.21900e+03 3.55000e+02 3.98459e+02 3.11541e+02 3.39037e+02 3.54810e+02 3.23264e+02
1.11040e+06 2.22000e+03 3.14000e+02 4.34676e+02 1.93324e+02 3.39585e+02 3.55254e+02 3.23917e+02
1.11104e+06 2.22200e+03 3.83667e+02 4.12492e+02 3.54842e+02 3.40350e+02 3.55306e+02 3.25394e+02
1.11168e+06 2.22300e+03 3.66333e+02 4.00021e+02 3.32645e+02 3.41194e+02 3.54925e+02 3.27462e+02
1.11232e+06 2.22400e+03 3.32667e+02 3.64039e+02 3.01294e+02 3.41970e+02 3.54309e+02 3.29631e+02
1.11296e+06 2.22500e+03 3.53333e+02 3.77846e+02 3.28820e+02 3.42564e+02 3.53798e+02 3.31331e+02
1.11360e+06 2.22700e+03 3.15000e+02 3.48892e+02 2.81108e+02 3.42924e+02 3.53564e+02 3.32284e+02
1.11424e+06 2.22800e+03 3.61000e+02 4.10403e+02 3.11597e+02 3.43073e+02 3.53388e+02 3.32758e+02
1.11488e+06 2.22900e+03 3.10000e+02 3.62326e+02 2.57674e+02 3.43100e+02 3.52866e+02 3.33334e+02
1.11552e+06 2.23100e+03 3.48667e+02 3.91890e+02 3.05444e+02 3.43127e+02 3.51793e+02 3.34460e+02
1.11616e+06 2.23200e+03 3.54667e+02 4.14368e+02 2.94966e+02 3.43261e+02 3.50274e+02 3.36247e+02
1.11680e+06 2.23300e+03 3.55000e+02 3.84743e+02 3.25257e+02 3.43557e+02 3.48649e+02 3.38464e+02
1.11744e+06 2.23400e+03 3.72000e+02 4.07138e+02 3.36862e+02 3.43996e+02 3.47398e+02 3.40594e+02
1.11808e+06 2.23600e+03 3.54333e+02 3.71890e+02 3.36777e+02 3.44484e+02 3.47015e+02 3.41954e+02
1.11872e+06 2.23700e+03 3.29333e+02 3.88586e+02 2.70081e+02 3.44893e+02 3.47359e+02 3.42427e+02
1.11936e+06 2.23800e+03 3.49000e+02 3.88302e+02 3.09698e+02 3.45114e+02 3.47577e+02 3.42651e+02
1.12000e+06 2.24000e+03 3.91333e+02 3.98742e+02 3.83925e+02 3.45113e+02 3.47281e+02 3.42945e+02
1.12064e+06 2.24100e+03 3.81667e+02 4.46047e+02 3.17286e+02 3.44944e+02 3.46670e+02 3.43218e+02
1.12128e+06 2.24200e+03 3.86333e+02 4.16778e+02 3.55888e+02 3.44718e+02 3.46395e+02 3.43042e+02
1.12192e+06 2.24300e+03 3.80667e+02 3.89397e+02 3.71936e+02 3.44551e+02 3.46923e+02 3.42179e+02
1.12256e+06 2.24500e+03 3.28667e+02 3.50958e+02 3.06376e+02 3.44527e+02 3.47928e+02 3.41126e+02
1.12320e+06 2.24600e+03 3.55333e+02 3.88543e+02 3.22124e+02 3.44694e+02 3.49090e+02 3.40298e+02
1.12384e+06 2.24700e+03 3.87333e+02 4.02307e+02 3.72359e+02 3.45097e+02 3.50310e+02 3.39884e+02
1.12448e+06 2.24800e+03 3.37333e+02 3.53913e+02 3.20754e+02 3.45790e+02 3.51636e+02 3.39945e+02
1.12512e+06 2.25000e+03 2.87667e+02 3.50735e+02 2.24599e+02 3.46818e+02 3.53195e+02 3.40440e+02
1.12576e+06 2.25100e+03 3.69000e+02 4.24154e+02 3.13846e+02 3.48176e+02 3.55097e+02 3.41255e+02
1.12640e+06 2.25200e+03 3.89667e+02 4.02637e+02 3.76697e+02 3.49795e+02 3.57347e+02 3.42242e+02
1.12704e+06 2.25400e+03 3.44667e+02 3.87135e+02 3.02198e+02 3.51541e+02 3.59805e+02 3.43278e+02
1.12768e+06 2.25500e+03 3.67000e+02 3.87607e+02 3.46393e+02 3.53237e+02 3.62182e+02 3.44292e+02
1.12832e+06 2.25600e+03 3.08667e+02 3.58829e+02 2.58505e+02 3.54684e+02 3.64105e+02 3.45263e+02
1.12896e+06 2.25700e+03 3.56000e+02 3.81020e+02 3.30980e+02 3.55710e+02 3.65223e+02 3.46197e+02
1.12960e+06 2.25900e+03 3.47667e+02 3.85237e+02 3.10096e+02 3.56209e+02 3.65310e+02 3.47107e+02
1.13024e+06 2.26000e+03 3.51667e+02 3.64866e+02 3.38467e+02 3.56154e+02 3.64338e+02 3.47969e+02
1.13088e+06 2.26100e+03 3.49667e+02 3.79358e+02 3.19976e+02 3.55590e+02 3.62466e+02 3.48713e+02
1.13152e+06 2.26300e+03 3.11333e+02 3.89245e+02 2.33422e+02 3.54611e+02 3.59974e+02 3.49249e+02
1.13216e+06 2.26400e+03 3.01333e+02 3.49113e+02 2.53554e+02 3.53341e+02 3.57180e+02 3.49502e+02
1.13280e+06 2.26500e+03 3.60667e+02 4.04820e+02 3.16513e+02 3.51913e+02 3.54446e+02 3.49379e+02
1.13344e+06 2.26600e+03 3.22000e+02 3.58806e+02 2.85194e+02 3.50454e+02 3.52329e+02 3.48579e+02
1.13408e+06 2.26800e+03 3.43000e+02 4.02059e+02 2.83941e+02 3.49061e+02 3.51258e+02 3.46864e+02
1.13472e+06 2.26900e+03 3.63000e+02 3.96892e+02 3.29108e+02 3.47776e+02 3.50646e+02 3.44906e+02
1.13536e+06 2.27000e+03 3.81333e+02 4.11887e+02 3.50779e+02 3.46576e+02 3.49876e+02 3.43276e+02
1.13600e+06 2.27200e+03 3.78000e+02 4.27403e+02 3.28597e+02 3.45402e+02 3.48627e+02 3.42177e+02
1.13664e+06 2.27300e+03 3.53000e+02 4.37265e+02 2.68735e+02 3.44198e+02 3.46771e+02 3.41626e+02
1.13728e+06 2.27400e+03 3.73333e+02 4.18664e+02 3.28002e+02 3.42951e+02 3.44426e+02 3.41476e+02
1.13792e+06 2.27500e+03 3.52667e+02 3.80020e+02 3.25313e+02 3.41709e+02 3.42743e+02 3.40674e+02
1.13856e+06 2.27700e+03 3.25333e+02 4.08681e+02 2.41985e+02 3.40571e+02 3.43107e+02 3.38034e+02
1.13920e+06 2.27800e+03 3.83000e+02 4.19770e+02 3.46230e+02 3.39652e+02 3.44023e+02 3.35282e+02
1.13984e+06 2.27900e+03 3.55333e+02 3.67832e+02 3.42834e+02 3.39060e+02 3.45202e+02 3.32918e+02
1.14048e+06 2.28000e+03 3.18000e+02 3.73450e+02 2.62550e+02 3.38868e+02 3.46618e+02 3.31118e+02
1.14112e+06 2.28200e+03 3.93000e+02 4.19281e+02 3.66719e+02 3.39102e+02 3.48270e+02 3.29934e+02
1.14176e+06 2.28300e+03 3.80333e+02 4.13007e+02 3.47660e+02 3.39730e+02 3.50129e+02 3.29332e+02
1.14240e+06 2.28400e+03 3.62333e+02 3.99664e+02 3.25003e+02 3.40673e+02 3.52122e+02 3.29223e+02
1.14304e+06 2.28600e+03 3.05333e+02 3.74742e+02 2.35925e+02 3.41817e+02 3.54135e+02 3.29499e+02
1.14368e+06 2.28700e+03 3.64667e+02 4.31021e+02 2.98312e+02 3.43042e+02 3.56022e+02 3.30061e+02
1.14432e+06 2.28800e+03 3.35667e+02 4.19577e+02 2.51757e+02 3.44253e+02 3.57652e+02 3.30854e+02
1.14496e+06 2.28900e+03 3.72333e+02 4.23587e+02 3.21080e+02 3.45406e+02 3.58949e+02 3.31862e+02
1.14560e+06 2.29100e+03 3.54000e+02 3.73253e+02 3.34747e+02 3.46487e+02 3.59924e+02 3.33050e+02
1.14624e+06 2.29200e+03 3.10333e+02 3.47842e+02 2.72825e+02 3.47484e+02 3.60649e+02 3.34320e+02
1.14688e+06 2.29300e+03 3.76667e+02 4.21279e+02 3.32055e+02 3.48358e+02 3.61241e+02 3.35475e+02
1.14752e+06 2.29500e+03 3.25000e+02 3.63184e+02 2.86816e+02 3.49058e+02 3.61841e+02 3.36275e+02
1.14816e+06 2.29600e+03 3.52333e+02 3.65355e+02 3.39312e+02 3.49542e+02 3.62537e+02 3.36547e+02
1.14880e+06 2.29700e+03 3.29333e+02 3.69018e+02 2.89648e+02 3.49793e+02 3.63295e+02 3.36291e+02
1.14944e+06 2.29800e+03 3.94667e+02 4.27094e+02 3.62239e+02 3.49822e+02 3.63963e+02 3.35681e+02
1.15008e+06 2.30000e+03 3.70000e+02 4.21633e+02 3.18367e+02 3.49666e+02 3.64376e+02 3.34956e+02
1.15072e+06 2.30100e+03 3.35000e+02 3.85800e+02 2.84200e+02 3.49382e+02 3.64422e+02 3.34342e+02
1.15136e+06 2.30200e+03 3.05000e+02 3.62521e+02 2.47479e+02 3.49029e+02 3.64044e+02 3.34014e+02
1.15200e+06 2.30400e+03 3.54000e+02 3.88293e+02 3.19707e+02 3.48667e+02 3.63222e+02 3.34111e+02
1.15264e+06 2.30500e+03 3.84000e+02 4.41277e+02 3.26723e+02 3.48350e+02 3.61997e+02 3.34704e+02
1.15328e+06 2.30600e+03 3.41333e+02 3.55947e+02 3.26720e+02 3.48124e+02 3.60487e+02 3.35761e+02
1.15392e+06 2.30700e+03 2.52667e+02 2.98864e+02 2.06469e+02 3.48000e+02 3.58879e+02 3.37121e+02
1.15456e+06 2.30900e+03 3.91333e+02 4.18442e+02 3.64224e+02 3.47952e+02 3.57400e+02 3.38503e+02
1.15520e+06 2.31000e+03 3.06000e+02 3.88781e+02 2.23219e+02 3.47928e+02 3.56310e+02 3.39547e+02
1.15584e+06 2.31100e+03 3.01667e+02 3.41678e+02 2.61656e+02 3.47882e+02 3.55855e+02 3.39909e+02
1.15648e+06 2.31200e+03 3.14333e+02 3.82892e+02 2.45775e+02 3.47772e+02 3.56104e+02 3.39439e+02
1.15712e+06 2.31400e+03 3.63667e+02 3.91311e+02 3.36022e+02 3.47562e+02 3.56830e+02 3.38294e+02
1.15776e+06 2.31500e+03 3.89667e+02 4.07487e+02 3.71847e+02 3.47230e+02 3.57657e+02 3.36803e+02
1.15840e+06 2.31600e+03 3.51667e+02 3.76890e+02 3.26443e+02 3.46758e+02 3.58231e+02 3.35286e+02
1.15904e+06 2.31800e+03 3.65333e+02 3.95404e+02 3.35263e+02 3.46128e+02 3.58284e+02 3.33973e+02
1.15968e+06 2.31900e+03 3.48333e+02 3.56094e+02 3.40573e+02 3.45331e+02 3.57653e+02 3.33009e+02
1.16032e+06 2.32000e+03 3.68333e+02 4.29294e+02 3.07373e+02 3.44402e+02 3.56330e+02 3.32474e+02
1.16096e+06 2.32100e+03 3.67333e+02 3.96274e+02 3.38393e+02 3.43441e+02 3.54504e+02 3.32378e+02
1.16160e+06 2.32300e+03 3.49000e+02 3.82176e+02 3.15824e+02 3.42595e+02 3.52570e+02 3.32620e+02
1.16224e+06 2.32400e+03 4.00667e+02 4.43982e+02 3.57351e+02 3.42017e+02 3.51074e+02 3.32961e+02
1.16288e+06 2.32500e+03 3.29667e+02 3.54890e+02 3.04443e+02 3.41822e+02 3.50500e+02 3.33144e+02
1.16352e+06 2.32700e+03 3.60667e+02 4.29025e+02 2.92308e+02 3.42067e+02 3.50970e+02 3.33164e+02
1.16416e+06 2.32800e+03 3.16667e+02 3.84654e+02 2.48680e+02 3.42749e+02 3.52177e+02 3.33320e+02
1.16480e+06 2.32900e+03 3.24667e+02 3.56681e+02 2.92653e+02 3.43816e+02 3.53686e+02 3.33947e+02
1.16544e+06 2.33000e+03 3.37667e+02 3.83495e+02 2.91838e+02 3.45185e+02 3.55182e+02 3.35189e+02
1.16608e+06 2.33200e+03 3.98000e+02 4.18607e+02 3.77393e+02 3.46743e+02 3.56503e+02 3.36983e+02
1.16672e+06 2.33300e+03 3.36000e+02 3.61923e+02 3.10077e+02 3.48351e+02 3.57599e+02 3.39104e+02
1.16736e+06 2.33400e+03 2.89000e+02 3.08201e+02 2.69799e+02 3.49849e+02 3.58455e+02 3.41242e+02
1.16800e+06 2.33600e+03 3.83000e+02 4.14969e+02 3.51031e+02 3.51080e+02 3.59080e+02 3.43079e+02
1.16864e+06 2.33700e+03 3.20333e+02 3.93003e+02 2.47664e+02 3.51944e+02 3.59523e+02 3.44365e+02
1.16928e+06 2.33800e+03 3.20333e+02 3.53119e+02 2.87548e+02 3.52433e+02 3.59850e+02 3.45017e+02
1.16992e+06 2.33900e+03 3.46333e+02 3.81255e+02 3.11411e+02 3.52616e+02 3.60073e+02 3.45159e+02
1.17056e+06 2.34100e+03 2.78333e+02 3.08114e+02 2.48553e+02 3.52587e+02 3.60124e+02 3.45050e+02
1.17120e+06 2.34200e+03 3.68667e+02 4.21998e+02 3.15335e+02 3.52428e+02 3.59914e+02 3.44942e+02
1.17184e+06 2.34300e+03 3.91667e+02 4.44319e+02 3.39015e+02 3.52188e+02 3.59391e+02 3.44985e+02
1.17248e+06 2.34400e+03 3.15000e+02 3.73401e+02 2.56599e+02 3.51877e+02 3.58543e+02 3.45212e+02
1.17312e+06 2.34600e+03 2.89333e+02 3.43625e+02 2.35042e+02 3.51487e+02 3.57400e+02 3.45574e+02
1.17376e+06 2.34700e+03 3.79000e+02 4.34142e+02 3.23858e+02 3.51008e+02 3.56013e+02 3.46003e+02
1.17440e+06 2.34800e+03 3.09667e+02 4.09788e+02 2.09546e+02 3.50450e+02 3.54439e+02 3.46461e+02
1.17504e+06 2.35000e+03 3.97333e+02 4.06438e+02 3.88229e+02 3.49843e+02 3.52778e+02 3.46907e+02
1.17568e+06 2.35100e+03 3.47333e+02 3.69186e+02 3.25480e+02 3.49215e+02 3.51369e+02 3.47061e+02
1.17632e+06 2.35200e+03 4.02667e+02 4.21021e+02 3.84312e+02 3.48572e+02 3.51008e+02 3.46137e+02
1.17696e+06 2.35300e+03 3.29333e+02 3.96313e+02 2.62354e+02 3.47901e+02 3.51665e+02 3.44137e+02
1.17760e+06 2.35500e+03 3.51667e+02 4.01495e+02 3.01838e+02 3.47198e+02 3.52637e+02 3.41759e+02
1.17824e+06 2.35600e+03 3.53667e+02 3.79709e+02 3.27624e+02 3.46513e+02 3.53577e+02 3.39449e+02
1.17888e+06 2.35700e+03 3.80667e+02 4.22859e+02 3.38474e+02 3.45956e+02 3.54349e+02 3.37563e+02
1.17952e+06 2.35900e+03 3.77000e+02 3.82888e+02 3.71112e+02 3.45671e+02 3.54955e+02 3.36388e+02
1.18016e+06 2.36000e+03 3.69667e+02 4.02705e+02 3.36628e+02 3.45780e+02 3.55498e+02 3.36062e+02
1.18080e+06 2.36100e+03 3.45000e+02 3.83262e+02 3.06738e+02 3.46337e+02 3.56142e+02 3.36533e+02
1.18144e+06 2.36200e+03 3.17333e+02 3.79924e+02 2.54743e+02 3.47323e+02 3.57048e+02 3.37598e+02
1.18208e+06 2.36400e+03 2.95667e+02 3.69754e+02 2.21580e+02 3.48670e+02 3.58342e+02 3.38998e+02
1.18272e+06 2.36500e+03 3.47000e+02 3.71262e+02 3.22738e+02 3.50291e+02 3.60070e+02 3.40512e+02
1.18336e+06 2.36600e+03 3.25667e+02 3.41674e+02 3.09660e+02 3.52095e+02 3.62181e+02 3.42008e+02
1.18400e+06 2.36800e+03 3.27667e+02 4.12352e+02 2.42982e+02 3.53963e+02 3.64502e+02 3.43424e+02
1.18464e+06 2.36900e+03 2.66667e+02 3.50023e+02 1.83311e+02 3.55732e+02 3.66746e+02 3.44719e+02
1.18528e+06 2.37000e+03 3.19333e+02 3.52493e+02 2.86174e+02 3.57196e+02 3.68560e+02 3.45833e+02
1.18592e+06 2.37100e+03 3.67333e+02 3.95574e+02 3.39092e+02 3.58138e+02 3.69605e+02 3.46671e+02
1.18656e+06 2.37300e+03 3.74667e+02 3.98920e+02 3.50413e+02 3.58370e+02 3.69631e+02 3.47110e+02
1.18720e+06 2.37400e+03 3.28000e+02 3.79749e+02 2.76251e+02 3.57763e+02 3.68523e+02 3.47004e+02
1.18784e+06 2.37500e+03 2.73333e+02 3.18399e+02 2.28268e+02 3.56268e+02 3.66308e+02 3.46227e+02
1.18848e+06 2.37600e+03 3.01667e+02 3.77721e+02 2.25613e+02 3.53932e+02 3.63139e+02 3.44725e+02
1.18912e+06 2.37800e+03 3.70333e+02 4.28307e+02 3.12360e+02 3.50925e+02 3.59287e+02 3.42562e+02
1.18976e+06 2.37900e+03 3.56333e+02 4.05393e+02 3.07273e+02 3.47516e+02 3.55117e+02 3.39915e+02
1.19040e+06 2.38000e+03 3.38333e+02 3.92187e+02 2.84480e+02 3.44018e+02 3.51023e+02 3.37014e+02
1.19104e+06 2.38200e+03 3.56333e+02 3.84349e+02 3.28317e+02 3.40701e+02 3.47343e+02 3.34059e+02
1.19168e+06 2.38300e+03 3.83667e+02 3.99506e+02 3.67827e+02 3.37758e+02 3.44315e+02 3.31201e+02
1.19232e+06 2.38400e+03 3.45667e+02 3.96166e+02 2.95167e+02 3.35321e+02 3.42079e+02 3.28563e+02
1.19296e+06 2.38500e+03 3.90000e+02 4.03736e+02 3.76264e+02 3.33476e+02 3.40689e+02 3.26263e+02
1.19360e+06 2.38700e+03 3.29667e+02 3.69519e+02 2.89814e+02 3.32266e+02 3.40146e+02 3.24386e+02
1.19424e+06 2.38800e+03 2.78667e+02 3.51971e+02 2.05362e+02 3.31688e+02 3.40427e+02 3.22948e+02
1.19488e+06 2.38900e+03 4.01333e+02 4.14808e+02 3.87859e+02 3.31706e+02 3.41490e+02 3.21922e+02
1.19552e+06 2.39100e+03 3.12667e+02 3.62079e+02 2.63255e+02 3.32270e+02 3.43225e+02 3.21315e+02
1.19616e+06 2.39200e+03 2.99333e+02 3.22547e+02 2.76119e+02 3.33304e+02 3.45403e+02 3.21206e+02
1.19680e+06 2.39300e+03 3.88667e+02 4.28284e+02 3.49049e+02 3.34689e+02 3.47683e+02 3.21695e+02
1.19744e+06 2.39400e+03 3.70667e+02 3.84240e+02 3.57094e+02 3.36262e+02 3.49713e+02 3.22812e+02
1.19808e+06 2.39600e+03 3.54000e+02 4.39724e+02 2.68276e+02 3.37858e+02 3.51251e+02 3.24465e+02
1.19872e+06 2.39700e+03 3.78000e+02 3.98607e+02 3.57393e+02 3.39338e+02 3.52259e+02 3.26417e+02
1.19936e+06 2.39800e+03 3.79000e+02 4.23699e+02 3.34301e+02 3.40612e+02 3.52920e+02 3.28303e+02
1.20000e+06 2.40000e+03 3.91333e+02 4.40495e+02 3.42171e+02 3.41647e+02 3.53537e+02 3.29757e+02
1.20064e+06 2.40100e+03 3.43000e+02 3.82149e+02 3.03851e+02 3.42472e+02 3.54317e+02 3.30627e+02
1.20128e+06 2.40200e+03 3.04667e+02 3.65819e+02 2.43515e+02 3.43159e+02 3.55220e+02 3.31099e+02
1.20192e+06 2.40300e+03 3.78333e+02 4.20017e+02 3.36649e+02 3.43817e+02 3.56066e+02 3.31567e+02
1.20256e+06 2.40500e+03 3.52667e+02 4.01263e+02 3.04071e+02 3.44569e+02 3.56750e+02 3.32388e+02
1.20320e+06 2.40600e+03 3.80000e+02 3.88602e+02 3.71398e+02 3.45526e+02 3.57291e+02 3.33760e+02
1.20384e+06 2.40700e+03 3.18333e+02 3.83614e+02 2.53053e+02 3.46743e+02 3.57737e+02 3.35749e+02
1.20448e+06 2.40800e+03 2.82333e+02 3.06792e+02 2.57875e+02 3.48194e+02 3.58037e+02 3.38352e+02
1.20512e+06 2.41000e+03 3.14000e+02 3.72839e+02 2.55161e+02 3.49780e+02 3.58031e+02 3.41529e+02
1.20576e+06 2.41100e+03 3.79667e+02 3.88007e+02 3.71327e+02 3.51363e+02 3.57552e+02 3.45174e+02
1.20640e+06 2.41200e+03 3.53667e+02 3.62321e+02 3.45013e+02 3.52805e+02 3.56530e+02 3.49080e+02
1.20704e+06 2.41400e+03 3.88000e+02 4.23336e+02 3.52664e+02 3.53971e+02 3.55021e+02 3.52921e+02
1.20768e+06 2.41500e+03 3.44000e+02 4.59155e+02 2.28845e+02 3.54742e+02 3.56591e+02 3.52893e+02
1.20832e+06 2.41600e+03 3.31333e+02 3.55642e+02 3.07025e+02 3.55036e+02 3.59517e+02 3.50555e+02
1.20896e+06 2.41700e+03 4.06000e+02 4.13874e+02 3.98126e+02 3.54844e+02 3.61659e+02 3.48028e+02
1.20960e+06 2.41900e+03 3.57667e+02 3.72862e+02 3.42472e+02 3.54241e+02 3.62932e+02 3.45550e+02
1.21024e+06 2.42000e+03 3.67000e+02 4.04745e+02 3.29255e+02 3.53380e+02 3.63404e+02 3.43357e+02
1.21088e+06 2.42100e+03 3.66667e+02 4.11450e+02 3.21883e+02 3.52451e+02 3.63291e+02 3.41611e+02
1.21152e+06 2.42300e+03 3.43667e+02 3.58840e+02 3.28494e+02 3.51638e+02 3.62945e+02 3.40330e+02
1.21216e+06 2.42400e+03 3.56333e+02 4.06495e+02 3.06171e+02 3.51092e+02 3.62808e+02 3.39375e+02
1.21280e+06 2.42500e+03 3.87000e+02 4.35146e+02 3.38854e+02 3.50913e+02 3.63264e+02 3.38561e+02
1.21344e+06 2.42600e+03 4.10000e+02 4.51697e+02 3.68303e+02 3.51138e+02 3.64460e+02 3.37816e+02
1.21408e+06 2.42800e+03 3.43000e+02 3.63461e+02 3.22539e+02 3.51739e+02 3.66243e+02 3.37235e+02
1.21472e+06 2.42900e+03 3.73667e+02 4.22584e+02 3.24750e+02 3.52628e+02 3.68280e+02 3.36975e+02
1.21536e+06 2.43000e+03 3.75333e+02 3.84327e+02 3.66340e+02 3.53693e+02 3.70250e+02 3.37136e+02
1.21600e+06 2.43200e+03 3.10667e+02 3.57673e+02 2.63661e+02 3.54851e+02 3.71975e+02 3.37727e+02
1.21664e+06 2.43300e+03 3.98000e+02 4.19649e+02 3.76351e+02 3.56085e+02 3.73459e+02 3.38710e+02
1.21728e+06 2.43400e+03 3.36000e+02 3.89963e+02 2.82037e+02 3.57429e+02 3.74811e+02 3.40047e+02
1.21792e+06 2.43500e+03 3.99667e+02 4.44458e+02 3.54876e+02 3.58926e+02 3.76147e+02 3.41705e+02
1.21856e+06 2.43700e+03 3.75667e+02 3.99920e+02 3.51413e+02 3.60572e+02 3.77516e+02 3.43628e+02
1.21920e+06 2.43800e+03 3.18333e+02 3.65819e+02 2.70848e+02 3.62288e+02 3.78876e+02 3.45701e+02
1.21984e+06 2.43900e+03 3.36333e+02 3.69119e+02 3.03548e+02 3.63938e+02 3.80117e+02 3.47759e+02
1.22048e+06 2.44000e+03 3.53000e+02 4.09498e+02 2.96502e+02 3.65370e+02 3.81120e+02 3.49619e+02
1.22112e+06 2.44200e+03 3.32333e+02 3.37583e+02 3.27084e+02 3.66467e+02 3.81814e+02 3.51120e+02
1.22176e+06 2.44300e+03 3.42333e+02 3.57038e+02 3.27629e+02 3.67162e+02 3.82195e+02 3.52128e+02
1.22240e+06 2.44400e+03 3.77000e+02 4.10536e+02 3.43464e+02 3.67424e+02 3.82313e+02 3.52535e+02
1.22304e+06 2.44600e+03 3.71000e+02 3.93450e+02 3.48550e+02 3.67241e+02 3.82208e+02 3.52274e+02
1.22368e+06 2.44700e+03 3.19000e+02 3.48063e+02 2.89937e+02 3.66613e+02 3.81855e+02 3.51371e+02
1.22432e+06 2.44800e+03 3.36333e+02 3.57567e+02 3.15099e+02 3.65558e+02 3.81146e+02 3.49970e+02
1.22496e+06 2.44900e+03 3.36333e+02 3.80343e+02 2.92323e+02 3.64133e+02 3.79945e+02 3.48322e+02
1.22560e+06 2.45100e+03 3.45667e+02 3.56990e+02 3.34343e+02 3.62458e+02 3.78171e+02 3.46745e+02
1.22624e+06 2.45200e+03 3.39333e+02 4.01357e+02 2.77310e+02 3.60699e+02 3.75836e+02 3.45562e+02
1.22688e+06 2.45300e+03 4.04667e+02 4.14544e+02 3.94790e+02 3.59027e+02 3.73040e+02 3.45013e+02
1.22752e+06 2.45500e+03 3.15667e+02 3.31881e+02 2.99453e+02 3.57554e+02 3.69937e+02 3.45171e+02
1.22816e+06 2.45600e+03 3.23667e+02 3.89009e+02 2.58325e+02 3.56321e+02 3.66727e+02 3.45916e+02
1.22880e+06 2.45700e+03 3.52333e+02 3.73972e+02 3.30695e+02 3.55311e+02 3.63632e+02 3.46989e+02
1.22944e+06 2.45800e+03 3.24000e+02 3.66669e+02 2.81331e+02 3.54487e+02 3.60886e+02 3.48088e+02
1.23008e+06 2.46000e+03 3.67000e+02 4.01069e+02 3.32931e+02 3.53826e+02 3.58675e+02 3.48977e+02
1.23072e+06 2.46100e+03 3.85333e+02 4.22042e+02 3.48624e+02 3.53311e+02 3.57087e+02 3.49535e+02
1.23136e+06 2.46200e+03 3.58333e+02 3.85245e+02 3.31422e+02 3.52905e+02 3.56064e+02 3.49745e+02
1.23200e+06 2.46400e+03 3.57333e+02 4.15312e+02 2.99354e+02 3.52540e+02 3.55414e+02 3.49666e+02
1.23264e+06 2.46500e+03 3.78000e+02 4.09188e+02 3.46812e+02 3.52133e+02 3.54871e+02 3.49395e+02
1.23328e+06 2.46600e+03 3.31667e+02 3.47881e+02 3.15453e+02 3.51624e+02 3.54229e+02 3.49020e+02
1.23392e+06 2.46700e+03 3.66000e+02 3.82513e+02 3.49487e+02 3.51017e+02 3.53441e+02 3.48593e+02
1.23456e+06 2.46900e+03 3.91333e+02 4.17883e+02 3.64784e+02 3.50375e+02 3.52611e+02 3.48139e+02
1.23520e+06 2.47000e+03 3.89000e+02 4.30529e+02 3.47471e+02 3.49797e+02 3.51904e+02 3.47690e+02
1.23584e+06 2.47100e+03 3.28667e+02 3.59762e+02 2.97572e+02 3.49378e+02 3.51463e+02 3.47292e+02
1.23648e+06 2.47200e+03 3.67667e+02 4.13684e+02 3.21650e+02 3.49179e+02 3.51381e+02 3.46978e+02
1.23712e+06 2.47400e+03 3.38667e+02 3.58149e+02 3.19184e+02 3.49222e+02 3.51741e+02 3.46704e+02
1.23776e+06 2.47500e+03 3.00000e+02 3.41045e+02 2.58955e+02 3.49500e+02 3.52607e+02 3.46392e+02
1.23840e+06 2.47600e+03 3.66000e+02 4.20870e+02 3.11130e+02 3.49995e+02 3.53971e+02 3.46018e+02
1.23904e+06 2.47800e+03 3.44667e+02 3.59729e+02 3.29604e+02 3.50685e+02 3.55729e+02 3.45641e+02
1.23968e+06 2.47900e+03 3.76333e+02 3.84910e+02 3.67757e+02 3.51535e+02 3.57690e+02 3.45380e+02
1.24032e+06 2.48000e+03 3.29667e+02 3.73005e+02 2.86328e+02 3.52473e+02 3.59580e+02 3.45365e+02
1.24096e+06 2.48100e+03 2.89000e+02 3.55678e+02 2.22322e+02 3.53389e+02 3.61086e+02 3.45691e+02
1.24160e+06 2.48300e+03 3.51667e+02 3.71538e+02 3.31795e+02 3.54148e+02 3.61929e+02 3.46366e+02
1.24224e+06 2.48400e+03 3.34000e+02 3.70175e+02 2.97825e+02 3.54629e+02 3.61957e+02 3.47300e+02
1.24288e+06 2.48500e+03 3.23667e+02 3.89156e+02 2.58177e+02 3.54755e+02 3.61188e+02 3.48322e+02
1.24352e+06 2.48700e+03 3.63000e+02 4.10378e+02 3.15622e+02 3.54498e+02 3.59764e+02 3.49231e+02
1.24416e+06 2.48800e+03 3.82000e+02 4.20497e+02 3.43503e+02 3.53864e+02 3.57874e+02 3.49854e+02
1.24480e+06 2.48900e+03 3.46333e+02 3.74856e+02 3.17810e+02 3.52892e+02 3.55724e+02 3.50060e+02
1.24544e+06 2.49000e+03 3.86667e+02 4.23710e+02 3.49623e+02 3.51649e+02 3.53662e+02 3.49636e+02
1.24608e+06 2.49200e+03 3.36667e+02 3.95829e+02 2.77504e+02 3.50237e+02 3.52320e+02 3.48154e+02
1.24672e+06 2.49300e+03 3.95667e+02 4.27764e+02 3.63570e+02 3.48800e+02 3.51810e+02 3.45790e+02
1.24736e+06 2.49400e+03 2.85333e+02 2.99222e+02 2.71445e+02 3.47515e+02 3.51800e+02 3.43231e+02
1.24800e+06 2.49600e+03 3.98667e+02 4.18538e+02 3.78795e+02 3.46555e+02 3.52211e+02 3.40898e+02
1.24864e+06 2.49700e+03 3.36333e+02 3.78794e+02 2.93873e+02 3.46042e+02 3.53033e+02 3.39051e+02
1.24928e+06 2.49800e+03 3.34000e+02 3.92247e+02 2.75753e+02 3.46011e+02 3.54189e+02 3.37833e+02
1.24992e+06 2.49900e+03 3.42000e+02 3.54028e+02 3.29972e+02 3.46397e+02 3.55544e+02 3.37251e+02
1.25056e+06 2.50100e+03 3.43667e+02 3.66504e+02 3.20829e+02 3.47060e+02 3.56943e+02 3.37177e+02
1.25120e+06 2.50200e+03 3.78000e+02 3.90247e+02 3.65753e+02 3.47832e+02 3.58259e+02 3.37404e+02
1.25184e+06 2.50300e+03 3.34333e+02 3.81247e+02 2.87420e+02 3.48564e+02 3.59384e+02 3.37745e+02
1.25248e+06 2.50400e+03 3.75667e+02 4.11072e+02 3.40261e+02 3.49154e+02 3.60210e+02 3.38098e+02
1.25312e+06 2.50600e+03 3.80333e+02 3.87742e+02 3.72925e+02 3.49544e+02 3.60625e+02 3.38463e+02
1.25376e+06 2.50700e+03 4.11000e+02 4.22518e+02 3.99482e+02 3.49724e+02 3.60561e+02 3.38887e+02
1.25440e+06 2.50800e+03 3.73333e+02 4.07785e+02 3.38882e+02 3.49725e+02 3.60057e+02 3.39393e+02
1.25504e+06 2.51000e+03 3.71667e+02 3.79075e+02 3.64258e+02 3.49622e+02 3.59305e+02 3.39938e+02
1.25568e+06 2.51100e+03 3.85667e+02 4.26819e+02 3.44514e+02 3.49522e+02 3.58586e+02 3.40458e+02
1.25632e+06 2.51200e+03 3.45000e+02 3.86085e+02 3.03915e+02 3.49566e+02 3.58163e+02 3.40969e+02
1.25696e+06 2.51300e+03 3.46667e+02 4.10762e+02 2.82571e+02 3.49904e+02 3.58175e+02 3.41632e+02
1.25760e+06 2.51500e+03 3.60333e+02 4.26998e+02 2.93668e+02 3.50663e+02 3.58645e+02 3.42682e+02
1.25824e+06 2.51600e+03 3.41333e+02 3.51074e+02 3.31592e+02 3.51910e+02 3.59550e+02 3.44270e+02
1.25888e+06 2.51700e+03 3.62333e+02 3.75533e+02 3.49134e+02 3.53621e+02 3.60859e+02 3.46382e+02
1.25952e+06 2.51900e+03 3.84000e+02 4.09508e+02 3.58492e+02 3.55677e+02 3.62498e+02 3.48856e+02
1.26016e+06 2.52000e+03 3.64000e+02 4.17858e+02 3.10142e+02 3.57892e+02 3.64303e+02 3.51480e+02
1.26080e+06 2.52100e+03 3.61000e+02 3.99053e+02 3.22947e+02 3.60050e+02 3.66011e+02 3.54089e+02
1.26144e+06 2.52200e+03 3.84000e+02 4.21851e+02 3.46149e+02 3.61955e+02 3.67327e+02 3.56583e+02
1.26208e+06 2.52400e+03 3.39333e+02 3.88434e+02 2.90233e+02 3.63468e+02 3.68032e+02 3.58905e+02
1.26272e+06 2.52500e+03 3.94000e+02 4.01118e+02 3.86882e+02 3.64537e+02 3.68050e+02 3.61024e+02
1.26336e+06 2.52600e+03 3.38667e+02 3.84400e+02 2.92933e+02 3.65192e+02 3.67470e+02 3.62914e+02
1.26400e+06 2.52800e+03 3.80333e+02 4.15569e+02 3.45098e+02 3.65531e+02 3.66580e+02 3.64482e+02
1.26464e+06 2.52900e+03 3.80000e+02 4.03763e+02 3.56237e+02 3.65685e+02 3.66720e+02 3.64650e+02
1.26528e+06 2.53000e+03 4.00000e+02 4.26870e+02 3.73130e+02 3.65783e+02 3.68025e+02 3.63541e+02
1.26592e+06 2.53100e+03 3.59333e+02 3.76852e+02 3.41815e+02 3.65919e+02 3.69360e+02 3.62478e+02
1.26656e+06 2.53300e+03 3.88333e+02 4.06597e+02 3.70070e+02 3.66141e+02 3.70591e+02 3.61690e+02
1.26720e+06 2.53400e+03 3.61333e+02 3.96983e+02 3.25684e+02 3.66461e+02 3.71694e+02 3.61228e+02
1.26784e+06 2.53500e+03 3.70000e+02 4.14113e+02 3.25887e+02 3.66880e+02 3.72677e+02 3.61083e+02
1.26848e+06 2.53600e+03 3.80000e+02 4.42498e+02 3.17502e+02 3.67401e+02 3.73561e+02 3.61241e+02
1.26912e+06 2.53800e+03 3.77333e+02 4.02924e+02 3.51743e+02 3.68019e+02 3.74345e+02 3.61693e+02
1.26976e+06 2.53900e+03 3.40000e+02 3.81665e+02 2.98335e+02 3.68718e+02 3.74997e+02 3.62439e+02
1.27040e+06 2.54000e+03 3.22000e+02 3.32801e+02 3.11199e+02 3.69463e+02 3.75471e+02 3.63455e+02
1.27104e+06 2.54200e+03 4.04667e+02 4.29517e+02 3.79816e+02 3.70210e+02 3.75731e+02 3.64689e+02
1.27168e+06 2.54300e+03 3.60000e+02 3.78708e+02 3.41292e+02 3.70916e+02 3.75773e+02 3.66060e+02
1.27232e+06 2.54400e+03 3.63333e+02 4.02740e+02 3.23927e+02 3.71541e+02 3.75622e+02 3.67461e+02
1.27296e+06 2.54500e+03 3.19000e+02 3.44703e+02 2.93297e+02 3.72027e+02 3.75307e+02 3.68748e+02
1.27360e+06 2.54700e+03 3.56333e+02 4.47025e+02 2.65642e+02 3.72295e+02 3.74865e+02 3.69725e+02
1.27424e+06 2.54800e+03 3.99667e+02 4.31566e+02 3.67768e+02 3.72265e+02 3.74400e+02 3.70129e+02
1.27488e+06 2.54900e+03 3.65000e+02 3.96633e+02 3.33367e+02 3.71892e+02 3.74073e+02 3.69712e+02
1.27552e+06 2.55100e+03 3.72667e+02 3.99329e+02 3.46004e+02 3.71183e+02 3.73853e+02 3.68512e+02
1.27616e+06 2.55200e+03 3.15000e+02 3.76973e+02 2.53027e+02 3.70186e+02 3.73538e+02 3.66834e+02
1.27680e+06 2.55300e+03 3.73333e+02 4.05503e+02 3.41164e+02 3.68994e+02 3.72968e+02 3.65020e+02
1.27744e+06 2.55400e+03 3.08667e+02 3.64046e+02 2.53287e+02 3.67732e+02 3.72043e+02 3.63421e+02
1.27808e+06 2.55600e+03 3.54000e+02 3.99439e+02 3.08561e+02 3.66539e+02 3.70706e+02 3.62372e+02
1.27872e+06 2.55700e+03 3.56667e+02 3.96943e+02 3.16390e+02 3.65527e+02 3.68954e+02 3.62100e+02
1.27936e+06 2.55800e+03 3.08667e+02 3.33396e+02 2.83937e+02 3.64744e+02 3.66863e+02 3.62625e+02
1.28000e+06 2.56000e+03 3.87000e+02 4.15994e+02 3.58006e+02 3.64152e+02 3.64844e+02 3.63460e+02
1.28064e+06 2.56100e+03 3.98000e+02 4.40434e+02 3.55566e+02 3.63638e+02 3.65564e+02 3.61713e+02
1.28128e+06 2.56200e+03 3.87667e+02 4.22321e+02 3.53013e+02 3.63060e+02 3.66902e+02 3.59218e+02
1.28192e+06 2.56300e+03 3.96000e+02 4.30881e+02 3.61119e+02 3.62293e+02 3.67832e+02 3.56754e+02
1.28256e+06 2.56500e+03 3.90000e+02 4.00708e+02 3.79292e+02 3.61290e+02 3.68120e+02 3.54460e+02
1.28320e+06 2.56600e+03 3.92333e+02 4.24482e+02 3.60184e+02 3.60109e+02 3.67724e+02 3.52494e+02
1.28384e+06 2.56700e+03 3.49333e+02 3.76540e+02 3.22126e+02 3.58922e+02 3.66767e+02 3.51076e+02
1.28448e+06 2.56800e+03 3.20667e+02 3.87327e+02 2.54007e+02 3.57963e+02 3.65482e+02 3.50444e+02
1.28512e+06 2.57000e+03 3.05000e+02 3.66188e+02 2.43812e+02 3.57458e+02 3.64141e+02 3.50774e+02
1.28576e+06 2.57100e+03 3.58667e+02 3.77576e+02 3.39758e+02 3.57546e+02 3.62984e+02 3.52108e+02
1.28640e+06 2.57200e+03 3.77000e+02 3.86416e+02 3.67584e+02 3.58248e+02 3.62202e+02 3.54295e+02
1.28704e+06 2.57400e+03 3.13333e+02 3.96637e+02 2.30029e+02 3.59456e+02 3.61986e+02 3.56926e+02
1.28768e+06 2.57500e+03 3.43667e+02 3.71718e+02 3.15615e+02 3.60961e+02 3.62834e+02 3.59088e+02
1.28832e+06 2.57600e+03 3.79667e+02 4.32166e+02 3.27167e+02 3.62500e+02 3.65122e+02 3.59879e+02
1.28896e+06 2.57700e+03 3.73667e+02 4.36713e+02 3.10620e+02 3.63819e+02 3.67826e+02 3.59812e+02
1.28960e+06 2.57900e+03 3.59000e+02 4.56184e+02 2.61816e+02 3.64703e+02 3.70312e+02 3.59094e+02
1.29024e+06 2.58000e+03 3.58667e+02 4.31807e+02 2.85526e+02 3.65007e+02 3.72386e+02 3.57627e+02
1.29088e+06 2.58100e+03 3.50333e+02 3.68706e+02 3.31961e+02 3.64670e+02 3.73964e+02 3.55376e+02
1.29152e+06 2.58300e+03 3.83333e+02 4.12101e+02 3.54566e+02 3.63743e+02 3.74990e+02 3.52496e+02
1.29216e+06 2.58400e+03 3.52000e+02 3.74760e+02 3.29240e+02 3.62388e+02 3.75435e+02 3.49341e+02
1.29280e+06 2.58500e+03 3.71000e+02 4.27498e+02 3.14502e+02 3.60844e+02 3.75337e+02 3.46351e+02
1.29344e+06 2.58600e+03 2.87333e+02 3.40877e+02 2.33790e+02 3.59360e+02 3.74820e+02 3.43899e+02
1.29408e+06 2.58800e+03 3.30333e+02 3.71071e+02 2.89596e+02 3.58134e+02 3.74099e+02 3.42169e+02
1.29472e+06 2.58900e+03 2.84000e+02 3.00391e+02 2.67609e+02 3.57283e+02 3.73418e+02 3.41149e+02
1.29536e+06 2.59000e+03 3.89333e+02 4.07116e+02 3.71551e+02 3.56833e+02 3.72952e+02 3.40714e+02
1.29600e+06 2.59200e+03 3.60000e+02 4.16716e+02 3.03284e+02 3.56719e+02 3.72720e+02 3.40718e+02
1.29664e+06 2.59300e+03 3.42333e+02 3.94629e+02 2.90037e+02 3.56796e+02 3.72577e+02 3.41015e+02
1.29728e+06 2.59400e+03 3.49333e+02 4.05013e+02 2.93654e+02 3.56864e+02 3.72304e+02 3.41423e+02
1.29792e+06 2.59500e+03 3.63667e+02 3.86181e+02 3.41152e+02 3.56730e+02 3.71744e+02 3.41716e+02
1.29856e+06 2.59700e+03 3.63333e+02 4.17754e+02 3.08913e+02 3.56291e+02 3.70894e+02 3.41688e+02
1.29920e+06 2.59800e+03 3.41667e+02 3.78194e+02 3.05140e+02 3.55574e+02 3.69914e+02 3.41234e+02
1.29984e+06 2.59900e+03 3.62333e+02 3.96327e+02 3.28340e+02 3.54715e+02 3.69023e+02 3.40407e+02
1.30048e+06 2.60000e+03 3.78667e+02 4.03356e+02 3.53977e+02 3.53898e+02 3.68368e+02 3.39428e+02
1.30112e+06 2.60200e+03 3.96667e+02 4.55779e+02 3.37555e+02 3.53284e+02 3.67955e+02 3.38613e+02
1.30176e+06 2.60300e+03 3.74000e+02 4.00981e+02 3.47019e+02 3.52976e+02 3.67697e+02 3.38255e+02
1.30240e+06 2.60400e+03 3.21333e+02 3.81280e+02 2.61387e+02 3.53007e+02 3.67475e+02 3.38539e+02
1.30304e+06 2.60600e+03 3.97000e+02 4.18229e+02 3.75771e+02 3.53362e+02 3.67206e+02 3.39519e+02
1.30368e+06 2.60700e+03 4.29667e+02 4.40197e+02 4.19136e+02 3.54031e+02 3.66884e+02 3.41179e+02
1.30432e+06 2.60800e+03 3.70333e+02 3.90833e+02 3.49834e+02 3.55021e+02 3.66586e+02 3.43457e+02
1.30496e+06 2.60900e+03 3.60333e+02 3.70864e+02 3.49803e+02 3.56341e+02 3.66459e+02 3.46223e+02
1.30560e+06 2.61100e+03 3.77667e+02 3.98979e+02 3.56354e+02 3.57965e+02 3.66693e+02 3.49237e+02
1.30624e+06 2.61200e+03 3.10333e+02 3.46888e+02 2.73779e+02 3.59834e+02 3.67496e+02 3.52172e+02
1.30688e+06 2.61300e+03 3.83000e+02 4.18280e+02 3.47720e+02 3.61875e+02 3.69021e+02 3.54730e+02
1.30752e+06 2.61500e+03 3.65667e+02 3.86743e+02 3.44590e+02 3.64018e+02 3.71232e+02 3.56805e+02
1.30816e+06 2.61600e+03 3.38000e+02 3.84483e+02 2.91517e+02 3.66190e+02 3.73873e+02 3.58507e+02
1.30880e+06 2.61700e+03 3.98000e+02 4.17816e+02 3.78184e+02 3.68294e+02 3.76599e+02 3.59989e+02
1.30944e+06 2.61800e+03 3.58667e+02 3.72435e+02 3.44899e+02 3.70202e+02 3.79120e+02 3.61283e+02
1.31008e+06 2.62000e+03 4.09667e+02 4.43670e+02 3.75663e+02 3.71764e+02 3.81237e+02 3.62292e+02
1.31072e+06 2.62100e+03 4.05667e+02 4.38187e+02 3.73147e+02 3.72842e+02 3.82813e+02 3.62871e+02
1.31136e+06 2.62200e+03 3.98000e+02 4.26083e+02 3.69917e+02 3.73347e+02 3.83758e+02 3.62936e+02
1.31200e+06 2.62400e+03 3.68667e+02 4.25946e+02 3.11388e+02 3.73270e+02 3.84025e+02 3.62515e+02
1.31264e+06 2.62500e+03 2.99667e+02 3.43380e+02 2.55953e+02 3.72688e+02 3.83649e+02 3.61727e+02
1.31328e+06 2.62600e+03 3.53000e+02 3.61524e+02 3.44476e+02 3.71761e+02 3.82783e+02 3.60738e+02
1.31392e+06 2.62700e+03 3.97667e+02 4.20151e+02 3.75182e+02 3.70715e+02 3.81709e+02 3.59721e+02
1.31456e+06 2.62900e+03 3.82667e+02 4.08913e+02 3.56420e+02 3.69804e+02 3.80763e+02 3.58845e+02
1.31520e+06 2.63000e+03 2.91000e+02 3.83955e+02 1.98045e+02 3.69231e+02 3.80216e+02 3.58247e+02
1.31584e+06 2.63100e+03 4.13333e+02 4.25590e+02 4.01077e+02 3.69083e+02 3.80177e+02 3.57988e+02
1.31648e+06 2.63200e+03 3.40333e+02 3.64778e+02 3.15888e+02 3.69305e+02 3.80585e+02 3.58025e+02
1.31712e+06 2.63400e+03 3.27000e+02 3.56698e+02 2.97302e+02 3.69752e+02 3.81284e+02 3.58221e+02
1.31776e+06 2.63500e+03 3.72333e+02 3.88299e+02 3.56368e+02 3.70249e+02 3.82098e+02 3.58399e+02
1.31840e+06 2.63600e+03 3.82667e+02 4.66708e+02 2.98626e+02 3.70632e+02 3.82873e+02 3.58390e+02
1.31904e+06 2.63800e+03 3.81333e+02 4.13295e+02 3.49372e+02 3.70784e+02 3.83484e+02 3.58084e+02
1.31968e+06 2.63900e+03 3.70333e+02 4.02316e+02 3.38351e+02 3.70626e+02 3.83782e+02 3.57470e+02
1.32032e+06 2.64000e+03 3.25000e+02 3.38367e+02 3.11633e+02 3.70122e+02 3.83588e+02 3.56656e+02
1.32096e+06 2.64100e+03 3.56667e+02 3.75593e+02 3.37740e+02 3.69279e+02 3.82706e+02 3.55852e+02
1.32160e+06 2.64300e+03 3.66333e+02 3.98295e+02 3.34372e+02 3.68162e+02 3.81003e+02 3.55320e+02
1.32224e+06 2.64400e+03 3.49333e+02 4.21316e+02 2.77350e+02 3.66880e+02 3.78475e+02 3.55286e+02
1.32288e+06 2.64500e+03 3.75000e+02 4.08176e+02 3.41824e+02 3.65566e+02 3.75272e+02 3.55859e+02
1.32352e+06 2.64700e+03 3.59000e+02 4.18419e+02 2.99581e+02 3.64330e+02 3.71694e+02 3.56967e+02
1.32416e+06 2.64800e+03 3.76000e+02 3.89441e+02 3.62559e+02 3.63250e+02 3.68211e+02 3.58288e+02
1.32480e+06 2.64900e+03 3.53333e+02 4.10850e+02 2.95816e+02 3.62360e+02 3.65715e+02 3.59006e+02
1.32544e+06 2.65000e+03 3.68667e+02 3.99243e+02 3.38091e+02 3.61679e+02 3.65446e+02 3.57911e+02
1.32608e+06 2.65200e+03 3.63667e+02 4.22626e+02 3.04707e+02 3.61216e+02 3.66671e+02 3.55762e+02
1.32672e+06 2.65300e+03 3.78667e+02 4.31116e+02 3.26218e+02 3.60991e+02 3.68310e+02 3.53673e+02
1.32736e+06 2.65400e+03 3.14000e+02 3.30872e+02 2.97128e+02 3.61018e+02 3.70081e+02 3.51954e+02
1.32800e+06 2.65600e+03 3.82333e+02 3.99093e+02 3.65574e+02 3.61289e+02 3.71901e+02 3.50676e+02
1.32864e+06 2.65700e+03 3.57667e+02 4.05794e+02 3.09540e+02 3.61770e+02 3.73698e+02 3.49843e+02
1.32928e+06 2.65800e+03 3.64333e+02 3.95278e+02 3.33389e+02 3.62401e+02 3.75390e+02 3.49413e+02
1.32992e+06 2.65900e+03 3.39667e+02 3.67671e+02 3.11663e+02 3.63096e+02 3.76879e+02 3.49313e+02
1.33056e+06 2.66100e+03 2.88667e+02 3.02957e+02 2.74376e+02 3.63749e+02 3.78055e+02 3.49442e+02
1.33120e+06 2.66200e+03 3.90000e+02 4.27157e+02 3.52843e+02 3.64261e+02 3.78813e+02 3.49709e+02
1.33184e+06 2.66300e+03 3.59000e+02 3.89735e+02 3.28265e+02 3.64558e+02 3.79063e+02 3.50053e+02
1.33248e+06 2.66400e+03 3.58000e+02 4.23564e+02 2.92436e+02 3.64604e+02 3.78765e+02 3.50443e+02
1.33312e+06 2.66600e+03 3.44333e+02 4.02856e+02 2.85811e+02 3.64385e+02 3.77938e+02 3.50832e+02
1.33376e+06 2.66700e+03 3.99667e+02 4.26516e+02 3.72817e+02 3.63894e+02 3.76679e+02 3.51109e+02
1.33440e+06 2.66800e+03 3.56667e+02 4.34523e+02 2.78811e+02 3.63138e+02 3.75164e+02 3.51112e+02
1.33504e+06 2.67000e+03 3.76333e+02 3.90389e+02 3.62278e+02 3.62152e+02 3.73615e+02 3.50690e+02
1.33568e+06 2.67100e+03 2.83667e+02 3.77035e+02 1.90299e+02 3.61019e+02 3.72248e+02 3.49789e+02
1.33632e+06 2.67200e+03 3.27333e+02 3.58375e+02 2.96292e+02 3.59859e+02 3.71212e+02 3.48506e+02
1.33696e+06 2.67300e+03 3.20333e+02 3.54591e+02 2.86076e+02 3.58823e+02 3.70572e+02 3.47075e+02
1.33760e+06 2.67500e+03 3.68333e+02 4.11618e+02 3.25049e+02 3.58060e+02 3.70330e+02 3.45790e+02
1.33824e+06 2.67600e+03 2.90000e+02 3.56513e+02 2.23487e+02 3.57673e+02 3.70432e+02 3.44915e+02
1.33888e+06 2.67700e+03 3.63667e+02 4.02929e+02 3.24404e+02 3.57661e+02 3.70715e+02 3.44607e+02
1.33952e+06 2.67900e+03 3.46333e+02 3.68936e+02 3.23730e+02 3.57901e+02 3.70905e+02 3.44897e+02
1.34016e+06 2.68000e+03 3.61667e+02 4.02207e+02 3.21126e+02 3.58189e+02 3.70678e+02 3.45700e+02
1.34080e+06 2.68100e+03 3.96333e+02 4.21278e+02 3.71389e+02 3.58312e+02 3.69778e+02 3.46846e+02
1.34144e+06 2.68200e+03 3.91333e+02 4.15860e+02 3.66807e+02 3.58104e+02 3.68092e+02 3.48116e+02
1.34208e+06 2.68400e+03 3.50667e+02 3.86185e+02 3.15148e+02 3.57473e+02 3.65673e+02 3.49273e+02
1.34272e+06 2.68500e+03 3.57667e+02 4.09076e+02 3.06258e+02 3.56418e+02 3.62742e+02 3.50093e+02
1.34336e+06 2.68600e+03 3.51667e+02 4.33895e+02 2.69438e+02 3.55029e+02 3.59660e+02 3.50399e+02
1.34400e+06 2.68800e+03 3.66333e+02 3.91023e+02 3.41644e+02 3.53493e+02 3.56942e+02 3.50044e+02
1.34464e+06 2.68900e+03 3.06333e+02 3.24265e+02 2.88401e+02 3.52048e+02 3.55108e+02 3.48987e+02
1.34528e+06 2.69000e+03 4.08333e+02 4.62754e+02 3.53913e+02 3.50916e+02 3.54216e+02 3.47617e+02
1.34592e+06 2.69100e+03 3.90333e+02 4.24756e+02 3.55911e+02 3.50245e+02 3.53923e+02 3.46566e+02
1.34656e+06 2.69300e+03 3.81000e+02 4.12822e+02 3.49178e+02 3.50070e+02 3.53958e+02 3.46181e+02
1.34720e+06 2.69400e+03 3.99333e+02 4.28135e+02 3.70531e+02 3.50328e+02 3.54152e+02 3.46503e+02
1.34784e+06 2.69500e+03 3.34667e+02 3.80458e+02 2.88875e+02 3.50896e+02 3.54379e+02 3.47413e+02
1.34848e+06 2.69600e+03 2.99000e+02 3.59503e+02 2.38497e+02 3.51660e+02 3.54554e+02 3.48765e+02
1.34912e+06 2.69800e+03 3.83333e+02 4.16823e+02 3.49844e+02 3.52562e+02 3.54685e+02 3.50439e+02
1.34976e+06 2.69900e+03 3.12000e+02 3.51598e+02 2.72402e+02 3.53617e+02 3.55008e+02 3.52226e+02
1.35040e+06 2.70000e+03 3.71667e+02 4.30309e+02 3.13025e+02 3.54867e+02 3.56364e+02 3.53371e+02
1.35104e+06 2.70200e+03 3.30000e+02 3.71158e+02 2.88842e+02 3.56309e+02 3.58931e+02 3.53688e+02
1.35168e+06 2.70300e+03 3.26333e+02 3.96425e+02 2.56241e+02 3.57856e+02 3.61977e+02 3.53735e+02
1.35232e+06 2.70400e+03 3.39333e+02 3.55088e+02 3.23578e+02 3.59347e+02 3.65106e+02 3.53588e+02
1.35296e+06 2.70500e+03 3.88333e+02 4.08505e+02 3.68162e+02 3.60599e+02 3.68002e+02 3.53196e+02
1.35360e+06 2.70700e+03 3.78000e+02 4.34927e+02 3.21073e+02 3.61459e+02 3.70356e+02 3.52562e+02
1.35424e+06 2.70800e+03 3.10667e+02 3.47093e+02 2.74240e+02 3.61831e+02 3.71881e+02 3.51780e+02
1.35488e+06 2.70900e+03 3.31667e+02 3.99398e+02 2.63935e+02 3.61681e+02 3.72348e+02 3.51014e+02
1.35552e+06 2.71100e+03 3.44333e+02 4.24875e+02 2.63792e+02 3.61049e+02 3.71656e+02 3.50442e+02
1.35616e+06 2.71200e+03 3.70000e+02 3.76377e+02 3.63623e+02 3.60051e+02 3.69910e+02 3.50192e+02
1.35680e+06 2.71300e+03 3.61000e+02 4.33351e+02 2.88649e+02 3.58852e+02 3.67437e+02 3.50267e+02
1.35744e+06 2.71400e+03 3.89333e+02 4.39082e+02 3.39585e+02 3.57617e+02 3.64718e+02 3.50515e+02
1.35808e+06 2.71600e+03 3.23667e+02 3.54013e+02 2.93321e+02 3.56455e+02 3.62243e+02 3.50668e+02
1.35872e+06 2.71700e+03 3.43667e+02 3.51253e+02 3.36080e+02 3.55412e+02 3.60335e+02 3.50490e+02
1.35936e+06 2.71800e+03 3.23667e+02 3.57982e+02 2.89351e+02 3.54495e+02 3.59041e+02 3.49948e+02
1.36000e+06 2.72000e+03 3.78000e+02 4.14359e+02 3.41641e+02 3.53713e+02 3.58230e+02 3.49197e+02
1.36064e+06 2.72100e+03 3.44667e+02 3.56281e+02 3.33052e+02 3.53099e+02 3.57805e+02 3.48393e+02
1.36128e+06 2.72200e+03 3.48333e+02 4.38818e+02 2.57848e+02 3.52682e+02 3.57780e+02 3.47585e+02
1.36192e+06 2.72300e+03 3.82333e+02 4.13364e+02 3.51303e+02 3.52455e+02 3.58164e+02 3.46746e+02
1.36256e+06 2.72500e+03 3.53000e+02 4.06148e+02 2.99852e+02 3.52366e+02 3.58871e+02 3.45860e+02
1.36320e+06 2.72600e+03 3.30667e+02 3.92819e+02 2.68515e+02 3.52337e+02 3.59715e+02 3.44959e+02
1.36384e+06 2.72700e+03 4.11333e+02 4.31104e+02 3.91562e+02 3.52308e+02 3.60487e+02 3.44128e+02
1.36448e+06 2.72800e+03 3.32333e+02 3.53315e+02 3.11352e+02 3.52258e+02 3.61018e+02 3.43498e+02
1.36512e+06 2.73000e+03 3.69333e+02 3.80359e+02 3.58308e+02 3.52223e+02 3.61222e+02 3.43224e+02
1.36576e+06 2.73100e+03 3.55333e+02 4.16773e+02 2.93893e+02 3.52267e+02 3.61114e+02 3.43420e+02
1.36640e+06 2.73200e+03 3.74000e+02 3.87589e+02 3.60411e+02 3.52461e+02 3.60814e+02 3.44108e+02
1.36704e+06 2.73400e+03 3.39000e+02 3.74138e+02 3.03862e+02 3.52850e+02 3.60490e+02 3.45211e+02
1.36768e+06 2.73500e+03 3.84333e+02 4.47928e+02 3.20739e+02 3.53440e+02 3.60281e+02 3.46599e+02
1.36832e+06 2.73600e+03 3.87000e+02 3.99028e+02 3.74972e+02 3.54201e+02 3.60248e+02 3.48154e+02
1.36896e+06 2.73700e+03 3.90333e+02 4.05038e+02 3.75629e+02 3.55078e+02 3.60355e+02 3.49800e+02
1.36960e+06 2.73900e+03 3.71667e+02 3.88604e+02 3.54729e+02 3.56001e+02 3.60491e+02 3.51510e+02
1.37024e+06 2.74000e+03 3.46333e+02 4.00961e+02 2.91705e+02 3.56902e+02 3.60556e+02 3.53247e+02
1.37088e+06 2.74100e+03 3.34000e+02 3.69954e+02 2.98046e+02 3.57738e+02 3.60675e+02 3.54801e+02
1.37152e+06 2.74300e+03 3.20000e+02 3.64212e+02 2.75788e+02 3.58513e+02 3.61502e+02 3.55523e+02
1.37216e+06 2.74400e+03 3.21333e+02 3.68297e+02 2.74370e+02 3.59275e+02 3.63490e+02 3.55060e+02
1.37280e+06 2.74500e+03 3.63333e+02 4.33001e+02 2.93666e+02 3.60091e+02 3.66142e+02 3.54041e+02
1.37344e+06 2.74600e+03 3.47000e+02 3.64907e+02 3.29093e+02 3.60983e+02 3.68909e+02 3.53057e+02
1.37408e+06 2.74800e+03 3.63667e+02 4.10871e+02 3.16463e+02 3.61889e+02 3.71367e+02 3.52411e+02
1.37472e+06 2.74900e+03 3.78667e+02 4.23279e+02 3.34055e+02 3.62656e+02 3.73139e+02 3.52172e+02
1.37536e+06 2.75000e+03 3.88333e+02 4.10564e+02 3.66102e+02 3.63083e+02 3.73942e+02 3.52225e+02
1.37600e+06 2.75200e+03 3.94333e+02 4.44562e+02 3.44105e+02 3.63007e+02 3.73652e+02 3.52362e+02
1.37664e+06 2.75300e+03 3.71000e+02 4.20524e+02 3.21476e+02 3.62368e+02 3.72384e+02 3.52353e+02
1.37728e+06 2.75400e+03 3.67000e+02 3.90721e+02 3.43279e+02 3.61249e+02 3.70498e+02 3.51999e+02
1.37792e+06 2.75500e+03 4.43000e+02 4.50483e+02 4.35517e+02 3.59853e+02 3.68539e+02 3.51167e+02
1.37856e+06 2.75700e+03 3.63667e+02 3.85367e+02 3.41967e+02 3.58440e+02 3.67021e+02 3.49860e+02
1.37920e+06 2.75800e+03 3.66667e+02 4.06352e+02 3.26982e+02 3.57256e+02 3.66213e+02 3.48300e+02
1.37984e+06 2.75900e+03 3.54333e+02 3.94536e+02 3.14131e+02 3.56489e+02 3.66112e+02 3.46866e+02
1.38048e+06 2.76000e+03 3.50333e+02 4.10034e+02 2.90632e+02 3.56265e+02 3.66593e+02 3.45937e+02
1.38112e+06 2.76200e+03 3.51333e+02 3.80008e+02 3.22659e+02 3.56652e+02 3.67501e+02 3.45803e+02
1.38176e+06 2.76300e+03 3.74000e+02 3.91682e+02 3.56318e+02 3.57655e+02 3.68662e+02 3.46649e+02
1.38240e+06 2.76400e+03 3.99667e+02 4.39200e+02 3.60133e+02 3.59197e+02 3.69871e+02 3.48523e+02
1.38304e+06 2.76600e+03 3.47667e+02 4.00027e+02 2.95307e+02 3.61094e+02 3.70913e+02 3.51275e+02
1.38368e+06 2.76700e+03 3.79667e+02 4.00648e+02 3.58685e+02 3.63073e+02 3.71619e+02 3.54527e+02
1.38432e+06 2.76800e+03 3.61000e+02 3.91243e+02 3.30757e+02 3.64822e+02 3.71883e+02 3.57761e+02
1.38496e+06 2.76900e+03 3.94667e+02 4.14706e+02 3.74628e+02 3.66084e+02 3.71670e+02 3.60498e+02
1.38560e+06 2.77100e+03 3.38667e+02 3.65504e+02 3.11830e+02 3.66725e+02 3.70993e+02 3.62458e+02
1.38624e+06 2.77200e+03 2.71667e+02 2.88407e+02 2.54927e+02 3.66757e+02 3.69948e+02 3.63565e+02
1.38688e+06 2.77300e+03 3.10667e+02 3.51207e+02 2.70126e+02 3.66302e+02 3.68865e+02 3.63739e+02
1.38752e+06 2.77500e+03 3.75667e+02 4.06351e+02 3.44982e+02 3.65552e+02 3.68269e+02 3.62835e+02
1.38816e+06 2.77600e+03 3.91333e+02 4.14960e+02 3.67707e+02 3.64695e+02 3.68188e+02 3.61202e+02
1.38880e+06 2.77700e+03 3.87333e+02 4.13080e+02 3.61587e+02 3.63846e+02 3.68217e+02 3.59474e+02
1.38944e+06 2.77800e+03 3.80667e+02 3.95189e+02 3.66145e+02 3.62999e+02 3.67997e+02 3.58001e+02
1.39008e+06 2.78000e+03 3.43000e+02 3.45828e+02 3.40172e+02 3.62061e+02 3.67249e+02 3.56872e+02
1.39072e+06 2.78100e+03 3.83333e+02 4.17920e+02 3.48747e+02 3.60933e+02 3.65824e+02 3.56042e+02
1.39136e+06 2.78200e+03 3.73333e+02 3.79933e+02 3.66734e+02 3.59613e+02 3.63783e+02 3.55442e+02
1.39200e+06 2.78400e+03 3.60000e+02 4.00792e+02 3.19208e+02 3.58211e+02 3.61400e+02 3.55023e+02
1.39264e+06 2.78500e+03 3.36667e+02 3.85713e+02 2.87620e+02 3.56902e+02 3.59186e+02 3.54617e+02
1.39328e+06 2.78600e+03 2.93000e+02 3.50567e+02 2.35433e+02 3.55838e+02 3.58041e+02 3.53635e+02
1.39392e+06 2.78700e+03 3.45333e+02 3.51240e+02 3.39427e+02 3.55116e+02 3.58340e+02 3.51891e+02
1.39456e+06 2.78900e+03 3.58000e+02 3.76239e+02 3.39761e+02 3.54775e+02 3.59464e+02 3.50086e+02
1.39520e+06 2.79000e+03 3.35333e+02 3.65778e+02 3.04888e+02 3.54811e+02 3.61011e+02 3.48611e+02
1.39584e+06 2.79100e+03 3.33667e+02 3.43059e+02 3.24274e+02 3.55163e+02 3.62753e+02 3.47572e+02
1.39648e+06 2.79200e+03 3.87333e+02 3.99563e+02 3.75104e+02 3.55707e+02 3.64491e+02 3.46922e+02
1.39712e+06 2.79400e+03 3.61667e+02 4.34038e+02 2.89296e+02 3.56288e+02 3.66045e+02 3.46531e+02
1.39776e+06 2.79500e+03 3.82333e+02 4.08567e+02 3.56099e+02 3.56768e+02 3.67267e+02 3.46269e+02
1.39840e+06 2.79600e+03 3.48667e+02 4.09469e+02 2.87865e+02 3.57056e+02 3.68051e+02 3.46061e+02
1.39904e+06 2.79800e+03 3.37000e+02 3.49961e+02 3.24039e+02 3.57121e+02 3.68322e+02 3.45920e+02
1.39968e+06 2.79900e+03 3.63000e+02 3.85686e+02 3.40314e+02 3.56988e+02 3.68049e+02 3.45927e+02
1.40032e+06 2.80000e+03 3.74667e+02 4.12880e+02 3.36454e+02 3.56723e+02 3.67264e+02 3.46183e+02
1.40096e+06 2.80100e+03 3.68333e+02 3.89536e+02 3.47131e+02 3.56407e+02 3.66086e+02 3.46728e+02
1.40160e+06 2.80300e+03 3.55667e+02 3.80664e+02 3.30669e+02 3.56101e+02 3.64704e+02 3.47498e+02
1.40224e+06 2.80400e+03 3.81000e+02 4.32075e+02 3.29925e+02 3.55822e+02 3.63336e+02 3.48308e+02
1.40288e+06 2.80500e+03 3.86333e+02 4.01218e+02 3.71449e+02 3.55555e+02 3.62188e+02 3.48923e+02
1.40352e+06 2.80700e+03 3.81667e+02 3.86309e+02 3.77024e+02 3.55294e+02 3.61410e+02 3.49179e+02
1.40416e+06 2.80800e+03 3.54667e+02 3.81179e+02 3.28155e+02 3.55073e+02 3.61055e+02 3.49092e+02
1.40480e+06 2.80900e+03 3.02333e+02 4.02111e+02 2.02556e+02 3.54973e+02 3.61075e+02 3.48870e+02
1.40544e+06 2.81000e+03 3.95000e+02 4.04092e+02 3.85908e+02 3.55105e+02 3.61403e+02 3.48807e+02
1.40608e+06 2.81200e+03 3.27333e+02 3.41947e+02 3.12720e+02 3.55596e+02 3.62013e+02 3.49179e+02
1.40672e+06 2.81300e+03 3.64333e+02 3.90376e+02 3.38291e+02 3.56539e+02 3.62908e+02 3.50170e+02
1.40736e+06 2.81400e+03 3.73333e+02 3.93702e+02 3.52965e+02 3.57950e+02 3.64054e+02 3.51846e+02
1.40800e+06 2.81600e+03 3.09000e+02 3.31906e+02 2.86094e+02 3.59719e+02 3.65309e+02 3.54129e+02
1.40864e+06 2.81700e+03 3.30667e+02 4.00478e+02 2.60856e+02 3.61623e+02 3.66419e+02 3.56827e+02
1.40928e+06 2.81800e+03 3.49000e+02 3.59231e+02 3.38769e+02 3.63370e+02 3.67063e+02 3.59677e+02
1.40992e+06 2.81900e+03 3.84000e+02 4.25384e+02 3.42616e+02 3.64691e+02 3.66980e+02 3.62401e+02
1.41056e+06 2.82100e+03 3.57333e+02 3.95266e+02 3.19401e+02 3.65408e+02 3.66245e+02 3.64571e+02
1.41120e+06 2.82200e+03 3.37333e+02 3.98979e+02 2.75687e+02 3.65461e+02 3.67118e+02 3.63804e+02
1.41184e+06 2.82300e+03 4.02333e+02 4.16101e+02 3.88565e+02 3.64887e+02 3.68474e+02 3.61299e+02
1.41248e+06 2.82400e+03 3.77333e+02 4.41864e+02 3.12803e+02 3.63793e+02 3.69355e+02 3.58232e+02
1.41312e+06 2.82600e+03 3.90667e+02 4.03739e+02 3.77594e+02 3.62344e+02 3.69778e+02 3.54911e+02
1.41376e+06 2.82700e+03 4.03000e+02 4.31390e+02 3.74610e+02 3.60733e+02 3.69811e+02 3.51656e+02
1.41440e+06 2.82800e+03 3.37333e+02 3.95930e+02 2.78737e+02 3.59158e+02 3.69491e+02 3.48825e+02
1.41504e+06 2.83000e+03 3.75000e+02 3.97226e+02 3.52774e+02 3.57800e+02 3.68815e+02 3.46785e+02
1.41568e+06 2.83100e+03 3.83000e+02 4.01493e+02 3.64507e+02 3.56800e+02 3.67767e+02 3.45833e+02
1.41632e+06 2.83200e+03 4.07333e+02 4.32291e+02 3.82376e+02 3.56248e+02 3.66377e+02 3.46120e+02
1.41696e+06 2.83300e+03 3.96000e+02 4.24577e+02 3.67423e+02 3.56188e+02 3.64789e+02 3.47587e+02
1.41760e+06 2.83500e+03 3.78000e+02 4.12756e+02 3.43244e+02 3.56622e+02 3.63303e+02 3.49941e+02
1.41824e+06 2.83600e+03 4.07667e+02 4.19508e+02 3.95825e+02 3.57525e+02 3.62449e+02 3.52601e+02
1.41888e+06 2.83700e+03 3.97333e+02 4.34583e+02 3.60083e+02 3.58856e+02 3.63037e+02 3.54675e+02
1.41952e+06 2.83900e+03 3.32667e+02 3.89036e+02 2.76297e+02 3.60566e+02 3.65304e+02 3.55827e+02
1.42016e+06 2.84000e+03 3.64333e+02 3.99852e+02 3.28815e+02 3.62576e+02 3.68280e+02 3.56872e+02
1.42080e+06 2.84100e+03 3.43333e+02 3.68530e+02 3.18136e+02 3.64784e+02 3.71114e+02 3.58453e+02
1.42144e+06 2.84200e+03 3.70667e+02 3.93679e+02 3.47655e+02 3.67070e+02 3.73392e+02 3.60748e+02
1.42208e+06 2.84400e+03 2.88333e+02 3.20232e+02 2.56434e+02 3.69310e+02 3.74934e+02 3.63687e+02
1.42272e+06 2.84500e+03 3.74333e+02 4.13118e+02 3.35549e+02 3.71371e+02 3.75681e+02 3.67061e+02
1.42336e+06 2.84600e+03 3.54667e+02 4.15359e+02 2.93974e+02 3.73111e+02 3.75656e+02 3.70566e+02
1.42400e+06 2.84800e+03 3.46667e+02 4.05121e+02 2.88213e+02 3.74398e+02 3.74953e+02 3.73844e+02
1.42464e+06 2.84900e+03 3.16667e+02 3.43776e+02 2.89558e+02 3.75137e+02 3.76532e+02 3.73743e+02
1.42528e+06 2.85000e+03 3.77333e+02 3.96901e+02 3.57766e+02 3.75287e+02 3.78318e+02 3.72257e+02
1.42592e+06 2.85100e+03 4.03333e+02 4.26229e+02 3.80437e+02 3.74859e+02 3.78994e+02 3.70724e+02
1.42656e+06 2.85300e+03 3.69333e+02 4.45514e+02 2.93152e+02 3.73904e+02 3.78488e+02 3.69319e+02
1.42720e+06 2.85400e+03 3.39333e+02 3.79353e+02 2.99314e+02 3.72499e+02 3.76862e+02 3.68135e+02
1.42784e+06 2.85500e+03 3.50000e+02 3.99739e+02 3.00261e+02 3.70740e+02 3.74308e+02 3.67173e+02
1.42848e+06 2.85600e+03 4.02667e+02 4.41460e+02 3.63874e+02 3.68753e+02 3.71208e+02 3.66298e+02
1.42912e+06 2.85800e+03 3.43000e+02 4.12747e+02 2.73253e+02 3.66698e+02 3.68485e+02 3.64911e+02
1.42976e+06 2.85900e+03 4.02333e+02 4.36434e+02 3.68232e+02 3.64757e+02 3.67255e+02 3.62260e+02
1.43040e+06 2.86000e+03 3.44333e+02 4.04833e+02 2.83834e+02 3.63089e+02 3.66760e+02 3.59418e+02
1.43104e+06 2.86200e+03 3.67333e+02 3.82659e+02 3.52007e+02 3.61803e+02 3.66339e+02 3.57266e+02
1.43168e+06 2.86300e+03 3.69000e+02 4.15504e+02 3.22496e+02 3.60950e+02 3.65831e+02 3.56069e+02
1.43232e+06 2.86400e+03 3.47333e+02 3.80342e+02 3.14325e+02 3.60530e+02 3.65277e+02 3.55783e+02
1.43296e+06 2.86500e+03 2.97333e+02 3.19759e+02 2.74908e+02 3.60497e+02 3.64825e+02 3.56169e+02
1.43360e+06 2.86700e+03 3.73000e+02 4.45677e+02 3.00323e+02 3.60759e+02 3.64625e+02 3.56893e+02
1.43424e+06 2.86800e+03 3.57000e+02 4.38269e+02 2.75731e+02 3.61193e+02 3.64748e+02 3.57638e+02
1.43488e+06 2.86900e+03 3.99333e+02 4.15832e+02 3.82834e+02 3.61656e+02 3.65235e+02 3.58078e+02
1.43552e+06 2.87100e+03 3.90000e+02 4.08493e+02 3.71507e+02 3.62005e+02 3.66160e+02 3.57850e+02
1.43616e+06 2.87200e+03 3.65000e+02 3.97782e+02 3.32218e+02 3.62117e+02 3.67460e+02 3.56774e+02
1.43680e+06 2.87300e+03 3.28000e+02 3.47816e+02 3.08184e+02 3.61925e+02 3.68870e+02 3.54979e+02
1.43744e+06 2.87400e+03 3.23000e+02 3.41991e+02 3.04009e+02 3.61447e+02 3.70138e+02 3.52755e+02
1.43808e+06 2.87600e+03 3.24667e+02 3.41820e+02 3.07514e+02 3.60791e+02 3.71156e+02 3.50427e+02
1.43872e+06 2.87700e+03 3.67333e+02 3.96686e+02 3.37981e+02 3.60128e+02 3.71943e+02 3.48312e+02
1.43936e+06 2.87800e+03 3.31000e+02 3.46578e+02 3.15422e+02 3.59619e+02 3.72578e+02 3.46660e+02
1.44000e+06 2.88000e+03 3.62667e+02 3.97040e+02 3.28293e+02 3.59358e+02 3.73124e+02 3.45593e+02
1.44064e+06 2.88100e+03 3.48667e+02 4.48501e+02 2.48832e+02 3.59339e+02 3.73591e+02 3.45087e+02
1.44128e+06 2.88200e+03 4.05000e+02 4.16431e+02 3.93569e+02 3.59476e+02 3.73942e+02 3.45010e+02
1.44192e+06 2.88300e+03 3.19667e+02 3.64061e+02 2.75272e+02 3.59650e+02 3.74117e+02 3.45184e+02
1.44256e+06 2.88500e+03 3.54667e+02 4.13218e+02 2.96116e+02 3.59762e+02 3.74067e+02 3.45457e+02
1.44320e+06 2.88600e+03 3.74000e+02 3.79354e+02 3.68646e+02 3.59770e+02 3.73762e+02 3.45778e+02
1.44384e+06 2.88700e+03 4.16667e+02 4.25952e+02 4.07381e+02 3.59697e+02 3.73179e+02 3.46214e+02
1.44448e+06 2.88800e+03 3.50333e+02 4.21422e+02 2.79245e+02 3.59595e+02 3.72300e+02 3.46890e+02
1.44512e+06 2.89000e+03 4.13333e+02 4.32935e+02 3.93732e+02 3.59501e+02 3.71114e+02 3.47888e+02
1.44576e+06 2.89100e+03 3.85000e+02 4.11090e+02 3.58910e+02 3.59416e+02 3.69635e+02 3.49196e+02
1.44640e+06 2.89200e+03 3.48667e+02 3.92533e+02 3.04801e+02 3.59325e+02 3.67927e+02 3.50724e+02
1.44704e+06 2.89400e+03 3.33000e+02 4.11588e+02 2.54412e+02 3.59236e+02 3.66145e+02 3.52326e+02
1.44768e+06 2.89500e+03 3.94667e+02 4.20257e+02 3.69076e+02 3.59185e+02 3.64556e+02 3.53814e+02
1.44832e+06 2.89600e+03 3.90333e+02 4.06444e+02 3.74223e+02 3.59238e+02 3.63537e+02 3.54939e+02
1.44896e+06 2.89700e+03 3.01000e+02 4.16294e+02 1.85706e+02 3.59466e+02 3.63414e+02 3.55518e+02
1.44960e+06 2.89900e+03 4.03667e+02 4.19881e+02 3.87453e+02 3.59916e+02 3.64057e+02 3.55774e+02
1.45024e+06 2.90000e+03 3.74667e+02 3.98138e+02 3.51196e+02 3.60586e+02 3.64943e+02 3.56229e+02
1.45088e+06 2.90100e+03 3.99667e+02 4.20521e+02 3.78813e+02 3.61429e+02 3.65577e+02 3.57281e+02
1.45152e+06 2.90300e+03 4.08000e+02 4.26833e+02 3.89167e+02 3.62356e+02 3.65611e+02 3.59101e+02
1.45216e+06 2.90400e+03 3.77667e+02 4.22732e+02 3.32601e+02 3.63246e+02 3.64846e+02 3.61647e+02
1.45280e+06 2.90500e+03 3.86000e+02 4.15132e+02 3.56868e+02 3.63990e+02 3.64994e+02 3.62987e+02
1.45344e+06 2.90600e+03 3.97667e+02 4.48894e+02 3.46440e+02 3.64537e+02 3.68355e+02 3.60719e+02
1.45408e+06 2.90800e+03 3.80667e+02 4.17412e+02 3.43921e+02 3.64927e+02 3.71770e+02 3.58083e+02
1.45472e+06 2.90900e+03 3.19000e+02 3.47390e+02 2.90610e+02 3.65284e+02 3.74906e+02 3.55661e+02
1.45536e+06 2.91000e+03 3.79000e+02 4.10791e+02 3.47209e+02 3.65771e+02 3.77589e+02 3.53953e+02
1.45600e+06 2.91200e+03 4.03333e+02 4.24315e+02 3.82352e+02 3.66525e+02 3.79762e+02 3.53289e+02
1.45664e+06 2.91300e+03 2.74667e+02 3.21008e+02 2.28325e+02 3.67602e+02 3.81483e+02 3.53721e+02
1.45728e+06 2.91400e+03 3.72000e+02 4.08579e+02 3.35421e+02 3.68939e+02 3.82883e+02 3.54996e+02
1.45792e+06 2.91500e+03 3.65667e+02 4.45334e+02 2.85999e+02 3.70378e+02 3.84116e+02 3.56640e+02
1.45856e+06 2.91700e+03 3.80667e+02 4.15827e+02 3.45507e+02 3.71710e+02 3.85276e+02 3.58145e+02
1.45920e+06 2.91800e+03 4.18333e+02 4.28736e+02 4.07930e+02 3.72740e+02 3.86309e+02 3.59171e+02
1.45984e+06 2.91900e+03 3.97667e+02 4.25492e+02 3.69842e+02 3.73320e+02 3.87002e+02 3.59638e+02
1.46048e+06 2.92000e+03 3.79000e+02 3.82559e+02 3.75441e+02 3.73364e+02 3.87063e+02 3.59665e+02
1.46112e+06 2.92200e+03 4.04000e+02 4.44423e+02 3.63577e+02 3.72860e+02 3.86270e+02 3.59450e+02
1.46176e+06 2.92300e+03 4.06000e+02 4.43585e+02 3.68415e+02 3.71891e+02 3.84598e+02 3.59184e+02
1.46240e+06 2.92400e+03 3.76000e+02 4.21373e+02 3.30627e+02 3.70634e+02 3.82291e+02 3.58977e+02
1.46304e+06 2.92600e+03 4.15333e+02 4.42071e+02 3.88596e+02 3.69338e+02 3.79860e+02 3.58816e+02
1.46368e+06 2.92700e+03 3.74000e+02 3.95602e+02 3.52398e+02 3.68260e+02 3.77938e+02 3.58581e+02
1.46432e+06 2.92800e+03 3.86000e+02 4.05305e+02 3.66695e+02 3.67603e+02 3.76988e+02 3.58217e+02
1.46496e+06 2.92900e+03 3.11000e+02 3.46693e+02 2.75307e+02 3.67481e+02 3.77008e+02 3.57953e+02
1.46560e+06 2.93100e+03 4.02000e+02 4.17748e+02 3.86252e+02 3.67899e+02 3.77609e+02 3.58189e+02
1.46624e+06 2.93200e+03 3.72333e+02 4.02986e+02 3.41681e+02 3.68766e+02 3.78316e+02 3.59215e+02
1.46688e+06 2.93300e+03 4.00667e+02 4.39571e+02 3.61762e+02 3.69924e+02 3.78767e+02 3.61082e+02
1.46752e+06 2.93500e+03 3.47667e+02 3.80094e+02 3.15239e+02 3.71190e+02 3.78759e+02 3.63621e+02
1.46816e+06 2.93600e+03 3.93333e+02 4.18715e+02 3.67952e+02 3.72381e+02 3.78247e+02 3.66516e+02
1.46880e+06 2.93700e+03 3.93000e+02 4.11403e+02 3.74597e+02 3.73359e+02 3.77327e+02 3.69391e+02
1.46944e+06 2.93800e+03 3.25333e+02 3.58048e+02 2.92619e+02 3.74056e+02 3.76270e+02 3.71842e+02
1.47008e+06 2.94000e+03 3.75667e+02 3.87950e+02 3.63383e+02 3.74468e+02 3.75951e+02 3.72986e+02
1.47072e+06 2.94100e+03 3.70333e+02 3.77742e+02 3.62925e+02 3.74631e+02 3.77052e+02 3.72210e+02
1.47136e+06 2.94200e+03 4.03000e+02 4.31331e+02 3.74669e+02 3.74595e+02 3.78288e+02 3.70902e+02
1.47200e+06 2.94400e+03 3.12667e+02 4.00250e+02 2.25083e+02 3.74415e+02 3.79272e+02 3.69558e+02
1.47264e+06 2.94500e+03 4.00333e+02 4.16131e+02 3.84536e+02 3.74151e+02 3.79983e+02 3.68319e+02
1.47328e+06 2.94600e+03 3.58667e+02 3.75186e+02 3.42147e+02 3.73872e+02 3.80454e+02 3.67290e+02
1.47392e+06 2.94700e+03 3.54667e+02 4.01871e+02 3.07463e+02 3.73642e+02 3.80727e+02 3.66557e+02
1.47456e+06 2.94900e+03 3.62000e+02 3.85367e+02 3.38633e+02 3.73488e+02 3.80814e+02 3.66162e+02
1.47520e+06 2.95000e+03 4.01333e+02 4.09512e+02 3.93155e+02 3.73371e+02 3.80661e+02 3.66081e+02
1.47584e+06 2.95100e+03 3.96333e+02 4.06990e+02 3.85677e+02 3.73200e+02 3.80155e+02 3.66244e+02
1.47648e+06 2.95200e+03 3.57000e+02 4.14914e+02 2.99086e+02 3.72868e+02 3.79204e+02 3.66533e+02
1.47712e+06 2.95400e+03 3.89333e+02 4.09372e+02 3.69294e+02 3.72303e+02 3.77838e+02 3.66768e+02
1.47776e+06 2.95500e+03 3.00000e+02 3.47882e+02 2.52118e+02 3.71499e+02 3.76308e+02 3.66690e+02
1.47840e+06 2.95600e+03 3.56333e+02 3.93269e+02 3.19398e+02 3.70529e+02 3.75032e+02 3.66027e+02
1.47904e+06 2.95800e+03 3.74000e+02 4.21209e+02 3.26791e+02 3.69522e+02 3.74314e+02 3.64730e+02
1.47968e+06 2.95900e+03 2.56667e+02 3.00159e+02 2.13175e+02 3.68602e+02 3.74115e+02 3.63089e+02
1.48032e+06 2.96000e+03 3.84000e+02 4.24898e+02 3.43102e+02 3.67837e+02 3.74203e+02 3.61471e+02
1.48096e+06 2.96100e+03 3.26667e+02 3.34030e+02 3.19303e+02 3.67203e+02 3.74298e+02 3.60108e+02
1.48160e+06 2.96300e+03 4.05000e+02 4.29166e+02 3.80834e+02 3.66594e+02 3.74077e+02 3.59110e+02
1.48224e+06 2.96400e+03 3.35000e+02 3.35816e+02 3.34184e+02 3.65857e+02 3.73227e+02 3.58486e+02
1.48288e+06 2.96500e+03 3.92667e+02 4.26305e+02 3.59028e+02 3.64839e+02 3.71528e+02 3.58150e+02
1.48352e+06 2.96700e+03 3.55667e+02 4.08027e+02 3.03307e+02 3.63432e+02 3.68958e+02 3.57906e+02
1.48416e+06 2.96800e+03 4.03000e+02 4.28936e+02 3.77064e+02 3.61615e+02 3.65814e+02 3.57415e+02
1.48480e+06 2.96900e+03 4.03667e+02 4.34330e+02 3.73004e+02 3.59472e+02 3.62809e+02 3.56135e+02
1.48544e+06 2.97000e+03 4.40667e+02 4.54141e+02 4.27192e+02 3.57188e+02 3.60709e+02 3.53668e+02
1.48608e+06 2.97200e+03 3.98000e+02 4.26331e+02 3.69669e+02 3.55010e+02 3.59342e+02 3.50677e+02
1.48672e+06 2.97300e+03 3.90000e+02 4.33825e+02 3.46175e+02 3.53189e+02 3.58292e+02 3.48086e+02
1.48736e+06 2.97400e+03 3.62667e+02 4.09616e+02 3.15718e+02 3.51956e+02 3.57545e+02 3.46368e+02
1.48800e+06 2.97600e+03 4.17000e+02 4.46029e+02 3.87971e+02 3.51505e+02 3.57308e+02 3.45701e+02
1.48864e+06 2.97700e+03 3.62000e+02 4.13698e+02 3.10302e+02 3.51974e+02 3.57847e+02 3.46100e+02
1.48928e+06 2.97800e+03 4.23667e+02 4.35950e+02 4.11383e+02 3.53421e+02 3.59364e+02 3.47478e+02
1.48992e+06 2.97900e+03 3.70000e+02 3.90116e+02 3.49884e+02 3.55790e+02 3.61920e+02 3.49660e+02
1.49056e+06 2.98100e+03 3.71667e+02 3.97901e+02 3.45433e+02 3.58900e+02 3.65408e+02 3.52392e+02
1.49120e+06 2.98200e+03 3.87667e+02 4.03881e+02 3.71453e+02 3.62481e+02 3.69585e+02 3.55377e+02
1.49184e+06 2.98300e+03 3.25333e+02 3.73888e+02 2.76779e+02 3.66236e+02 3.74139e+02 3.58333e+02
1.49248e+06 2.98400e+03 4.02333e+02 4.40607e+02 3.64059e+02 3.69898e+02 3.78751e+02 3.61046e+02
1.49312e+06 2.98600e+03 4.20000e+02 4.40607e+02 3.99393e+02 3.73268e+02 3.83134e+02 3.63402e+02
1.49376e+06 2.98700e+03 3.66333e+02 3.98503e+02 3.34164e+02 3.76208e+02 3.87036e+02 3.65379e+02
1.49440e+06 2.98800e+03 3.80000e+02 4.25519e+02 3.34481e+02 3.78628e+02 3.90262e+02 3.66994e+02
1.49504e+06 2.99000e+03 3.50000e+02 4.11530e+02 2.88470e+02 3.80471e+02 3.92687e+02 3.68255e+02
1.49568e+06 2.99100e+03 3.71333e+02 4.32610e+02 3.10056e+02 3.81719e+02 3.94295e+02 3.69143e+02
1.49632e+06 2.99200e+03 3.98000e+02 4.24281e+02 3.71719e+02 3.82401e+02 3.95192e+02 3.69610e+02
1.49696e+06 2.99300e+03 3.44000e+02 3.62493e+02 3.25507e+02 3.82601e+02 3.95574e+02 3.69629e+02
1.49760e+06 2.99500e+03 3.66667e+02 4.12857e+02 3.20476e+02 3.82421e+02 3.95623e+02 3.69220e+02
1.49824e+06 2.99600e+03 3.39667e+02 3.65913e+02 3.13420e+02 3.81957e+02 3.95424e+02 3.68490e+02
1.49888e+06 2.99700e+03 3.81333e+02 3.99450e+02 3.63216e+02 3.81277e+02 3.94933e+02 3.67621e+02
1.49952e+06 2.99900e+03 3.21000e+02 3.31985e+02 3.10015e+02 3.80419e+02 3.94010e+02 3.66829e+02
1.50016e+06 3.00000e+03 3.36333e+02 3.57972e+02 3.14695e+02 3.79386e+02 3.92479e+02 3.66294e+02
1.50080e+06 3.00100e+03 3.66000e+02 4.10520e+02 3.21480e+02 3.78156e+02 3.90189e+02 3.66122e+02
1.50144e+06 3.00200e+03 3.64000e+02 3.93029e+02 3.34971e+02 3.76696e+02 3.87093e+02 3.66299e+02
1.50208e+06 3.00400e+03 4.07333e+02 4.18919e+02 3.95748e+02 3.74993e+02 3.83338e+02 3.66647e+02
1.50272e+06 3.00500e+03 3.73000e+02 3.87720e+02 3.58280e+02 3.73052e+02 3.79364e+02 3.66740e+02
1.50336e+06 3.00600e+03 3.52000e+02 3.60832e+02 3.43168e+02 3.70903e+02 3.76012e+02 3.65793e+02
1.50400e+06 3.00800e+03 3.46667e+02 3.94026e+02 2.99308e+02 3.68598e+02 3.73988e+02 3.63208e+02
1.50464e+06 3.00900e+03 3.78667e+02 4.24049e+02 3.33284e+02 3.66224e+02 3.72755e+02 3.59693e+02
1.50528e+06 3.01000e+03 4.13667e+02 4.36881e+02 3.90453e+02 3.63907e+02 3.71531e+02 3.56283e+02
1.50592e+06 3.01100e+03 3.30000e+02 3.86780e+02 2.73220e+02 3.61805e+02 3.70108e+02 3.53503e+02
1.50656e+06 3.01300e+03 3.41333e+02 3.49593e+02 3.33074e+02 3.60087e+02 3.68688e+02 3.51485e+02
1.50720e+06 3.01400e+03 4.21000e+02 4.36578e+02 4.05422e+02 3.58893e+02 3.67678e+02 3.50108e+02
1.50784e+06 3.01500e+03 3.49000e+02 4.21420e+02 2.76580e+02 3.58317e+02 3.67507e+02 3.49126e+02
1.50848e+06 3.01600e+03 3.47333e+02 4.12909e+02 2.81757e+02 3.58374e+02 3.68409e+02 3.48339e+02
1.50912e+06 3.01800e+03 4.16667e+02 4.35821e+02 3.97512e+02 3.58999e+02 3.70325e+02 3.47674e+02
1.50976e+06 3.01900e+03 3.68000e+02 4.28039e+02 3.07961e+02 3.60062e+02 3.72969e+02 3.47154e+02
1.51040e+06 3.02000e+03 3.56667e+02 4.02364e+02 3.10970e+02 3.61392e+02 3.75949e+02 3.46835e+02
1.51104e+06 3.02200e+03 3.85667e+02 3.88534e+02 3.82799e+02 3.62827e+02 3.78864e+02 3.46790e+02
1.51168e+06 3.02300e+03 3.81333e+02 4.01751e+02 3.60915e+02 3.64234e+02 3.81386e+02 3.47081e+02
1.51232e+06 3.02400e+03 3.35667e+02 3.61387e+02 3.09946e+02 3.65542e+02 3.83322e+02 3.47762e+02
1.51296e+06 3.02500e+03 4.01333e+02 4.18192e+02 3.84474e+02 3.66736e+02 3.84598e+02 3.48874e+02
1.51360e+06 3.02700e+03 3.64000e+02 4.01211e+02 3.26789e+02 3.67835e+02 3.85221e+02 3.50449e+02
1.51424e+06 3.02800e+03 3.97000e+02 4.33120e+02 3.60880e+02 3.68868e+02 3.85249e+02 3.52486e+02
1.51488e+06 3.02900e+03 3.78333e+02 3.96487e+02 3.60180e+02 3.69852e+02 3.84793e+02 3.54911e+02
1.51552e+06 3.03100e+03 4.13000e+02 4.43735e+02 3.82265e+02 3.70787e+02 3.84028e+02 3.57546e+02
1.51616e+06 3.03200e+03 4.15667e+02 4.54088e+02 3.77245e+02 3.71663e+02 3.83213e+02 3.60114e+02
1.51680e+06 3.03300e+03 3.77667e+02 4.23378e+02 3.31955e+02 3.72478e+02 3.82672e+02 3.62284e+02
1.51744e+06 3.03400e+03 3.60333e+02 4.31253e+02 2.89414e+02 3.73246e+02 3.82699e+02 3.63794e+02
1.51808e+06 3.03600e+03 3.62333e+02 3.65733e+02 3.58934e+02 3.74005e+02 3.83387e+02 3.64624e+02
1.51872e+06 3.03700e+03 3.52000e+02 3.76536e+02 3.27464e+02 3.74820e+02 3.84575e+02 3.65065e+02
1.51936e+06 3.03800e+03 4.02667e+02 4.20636e+02 3.84698e+02 3.75765e+02 3.85993e+02 3.65537e+02
1.52000e+06 3.04000e+03 4.14667e+02 4.37895e+02 3.91438e+02 3.76894e+02 3.87401e+02 3.66386e+02
1.52064e+06 3.04100e+03 3.56667e+02 3.99127e+02 3.14206e+02 3.78200e+02 3.88638e+02 3.67762e+02
1.52128e+06 3.04200e+03 3.75333e+02 3.80646e+02 3.70021e+02 3.79608e+02 3.89634e+02 3.69582e+02
1.52192e+06 3.04300e+03 3.46667e+02 3.82781e+02 3.10553e+02 3.80989e+02 3.90421e+02 3.71557e+02
1.52256e+06 3.04500e+03 3.46333e+02 3.68564e+02 3.24102e+02 3.82209e+02 3.91148e+02 3.73270e+02
1.52320e+06 3.04600e+03 4.01000e+02 4.38956e+02 3.63044e+02 3.83173e+02 3.91998e+02 3.74348e+02
1.52384e+06 3.04700e+03 3.89000e+02 4.22437e+02 3.55563e+02 3.83836e+02 3.93004e+02 3.74668e+02
1.52448e+06 3.04800e+03 3.71667e+02 3.96704e+02 3.46629e+02 3.84176e+02 3.93984e+02 3.74368e+02
1.52512e+06 3.05000e+03 3.68333e+02 4.03645e+02 3.33022e+02 3.84150e+02 3.94662e+02 3.73638e+02
1.52576e+06 3.05100e+03 3.75000e+02 4.03577e+02 3.46423e+02 3.83698e+02 3.94826e+02 3.72570e+02
1.52640e+06 3.05200e+03 3.51333e+02 3.64096e+02 3.38571e+02 3.82776e+02 3.94384e+02 3.71168e+02
1.52704e+06 3.05400e+03 3.37000e+02 4.02100e+02 2.71900e+02 3.81416e+02 3.93376e+02 3.69456e+02
1.52768e+06 3.05500e+03 3.96333e+02 4.06006e+02 3.86661e+02 3.79741e+02 3.91946e+02 3.67536e+02
1.52832e+06 3.05600e+03 3.26333e+02 3.68794e+02 2.83873e+02 3.77932e+02 3.90279e+02 3.65585e+02
1.52896e+06 3.05700e+03 3.61000e+02 3.84281e+02 3.37719e+02 3.76174e+02 3.88534e+02 3.63813e+02
1.52960e+06 3.05900e+03 3.87000e+02 4.03872e+02 3.70128e+02 3.74587e+02 3.86776e+02 3.62397e+02
1.53024e+06 3.06000e+03 3.95667e+02 4.32836e+02 3.58497e+02 3.73203e+02 3.84964e+02 3.61442e+02
1.53088e+06 3.06100e+03 3.63667e+02 3.68309e+02 3.59024e+02 3.71981e+02 3.83008e+02 3.60954e+02
1.53152e+06 3.06300e+03 3.58667e+02 3.95557e+02 3.21776e+02 3.70847e+02 3.80848e+02 3.60847e+02
1.53216e+06 3.06400e+03 3.62667e+02 4.30786e+02 2.94547e+02 3.69745e+02 3.78507e+02 3.60983e+02
1.53280e+06 3.06500e+03 3.71000e+02 3.97192e+02 3.44808e+02 3.68676e+02 3.76108e+02 3.61244e+02
1.53344e+06 3.06600e+03 3.55667e+02 3.92997e+02 3.18336e+02 3.67715e+02 3.73848e+02 3.61582e+02
1.53408e+06 3.06800e+03 2.66667e+02 2.81394e+02 2.51940e+02 3.66971e+02 3.71944e+02 3.61997e+02
1.53472e+06 3.06900e+03 3.18000e+02 3.48210e+02 2.87790e+02 3.66548e+02 3.70616e+02 3.62480e+02
1.53536e+06 3.07000e+03 3.48667e+02 4.41120e+02 2.56214e+02 3.66493e+02 3.70059e+02 3.62926e+02
1.53600e+06 3.07200e+03 3.91667e+02 4.13958e+02 3.69376e+02 3.66767e+02 3.70365e+02 3.63169e+02
1.53664e+06 3.07300e+03 3.44667e+02 4.03998e+02 2.85335e+02 3.67232e+02 3.71347e+02 3.63117e+02
1.53728e+06 3.07400e+03 3.74333e+02 3.90772e+02 3.57895e+02 3.67656e+02 3.72578e+02 3.62734e+02
1.53792e+06 3.07500e+03 3.72333e+02 3.95171e+02 3.49496e+02 3.67766e+02 3.73562e+02 3.61971e+02
1.53856e+06 3.07700e+03 3.09333e+02 3.32374e+02 2.86292e+02 3.67346e+02 3.73853e+02 3.60839e+02
1.53920e+06 3.07800e+03 3.65667e+02 4.12885e+02 3.18448e+02 3.66324e+02 3.73156e+02 3.59492e+02
1.53984e+06 3.07900e+03 3.32000e+02 3.46166e+02 3.17834e+02 3.64804e+02 3.71412e+02 3.58196e+02
1.54048e+06 3.08000e+03 3.42000e+02 4.08187e+02 2.75813e+02 3.63023e+02 3.68810e+02 3.57236e+02
1.54112e+06 3.08200e+03 3.45667e+02 3.84827e+02 3.06506e+02 3.61262e+02 3.65724e+02 3.56801e+02
1.54176e+06 3.08300e+03 3.84667e+02 4.14803e+02 3.54530e+02 3.59754e+02 3.62583e+02 3.56925e+02
1.54240e+06 3.08400e+03 3.32333e+02 3.69151e+02 2.95515e+02 3.58613e+02 3.59913e+02 3.57314e+02
1.54304e+06 3.08600e+03 3.78000e+02 4.15798e+02 3.40202e+02 3.57828e+02 3.59363e+02 3.56293e+02
1.54368e+06 3.08700e+03 3.10000e+02 4.10741e+02 2.09259e+02 3.57293e+02 3.60235e+02 3.54351e+02
1.54432e+06 3.08800e+03 3.28667e+02 3.46280e+02 3.11054e+02 3.56871e+02 3.61018e+02 3.52723e+02
1.54496e+06 3.08900e+03 3.68000e+02 3.91152e+02 3.44848e+02 3.56452e+02 3.61404e+02 3.51500e+02
1.54560e+06 3.09100e+03 3.44333e+02 3.54736e+02 3.33930e+02 3.55987e+02 3.61403e+02 3.50571e+02
1.54624e+06 3.09200e+03 4.04667e+02 4.24097e+02 3.85236e+02 3.55477e+02 3.61249e+02 3.49705e+02
1.54688e+06 3.09300e+03 3.87000e+02 4.04720e+02 3.69280e+02 3.54945e+02 3.61264e+02 3.48626e+02
1.54752e+06 3.09500e+03 3.97667e+02 4.19413e+02 3.75921e+02 3.54408e+02 3.61636e+02 3.47181e+02
1.54816e+06 3.09600e+03 4.08333e+02 4.40128e+02 3.76539e+02 3.53877e+02 3.62336e+02 3.45418e+02
1.54880e+06 3.09700e+03 3.41333e+02 3.77336e+02 3.05330e+02 3.53378e+02 3.63232e+02 3.43525e+02
1.54944e+06 3.09800e+03 4.00000e+02 4.43367e+02 3.56633e+02 3.52977e+02 3.64197e+02 3.41757e+02
1.55008e+06 3.10000e+03 3.33333e+02 3.74169e+02 2.92498e+02 3.52783e+02 3.65153e+02 3.40413e+02
1.55072e+06 3.10100e+03 3.47667e+02 3.58005e+02 3.37328e+02 3.52933e+02 3.66074e+02 3.39791e+02
1.55136e+06 3.10200e+03 4.14000e+02 4.31907e+02 3.96093e+02 3.53546e+02 3.66972e+02 3.40119e+02
1.55200e+06 3.10400e+03 3.58000e+02 3.85857e+02 3.30143e+02 3.54690e+02 3.67890e+02 3.41490e+02
1.55264e+06 3.10500e+03 3.19333e+02 3.65466e+02 2.73201e+02 3.56346e+02 3.68881e+02 3.43812e+02
1.55328e+06 3.10600e+03 3.70000e+02 3.81343e+02 3.58657e+02 3.58403e+02 3.70005e+02 3.46801e+02
1.55392e+06 3.10700e+03 3.34333e+02 3.66274e+02 3.02392e+02 3.60673e+02 3.71345e+02 3.50000e+02
1.55456e+06 3.10900e+03 3.35000e+02 3.89240e+02 2.80760e+02 3.62944e+02 3.73033e+02 3.52854e+02
1.55520e+06 3.11000e+03 3.57333e+02 3.74486e+02 3.40180e+02 3.65011e+02 3.75167e+02 3.54855e+02
1.55584e+06 3.11100e+03 3.93667e+02 4.14616e+02 3.72717e+02 3.66699e+02 3.77634e+02 3.55764e+02
1.55648e+06 3.11200e+03 3.30000e+02 4.25906e+02 2.34094e+02 3.67877e+02 3.80080e+02 3.55675e+02
1.55712e+06 3.11400e+03 3.83667e+02 4.10078e+02 3.57255e+02 3.68480e+02 3.82112e+02 3.54848e+02
1.55776e+06 3.11500e+03 3.84333e+02 3.91920e+02 3.76747e+02 3.68511e+02 3.83465e+02 3.53556e+02
1.55840e+06 3.11600e+03 3.60333e+02 3.93583e+02 3.27083e+02 3.68047e+02 3.84075e+02 3.52019e+02
1.55904e+06 3.11800e+03 3.96333e+02 4.13310e+02 3.79356e+02 3.67215e+02 3.84064e+02 3.50367e+02
1.55968e+06 3.11900e+03 3.23333e+02 3.42470e+02 3.04196e+02 3.66166e+02 3.83705e+02 3.48626e+02
1.56032e+06 3.12000e+03 3.84000e+02 3.90377e+02 3.77623e+02 3.65055e+02 3.83325e+02 3.46784e+02
1.56096e+06 3.12100e+03 3.56333e+02 3.84050e+02 3.28617e+02 3.64033e+02 3.83202e+02 3.44864e+02
1.56160e+06 3.12300e+03 3.54333e+02 3.72597e+02 3.36070e+02 3.63242e+02 3.83494e+02 3.42990e+02
1.56224e+06 3.12400e+03 4.11000e+02 4.13449e+02 4.08551e+02 3.62791e+02 3.84197e+02 3.41386e+02
1.56288e+06 3.12500e+03 3.74667e+02 4.00607e+02 3.48727e+02 3.62736e+02 3.85160e+02 3.40311e+02
1.56352e+06 3.12700e+03 3.43000e+02 4.00914e+02 2.85086e+02 3.63048e+02 3.86127e+02 3.39970e+02
1.56416e+06 3.12800e+03 3.52000e+02 3.93577e+02 3.10423e+02 3.63621e+02 3.86796e+02 3.40445e+02
1.56480e+06 3.12900e+03 3.44667e+02 3.78473e+02 3.10860e+02 3.64295e+02 3.86890e+02 3.41700e+02
1.56544e+06 3.13000e+03 3.20667e+02 3.55789e+02 2.85545e+02 3.64919e+02 3.86224e+02 3.43613e+02
1.56608e+06 3.13200e+03 3.86333e+02 4.05935e+02 3.66732e+02 3.65373e+02 3.84729e+02 3.46018e+02
1.56672e+06 3.13300e+03 3.29667e+02 3.86718e+02 2.72615e+02 3.65574e+02 3.82458e+02 3.48690e+02
1.56736e+06 3.13400e+03 3.99667e+02 4.16974e+02 3.82359e+02 3.65458e+02 3.79579e+02 3.51337e+02
1.56800e+06 3.13600e+03 3.88333e+02 4.38175e+02 3.38491e+02 3.64981e+02 3.76334e+02 3.53628e+02
1.56864e+06 3.13700e+03 4.00333e+02 4.13608e+02 3.87058e+02 3.64133e+02 3.72993e+02 3.55273e+02
1.56928e+06 3.13800e+03 3.90667e+02 4.15356e+02 3.65977e+02 3.62952e+02 3.69804e+02 3.56101e+02
1.56992e+06 3.13900e+03 3.41000e+02 3.96154e+02 2.85846e+02 3.61548e+02 3.66995e+02 3.56101e+02
1.57056e+06 3.14100e+03 3.76000e+02 3.87860e+02 3.64140e+02 3.60092e+02 3.64780e+02 3.55405e+02
1.57120e+06 3.14200e+03 3.93333e+02 4.15788e+02 3.70878e+02 3.58802e+02 3.63337e+02 3.54267e+02
1.57184e+06 3.14300e+03 3.31000e+02 3.82232e+02 2.79768e+02 3.57897e+02 3.62775e+02 3.53019e+02
1.57248e+06 3.14400e+03 3.98000e+02 4.36609e+02 3.59391e+02 3.57541e+02 3.63085e+02 3.51996e+02
1.57312e+06 3.14600e+03 3.77667e+02 4.10493e+02 3.44841e+02 3.57786e+02 3.64108e+02 3.51464e+02
1.57376e+06 3.14700e+03 3.11667e+02 3.58828e+02 2.64505e+02 3.58561e+02 3.65534e+02 3.51587e+02
1.57440e+06 3.14800e+03 3.80000e+02 4.10627e+02 3.49373e+02 3.59703e+02 3.66991e+02 3.52414e+02
1.57504e+06 3.15000e+03 3.70667e+02 3.82564e+02 3.58769e+02 3.61020e+02 3.68156e+02 3.53884e+02
1.57568e+06 3.15100e+03 3.64667e+02 4.21777e+02 3.07557e+02 3.62343e+02 3.68848e+02 3.55838e+02
1.57632e+06 3.15200e+03 3.47667e+02 3.85792e+02 3.09541e+02 3.63546e+02 3.69056e+02 3.58037e+02
1.57696e+06 3.15300e+03 3.46333e+02 3.99608e+02 2.93058e+02 3.64543e+02 3.68913e+02 3.60173e+02
1.57760e+06 3.15500e+03 3.62333e+02 4.13103e+02 3.11564e+02 3.65285e+02 3.68714e+02 3.61855e+02
1.57824e+06 3.15600e+03 3.47333e+02 3.71449e+02 3.23218e+02 3.65752e+02 3.68945e+02 3.62559e+02
1.57888e+06 3.15700e+03 4.08333e+02 4.32016e+02 3.84650e+02 3.65956e+02 3.69870e+02 3.62043e+02
1.57952e+06 3.15900e+03 3.08000e+02 3.60921e+02 2.55079e+02 3.65924e+02 3.71171e+02 3.60678e+02
1.58016e+06 3.16000e+03 3.54667e+02 3.78906e+02 3.30427e+02 3.65687e+02 3.72485e+02 3.58889e+02
1.58080e+06 3.16100e+03 3.88333e+02 4.12338e+02 3.64329e+02 3.65280e+02 3.73568e+02 3.56993e+02
1.58144e+06 3.16200e+03 3.69000e+02 3.99430e+02 3.38570e+02 3.64749e+02 3.74254e+02 3.55244e+02
1.58208e+06 3.16400e+03 3.84667e+02 3.99303e+02 3.70030e+02 3.64139e+02 3.74464e+02 3.53814e+02
1.58272e+06 3.16500e+03 3.57667e+02 4.38814e+02 2.76519e+02 3.63478e+02 3.74195e+02 3.52761e+02
1.58336e+06 3.16600e+03 3.72667e+02 4.01526e+02 3.43807e+02 3.62772e+02 3.73488e+02 3.52056e+02
1.58400e+06 3.16800e+03 3.54333e+02 3.85278e+02 3.23389e+02 3.62038e+02 3.72415e+02 3.51662e+02
1.58464e+06 3.16900e+03 3.76333e+02 3.88147e+02 3.64520e+02 3.61329e+02 3.71089e+02 3.51569e+02
1.58528e+06 3.17000e+03 3.38333e+02 4.00217e+02 2.76450e+02 3.60747e+02 3.69673e+02 3.51820e+02
1.58592e+06 3.17100e+03 3.71333e+02 3.90695e+02 3.51971e+02 3.60409e+02 3.68323e+02 3.52495e+02
1.58656e+06 3.17300e+03 3.65667e+02 3.82327e+02 3.49007e+02 3.60406e+02 3.67145e+02 3.53668e+02
1.58720e+06 3.17400e+03 3.94000e+02 4.33858e+02 3.54142e+02 3.60765e+02 3.66178e+02 3.55352e+02
1.58784e+06 3.17500e+03 3.65000e+02 4.18988e+02 3.11012e+02 3.61437e+02 3.65426e+02 3.57448e+02
1.58848e+06 3.17600e+03 3.74333e+02 4.36249e+02 3.12418e+02 3.62319e+02 3.64913e+02 3.59725e+02
1.58912e+06 3.17800e+03 3.59333e+02 3.94945e+02 3.23721e+02 3.63297e+02 3.64900e+02 3.61694e+02
1.58976e+06 3.17900e+03 3.57333e+02 3.96203e+02 3.18463e+02 3.64287e+02 3.66184e+02 3.62389e+02
1.59040e+06 3.18000e+03 3.85667e+02 4.17960e+02 3.53373e+02 3.65254e+02 3.68355e+02 3.62152e+02
1.59104e+06 3.18200e+03 3.60333e+02 3.99715e+02 3.20952e+02 3.66203e+02 3.70661e+02 3.61745e+02
1.59168e+06 3.18300e+03 3.69333e+02 4.26496e+02 3.12171e+02 3.67157e+02 3.72865e+02 3.61449e+02
1.59232e+06 3.18400e+03 3.16333e+02 3.51777e+02 2.80890e+02 3.68128e+02 3.74846e+02 3.61410e+02
1.59296e+06 3.18500e+03 3.84333e+02 4.13377e+02 3.55289e+02 3.69111e+02 3.76538e+02 3.61683e+02
1.59360e+06 3.18700e+03 3.65000e+02 4.08151e+02 3.21849e+02 3.70088e+02 3.77925e+02 3.62252e+02
1.59424e+06 3.18800e+03 3.85000e+02 4.19651e+02 3.50349e+02 3.71039e+02 3.79016e+02 3.63062e+02
1.59488e+06 3.18900e+03 3.65667e+02 4.06249e+02 3.25085e+02 3.71925e+02 3.79803e+02 3.64047e+02
1.59552e+06 3.19100e+03 3.60667e+02 3.68075e+02 3.53258e+02 3.72684e+02 3.80245e+02 3.65122e+02
1.59616e+06 3.19200e+03 3.90667e+02 3.94348e+02 3.86985e+02 3.73237e+02 3.80313e+02 3.66162e+02
1.59680e+06 3.19300e+03 3.92667e+02 4.09024e+02 3.76310e+02 3.73522e+02 3.80044e+02 3.66999e+02
1.59744e+06 3.19400e+03 3.68667e+02 3.86449e+02 3.50884e+02 3.73513e+02 3.79577e+02 3.67449e+02
1.59808e+06 3.19600e+03 3.50333e+02 3.74129e+02 3.26538e+02 3.73234e+02 3.79112e+02 3.67356e+02
1.59872e+06 3.19700e+03 3.92000e+02 4.14730e+02 3.69270e+02 3.72746e+02 3.78806e+02 3.66686e+02
1.59936e+06 3.19800e+03 3.62667e+02 4.07924e+02 3.17409e+02 3.72142e+02 3.78676e+02 3.65608e+02
1.60000e+06 3.20000e+03 3.65333e+02 3.84136e+02 3.46530e+02 3.71530e+02 3.78654e+02 3.64406e+02
1.60064e+06 3.20100e+03 3.59667e+02 4.09375e+02 3.09959e+02 3.71010e+02 3.78678e+02 3.63342e+02
1.60128e+06 3.20200e+03 3.98333e+02 4.05876e+02 3.90791e+02 3.70649e+02 3.78712e+02 3.62586e+02
1.60192e+06 3.20300e+03 3.74000e+02 4.15158e+02 3.32842e+02 3.70469e+02 3.78711e+02 3.62227e+02
1.60256e+06 3.20500e+03 3.24333e+02 3.80668e+02 2.67999e+02 3.70435e+02 3.78600e+02 3.62271e+02
1.60320e+06 3.20600e+03 4.20667e+02 4.38784e+02 4.02550e+02 3.70475e+02 3.78302e+02 3.62649e+02
1.60384e+06 3.20700e+03 3.55667e+02 4.11070e+02 3.00263e+02 3.70506e+02 3.77771e+02 3.63242e+02
1.60448e+06 3.20800e+03 3.04333e+02 3.39265e+02 2.69402e+02 3.70476e+02 3.77009e+02 3.63944e+02
1.60512e+06 3.21000e+03 3.68333e+02 3.89378e+02 3.47288e+02 3.70382e+02 3.76045e+02 3.64719e+02
1.60576e+06 3.21100e+03 3.54667e+02 3.93244e+02 3.16089e+02 3.70261e+02 3.74914e+02 3.65608e+02
1.60640e+06 3.21200e+03 3.73667e+02 3.88280e+02 3.59053e+02 3.70161e+02 3.73649e+02 3.66673e+02
1.60704e+06 3.21400e+03 3.27000e+02 3.93488e+02 2.60512e+02 3.70095e+02 3.72281e+02 3.67908e+02
1.60768e+06 3.21500e+03 3.36667e+02 3.63516e+02 3.09817e+02 3.70013e+02 3.70841e+02 3.69186e+02
1.60832e+06 3.21600e+03 3.07333e+02 3.31227e+02 2.83440e+02 3.69822e+02 3.70295e+02 3.69349e+02
1.60896e+06 3.21700e+03 3.88333e+02 4.12030e+02 3.64636e+02 3.69428e+02 3.71013e+02 3.67843e+02
1.60960e+06 3.21900e+03 4.13000e+02 4.33050e+02 3.92950e+02 3.68779e+02 3.71231e+02 3.66328e+02
1.61024e+06 3.22000e+03 3.58000e+02 4.38813e+02 2.77187e+02 3.67869e+02 3.70960e+02 3.64778e+02
1.61088e+06 3.22100e+03 3.84667e+02 4.25868e+02 3.43465e+02 3.66716e+02 3.70312e+02 3.63120e+02
1.61152e+06 3.22300e+03 3.97667e+02 4.10219e+02 3.85115e+02 3.65350e+02 3.69426e+02 3.61274e+02
1.61216e+06 3.22400e+03 3.96667e+02 4.31118e+02 3.62215e+02 3.63838e+02 3.68427e+02 3.59249e+02
1.61280e+06 3.22500e+03 4.02333e+02 4.08352e+02 3.96315e+02 3.62302e+02 3.67392e+02 3.57212e+02
1.61344e+06 3.22600e+03 3.94667e+02 4.21002e+02 3.68331e+02 3.60918e+02 3.66372e+02 3.55465e+02
1.61408e+06 3.22800e+03 3.48333e+02 4.16384e+02 2.80283e+02 3.59879e+02 3.65440e+02 3.54318e+02
1.61472e+06 3.22900e+03 3.22333e+02 4.02093e+02 2.42574e+02 3.59355e+02 3.64733e+02 3.53977e+02
1.61536e+06 3.23000e+03 3.62000e+02 4.06212e+02 3.17788e+02 3.59467e+02 3.64442e+02 3.54493e+02
1.61600e+06 3.23200e+03 3.49000e+02 3.62880e+02 3.35120e+02 3.60274e+02 3.64732e+02 3.55817e+02
1.61664e+06 3.23300e+03 3.55000e+02 3.62257e+02 3.47743e+02 3.61753e+02 3.65616e+02 3.57890e+02
1.61728e+06 3.23400e+03 3.84000e+02 3.99578e+02 3.68422e+02 3.63779e+02 3.66909e+02 3.60649e+02
1.61792e+06 3.23500e+03 3.88667e+02 4.81770e+02 2.95563e+02 3.66122e+02 3.68305e+02 3.63939e+02
1.61856e+06 3.23700e+03 4.09667e+02 4.50010e+02 3.69324e+02 3.68485e+02 3.69666e+02 3.67303e+02
1.61920e+06 3.23800e+03 4.02000e+02 4.39532e+02 3.64468e+02 3.70572e+02 3.72134e+02 3.69009e+02
1.61984e+06 3.23900e+03 3.74333e+02 4.22785e+02 3.25882e+02 3.72156e+02 3.75434e+02 3.68879e+02
1.62048e+06 3.24000e+03 4.17333e+02 4.25347e+02 4.09319e+02 3.73135e+02 3.78419e+02 3.67850e+02
1.62112e+06 3.24200e+03 3.78000e+02 4.03153e+02 3.52847e+02 3.73541e+02 3.80891e+02 3.66191e+02
1.62176e+06 3.24300e+03 3.96000e+02 4.04981e+02 3.87019e+02 3.73533e+02 3.82915e+02 3.64150e+02
1.62240e+06 3.24400e+03 3.84333e+02 4.15748e+02 3.52919e+02 3.73342e+02 3.84679e+02 3.62005e+02
1.62304e+06 3.24600e+03 3.90667e+02 4.28476e+02 3.52857e+02 3.73217e+02 3.86388e+02 3.60046e+02
1.62368e+06 3.24700e+03 3.72667e+02 4.06037e+02 3.39297e+02 3.73356e+02 3.88167e+02 3.58544e+02
1.62432e+06 3.24800e+03 3.31667e+02 3.63419e+02 2.99914e+02 3.73870e+02 3.90025e+02 3.57714e+02
1.62496e+06 3.24900e+03 3.72000e+02 3.94226e+02 3.49774e+02 3.74775e+02 3.91885e+02 3.57665e+02
1.62560e+06 3.25100e+03 3.70000e+02 4.38736e+02 3.01264e+02 3.76012e+02 3.93650e+02 3.58374e+02
1.62624e+06 3.25200e+03 3.29667e+02 4.18527e+02 2.40806e+02 3.77471e+02 3.95246e+02 3.59696e+02
1.62688e+06 3.25300e+03 3.98000e+02 4.30321e+02 3.65679e+02 3.79008e+02 3.96622e+02 3.61394e+02
1.62752e+06 3.25500e+03 3.60667e+02 4.30511e+02 2.90822e+02 3.80442e+02 3.97715e+02 3.63169e+02
1.62816e+06 3.25600e+03 4.12000e+02 4.32607e+02 3.91393e+02 3.81575e+02 3.98452e+02 3.64699e+02
1.62880e+06 3.25700e+03 3.92000e+02 4.21978e+02 3.62022e+02 3.82219e+02 3.98775e+02 3.65663e+02
1.62944e+06 3.25800e+03 3.33667e+02 3.63559e+02 3.03774e+02 3.82236e+02 3.98676e+02 3.65796e+02
1.63008e+06 3.26000e+03 3.63000e+02 4.16541e+02 3.09459e+02 3.81581e+02 3.98204e+02 3.64958e+02
1.63072e+06 3.26100e+03 3.60333e+02 3.96318e+02 3.24349e+02 3.80313e+02 3.97428e+02 3.63198e+02
1.63136e+06 3.26200e+03 3.56667e+02 3.65697e+02 3.47636e+02 3.78595e+02 3.96430e+02 3.60760e+02
1.63200e+06 3.26400e+03 3.54333e+02 3.73952e+02 3.34715e+02 3.76649e+02 3.95298e+02 3.57999e+02
1.63264e+06 3.26500e+03 3.83333e+02 4.50986e+02 3.15681e+02 3.74682e+02 3.94103e+02 3.55262e+02
1.63328e+06 3.26600e+03 3.85000e+02 4.25274e+02 3.44726e+02 3.72837e+02 3.92852e+02 3.52821e+02
1.63392e+06 3.26700e+03 3.57333e+02 3.72789e+02 3.41877e+02 3.71165e+02 3.91465e+02 3.50864e+02
1.63456e+06 3.26900e+03 3.72000e+02 3.99289e+02 3.44711e+02 3.69639e+02 3.89786e+02 3.49492e+02
1.63520e+06 3.27000e+03 3.61000e+02 3.97175e+02 3.24825e+02 3.68190e+02 3.87651e+02 3.48728e+02
1.63584e+06 3.27100e+03 3.25667e+02 3.96774e+02 2.54560e+02 3.66763e+02 3.85001e+02 3.48524e+02
1.63648e+06 3.27200e+03 3.71000e+02 4.20071e+02 3.21929e+02 3.65360e+02 3.81947e+02 3.48774e+02
1.63712e+06 3.27400e+03 3.72667e+02 4.11631e+02 3.33702e+02 3.64060e+02 3.78790e+02 3.49329e+02
1.63776e+06 3.27500e+03 3.30000e+02 4.12430e+02 2.47570e+02 3.62980e+02 3.75942e+02 3.50018e+02
1.63840e+06 3.27600e+03 3.99000e+02 4.27994e+02 3.70006e+02 3.62226e+02 3.73782e+02 3.50671e+02
1.63904e+06 3.27800e+03 3.56333e+02 4.42280e+02 2.70386e+02 3.61843e+02 3.72486e+02 3.51200e+02
1.63968e+06 3.27900e+03 3.88667e+02 4.04798e+02 3.72535e+02 3.61804e+02 3.71959e+02 3.51649e+02
1.64032e+06 3.28000e+03 2.57667e+02 3.05222e+02 2.10111e+02 3.62037e+02 3.71935e+02 3.52139e+02
1.64096e+06 3.28100e+03 3.16000e+02 3.70449e+02 2.61551e+02 3.62454e+02 3.72167e+02 3.52742e+02
1.64160e+06 3.28300e+03 3.41000e+02 3.90173e+02 2.91827e+02 3.62987e+02 3.72575e+02 3.53400e+02
1.64224e+06 3.28400e+03 3.37667e+02 3.56890e+02 3.18443e+02 3.63592e+02 3.73267e+02 3.53917e+02
1.64288e+06 3.28500e+03 2.99333e+02 3.76129e+02 2.22538e+02 3.64215e+02 3.74364e+02 3.54066e+02
1.64352e+06 3.28700e+03 3.76000e+02 3.84832e+02 3.67168e+02 3.64749e+02 3.75764e+02 3.53734e+02
1.64416e+06 3.28800e+03 3.86000e+02 4.31891e+02 3.40109e+02 3.65029e+02 3.77098e+02 3.52959e+02
1.64480e+06 3.28900e+03 3.75000e+02 4.28722e+02 3.21278e+02 3.64878e+02 3.77922e+02 3.51833e+02
1.64544e+06 3.29000e+03 3.76667e+02 4.05996e+02 3.47337e+02 3.64164e+02 3.77881e+02 3.50447e+02
1.64608e+06 3.29200e+03 3.08000e+02 3.69552e+02 2.46448e+02 3.62859e+02 3.76803e+02 3.48915e+02
1.64672e+06 3.29300e+03 3.25000e+02 3.54132e+02 2.95868e+02 3.61070e+02 3.74730e+02 3.47410e+02
1.64736e+06 3.29400e+03 3.75667e+02 4.12692e+02 3.38641e+02 3.59035e+02 3.71920e+02 3.46150e+02
1.64800e+06 3.29600e+03 3.50333e+02 3.93818e+02 3.06849e+02 3.57064e+02 3.68790e+02 3.45337e+02
1.64864e+06 3.29700e+03 2.97000e+02 3.88786e+02 2.05214e+02 3.55446e+02 3.65810e+02 3.45082e+02
1.64928e+06 3.29800e+03 4.03333e+02 4.29465e+02 3.77201e+02 3.54358e+02 3.63368e+02 3.45348e+02
1.64992e+06 3.29900e+03 3.78667e+02 3.90564e+02 3.66769e+02 3.53818e+02 3.61677e+02 3.45959e+02
1.65056e+06 3.30100e+03 3.99333e+02 4.06467e+02 3.92200e+02 3.53715e+02 3.60771e+02 3.46658e+02
1.65120e+06 3.30200e+03 3.61000e+02 4.07504e+02 3.14496e+02 3.53859e+02 3.60537e+02 3.47181e+02
1.65184e+06 3.30300e+03 3.80000e+02 4.23841e+02 3.36159e+02 3.54064e+02 3.60806e+02 3.47322e+02
1.65248e+06 3.30400e+03 3.55333e+02 3.71173e+02 3.39494e+02 3.54198e+02 3.61430e+02 3.46966e+02
1.65312e+06 3.30600e+03 3.87333e+02 3.98479e+02 3.76188e+02 3.54226e+02 3.62296e+02 3.46155e+02
1.65376e+06 3.30700e+03 3.44333e+02 3.83537e+02 3.05130e+02 3.54201e+02 3.63304e+02 3.45098e+02
1.65440e+06 3.30800e+03 3.49333e+02 4.10616e+02 2.88051e+02 3.54233e+02 3.64366e+02 3.44100e+02
1.65504e+06 3.31000e+03 3.79000e+02 4.50559e+02 3.07441e+02 3.54432e+02 3.65414e+02 3.43451e+02
1.65568e+06 3.31100e+03 4.16667e+02 4.46803e+02 3.86530e+02 3.54856e+02 3.66378e+02 3.43334e+02
1.65632e+06 3.31200e+03 3.30333e+02 3.82181e+02 2.78485e+02 3.55488e+02 3.67186e+02 3.43791e+02
1.65696e+06 3.31300e+03 3.85000e+02 4.12580e+02 3.57420e+02 3.56250e+02 3.67754e+02 3.44747e+02
1.65760e+06 3.31500e+03 4.03667e+02 4.09903e+02 3.97431e+02 3.57035e+02 3.67999e+02 3.46070e+02
1.65824e+06 3.31600e+03 3.61333e+02 3.96645e+02 3.26022e+02 3.57756e+02 3.67853e+02 3.47659e+02
1.65888e+06 3.31700e+03 3.78333e+02 4.02846e+02 3.53820e+02 3.58387e+02 3.67275e+02 3.49499e+02
1.65952e+06 3.31900e+03 3.99667e+02 4.34789e+02 3.64545e+02 3.58960e+02 3.66277e+02 3.51642e+02
1.66016e+06 3.32000e+03 3.63333e+02 4.00592e+02 3.26074e+02 3.59548e+02 3.64967e+02 3.54129e+02
1.66080e+06 3.32100e+03 3.41667e+02 3.84843e+02 2.98490e+02 3.60241e+02 3.63637e+02 3.56845e+02
1.66144e+06 3.32200e+03 3.70667e+02 4.16218e+02 3.25116e+02 3.61119e+02 3.63267e+02 3.58971e+02
1.66208e+06 3.32400e+03 3.94000e+02 4.38922e+02 3.49078e+02 3.62240e+02 3.65488e+02 3.58992e+02
1.66272e+06 3.32500e+03 4.20667e+02 4.68516e+02 3.72817e+02 3.63635e+02 3.68872e+02 3.58398e+02
1.66336e+06 3.32600e+03 3.92667e+02 4.27089e+02 3.58244e+02 3.65286e+02 3.72334e+02 3.58238e+02
1.66400e+06 3.32800e+03 3.55000e+02 4.20823e+02 2.89177e+02 3.67116e+02 3.75477e+02 3.58755e+02
1.66464e+06 3.32900e+03 3.93000e+02 4.37639e+02 3.48361e+02 3.69016e+02 3.78063e+02 3.59969e+02
1.66528e+06 3.33000e+03 3.80000e+02 4.05311e+02 3.54689e+02 3.70888e+02 3.80005e+02 3.61771e+02
1.66592e+06 3.33100e+03 3.76667e+02 4.00462e+02 3.52871e+02 3.72686e+02 3.81390e+02 3.63983e+02
1.66656e+06 3.33300e+03 3.55000e+02 4.02686e+02 3.07314e+02 3.74406e+02 3.82407e+02 3.66404e+02
1.66720e+06 3.33400e+03 4.12333e+02 4.18675e+02 4.05991e+02 3.76052e+02 3.83260e+02 3.68844e+02
1.66784e+06 3.33500e+03 4.02333e+02 4.35843e+02 3.68824e+02 3.77610e+02 3.84090e+02 3.71131e+02
1.66848e+06 3.33600e+03 3.80667e+02 4.32367e+02 3.28967e+02 3.79036e+02 3.84955e+02 3.73117e+02
1.66912e+06 3.33800e+03 3.67333e+02 4.25673e+02 3.08993e+02 3.80265e+02 3.85835e+02 3.74695e+02
1.66976e+06 3.33900e+03 4.04333e+02 4.31071e+02 3.77596e+02 3.81241e+02 3.86664e+02 3.75817e+02
1.67040e+06 3.34000e+03 3.33000e+02 4.22803e+02 2.43197e+02 3.81939e+02 3.87373e+02 3.76505e+02
1.67104e+06 3.34200e+03 4.13667e+02 4.34068e+02 3.93265e+02 3.82376e+02 3.87900e+02 3.76852e+02
1.67168e+06 3.34300e+03 3.64333e+02 3.93135e+02 3.35531e+02 3.82583e+02 3.88186e+02 3.76979e+02
1.67232e+06 3.34400e+03 3.88667e+02 4.14297e+02 3.63037e+02 3.82581e+02 3.88196e+02 3.76966e+02
1.67296e+06 3.34500e+03 3.16667e+02 3.21381e+02 3.11953e+02 3.82371e+02 3.87975e+02 3.76766e+02
1.67360e+06 3.34700e+03 3.73667e+02 4.27767e+02 3.19566e+02 3.81944e+02 3.87746e+02 3.76141e+02
1.67424e+06 3.34800e+03 3.82667e+02 4.32267e+02 3.33066e+02 3.81304e+02 3.87860e+02 3.74748e+02
1.67488e+06 3.34900e+03 3.84333e+02 3.99307e+02 3.69359e+02 3.80489e+02 3.88518e+02 3.72459e+02
1.67552e+06 3.35100e+03 3.75667e+02 4.24767e+02 3.26566e+02 3.79552e+02 3.89591e+02 3.69512e+02
1.67616e+06 3.35200e+03 3.93000e+02 3.95944e+02 3.90056e+02 3.78551e+02 3.90783e+02 3.66319e+02
1.67680e+06 3.35300e+03 4.10333e+02 4.62502e+02 3.58165e+02 3.77540e+02 3.91812e+02 3.63268e+02
1.67744e+06 3.35400e+03 4.09000e+02 4.50737e+02 3.67263e+02 3.76573e+02 3.92499e+02 3.60647e+02
1.67808e+06 3.35600e+03 3.88667e+02 4.17492e+02 3.59842e+02 3.75701e+02 3.92786e+02 3.58616e+02
1.67872e+06 3.35700e+03 3.83333e+02 4.10736e+02 3.55931e+02 3.74977e+02 3.92725e+02 3.57229e+02
1.67936e+06 3.35800e+03 3.79667e+02 4.45971e+02 3.13363e+02 3.74457e+02 3.92454e+02 3.56460e+02
1.68000e+06 3.36000e+03 3.47333e+02 3.82569e+02 3.12098e+02 3.74212e+02 3.92176e+02 3.56248e+02
1.68064e+06 3.36100e+03 3.56333e+02 3.68617e+02 3.44050e+02 3.74312e+02 3.92081e+02 3.56544e+02
1.68128e+06 3.36200e+03 3.92000e+02 4.19580e+02 3.64420e+02 3.74811e+02 3.92273e+02 3.57350e+02
1.68192e+06 3.36300e+03 3.39333e+02 3.84972e+02 2.93695e+02 3.75710e+02 3.92714e+02 3.58707e+02
1.68256e+06 3.36500e+03 3.98333e+02 4.43176e+02 3.53490e+02 3.76949e+02 3.93277e+02 3.60621e+02
1.68320e+06 3.36600e+03 3.72000e+02 3.97140e+02 3.46860e+02 3.78403e+02 3.93802e+02 3.63005e+02
1.68384e+06 3.36700e+03 4.02667e+02 4.12544e+02 3.92790e+02 3.79896e+02 3.94136e+02 3.65656e+02
1.68448e+06 3.36800e+03 3.71333e+02 4.20135e+02 3.22532e+02 3.81217e+02 3.94125e+02 3.68310e+02
1.68512e+06 3.37000e+03 3.53000e+02 3.88052e+02 3.17948e+02 3.82152e+02 3.93605e+02 3.70700e+02
1.68576e+06 3.37100e+03 3.67333e+02 4.06968e+02 3.27699e+02 3.82529e+02 3.92421e+02 3.72636e+02
1.68640e+06 3.37200e+03 3.64667e+02 4.29321e+02 3.00012e+02 3.82270e+02 3.90488e+02 3.74053e+02
1.68704e+06 3.37400e+03 3.90667e+02 4.15234e+02 3.66099e+02 3.81425e+02 3.87853e+02 3.74998e+02
1.68768e+06 3.37500e+03 4.28000e+02 4.49970e+02 4.06030e+02 3.80145e+02 3.84717e+02 3.75573e+02
1.68832e+06 3.37600e+03 3.90333e+02 4.05151e+02 3.75516e+02 3.78625e+02 3.81394e+02 3.75856e+02
1.68896e+06 3.37700e+03 3.92333e+02 4.06671e+02 3.77996e+02 3.77049e+02 3.78332e+02 3.75766e+02
1.68960e+06 3.37900e+03 3.80667e+02 3.92223e+02 3.69110e+02 3.75559e+02 3.76755e+02 3.74362e+02
1.69024e+06 3.38000e+03 4.06667e+02 4.15321e+02 3.98013e+02 3.74268e+02 3.76475e+02 3.72061e+02
1.69088e+06 3.38100e+03 4.18333e+02 4.34547e+02 4.02119e+02 3.73284e+02 3.76421e+02 3.70147e+02
1.69152e+06 3.38300e+03 3.37333e+02 3.65527e+02 3.09140e+02 3.72704e+02 3.76526e+02 3.68882e+02
1.69216e+06 3.38400e+03 3.76333e+02 4.07791e+02 3.44876e+02 3.72588e+02 3.76804e+02 3.68371e+02
1.69280e+06 3.38500e+03 3.21667e+02 3.42743e+02 3.00590e+02 3.72931e+02 3.77201e+02 3.68661e+02
1.69344e+06 3.38600e+03 3.46333e+02 3.89610e+02 3.03056e+02 3.73679e+02 3.77621e+02 3.69737e+02
1.69408e+06 3.38800e+03 3.79000e+02 3.79816e+02 3.78184e+02 3.74733e+02 3.77990e+02 3.71477e+02
1.69472e+06 3.38900e+03 3.35000e+02 3.67537e+02 3.02463e+02 3.75959e+02 3.78291e+02 3.73626e+02
1.69536e+06 3.39000e+03 3.75000e+02 4.33401e+02 3.16599e+02 3.77176e+02 3.78538e+02 3.75815e+02
1.69600e+06 3.39200e+03 4.16333e+02 4.40559e+02 3.92108e+02 3.78168e+02 3.78755e+02 3.77581e+02
1.69664e+06 3.39300e+03 3.98000e+02 4.24470e+02 3.71530e+02 3.78711e+02 3.79017e+02 3.78405e+02
1.69728e+06 3.39400e+03 3.39667e+02 3.82789e+02 2.96544e+02 3.78628e+02 3.78913e+02 3.78342e+02
1.69792e+06 3.39500e+03 3.51333e+02 3.98382e+02 3.04285e+02 3.77841e+02 3.78380e+02 3.77301e+02
1.69856e+06 3.39700e+03 3.35333e+02 3.47991e+02 3.22675e+02 3.76408e+02 3.77820e+02 3.74997e+02
1.69920e+06 3.39800e+03 3.75667e+02 4.19273e+02 3.32060e+02 3.74528e+02 3.77185e+02 3.71870e+02
1.69984e+06 3.39900e+03 3.88000e+02 4.10993e+02 3.65007e+02 3.72484e+02 3.76626e+02 3.68343e+02
1.70048e+06 3.40000e+03 3.57000e+02 4.30544e+02 2.83456e+02 3.70559e+02 3.76328e+02 3.64790e+02
1.70112e+06 3.40200e+03 3.68333e+02 4.38478e+02 2.98189e+02 3.68929e+02 3.76370e+02 3.61488e+02
1.70176e+06 3.40300e+03 4.17000e+02 4.43920e+02 3.90080e+02 3.67634e+02 3.76649e+02 3.58618e+02
1.70240e+06 3.40400e+03 4.18667e+02 4.27623e+02 4.09710e+02 3.66605e+02 3.76917e+02 3.56293e+02
1.70304e+06 3.40600e+03 3.58000e+02 3.70028e+02 3.45972e+02 3.65736e+02 3.76909e+02 3.54563e+02
1.70368e+06 3.40700e+03 4.29000e+02 4.50401e+02 4.07599e+02 3.64939e+02 3.76471e+02 3.53408e+02
1.70432e+06 3.40800e+03 4.12000e+02 4.41029e+02 3.82971e+02 3.64185e+02 3.75637e+02 3.52733e+02
1.70496e+06 3.40900e+03 3.68000e+02 3.80083e+02 3.55917e+02 3.63524e+02 3.74629e+02 3.52418e+02
1.70560e+06 3.41100e+03 4.10667e+02 4.24957e+02 3.96376e+02 3.63079e+02 3.73771e+02 3.52387e+02
1.70624e+06 3.41200e+03 3.84000e+02 4.03201e+02 3.64799e+02 3.63004e+02 3.73359e+02 3.52648e+02
1.70688e+06 3.41300e+03 3.82000e+02 4.20635e+02 3.43365e+02 3.63438e+02 3.73564e+02 3.53311e+02
1.70752e+06 3.41500e+03 3.63000e+02 3.98052e+02 3.27948e+02 3.64467e+02 3.74404e+02 3.54530e+02
1.70816e+06 3.41600e+03 3.46000e+02 3.67924e+02 3.24076e+02 3.66107e+02 3.75794e+02 3.56420e+02
1.70880e+06 3.41700e+03 3.96000e+02 4.10514e+02 3.81486e+02 3.68296e+02 3.77608e+02 3.58984e+02
1.70944e+06 3.41800e+03 3.44667e+02 4.31217e+02 2.58117e+02 3.70901e+02 3.79708e+02 3.62094e+02
1.71008e+06 3.42000e+03 3.60667e+02 4.69332e+02 2.52001e+02 3.73716e+02 3.81938e+02 3.65494e+02
1.71072e+06 3.42100e+03 3.66000e+02 4.57400e+02 2.74600e+02 3.76488e+02 3.84113e+02 3.68863e+02
1.71136e+06 3.42200e+03 3.03000e+02 3.54426e+02 2.51574e+02 3.78940e+02 3.86005e+02 3.71874e+02
1.71200e+06 3.42400e+03 4.05000e+02 4.33249e+02 3.76751e+02 3.80834e+02 3.87389e+02 3.74280e+02
1.71264e+06 3.42500e+03 3.75667e+02 4.35334e+02 3.15999e+02 3.82017e+02 3.88077e+02 3.75958e+02
1.71328e+06 3.42600e+03 3.32667e+02 3.55780e+02 3.09553e+02 3.82433e+02 3.87947e+02 3.76920e+02
1.71392e+06 3.42700e+03 3.29667e+02 4.35674e+02 2.23659e+02 3.82114e+02 3.86969e+02 3.77260e+02
1.71456e+06 3.42900e+03 4.06667e+02 4.41089e+02 3.72244e+02 3.81166e+02 3.85342e+02 3.76990e+02
1.71520e+06 3.43000e+03 3.66667e+02 4.39926e+02 2.93408e+02 3.79754e+02 3.83785e+02 3.75722e+02
1.71584e+06 3.43100e+03 3.78333e+02 4.45313e+02 3.11354e+02 3.78072e+02 3.83210e+02 3.72934e+02
1.71648e+06 3.43200e+03 3.72333e+02 3.84370e+02 3.60296e+02 3.76288e+02 3.83506e+02 3.69070e+02
1.71712e+06 3.43400e+03 4.09333e+02 4.63001e+02 3.55666e+02 3.74486e+02 3.84003e+02 3.64969e+02
1.71776e+06 3.43500e+03 3.71333e+02 3.90313e+02 3.52354e+02 3.72679e+02 3.84164e+02 3.61195e+02
1.71840e+06 3.43600e+03 3.73333e+02 3.92488e+02 3.54179e+02 3.70854e+02 3.83701e+02 3.58006e+02
1.71904e+06 3.43800e+03 3.77333e+02 4.37695e+02 3.16971e+02 3.69027e+02 3.82628e+02 3.55426e+02
1.71968e+06 3.43900e+03 3.81333e+02 3.93590e+02 3.69077e+02 3.67262e+02 3.81217e+02 3.53307e+02
1.72032e+06 3.44000e+03 3.74667e+02 3.93593e+02 3.55740e+02 3.65659e+02 3.79889e+02 3.51429e+02
1.72096e+06 3.44100e+03 3.84000e+02 4.16873e+02 3.51127e+02 3.64334e+02 3.79043e+02 3.49625e+02
1.72160e+06 3.44300e+03 3.70000e+02 4.02383e+02 3.37617e+02 3.63391e+02 3.78886e+02 3.47895e+02
1.72224e+06 3.44400e+03 3.56333e+02 4.01012e+02 3.11654e+02 3.62903e+02 3.79375e+02 3.46432e+02
1.72288e+06 3.44500e+03 3.16333e+02 4.01070e+02 2.31597e+02 3.62900e+02 3.80276e+02 3.45523e+02
1.72352e+06 3.44700e+03 3.33667e+02 4.27650e+02 2.39683e+02 3.63360e+02 3.81307e+02 3.45413e+02
1.72416e+06 3.44800e+03 3.98333e+02 4.16887e+02 3.79780e+02 3.64224e+02 3.82237e+02 3.46211e+02
1.72480e+06 3.44900e+03 4.01667e+02 4.29742e+02 3.73591e+02 3.65384e+02 3.82922e+02 3.47846e+02
1.72544e+06 3.45000e+03 3.56000e+02 3.96653e+02 3.15347e+02 3.66685e+02 3.83309e+02 3.50061e+02
1.72608e+06 3.45200e+03 4.13000e+02 4.32816e+02 3.93184e+02 3.67930e+02 3.83417e+02 3.52444e+02
1.72672e+06 3.45300e+03 3.48000e+02 4.12161e+02 2.83839e+02 3.68922e+02 3.83316e+02 3.54529e+02
1.72736e+06 3.45400e+03 3.33000e+02 3.72632e+02 2.93368e+02 3.69521e+02 3.83092e+02 3.55950e+02
1.72800e+06 3.45600e+03 3.97667e+02 4.17353e+02 3.77980e+02 3.69690e+02 3.82840e+02 3.56540e+02
1.72864e+06 3.45700e+03 3.69667e+02 3.99436e+02 3.39897e+02 3.69494e+02 3.82648e+02 3.56339e+02
1.72928e+06 3.45800e+03 3.04667e+02 3.29166e+02 2.80167e+02 3.69058e+02 3.82602e+02 3.55514e+02
1.72992e+06 3.45900e+03 4.00667e+02 4.07465e+02 3.93868e+02 3.68516e+02 3.82734e+02 3.54299e+02
1.73056e+06 3.46100e+03 3.56667e+02 4.01584e+02 3.11749e+02 3.67971e+02 3.82982e+02 3.52960e+02
1.73120e+06 3.46200e+03 3.68667e+02 3.99308e+02 3.38025e+02 3.67482e+02 3.83206e+02 3.51758e+02
1.73184e+06 3.46300e+03 3.47000e+02 3.82693e+02 3.11307e+02 3.67070e+02 3.83243e+02 3.50897e+02
1.73248e+06 3.46400e+03 3.52000e+02 4.28372e+02 2.75628e+02 3.66730e+02 3.82968e+02 3.50492e+02
1.73312e+06 3.46600e+03 3.63000e+02 3.97322e+02 3.28678e+02 3.66452e+02 3.82346e+02 3.50557e+02
1.73376e+06 3.46700e+03 3.52667e+02 3.89602e+02 3.15731e+02 3.66227e+02 3.81439e+02 3.51015e+02
1.73440e+06 3.46800e+03 3.70333e+02 3.87583e+02 3.53084e+02 3.66052e+02 3.80359e+02 3.51745e+02
1.73504e+06 3.47000e+03 3.81667e+02 3.98644e+02 3.64690e+02 3.65913e+02 3.79192e+02 3.52635e+02
1.73568e+06 3.47100e+03 3.88000e+02 4.18692e+02 3.57308e+02 3.65781e+02 3.77929e+02 3.53633e+02
1.73632e+06 3.47200e+03 4.25000e+02 4.37675e+02 4.12325e+02 3.65619e+02 3.76488e+02 3.54749e+02
1.73696e+06 3.47300e+03 3.88000e+02 3.96524e+02 3.79476e+02 3.65396e+02 3.74816e+02 3.55976e+02
1.73760e+06 3.47500e+03 3.89000e+02 4.03514e+02 3.74486e+02 3.65108e+02 3.72992e+02 3.57224e+02
1.73824e+06 3.47600e+03 3.90000e+02 3.96481e+02 3.83519e+02 3.64789e+02 3.71272e+02 3.58307e+02
1.73888e+06 3.47700e+03 3.64333e+02 4.19041e+02 3.09626e+02 3.64529e+02 3.70038e+02 3.59021e+02
1.73952e+06 3.47900e+03 3.34667e+02 3.53076e+02 3.16258e+02 3.64470e+02 3.69583e+02 3.59356e+02
1.74016e+06 3.48000e+03 3.62667e+02 4.18502e+02 3.06832e+02 3.64774e+02 3.69872e+02 3.59676e+02
1.74080e+06 3.48100e+03 3.55333e+02 3.91410e+02 3.19256e+02 3.65578e+02 3.70665e+02 3.60490e+02
1.74144e+06 3.48200e+03 3.62667e+02 3.73005e+02 3.52328e+02 3.66926e+02 3.71767e+02 3.62085e+02
1.74208e+06 3.48400e+03 4.06000e+02 4.33653e+02 3.78347e+02 3.68729e+02 3.73074e+02 3.64384e+02
1.74272e+06 3.48500e+03 3.61667e+02 3.90699e+02 3.32634e+02 3.70757e+02 3.74608e+02 3.66906e+02
1.74336e+06 3.48600e+03 3.66333e+02 3.93183e+02 3.39484e+02 3.72691e+02 3.76555e+02 3.68827e+02
1.74400e+06 3.48800e+03 3.39000e+02 4.10796e+02 2.67204e+02 3.74222e+02 3.78926e+02 3.69518e+02
1.74464e+06 3.48900e+03 3.75333e+02 4.00924e+02 3.49743e+02 3.75141e+02 3.81275e+02 3.69007e+02
1.74528e+06 3.49000e+03 4.05000e+02 4.32905e+02 3.77095e+02 3.75392e+02 3.83170e+02 3.67614e+02
1.74592e+06 3.49100e+03 3.94000e+02 4.15229e+02 3.72771e+02 3.75067e+02 3.84427e+02 3.65707e+02
1.74656e+06 3.49300e+03 3.92000e+02 3.93414e+02 3.90586e+02 3.74346e+02 3.85016e+02 3.63676e+02
1.74720e+06 3.49400e+03 3.42667e+02 3.80476e+02 3.04857e+02 3.73431e+02 3.84985e+02 3.61877e+02
1.74784e+06 3.49500e+03 3.10333e+02 3.44987e+02 2.75679e+02 3.72498e+02 3.84446e+02 3.60549e+02
1.74848e+06 3.49600e+03 4.05000e+02 4.33717e+02 3.76283e+02 3.71692e+02 3.83586e+02 3.59798e+02
1.74912e+06 3.49800e+03 3.94667e+02 4.05005e+02 3.84328e+02 3.71139e+02 3.82650e+02 3.59628e+02
1.74976e+06 3.49900e+03 3.31667e+02 3.46394e+02 3.16940e+02 3.70928e+02 3.81866e+02 3.59989e+02
1.75040e+06 3.50000e+03 3.61333e+02 3.73370e+02 3.49296e+02 3.71075e+02 3.81338e+02 3.60812e+02
1.75104e+06 3.50200e+03 3.18667e+02 3.47260e+02 2.90074e+02 3.71514e+02 3.81004e+02 3.62024e+02
1.75168e+06 3.50300e+03 3.65667e+02 3.85268e+02 3.46065e+02 3.72119e+02 3.80682e+02 3.63556e+02
1.75232e+06 3.50400e+03 4.01333e+02 4.45434e+02 3.57232e+02 3.72752e+02 3.80168e+02 3.65335e+02
1.75296e+06 3.50500e+03 3.44333e+02 4.12848e+02 2.75819e+02 3.73291e+02 3.79325e+02 3.67257e+02
1.75360e+06 3.50700e+03 3.67667e+02 4.12636e+02 3.22698e+02 3.73643e+02 3.78108e+02 3.69177e+02
1.75424e+06 3.50800e+03 4.19667e+02 4.22291e+02 4.17042e+02 3.73741e+02 3.76567e+02 3.70916e+02
1.75488e+06 3.50900e+03 3.35000e+02 4.13604e+02 2.56396e+02 3.73550e+02 3.74844e+02 3.72256e+02
1.75552e+06 3.51100e+03 3.52667e+02 4.01502e+02 3.03831e+02 3.73069e+02 3.73707e+02 3.72430e+02
1.75616e+06 3.51200e+03 4.03000e+02 4.09481e+02 3.96519e+02 3.72327e+02 3.73894e+02 3.70760e+02
1.75680e+06 3.51300e+03 3.79667e+02 4.09132e+02 3.50201e+02 3.71384e+02 3.73856e+02 3.68912e+02
1.75744e+06 3.51400e+03 3.81667e+02 3.90473e+02 3.72860e+02 3.70332e+02 3.73573e+02 3.67091e+02
1.75808e+06 3.51600e+03 3.23667e+02 3.42399e+02 3.04935e+02 3.69290e+02 3.73251e+02 3.65329e+02
1.75872e+06 3.51700e+03 3.64000e+02 4.56891e+02 2.71109e+02 3.68384e+02 3.73092e+02 3.63677e+02
1.75936e+06 3.51800e+03 3.22333e+02 3.78436e+02 2.66230e+02 3.67736e+02 3.73237e+02 3.62235e+02
1.76000e+06 3.52000e+03 3.87667e+02 4.02189e+02 3.73145e+02 3.67440e+02 3.73761e+02 3.61119e+02
1.76064e+06 3.52100e+03 4.14333e+02 4.30257e+02 3.98410e+02 3.67542e+02 3.74669e+02 3.60416e+02
1.76128e+06 3.52200e+03 4.13333e+02 4.20278e+02 4.06389e+02 3.68019e+02 3.75888e+02 3.60150e+02
1.76192e+06 3.52300e+03 3.79667e+02 3.91281e+02 3.68052e+02 3.68762e+02 3.77219e+02 3.60305e+02
1.76256e+06 3.52500e+03 4.21333e+02 4.52245e+02 3.90421e+02 3.69613e+02 3.78359e+02 3.60867e+02
1.76320e+06 3.52600e+03 3.96667e+02 4.27751e+02 3.65583e+02 3.70431e+02 3.79015e+02 3.61847e+02
1.76384e+06 3.52700e+03 4.14333e+02 4.43101e+02 3.85566e+02 3.71157e+02 3.79071e+02 3.63243e+02
1.76448e+06 3.52800e+03 3.96667e+02 4.10091e+02 3.83242e+02 3.71836e+02 3.78727e+02 3.64946e+02
1.76512e+06 3.53000e+03 3.74333e+02 4.12911e+02 3.35756e+02 3.72590e+02 3.78546e+02 3.66635e+02
1.76576e+06 3.53100e+03 3.66000e+02 4.44575e+02 2.87425e+02 3.73566e+02 3.79349e+02 3.67783e+02
1.76640e+06 3.53200e+03 3.16000e+02 3.40536e+02 2.91464e+02 3.74887e+02 3.81589e+02 3.68184e+02
1.76704e+06 3.53400e+03 4.06667e+02 4.18480e+02 3.94853e+02 3.76605e+02 3.84932e+02 3.68279e+02
1.76768e+06 3.53500e+03 3.84000e+02 4.13200e+02 3.54800e+02 3.78681e+02 3.88829e+02 3.68534e+02
1.76832e+06 3.53600e+03 3.96333e+02 4.14450e+02 3.78216e+02 3.80964e+02 3.92827e+02 3.69101e+02
1.76896e+06 3.53700e+03 3.78000e+02 4.29749e+02 3.26251e+02 3.83216e+02 3.96551e+02 3.69881e+02
1.76960e+06 3.53900e+03 3.98667e+02 4.40255e+02 3.57079e+02 3.85168e+02 3.99673e+02 3.70663e+02
1.77024e+06 3.54000e+03 3.67333e+02 3.88011e+02 3.46656e+02 3.86609e+02 4.01961e+02 3.71256e+02
1.77088e+06 3.54100e+03 3.87667e+02 4.19419e+02 3.55914e+02 3.87445e+02 4.03329e+02 3.71562e+02
1.77152e+06 3.54300e+03 3.52000e+02 3.73463e+02 3.30537e+02 3.87717e+02 4.03855e+02 3.71579e+02
1.77216e+06 3.54400e+03 3.44667e+02 3.63292e+02 3.26042e+02 3.87567e+02 4.03771e+02 3.71362e+02
1.77280e+06 3.54500e+03 4.02333e+02 4.06830e+02 3.97836e+02 3.87179e+02 4.03379e+02 3.70979e+02
1.77344e+06 3.54600e+03 4.20000e+02 4.39647e+02 4.00353e+02 3.86728e+02 4.02965e+02 3.70491e+02
1.77408e+06 3.54800e+03 3.34667e+02 4.15092e+02 2.54241e+02 3.86327e+02 4.02707e+02 3.69948e+02
1.77472e+06 3.54900e+03 3.69333e+02 3.89104e+02 3.49562e+02 3.86012e+02 4.02636e+02 3.69388e+02
1.77536e+06 3.55000e+03 3.45667e+02 4.04773e+02 2.86560e+02 3.85748e+02 4.02651e+02 3.68845e+02
1.77600e+06 3.55200e+03 3.97000e+02 4.24276e+02 3.69724e+02 3.85474e+02 4.02581e+02 3.68367e+02
1.77664e+06 3.55300e+03 4.01667e+02 4.30814e+02 3.72520e+02 3.85138e+02 4.02280e+02 3.67996e+02
1.77728e+06 3.55400e+03 3.43000e+02 3.62026e+02 3.23974e+02 3.84703e+02 4.01685e+02 3.67721e+02
1.77792e+06 3.55500e+03 3.81333e+02 3.98641e+02 3.64026e+02 3.84137e+02 4.00830e+02 3.67444e+02
1.77856e+06 3.55700e+03 3.65333e+02 3.97191e+02 3.33476e+02 3.83424e+02 3.99825e+02 3.67022e+02
1.77920e+06 3.55800e+03 3.48000e+02 3.79633e+02 3.16367e+02 3.82581e+02 3.98823e+02 3.66339e+02
1.77984e+06 3.55900e+03 3.93333e+02 4.02327e+02 3.84340e+02 3.81672e+02 3.97972e+02 3.65372e+02
1.78048e+06 3.56000e+03 3.92333e+02 4.37679e+02 3.46988e+02 3.80780e+02 3.97355e+02 3.64205e+02
1.78112e+06 3.56200e+03 3.83000e+02 4.06537e+02 3.59463e+02 3.79977e+02 3.96963e+02 3.62990e+02
1.78176e+06 3.56300e+03 3.47667e+02 4.05875e+02 2.89458e+02 3.79295e+02 3.96688e+02 3.61903e+02
1.78240e+06 3.56400e+03 4.09333e+02 4.52818e+02 3.65849e+02 3.78728e+02 3.96350e+02 3.61106e+02
1.78304e+06 3.56600e+03 4.02667e+02 4.51971e+02 3.53363e+02 3.78253e+02 3.95788e+02 3.60717e+02
1.78368e+06 3.56700e+03 4.18000e+02 4.36184e+02 3.99816e+02 3.77863e+02 3.94933e+02 3.60792e+02
1.78432e+06 3.56800e+03 3.99667e+02 4.29581e+02 3.69752e+02 3.77574e+02 3.93847e+02 3.61301e+02
1.78496e+06 3.56900e+03 3.61667e+02 3.67849e+02 3.55484e+02 3.77421e+02 3.92701e+02 3.62141e+02
1.78560e+06 3.57100e+03 2.94000e+02 2.99354e+02 2.88646e+02 3.77440e+02 3.91734e+02 3.63145e+02
1.78624e+06 3.57200e+03 4.12333e+02 4.36030e+02 3.88636e+02 3.77675e+02 3.91220e+02 3.64130e+02
1.78688e+06 3.57300e+03 3.43000e+02 3.62816e+02 3.23184e+02 3.78170e+02 3.91397e+02 3.64942e+02
1.78752e+06 3.57500e+03 3.81333e+02 4.13316e+02 3.49351e+02 3.78948e+02 3.92376e+02 3.65520e+02
1.78816e+06 3.57600e+03 3.20000e+02 3.64863e+02 2.75137e+02 3.79976e+02 3.94061e+02 3.65891e+02
1.78880e+06 3.57700e+03 3.95333e+02 4.26202e+02 3.64464e+02 3.81138e+02 3.96165e+02 3.66112e+02
1.78944e+06 3.57800e+03 4.11333e+02 4.31405e+02 3.91261e+02 3.82251e+02 3.98271e+02 3.66230e+02
1.79008e+06 3.58000e+03 3.50000e+02 3.95702e+02 3.04298e+02 3.83103e+02 3.99930e+02 3.66276e+02
1.79072e+06 3.58100e+03 4.06667e+02 4.42642e+02 3.70691e+02 3.83515e+02 4.00743e+02 3.66287e+02
1.79136e+06 3.58200e+03 4.05667e+02 4.21209e+02 3.90125e+02 3.83380e+02 4.00458e+02 3.66302e+02
1.79200e+06 3.58400e+03 3.66000e+02 3.85096e+02 3.46904e+02 3.82701e+02 3.99041e+02 3.66360e+02
1.79264e+06 3.58500e+03 3.26667e+02 3.76555e+02 2.76778e+02 3.81595e+02 3.96688e+02 3.66501e+02
1.79328e+06 3.58600e+03 4.08000e+02 4.21064e+02 3.94936e+02 3.80262e+02 3.93771e+02 3.66754e+02
1.79392e+06 3.58700e+03 3.82667e+02 4.25127e+02 3.40206e+02 3.78935e+02 3.90764e+02 3.67105e+02
1.79456e+06 3.58900e+03 4.13333e+02 4.30890e+02 3.95777e+02 3.77816e+02 3.88152e+02 3.67481e+02
1.79520e+06 3.59000e+03 3.90667e+02 4.25426e+02 3.55907e+02 3.77028e+02 3.86283e+02 3.67773e+02
1.79584e+06 3.59100e+03 3.68333e+02 4.24383e+02 3.12284e+02 3.76587e+02 3.85234e+02 3.67940e+02
1.79648e+06 3.59200e+03 3.61000e+02 4.15522e+02 3.06478e+02 3.76432e+02 3.84800e+02 3.68064e+02
1.79712e+06 3.59400e+03 3.89000e+02 4.35847e+02 3.42153e+02 3.76479e+02 3.84696e+02 3.68262e+02
1.79776e+06 3.59500e+03 3.88667e+02 4.41841e+02 3.35492e+02 3.76673e+02 3.84765e+02 3.68581e+02
1.79840e+06 3.59600e+03 3.74000e+02 4.11665e+02 3.36335e+02 3.76998e+02 3.85027e+02 3.68969e+02
1.79904e+06 3.59800e+03 3.56333e+02 4.01184e+02 3.11483e+02 3.77454e+02 3.85601e+02 3.69308e+02
1.79968e+06 3.59900e+03 4.39000e+02 4.51832e+02 4.26168e+02 3.78032e+02 3.86602e+02 3.69463e+02
1.80032e+06 3.60000e+03 3.90333e+02 4.20103e+02 3.60564e+02 3.78706e+02 3.88067e+02 3.69344e+02
1.80096e+06 3.60100e+03 3.59333e+02 4.39001e+02 2.79666e+02 3.79433e+02 3.89932e+02 3.68934e+02
1.80160e+06 3.60300e+03 3.94333e+02 4.26086e+02 3.62581e+02 3.80170e+02 3.92058e+02 3.68282e+02
1.80224e+06 3.60400e+03 3.91333e+02 4.25434e+02 3.57232e+02 3.80880e+02 3.94262e+02 3.67498e+02
1.80288e+06 3.60500e+03 4.02333e+02 4.30194e+02 3.74473e+02 3.81550e+02 3.96365e+02 3.66734e+02
1.80352e+06 3.60700e+03 3.75667e+02 4.10253e+02 3.41080e+02 3.82185e+02 3.98240e+02 3.66131e+02
1.80416e+06 3.60800e+03 3.14667e+02 3.45922e+02 2.83411e+02 3.82804e+02 3.99828e+02 3.65781e+02
1.80480e+06 3.60900e+03 3.84000e+02 4.14430e+02 3.53570e+02 3.83424e+02 4.01117e+02 3.65731e+02
1.80544e+06 3.61000e+03 3.87333e+02 4.08283e+02 3.66384e+02 3.84052e+02 4.02085e+02 3.66019e+02
1.80608e+06 3.61200e+03 3.07000e+02 3.76460e+02 2.37540e+02 3.84675e+02 4.02657e+02 3.66694e+02
1.80672e+06 3.61300e+03 3.85000e+02 4.27245e+02 3.42755e+02 3.85237e+02 4.02692e+02 3.67782e+02
1.80736e+06 3.61400e+03 3.99667e+02 4.24664e+02 3.74669e+02 3.85637e+02 4.02027e+02 3.69248e+02
1.80800e+06 3.61600e+03 3.67333e+02 4.21961e+02 3.12705e+02 3.85756e+02 4.00569e+02 3.70943e+02
1.80864e+06 3.61700e+03 3.55000e+02 3.88136e+02 3.21864e+02 3.85495e+02 3.98377e+02 3.72612e+02
1.80928e+06 3.61800e+03 3.40000e+02 3.56513e+02 3.23487e+02 3.84799e+02 3.95687e+02 3.73912e+02
1.80992e+06 3.61900e+03 3.60667e+02 3.86297e+02 3.35037e+02 3.83675e+02 3.92889e+02 3.74462e+02
1.81056e+06 3.62100e+03 3.59000e+02 4.13669e+02 3.04331e+02 3.82175e+02 3.90455e+02 3.73895e+02
1.81120e+06 3.62200e+03 3.86333e+02 4.18997e+02 3.53670e+02 3.80382e+02 3.88749e+02 3.72014e+02
1.81184e+06 3.62300e+03 3.91667e+02 4.11268e+02 3.72065e+02 3.78381e+02 3.87792e+02 3.68970e+02
1.81248e+06 3.62400e+03 3.41000e+02 4.04135e+02 2.77865e+02 3.76257e+02 3.87321e+02 3.65193e+02
1.81312e+06 3.62600e+03 4.18333e+02 4.35928e+02 4.00739e+02 3.74102e+02 3.87056e+02 3.61148e+02
1.81376e+06 3.62700e+03 3.71667e+02 4.00422e+02 3.42911e+02 3.72030e+02 3.86822e+02 3.57239e+02
1.81440e+06 3.62800e+03 3.88000e+02 4.17530e+02 3.58470e+02 3.70177e+02 3.86558e+02 3.53797e+02
1.81504e+06 3.63000e+03 3.71667e+02 3.91838e+02 3.51495e+02 3.68672e+02 3.86285e+02 3.51058e+02
1.81568e+06 3.63100e+03 3.64333e+02 4.05583e+02 3.23083e+02 3.67610e+02 3.86066e+02 3.49154e+02
1.81632e+06 3.63200e+03 3.78667e+02 4.00367e+02 3.56967e+02 3.67049e+02 3.85993e+02 3.48105e+02
1.81696e+06 3.63300e+03 3.75000e+02 4.33264e+02 3.16736e+02 3.67006e+02 3.86172e+02 3.47841e+02
1.81760e+06 3.63500e+03 3.93667e+02 4.03510e+02 3.83823e+02 3.67464e+02 3.86692e+02 3.48236e+02
1.81824e+06 3.63600e+03 4.13333e+02 4.34895e+02 3.91772e+02 3.68364e+02 3.87564e+02 3.49164e+02
1.81888e+06 3.63700e+03 4.12000e+02 4.28062e+02 3.95938e+02 3.69609e+02 3.88678e+02 3.50540e+02
1.81952e+06 3.63900e+03 4.07333e+02 4.45755e+02 3.68912e+02 3.71074e+02 3.89805e+02 3.52343e+02
1.82016e+06 3.64000e+03 3.67667e+02 3.69552e+02 3.65781e+02 3.72635e+02 3.90683e+02 3.54587e+02
1.82080e+06 3.64100e+03 3.66333e+02 3.78287e+02 3.54380e+02 3.74214e+02 3.91129e+02 3.57299e+02
1.82144e+06 3.64200e+03 3.71667e+02 3.99718e+02 3.43615e+02 3.75792e+02 3.91095e+02 3.60489e+02
1.82208e+06 3.64400e+03 3.61333e+02 4.01344e+02 3.21322e+02 3.77390e+02 3.90646e+02 3.64134e+02
1.82272e+06 3.64500e+03 3.60000e+02 3.71431e+02 3.48569e+02 3.79032e+02 3.89898e+02 3.68167e+02
1.82336e+06 3.64600e+03 3.49000e+02 3.98037e+02 2.99963e+02 3.80702e+02 3.88963e+02 3.72442e+02
1.82400e+06 3.64800e+03 3.81667e+02 4.24518e+02 3.38816e+02 3.82319e+02 3.87925e+02 3.76712e+02
1.82464e+06 3.64900e+03 3.20667e+02 3.78369e+02 2.62964e+02 3.83744e+02 3.86884e+02 3.80604e+02
1.82528e+06 3.65000e+03 3.70333e+02 4.00404e+02 3.40263e+02 3.84814e+02 3.86238e+02 3.83389e+02
1.82592e+06 3.65100e+03 4.19333e+02 4.30479e+02 4.08188e+02 3.85369e+02 3.87232e+02 3.83507e+02
1.82656e+06 3.65300e+03 3.64333e+02 4.30224e+02 2.98443e+02 3.85300e+02 3.88274e+02 3.82326e+02
1.82720e+06 3.65400e+03 3.46333e+02 3.84511e+02 3.08155e+02 3.84562e+02 3.88355e+02 3.80768e+02
1.82784e+06 3.65500e+03 3.36667e+02 3.99502e+02 2.73832e+02 3.83190e+02 3.87581e+02 3.78799e+02
1.82848e+06 3.65600e+03 3.50000e+02 3.87479e+02 3.12521e+02 3.81305e+02 3.86322e+02 3.76289e+02
1.82912e+06 3.65800e+03 4.06000e+02 4.42175e+02 3.69825e+02 3.79107e+02 3.84976e+02 3.73238e+02
1.82976e+06 3.65900e+03 3.67333e+02 3.75593e+02 3.59074e+02 3.76826e+02 3.83813e+02 3.69839e+02
1.83040e+06 3.66000e+03 3.84667e+02 4.10799e+02 3.58535e+02 3.74663e+02 3.82978e+02 3.66347e+02
1.83104e+06 3.66200e+03 4.23000e+02 4.42026e+02 4.03974e+02 3.72743e+02 3.82557e+02 3.62929e+02
1.83168e+06 3.66300e+03 3.97333e+02 4.22371e+02 3.72296e+02 3.71129e+02 3.82603e+02 3.59654e+02
1.83232e+06 3.66400e+03 4.02667e+02 4.30718e+02 3.74615e+02 3.69853e+02 3.83136e+02 3.56570e+02
1.83296e+06 3.66500e+03 3.72667e+02 3.87862e+02 3.57472e+02 3.68958e+02 3.84130e+02 3.53786e+02
1.83360e+06 3.66700e+03 4.06667e+02 4.16200e+02 3.97133e+02 3.68498e+02 3.85516e+02 3.51481e+02
1.83424e+06 3.66800e+03 3.73000e+02 4.09478e+02 3.36522e+02 3.68538e+02 3.87207e+02 3.49870e+02
1.83488e+06 3.66900e+03 4.22333e+02 4.46941e+02 3.97725e+02 3.69133e+02 3.89115e+02 3.49151e+02
1.83552e+06 3.67100e+03 3.91333e+02 4.39888e+02 3.42779e+02 3.70293e+02 3.91134e+02 3.49453e+02
1.83616e+06 3.67200e+03 3.88000e+02 4.36090e+02 3.39910e+02 3.71966e+02 3.93140e+02 3.50791e+02
1.83680e+06 3.67300e+03 3.43333e+02 3.87457e+02 2.99210e+02 3.74031e+02 3.95002e+02 3.53060e+02
1.83744e+06 3.67400e+03 3.51333e+02 3.84823e+02 3.17844e+02 3.76334e+02 3.96615e+02 3.56053e+02
1.83808e+06 3.67600e+03 3.73333e+02 4.33135e+02 3.13532e+02 3.78717e+02 3.97925e+02 3.59508e+02
1.83872e+06 3.67700e+03 3.55667e+02 3.87388e+02 3.23946e+02 3.81044e+02 3.98928e+02 3.63160e+02
1.83936e+06 3.67800e+03 3.57333e+02 4.18687e+02 2.95980e+02 3.83194e+02 3.99647e+02 3.66741e+02
1.84000e+06 3.68000e+03 3.88333e+02 4.11547e+02 3.65119e+02 3.85044e+02 4.00121e+02 3.69966e+02
1.84064e+06 3.68100e+03 4.05667e+02 4.25421e+02 3.85913e+02 3.86463e+02 4.00391e+02 3.72536e+02
1.84128e+06 3.68200e+03 4.05333e+02 4.75592e+02 3.35075e+02 3.87338e+02 4.00484e+02 3.74192e+02
1.84192e+06 3.68300e+03 4.15333e+02 4.50758e+02 3.79909e+02 3.87597e+02 4.00394e+02 3.74801e+02
1.84256e+06 3.68500e+03 3.44333e+02 3.76023e+02 3.12644e+02 3.87247e+02 4.00096e+02 3.74398e+02
1.84320e+06 3.68600e+03 4.04667e+02 4.12075e+02 3.97258e+02 3.86387e+02 3.99611e+02 3.73164e+02
1.84384e+06 3.68700e+03 4.12333e+02 4.30688e+02 3.93979e+02 3.85213e+02 3.99060e+02 3.71366e+02
1.84448e+06 3.68800e+03 4.06000e+02 4.30097e+02 3.81903e+02 3.83970e+02 3.98622e+02 3.69317e+02
1.84512e+06 3.69000e+03 3.93000e+02 4.18153e+02 3.67847e+02 3.82879e+02 3.98410e+02 3.67347e+02
1.84576e+06 3.69100e+03 3.86000e+02 4.10345e+02 3.61655e+02 3.82072e+02 3.98396e+02 3.65748e+02
1.84640e+06 3.69200e+03 4.04667e+02 4.39118e+02 3.70215e+02 3.81587e+02 3.98449e+02 3.64725e+02
1.84704e+06 3.69400e+03 3.84000e+02 4.32874e+02 3.35126e+02 3.81403e+02 3.98435e+02 3.64371e+02
1.84768e+06 3.69500e+03 4.02667e+02 4.27356e+02 3.77977e+02 3.81498e+02 3.98303e+02 3.64693e+02
1.84832e+06 3.69600e+03 3.72000e+02 4.50575e+02 2.93425e+02 3.81865e+02 3.98115e+02 3.65616e+02
1.84896e+06 3.69700e+03 4.01333e+02 4.28046e+02 3.74621e+02 3.82503e+02 3.98005e+02 3.67001e+02
1.84960e+06 3.69900e+03 3.72000e+02 4.11217e+02 3.32783e+02 3.83397e+02 3.98122e+02 3.68673e+02
1.85024e+06 3.70000e+03 3.98333e+02 4.16450e+02 3.80216e+02 3.84503e+02 3.98541e+02 3.70466e+02
1.85088e+06 3.70100e+03 3.77000e+02 4.32227e+02 3.21773e+02 3.85745e+02 3.99260e+02 3.72230e+02
1.85152e+06 3.70300e+03 3.49000e+02 3.90215e+02 3.07785e+02 3.87023e+02 4.00243e+02 3.73803e+02
1.85216e+06 3.70400e+03 4.02333e+02 4.39860e+02 3.64807e+02 3.88229e+02 4.01450e+02 3.75009e+02
1.85280e+06 3.70500e+03 4.11667e+02 4.26371e+02 3.96962e+02 3.89264e+02 4.02814e+02 3.75715e+02
1.85344e+06 3.70600e+03 4.04333e+02 4.41753e+02 3.66914e+02 3.90058e+02 4.04205e+02 3.75911e+02
1.85408e+06 3.70800e+03 3.71667e+02 4.15495e+02 3.27839e+02 3.90583e+02 4.05448e+02 3.75718e+02
1.85472e+06 3.70900e+03 3.73333e+02 4.25425e+02 3.21242e+02 3.90857e+02 4.06383e+02 3.75331e+02
1.85536e+06 3.71000e+03 3.96000e+02 4.29951e+02 3.62049e+02 3.90939e+02 4.06920e+02 3.74958e+02
1.85600e+06 3.71200e+03 3.47000e+02 4.18475e+02 2.75525e+02 3.90909e+02 4.07066e+02 3.74752e+02
1.85664e+06 3.71300e+03 4.12667e+02 4.35679e+02 3.89655e+02 3.90845e+02 4.06914e+02 3.74777e+02
1.85728e+06 3.71400e+03 3.58667e+02 4.08749e+02 3.08585e+02 3.90796e+02 4.06591e+02 3.75001e+02
1.85792e+06 3.71500e+03 3.20333e+02 3.63741e+02 2.76926e+02 3.90757e+02 4.06201e+02 3.75314e+02
1.85856e+06 3.71700e+03 4.13667e+02 4.20985e+02 4.06349e+02 3.90671e+02 4.05755e+02 3.75587e+02
1.85920e+06 3.71800e+03 3.58667e+02 4.22528e+02 2.94806e+02 3.90442e+02 4.05179e+02 3.75705e+02
1.85984e+06 3.71900e+03 3.20333e+02 3.77984e+02 2.62683e+02 3.89970e+02 4.04366e+02 3.75573e+02
1.86048e+06 3.72000e+03 3.47667e+02 3.88117e+02 3.07216e+02 3.89164e+02 4.03247e+02 3.75081e+02
1.86112e+06 3.72200e+03 4.14333e+02 4.47703e+02 3.80963e+02 3.87955e+02 4.01834e+02 3.74076e+02
1.86176e+06 3.72300e+03 3.56000e+02 4.27223e+02 2.84777e+02 3.86314e+02 4.00236e+02 3.72392e+02
1.86240e+06 3.72400e+03 3.76333e+02 4.05343e+02 3.47324e+02 3.84257e+02 3.98609e+02 3.69904e+02
1.86304e+06 3.72600e+03 4.11333e+02 4.42040e+02 3.80627e+02 3.81846e+02 3.97058e+02 3.66634e+02
1.86368e+06 3.72700e+03 3.66667e+02 3.85039e+02 3.48294e+02 3.79193e+02 3.95575e+02 3.62811e+02
1.86432e+06 3.72800e+03 3.85333e+02 4.47966e+02 3.22700e+02 3.76457e+02 3.94068e+02 3.58847e+02
1.86496e+06 3.72900e+03 4.29333e+02 4.47247e+02 4.11420e+02 3.73832e+02 3.92437e+02 3.55226e+02
1.86560e+06 3.73100e+03 4.19333e+02 4.26651e+02 4.12015e+02 3.71506e+02 3.90640e+02 3.52371e+02
1.86624e+06 3.73200e+03 3.95000e+02 4.56585e+02 3.33415e+02 3.69635e+02 3.88725e+02 3.50546e+02
1.86688e+06 3.73300e+03 3.66333e+02 3.76411e+02 3.56256e+02 3.68328e+02 3.86841e+02 3.49815e+02
1.86752e+06 3.73500e+03 3.65000e+02 4.37263e+02 2.92737e+02 3.67645e+02 3.85228e+02 3.50061e+02
1.86816e+06 3.73600e+03 4.10000e+02 4.42660e+02 3.77340e+02 3.67613e+02 3.84166e+02 3.51059e+02
1.86880e+06 3.73700e+03 4.00667e+02 4.30936e+02 3.70398e+02 3.68226e+02 3.83882e+02 3.52570e+02
1.86944e+06 3.73800e+03 3.75667e+02 4.18766e+02 3.32567e+02 3.69439e+02 3.84428e+02 3.54451e+02
1.87008e+06 3.74000e+03 3.64333e+02 3.71697e+02 3.56970e+02 3.71163e+02 3.85625e+02 3.56701e+02
1.87072e+06 3.74100e+03 3.33000e+02 4.00902e+02 2.65098e+02 3.73265e+02 3.87147e+02 3.59383e+02
1.87136e+06 3.74200e+03 3.53333e+02 4.05553e+02 3.01114e+02 3.75589e+02 3.88687e+02 3.62491e+02
1.87200e+06 3.74400e+03 3.85667e+02 4.23414e+02 3.47919e+02 3.77986e+02 3.90086e+02 3.65886e+02
1.87264e+06 3.74500e+03 4.07000e+02 4.44211e+02 3.69789e+02 3.80324e+02 3.91335e+02 3.69313e+02
1.87328e+06 3.74600e+03 3.97667e+02 4.37968e+02 3.57365e+02 3.82486e+02 3.92524e+02 3.72449e+02
1.87392e+06 3.74700e+03 4.00333e+02 4.13303e+02 3.87363e+02 3.84347e+02 3.93754e+02 3.74939e+02
1.87456e+06 3.74900e+03 3.60333e+02 4.34200e+02 2.86467e+02 3.85777e+02 3.95060e+02 3.76495e+02
1.87520e+06 3.75000e+03 3.73667e+02 4.17312e+02 3.30022e+02 3.86687e+02 3.96361e+02 3.77013e+02
1.87584e+06 3.75100e+03 3.94333e+02 4.47074e+02 3.41593e+02 3.87064e+02 3.97487e+02 3.76641e+02
1.87648e+06 3.75200e+03 4.02667e+02 4.31236e+02 3.74097e+02 3.86997e+02 3.98265e+02 3.75728e+02
1.87712e+06 3.75400e+03 3.64333e+02 4.07940e+02 3.20727e+02 3.86632e+02 3.98569e+02 3.74694e+02
1.87776e+06 3.75500e+03 3.79667e+02 4.03754e+02 3.55579e+02 3.86123e+02 3.98331e+02 3.73916e+02
1.87840e+06 3.75600e+03 4.15000e+02 4.45735e+02 3.84265e+02 3.85585e+02 3.97530e+02 3.73641e+02
1.87904e+06 3.75800e+03 3.63667e+02 4.38857e+02 2.88477e+02 3.85092e+02 3.96226e+02 3.73958e+02
1.87968e+06 3.75900e+03 3.77000e+02 3.90491e+02 3.63509e+02 3.84688e+02 3.94630e+02 3.74747e+02
1.88032e+06 3.76000e+03 4.09667e+02 4.43226e+02 3.76107e+02 3.84406e+02 3.93200e+02 3.75612e+02
1.88096e+06 3.76100e+03 3.15667e+02 3.30050e+02 3.01283e+02 3.84270e+02 3.92680e+02 3.75860e+02
1.88160e+06 3.76300e+03 4.22667e+02 4.50020e+02 3.95313e+02 3.84302e+02 3.93624e+02 3.74979e+02
1.88224e+06 3.76400e+03 3.84667e+02 4.28798e+02 3.40536e+02 3.84512e+02 3.95770e+02 3.73254e+02
1.88288e+06 3.76500e+03 3.98000e+02 4.28822e+02 3.67178e+02 3.84882e+02 3.98399e+02 3.71365e+02
1.88352e+06 3.76700e+03 4.03333e+02 4.41997e+02 3.64670e+02 3.85346e+02 4.00891e+02 3.69801e+02
1.88416e+06 3.76800e+03 4.02667e+02 4.53926e+02 3.51407e+02 3.85797e+02 4.02823e+02 3.68770e+02
1.88480e+06 3.76900e+03 4.18000e+02 4.55345e+02 3.80655e+02 3.86124e+02 4.03987e+02 3.68262e+02
1.88544e+06 3.77000e+03 3.82333e+02 4.26123e+02 3.38543e+02 3.86270e+02 4.04398e+02 3.68142e+02
1.88608e+06 3.77200e+03 3.36000e+02 3.63857e+02 3.08143e+02 3.86263e+02 4.04293e+02 3.68233e+02
1.88672e+06 3.77300e+03 3.93333e+02 4.39682e+02 3.46984e+02 3.86217e+02 4.04058e+02 3.68375e+02
1.88736e+06 3.77400e+03 3.77000e+02 4.01712e+02 3.52288e+02 3.86290e+02 4.04109e+02 3.68470e+02
1.88800e+06 3.77600e+03 4.00000e+02 4.44113e+02 3.55887e+02 3.86627e+02 4.04743e+02 3.68510e+02
1.88864e+06 3.77700e+03 3.30667e+02 4.09073e+02 2.52260e+02 3.87301e+02 4.05998e+02 3.68604e+02
1.88928e+06 3.77800e+03 3.78667e+02 4.14204e+02 3.43130e+02 3.88279e+02 4.07638e+02 3.68920e+02
1.88992e+06 3.77900e+03 3.68000e+02 3.75257e+02 3.60743e+02 3.89430e+02 4.09279e+02 3.69581e+02
1.89056e+06 3.78100e+03 3.86333e+02 4.41773e+02 3.30894e+02 3.90570e+02 4.10548e+02 3.70593e+02
1.89120e+06 3.78200e+03 3.28333e+02 3.54580e+02 3.02087e+02 3.91519e+02 4.11213e+02 3.71824e+02
1.89184e+06 3.78300e+03 3.83000e+02 4.03396e+02 3.62604e+02 3.92126e+02 4.11203e+02 3.73048e+02
1.89248e+06 3.78400e+03 3.88333e+02 4.25610e+02 3.51057e+02 3.92286e+02 4.10572e+02 3.73999e+02
1.89312e+06 3.78600e+03 3.17333e+02 3.46101e+02 2.88566e+02 3.91939e+02 4.09450e+02 3.74428e+02
1.89376e+06 3.78700e+03 3.00000e+02 3.74637e+02 2.25363e+02 3.91074e+02 4.07999e+02 3.74149e+02
1.89440e+06 3.78800e+03 4.27667e+02 4.62089e+02 3.93244e+02 3.89720e+02 4.06341e+02 3.73100e+02
1.89504e+06 3.79000e+03 4.15000e+02 4.20354e+02 4.09646e+02 3.87949e+02 4.04510e+02 3.71388e+02
1.89568e+06 3.79100e+03 3.91000e+02 4.36746e+02 3.45254e+02 3.85854e+02 4.02465e+02 3.69244e+02
1.89632e+06 3.79200e+03 3.42000e+02 4.05135e+02 2.78865e+02 3.83520e+02 4.00138e+02 3.66902e+02
1.89696e+06 3.79300e+03 4.20333e+02 4.34246e+02 4.06421e+02 3.81021e+02 3.97512e+02 3.64530e+02
1.89760e+06 3.79500e+03 3.78333e+02 4.26709e+02 3.29957e+02 3.78457e+02 3.94664e+02 3.62250e+02
1.89824e+06 3.79600e+03 3.86333e+02 4.37827e+02 3.34840e+02 3.75995e+02 3.91787e+02 3.60204e+02
1.89888e+06 3.79700e+03 3.99333e+02 4.39618e+02 3.59048e+02 3.73850e+02 3.89155e+02 3.58545e+02
1.89952e+06 3.79900e+03 3.07667e+02 3.51956e+02 2.63377e+02 3.72234e+02 3.87070e+02 3.57398e+02
1.90016e+06 3.80000e+03 3.99667e+02 4.29076e+02 3.70258e+02 3.71303e+02 3.85810e+02 3.56797e+02
1.90080e+06 3.80100e+03 3.85667e+02 3.99483e+02 3.71850e+02 3.71119e+02 3.85557e+02 3.56681e+02
1.90144e+06 3.80200e+03 4.18000e+02 4.44495e+02 3.91505e+02 3.71642e+02 3.86325e+02 3.56958e+02
1.90208e+06 3.80400e+03 3.29667e+02 3.66130e+02 2.93204e+02 3.72740e+02 3.87930e+02 3.57551e+02
1.90272e+06 3.80500e+03 3.74000e+02 3.98536e+02 3.49464e+02 3.74210e+02 3.90043e+02 3.58376e+02
1.90336e+06 3.80600e+03 3.22667e+02 3.64757e+02 2.80577e+02 3.75812e+02 3.92315e+02 3.59310e+02
1.90400e+06 3.80800e+03 3.67667e+02 4.33663e+02 3.01670e+02 3.77328e+02 3.94475e+02 3.60182e+02
1.90464e+06 3.80900e+03 3.81333e+02 4.32515e+02 3.30152e+02 3.78584e+02 3.96336e+02 3.60831e+02
1.90528e+06 3.81000e+03 4.13000e+02 4.43243e+02 3.82757e+02 3.79445e+02 3.97751e+02 3.61139e+02
1.90592e+06 3.81100e+03 3.26000e+02 3.43146e+02 3.08854e+02 3.79808e+02 3.98560e+02 3.61056e+02
1.90656e+06 3.81300e+03 3.74667e+02 4.03814e+02 3.45520e+02 3.79599e+02 3.98603e+02 3.60594e+02
1.90720e+06 3.81400e+03 3.66667e+02 3.71656e+02 3.61678e+02 3.78801e+02 3.97802e+02 3.59800e+02
1.90784e+06 3.81500e+03 3.72333e+02 4.10997e+02 3.33670e+02 3.77486e+02 3.96230e+02 3.58743e+02
1.90848e+06 3.81600e+03 4.17000e+02 4.23976e+02 4.10024e+02 3.75814e+02 3.94130e+02 3.57497e+02
1.90912e+06 3.81800e+03 3.46000e+02 3.83974e+02 3.08026e+02 3.73996e+02 3.91850e+02 3.56142e+02
1.90976e+06 3.81900e+03 3.31000e+02 3.84963e+02 2.77037e+02 3.72251e+02 3.89750e+02 3.54752e+02
1.91040e+06 3.82000e+03 3.92667e+02 4.40599e+02 3.44734e+02 3.70762e+02 3.88114e+02 3.53410e+02
1.91104e+06 3.82200e+03 3.64667e+02 3.79004e+02 3.50329e+02 3.69660e+02 3.87100e+02 3.52220e+02
1.91168e+06 3.82300e+03 4.11667e+02 4.19722e+02 4.03611e+02 3.69029e+02 3.86737e+02 3.51322e+02
1.91232e+06 3.82400e+03 4.17667e+02 4.58142e+02 3.77192e+02 3.68887e+02 3.86930e+02 3.50843e+02
1.91296e+06 3.82500e+03 3.42333e+02 3.80336e+02 3.04330e+02 3.69179e+02 3.87505e+02 3.50853e+02
1.91360e+06 3.82700e+03 3.49000e+02 3.72338e+02 3.25662e+02 3.69803e+02 3.88274e+02 3.51332e+02
1.91424e+06 3.82800e+03 3.81000e+02 4.35351e+02 3.26649e+02 3.70653e+02 3.89098e+02 3.52208e+02
1.91488e+06 3.82900e+03 3.65333e+02 3.89002e+02 3.41664e+02 3.71653e+02 3.89902e+02 3.53404e+02
1.91552e+06 3.83100e+03 4.02000e+02 4.24760e+02 3.79240e+02 3.72765e+02 3.90640e+02 3.54889e+02
1.91616e+06 3.83200e+03 4.17000e+02 4.59166e+02 3.74834e+02 3.73966e+02 3.91266e+02 3.56666e+02
1.91680e+06 3.83300e+03 3.93333e+02 4.33882e+02 3.52784e+02 3.75215e+02 3.91728e+02 3.58702e+02
1.91744e+06 3.83400e+03 3.83333e+02 4.07310e+02 3.59356e+02 3.76443e+02 3.91992e+02 3.60894e+02
1.91808e+06 3.83600e+03 3.92000e+02 4.07253e+02 3.76747e+02 3.77579e+02 3.92064e+02 3.63094e+02
1.91872e+06 3.83700e+03 3.63333e+02 4.01911e+02 3.24756e+02 3.78590e+02 3.92009e+02 3.65170e+02
1.91936e+06 3.83800e+03 3.85667e+02 4.30702e+02 3.40631e+02 3.79502e+02 3.91937e+02 3.67067e+02
1.92000e+06 3.84000e+03 3.57000e+02 3.83696e+02 3.30304e+02 3.80391e+02 3.91958e+02 3.68824e+02
1.92064e+06 3.84100e+03 3.66667e+02 4.39497e+02 2.93837e+02 3.81345e+02 3.92146e+02 3.70544e+02
1.92128e+06 3.84200e+03 3.87667e+02 4.25792e+02 3.49541e+02 3.82423e+02 3.92503e+02 3.72343e+02
1.92192e+06 3.84300e+03 3.63333e+02 3.74419e+02 3.52248e+02 3.83620e+02 3.92942e+02 3.74298e+02
1.92256e+06 3.84500e+03 4.19667e+02 4.51251e+02 3.88083e+02 3.84862e+02 3.93304e+02 3.76420e+02
1.92320e+06 3.84600e+03 3.36333e+02 4.26601e+02 2.46066e+02 3.86018e+02 3.93396e+02 3.78640e+02
1.92384e+06 3.84700e+03 3.97000e+02 4.58422e+02 3.35578e+02 3.86934e+02 3.93072e+02 3.80795e+02
1.92448e+06 3.84800e+03 3.79000e+02 4.07856e+02 3.50144e+02 3.87485e+02 3.92317e+02 3.82653e+02
1.92512e+06 3.85000e+03 3.25333e+02 3.93531e+02 2.57136e+02 3.87615e+02 3.91330e+02 3.83900e+02
1.92576e+06 3.85100e+03 3.61000e+02 3.99026e+02 3.22974e+02 3.87354e+02 3.90626e+02 3.84082e+02
1.92640e+06 3.85200e+03 2.95667e+02 3.26112e+02 2.65222e+02 3.86803e+02 3.90723e+02 3.82883e+02
1.92704e+06 3.85400e+03 3.97667e+02 4.05681e+02 3.89653e+02 3.86091e+02 3.91531e+02 3.80650e+02
1.92768e+06 3.85500e+03 4.13667e+02 4.30327e+02 3.97007e+02 3.85333e+02 3.92805e+02 3.77862e+02
1.92832e+06 3.85600e+03 3.71667e+02 3.99020e+02 3.44313e+02 3.84590e+02 3.94364e+02 3.74816e+02
1.92896e+06 3.85700e+03 3.73667e+02 3.93097e+02 3.54236e+02 3.83834e+02 3.95962e+02 3.71706e+02
1.92960e+06 3.85900e+03 3.71000e+02 4.46947e+02 2.95053e+02 3.82973e+02 3.97265e+02 3.68681e+02
1.93024e+06 3.86000e+03 4.24667e+02 4.49234e+02 4.00099e+02 3.81921e+02 3.97950e+02 3.65892e+02
1.93088e+06 3.86100e+03 3.88667e+02 4.04422e+02 3.72912e+02 3.80664e+02 3.97812e+02 3.63516e+02
1.93152e+06 3.86300e+03 4.02333e+02 4.36785e+02 3.67882e+02 3.79279e+02 3.96816e+02 3.61742e+02
1.93216e+06 3.86400e+03 3.96000e+02 4.19281e+02 3.72719e+02 3.77904e+02 3.95076e+02 3.60732e+02
1.93280e+06 3.86500e+03 3.83000e+02 4.05642e+02 3.60358e+02 3.76689e+02 3.92798e+02 3.60579e+02
1.93344e+06 3.86600e+03 3.86000e+02 4.24445e+02 3.47555e+02 3.75764e+02 3.90236e+02 3.61291e+02
1.93408e+06 3.86800e+03 3.84333e+02 4.12385e+02 3.56282e+02 3.75219e+02 3.87670e+02 3.62768e+02
1.93472e+06 3.86900e+03 4.19000e+02 4.49692e+02 3.88308e+02 3.75095e+02 3.85428e+02 3.64761e+02
1.93536e+06 3.87000e+03 4.06000e+02 4.20697e+02 3.91303e+02 3.75383e+02 3.83949e+02 3.66816e+02
1.93600e+06 3.87200e+03 3.89667e+02 4.21419e+02 3.57914e+02 3.76032e+02 3.83778e+02 3.68286e+02
1.93664e+06 3.87300e+03 3.46667e+02 3.80787e+02 3.12546e+02 3.76961e+02 3.85174e+02 3.68748e+02
1.93728e+06 3.87400e+03 3.92667e+02 4.29403e+02 3.55930e+02 3.78076e+02 3.87692e+02 3.68459e+02
1.93792e+06 3.87500e+03 4.36333e+02 4.49431e+02 4.23235e+02 3.79301e+02 3.90668e+02 3.67935e+02
1.93856e+06 3.87700e+03 3.35000e+02 3.46576e+02 3.23424e+02 3.80596e+02 3.93666e+02 3.67527e+02
1.93920e+06 3.87800e+03 4.40333e+02 4.61817e+02 4.18849e+02 3.81942e+02 3.96479e+02 3.67405e+02
1.93984e+06 3.87900e+03 4.13333e+02 4.32816e+02 3.93851e+02 3.83317e+02 3.99021e+02 3.67614e+02
1.94048e+06 3.88000e+03 3.71667e+02 4.09722e+02 3.33611e+02 3.84689e+02 4.01254e+02 3.68124e+02
1.94112e+06 3.88200e+03 3.50667e+02 3.92013e+02 3.09320e+02 3.86025e+02 4.03173e+02 3.68877e+02
1.94176e+06 3.88300e+03 4.11667e+02 4.47596e+02 3.75738e+02 3.87305e+02 4.04791e+02 3.69819e+02
1.94240e+06 3.88400e+03 3.85667e+02 4.23175e+02 3.48158e+02 3.88519e+02 4.06114e+02 3.70924e+02
1.94304e+06 3.88600e+03 3.67667e+02 3.97670e+02 3.37663e+02 3.89650e+02 4.07122e+02 3.72178e+02
1.94368e+06 3.88700e+03 3.97333e+02 4.40324e+02 3.54342e+02 3.90640e+02 4.07730e+02 3.73550e+02
1.94432e+06 3.88800e+03 3.57000e+02 3.73310e+02 3.40690e+02 3.91375e+02 4.07788e+02 3.74962e+02
1.94496e+06 3.88900e+03 3.74333e+02 4.10595e+02 3.38072e+02 3.91732e+02 4.07152e+02 3.76311e+02
1.94560e+06 3.89100e+03 4.02000e+02 4.09257e+02 3.94743e+02 3.91632e+02 4.05764e+02 3.77500e+02
1.94624e+06 3.89200e+03 3.98333e+02 4.41433e+02 3.55234e+02 3.91080e+02 4.03693e+02 3.78467e+02
1.94688e+06 3.89300e+03 4.21333e+02 4.47440e+02 3.95227e+02 3.90150e+02 4.01123e+02 3.79177e+02
1.94752e+06 3.89500e+03 3.90667e+02 4.12182e+02 3.69152e+02 3.88963e+02 3.98304e+02 3.79623e+02
1.94816e+06 3.89600e+03 3.79000e+02 4.58049e+02 2.99951e+02 3.87648e+02 3.95509e+02 3.79787e+02
1.94880e+06 3.89700e+03 3.98000e+02 4.27439e+02 3.68561e+02 3.86334e+02 3.93048e+02 3.79620e+02
1.94944e+06 3.89800e+03 3.45000e+02 3.86288e+02 3.03712e+02 3.85146e+02 3.91268e+02 3.79023e+02
1.95008e+06 3.90000e+03 3.87333e+02 4.44665e+02 3.30002e+02 3.84181e+02 3.90411e+02 3.77950e+02
1.95072e+06 3.90100e+03 3.59333e+02 3.74875e+02 3.43791e+02 3.83487e+02 3.90427e+02 3.76548e+02
1.95136e+06 3.90200e+03 3.73333e+02 4.00344e+02 3.46323e+02 3.83054e+02 3.91046e+02 3.75062e+02
1.95200e+06 3.90400e+03 4.40333e+02 4.63200e+02 4.17467e+02 3.82818e+02 3.91984e+02 3.73652e+02
1.95264e+06 3.90500e+03 3.91667e+02 4.09747e+02 3.73587e+02 3.82687e+02 3.93026e+02 3.72347e+02
1.95328e+06 3.90600e+03 3.79333e+02 4.22417e+02 3.36249e+02 3.82562e+02 3.94025e+02 3.71100e+02
1.95392e+06 3.90700e+03 3.60333e+02 4.07282e+02 3.13384e+02 3.82370e+02 3.94870e+02 3.69871e+02
1.95456e+06 3.90900e+03 4.15000e+02 4.33403e+02 3.96597e+02 3.82092e+02 3.95476e+02 3.68708e+02
1.95520e+06 3.91000e+03 3.94333e+02 4.23297e+02 3.65370e+02 3.81785e+02 3.95810e+02 3.67761e+02
1.95584e+06 3.91100e+03 3.60333e+02 3.97717e+02 3.22949e+02 3.81567e+02 3.95919e+02 3.67215e+02
1.95648e+06 3.91200e+03 3.58000e+02 4.02113e+02 3.13887e+02 3.81552e+02 3.95935e+02 3.67168e+02
1.95712e+06 3.91400e+03 3.91000e+02 4.13226e+02 3.68774e+02 3.81800e+02 3.96030e+02 3.67569e+02
1.95776e+06 3.91500e+03 3.69667e+02 3.99076e+02 3.40258e+02 3.82297e+02 3.96346e+02 3.68248e+02
1.95840e+06 3.91600e+03 3.60333e+02 4.29934e+02 2.90733e+02 3.82968e+02 3.96935e+02 3.69001e+02
1.95904e+06 3.91800e+03 3.69333e+02 3.87851e+02 3.50816e+02 3.83699e+02 3.97740e+02 3.69658e+02
1.95968e+06 3.91900e+03 3.75000e+02 4.35833e+02 3.14167e+02 3.84371e+02 3.98636e+02 3.70106e+02
1.96032e+06 3.92000e+03 3.78667e+02 4.02462e+02 3.54871e+02 3.84887e+02 3.99485e+02 3.70289e+02
1.96096e+06 3.92100e+03 3.85333e+02 3.99855e+02 3.70811e+02 3.85187e+02 4.00149e+02 3.70225e+02
1.96160e+06 3.92300e+03 4.00333e+02 4.18395e+02 3.82272e+02 3.85250e+02 4.00506e+02 3.69995e+02
1.96224e+06 3.92400e+03 3.27000e+02 4.07029e+02 2.46971e+02 3.85095e+02 4.00471e+02 3.69720e+02
1.96288e+06 3.92500e+03 3.67667e+02 3.88344e+02 3.46989e+02 3.84762e+02 4.00014e+02 3.69510e+02
1.96352e+06 3.92700e+03 3.75000e+02 4.17497e+02 3.32503e+02 3.84307e+02 3.99166e+02 3.69447e+02
1.96416e+06 3.92800e+03 3.44333e+02 4.01379e+02 2.87288e+02 3.83795e+02 3.98011e+02 3.69579e+02
1.96480e+06 3.92900e+03 3.74000e+02 4.05969e+02 3.42031e+02 3.83282e+02 3.96666e+02 3.69899e+02
1.96544e+06 3.93000e+03 4.12667e+02 4.25166e+02 4.00168e+02 3.82798e+02 3.95255e+02 3.70342e+02
1.96608e+06 3.93200e+03 4.20000e+02 4.33491e+02 4.06509e+02 3.82329e+02 3.93871e+02 3.70787e+02
1.96672e+06 3.93300e+03 3.96000e+02 4.37721e+02 3.54279e+02 3.81830e+02 3.92568e+02 3.71092e+02
1.96736e+06 3.93400e+03 4.09667e+02 4.19200e+02 4.00133e+02 3.81245e+02 3.91370e+02 3.71120e+02
1.96800e+06 3.93600e+03 3.68667e+02 4.05276e+02 3.32058e+02 3.80551e+02 3.90313e+02 3.70789e+02
1.96864e+06 3.93700e+03 3.58667e+02 4.04872e+02 3.12462e+02 3.79795e+02 3.89470e+02 3.70120e+02
1.96928e+06 3.93800e+03 3.79000e+02 4.13909e+02 3.44091e+02 3.79102e+02 3.88920e+02 3.69284e+02
1.96992e+06 3.93900e+03 3.90333e+02 4.15820e+02 3.64847e+02 3.78645e+02 3.88721e+02 3.68569e+02
1.97056e+06 3.94100e+03 3.61667e+02 3.96321e+02 3.27013e+02 3.78577e+02 3.88878e+02 3.68276e+02
1.97120e+06 3.94200e+03 4.07333e+02 4.26348e+02 3.88319e+02 3.78960e+02 3.89335e+02 3.68585e+02
1.97184e+06 3.94300e+03 3.35667e+02 3.70978e+02 3.00355e+02 3.79734e+02 3.89998e+02 3.69470e+02
1.97248e+06 3.94400e+03 3.57000e+02 3.91766e+02 3.22234e+02 3.80747e+02 3.90776e+02 3.70717e+02
1.97312e+06 3.94600e+03 4.08667e+02 4.40503e+02 3.76830e+02 3.81805e+02 3.91587e+02 3.72024e+02
1.97376e+06 3.94700e+03 3.47667e+02 4.44886e+02 2.50448e+02 3.82741e+02 3.92340e+02 3.73142e+02
1.97440e+06 3.94800e+03 3.87000e+02 4.17735e+02 3.56265e+02 3.83430e+02 3.92914e+02 3.73946e+02
1.97504e+06 3.95000e+03 4.17000e+02 4.70765e+02 3.63235e+02 3.83791e+02 3.93174e+02 3.74407e+02
1.97568e+06 3.95100e+03 3.90000e+02 4.26478e+02 3.53522e+02 3.83766e+02 3.93007e+02 3.74525e+02
1.97632e+06 3.95200e+03 3.75333e+02 4.18052e+02 3.32615e+02 3.83331e+02 3.92364e+02 3.74298e+02
1.97696e+06 3.95300e+03 3.60000e+02 4.23124e+02 2.96876e+02 3.82513e+02 3.91302e+02 3.73724e+02
1.97760e+06 3.95500e+03 3.65000e+02 3.96016e+02 3.33984e+02 3.81419e+02 3.90009e+02 3.72828e+02
1.97824e+06 3.95600e+03 3.76667e+02 4.26882e+02 3.26452e+02 3.80231e+02 3.88763e+02 3.71699e+02
1.97888e+06 3.95700e+03 3.38667e+02 3.94526e+02 2.82808e+02 3.79172e+02 3.87842e+02 3.70503e+02
1.97952e+06 3.95900e+03 3.79000e+02 4.23996e+02 3.34004e+02 3.78432e+02 3.87427e+02 3.69436e+02
1.98016e+06 3.96000e+03 3.49333e+02 3.68065e+02 3.30601e+02 3.78108e+02 3.87590e+02 3.68627e+02
1.98080e+06 3.96100e+03 3.59333e+02 3.88822e+02 3.29845e+02 3.78189e+02 3.88332e+02 3.68045e+02
1.98144e+06 3.96200e+03 3.98333e+02 4.16958e+02 3.79708e+02 3.78562e+02 3.89620e+02 3.67504e+02
1.98208e+06 3.96400e+03 3.66667e+02 3.70348e+02 3.62985e+02 3.79064e+02 3.91339e+02 3.66788e+02
1.98272e+06 3.96500e+03 4.20333e+02 4.34150e+02 4.06517e+02 3.79527e+02 3.93263e+02 3.65791e+02
1.98336e+06 3.96600e+03 3.31667e+02 3.96032e+02 2.67301e+02 3.79818e+02 3.95092e+02 3.64544e+02
1.98400e+06 3.96800e+03 3.94000e+02 4.19807e+02 3.68193e+02 3.79862e+02 3.96561e+02 3.63163e+02
1.98464e+06 3.96900e+03 3.84000e+02 4.16934e+02 3.51066e+02 3.79650e+02 3.97518e+02 3.61783e+02
1.98528e+06 3.97000e+03 3.93333e+02 4.06252e+02 3.80415e+02 3.79239e+02 3.97941e+02 3.60537e+02
1.98592e+06 3.97100e+03 3.87667e+02 4.07739e+02 3.67595e+02 3.78722e+02 3.97887e+02 3.59557e+02
1.98656e+06 3.97300e+03 3.77000e+02 3.90638e+02 3.63362e+02 3.78204e+02 3.97428e+02 3.58980e+02
1.98720e+06 3.97400e+03 3.86333e+02 4.24997e+02 3.47670e+02 3.77776e+02 3.96618e+02 3.58935e+02
1.98784e+06 3.97500e+03 3.44667e+02 3.54200e+02 3.35133e+02 3.77508e+02 3.95512e+02 3.59504e+02
1.98848e+06 3.97600e+03 3.34667e+02 3.67493e+02 3.01841e+02 3.77448e+02 3.94220e+02 3.60676e+02
1.98912e+06 3.97800e+03 4.32333e+02 4.42542e+02 4.22124e+02 3.77625e+02 3.92953e+02 3.62297e+02
1.98976e+06 3.97900e+03 3.65000e+02 4.15484e+02 3.14516e+02 3.78035e+02 3.91985e+02 3.64086e+02
1.99040e+06 3.98000e+03 4.32667e+02 4.52268e+02 4.13065e+02 3.78632e+02 3.91574e+02 3.65691e+02
1.99104e+06 3.98200e+03 3.75333e+02 4.33856e+02 3.16811e+02 3.79311e+02 3.91821e+02 3.66801e+02
1.99168e+06 3.98300e+03 4.00667e+02 4.26387e+02 3.74946e+02 3.79942e+02 3.92606e+02 3.67278e+02
1.99232e+06 3.98400e+03 4.04333e+02 4.38756e+02 3.69911e+02 3.80421e+02 3.93651e+02 3.67192e+02
1.99296e+06 3.98500e+03 4.12667e+02 4.17916e+02 4.07417e+02 3.80716e+02 3.94701e+02 3.66731e+02
1.99360e+06 3.98700e+03 3.74000e+02 4.12026e+02 3.35974e+02 3.80861e+02 3.95641e+02 3.66081e+02
1.99424e+06 3.98800e+03 3.75000e+02 4.52580e+02 2.97420e+02 3.80923e+02 3.96503e+02 3.65343e+02
1.99488e+06 3.98900e+03 3.83000e+02 4.36740e+02 3.29260e+02 3.80980e+02 3.97413e+02 3.64547e+02
1.99552e+06 3.99100e+03 3.78333e+02 4.09960e+02 3.46707e+02 3.81105e+02 3.98506e+02 3.63704e+02
1.99616e+06 3.99200e+03 4.08667e+02 4.25526e+02 3.91808e+02 3.81353e+02 3.99851e+02 3.62856e+02
1.99680e+06 3.99300e+03 3.72333e+02 4.32910e+02 3.11756e+02 3.81749e+02 4.01392e+02 3.62105e+02
1.99744e+06 3.99400e+03 3.64000e+02 3.98881e+02 3.29119e+02 3.82267e+02 4.02948e+02 3.61585e+02
1.99808e+06 3.99600e+03 3.38667e+02 4.32134e+02 2.45199e+02 3.82847e+02 4.04270e+02 3.61423e+02
1.99872e+06 3.99700e+03 3.98333e+02 4.48840e+02 3.47827e+02 3.83414e+02 4.05123e+02 3.61705e+02
1.99936e+06 3.99800e+03 3.92667e+02 4.16350e+02 3.68984e+02 3.83906e+02 4.05359e+02 3.62453e+02


==> lorenz_no_control.dat <==
0.00000e+00 1.00000e+01 1.00000e+01 1.00000e+01
5.00000e-02 1.16686e+01 1.74617e+01 1.57548e+01
1.00000e-01 1.49463e+01 2.12077e+01 2.62400e+01
1.50000e-01 1.67380e+01 1.66574e+01 3.77593e+01
2.00000e-01 1.44972e+01 6.15186e+00 4.16065e+01
2.50000e-01 9.45579e+00 -1.26388e+00 3.76318e+01
3.00000e-01 4.61829e+00 -3.60612e+00 3.20848e+01
3.50000e-01 1.32385e+00 -3.72725e+00 2.75881e+01
4.00000e-01 -6.19346e-01 -3.54477e+00 2.41019e+01
4.50000e-01 -1.79018e+00 -3.71222e+00 2.13060e+01
5.00000e-01 -2.67428e+00 -4.40034e+00 1.90720e+01
5.50000e-01 -3.60659e+00 -5.68942e+00 1.74308e+01
6.00000e-01 -4.82548e+00 -7.68033e+00 1.65699e+01
6.50000e-01 -6.51114e+00 -1.04307e+01 1.69039e+01
7.00000e-01 -8.73940e+00 -1.36670e+01 1.91230e+01
7.50000e-01 -1.12781e+01 -1.62242e+01 2.38629e+01
8.00000e-01 -1.32852e+01 -1.59123e+01 3.03963e+01
8.50000e-01 -1.35145e+01 -1.16495e+01 3.55008e+01
9.00000e-01 -1.15540e+01 -5.98222e+00 3.62717e+01
9.50000e-01 -8.46981e+00 -2.18645e+00 3.35839e+01
1.00000e+00 -5.63385e+00 -7.72500e-01 2.98324e+01
1.05000e+00 -3.67956e+00 -7.07510e-01 2.62515e+01
1.10000e+00 -2.59803e+00 -1.16418e+00 2.31041e+01
1.15000e+00 -2.16885e+00 -1.82081e+00 2.03814e+01
1.20000e+00 -2.20316e+00 -2.65840e+00 1.80621e+01
1.25000e+00 -2.61279e+00 -3.80021e+00 1.61671e+01
1.30000e+00 -3.41044e+00 -5.44671e+00 1.47955e+01
1.35000e+00 -4.69356e+00 -7.84190e+00 1.42022e+01
1.40000e+00 -6.60955e+00 -1.11610e+01 1.49410e+01
1.45000e+00 -9.23708e+00 -1.51054e+01 1.79849e+01
1.50000e+00 -1.22503e+01 -1.80279e+01 2.42579e+01
1.55000e+00 -1.44384e+01 -1.67901e+01 3.25104e+01
1.60000e+00 -1.41387e+01 -1.05394e+01 3.78900e+01
1.65000e+00 -1.12060e+01 -3.73541e+00 3.73657e+01
1.70000e+00 -7.38116e+00 -9.26506e-02 3.34459e+01
1.75000e+00 -4.24852e+00 8.71185e-01 2.91352e+01
1.80000e+00 -2.24577e+00 7.34438e-01 2.53729e+01
1.85000e+00 -1.14999e+00 3.71517e-01 2.21622e+01
1.90000e+00 -6.21052e-01 5.87150e-02 1.93871e+01
1.95000e+00 -4.06391e-01 -1.79429e-01 1.69684e+01
2.00000e+00 -3.62204e-01 -3.90950e-01 1.48553e+01
2.05000e+00 -4.23892e-01 -6.37365e-01 1.30103e+01
2.10000e+00 -5.77867e-01 -9.87829e-01 1.14051e+01
2.15000e+00 -8.47182e-01 -1.53388e+00 1.00230e+01
2.20000e+00 -1.29104e+00 -2.41501e+00 8.86970e+00
2.25000e+00 -2.01679e+00 -3.85488e+00 8.00280e+00
2.30000e+00 -3.20325e+00 -6.20328e+00 7.61253e+00
2.35000e+00 -5.12509e+00 -9.93237e+00 8.22433e+00
2.40000e+00 -8.11826e+00 -1.53375e+01 1.11169e+01
2.45000e+00 -1.22492e+01 -2.11799e+01 1.85944e+01
2.50000e+00 -1.62593e+01 -2.21787e+01 3.14300e+01
2.55000e+00 -1.69426e+01 -1.31953e+01 4.20286e+01
2.60000e+00 -1.28827e+01 -1.59879e+00 4.19180e+01
2.65000e+00 -7.05091e+00 3.98498e+00 3.59909e+01
2.70000e+00 -2.40130e+00 5.03013e+00 3.05114e+01
2.75000e+00 4.92334e-01 4.84680e+00 2.65157e+01
2.80000e+00 2.18943e+00 4.84249e+00 2.35279e+01
2.85000e+00 3.32930e+00 5.38855e+00 2.12575e+01
2.90000e+00 4.36764e+00 6.55871e+00 1.96794e+01
2.95000e+00 5.59383e+00 8.36405e+00 1.89602e+01
3.00000e+00 7.17113e+00 1.07164e+01 1.94491e+01
3.05000e+00 9.10315e+00 1.31939e+01 2.16129e+01
3.10000e+00 1.10964e+01 1.47381e+01 2.56315e+01
3.15000e+00 1.24487e+01 1.39259e+01 3.05222e+01
3.20000e+00 1.23644e+01 1.05113e+01 3.39571e+01
3.25000e+00 1.07374e+01 6.37549e+00 3.42950e+01
3.30000e+00 8.36079e+00 3.54377e+00 3.21766e+01
3.35000e+00 6.17547e+00 2.40487e+00 2.91274e+01
3.40000e+00 4.66063e+00 2.38108e+00 2.60730e+01
3.45000e+00 3.86917e+00 2.94109e+00 2.33341e+01
3.50000e+00 3.68995e+00 3.86539e+00 2.10120e+01
3.55000e+00 4.02120e+00 5.15949e+00 1.91939e+01
3.60000e+00 4.82954e+00 6.93474e+00 1.80421e+01
3.65000e+00 6.14101e+00 9.29276e+00 1.78686e+01
3.70000e+00 7.97582e+00 1.21242e+01 1.91893e+01
3.75000e+00 1.01919e+01 1.47287e+01 2.25751e+01
3.80000e+00 1.22380e+01 1.55339e+01 2.78858e+01
3.85000e+00 1.31202e+01 1.30863e+01 3.31357e+01
3.90000e+00 1.21238e+01 8.34159e+00 3.54297e+01
3.95000e+00 9.69062e+00 4.16591e+00 3.41566e+01
4.00000e+00 6.99825e+00 2.03867e+00 3.10455e+01
4.05000e+00 4.90036e+00 1.53261e+00 2.76355e+01
4.10000e+00 3.62453e+00 1.84498e+00 2.45069e+01
4.15000e+00 3.06223e+00 2.53512e+00 2.17806e+01
4.20000e+00 3.05122e+00 3.50183e+00 1.94859e+01
4.25000e+00 3.49729e+00 4.83004e+00 1.76848e+01
4.30000e+00 4.39743e+00 6.68930e+00 1.65342e+01
4.35000e+00 5.81933e+00 9.24357e+00 1.63699e+01
4.40000e+00 7.83417e+00 1.24459e+01 1.78031e+01
4.45000e+00 1.03400e+01 1.55595e+01 2.16149e+01
4.50000e+00 1.27338e+01 1.66550e+01 2.78422e+01
4.55000e+00 1.37891e+01 1.37374e+01 3.41079e+01
4.60000e+00 1.25754e+01 7.99969e+00 3.66769e+01
4.65000e+00 9.67450e+00 3.18379e+00 3.49499e+01
4.70000e+00 6.56631e+00 9.43881e-01 3.13086e+01
4.75000e+00 4.22036e+00 5.01451e-01 2.75571e+01
4.80000e+00 2.81136e+00 8.21003e-01 2.42164e+01
4.85000e+00 2.14615e+00 1.39747e+00 2.13169e+01
4.90000e+00 2.00030e+00 2.11967e+00 1.88226e+01
4.95000e+00 2.23924e+00 3.06554e+00 1.67265e+01
5.00000e+00 2.83352e+00 4.40552e+00 1.50778e+01
5.05000e+00 3.84632e+00 6.37234e+00 1.40323e+01
5.10000e+00 5.41423e+00 9.21604e+00 1.39638e+01
5.15000e+00 7.68975e+00 1.29935e+01 1.56341e+01
5.20000e+00 1.06390e+01 1.69187e+01 2.01865e+01
5.25000e+00 1.35690e+01 1.84230e+01 2.79857e+01
5.30000e+00 1.48293e+01 1.45221e+01 3.58808e+01
5.35000e+00 1.31377e+01 7.05221e+00 3.86003e+01
5.40000e+00 9.42516e+00 1.38833e+00 3.59164e+01
5.45000e+00 5.69823e+00 -8.29333e-01 3.14717e+01
5.50000e+00 3.03342e+00 -1.11083e+00 2.73342e+01
5.55000e+00 1.45930e+00 -8.16928e-01 2.38219e+01
5.60000e+00 6.32662e-01 -5.09046e-01 2.08172e+01
5.65000e+00 2.27991e-01 -3.20653e-01 1.82108e+01
5.70000e+00 3.18110e-02 -2.44031e-01 1.59361e+01
5.75000e+00 -7.55201e-02 -2.50024e-01 1.39471e+01
5.80000e+00 -1.57653e-01 -3.23966e-01 1.22077e+01
5.85000e+00 -2.51953e-01 -4.72821e-01 1.06877e+01
5.90000e+00 -3.88880e-01 -7.27905e-01 9.36251e+00
5.95000e+00 -6.05670e-01 -1.15251e+00 8.21548e+00
6.00000e+00 -9.59509e-01 -1.85899e+00 7.24453e+00
6.05000e+00 -1.54499e+00 -3.03936e+00 6.48220e+00
6.10000e+00 -2.52015e+00 -5.01128e+00 6.05189e+00
6.15000e+00 -4.14060e+00 -8.25687e+00 6.32112e+00
6.20000e+00 -6.77196e+00 -1.33050e+01 8.27443e+00
6.25000e+00 -1.07199e+01 -1.98402e+01 1.40926e+01
6.30000e+00 -1.53909e+01 -2.39423e+01 2.62262e+01
6.35000e+00 -1.78518e+01 -1.78916e+01 4.02768e+01
6.40000e+00 -1.50198e+01 -4.52241e+00 4.41071e+01
6.45000e+00 -8.86372e+00 3.84633e+00 3.85922e+01
6.50000e+00 -3.28887e+00 5.91666e+00 3.23750e+01
6.55000e+00 3.36986e-01 5.82099e+00 2.79755e+01
6.60000e+00 2.45268e+00 5.68499e+00 2.48872e+01
6.65000e+00 3.78893e+00 6.08433e+00 2.26506e+01
6.70000e+00 4.88844e+00 7.10125e+00 2.11635e+01
6.75000e+00 6.07995e+00 8.68759e+00 2.05482e+01
6.80000e+00 7.52133e+00 1.06746e+01 2.10741e+01
6.85000e+00 9.18813e+00 1.26100e+01 2.30357e+01
6.90000e+00 1.07970e+01 1.36179e+01 2.63898e+01
6.95000e+00 1.17904e+01 1.27472e+01 3.02044e+01
7.00000e+00 1.16274e+01 1.00136e+01 3.27721e+01
7.05000e+00 1.02944e+01 6.79297e+00 3.30001e+01
7.10000e+00 8.38746e+00 4.50564e+00 3.13088e+01
7.15000e+00 6.61115e+00 3.51788e+00 2.87680e+01
7.20000e+00 5.36513e+00 3.49818e+00 2.61323e+01
7.25000e+00 4.73832e+00 4.07711e+00 2.37466e+01
7.30000e+00 4.67900e+00 5.08039e+00 2.17769e+01
7.35000e+00 5.12377e+00 6.49180e+00 2.03745e+01
7.40000e+00 6.04255e+00 8.34546e+00 1.97625e+01
7.45000e+00 7.41577e+00 1.05780e+01 2.02799e+01
7.50000e+00 9.14621e+00 1.28024e+01 2.23162e+01
7.55000e+00 1.09110e+01 1.40964e+01 2.59457e+01
7.60000e+00 1.20766e+01 1.33130e+01 3.02418e+01
7.65000e+00 1.19796e+01 1.03285e+01 3.32454e+01
7.70000e+00 1.05455e+01 6.70382e+00 3.35969e+01
7.75000e+00 8.43896e+00 4.13647e+00 3.17645e+01
7.80000e+00 6.47009e+00 3.04217e+00 2.90087e+01
7.85000e+00 5.08602e+00 2.99821e+00 2.61769e+01
7.90000e+00 4.36920e+00 3.56069e+00 2.36170e+01
7.95000e+00 4.24525e+00 4.52978e+00 2.14711e+01
8.00000e+00 4.63466e+00 5.89771e+00 1.98634e+01
8.05000e+00 5.50702e+00 7.73652e+00 1.89935e+01
8.10000e+00 6.86574e+00 1.00616e+01 1.91988e+01
8.15000e+00 8.66810e+00 1.26048e+01 2.09482e+01
8.20000e+00 1.06640e+01 1.45003e+01 2.45569e+01
8.25000e+00 1.22272e+01 1.43422e+01 2.93967e+01
8.30000e+00 1.25200e+01 1.14549e+01 3.33700e+01
8.35000e+00 1.12149e+01 7.29121e+00 3.44529e+01
8.40000e+00 8.93261e+00 4.07263e+00 3.27834e+01
8.45000e+00 6.65034e+00 2.57864e+00 2.98547e+01
8.50000e+00 4.96919e+00 2.35107e+00 2.67692e+01
8.55000e+00 4.01992e+00 2.80495e+00 2.39527e+01
8.60000e+00 3.71125e+00 3.65203e+00 2.15347e+01
8.65000e+00 3.93185e+00 4.85630e+00 1.95976e+01
8.70000e+00 4.63168e+00 6.51257e+00 1.82817e+01
8.75000e+00 5.82574e+00 8.73426e+00 1.78594e+01
8.80000e+00 7.54298e+00 1.14812e+01 1.87996e+01
8.85000e+00 9.69420e+00 1.42205e+01 2.16914e+01
8.90000e+00 1.18374e+01 1.55636e+01 2.66463e+01
8.95000e+00 1.30517e+01 1.38630e+01 3.21303e+01
9.00000e+00 1.24752e+01 9.42478e+00 3.52155e+01
9.05000e+00 1.02782e+01 4.94533e+00 3.46228e+01
9.10000e+00 7.56464e+00 2.37605e+00 3.17671e+01
9.15000e+00 5.31119e+00 1.59119e+00 2.83619e+01
9.20000e+00 3.86615e+00 1.77642e+00 2.51648e+01
9.25000e+00 3.16762e+00 2.40469e+00 2.23567e+01
9.30000e+00 3.05234e+00 3.31548e+00 1.99741e+01
9.35000e+00 3.40866e+00 4.56348e+00 1.80692e+01
9.40000e+00 4.21504e+00 6.30524e+00 1.67759e+01
9.45000e+00 5.52667e+00 8.71247e+00 1.63877e+01
9.50000e+00 7.42016e+00 1.18008e+01 1.74558e+01
9.55000e+00 9.84465e+00 1.50123e+01 2.07530e+01
9.60000e+00 1.23189e+01 1.66556e+01 2.65696e+01
9.65000e+00 1.37150e+01 1.45538e+01 3.30692e+01
9.70000e+00 1.29434e+01 9.12754e+00 3.64951e+01
9.75000e+00 1.02772e+01 3.94987e+00 3.54518e+01
9.80000e+00 7.13169e+00 1.25349e+00 3.20170e+01
9.85000e+00 4.62505e+00 5.61052e-01 2.82383e+01
9.90000e+00 3.05760e+00 7.90867e-01 2.48232e+01
9.95000e+00 2.27727e+00 1.34224e+00 2.18517e+01
1.00000e+01 2.05506e+00 2.04935e+00 1.92916e+01
1.00500e+01 2.23930e+00 2.96620e+00 1.71316e+01
1.01000e+01 2.78378e+00 4.25122e+00 1.54130e+01
1.01500e+01 3.73755e+00 6.12822e+00 1.42754e+01
1.02000e+01 5.22631e+00 8.84589e+00 1.40578e+01
1.02500e+01 7.40183e+00 1.24980e+01 1.54616e+01
1.03000e+01 1.02653e+01 1.64460e+01 1.95878e+01
1.03500e+01 1.32316e+01 1.83767e+01 2.69902e+01
1.04000e+01 1.47608e+01 1.51879e+01 3.50535e+01
1.04500e+01 1.34330e+01 7.95972e+00 3.84953e+01
1.05000e+01 9.89973e+00 1.96504e+00 3.63168e+01
1.05500e+01 6.13500e+00 -5.93794e-01 3.19722e+01
1.06000e+01 3.35401e+00 -1.02277e+00 2.77865e+01
1.06500e+01 1.68070e+00 -7.52472e-01 2.42135e+01
1.07000e+01 7.97202e-01 -4.16806e-01 2.11581e+01
1.07500e+01 3.74147e-01 -1.78438e-01 1.85092e+01
1.08000e+01 1.90507e-01 -3.20723e-02 1.61975e+01
1.08500e+01 1.24357e-01 6.30847e-02 1.41757e+01
1.09000e+01 1.17537e-01 1.44168e-01 1.24068e+01
1.09500e+01 1.47732e-01 2.41194e-01 1.08593e+01
1.10000e+01 2.12889e-01 3.84056e-01 9.50634e+00
1.10500e+01 3.25245e-01 6.12455e-01 8.32591e+00
1.11000e+01 5.12188e-01 9.88898e-01 7.30213e+00
1.11500e+01 8.23119e-01 1.61809e+00 6.43091e+00
1.12000e+01 1.34352e+00 2.67787e+00 5.73581e+00
1.12500e+01 2.21900e+00 4.46625e+00 5.31424e+00
1.13000e+01 3.69056e+00 7.45277e+00 5.46668e+00
1.13500e+01 6.12141e+00 1.22263e+01 7.03016e+00
1.14000e+01 9.89178e+00 1.88293e+01 1.20055e+01
1.14500e+01 1.47124e+01 2.42150e+01 2.33035e+01
1.15000e+01 1.80209e+01 2.02513e+01 3.85313e+01
1.15500e+01 1.60819e+01 6.61165e+00 4.48900e+01
1.16000e+01 9.96721e+00 -3.42461e+00 4.00436e+01
1.16500e+01 3.92682e+00 -6.27517e+00 3.34333e+01
1.17000e+01 -1.26633e-01 -6.28986e+00 2.87546e+01
1.17500e+01 -2.49600e+00 -6.07882e+00 2.55798e+01
1.18000e+01 -3.94813e+00 -6.37353e+00 2.33393e+01
1.18500e+01 -5.07496e+00 -7.27624e+00 2.18701e+01
1.19000e+01 -6.23280e+00 -8.71953e+00 2.12577e+01
1.19500e+01 -7.58733e+00 -1.05146e+01 2.17244e+01
1.20000e+01 -9.11782e+00 -1.22289e+01 2.34952e+01
1.20500e+01 -1.05691e+01 -1.30968e+01 2.64806e+01
1.21000e+01 -1.14605e+01 -1.23343e+01 2.98493e+01
1.21500e+01 -1.13373e+01 -9.96451e+00 3.21587e+01
1.22000e+01 -1.01827e+01 -7.11593e+00 3.24554e+01
1.22500e+01 -8.49188e+00 -5.00923e+00 3.10180e+01
1.23000e+01 -6.87996e+00 -4.03961e+00 2.87349e+01
1.23500e+01 -5.72604e+00 -3.98285e+00 2.63026e+01
1.24000e+01 -5.14063e+00 -4.53007e+00 2.40811e+01
1.24500e+01 -5.09724e+00 -5.51582e+00 2.22630e+01
1.25000e+01 -5.54447e+00 -6.90350e+00 2.10186e+01
1.25500e+01 -6.44707e+00 -8.68646e+00 2.05762e+01
1.26000e+01 -7.76220e+00 -1.07426e+01 2.12459e+01
1.26500e+01 -9.35588e+00 -1.26376e+01 2.33184e+01
1.27000e+01 -1.08838e+01 -1.35144e+01 2.66996e+01
1.27500e+01 -1.17706e+01 -1.25034e+01 3.04002e+01
1.28000e+01 -1.15088e+01 -9.74301e+00 3.27568e+01
1.28500e+01 -1.01357e+01 -6.62816e+00 3.28160e+01
1.29000e+01 -8.25632e+00 -4.47887e+00 3.10681e+01
1.29500e+01 -6.54327e+00 -3.58756e+00 2.85473e+01
1.30000e+01 -5.36377e+00 -3.62117e+00 2.59609e+01
1.30500e+01 -4.79337e+00 -4.23382e+00 2.36348e+01
1.31000e+01 -4.78063e+00 -5.26825e+00 2.17346e+01
1.31500e+01 -5.26633e+00 -6.71247e+00 2.04187e+01
1.32000e+01 -6.22169e+00 -8.59059e+00 1.99204e+01
1.32500e+01 -7.61998e+00 -1.08096e+01 2.05826e+01
1.33000e+01 -9.34336e+00 -1.29327e+01 2.27681e+01
1.33500e+01 -1.10383e+01 -1.40063e+01 2.64586e+01
1.34000e+01 -1.20623e+01 -1.29703e+01 3.06062e+01
1.34500e+01 -1.18103e+01 -9.90147e+00 3.32833e+01
1.35000e+01 -1.02998e+01 -6.41879e+00 3.33530e+01
1.35500e+01 -8.22300e+00 -4.06101e+00 3.14140e+01
1.36000e+01 -6.34355e+00 -3.11492e+00 2.86747e+01
1.36500e+01 -5.05660e+00 -3.15104e+00 2.59048e+01
1.37000e+01 -4.42246e+00 -3.76289e+00 2.34203e+01
1.37500e+01 -4.36697e+00 -4.77918e+00 2.13619e+01
1.38000e+01 -4.81820e+00 -6.20278e+00 1.98648e+01
1.38500e+01 -5.75073e+00 -8.09786e+00 1.91460e+01
1.39000e+01 -7.16245e+00 -1.04444e+01 1.95598e+01
1.39500e+01 -8.98484e+00 -1.28978e+01 2.15619e+01
1.40000e+01 -1.09169e+01 -1.45048e+01 2.53556e+01
1.40500e+01 -1.22909e+01 -1.39157e+01 3.00897e+01
1.41000e+01 -1.23254e+01 -1.07754e+01 3.35964e+01
1.41500e+01 -1.08490e+01 -6.75467e+00 3.41774e+01
1.42000e+01 -8.56875e+00 -3.86458e+00 3.22735e+01
1.42500e+01 -6.40584e+00 -2.62379e+00 2.93360e+01
1.43000e+01 -4.87026e+00 -2.53012e+00 2.63269e+01
1.43500e+01 -4.04698e+00 -3.05733e+00 2.36069e+01
1.44000e+01 -3.84055e+00 -3.96957e+00 2.12964e+01
1.44500e+01 -4.15211e+00 -5.25672e+00 1.94908e+01
1.45000e+01 -4.94444e+00 -7.01663e+00 1.83556e+01
1.45500e+01 -6.23564e+00 -9.33539e+00 1.81992e+01
1.46000e+01 -8.03438e+00 -1.20862e+01 1.95187e+01
1.46500e+01 -1.01873e+01 -1.45695e+01 2.28381e+01
1.47000e+01 -1.21495e+01 -1.52801e+01 2.79678e+01
1.47500e+01 -1.29725e+01 -1.28880e+01 3.29808e+01
1.48000e+01 -1.19962e+01 -8.33946e+00 3.51598e+01
1.48500e+01 -9.65068e+00 -4.32877e+00 3.39389e+01
1.49000e+01 -7.05355e+00 -2.26062e+00 3.09329e+01
1.49500e+01 -5.02295e+00 -1.75919e+00 2.76071e+01
1.50000e+01 -3.78825e+00 -2.07453e+00 2.45393e+01
1.50500e+01 -3.25580e+00 -2.78674e+00 2.18660e+01
1.51000e+01 -3.27657e+00 -3.79905e+00 1.96314e+01
1.51500e+01 -3.76468e+00 -5.19484e+00 1.79141e+01
1.52000e+01 -4.72010e+00 -7.13385e+00 1.68945e+01
1.52500e+01 -6.20397e+00 -9.74535e+00 1.69395e+01
1.53000e+01 -8.25882e+00 -1.28903e+01 1.86740e+01
1.53500e+01 -1.07133e+01 -1.56734e+01 2.27796e+01
1.54000e+01 -1.28741e+01 -1.61286e+01 2.89520e+01
1.54500e+01 -1.35471e+01 -1.27291e+01 3.45329e+01
1.55000e+01 -1.20558e+01 -7.20285e+00 3.62698e+01
1.55500e+01 -9.16652e+00 -2.95702e+00 3.42002e+01
1.56000e+01 -6.26193e+00 -1.11336e+00 3.06098e+01
1.56500e+01 -4.14311e+00 -8.36683e-01 2.70024e+01
1.57000e+01 -2.91267e+00 -1.22688e+00 2.37918e+01
1.57500e+01 -2.38173e+00 -1.87587e+00 2.10079e+01
1.58000e+01 -2.35515e+00 -2.71927e+00 1.86352e+01
1.58500e+01 -2.72934e+00 -3.86126e+00 1.66957e+01
1.59000e+01 -3.50246e+00 -5.49176e+00 1.52880e+01
1.59500e+01 -4.75881e+00 -7.84235e+00 1.46622e+01
1.60000e+01 -6.63187e+00 -1.10715e+01 1.53515e+01
1.60500e+01 -9.18698e+00 -1.48779e+01 1.82761e+01
1.61000e+01 -1.21037e+01 -1.76936e+01 2.42862e+01
1.61500e+01 -1.42340e+01 -1.65781e+01 3.21975e+01
1.62000e+01 -1.40047e+01 -1.06805e+01 3.74730e+01
1.62500e+01 -1.12369e+01 -4.10440e+00 3.71432e+01
1.63000e+01 -7.54992e+00 -4.61991e-01 3.34241e+01
1.63500e+01 -4.48358e+00 5.59602e-01 2.92049e+01
1.64000e+01 -2.50515e+00 4.42077e-01 2.54713e+01
1.64500e+01 -1.42760e+00 4.66798e-02 2.22683e+01
1.65000e+01 -9.33100e-01 -3.48556e-01 1.94963e+01
1.65500e+01 -7.83648e-01 -7.27283e-01 1.70836e+01
1.66000e+01 -8.50769e-01 -1.16170e+00 1.49866e+01
1.66500e+01 -1.09292e+00 -1.75845e+00 1.31815e+01
1.67000e+01 -1.53427e+00 -2.66190e+00 1.16706e+01
1.67500e+01 -2.25912e+00 -4.08181e+00 1.05105e+01
1.68000e+01 -3.42105e+00 -6.32498e+00 9.88473e+00
1.68500e+01 -5.25355e+00 -9.77646e+00 1.02767e+01
1.69000e+01 -8.02527e+00 -1.46193e+01 1.27912e+01
1.69500e+01 -1.17504e+01 -1.97345e+01 1.92821e+01
1.70000e+01 -1.53633e+01 -2.08747e+01 3.02997e+01
1.70500e+01 -1.62524e+01 -1.37459e+01 3.99797e+01
1.71000e+01 -1.30220e+01 -3.50379e+00 4.09364e+01
1.71500e+01 -7.88547e+00 2.20631e+00 3.60084e+01
1.72000e+01 -3.52283e+00 3.62317e+00 3.07172e+01
1.72500e+01 -7.10228e-01 3.54468e+00 2.65476e+01
1.73000e+01 9.28510e-01 3.42269e+00 2.32655e+01
1.73500e+01 1.95414e+00 3.70771e+00 2.06076e+01
1.74000e+01 2.79864e+00 4.52195e+00 1.84935e+01
1.74500e+01 3.75895e+00 5.95054e+00 1.69858e+01
1.75000e+01 5.05486e+00 8.10574e+00 1.63108e+01
1.75500e+01 6.85478e+00 1.10261e+01 1.69430e+01
1.76000e+01 9.20278e+00 1.43272e+01 1.96320e+01
1.76500e+01 1.17738e+01 1.65986e+01 2.49281e+01
1.77000e+01 1.35821e+01 1.55296e+01 3.16514e+01
1.77500e+01 1.33833e+01 1.05941e+01 3.61708e+01
1.78000e+01 1.10463e+01 4.96982e+00 3.60988e+01
1.78500e+01 7.85512e+00 1.61736e+00 3.29740e+01
1.79000e+01 5.11624e+00 5.44471e-01 2.91462e+01
1.79500e+01 3.31259e+00 6.27586e-01 2.56092e+01
1.80000e+01 2.35451e+00 1.12304e+00 2.25221e+01
1.80500e+01 2.00541e+00 1.77890e+00 1.98544e+01
1.81000e+01 2.08588e+00 2.60897e+00 1.75824e+01
1.81500e+01 2.52157e+00 3.74941e+00 1.57265e+01
1.82000e+01 3.33712e+00 5.40807e+00 1.43862e+01
1.82500e+01 4.64049e+00 7.83895e+00 1.38205e+01
1.83000e+01 6.59042e+00 1.12317e+01 1.45995e+01
1.83500e+01 9.27685e+00 1.52910e+01 1.77405e+01
1.84000e+01 1.23701e+01 1.83043e+01 2.42314e+01
1.84500e+01 1.46065e+01 1.69641e+01 3.27693e+01
1.85000e+01 1.42474e+01 1.04174e+01 3.82320e+01
1.85500e+01 1.11775e+01 3.42825e+00 3.75431e+01
1.86000e+01 7.24006e+00 -2.10717e-01 3.34609e+01
1.86500e+01 4.05404e+00 -1.12721e+00 2.90805e+01
1.87000e+01 2.03137e+00 -9.76996e-01 2.52994e+01
1.87500e+01 9.19583e-01 -6.43690e-01 2.20871e+01
1.88000e+01 3.60446e-01 -4.02258e-01 1.93152e+01
1.88500e+01 8.93049e-02 -2.84927e-01 1.69008e+01
1.89000e+01 -5.08278e-02 -2.65219e-01 1.47910e+01
1.89500e+01 -1.44807e-01 -3.21954e-01 1.29461e+01
1.90000e+01 -2.40065e-01 -4.55084e-01 1.13335e+01
1.90500e+01 -3.70538e-01 -6.89401e-01 9.92693e+00
1.91000e+01 -5.72848e-01 -1.08063e+00 8.70714e+00
1.91500e+01 -9.00173e-01 -1.73000e+00 7.66819e+00
1.92000e+01 -1.43898e+00 -2.81163e+00 6.83396e+00
1.92500e+01 -2.33324e+00 -4.61522e+00 6.30522e+00
1.93000e+01 -3.81729e+00 -7.58911e+00 6.38823e+00
1.93500e+01 -6.23644e+00 -1.22718e+01 7.91527e+00
1.94000e+01 -9.93170e+00 -1.86196e+01 1.28101e+01
1.94500e+01 -1.45704e+01 -2.36215e+01 2.37143e+01
1.95000e+01 -1.76909e+01 -1.97403e+01 3.81422e+01
1.95500e+01 -1.58380e+01 -6.85167e+00 4.42339e+01
1.96000e+01 -1.00147e+01 2.79779e+00 3.97410e+01
1.96500e+01 -4.20147e+00 5.67902e+00 3.33270e+01
1.97000e+01 -2.59417e-01 5.75835e+00 2.86146e+01
1.97500e+01 2.05772e+00 5.56455e+00 2.53127e+01
1.98000e+01 3.47884e+00 5.85273e+00 2.29053e+01
1.98500e+01 4.58507e+00 6.75824e+00 2.12385e+01
1.99000e+01 5.74114e+00 8.25791e+00 2.04011e+01
1.99500e+01 7.13967e+00 1.02280e+01 2.06463e+01
2.00000e+01 8.80323e+00 1.22990e+01 2.23020e+01
2.00500e+01 1.05106e+01 1.36651e+01 2.54703e+01
2.01000e+01 1.17374e+01 1.32681e+01 2.94440e+01
2.01500e+01 1.18664e+01 1.07876e+01 3.25363e+01
2.02000e+01 1.07226e+01 7.41416e+00 3.33141e+01
2.02500e+01 8.81843e+00 4.77695e+00 3.19050e+01
2.03000e+01 6.91328e+00 3.49696e+00 2.94015e+01
2.03500e+01 5.49960e+00 3.30209e+00 2.66885e+01
2.04000e+01 4.71868e+00 3.77419e+00 2.41828e+01
2.04500e+01 4.52871e+00 4.68734e+00 2.20648e+01
2.05000e+01 4.85754e+00 6.00153e+00 2.04725e+01
2.05500e+01 5.66728e+00 7.76027e+00 1.96031e+01
2.06000e+01 6.94657e+00 9.95604e+00 1.97705e+01
2.06500e+01 8.63860e+00 1.23211e+01 2.13900e+01
2.07000e+01 1.04987e+01 1.40636e+01 2.47121e+01
2.07500e+01 1.19547e+01 1.39464e+01 2.91454e+01
2.08000e+01 1.22598e+01 1.13757e+01 3.28363e+01
2.08500e+01 1.11083e+01 7.58152e+00 3.39640e+01
2.09000e+01 9.02637e+00 4.53665e+00 3.25385e+01
2.09500e+01 6.89326e+00 3.04276e+00 2.98408e+01
2.10000e+01 5.28941e+00 2.76959e+00 2.69135e+01
2.10500e+01 4.37285e+00 3.20084e+00 2.42096e+01
2.11000e+01 4.08261e+00 4.05999e+00 2.18922e+01
2.11500e+01 4.32473e+00 5.29993e+00 2.00691e+01
2.12000e+01 5.05273e+00 6.99206e+00 1.89035e+01
2.12500e+01 6.27038e+00 9.20417e+00 1.86852e+01
2.13000e+01 7.97376e+00 1.18104e+01 1.98684e+01
2.13500e+01 1.00131e+01 1.41710e+01 2.29220e+01
2.14000e+01 1.18893e+01 1.49314e+01 2.76791e+01
2.14500e+01 1.27383e+01 1.28570e+01 3.24368e+01
2.15000e+01 1.19253e+01 8.68021e+00 3.46994e+01
2.15500e+01 9.78127e+00 4.81625e+00 3.37643e+01
2.16000e+01 7.31825e+00 2.70211e+00 3.09979e+01
2.16500e+01 5.33944e+00 2.11999e+00 2.78077e+01
2.17000e+01 4.11180e+00 2.39412e+00 2.48164e+01
2.17500e+01 3.57731e+00 3.11026e+00 2.22013e+01
2.18000e+01 3.60576e+00 4.15885e+00 2.00311e+01
2.18500e+01 4.11707e+00 5.60832e+00 1.84046e+01
2.19000e+01 5.10750e+00 7.59502e+00 1.75248e+01
2.19500e+01 6.62151e+00 1.01963e+01 1.77775e+01
2.20000e+01 8.66037e+00 1.31692e+01 1.97629e+01
2.20500e+01 1.09802e+01 1.55022e+01 2.39939e+01
2.21000e+01 1.28366e+01 1.53491e+01 2.98288e+01
2.21500e+01 1.31506e+01 1.17382e+01 3.45669e+01
2.22000e+01 1.15068e+01 6.66429e+00 3.56033e+01
2.22500e+01 8.75277e+00 3.01122e+00 3.33894e+01
2.23000e+01 6.11184e+00 1.49900e+00 2.99555e+01
2.23500e+01 4.23461e+00 1.34785e+00 2.65372e+01
2.24000e+01 3.18430e+00 1.80825e+00 2.34866e+01
2.24500e+01 2.79501e+00 2.55865e+00 2.08524e+01
2.25000e+01 2.90827e+00 3.57341e+00 1.86520e+01
2.25500e+01 3.45337e+00 4.97638e+00 1.69537e+01
2.26000e+01 4.45280e+00 6.95890e+00 1.59347e+01
2.26500e+01 5.99535e+00 9.69100e+00 1.59768e+01
2.27000e+01 8.15847e+00 1.30804e+01 1.77701e+01
2.27500e+01 1.08002e+01 1.62094e+01 2.21487e+01
2.28000e+01 1.31901e+01 1.68521e+01 2.89340e+01
2.28500e+01 1.39687e+01 1.31124e+01 3.51654e+01
2.29000e+01 1.23244e+01 6.94555e+00 3.70320e+01
2.29500e+01 9.13753e+00 2.33241e+00 3.46638e+01
2.30000e+01 5.98120e+00 4.36715e-01 3.07701e+01
2.30500e+01 3.71294e+00 1.88873e-01 2.69808e+01
2.31000e+01 2.39505e+00 5.58983e-01 2.36598e+01
2.31500e+01 1.78582e+00 1.10404e+00 2.07842e+01
2.32000e+01 1.65081e+00 1.74729e+00 1.83016e+01
2.32500e+01 1.85669e+00 2.57375e+00 1.61917e+01
2.33000e+01 2.37419e+00 3.74718e+00 1.44803e+01
2.33500e+01 3.26369e+00 5.49562e+00 1.32778e+01
2.34000e+01 4.66408e+00 8.09970e+00 1.28749e+01
2.34500e+01 6.76293e+00 1.17679e+01 1.39226e+01
2.35000e+01 9.65967e+00 1.61284e+01 1.75942e+01
2.35500e+01 1.29446e+01 1.91045e+01 2.49600e+01
2.36000e+01 1.51144e+01 1.69197e+01 3.41729e+01
2.36500e+01 1.42979e+01 9.32629e+00 3.92318e+01
2.37000e+01 1.07131e+01 2.16359e+00 3.76244e+01
2.37500e+01 6.53347e+00 -1.11329e+00 3.30564e+01
2.38000e+01 3.33411e+00 -1.76265e+00 2.85833e+01
2.38500e+01 1.36258e+00 -1.55696e+00 2.48374e+01
2.39000e+01 2.69707e-01 -1.31818e+00 2.16862e+01
2.39500e+01 -3.39752e-01 -1.28490e+00 1.89833e+01
2.40000e+01 -7.49185e-01 -1.50253e+00 1.66498e+01
2.40500e+01 -1.14163e+00 -2.00195e+00 1.46489e+01
2.41000e+01 -1.65018e+00 -2.86722e+00 1.29784e+01
2.41500e+01 -2.40579e+00 -4.26667e+00 1.16943e+01
2.42000e+01 -3.57567e+00 -6.47063e+00 1.09807e+01
2.42500e+01 -5.38509e+00 -9.81489e+00 1.13101e+01
2.43000e+01 -8.07374e+00 -1.44142e+01 1.37234e+01
2.43500e+01 -1.16194e+01 -1.91485e+01 1.98784e+01
2.44000e+01 -1.50028e+01 -2.01430e+01 3.01242e+01
2.44500e+01 -1.58581e+01 -1.36399e+01 3.91475e+01
2.45000e+01 -1.29141e+01 -4.14028e+00 4.02973e+01
2.45500e+01 -8.11914e+00 1.41454e+00 3.58104e+01
2.46000e+01 -3.95716e+00 2.92693e+00 3.06988e+01
2.46500e+01 -1.23514e+00 2.89216e+00 2.65259e+01
2.47000e+01 3.44781e-01 2.71501e+00 2.31675e+01
2.47500e+01 1.29374e+00 2.85571e+00 2.03875e+01
2.48000e+01 2.01647e+00 3.43841e+00 1.80875e+01
2.48500e+01 2.79256e+00 4.54561e+00 1.62774e+01
2.49000e+01 3.83456e+00 6.31501e+00 1.50836e+01
2.49500e+01 5.33629e+00 8.92263e+00 1.48310e+01
2.50000e+01 7.46423e+00 1.23990e+01 1.61799e+01


==> lorenz_ppo.dat <==
0.00000e+00 0.00000e+00 2.15333e+02 2.57573e+02 1.73093e+02 2.15333e+02 2.57573e+02 1.73093e+02
1.28000e+03 2.00000e+00 2.42333e+02 2.73812e+02 2.10855e+02 2.15333e+02 2.57573e+02 1.73093e+02
2.56000e+03 5.00000e+00 2.50000e+02 2.70992e+02 2.29008e+02 2.15332e+02 2.57569e+02 1.73095e+02
3.84000e+03 7.00000e+00 2.14333e+02 2.56857e+02 1.71810e+02 2.15322e+02 2.57444e+02 1.73200e+02
5.12000e+03 1.00000e+01 2.68667e+02 2.93598e+02 2.43736e+02 2.15608e+02 2.56917e+02 1.74299e+02
6.40000e+03 1.20000e+01 2.57667e+02 2.87301e+02 2.28032e+02 2.17381e+02 2.56354e+02 1.78408e+02
7.68000e+03 1.50000e+01 2.25000e+02 2.59419e+02 1.90581e+02 2.21643e+02 2.56885e+02 1.86400e+02
8.96000e+03 1.70000e+01 2.41667e+02 2.70653e+02 2.12680e+02 2.28030e+02 2.59221e+02 1.96839e+02
1.02400e+04 2.00000e+01 2.32333e+02 2.97665e+02 1.67002e+02 2.35350e+02 2.62850e+02 2.07851e+02
1.15200e+04 2.30000e+01 2.76333e+02 2.97879e+02 2.54788e+02 2.42235e+02 2.66219e+02 2.18251e+02
1.28000e+04 2.50000e+01 2.20667e+02 2.43548e+02 1.97785e+02 2.47706e+02 2.68135e+02 2.27278e+02
1.40800e+04 2.80000e+01 2.46333e+02 2.77450e+02 2.15217e+02 2.51516e+02 2.68239e+02 2.34794e+02
1.53600e+04 3.00000e+01 2.00000e+02 2.39606e+02 1.60394e+02 2.53822e+02 2.66736e+02 2.40909e+02
1.66400e+04 3.30000e+01 2.28667e+02 2.58447e+02 1.98886e+02 2.54938e+02 2.64654e+02 2.45222e+02
1.79200e+04 3.50000e+01 2.01333e+02 2.48819e+02 1.53848e+02 2.55134e+02 2.62510e+02 2.47758e+02
1.92000e+04 3.80000e+01 2.46000e+02 2.96127e+02 1.95873e+02 2.54346e+02 2.58944e+02 2.49747e+02
2.04800e+04 4.00000e+01 3.16667e+02 3.35039e+02 2.98294e+02 2.52464e+02 2.53251e+02 2.51677e+02
2.17600e+04 4.30000e+01 1.93667e+02 2.34166e+02 1.53167e+02 2.49837e+02 2.53891e+02 2.45783e+02
2.30400e+04 4.60000e+01 2.45333e+02 2.75625e+02 2.15042e+02 2.47337e+02 2.55416e+02 2.39258e+02
2.43200e+04 4.80000e+01 2.56333e+02 3.02646e+02 2.10020e+02 2.46134e+02 2.56491e+02 2.35778e+02
2.56000e+04 5.10000e+01 2.47333e+02 2.84070e+02 2.10597e+02 2.46702e+02 2.56781e+02 2.36624e+02
2.68800e+04 5.30000e+01 2.41333e+02 2.56961e+02 2.25706e+02 2.48024e+02 2.55556e+02 2.40492e+02
2.81600e+04 5.60000e+01 2.89667e+02 3.24089e+02 2.55244e+02 2.48795e+02 2.52761e+02 2.44829e+02
2.94400e+04 5.80000e+01 2.76333e+02 3.23297e+02 2.29370e+02 2.48573e+02 2.50253e+02 2.46892e+02
3.07200e+04 6.10000e+01 3.01333e+02 3.26583e+02 2.76083e+02 2.47671e+02 2.50948e+02 2.44395e+02
3.20000e+04 6.40000e+01 2.58333e+02 2.80338e+02 2.36328e+02 2.46726e+02 2.51854e+02 2.41598e+02
3.32800e+04 6.60000e+01 2.99000e+02 3.37893e+02 2.60107e+02 2.46752e+02 2.53097e+02 2.40407e+02
3.45600e+04 6.90000e+01 2.96333e+02 3.22376e+02 2.70291e+02 2.48930e+02 2.55734e+02 2.42127e+02
3.58400e+04 7.10000e+01 3.06667e+02 3.37568e+02 2.75765e+02 2.53633e+02 2.60027e+02 2.47238e+02
3.71200e+04 7.40000e+01 2.81333e+02 3.40265e+02 2.22402e+02 2.59906e+02 2.65264e+02 2.54549e+02
3.84000e+04 7.60000e+01 2.56333e+02 2.84218e+02 2.28449e+02 2.66120e+02 2.70347e+02 2.61893e+02
3.96800e+04 7.90000e+01 2.64000e+02 2.72641e+02 2.55359e+02 2.70998e+02 2.74613e+02 2.67384e+02
4.09600e+04 8.10000e+01 2.51667e+02 2.94766e+02 2.08567e+02 2.74105e+02 2.78544e+02 2.69666e+02
4.22400e+04 8.40000e+01 2.71333e+02 2.88775e+02 2.53891e+02 2.75533e+02 2.80933e+02 2.70133e+02
4.35200e+04 8.70000e+01 2.66333e+02 3.09231e+02 2.23436e+02 2.75416e+02 2.81104e+02 2.69728e+02
4.48000e+04 8.90000e+01 2.91667e+02 3.06280e+02 2.77053e+02 2.73882e+02 2.79740e+02 2.68025e+02
4.60800e+04 9.20000e+01 2.97333e+02 3.36985e+02 2.57682e+02 2.71480e+02 2.77611e+02 2.65348e+02
4.73600e+04 9.40000e+01 3.20667e+02 3.72212e+02 2.69122e+02 2.69010e+02 2.75181e+02 2.62839e+02
4.86400e+04 9.70000e+01 2.97333e+02 3.01830e+02 2.92836e+02 2.66670e+02 2.72567e+02 2.60774e+02
4.99200e+04 9.90000e+01 2.68000e+02 2.91622e+02 2.44378e+02 2.64277e+02 2.70153e+02 2.58401e+02
5.12000e+04 1.02000e+02 2.80333e+02 3.27875e+02 2.32792e+02 2.62437e+02 2.68429e+02 2.56445e+02
5.24800e+04 1.04000e+02 2.77000e+02 3.10297e+02 2.43703e+02 2.62136e+02 2.68467e+02 2.55806e+02
5.37600e+04 1.07000e+02 2.66333e+02 2.88504e+02 2.44162e+02 2.63537e+02 2.71524e+02 2.55549e+02
5.50400e+04 1.10000e+02 2.35333e+02 2.68843e+02 2.01824e+02 2.66016e+02 2.75947e+02 2.56084e+02
5.63200e+04 1.12000e+02 2.78000e+02 3.55205e+02 2.00795e+02 2.68836e+02 2.79063e+02 2.58610e+02
5.76000e+04 1.15000e+02 2.33000e+02 2.66536e+02 1.99464e+02 2.71373e+02 2.80276e+02 2.62469e+02
5.88800e+04 1.17000e+02 3.12667e+02 3.75967e+02 2.49367e+02 2.72987e+02 2.81512e+02 2.64462e+02
6.01600e+04 1.20000e+02 2.74000e+02 3.07675e+02 2.40325e+02 2.73284e+02 2.83759e+02 2.62810e+02
6.14400e+04 1.22000e+02 2.83000e+02 3.01239e+02 2.64761e+02 2.72849e+02 2.86068e+02 2.59630e+02
6.27200e+04 1.25000e+02 3.23667e+02 3.61845e+02 2.85489e+02 2.72759e+02 2.88449e+02 2.57069e+02
6.40000e+04 1.28000e+02 3.08000e+02 3.63118e+02 2.52882e+02 2.73522e+02 2.90595e+02 2.56450e+02
6.52800e+04 1.30000e+02 2.85000e+02 3.24302e+02 2.45698e+02 2.74955e+02 2.91727e+02 2.58183e+02
6.65600e+04 1.33000e+02 2.51667e+02 3.09772e+02 1.93561e+02 2.76693e+02 2.91757e+02 2.61629e+02
6.78400e+04 1.35000e+02 2.82333e+02 3.11101e+02 2.53566e+02 2.78285e+02 2.91062e+02 2.65508e+02
6.91200e+04 1.38000e+02 2.95333e+02 3.26159e+02 2.64508e+02 2.79191e+02 2.89991e+02 2.68392e+02
7.04000e+04 1.40000e+02 2.73667e+02 3.30759e+02 2.16574e+02 2.79204e+02 2.88519e+02 2.69889e+02
7.16800e+04 1.43000e+02 2.99667e+02 3.27884e+02 2.71449e+02 2.78633e+02 2.86683e+02 2.70584e+02
7.29600e+04 1.45000e+02 2.97000e+02 3.24797e+02 2.69203e+02 2.77927e+02 2.85893e+02 2.69962e+02
7.42400e+04 1.48000e+02 2.65667e+02 3.23841e+02 2.07493e+02 2.77282e+02 2.86634e+02 2.67929e+02
7.55200e+04 1.51000e+02 3.05000e+02 3.47802e+02 2.62198e+02 2.76840e+02 2.87120e+02 2.66560e+02
7.68000e+04 1.53000e+02 3.17667e+02 3.49733e+02 2.85601e+02 2.77218e+02 2.87396e+02 2.67040e+02
7.80800e+04 1.56000e+02 3.03333e+02 3.45652e+02 2.61014e+02 2.78895e+02 2.88984e+02 2.68806e+02
7.93600e+04 1.58000e+02 2.91333e+02 3.04533e+02 2.78134e+02 2.81376e+02 2.92158e+02 2.70595e+02
8.06400e+04 1.61000e+02 3.33333e+02 3.81460e+02 2.85206e+02 2.83953e+02 2.96130e+02 2.71777e+02
8.19200e+04 1.63000e+02 3.20000e+02 3.69666e+02 2.70334e+02 2.86365e+02 2.99798e+02 2.72931e+02
8.32000e+04 1.66000e+02 3.20667e+02 3.71272e+02 2.70061e+02 2.88237e+02 3.01592e+02 2.74882e+02
8.44800e+04 1.68000e+02 2.88000e+02 3.52389e+02 2.23611e+02 2.89059e+02 3.00933e+02 2.77186e+02
8.57600e+04 1.71000e+02 3.06333e+02 3.47583e+02 2.65083e+02 2.89012e+02 2.99190e+02 2.78834e+02
8.70400e+04 1.74000e+02 2.78333e+02 3.05809e+02 2.50858e+02 2.88696e+02 2.98078e+02 2.79314e+02
8.83200e+04 1.76000e+02 2.97667e+02 3.43342e+02 2.51991e+02 2.88367e+02 2.98197e+02 2.78538e+02
8.96000e+04 1.79000e+02 2.43667e+02 2.79260e+02 2.08073e+02 2.87958e+02 2.99046e+02 2.76870e+02
9.08800e+04 1.81000e+02 2.78333e+02 3.29096e+02 2.27570e+02 2.87331e+02 2.99718e+02 2.74944e+02
9.21600e+04 1.84000e+02 2.71333e+02 2.85671e+02 2.56996e+02 2.86675e+02 2.99418e+02 2.73932e+02
9.34400e+04 1.86000e+02 2.57667e+02 2.94997e+02 2.20336e+02 2.86643e+02 2.97916e+02 2.75370e+02
9.47200e+04 1.89000e+02 2.91333e+02 3.12879e+02 2.69788e+02 2.87453e+02 2.95459e+02 2.79446e+02
9.60000e+04 1.92000e+02 2.29333e+02 2.43717e+02 2.14950e+02 2.88598e+02 2.93118e+02 2.84077e+02
9.72800e+04 1.94000e+02 2.55333e+02 2.89199e+02 2.21468e+02 2.89711e+02 2.93666e+02 2.85755e+02
9.85600e+04 1.97000e+02 2.63667e+02 2.83904e+02 2.43429e+02 2.91053e+02 2.96255e+02 2.85851e+02
9.98400e+04 1.99000e+02 2.85667e+02 3.42613e+02 2.28720e+02 2.92832e+02 2.98345e+02 2.87318e+02
1.01120e+05 2.02000e+02 3.13667e+02 3.53073e+02 2.74260e+02 2.94504e+02 3.00151e+02 2.88857e+02
1.02400e+05 2.04000e+02 2.58333e+02 3.04754e+02 2.11913e+02 2.95090e+02 3.01966e+02 2.88214e+02
1.03680e+05 2.07000e+02 2.88667e+02 3.66822e+02 2.10512e+02 2.94107e+02 3.02330e+02 2.85885e+02
1.04960e+05 2.09000e+02 3.27000e+02 3.77971e+02 2.76029e+02 2.92316e+02 3.01046e+02 2.83586e+02
1.06240e+05 2.12000e+02 2.53333e+02 3.43682e+02 1.62985e+02 2.91001e+02 3.00039e+02 2.81964e+02
1.07520e+05 2.15000e+02 3.25000e+02 3.64598e+02 2.85402e+02 2.90766e+02 3.00377e+02 2.81155e+02
1.08800e+05 2.17000e+02 2.94333e+02 3.26430e+02 2.62236e+02 2.91528e+02 3.01122e+02 2.81933e+02
1.10080e+05 2.20000e+02 2.63333e+02 2.87833e+02 2.38834e+02 2.92633e+02 3.00845e+02 2.84421e+02
1.11360e+05 2.22000e+02 2.53333e+02 3.10256e+02 1.96410e+02 2.93137e+02 2.98935e+02 2.87339e+02
1.12640e+05 2.25000e+02 2.73333e+02 2.99580e+02 2.47087e+02 2.92754e+02 2.96743e+02 2.88764e+02
1.13920e+05 2.27000e+02 3.18333e+02 3.68575e+02 2.68092e+02 2.92338e+02 2.96697e+02 2.87980e+02
1.15200e+05 2.30000e+02 2.60333e+02 3.28648e+02 1.92019e+02 2.92978e+02 2.97822e+02 2.88134e+02
1.16480e+05 2.32000e+02 3.66333e+02 4.02687e+02 3.29980e+02 2.94871e+02 2.98646e+02 2.91096e+02
1.17760e+05 2.35000e+02 2.96000e+02 3.31954e+02 2.60046e+02 2.97108e+02 2.98641e+02 2.95575e+02
1.19040e+05 2.38000e+02 3.07667e+02 3.25580e+02 2.89753e+02 2.98434e+02 3.00303e+02 2.96565e+02
1.20320e+05 2.40000e+02 2.91333e+02 3.26569e+02 2.56098e+02 2.98423e+02 3.02973e+02 2.93872e+02
1.21600e+05 2.43000e+02 2.90000e+02 3.33058e+02 2.46942e+02 2.97791e+02 3.04264e+02 2.91318e+02
1.22880e+05 2.45000e+02 3.07000e+02 3.36428e+02 2.77572e+02 2.97365e+02 3.04321e+02 2.90409e+02
1.24160e+05 2.48000e+02 2.64333e+02 2.86156e+02 2.42511e+02 2.97340e+02 3.03402e+02 2.91279e+02
1.25440e+05 2.50000e+02 2.88333e+02 3.05794e+02 2.70872e+02 2.97540e+02 3.01964e+02 2.93116e+02
1.26720e+05 2.53000e+02 2.88667e+02 3.16908e+02 2.60426e+02 2.97833e+02 3.00879e+02 2.94788e+02
1.28000e+05 2.56000e+02 2.80667e+02 3.04364e+02 2.56970e+02 2.98047e+02 3.00697e+02 2.95397e+02
1.29280e+05 2.58000e+02 2.87333e+02 3.35120e+02 2.39547e+02 2.97768e+02 3.00620e+02 2.94915e+02
1.30560e+05 2.61000e+02 3.32000e+02 3.69211e+02 2.94789e+02 2.96860e+02 3.00267e+02 2.93452e+02
1.31840e+05 2.63000e+02 2.85667e+02 3.04734e+02 2.66600e+02 2.96127e+02 3.00383e+02 2.91871e+02
1.33120e+05 2.66000e+02 3.56000e+02 3.75305e+02 3.36695e+02 2.96671e+02 3.01609e+02 2.91732e+02
1.34400e+05 2.68000e+02 3.54333e+02 4.37657e+02 2.71009e+02 2.98862e+02 3.03932e+02 2.93792e+02
1.35680e+05 2.71000e+02 3.38000e+02 3.83746e+02 2.92254e+02 3.02269e+02 3.06803e+02 2.97735e+02
1.36960e+05 2.73000e+02 3.32000e+02 4.25606e+02 2.38394e+02 3.06503e+02 3.10257e+02 3.02749e+02
1.38240e+05 2.76000e+02 3.34000e+02 3.60944e+02 3.07056e+02 3.11753e+02 3.16260e+02 3.07246e+02
1.39520e+05 2.79000e+02 3.15000e+02 3.47383e+02 2.82617e+02 3.17972e+02 3.25688e+02 3.10255e+02
1.40800e+05 2.81000e+02 3.24667e+02 3.35323e+02 3.14010e+02 3.24268e+02 3.35560e+02 3.12976e+02
1.42080e+05 2.84000e+02 2.81000e+02 2.90899e+02 2.71101e+02 3.29438e+02 3.43296e+02 3.15579e+02
1.43360e+05 2.86000e+02 3.16000e+02 3.47822e+02 2.84178e+02 3.32505e+02 3.47465e+02 3.17546e+02
1.44640e+05 2.89000e+02 3.12333e+02 3.68679e+02 2.55987e+02 3.32847e+02 3.47324e+02 3.18370e+02
1.45920e+05 2.91000e+02 3.22667e+02 3.49229e+02 2.96104e+02 3.30598e+02 3.42992e+02 3.18204e+02
1.47200e+05 2.94000e+02 3.28333e+02 3.62258e+02 2.94409e+02 3.26779e+02 3.35905e+02 3.17653e+02
1.48480e+05 2.96000e+02 3.43000e+02 3.56638e+02 3.29362e+02 3.22718e+02 3.28325e+02 3.17111e+02
1.49760e+05 2.99000e+02 2.88333e+02 3.27537e+02 2.49130e+02 3.19203e+02 3.22756e+02 3.15650e+02
1.51040e+05 3.02000e+02 3.64333e+02 4.02248e+02 3.26418e+02 3.16400e+02 3.20969e+02 3.11831e+02
1.52320e+05 3.04000e+02 3.36000e+02 3.68166e+02 3.03834e+02 3.14429e+02 3.21048e+02 3.07811e+02
1.53600e+05 3.07000e+02 2.86667e+02 2.92402e+02 2.80932e+02 3.13326e+02 3.21874e+02 3.04779e+02
1.54880e+05 3.09000e+02 3.41333e+02 3.67567e+02 3.15099e+02 3.12984e+02 3.22491e+02 3.03477e+02
1.56160e+05 3.12000e+02 3.01667e+02 3.21605e+02 2.81728e+02 3.13536e+02 3.22578e+02 3.04495e+02
1.57440e+05 3.14000e+02 3.11667e+02 3.53566e+02 2.69767e+02 3.14985e+02 3.22640e+02 3.07331e+02
1.58720e+05 3.17000e+02 3.19333e+02 3.57859e+02 2.80808e+02 3.16843e+02 3.22789e+02 3.10897e+02
1.60000e+05 3.20000e+02 3.19000e+02 3.41730e+02 2.96270e+02 3.18684e+02 3.23196e+02 3.14172e+02
1.61280e+05 3.22000e+02 3.27667e+02 4.05085e+02 2.50249e+02 3.20302e+02 3.25330e+02 3.15274e+02
1.62560e+05 3.25000e+02 3.42000e+02 3.69313e+02 3.14687e+02 3.21522e+02 3.29124e+02 3.13921e+02
1.63840e+05 3.27000e+02 3.47667e+02 4.17104e+02 2.78229e+02 3.22308e+02 3.32351e+02 3.12265e+02
1.65120e+05 3.30000e+02 3.49000e+02 3.78710e+02 3.19290e+02 3.22754e+02 3.33557e+02 3.11950e+02
1.66400e+05 3.32000e+02 3.30000e+02 3.90117e+02 2.69883e+02 3.22827e+02 3.32485e+02 3.13168e+02
1.67680e+05 3.35000e+02 3.51333e+02 3.79622e+02 3.23045e+02 3.22548e+02 3.30079e+02 3.15016e+02
1.68960e+05 3.37000e+02 3.57000e+02 4.27753e+02 2.86247e+02 3.22232e+02 3.28539e+02 3.15925e+02
1.70240e+05 3.40000e+02 3.18333e+02 3.31608e+02 3.05058e+02 3.22094e+02 3.28844e+02 3.15345e+02
1.71520e+05 3.43000e+02 3.12333e+02 3.24698e+02 2.99969e+02 3.22157e+02 3.29243e+02 3.15072e+02
1.72800e+05 3.45000e+02 3.02000e+02 3.39559e+02 2.64441e+02 3.22655e+02 3.29847e+02 3.15464e+02
1.74080e+05 3.48000e+02 3.06667e+02 3.41589e+02 2.71745e+02 3.23472e+02 3.31081e+02 3.15863e+02
1.75360e+05 3.50000e+02 3.67667e+02 3.96837e+02 3.38497e+02 3.23935e+02 3.31564e+02 3.16307e+02
1.76640e+05 3.53000e+02 3.67667e+02 3.86593e+02 3.48740e+02 3.23775e+02 3.30278e+02 3.17272e+02
1.77920e+05 3.55000e+02 3.39000e+02 3.88806e+02 2.89194e+02 3.23549e+02 3.27957e+02 3.19140e+02
1.79200e+05 3.58000e+02 3.15667e+02 3.24660e+02 3.06673e+02 3.23995e+02 3.25674e+02 3.22316e+02
1.80480e+05 3.60000e+02 3.55333e+02 4.43092e+02 2.67575e+02 3.25455e+02 3.27350e+02 3.23559e+02
1.81760e+05 3.63000e+02 3.39667e+02 3.82331e+02 2.97003e+02 3.27802e+02 3.32384e+02 3.23221e+02
1.83040e+05 3.66000e+02 3.24333e+02 3.58317e+02 2.90350e+02 3.30851e+02 3.36234e+02 3.25467e+02
1.84320e+05 3.68000e+02 3.40667e+02 3.89502e+02 2.91831e+02 3.34447e+02 3.39185e+02 3.29710e+02
1.85600e+05 3.71000e+02 2.99000e+02 3.20354e+02 2.77646e+02 3.38395e+02 3.43836e+02 3.32955e+02
1.86880e+05 3.73000e+02 3.34000e+02 4.01533e+02 2.66467e+02 3.42304e+02 3.51246e+02 3.33361e+02
1.88160e+05 3.76000e+02 3.05667e+02 3.53794e+02 2.57540e+02 3.45668e+02 3.58655e+02 3.32680e+02
1.89440e+05 3.78000e+02 3.83000e+02 4.24960e+02 3.41040e+02 3.47736e+02 3.63279e+02 3.32193e+02
1.90720e+05 3.81000e+02 3.31333e+02 3.36770e+02 3.25897e+02 3.47684e+02 3.63237e+02 3.32130e+02
1.92000e+05 3.84000e+02 3.50667e+02 4.18280e+02 2.83053e+02 3.45703e+02 3.58692e+02 3.32714e+02
1.93280e+05 3.86000e+02 3.49333e+02 3.64506e+02 3.34160e+02 3.43126e+02 3.52706e+02 3.33545e+02
1.94560e+05 3.89000e+02 3.53333e+02 3.74219e+02 3.32447e+02 3.41147e+02 3.48898e+02 3.33395e+02
1.95840e+05 3.91000e+02 3.73000e+02 4.24814e+02 3.21186e+02 3.39880e+02 3.47206e+02 3.32555e+02
1.97120e+05 3.94000e+02 3.64333e+02 4.00888e+02 3.27779e+02 3.38927e+02 3.45075e+02 3.32778e+02
1.98400e+05 3.96000e+02 3.54000e+02 4.39639e+02 2.68361e+02 3.38281e+02 3.42096e+02 3.34466e+02
1.99680e+05 3.99000e+02 3.29333e+02 3.97423e+02 2.61244e+02 3.38348e+02 3.40082e+02 3.36614e+02
2.00960e+05 4.01000e+02 3.61333e+02 3.69389e+02 3.53278e+02 3.39158e+02 3.40230e+02 3.38086e+02
2.02240e+05 4.04000e+02 3.03667e+02 3.29709e+02 2.77624e+02 3.39909e+02 3.41062e+02 3.38756e+02
2.03520e+05 4.07000e+02 3.78333e+02 4.51438e+02 3.05229e+02 3.39750e+02 3.42464e+02 3.37036e+02
2.04800e+05 4.09000e+02 3.09333e+02 3.51463e+02 2.67204e+02 3.38772e+02 3.44049e+02 3.33495e+02
2.06080e+05 4.12000e+02 3.14333e+02 3.31192e+02 2.97474e+02 3.37777e+02 3.45990e+02 3.29563e+02
2.07360e+05 4.14000e+02 3.41333e+02 3.70043e+02 3.12624e+02 3.37395e+02 3.48081e+02 3.26709e+02
2.08640e+05 4.17000e+02 3.44333e+02 4.39561e+02 2.49106e+02 3.37739e+02 3.49770e+02 3.25708e+02
2.09920e+05 4.19000e+02 3.64667e+02 4.01710e+02 3.27623e+02 3.37944e+02 3.49672e+02 3.26215e+02
2.11200e+05 4.22000e+02 3.40333e+02 3.51774e+02 3.28893e+02 3.36736e+02 3.46918e+02 3.26553e+02
2.12480e+05 4.24000e+02 3.62333e+02 3.90456e+02 3.34211e+02 3.34259e+02 3.43528e+02 3.24990e+02
2.13760e+05 4.27000e+02 3.38667e+02 3.70836e+02 3.06497e+02 3.32280e+02 3.41823e+02 3.22737e+02
2.15040e+05 4.30000e+02 3.72667e+02 4.39181e+02 3.06152e+02 3.32428e+02 3.41933e+02 3.22923e+02
2.16320e+05 4.32000e+02 3.25333e+02 3.47095e+02 3.03572e+02 3.34763e+02 3.43649e+02 3.25877e+02
2.17600e+05 4.35000e+02 2.34667e+02 2.57780e+02 2.11553e+02 3.38008e+02 3.46161e+02 3.29855e+02
2.18880e+05 4.37000e+02 2.66333e+02 2.98935e+02 2.33731e+02 3.40772e+02 3.47925e+02 3.33620e+02
2.20160e+05 4.40000e+02 3.69000e+02 4.25409e+02 3.12591e+02 3.42525e+02 3.48382e+02 3.36668e+02
2.21440e+05 4.42000e+02 3.19667e+02 3.34862e+02 3.04472e+02 3.43125e+02 3.47356e+02 3.38895e+02
2.22720e+05 4.45000e+02 3.35000e+02 3.69322e+02 3.00678e+02 3.42113e+02 3.44808e+02 3.39418e+02
2.24000e+05 4.48000e+02 3.90333e+02 4.63259e+02 3.17407e+02 3.39815e+02 3.42545e+02 3.37085e+02
2.25280e+05 4.50000e+02 2.74667e+02 3.41482e+02 2.07852e+02 3.37840e+02 3.41262e+02 3.34419e+02
2.26560e+05 4.53000e+02 3.53667e+02 4.06039e+02 3.01294e+02 3.37655e+02 3.40536e+02 3.34774e+02
2.27840e+05 4.55000e+02 3.54333e+02 3.95583e+02 3.13083e+02 3.39399e+02 3.40516e+02 3.38282e+02
2.29120e+05 4.58000e+02 3.50000e+02 3.66971e+02 3.33029e+02 3.41652e+02 3.43776e+02 3.39527e+02
2.30400e+05 4.60000e+02 3.51667e+02 3.89228e+02 3.14105e+02 3.42896e+02 3.47474e+02 3.38317e+02
2.31680e+05 4.63000e+02 3.34333e+02 3.46370e+02 3.22296e+02 3.43101e+02 3.49539e+02 3.36663e+02
2.32960e+05 4.65000e+02 3.53667e+02 3.72363e+02 3.34970e+02 3.42895e+02 3.50319e+02 3.35471e+02
2.34240e+05 4.68000e+02 3.49667e+02 4.19868e+02 2.79465e+02 3.42712e+02 3.50316e+02 3.35108e+02
2.35520e+05 4.71000e+02 3.40333e+02 3.55875e+02 3.24791e+02 3.42748e+02 3.50105e+02 3.35392e+02
2.36800e+05 4.73000e+02 3.73000e+02 4.34520e+02 3.11480e+02 3.42965e+02 3.49802e+02 3.36128e+02
2.38080e+05 4.76000e+02 3.84333e+02 4.53564e+02 3.15103e+02 3.43438e+02 3.49056e+02 3.37820e+02
2.39360e+05 4.78000e+02 3.95000e+02 4.42686e+02 3.47314e+02 3.44552e+02 3.48066e+02 3.41038e+02
2.40640e+05 4.81000e+02 3.48000e+02 3.73469e+02 3.22531e+02 3.46548e+02 3.51491e+02 3.41605e+02
2.41920e+05 4.83000e+02 2.87333e+02 3.00355e+02 2.74312e+02 3.49069e+02 3.57843e+02 3.40295e+02
2.43200e+05 4.86000e+02 3.13333e+02 3.52057e+02 2.74609e+02 3.51500e+02 3.62396e+02 3.40603e+02
2.44480e+05 4.88000e+02 3.67333e+02 4.43685e+02 2.90982e+02 3.53474e+02 3.64478e+02 3.42470e+02
2.45760e+05 4.91000e+02 3.81333e+02 4.59497e+02 3.03170e+02 3.54498e+02 3.64413e+02 3.44583e+02
2.47040e+05 4.94000e+02 3.19000e+02 3.85287e+02 2.52713e+02 3.53964e+02 3.62696e+02 3.45233e+02
2.48320e+05 4.96000e+02 3.75000e+02 4.39915e+02 3.10085e+02 3.51851e+02 3.61286e+02 3.42416e+02
2.49600e+05 4.99000e+02 3.70667e+02 4.58064e+02 2.83270e+02 3.49321e+02 3.61753e+02 3.36890e+02
2.50880e+05 5.01000e+02 3.15000e+02 3.46123e+02 2.83877e+02 3.48162e+02 3.62890e+02 3.33433e+02
2.52160e+05 5.04000e+02 3.94333e+02 4.03364e+02 3.85303e+02 3.49231e+02 3.63803e+02 3.34658e+02
2.53440e+05 5.06000e+02 3.60333e+02 4.09610e+02 3.11056e+02 3.51781e+02 3.64241e+02 3.39321e+02
2.54720e+05 5.09000e+02 3.06000e+02 3.17776e+02 2.94224e+02 3.54297e+02 3.63523e+02 3.45072e+02
2.56000e+05 5.12000e+02 3.26000e+02 3.34602e+02 3.17398e+02 3.55859e+02 3.60741e+02 3.50977e+02
2.57280e+05 5.14000e+02 3.61667e+02 3.98692e+02 3.24641e+02 3.56521e+02 3.57239e+02 3.55804e+02
2.58560e+05 5.17000e+02 3.33333e+02 3.56447e+02 3.10220e+02 3.56083e+02 3.62668e+02 3.49497e+02
2.59840e+05 5.19000e+02 3.28333e+02 3.70573e+02 2.86093e+02 3.53522e+02 3.64741e+02 3.42302e+02
2.61120e+05 5.22000e+02 3.46000e+02 3.81898e+02 3.10102e+02 3.48464e+02 3.62081e+02 3.34847e+02
2.62400e+05 5.24000e+02 4.39333e+02 4.80397e+02 3.98270e+02 3.42447e+02 3.56040e+02 3.28854e+02
2.63680e+05 5.27000e+02 3.41000e+02 3.53247e+02 3.28753e+02 3.37648e+02 3.49673e+02 3.25623e+02
2.64960e+05 5.29000e+02 3.03667e+02 3.29387e+02 2.77946e+02 3.35516e+02 3.46055e+02 3.24977e+02
2.66240e+05 5.32000e+02 2.78667e+02 3.29737e+02 2.27596e+02 3.36598e+02 3.46821e+02 3.26376e+02
2.67520e+05 5.35000e+02 3.84333e+02 4.17362e+02 3.51305e+02 3.40214e+02 3.51287e+02 3.29140e+02
2.68800e+05 5.37000e+02 3.77333e+02 4.51551e+02 3.03116e+02 3.44234e+02 3.56686e+02 3.31781e+02
2.70080e+05 5.40000e+02 3.19000e+02 3.57026e+02 2.80974e+02 3.46376e+02 3.60283e+02 3.32469e+02
2.71360e+05 5.42000e+02 3.16667e+02 3.62872e+02 2.70462e+02 3.45891e+02 3.61283e+02 3.30499e+02
2.72640e+05 5.45000e+02 3.25667e+02 3.54996e+02 2.96337e+02 3.44285e+02 3.60843e+02 3.27727e+02
2.73920e+05 5.47000e+02 3.69000e+02 3.83353e+02 3.54647e+02 3.43570e+02 3.60478e+02 3.26662e+02
2.75200e+05 5.50000e+02 2.67000e+02 2.83872e+02 2.50128e+02 3.44139e+02 3.60552e+02 3.27725e+02
2.76480e+05 5.52000e+02 3.29333e+02 3.63454e+02 2.95213e+02 3.45165e+02 3.60187e+02 3.30143e+02
2.77760e+05 5.55000e+02 3.77000e+02 4.05331e+02 3.48669e+02 3.45931e+02 3.58949e+02 3.32913e+02
2.79040e+05 5.58000e+02 3.77000e+02 4.03420e+02 3.50580e+02 3.45787e+02 3.56912e+02 3.34662e+02
2.80320e+05 5.60000e+02 3.34000e+02 3.58386e+02 3.09614e+02 3.44187e+02 3.53619e+02 3.34755e+02
2.81600e+05 5.63000e+02 3.72000e+02 3.96712e+02 3.47288e+02 3.41951e+02 3.49775e+02 3.34127e+02
2.82880e+05 5.65000e+02 3.46333e+02 4.04930e+02 2.87737e+02 3.41062e+02 3.47980e+02 3.34144e+02
2.84160e+05 5.68000e+02 3.44333e+02 3.69924e+02 3.18743e+02 3.42818e+02 3.49928e+02 3.35708e+02
2.85440e+05 5.70000e+02 3.75000e+02 3.89166e+02 3.60834e+02 3.46907e+02 3.54759e+02 3.39055e+02
2.86720e+05 5.73000e+02 2.79667e+02 3.22936e+02 2.36397e+02 3.51785e+02 3.60056e+02 3.43515e+02
2.88000e+05 5.76000e+02 4.37000e+02 4.92160e+02 3.81840e+02 3.55753e+02 3.64110e+02 3.47397e+02
2.89280e+05 5.78000e+02 2.57000e+02 2.85390e+02 2.28610e+02 3.58218e+02 3.66646e+02 3.49790e+02
2.90560e+05 5.81000e+02 3.91000e+02 4.43332e+02 3.38668e+02 3.59154e+02 3.66497e+02 3.51812e+02
2.91840e+05 5.83000e+02 4.15000e+02 4.64403e+02 3.65597e+02 3.58445e+02 3.62946e+02 3.53945e+02
2.93120e+05 5.86000e+02 3.31000e+02 3.56665e+02 3.05335e+02 3.56416e+02 3.58557e+02 3.54276e+02
2.94400e+05 5.88000e+02 3.85667e+02 4.56152e+02 3.15181e+02 3.53767e+02 3.58281e+02 3.49253e+02
2.95680e+05 5.91000e+02 3.62000e+02 4.50117e+02 2.73883e+02 3.51891e+02 3.58132e+02 3.45650e+02
2.96960e+05 5.93000e+02 3.56333e+02 3.97210e+02 3.15457e+02 3.52250e+02 3.58233e+02 3.46266e+02
2.98240e+05 5.96000e+02 2.99333e+02 3.29013e+02 2.69654e+02 3.54855e+02 3.59046e+02 3.50665e+02
2.99520e+05 5.99000e+02 3.32333e+02 4.03069e+02 2.61598e+02 3.58553e+02 3.59778e+02 3.57328e+02
3.00800e+05 6.01000e+02 3.35333e+02 3.47832e+02 3.22834e+02 3.62171e+02 3.65473e+02 3.58869e+02
3.02080e+05 6.04000e+02 3.78000e+02 3.96019e+02 3.59981e+02 3.64696e+02 3.71904e+02 3.57488e+02
3.03360e+05 6.06000e+02 3.15000e+02 4.00569e+02 2.29431e+02 3.64821e+02 3.74696e+02 3.54945e+02
3.04640e+05 6.09000e+02 3.31667e+02 3.86793e+02 2.76541e+02 3.61655e+02 3.72608e+02 3.50702e+02
3.05920e+05 6.11000e+02 3.01667e+02 3.38376e+02 2.64958e+02 3.56258e+02 3.66959e+02 3.45557e+02
3.07200e+05 6.14000e+02 3.90000e+02 4.25861e+02 3.54139e+02 3.51196e+02 3.60588e+02 3.41803e+02
3.08480e+05 6.16000e+02 3.05667e+02 3.75415e+02 2.35918e+02 3.48261e+02 3.56052e+02 3.40470e+02
3.09760e+05 6.19000e+02 3.12333e+02 3.54802e+02 2.69865e+02 3.47045e+02 3.56044e+02 3.38046e+02
3.11040e+05 6.22000e+02 3.35333e+02 4.14942e+02 2.55725e+02 3.45944e+02 3.59356e+02 3.32533e+02
3.12320e+05 6.24000e+02 3.78333e+02 4.00263e+02 3.56404e+02 3.44072e+02 3.61286e+02 3.26859e+02
3.13600e+05 6.27000e+02 3.91333e+02 4.56045e+02 3.26622e+02 3.41657e+02 3.59749e+02 3.23566e+02
3.14880e+05 6.29000e+02 3.43667e+02 4.09375e+02 2.77959e+02 3.39525e+02 3.55661e+02 3.23388e+02
3.16160e+05 6.32000e+02 4.13000e+02 4.67357e+02 3.58643e+02 3.38687e+02 3.51504e+02 3.25869e+02
3.17440e+05 6.34000e+02 3.45333e+02 4.03358e+02 2.87308e+02 3.39916e+02 3.50488e+02 3.29345e+02
3.18720e+05 6.37000e+02 3.34000e+02 3.73758e+02 2.94242e+02 3.42985e+02 3.53925e+02 3.32044e+02
3.20000e+05 6.40000e+02 3.51667e+02 3.61059e+02 3.42274e+02 3.46851e+02 3.58535e+02 3.35167e+02
3.21280e+05 6.42000e+02 3.68333e+02 4.09210e+02 3.27457e+02 3.50611e+02 3.61414e+02 3.39808e+02
3.22560e+05 6.45000e+02 3.59333e+02 3.82432e+02 3.36235e+02 3.53537e+02 3.62473e+02 3.44601e+02
3.23840e+05 6.47000e+02 3.28000e+02 3.32899e+02 3.23101e+02 3.55009e+02 3.62205e+02 3.47813e+02
3.25120e+05 6.50000e+02 3.87000e+02 4.26149e+02 3.47851e+02 3.55336e+02 3.61286e+02 3.49385e+02
3.26400e+05 6.52000e+02 4.32000e+02 4.93530e+02 3.70470e+02 3.55836e+02 3.61628e+02 3.50044e+02
3.27680e+05 6.55000e+02 3.60667e+02 4.37510e+02 2.83823e+02 3.57300e+02 3.63511e+02 3.51090e+02
3.28960e+05 6.57000e+02 3.42000e+02 3.71132e+02 3.12868e+02 3.59525e+02 3.66143e+02 3.52907e+02
3.30240e+05 6.60000e+02 3.51000e+02 3.69457e+02 3.32543e+02 3.62210e+02 3.69411e+02 3.55010e+02
3.31520e+05 6.63000e+02 3.72667e+02 3.97030e+02 3.48304e+02 3.64761e+02 3.73054e+02 3.56468e+02
3.32800e+05 6.65000e+02 3.65333e+02 3.84488e+02 3.46179e+02 3.65810e+02 3.75576e+02 3.56044e+02
3.34080e+05 6.68000e+02 4.50667e+02 4.87203e+02 4.14131e+02 3.64298e+02 3.75208e+02 3.53388e+02
3.35360e+05 6.70000e+02 3.58667e+02 4.13841e+02 3.03492e+02 3.60756e+02 3.71888e+02 3.49624e+02
3.36640e+05 6.73000e+02 3.52333e+02 4.17706e+02 2.86961e+02 3.56984e+02 3.67323e+02 3.46646e+02
3.37920e+05 6.75000e+02 4.15000e+02 4.71125e+02 3.58875e+02 3.54882e+02 3.64135e+02 3.45630e+02
3.39200e+05 6.78000e+02 4.02000e+02 4.64032e+02 3.39968e+02 3.55552e+02 3.63986e+02 3.47118e+02
3.40480e+05 6.80000e+02 3.73333e+02 3.80181e+02 3.66486e+02 3.58719e+02 3.66462e+02 3.50975e+02
3.41760e+05 6.83000e+02 3.83000e+02 4.66550e+02 2.99450e+02 3.62892e+02 3.69845e+02 3.55940e+02
3.43040e+05 6.86000e+02 3.33667e+02 3.50446e+02 3.16887e+02 3.66372e+02 3.72601e+02 3.60143e+02
3.44320e+05 6.88000e+02 3.50667e+02 3.59243e+02 3.42090e+02 3.68235e+02 3.74071e+02 3.62399e+02
3.45600e+05 6.91000e+02 3.18000e+02 3.32989e+02 3.03011e+02 3.68718e+02 3.74274e+02 3.63162e+02
3.46880e+05 6.93000e+02 4.54333e+02 4.70382e+02 4.38285e+02 3.68479e+02 3.73928e+02 3.63030e+02
3.48160e+05 6.96000e+02 3.78333e+02 4.27366e+02 3.29300e+02 3.67797e+02 3.74194e+02 3.61400e+02
3.49440e+05 6.98000e+02 4.11667e+02 4.42847e+02 3.80486e+02 3.66294e+02 3.74147e+02 3.58440e+02
3.50720e+05 7.01000e+02 3.00000e+02 3.34098e+02 2.65902e+02 3.63726e+02 3.72180e+02 3.55272e+02
3.52000e+05 7.04000e+02 3.06333e+02 3.36975e+02 2.75692e+02 3.61070e+02 3.68760e+02 3.53380e+02
3.53280e+05 7.06000e+02 3.94667e+02 4.42258e+02 3.47076e+02 3.60101e+02 3.65726e+02 3.54477e+02
3.54560e+05 7.09000e+02 3.31667e+02 3.87859e+02 2.75475e+02 3.61412e+02 3.64899e+02 3.57926e+02
3.55840e+05 7.11000e+02 3.43333e+02 3.72320e+02 3.14347e+02 3.62889e+02 3.66803e+02 3.58976e+02
3.57120e+05 7.14000e+02 3.29333e+02 3.87673e+02 2.70993e+02 3.62003e+02 3.66833e+02 3.57174e+02
3.58400e+05 7.16000e+02 3.43000e+02 3.50789e+02 3.35211e+02 3.58600e+02 3.63792e+02 3.53409e+02
3.59680e+05 7.19000e+02 3.37000e+02 3.96301e+02 2.77699e+02 3.54134e+02 3.60560e+02 3.47707e+02
3.60960e+05 7.21000e+02 3.64333e+02 4.31981e+02 2.96686e+02 3.50032e+02 3.57613e+02 3.42451e+02
3.62240e+05 7.24000e+02 4.36000e+02 4.92569e+02 3.79431e+02 3.47221e+02 3.54162e+02 3.40280e+02
3.63520e+05 7.27000e+02 3.92333e+02 4.40682e+02 3.43985e+02 3.45943e+02 3.50868e+02 3.41018e+02
3.64800e+05 7.29000e+02 3.12333e+02 3.60287e+02 2.64380e+02 3.45740e+02 3.50926e+02 3.40553e+02
3.66080e+05 7.32000e+02 4.55333e+02 4.74400e+02 4.36266e+02 3.46560e+02 3.55323e+02 3.37798e+02
3.67360e+05 7.34000e+02 4.13333e+02 4.35980e+02 3.90686e+02 3.49387e+02 3.62151e+02 3.36624e+02
3.68640e+05 7.37000e+02 3.97000e+02 4.11306e+02 3.82694e+02 3.54661e+02 3.70683e+02 3.38639e+02
3.69920e+05 7.39000e+02 3.59333e+02 3.83587e+02 3.35080e+02 3.61213e+02 3.79163e+02 3.43264e+02
3.71200e+05 7.42000e+02 3.91333e+02 4.62889e+02 3.19778e+02 3.67424e+02 3.85373e+02 3.49475e+02
3.72480e+05 7.44000e+02 3.45000e+02 4.49941e+02 2.40059e+02 3.72096e+02 3.88114e+02 3.56078e+02
3.73760e+05 7.47000e+02 3.79333e+02 3.95993e+02 3.62673e+02 3.74561e+02 3.88025e+02 3.61097e+02
3.75040e+05 7.50000e+02 3.36333e+02 3.65595e+02 3.07072e+02 3.74863e+02 3.86333e+02 3.63393e+02
3.76320e+05 7.52000e+02 3.83667e+02 4.15335e+02 3.51998e+02 3.73696e+02 3.82441e+02 3.64951e+02
3.77600e+05 7.55000e+02 3.62333e+02 4.43081e+02 2.81585e+02 3.71698e+02 3.75858e+02 3.67538e+02
3.78880e+05 7.57000e+02 3.57333e+02 4.49754e+02 2.64913e+02 3.69035e+02 3.71705e+02 3.66366e+02
3.80160e+05 7.60000e+02 3.74333e+02 4.36571e+02 3.12095e+02 3.65854e+02 3.72089e+02 3.59619e+02
3.81440e+05 7.62000e+02 4.18667e+02 4.47894e+02 3.89440e+02 3.63039e+02 3.71148e+02 3.54930e+02
3.82720e+05 7.65000e+02 3.50333e+02 4.19163e+02 2.81503e+02 3.61610e+02 3.70091e+02 3.53129e+02
3.84000e+05 7.68000e+02 3.73000e+02 4.03011e+02 3.42989e+02 3.62127e+02 3.70731e+02 3.53523e+02
3.85280e+05 7.70000e+02 4.02333e+02 4.60793e+02 3.43873e+02 3.64799e+02 3.74606e+02 3.54991e+02
3.86560e+05 7.73000e+02 3.84000e+02 4.30569e+02 3.37431e+02 3.69229e+02 3.80783e+02 3.57675e+02
3.87840e+05 7.75000e+02 3.74667e+02 4.34535e+02 3.14798e+02 3.73930e+02 3.86384e+02 3.61477e+02
3.89120e+05 7.78000e+02 3.55333e+02 3.69855e+02 3.40811e+02 3.77278e+02 3.89323e+02 3.65232e+02
3.90400e+05 7.80000e+02 3.70000e+02 4.02135e+02 3.37865e+02 3.78688e+02 3.89437e+02 3.67938e+02
3.91680e+05 7.83000e+02 3.57000e+02 3.73269e+02 3.40731e+02 3.78606e+02 3.87718e+02 3.69493e+02
3.92960e+05 7.85000e+02 3.67333e+02 3.79005e+02 3.55662e+02 3.77887e+02 3.85683e+02 3.70092e+02
3.94240e+05 7.88000e+02 3.83667e+02 4.27858e+02 3.39475e+02 3.77163e+02 3.85211e+02 3.69115e+02
3.95520e+05 7.91000e+02 3.01000e+02 3.64896e+02 2.37104e+02 3.76602e+02 3.86221e+02 3.66984e+02
3.96800e+05 7.93000e+02 3.99333e+02 4.11175e+02 3.87492e+02 3.76029e+02 3.87106e+02 3.64951e+02
3.98080e+05 7.96000e+02 3.28000e+02 3.59156e+02 2.96844e+02 3.75048e+02 3.86725e+02 3.63371e+02
3.99360e+05 7.98000e+02 3.16667e+02 3.71599e+02 2.61734e+02 3.73276e+02 3.84533e+02 3.62018e+02
4.00640e+05 8.01000e+02 3.55333e+02 4.08877e+02 3.01790e+02 3.70626e+02 3.80803e+02 3.60449e+02
4.01920e+05 8.03000e+02 4.09667e+02 4.57842e+02 3.61491e+02 3.67355e+02 3.76944e+02 3.57766e+02
4.03200e+05 8.06000e+02 3.84333e+02 4.35755e+02 3.32911e+02 3.63746e+02 3.73869e+02 3.53623e+02
4.04480e+05 8.08000e+02 4.18667e+02 4.58133e+02 3.79201e+02 3.60393e+02 3.71468e+02 3.49317e+02
4.05760e+05 8.11000e+02 3.89667e+02 4.12240e+02 3.67093e+02 3.58377e+02 3.70627e+02 3.46127e+02
4.07040e+05 8.14000e+02 3.58333e+02 3.83184e+02 3.33483e+02 3.58469e+02 3.72284e+02 3.44654e+02
4.08320e+05 8.16000e+02 3.51667e+02 4.07716e+02 2.95617e+02 3.60550e+02 3.75862e+02 3.45237e+02
4.09600e+05 8.19000e+02 4.02000e+02 4.09789e+02 3.94211e+02 3.63634e+02 3.79554e+02 3.47715e+02
4.10880e+05 8.21000e+02 3.66333e+02 3.98180e+02 3.34486e+02 3.66040e+02 3.80613e+02 3.51467e+02
4.12160e+05 8.24000e+02 3.72667e+02 4.12183e+02 3.33150e+02 3.66535e+02 3.77554e+02 3.55516e+02
4.13440e+05 8.26000e+02 3.76667e+02 4.04190e+02 3.49143e+02 3.65602e+02 3.72281e+02 3.58923e+02
4.14720e+05 8.29000e+02 3.56667e+02 4.22507e+02 2.90827e+02 3.64769e+02 3.68375e+02 3.61162e+02
4.16000e+05 8.32000e+02 4.04000e+02 4.56364e+02 3.51636e+02 3.64880e+02 3.67164e+02 3.62597e+02
4.17280e+05 8.34000e+02 3.92667e+02 4.51598e+02 3.33735e+02 3.65901e+02 3.67649e+02 3.64153e+02
4.18560e+05 8.37000e+02 3.82333e+02 5.04345e+02 2.60321e+02 3.67686e+02 3.70789e+02 3.64583e+02
4.19840e+05 8.39000e+02 3.02000e+02 3.52524e+02 2.51476e+02 3.70011e+02 3.74803e+02 3.65218e+02
4.21120e+05 8.42000e+02 3.95667e+02 4.54149e+02 3.37184e+02 3.72534e+02 3.78650e+02 3.66418e+02
4.22400e+05 8.44000e+02 3.43000e+02 3.87325e+02 2.98675e+02 3.74635e+02 3.81698e+02 3.67572e+02
4.23680e+05 8.47000e+02 3.34000e+02 3.64474e+02 3.03526e+02 3.75255e+02 3.82509e+02 3.68000e+02
4.24960e+05 8.49000e+02 3.30667e+02 4.00763e+02 2.60570e+02 3.74006e+02 3.80242e+02 3.67770e+02
4.26240e+05 8.52000e+02 4.25667e+02 4.68642e+02 3.82691e+02 3.71568e+02 3.75634e+02 3.67503e+02
4.27520e+05 8.55000e+02 3.98667e+02 4.53319e+02 3.44014e+02 3.68469e+02 3.70289e+02 3.66649e+02
4.28800e+05 8.57000e+02 3.91333e+02 4.56655e+02 3.26012e+02 3.65089e+02 3.66964e+02 3.63215e+02
4.30080e+05 8.60000e+02 3.95000e+02 4.17760e+02 3.72240e+02 3.62459e+02 3.67203e+02 3.57716e+02
4.31360e+05 8.62000e+02 3.00667e+02 3.67382e+02 2.33952e+02 3.61887e+02 3.71515e+02 3.52259e+02
4.32640e+05 8.65000e+02 3.47667e+02 3.62484e+02 3.32849e+02 3.63944e+02 3.78454e+02 3.49434e+02
4.33920e+05 8.67000e+02 3.94667e+02 4.57835e+02 3.31498e+02 3.67801e+02 3.85347e+02 3.50256e+02
4.35200e+05 8.70000e+02 3.27667e+02 3.60340e+02 2.94993e+02 3.71519e+02 3.89513e+02 3.53525e+02
4.36480e+05 8.72000e+02 3.71333e+02 4.37471e+02 3.05195e+02 3.73592e+02 3.90010e+02 3.57174e+02
4.37760e+05 8.75000e+02 3.12333e+02 3.21064e+02 3.03603e+02 3.74032e+02 3.87737e+02 3.60328e+02
4.39040e+05 8.78000e+02 4.02333e+02 4.39592e+02 3.65074e+02 3.73783e+02 3.84355e+02 3.63211e+02
4.40320e+05 8.80000e+02 4.01000e+02 4.31011e+02 3.70989e+02 3.73512e+02 3.81690e+02 3.65334e+02
4.41600e+05 8.83000e+02 4.21333e+02 4.60203e+02 3.82463e+02 3.73159e+02 3.81372e+02 3.64947e+02
4.42880e+05 8.85000e+02 3.63000e+02 4.47194e+02 2.78806e+02 3.72516e+02 3.83563e+02 3.61469e+02
4.44160e+05 8.88000e+02 3.50000e+02 4.14565e+02 2.85435e+02 3.71814e+02 3.86288e+02 3.57341e+02
4.45440e+05 8.90000e+02 3.58000e+02 3.67899e+02 3.48101e+02 3.71152e+02 3.87348e+02 3.54956e+02
4.46720e+05 8.93000e+02 3.81000e+02 4.31616e+02 3.30384e+02 3.70051e+02 3.85134e+02 3.54968e+02
4.48000e+05 8.96000e+02 3.55667e+02 3.71632e+02 3.39701e+02 3.67878e+02 3.79497e+02 3.56259e+02
4.49280e+05 8.98000e+02 3.61333e+02 4.56066e+02 2.66601e+02 3.64511e+02 3.71655e+02 3.57367e+02
4.50560e+05 9.01000e+02 3.59667e+02 3.90751e+02 3.28583e+02 3.60656e+02 3.63341e+02 3.57972e+02
4.51840e+05 9.03000e+02 3.83000e+02 4.50295e+02 3.15705e+02 3.57356e+02 3.59648e+02 3.55063e+02
4.53120e+05 9.06000e+02 3.23333e+02 3.76852e+02 2.69815e+02 3.55213e+02 3.61221e+02 3.49204e+02
4.54400e+05 9.08000e+02 3.26333e+02 3.42853e+02 3.09814e+02 3.54189e+02 3.63381e+02 3.44997e+02
4.55680e+05 9.11000e+02 3.50000e+02 4.11498e+02 2.88502e+02 3.53876e+02 3.65282e+02 3.42470e+02
4.56960e+05 9.13000e+02 3.71333e+02 3.85855e+02 3.56811e+02 3.53896e+02 3.66499e+02 3.41292e+02
4.58240e+05 9.16000e+02 3.81667e+02 4.22559e+02 3.40774e+02 3.53751e+02 3.67110e+02 3.40392e+02
4.59520e+05 9.19000e+02 3.80667e+02 4.41166e+02 3.20167e+02 3.53153e+02 3.67357e+02 3.38949e+02
4.60800e+05 9.21000e+02 3.23333e+02 3.52343e+02 2.94324e+02 3.52659e+02 3.67395e+02 3.37924e+02
4.62080e+05 9.24000e+02 3.92333e+02 4.52833e+02 3.31834e+02 3.53394e+02 3.68242e+02 3.38546e+02
4.63360e+05 9.26000e+02 3.56667e+02 3.61916e+02 3.51417e+02 3.56233e+02 3.72322e+02 3.40144e+02
4.64640e+05 9.29000e+02 3.52333e+02 3.92668e+02 3.11999e+02 3.60701e+02 3.79935e+02 3.41466e+02
4.65920e+05 9.31000e+02 3.69667e+02 4.17808e+02 3.21526e+02 3.65088e+02 3.86871e+02 3.43304e+02
4.67200e+05 9.34000e+02 3.44333e+02 3.60340e+02 3.28326e+02 3.68316e+02 3.89096e+02 3.47535e+02
4.68480e+05 9.36000e+02 4.51667e+02 4.77035e+02 4.26298e+02 3.70370e+02 3.86617e+02 3.54123e+02
4.69760e+05 9.39000e+02 4.10667e+02 4.80582e+02 3.40751e+02 3.71832e+02 3.82619e+02 3.61045e+02
4.71040e+05 9.42000e+02 3.96667e+02 4.75264e+02 3.18069e+02 3.73616e+02 3.80607e+02 3.66624e+02
4.72320e+05 9.44000e+02 2.87000e+02 3.51348e+02 2.22652e+02 3.76418e+02 3.81699e+02 3.71137e+02
4.73600e+05 9.47000e+02 3.49000e+02 3.72763e+02 3.25237e+02 3.79953e+02 3.84881e+02 3.75025e+02
4.74880e+05 9.49000e+02 3.83000e+02 4.48823e+02 3.17177e+02 3.82709e+02 3.88106e+02 3.77313e+02
4.76160e+05 9.52000e+02 3.23000e+02 3.61790e+02 2.84210e+02 3.82713e+02 3.88648e+02 3.76779e+02
4.77440e+05 9.54000e+02 3.58000e+02 3.87428e+02 3.28572e+02 3.78847e+02 3.85401e+02 3.72293e+02
4.78720e+05 9.57000e+02 3.88667e+02 4.04715e+02 3.72618e+02 3.71980e+02 3.79922e+02 3.64038e+02
4.80000e+05 9.60000e+02 3.76667e+02 3.93663e+02 3.59670e+02 3.64158e+02 3.74841e+02 3.53474e+02
4.81280e+05 9.62000e+02 3.70000e+02 4.04322e+02 3.35678e+02 3.57097e+02 3.71377e+02 3.42816e+02
4.82560e+05 9.65000e+02 3.62667e+02 3.82097e+02 3.43236e+02 3.52144e+02 3.69718e+02 3.34570e+02
4.83840e+05 9.67000e+02 3.91667e+02 4.47070e+02 3.36263e+02 3.50328e+02 3.70491e+02 3.30165e+02
4.85120e+05 9.70000e+02 3.58667e+02 4.29341e+02 2.87992e+02 3.51549e+02 3.73031e+02 3.30067e+02
4.86400e+05 9.72000e+02 3.96667e+02 4.55445e+02 3.37888e+02 3.54555e+02 3.74609e+02 3.34501e+02
4.87680e+05 9.75000e+02 3.84000e+02 4.10166e+02 3.57834e+02 3.58094e+02 3.73441e+02 3.42747e+02
4.88960e+05 9.77000e+02 2.86333e+02 3.37587e+02 2.35080e+02 3.61568e+02 3.70320e+02 3.52816e+02
4.90240e+05 9.80000e+02 3.52333e+02 4.11799e+02 2.92867e+02 3.64536e+02 3.66631e+02 3.62441e+02
4.91520e+05 9.83000e+02 3.69667e+02 3.81508e+02 3.57825e+02 3.66703e+02 3.70740e+02 3.62666e+02
4.92800e+05 9.85000e+02 3.49667e+02 3.92378e+02 3.06956e+02 3.67888e+02 3.76135e+02 3.59642e+02
4.94080e+05 9.88000e+02 3.77667e+02 4.55016e+02 3.00318e+02 3.68271e+02 3.78072e+02 3.58471e+02
4.95360e+05 9.90000e+02 3.76667e+02 4.47379e+02 3.05954e+02 3.69211e+02 3.77932e+02 3.60491e+02
4.96640e+05 9.93000e+02 4.13000e+02 4.32201e+02 3.93799e+02 3.72261e+02 3.78637e+02 3.65885e+02
4.97920e+05 9.95000e+02 4.14333e+02 4.59517e+02 3.69150e+02 3.77175e+02 3.81830e+02 3.72519e+02
4.99200e+05 9.98000e+02 3.77333e+02 4.21953e+02 3.32714e+02 3.81843e+02 3.87038e+02 3.76648e+02
5.00480e+05 1.00000e+03 3.69667e+02 4.23767e+02 3.15566e+02 3.84220e+02 3.90718e+02 3.77722e+02
5.01760e+05 1.00300e+03 3.54333e+02 3.66175e+02 3.42492e+02 3.84074e+02 3.92486e+02 3.75661e+02
5.03040e+05 1.00600e+03 3.53000e+02 3.95056e+02 3.10944e+02 3.82535e+02 3.93373e+02 3.71697e+02
5.04320e+05 1.00800e+03 2.86333e+02 3.19643e+02 2.53023e+02 3.80614e+02 3.92429e+02 3.68799e+02
5.05600e+05 1.01100e+03 3.88000e+02 4.08116e+02 3.67884e+02 3.78880e+02 3.89323e+02 3.68437e+02
5.06880e+05 1.01300e+03 4.07667e+02 4.27097e+02 3.88236e+02 3.77849e+02 3.85344e+02 3.70354e+02
5.08160e+05 1.01600e+03 3.49667e+02 3.55795e+02 3.43538e+02 3.77311e+02 3.81588e+02 3.73034e+02
5.09440e+05 1.01800e+03 3.61667e+02 4.38097e+02 2.85237e+02 3.76364e+02 3.78880e+02 3.73849e+02
5.10720e+05 1.02100e+03 3.81667e+02 4.48726e+02 3.14608e+02 3.74947e+02 3.78012e+02 3.71882e+02
5.12000e+05 1.02400e+03 4.41333e+02 4.67745e+02 4.14922e+02 3.73557e+02 3.77449e+02 3.69665e+02
5.13280e+05 1.02600e+03 4.56000e+02 4.84994e+02 4.27006e+02 3.72168e+02 3.76610e+02 3.67727e+02
5.14560e+05 1.02900e+03 4.55000e+02 4.74511e+02 4.35489e+02 3.70517e+02 3.75999e+02 3.65035e+02
5.15840e+05 1.03100e+03 3.42000e+02 4.12602e+02 2.71398e+02 3.68837e+02 3.77215e+02 3.60458e+02
5.17120e+05 1.03400e+03 4.02667e+02 4.68161e+02 3.37172e+02 3.68593e+02 3.80594e+02 3.56592e+02
5.18400e+05 1.03600e+03 3.48000e+02 4.38877e+02 2.57123e+02 3.71394e+02 3.85209e+02 3.57580e+02
5.19680e+05 1.03900e+03 4.34000e+02 4.83282e+02 3.84718e+02 3.76877e+02 3.90239e+02 3.63514e+02
5.20960e+05 1.04100e+03 4.49000e+02 4.69607e+02 4.28393e+02 3.82874e+02 3.94816e+02 3.70933e+02
5.22240e+05 1.04400e+03 4.08667e+02 4.65054e+02 3.52279e+02 3.87046e+02 3.97101e+02 3.76991e+02
5.23520e+05 1.04700e+03 3.32000e+02 3.63316e+02 3.00684e+02 3.88368e+02 3.95323e+02 3.81414e+02
5.24800e+05 1.04900e+03 3.57667e+02 4.35544e+02 2.79789e+02 3.88099e+02 3.90895e+02 3.85304e+02
5.26080e+05 1.05200e+03 4.38000e+02 4.65857e+02 4.10143e+02 3.88155e+02 3.89614e+02 3.86697e+02
5.27360e+05 1.05400e+03 3.75000e+02 4.17198e+02 3.32802e+02 3.88621e+02 3.92381e+02 3.84861e+02
5.28640e+05 1.05700e+03 3.96667e+02 4.34414e+02 3.58919e+02 3.87785e+02 3.93114e+02 3.82455e+02
5.29920e+05 1.05900e+03 3.90000e+02 4.35614e+02 3.44386e+02 3.84722e+02 3.91427e+02 3.78018e+02
5.31200e+05 1.06200e+03 4.19000e+02 4.59653e+02 3.78347e+02 3.80784e+02 3.89300e+02 3.72269e+02
5.32480e+05 1.06400e+03 3.75667e+02 3.94856e+02 3.56478e+02 3.77736e+02 3.88745e+02 3.66727e+02
5.33760e+05 1.06700e+03 4.30000e+02 4.74392e+02 3.85608e+02 3.76146e+02 3.89617e+02 3.62674e+02
5.35040e+05 1.07000e+03 4.04333e+02 4.23242e+02 3.85424e+02 3.76077e+02 3.90486e+02 3.61668e+02
5.36320e+05 1.07200e+03 3.77667e+02 3.94683e+02 3.60650e+02 3.77578e+02 3.90269e+02 3.64888e+02
5.37600e+05 1.07500e+03 3.87667e+02 4.83337e+02 2.91996e+02 3.80096e+02 3.88995e+02 3.71196e+02
5.38880e+05 1.07700e+03 3.90333e+02 4.32296e+02 3.48370e+02 3.82633e+02 3.87675e+02 3.77591e+02
5.40160e+05 1.08000e+03 3.89000e+02 4.28302e+02 3.49698e+02 3.84613e+02 3.87915e+02 3.81311e+02
5.41440e+05 1.08200e+03 4.55000e+02 4.74511e+02 4.35489e+02 3.85951e+02 3.89979e+02 3.81924e+02
5.42720e+05 1.08500e+03 4.31667e+02 4.63722e+02 3.99611e+02 3.86529e+02 3.91707e+02 3.81351e+02
5.44000e+05 1.08800e+03 4.34667e+02 4.92415e+02 3.76918e+02 3.86232e+02 3.92106e+02 3.80359e+02
5.45280e+05 1.09000e+03 3.61667e+02 4.06636e+02 3.16698e+02 3.85390e+02 3.91520e+02 3.79259e+02
5.46560e+05 1.09300e+03 3.89000e+02 4.50498e+02 3.27502e+02 3.84625e+02 3.90937e+02 3.78312e+02
5.47840e+05 1.09500e+03 3.47000e+02 4.13197e+02 2.80803e+02 3.84516e+02 3.90600e+02 3.78432e+02
5.49120e+05 1.09800e+03 4.07333e+02 4.47519e+02 3.67148e+02 3.85266e+02 3.89702e+02 3.80830e+02
5.50400e+05 1.10000e+03 3.83667e+02 4.15764e+02 3.51570e+02 3.86205e+02 3.89428e+02 3.82983e+02
5.51680e+05 1.10300e+03 3.29667e+02 3.58894e+02 3.00440e+02 3.86219e+02 3.92859e+02 3.79579e+02
5.52960e+05 1.10500e+03 3.73333e+02 4.16433e+02 3.30234e+02 3.84723e+02 3.95237e+02 3.74209e+02
5.54240e+05 1.10800e+03 3.34333e+02 4.22107e+02 2.46560e+02 3.82309e+02 3.95383e+02 3.69235e+02
5.55520e+05 1.11100e+03 3.88333e+02 4.46793e+02 3.29873e+02 3.79842e+02 3.94075e+02 3.65608e+02
5.56800e+05 1.11300e+03 3.81000e+02 3.99457e+02 3.62543e+02 3.77437e+02 3.91537e+02 3.63337e+02
5.58080e+05 1.11600e+03 4.41667e+02 4.74736e+02 4.08598e+02 3.75068e+02 3.88082e+02 3.62055e+02
5.59360e+05 1.11800e+03 3.50333e+02 3.89698e+02 3.10969e+02 3.73124e+02 3.85291e+02 3.60957e+02
5.60640e+05 1.12100e+03 3.73667e+02 4.10475e+02 3.36858e+02 3.72115e+02 3.84541e+02 3.59689e+02
5.61920e+05 1.12300e+03 3.53667e+02 4.40854e+02 2.66480e+02 3.72472e+02 3.85450e+02 3.59494e+02
5.63200e+05 1.12600e+03 3.42333e+02 3.91610e+02 2.93056e+02 3.74667e+02 3.87075e+02 3.62259e+02
5.64480e+05 1.12800e+03 4.01667e+02 4.38548e+02 3.64785e+02 3.78649e+02 3.89093e+02 3.68206e+02
5.65760e+05 1.13100e+03 4.08667e+02 4.58200e+02 3.59133e+02 3.83272e+02 3.91186e+02 3.75359e+02
5.67040e+05 1.13400e+03 4.38333e+02 4.59283e+02 4.17384e+02 3.86820e+02 3.92460e+02 3.81179e+02
5.68320e+05 1.13600e+03 4.24333e+02 4.67386e+02 3.81280e+02 3.88318e+02 3.92022e+02 3.84615e+02
5.69600e+05 1.13900e+03 3.76000e+02 4.49598e+02 3.02402e+02 3.88233e+02 3.91612e+02 3.84854e+02
5.70880e+05 1.14100e+03 3.93667e+02 4.29596e+02 3.57738e+02 3.88133e+02 3.95119e+02 3.81148e+02
5.72160e+05 1.14400e+03 3.63000e+02 4.16348e+02 3.09652e+02 3.89355e+02 4.00648e+02 3.78062e+02
5.73440e+05 1.14600e+03 4.15333e+02 4.66195e+02 3.64472e+02 3.91580e+02 4.04824e+02 3.78335e+02
5.74720e+05 1.14900e+03 2.99000e+02 3.18305e+02 2.79695e+02 3.93065e+02 4.04259e+02 3.81872e+02
5.76000e+05 1.15200e+03 3.91000e+02 4.44858e+02 3.37142e+02 3.92509e+02 3.99136e+02 3.85882e+02
5.77280e+05 1.15400e+03 4.18000e+02 4.89012e+02 3.46988e+02 3.90001e+02 3.96933e+02 3.83069e+02
5.78560e+05 1.15700e+03 3.74333e+02 4.47328e+02 3.01339e+02 3.86173e+02 3.97753e+02 3.74593e+02
5.79840e+05 1.15900e+03 3.90333e+02 4.20293e+02 3.60374e+02 3.81753e+02 3.95758e+02 3.67749e+02
5.81120e+05 1.16200e+03 3.90333e+02 4.40813e+02 3.39853e+02 3.77514e+02 3.90774e+02 3.64255e+02
5.82400e+05 1.16400e+03 4.04667e+02 4.43348e+02 3.65986e+02 3.73696e+02 3.83987e+02 3.63406e+02
5.83680e+05 1.16700e+03 3.71000e+02 3.90950e+02 3.51050e+02 3.70638e+02 3.76833e+02 3.64443e+02
5.84960e+05 1.16900e+03 3.52667e+02 4.30471e+02 2.74862e+02 3.69453e+02 3.74962e+02 3.63944e+02
5.86240e+05 1.17200e+03 3.98333e+02 4.18405e+02 3.78261e+02 3.71255e+02 3.82152e+02 3.60357e+02
5.87520e+05 1.17500e+03 3.58667e+02 3.96897e+02 3.20436e+02 3.75663e+02 3.91897e+02 3.59430e+02
5.88800e+05 1.17700e+03 3.67667e+02 3.88664e+02 3.46669e+02 3.80347e+02 3.99637e+02 3.61057e+02
5.90080e+05 1.18000e+03 3.93333e+02 4.32272e+02 3.54395e+02 3.82886e+02 4.02573e+02 3.63198e+02
5.91360e+05 1.18200e+03 3.69667e+02 4.10787e+02 3.28546e+02 3.82850e+02 4.00509e+02 3.65192e+02
5.92640e+05 1.18500e+03 3.93000e+02 4.22698e+02 3.63302e+02 3.81677e+02 3.95596e+02 3.67758e+02
5.93920e+05 1.18700e+03 4.63667e+02 4.80407e+02 4.46927e+02 3.80783e+02 3.90634e+02 3.70932e+02
5.95200e+05 1.19000e+03 3.92333e+02 4.29440e+02 3.55227e+02 3.80665e+02 3.87561e+02 3.73769e+02
5.96480e+05 1.19200e+03 3.48667e+02 3.92411e+02 3.04922e+02 3.81281e+02 3.87917e+02 3.74645e+02
5.97760e+05 1.19500e+03 3.61333e+02 4.51748e+02 2.70918e+02 3.82744e+02 3.92152e+02 3.73336e+02
5.99040e+05 1.19800e+03 4.32000e+02 4.64383e+02 3.99617e+02 3.85540e+02 3.97589e+02 3.73492e+02
6.00320e+05 1.20000e+03 3.37333e+02 3.81945e+02 2.92721e+02 3.89171e+02 4.01813e+02 3.76529e+02
6.01600e+05 1.20300e+03 4.60333e+02 4.81786e+02 4.38881e+02 3.92026e+02 4.03691e+02 3.80362e+02
6.02880e+05 1.20500e+03 3.55000e+02 3.71990e+02 3.38010e+02 3.93118e+02 4.03626e+02 3.82610e+02
6.04160e+05 1.20800e+03 4.50667e+02 4.87203e+02 4.14131e+02 3.92707e+02 4.02435e+02 3.82979e+02
6.05440e+05 1.21000e+03 4.06667e+02 4.66032e+02 3.47302e+02 3.91608e+02 4.00706e+02 3.82511e+02
6.06720e+05 1.21300e+03 3.55000e+02 4.40853e+02 2.69147e+02 3.90725e+02 3.99306e+02 3.82144e+02
6.08000e+05 1.21600e+03 4.19333e+02 4.59932e+02 3.78735e+02 3.90686e+02 3.98739e+02 3.82634e+02
6.09280e+05 1.21800e+03 4.24000e+02 4.43799e+02 4.04201e+02 3.91567e+02 3.98501e+02 3.84633e+02
6.10560e+05 1.22100e+03 3.94667e+02 4.53468e+02 3.35866e+02 3.92689e+02 3.97108e+02 3.88269e+02
6.11840e+05 1.22300e+03 4.37333e+02 4.71949e+02 4.02718e+02 3.93378e+02 3.95410e+02 3.91345e+02
6.13120e+05 1.22600e+03 4.21667e+02 4.63907e+02 3.79427e+02 3.93622e+02 3.98634e+02 3.88610e+02
6.14400e+05 1.22800e+03 4.09333e+02 4.60652e+02 3.58015e+02 3.93837e+02 4.01221e+02 3.86453e+02
6.15680e+05 1.23100e+03 3.44333e+02 4.38526e+02 2.50141e+02 3.94426e+02 4.02406e+02 3.86446e+02
6.16960e+05 1.23300e+03 3.85000e+02 4.06970e+02 3.63030e+02 3.95519e+02 4.03800e+02 3.87238e+02
6.18240e+05 1.23600e+03 4.59667e+02 4.73141e+02 4.46192e+02 3.96842e+02 4.06518e+02 3.87167e+02
6.19520e+05 1.23900e+03 3.86000e+02 4.39392e+02 3.32608e+02 3.97540e+02 4.09002e+02 3.86078e+02
6.20800e+05 1.24100e+03 4.06667e+02 4.71032e+02 3.42301e+02 3.96546e+02 4.09223e+02 3.83868e+02
6.22080e+05 1.24400e+03 3.59667e+02 4.43735e+02 2.75598e+02 3.94141e+02 4.08452e+02 3.79830e+02
6.23360e+05 1.24600e+03 4.08333e+02 4.56322e+02 3.60345e+02 3.92058e+02 4.08946e+02 3.75170e+02
6.24640e+05 1.24900e+03 4.14333e+02 4.59738e+02 3.68929e+02 3.91152e+02 4.09272e+02 3.73033e+02
6.25920e+05 1.25100e+03 3.35333e+02 3.85269e+02 2.85398e+02 3.90326e+02 4.06278e+02 3.74375e+02
6.27200e+05 1.25400e+03 3.80667e+02 4.52390e+02 3.08943e+02 3.88378e+02 3.99392e+02 3.77363e+02
6.28480e+05 1.25600e+03 4.22667e+02 4.62073e+02 3.83260e+02 3.85737e+02 3.92287e+02 3.79187e+02
6.29760e+05 1.25900e+03 3.78333e+02 4.48335e+02 3.08332e+02 3.83142e+02 3.90249e+02 3.76035e+02
6.31040e+05 1.26200e+03 4.31333e+02 4.93093e+02 3.69574e+02 3.80551e+02 3.91748e+02 3.69354e+02
6.32320e+05 1.26400e+03 4.08000e+02 4.56525e+02 3.59475e+02 3.78521e+02 3.94520e+02 3.62523e+02
6.33600e+05 1.26700e+03 3.57667e+02 3.95722e+02 3.19611e+02 3.78205e+02 3.98122e+02 3.58288e+02
6.34880e+05 1.26900e+03 4.14000e+02 4.49525e+02 3.78475e+02 3.80237e+02 4.01392e+02 3.59081e+02
6.36160e+05 1.27200e+03 3.89667e+02 4.24330e+02 3.55003e+02 3.84338e+02 4.03008e+02 3.65667e+02
6.37440e+05 1.27400e+03 3.94667e+02 4.52085e+02 3.37248e+02 3.89115e+02 4.02605e+02 3.75625e+02
6.38720e+05 1.27700e+03 3.74333e+02 4.46948e+02 3.01719e+02 3.92559e+02 4.00908e+02 3.84211e+02
6.40000e+05 1.28000e+03 4.18333e+02 4.69011e+02 3.67656e+02 3.93676e+02 4.00088e+02 3.87265e+02
6.41280e+05 1.28200e+03 4.39333e+02 4.65491e+02 4.13176e+02 3.93154e+02 4.01899e+02 3.84408e+02
6.42560e+05 1.28500e+03 3.97333e+02 4.67809e+02 3.26857e+02 3.92374e+02 4.04328e+02 3.80419e+02
6.43840e+05 1.28700e+03 3.89667e+02 4.62065e+02 3.17268e+02 3.92025e+02 4.05728e+02 3.78322e+02
6.45120e+05 1.29000e+03 3.70333e+02 4.24446e+02 3.16220e+02 3.91850e+02 4.05941e+02 3.77759e+02
6.46400e+05 1.29200e+03 4.08667e+02 4.56453e+02 3.60880e+02 3.91580e+02 4.06427e+02 3.76733e+02
6.47680e+05 1.29500e+03 3.84667e+02 4.56157e+02 3.13176e+02 3.90879e+02 4.06510e+02 3.75249e+02
6.48960e+05 1.29700e+03 3.92667e+02 4.65944e+02 3.19389e+02 3.89019e+02 4.03321e+02 3.74717e+02
6.50240e+05 1.30000e+03 3.96000e+02 3.99266e+02 3.92734e+02 3.85777e+02 3.96394e+02 3.75161e+02
6.51520e+05 1.30300e+03 3.94667e+02 4.56259e+02 3.33075e+02 3.82173e+02 3.88318e+02 3.76028e+02
6.52800e+05 1.30500e+03 3.94333e+02 4.44780e+02 3.43886e+02 3.79683e+02 3.83238e+02 3.76127e+02
6.54080e+05 1.30800e+03 3.78000e+02 4.59318e+02 2.96682e+02 3.78889e+02 3.84453e+02 3.73325e+02
6.55360e+05 1.31000e+03 4.17000e+02 4.60841e+02 3.73159e+02 3.79374e+02 3.87516e+02 3.71232e+02
6.56640e+05 1.31300e+03 3.78333e+02 4.06313e+02 3.50353e+02 3.80365e+02 3.89231e+02 3.71500e+02
6.57920e+05 1.31500e+03 3.92667e+02 4.51869e+02 3.33465e+02 3.81260e+02 3.88991e+02 3.73529e+02
6.59200e+05 1.31800e+03 3.51333e+02 3.73186e+02 3.29480e+02 3.81822e+02 3.88233e+02 3.75411e+02
6.60480e+05 1.32000e+03 4.02333e+02 4.10673e+02 3.93993e+02 3.82201e+02 3.88378e+02 3.76023e+02
6.61760e+05 1.32300e+03 3.71667e+02 4.50931e+02 2.92402e+02 3.82660e+02 3.88980e+02 3.76341e+02
6.63040e+05 1.32600e+03 3.92667e+02 4.39445e+02 3.45888e+02 3.83018e+02 3.88562e+02 3.77474e+02
6.64320e+05 1.32800e+03 4.66000e+02 4.73789e+02 4.58211e+02 3.83022e+02 3.86643e+02 3.79400e+02
6.65600e+05 1.33100e+03 3.95667e+02 4.53692e+02 3.37642e+02 3.82931e+02 3.86172e+02 3.79690e+02
6.66880e+05 1.33300e+03 4.28667e+02 4.83926e+02 3.73408e+02 3.83448e+02 3.87871e+02 3.79025e+02
6.68160e+05 1.33600e+03 3.51333e+02 3.91018e+02 3.11648e+02 3.85631e+02 3.90074e+02 3.81188e+02
6.69440e+05 1.33800e+03 3.52000e+02 3.89157e+02 3.14843e+02 3.90007e+02 3.94366e+02 3.85648e+02
6.70720e+05 1.34100e+03 4.04000e+02 4.52187e+02 3.55813e+02 3.95678e+02 4.01980e+02 3.89375e+02
6.72000e+05 1.34400e+03 4.05000e+02 4.72384e+02 3.37616e+02 4.00566e+02 4.09696e+02 3.91436e+02
6.73280e+05 1.34600e+03 4.54667e+02 4.73821e+02 4.35512e+02 4.02797e+02 4.13307e+02 3.92286e+02
6.74560e+05 1.34900e+03 3.68667e+02 3.80564e+02 3.56769e+02 4.02031e+02 4.12395e+02 3.91667e+02
6.75840e+05 1.35100e+03 4.15667e+02 4.78935e+02 3.52398e+02 3.99579e+02 4.09604e+02 3.89554e+02
6.77120e+05 1.35400e+03 3.11000e+02 3.52881e+02 2.69119e+02 3.97300e+02 4.07464e+02 3.87136e+02
6.78400e+05 1.35600e+03 3.68333e+02 4.19365e+02 3.17302e+02 3.96139e+02 4.07586e+02 3.84693e+02
6.79680e+05 1.35900e+03 3.73667e+02 4.35830e+02 3.11504e+02 3.95583e+02 4.09910e+02 3.81257e+02
6.80960e+05 1.36100e+03 3.65667e+02 4.00560e+02 3.30773e+02 3.94432e+02 4.11805e+02 3.77058e+02
6.82240e+05 1.36400e+03 4.22333e+02 4.73515e+02 3.71152e+02 3.92019e+02 4.10830e+02 3.73208e+02
6.83520e+05 1.36700e+03 3.68667e+02 4.20521e+02 3.16812e+02 3.89082e+02 4.07684e+02 3.70480e+02
6.84800e+05 1.36900e+03 4.14333e+02 4.46441e+02 3.82226e+02 3.86717e+02 4.04581e+02 3.68854e+02
6.86080e+05 1.37200e+03 3.65667e+02 3.94341e+02 3.36992e+02 3.85486e+02 4.02864e+02 3.68109e+02
6.87360e+05 1.37400e+03 4.15000e+02 4.57497e+02 3.72503e+02 3.85411e+02 4.02691e+02 3.68131e+02
6.88640e+05 1.37700e+03 3.70000e+02 4.11158e+02 3.28842e+02 3.85974e+02 4.03394e+02 3.68555e+02
6.89920e+05 1.37900e+03 3.87667e+02 4.48824e+02 3.26509e+02 3.86510e+02 4.03949e+02 3.69070e+02
6.91200e+05 1.38200e+03 4.03667e+02 4.70352e+02 3.36982e+02 3.86558e+02 4.03256e+02 3.69861e+02
6.92480e+05 1.38400e+03 3.80667e+02 4.55684e+02 3.05650e+02 3.85909e+02 4.00379e+02 3.71440e+02
6.93760e+05 1.38700e+03 3.90000e+02 4.57543e+02 3.22457e+02 3.84638e+02 3.95480e+02 3.73796e+02
6.95040e+05 1.39000e+03 3.69000e+02 4.23006e+02 3.14994e+02 3.83251e+02 3.90431e+02 3.76072e+02
6.96320e+05 1.39200e+03 4.40000e+02 4.90206e+02 3.89794e+02 3.82308e+02 3.86890e+02 3.77725e+02
6.97600e+05 1.39500e+03 4.12667e+02 4.50237e+02 3.75096e+02 3.82315e+02 3.85412e+02 3.79217e+02
6.98880e+05 1.39700e+03 3.87333e+02 3.94181e+02 3.80486e+02 3.83883e+02 3.86210e+02 3.81556e+02
7.00160e+05 1.40000e+03 3.98667e+02 4.23758e+02 3.73576e+02 3.87094e+02 3.89733e+02 3.84456e+02
7.01440e+05 1.40200e+03 3.95667e+02 4.52355e+02 3.38978e+02 3.90997e+02 3.95869e+02 3.86125e+02
7.02720e+05 1.40500e+03 3.84333e+02 4.45009e+02 3.23658e+02 3.94317e+02 4.02460e+02 3.86174e+02
7.04000e+05 1.40800e+03 4.25000e+02 4.62479e+02 3.87521e+02 3.96487e+02 4.07185e+02 3.85789e+02
7.05280e+05 1.41000e+03 4.71000e+02 4.78789e+02 4.63211e+02 3.97813e+02 4.09220e+02 3.86406e+02
7.06560e+05 1.41300e+03 3.75667e+02 4.46642e+02 3.04691e+02 3.98976e+02 4.09715e+02 3.88237e+02
7.07840e+05 1.41500e+03 4.01000e+02 4.55006e+02 3.46994e+02 4.00471e+02 4.10847e+02 3.90095e+02
7.09120e+05 1.41800e+03 3.88000e+02 4.63925e+02 3.12075e+02 4.02526e+02 4.13917e+02 3.91135e+02
7.10400e+05 1.42000e+03 3.81333e+02 4.47778e+02 3.14889e+02 4.04773e+02 4.17505e+02 3.92041e+02
7.11680e+05 1.42300e+03 4.23333e+02 4.49719e+02 3.96947e+02 4.06156e+02 4.18807e+02 3.93505e+02
7.12960e+05 1.42500e+03 3.87667e+02 4.50427e+02 3.24906e+02 4.05897e+02 4.16104e+02 3.95690e+02
7.14240e+05 1.42800e+03 3.24000e+02 3.43816e+02 3.04184e+02 4.03772e+02 4.09623e+02 3.97921e+02
7.15520e+05 1.43100e+03 3.90333e+02 4.52966e+02 3.27700e+02 3.99992e+02 4.01533e+02 3.98452e+02
7.16800e+05 1.43300e+03 3.66333e+02 4.31986e+02 3.00681e+02 3.95099e+02 3.97017e+02 3.93180e+02
7.18080e+05 1.43600e+03 3.78667e+02 3.87007e+02 3.70327e+02 3.89822e+02 3.91649e+02 3.87994e+02
7.19360e+05 1.43800e+03 3.85333e+02 4.50153e+02 3.20514e+02 3.85109e+02 3.86392e+02 3.83827e+02
7.20640e+05 1.44100e+03 4.09333e+02 4.59780e+02 3.58886e+02 3.82077e+02 3.85430e+02 3.78723e+02
7.21920e+05 1.44300e+03 3.79667e+02 4.82850e+02 2.76483e+02 3.81465e+02 3.86937e+02 3.75992e+02
7.23200e+05 1.44600e+03 3.93000e+02 4.18936e+02 3.67064e+02 3.82976e+02 3.90250e+02 3.75702e+02
7.24480e+05 1.44800e+03 4.54333e+02 4.84270e+02 4.24396e+02 3.85319e+02 3.94535e+02 3.76104e+02
7.25760e+05 1.45100e+03 3.94000e+02 4.15924e+02 3.72076e+02 3.87087e+02 3.98139e+02 3.76035e+02
7.27040e+05 1.45400e+03 4.39667e+02 4.91050e+02 3.88284e+02 3.87875e+02 3.99511e+02 3.76239e+02
7.28320e+05 1.45600e+03 4.13000e+02 4.58306e+02 3.67694e+02 3.88508e+02 3.98992e+02 3.78025e+02
7.29600e+05 1.45900e+03 3.46333e+02 3.72491e+02 3.20176e+02 3.90035e+02 3.98706e+02 3.81363e+02
7.30880e+05 1.46100e+03 4.31333e+02 4.93796e+02 3.68871e+02 3.92683e+02 4.01345e+02 3.84020e+02
7.32160e+05 1.46400e+03 4.26000e+02 4.73378e+02 3.78622e+02 3.95743e+02 4.06654e+02 3.84832e+02
7.33440e+05 1.46600e+03 3.70000e+02 4.09825e+02 3.30175e+02 3.97827e+02 4.11221e+02 3.84433e+02
7.34720e+05 1.46900e+03 4.45000e+02 4.78347e+02 4.11653e+02 3.97715e+02 4.13258e+02 3.82172e+02
7.36000e+05 1.47200e+03 4.08333e+02 4.56474e+02 3.60192e+02 3.95129e+02 4.12554e+02 3.77704e+02
7.37280e+05 1.47400e+03 4.04333e+02 4.60442e+02 3.48224e+02 3.90677e+02 4.08512e+02 3.72842e+02
7.38560e+05 1.47700e+03 3.99667e+02 5.07618e+02 2.91715e+02 3.86024e+02 4.01709e+02 3.70339e+02
7.39840e+05 1.47900e+03 4.03667e+02 4.21930e+02 3.85403e+02 3.83556e+02 3.95730e+02 3.71381e+02
7.41120e+05 1.48200e+03 3.98667e+02 4.56484e+02 3.40849e+02 3.84670e+02 3.95106e+02 3.74234e+02
7.42400e+05 1.48400e+03 3.61000e+02 4.20599e+02 3.01401e+02 3.88888e+02 4.00166e+02 3.77611e+02
7.43680e+05 1.48700e+03 3.46667e+02 3.93116e+02 3.00217e+02 3.94329e+02 4.07184e+02 3.81474e+02
7.44960e+05 1.48900e+03 3.97667e+02 4.54237e+02 3.41096e+02 3.98786e+02 4.12545e+02 3.85027e+02
7.46240e+05 1.49200e+03 3.47333e+02 4.00902e+02 2.93765e+02 4.00827e+02 4.14158e+02 3.87496e+02
7.47520e+05 1.49500e+03 3.78667e+02 4.47729e+02 3.09605e+02 4.00293e+02 4.12860e+02 3.87726e+02
7.48800e+05 1.49700e+03 3.67667e+02 4.00228e+02 3.35106e+02 3.98142e+02 4.10937e+02 3.85347e+02
7.50080e+05 1.50000e+03 4.34667e+02 4.80857e+02 3.88476e+02 3.95731e+02 4.10123e+02 3.81338e+02
7.51360e+05 1.50200e+03 4.17333e+02 4.62752e+02 3.71914e+02 3.93770e+02 4.10741e+02 3.76798e+02
7.52640e+05 1.50500e+03 4.19667e+02 4.88259e+02 3.51074e+02 3.92386e+02 4.11725e+02 3.73048e+02
7.53920e+05 1.50700e+03 3.77000e+02 3.96305e+02 3.57695e+02 3.92050e+02 4.12010e+02 3.72090e+02
7.55200e+05 1.51000e+03 4.39333e+02 4.79635e+02 3.99032e+02 3.93467e+02 4.11743e+02 3.75191e+02
7.56480e+05 1.51200e+03 4.38000e+02 4.91035e+02 3.84965e+02 3.96873e+02 4.12265e+02 3.81481e+02
7.57760e+05 1.51500e+03 3.61667e+02 4.42925e+02 2.80409e+02 4.01537e+02 4.15038e+02 3.88036e+02
7.59040e+05 1.51800e+03 4.03000e+02 4.61384e+02 3.44616e+02 4.06042e+02 4.20084e+02 3.92000e+02
7.60320e+05 1.52000e+03 3.99000e+02 4.53791e+02 3.44209e+02 4.09338e+02 4.25752e+02 3.92923e+02
7.61600e+05 1.52300e+03 3.96667e+02 4.52817e+02 3.40516e+02 4.10881e+02 4.29915e+02 3.91847e+02
7.62880e+05 1.52500e+03 3.59333e+02 3.74038e+02 3.44629e+02 4.10433e+02 4.30938e+02 3.89928e+02
7.64160e+05 1.52800e+03 4.64667e+02 4.79280e+02 4.50053e+02 4.08278e+02 4.28306e+02 3.88251e+02
7.65440e+05 1.53000e+03 4.06333e+02 4.14512e+02 3.98155e+02 4.04937e+02 4.22826e+02 3.87047e+02
7.66720e+05 1.53300e+03 4.00667e+02 4.42749e+02 3.58585e+02 4.00892e+02 4.16143e+02 3.85641e+02
7.68000e+05 1.53600e+03 3.75333e+02 4.33358e+02 3.17308e+02 3.97329e+02 4.10416e+02 3.84242e+02
7.69280e+05 1.53800e+03 3.77000e+02 4.85483e+02 2.68517e+02 3.95989e+02 4.07861e+02 3.84117e+02
7.70560e+05 1.54100e+03 3.82000e+02 4.48317e+02 3.15683e+02 3.97299e+02 4.09489e+02 3.85109e+02
7.71840e+05 1.54300e+03 4.22333e+02 4.50915e+02 3.93752e+02 3.99876e+02 4.14122e+02 3.85631e+02
7.73120e+05 1.54600e+03 3.93000e+02 4.19090e+02 3.66910e+02 4.01874e+02 4.18631e+02 3.85116e+02
7.74400e+05 1.54800e+03 3.26667e+02 3.66811e+02 2.86522e+02 4.02481e+02 4.20038e+02 3.84924e+02
7.75680e+05 1.55100e+03 3.94333e+02 4.56737e+02 3.31930e+02 4.02057e+02 4.17637e+02 3.86477e+02
7.76960e+05 1.55300e+03 3.91667e+02 4.50733e+02 3.32600e+02 4.01333e+02 4.13370e+02 3.89296e+02
7.78240e+05 1.55600e+03 4.39000e+02 4.89220e+02 3.88780e+02 4.00777e+02 4.10191e+02 3.91362e+02
7.79520e+05 1.55900e+03 4.19333e+02 4.63585e+02 3.75082e+02 4.00472e+02 4.09687e+02 3.91257e+02
7.80800e+05 1.56100e+03 3.93667e+02 4.59070e+02 3.28264e+02 4.00244e+02 4.10475e+02 3.90014e+02
7.82080e+05 1.56400e+03 4.24333e+02 4.62468e+02 3.86199e+02 3.99977e+02 4.10361e+02 3.89593e+02
7.83360e+05 1.56600e+03 3.94000e+02 4.33370e+02 3.54630e+02 3.99823e+02 4.08560e+02 3.91086e+02
7.84640e+05 1.56900e+03 3.86000e+02 4.04385e+02 3.67615e+02 3.99871e+02 4.06221e+02 3.93522e+02
7.85920e+05 1.57100e+03 3.61333e+02 4.28981e+02 2.93686e+02 3.99795e+02 4.04996e+02 3.94594e+02
7.87200e+05 1.57400e+03 3.68000e+02 4.22791e+02 3.13209e+02 3.99125e+02 4.05208e+02 3.93042e+02
7.88480e+05 1.57600e+03 3.93000e+02 4.62460e+02 3.23540e+02 3.97788e+02 4.06176e+02 3.89400e+02
7.89760e+05 1.57900e+03 3.88333e+02 4.18602e+02 3.58064e+02 3.95848e+02 4.07381e+02 3.84314e+02
7.91040e+05 1.58200e+03 3.45000e+02 3.66182e+02 3.23818e+02 3.92804e+02 4.08205e+02 3.77402e+02
7.92320e+05 1.58400e+03 3.59667e+02 3.72166e+02 3.47168e+02 3.88259e+02 4.07920e+02 3.68598e+02
7.93600e+05 1.58700e+03 4.28667e+02 4.66634e+02 3.90699e+02 3.83186e+02 4.06738e+02 3.59633e+02
7.94880e+05 1.58900e+03 3.42667e+02 3.59878e+02 3.25456e+02 3.79365e+02 4.05814e+02 3.52916e+02
7.96160e+05 1.59200e+03 4.15333e+02 4.49021e+02 3.81645e+02 3.77804e+02 4.05415e+02 3.50194e+02
7.97440e+05 1.59400e+03 4.04000e+02 4.31435e+02 3.76565e+02 3.78349e+02 4.04985e+02 3.51713e+02
7.98720e+05 1.59700e+03 3.98333e+02 4.61612e+02 3.35054e+02 3.80047e+02 4.04583e+02 3.55511e+02
8.00000e+05 1.60000e+03 3.77667e+02 4.06119e+02 3.49214e+02 3.81766e+02 4.05034e+02 3.58498e+02
8.01280e+05 1.60200e+03 3.66333e+02 4.13650e+02 3.19016e+02 3.83138e+02 4.06993e+02 3.59284e+02
8.02560e+05 1.60500e+03 4.30667e+02 4.94778e+02 3.66556e+02 3.84544e+02 4.09534e+02 3.59555e+02
8.03840e+05 1.60700e+03 4.03667e+02 4.54829e+02 3.52505e+02 3.86315e+02 4.11443e+02 3.61188e+02
8.05120e+05 1.61000e+03 3.65333e+02 3.79341e+02 3.51325e+02 3.88010e+02 4.12264e+02 3.63756e+02
8.06400e+05 1.61200e+03 4.26333e+02 4.84964e+02 3.67703e+02 3.88740e+02 4.11787e+02 3.65692e+02
8.07680e+05 1.61500e+03 4.54000e+02 4.72833e+02 4.35167e+02 3.88412e+02 4.10260e+02 3.66565e+02
8.08960e+05 1.61700e+03 3.02667e+02 3.33847e+02 2.71486e+02 3.87770e+02 4.08527e+02 3.67012e+02
8.10240e+05 1.62000e+03 4.19000e+02 4.47994e+02 3.90006e+02 3.87598e+02 4.07197e+02 3.67999e+02
8.11520e+05 1.62300e+03 4.11333e+02 4.34562e+02 3.88105e+02 3.88665e+02 4.06398e+02 3.70931e+02
8.12800e+05 1.62500e+03 3.49667e+02 3.91375e+02 3.07959e+02 3.90949e+02 4.05880e+02 3.76018e+02
8.14080e+05 1.62800e+03 3.92667e+02 4.51829e+02 3.33504e+02 3.93291e+02 4.05156e+02 3.81425e+02
8.15360e+05 1.63000e+03 3.73333e+02 4.93318e+02 2.53349e+02 3.95180e+02 4.04734e+02 3.85625e+02
8.16640e+05 1.63300e+03 4.31667e+02 4.61076e+02 4.02258e+02 3.96945e+02 4.05814e+02 3.88077e+02
8.17920e+05 1.63500e+03 3.59000e+02 4.07394e+02 3.10606e+02 3.98217e+02 4.08540e+02 3.87893e+02
8.19200e+05 1.63800e+03 4.34000e+02 4.91983e+02 3.76017e+02 3.98138e+02 4.12165e+02 3.84111e+02
8.20480e+05 1.64000e+03 4.24000e+02 4.36754e+02 4.11246e+02 3.96656e+02 4.15374e+02 3.77938e+02
8.21760e+05 1.64300e+03 3.88667e+02 4.51787e+02 3.25546e+02 3.94857e+02 4.16865e+02 3.72849e+02
8.23040e+05 1.64600e+03 4.29000e+02 4.53495e+02 4.04505e+02 3.94132e+02 4.16410e+02 3.71854e+02
8.24320e+05 1.64800e+03 3.56333e+02 3.99231e+02 3.13436e+02 3.95366e+02 4.15187e+02 3.75545e+02
8.25600e+05 1.65100e+03 3.85000e+02 4.37637e+02 3.32363e+02 3.98771e+02 4.15127e+02 3.82415e+02
8.26880e+05 1.65300e+03 3.92000e+02 4.70311e+02 3.13689e+02 4.03830e+02 4.17381e+02 3.90280e+02
8.28160e+05 1.65600e+03 4.27000e+02 4.47704e+02 4.06296e+02 4.09305e+02 4.21435e+02 3.97175e+02
8.29440e+05 1.65800e+03 4.03000e+02 4.55006e+02 3.50994e+02 4.13625e+02 4.25664e+02 4.01586e+02
8.30720e+05 1.66100e+03 4.39667e+02 4.65709e+02 4.13624e+02 4.16113e+02 4.28680e+02 4.03546e+02
8.32000e+05 1.66400e+03 4.24667e+02 4.60279e+02 3.89055e+02 4.17203e+02 4.29871e+02 4.04534e+02
8.33280e+05 1.66600e+03 4.23000e+02 4.73912e+02 3.72088e+02 4.17050e+02 4.28626e+02 4.05473e+02
8.34560e+05 1.66900e+03 3.92000e+02 4.24568e+02 3.59432e+02 4.15279e+02 4.24268e+02 4.06291e+02
8.35840e+05 1.67100e+03 3.23333e+02 3.91198e+02 2.55469e+02 4.11846e+02 4.17701e+02 4.05991e+02
8.37120e+05 1.67400e+03 4.26667e+02 4.77476e+02 3.75858e+02 4.07370e+02 4.11910e+02 4.02831e+02
8.38400e+05 1.67600e+03 3.60333e+02 4.49829e+02 2.70837e+02 4.03038e+02 4.08258e+02 3.97819e+02
8.39680e+05 1.67900e+03 4.24667e+02 4.41683e+02 4.07650e+02 3.99605e+02 4.05562e+02 3.93648e+02
8.40960e+05 1.68100e+03 3.26000e+02 3.45096e+02 3.06904e+02 3.97029e+02 4.03558e+02 3.90500e+02
8.42240e+05 1.68400e+03 3.87000e+02 4.27898e+02 3.46102e+02 3.94804e+02 4.02980e+02 3.86628e+02
8.43520e+05 1.68700e+03 3.35000e+02 3.62580e+02 3.07420e+02 3.92036e+02 4.02189e+02 3.81883e+02
8.44800e+05 1.68900e+03 3.68333e+02 4.00761e+02 3.35906e+02 3.88217e+02 3.99327e+02 3.77108e+02
8.46080e+05 1.69200e+03 4.12333e+02 4.37754e+02 3.86912e+02 3.84056e+02 3.94601e+02 3.73511e+02
8.47360e+05 1.69400e+03 3.75000e+02 4.47143e+02 3.02857e+02 3.81048e+02 3.89547e+02 3.72549e+02
8.48640e+05 1.69700e+03 4.18333e+02 4.59210e+02 3.77457e+02 3.79848e+02 3.86496e+02 3.73199e+02
8.49920e+05 1.69900e+03 3.32000e+02 3.43576e+02 3.20424e+02 3.79866e+02 3.86792e+02 3.72941e+02
8.51200e+05 1.70200e+03 4.23667e+02 4.67457e+02 3.79877e+02 3.80282e+02 3.88237e+02 3.72327e+02
8.52480e+05 1.70400e+03 3.71667e+02 4.54199e+02 2.89135e+02 3.80860e+02 3.89976e+02 3.71744e+02
8.53760e+05 1.70700e+03 3.65000e+02 4.67629e+02 2.62371e+02 3.81755e+02 3.92556e+02 3.70954e+02
8.55040e+05 1.71000e+03 4.26333e+02 4.84214e+02 3.68452e+02 3.83039e+02 3.96003e+02 3.70074e+02
8.56320e+05 1.71200e+03 3.66000e+02 3.90993e+02 3.41007e+02 3.84749e+02 3.99978e+02 3.69519e+02
8.57600e+05 1.71500e+03 3.74667e+02 4.02311e+02 3.47022e+02 3.86951e+02 4.04274e+02 3.69629e+02
8.58880e+05 1.71700e+03 4.45333e+02 4.45805e+02 4.44862e+02 3.89566e+02 4.09117e+02 3.70016e+02
8.60160e+05 1.72000e+03 3.36333e+02 3.88502e+02 2.84165e+02 3.91989e+02 4.13609e+02 3.70369e+02
8.61440e+05 1.72200e+03 4.34000e+02 4.91983e+02 3.76017e+02 3.93246e+02 4.14573e+02 3.71919e+02
8.62720e+05 1.72500e+03 3.61333e+02 3.80207e+02 3.42459e+02 3.93053e+02 4.10848e+02 3.75259e+02
8.64000e+05 1.72800e+03 4.38333e+02 4.90194e+02 3.86472e+02 3.91956e+02 4.05047e+02 3.78865e+02
8.65280e+05 1.73000e+03 4.50333e+02 4.86631e+02 4.14035e+02 3.90679e+02 4.01441e+02 3.79917e+02
8.66560e+05 1.73300e+03 3.46667e+02 4.00160e+02 2.93173e+02 3.89719e+02 4.01440e+02 3.77997e+02
8.67840e+05 1.73500e+03 3.81333e+02 4.37963e+02 3.24704e+02 3.88895e+02 4.01431e+02 3.76358e+02
8.69120e+05 1.73800e+03 3.83667e+02 4.42047e+02 3.25287e+02 3.88294e+02 3.99873e+02 3.76715e+02
8.70400e+05 1.74000e+03 4.11333e+02 4.24533e+02 3.98134e+02 3.88658e+02 3.98346e+02 3.78971e+02
8.71680e+05 1.74300e+03 3.97000e+02 4.52371e+02 3.41629e+02 3.90234e+02 3.98166e+02 3.82302e+02
8.72960e+05 1.74500e+03 4.19000e+02 4.62825e+02 3.75175e+02 3.92618e+02 3.98923e+02 3.86313e+02
8.74240e+05 1.74800e+03 3.98667e+02 4.77179e+02 3.20154e+02 3.95133e+02 3.99867e+02 3.90399e+02
8.75520e+05 1.75100e+03 3.67667e+02 4.61703e+02 2.73630e+02 3.97396e+02 4.01554e+02 3.93238e+02
8.76800e+05 1.75300e+03 3.73333e+02 4.20636e+02 3.26031e+02 3.99512e+02 4.03913e+02 3.95111e+02
8.78080e+05 1.75600e+03 4.24667e+02 4.61194e+02 3.88140e+02 4.01394e+02 4.04607e+02 3.98181e+02
8.79360e+05 1.75800e+03 4.12667e+02 4.58100e+02 3.67233e+02 4.02385e+02 4.04229e+02 4.00540e+02
8.80640e+05 1.76100e+03 3.42333e+02 3.75693e+02 3.08973e+02 4.01712e+02 4.08495e+02 3.94929e+02
8.81920e+05 1.76300e+03 3.99333e+02 4.41129e+02 3.57538e+02 3.99463e+02 4.10988e+02 3.87938e+02
8.83200e+05 1.76600e+03 3.59333e+02 4.08094e+02 3.10573e+02 3.96538e+02 4.11082e+02 3.81993e+02
8.84480e+05 1.76800e+03 4.19333e+02 4.78911e+02 3.59755e+02 3.93293e+02 4.09730e+02 3.76857e+02
8.85760e+05 1.77100e+03 3.41333e+02 4.02632e+02 2.80034e+02 3.89526e+02 4.06983e+02 3.72070e+02
8.87040e+05 1.77400e+03 4.17333e+02 4.79071e+02 3.55596e+02 3.85538e+02 4.02284e+02 3.68792e+02
8.88320e+05 1.77600e+03 3.74333e+02 4.45982e+02 3.02684e+02 3.82188e+02 3.96486e+02 3.67890e+02
8.89600e+05 1.77900e+03 3.90333e+02 4.52571e+02 3.28095e+02 3.79998e+02 3.91065e+02 3.68930e+02
8.90880e+05 1.78100e+03 3.81000e+02 4.37944e+02 3.24056e+02 3.78876e+02 3.86541e+02 3.71211e+02
8.92160e+05 1.78400e+03 4.01667e+02 4.54596e+02 3.48737e+02 3.78741e+02 3.84560e+02 3.72922e+02
8.93440e+05 1.78600e+03 4.12667e+02 4.45381e+02 3.79952e+02 3.79624e+02 3.86364e+02 3.72885e+02
8.94720e+05 1.78900e+03 4.70333e+02 4.78347e+02 4.62319e+02 3.81552e+02 3.88577e+02 3.74526e+02
8.96000e+05 1.79200e+03 3.45000e+02 4.42060e+02 2.47940e+02 3.84519e+02 3.89551e+02 3.79486e+02
8.97280e+05 1.79400e+03 4.05667e+02 4.72706e+02 3.38628e+02 3.88408e+02 3.90237e+02 3.86579e+02
8.98560e+05 1.79700e+03 4.11667e+02 4.57378e+02 3.65955e+02 3.92759e+02 3.95073e+02 3.90445e+02
8.99840e+05 1.79900e+03 4.16667e+02 4.69027e+02 3.64307e+02 3.96680e+02 4.01276e+02 3.92085e+02
9.01120e+05 1.80200e+03 4.06667e+02 4.25925e+02 3.87408e+02 3.98907e+02 4.03694e+02 3.94119e+02
9.02400e+05 1.80400e+03 3.92333e+02 4.32635e+02 3.52032e+02 3.98792e+02 4.01632e+02 3.95952e+02
9.03680e+05 1.80700e+03 4.24000e+02 4.64008e+02 3.83992e+02 3.97135e+02 3.97313e+02 3.96958e+02
9.04960e+05 1.80900e+03 4.08667e+02 4.25166e+02 3.92168e+02 3.95610e+02 3.97674e+02 3.93545e+02
9.06240e+05 1.81200e+03 4.37333e+02 4.79033e+02 3.95633e+02 3.95157e+02 3.97642e+02 3.92673e+02
9.07520e+05 1.81500e+03 2.88333e+02 3.47620e+02 2.29047e+02 3.95360e+02 3.97234e+02 3.93486e+02
9.08800e+05 1.81700e+03 3.82000e+02 4.05367e+02 3.58633e+02 3.95973e+02 3.99011e+02 3.92935e+02
9.10080e+05 1.82000e+03 3.70333e+02 3.99686e+02 3.40981e+02 3.97521e+02 4.03376e+02 3.91666e+02
9.11360e+05 1.82200e+03 3.54333e+02 3.89870e+02 3.18796e+02 3.99577e+02 4.08081e+02 3.91074e+02
9.12640e+05 1.82500e+03 4.52333e+02 4.63206e+02 4.41460e+02 4.00164e+02 4.10239e+02 3.90088e+02
9.13920e+05 1.82700e+03 4.09333e+02 4.44208e+02 3.74459e+02 3.98142e+02 4.08466e+02 3.87818e+02
9.15200e+05 1.83000e+03 4.03333e+02 4.54742e+02 3.51924e+02 3.94686e+02 4.04076e+02 3.85295e+02
9.16480e+05 1.83200e+03 3.60667e+02 3.78412e+02 3.42922e+02 3.91706e+02 3.99628e+02 3.83784e+02
9.17760e+05 1.83500e+03 3.86333e+02 4.28684e+02 3.43983e+02 3.90162e+02 3.97106e+02 3.83218e+02
9.19040e+05 1.83800e+03 4.27667e+02 4.50062e+02 4.05271e+02 3.89542e+02 3.96566e+02 3.82518e+02
9.20320e+05 1.84000e+03 3.87667e+02 4.71258e+02 3.04075e+02 3.88668e+02 3.96559e+02 3.80776e+02
9.21600e+05 1.84300e+03 3.94667e+02 4.24155e+02 3.65178e+02 3.86921e+02 3.95353e+02 3.78488e+02
9.22880e+05 1.84500e+03 4.48000e+02 4.55257e+02 4.40743e+02 3.85003e+02 3.92736e+02 3.77270e+02
9.24160e+05 1.84800e+03 3.63333e+02 4.07169e+02 3.19498e+02 3.84278e+02 3.90827e+02 3.77730e+02
9.25440e+05 1.85000e+03 3.58667e+02 4.20183e+02 2.97151e+02 3.85452e+02 3.92254e+02 3.78651e+02
9.26720e+05 1.85300e+03 3.77667e+02 4.50189e+02 3.05144e+02 3.88391e+02 3.96729e+02 3.80053e+02
9.28000e+05 1.85600e+03 3.63667e+02 3.91884e+02 3.35449e+02 3.92219e+02 4.01377e+02 3.83062e+02
9.29280e+05 1.85800e+03 3.39667e+02 3.84909e+02 2.94424e+02 3.95422e+02 4.04211e+02 3.86633e+02
9.30560e+05 1.86100e+03 3.80000e+02 4.49431e+02 3.10569e+02 3.96595e+02 4.05779e+02 3.87411e+02
9.31840e+05 1.86300e+03 3.38667e+02 3.72532e+02 3.04801e+02 3.95281e+02 4.06182e+02 3.84380e+02
9.33120e+05 1.86600e+03 4.29000e+02 4.42491e+02 4.15509e+02 3.92122e+02 4.04134e+02 3.80110e+02
9.34400e+05 1.86800e+03 3.68333e+02 3.93662e+02 3.43004e+02 3.88481e+02 4.00021e+02 3.76940e+02
9.35680e+05 1.87100e+03 3.99667e+02 4.34827e+02 3.64507e+02 3.85377e+02 3.95193e+02 3.75562e+02
9.36960e+05 1.87300e+03 4.48667e+02 4.56681e+02 4.40653e+02 3.83069e+02 3.90803e+02 3.75334e+02
9.38240e+05 1.87600e+03 3.88333e+02 4.13530e+02 3.63136e+02 3.81910e+02 3.88816e+02 3.75005e+02
9.39520e+05 1.87900e+03 3.85000e+02 4.07554e+02 3.62446e+02 3.82347e+02 3.90641e+02 3.74053e+02
9.40800e+05 1.88100e+03 3.99667e+02 4.53989e+02 3.45345e+02 3.84557e+02 3.94604e+02 3.74511e+02
9.42080e+05 1.88400e+03 3.90333e+02 4.52838e+02 3.27828e+02 3.88202e+02 3.98431e+02 3.77973e+02
9.43360e+05 1.88600e+03 4.03667e+02 4.32190e+02 3.75144e+02 3.91825e+02 4.00443e+02 3.83206e+02
9.44640e+05 1.88900e+03 3.99667e+02 4.59110e+02 3.40223e+02 3.93810e+02 3.99935e+02 3.87685e+02
9.45920e+05 1.89100e+03 3.44333e+02 3.68792e+02 3.19875e+02 3.93820e+02 3.97264e+02 3.90375e+02
9.47200e+05 1.89400e+03 4.02000e+02 4.21950e+02 3.82050e+02 3.92601e+02 3.93277e+02 3.91925e+02
9.48480e+05 1.89600e+03 4.16333e+02 4.33794e+02 3.98872e+02 3.91267e+02 3.93643e+02 3.88891e+02
9.49760e+05 1.89900e+03 3.89667e+02 4.05881e+02 3.73453e+02 3.90715e+02 3.96376e+02 3.85053e+02
9.51040e+05 1.90200e+03 3.98333e+02 4.31220e+02 3.65446e+02 3.91133e+02 3.99519e+02 3.82747e+02
9.52320e+05 1.90400e+03 4.10333e+02 4.56783e+02 3.63884e+02 3.92417e+02 4.02042e+02 3.82792e+02
9.53600e+05 1.90700e+03 3.88000e+02 4.38306e+02 3.37694e+02 3.94472e+02 4.04498e+02 3.84446e+02
9.54880e+05 1.90900e+03 3.94000e+02 4.45582e+02 3.42418e+02 3.96797e+02 4.07635e+02 3.85959e+02
9.56160e+05 1.91200e+03 4.34000e+02 4.52457e+02 4.15543e+02 3.98548e+02 4.10380e+02 3.86716e+02
9.57440e+05 1.91400e+03 3.66000e+02 4.09543e+02 3.22457e+02 3.99264e+02 4.11867e+02 3.86660e+02
9.58720e+05 1.91700e+03 4.50667e+02 4.86493e+02 4.14840e+02 3.98996e+02 4.12073e+02 3.85919e+02
9.60000e+05 1.92000e+03 4.38667e+02 4.53774e+02 4.23560e+02 3.98088e+02 4.10904e+02 3.85272e+02
9.61280e+05 1.92200e+03 4.12333e+02 4.25096e+02 3.99571e+02 3.97146e+02 4.08919e+02 3.85373e+02
9.62560e+05 1.92500e+03 3.48333e+02 3.57140e+02 3.39527e+02 3.96930e+02 4.07443e+02 3.86418e+02
9.63840e+05 1.92700e+03 4.39667e+02 4.71251e+02 4.08083e+02 3.97766e+02 4.07324e+02 3.88208e+02
9.65120e+05 1.93000e+03 4.04333e+02 4.29371e+02 3.79296e+02 3.99141e+02 4.08137e+02 3.90144e+02
9.66400e+05 1.93200e+03 4.35000e+02 4.62725e+02 4.07275e+02 3.99904e+02 4.08710e+02 3.91098e+02
9.67680e+05 1.93500e+03 3.61333e+02 3.75671e+02 3.46996e+02 3.99167e+02 4.08736e+02 3.89598e+02
9.68960e+05 1.93700e+03 4.60000e+02 4.82627e+02 4.37373e+02 3.97596e+02 4.08839e+02 3.86353e+02
9.70240e+05 1.94000e+03 4.20667e+02 4.63253e+02 3.78081e+02 3.96827e+02 4.09213e+02 3.84440e+02
9.71520e+05 1.94300e+03 4.45667e+02 4.87859e+02 4.03474e+02 3.97605e+02 4.10016e+02 3.85194e+02
9.72800e+05 1.94500e+03 4.44667e+02 4.76919e+02 4.12414e+02 3.99300e+02 4.11282e+02 3.87317e+02
9.74080e+05 1.94800e+03 3.67000e+02 3.84682e+02 3.49318e+02 4.01045e+02 4.13315e+02 3.88776e+02
9.75360e+05 1.95000e+03 4.39000e+02 4.90620e+02 3.87380e+02 4.02604e+02 4.15754e+02 3.89454e+02
9.76640e+05 1.95300e+03 4.64000e+02 4.80269e+02 4.47731e+02 4.04274e+02 4.17345e+02 3.91203e+02
9.77920e+05 1.95500e+03 4.65333e+02 4.72876e+02 4.57791e+02 4.06238e+02 4.18183e+02 3.94294e+02
9.79200e+05 1.95800e+03 3.96667e+02 4.53870e+02 3.39463e+02 4.08413e+02 4.20121e+02 3.96705e+02
9.80480e+05 1.96000e+03 3.65000e+02 4.65820e+02 2.64180e+02 4.10619e+02 4.23732e+02 3.97507e+02
9.81760e+05 1.96300e+03 3.98000e+02 4.22495e+02 3.73505e+02 4.12533e+02 4.27055e+02 3.98012e+02
9.83040e+05 1.96600e+03 4.04000e+02 4.60409e+02 3.47591e+02 4.13901e+02 4.28938e+02 3.98864e+02
9.84320e+05 1.96800e+03 4.37667e+02 4.64267e+02 4.11067e+02 4.14378e+02 4.29107e+02 3.99649e+02
9.85600e+05 1.97100e+03 4.44000e+02 4.77176e+02 4.10824e+02 4.13317e+02 4.26925e+02 3.99709e+02
9.86880e+05 1.97300e+03 4.34333e+02 4.67007e+02 4.01660e+02 4.10679e+02 4.23118e+02 3.98240e+02
9.88160e+05 1.97600e+03 3.37333e+02 3.62264e+02 3.12402e+02 4.07582e+02 4.19672e+02 3.95493e+02
9.89440e+05 1.97800e+03 4.22333e+02 4.66464e+02 3.78202e+02 4.05546e+02 4.17963e+02 3.93130e+02
9.90720e+05 1.98100e+03 3.18000e+02 3.61977e+02 2.74023e+02 4.05308e+02 4.18096e+02 3.92519e+02
9.92000e+05 1.98400e+03 3.29333e+02 3.39477e+02 3.19190e+02 4.06356e+02 4.19003e+02 3.93710e+02
9.93280e+05 1.98600e+03 3.43667e+02 4.23955e+02 2.63378e+02 4.07629e+02 4.19527e+02 3.95731e+02
9.94560e+05 1.98900e+03 3.84333e+02 4.31700e+02 3.36967e+02 4.07992e+02 4.18970e+02 3.97015e+02
9.95840e+05 1.99100e+03 4.23667e+02 4.69086e+02 3.78248e+02 4.06539e+02 4.16182e+02 3.96897e+02
9.97120e+05 1.99400e+03 3.43333e+02 4.30118e+02 2.56549e+02 4.03346e+02 4.11085e+02 3.95607e+02
9.98400e+05 1.99600e+03 4.63333e+02 4.71593e+02 4.55074e+02 3.99608e+02 4.06036e+02 3.93180e+02
9.99680e+05 1.99900e+03 4.29000e+02 4.67401e+02 3.90599e+02 3.96807e+02 4.03317e+02 3.90297e+02
1.00096e+06 2.00100e+03 3.98667e+02 4.22350e+02 3.74984e+02 3.95855e+02 4.03349e+02 3.88361e+02
1.00224e+06 2.00400e+03 3.89333e+02 4.50963e+02 3.27704e+02 3.97106e+02 4.06048e+02 3.88163e+02
1.00352e+06 2.00700e+03 3.95333e+02 4.41096e+02 3.49571e+02 4.00641e+02 4.11733e+02 3.89548e+02
1.00480e+06 2.00900e+03 4.18667e+02 4.59240e+02 3.78093e+02 4.05797e+02 4.19514e+02 3.92079e+02
1.00608e+06 2.01200e+03 3.81333e+02 4.25381e+02 3.37285e+02 4.10787e+02 4.27176e+02 3.94398e+02
1.00736e+06 2.01400e+03 3.96000e+02 4.68226e+02 3.23774e+02 4.13705e+02 4.32447e+02 3.94963e+02
1.00864e+06 2.01700e+03 3.77667e+02 3.96856e+02 3.58478e+02 4.14008e+02 4.33842e+02 3.94175e+02
1.00992e+06 2.01900e+03 3.95333e+02 4.53209e+02 3.37458e+02 4.12619e+02 4.31533e+02 3.93706e+02
1.01120e+06 2.02200e+03 3.88000e+02 4.07816e+02 3.68184e+02 4.10782e+02 4.27613e+02 3.93951e+02
1.01248e+06 2.02400e+03 3.97667e+02 4.53238e+02 3.42095e+02 4.08977e+02 4.24343e+02 3.93611e+02
1.01376e+06 2.02700e+03 3.68000e+02 4.33381e+02 3.02619e+02 4.06716e+02 4.22391e+02 3.91041e+02
1.01504e+06 2.03000e+03 4.19667e+02 4.69908e+02 3.69425e+02 4.03621e+02 4.21208e+02 3.86033e+02
1.01632e+06 2.03200e+03 4.11000e+02 4.46506e+02 3.75494e+02 4.00442e+02 4.19599e+02 3.81284e+02
1.01760e+06 2.03500e+03 4.43667e+02 4.87986e+02 3.99347e+02 3.98381e+02 4.16871e+02 3.79891e+02
1.01888e+06 2.03700e+03 3.02000e+02 3.37327e+02 2.66673e+02 3.97886e+02 4.13806e+02 3.81965e+02
1.02016e+06 2.04000e+03 4.05333e+02 4.65124e+02 3.45543e+02 3.98559e+02 4.11518e+02 3.85601e+02
1.02144e+06 2.04200e+03 4.29667e+02 4.84179e+02 3.75155e+02 3.99670e+02 4.10439e+02 3.88901e+02
1.02272e+06 2.04500e+03 3.53333e+02 4.05706e+02 3.00961e+02 4.00199e+02 4.10673e+02 3.89725e+02
1.02400e+06 2.04800e+03 3.61000e+02 3.79457e+02 3.42543e+02 3.99186e+02 4.11831e+02 3.86541e+02
1.02528e+06 2.05000e+03 4.58333e+02 4.82614e+02 4.34053e+02 3.96970e+02 4.13547e+02 3.80392e+02
1.02656e+06 2.05300e+03 4.03333e+02 4.42698e+02 3.63969e+02 3.94879e+02 4.15071e+02 3.74687e+02
1.02784e+06 2.05500e+03 3.66667e+02 4.31937e+02 3.01396e+02 3.93745e+02 4.15121e+02 3.72370e+02
1.02912e+06 2.05800e+03 3.95667e+02 4.78300e+02 3.13034e+02 3.93727e+02 4.13517e+02 3.73936e+02
1.03040e+06 2.06000e+03 3.39333e+02 3.75778e+02 3.02889e+02 3.94983e+02 4.12016e+02 3.77949e+02
1.03168e+06 2.06300e+03 4.09333e+02 4.71694e+02 3.46972e+02 3.97269e+02 4.12496e+02 3.82042e+02
1.03296e+06 2.06500e+03 3.73000e+02 4.24698e+02 3.21302e+02 3.99707e+02 4.15418e+02 3.83997e+02
1.03424e+06 2.06800e+03 3.84667e+02 4.06119e+02 3.63214e+02 4.01399e+02 4.19325e+02 3.83473e+02
1.03552e+06 2.07100e+03 3.93333e+02 4.51082e+02 3.35585e+02 4.02057e+02 4.21838e+02 3.82276e+02
1.03680e+06 2.07300e+03 3.99333e+02 4.32220e+02 3.66446e+02 4.02165e+02 4.21954e+02 3.82376e+02
1.03808e+06 2.07600e+03 4.13667e+02 4.58732e+02 3.68601e+02 4.02255e+02 4.20161e+02 3.84349e+02
1.03936e+06 2.07800e+03 3.71333e+02 3.91865e+02 3.50802e+02 4.02399e+02 4.17458e+02 3.87341e+02
1.04064e+06 2.08100e+03 4.06000e+02 4.39146e+02 3.72854e+02 4.02537e+02 4.15004e+02 3.90071e+02
1.04192e+06 2.08300e+03 3.87333e+02 4.17293e+02 3.57374e+02 4.02657e+02 4.13210e+02 3.92104e+02
1.04320e+06 2.08600e+03 3.55000e+02 4.09815e+02 3.00185e+02 4.02634e+02 4.11496e+02 3.93772e+02
1.04448e+06 2.08800e+03 3.30000e+02 3.57653e+02 3.02347e+02 4.02384e+02 4.09721e+02 3.95046e+02
1.04576e+06 2.09100e+03 4.18333e+02 4.78090e+02 3.58576e+02 4.02285e+02 4.08939e+02 3.95632e+02
1.04704e+06 2.09400e+03 3.73333e+02 4.34480e+02 3.12187e+02 4.02839e+02 4.09720e+02 3.95957e+02
1.04832e+06 2.09600e+03 3.99667e+02 4.41970e+02 3.57364e+02 4.03569e+02 4.10552e+02 3.96586e+02
1.04960e+06 2.09900e+03 3.92000e+02 4.48409e+02 3.35591e+02 4.03639e+02 4.09980e+02 3.97298e+02
1.05088e+06 2.10100e+03 3.78000e+02 4.75499e+02 2.80501e+02 4.02898e+02 4.08320e+02 3.97476e+02
1.05216e+06 2.10400e+03 4.13667e+02 4.45608e+02 3.81726e+02 4.01623e+02 4.06159e+02 3.97088e+02
1.05344e+06 2.10600e+03 4.12667e+02 4.34367e+02 3.90967e+02 4.00148e+02 4.03867e+02 3.96429e+02
1.05472e+06 2.10900e+03 4.08667e+02 4.65946e+02 3.51388e+02 3.98631e+02 4.01448e+02 3.95814e+02
1.05600e+06 2.11200e+03 4.44667e+02 4.57739e+02 4.31594e+02 3.97264e+02 3.98897e+02 3.95630e+02
1.05728e+06 2.11400e+03 4.53667e+02 4.73622e+02 4.33711e+02 3.96368e+02 3.96802e+02 3.95935e+02
1.05856e+06 2.11700e+03 4.02333e+02 4.40081e+02 3.64586e+02 3.96132e+02 3.96569e+02 3.95695e+02
1.05984e+06 2.11900e+03 3.44000e+02 3.87566e+02 3.00434e+02 3.96827e+02 3.98154e+02 3.95501e+02
1.06112e+06 2.12200e+03 4.01000e+02 4.42304e+02 3.59696e+02 3.98767e+02 4.03271e+02 3.94263e+02
1.06240e+06 2.12400e+03 4.33333e+02 4.65596e+02 4.01071e+02 4.01305e+02 4.09031e+02 3.93579e+02
1.06368e+06 2.12700e+03 4.25000e+02 4.61065e+02 3.88935e+02 4.02849e+02 4.11988e+02 3.93710e+02
1.06496e+06 2.12900e+03 3.73667e+02 4.14608e+02 3.32725e+02 4.02348e+02 4.10393e+02 3.94304e+02
1.06624e+06 2.13200e+03 3.99333e+02 4.42239e+02 3.56428e+02 4.00513e+02 4.05923e+02 3.95103e+02
1.06752e+06 2.13500e+03 3.79333e+02 4.22355e+02 3.36311e+02 3.99158e+02 4.02454e+02 3.95862e+02
1.06880e+06 2.13700e+03 4.00000e+02 4.64130e+02 3.35870e+02 3.99336e+02 4.03574e+02 3.95099e+02
1.07008e+06 2.14000e+03 4.11667e+02 4.59794e+02 3.63540e+02 4.00619e+02 4.07593e+02 3.93645e+02
1.07136e+06 2.14200e+03 3.74000e+02 4.00696e+02 3.47304e+02 4.02146e+02 4.11788e+02 3.92503e+02
1.07264e+06 2.14500e+03 3.87667e+02 4.31533e+02 3.43801e+02 4.03197e+02 4.15079e+02 3.91315e+02
1.07392e+06 2.14700e+03 3.53333e+02 4.18634e+02 2.88032e+02 4.03270e+02 4.17035e+02 3.89504e+02
1.07520e+06 2.15000e+03 4.39667e+02 4.91050e+02 3.88284e+02 4.02376e+02 4.17730e+02 3.87022e+02
1.07648e+06 2.15200e+03 3.53667e+02 3.64752e+02 3.42581e+02 4.00900e+02 4.17396e+02 3.84404e+02
1.07776e+06 2.15500e+03 3.93667e+02 4.13622e+02 3.73711e+02 3.98616e+02 4.15157e+02 3.82075e+02
1.07904e+06 2.15800e+03 4.59333e+02 4.82200e+02 4.36467e+02 3.94983e+02 4.10221e+02 3.79744e+02
1.08032e+06 2.16000e+03 4.36667e+02 4.81458e+02 3.91876e+02 3.90534e+02 4.04169e+02 3.76899e+02
1.08160e+06 2.16300e+03 4.36000e+02 4.62420e+02 4.09580e+02 3.86628e+02 3.99363e+02 3.73892e+02
1.08288e+06 2.16500e+03 4.54000e+02 4.74314e+02 4.33686e+02 3.84648e+02 3.96265e+02 3.73031e+02
1.08416e+06 2.16800e+03 4.47333e+02 4.68378e+02 4.26288e+02 3.85458e+02 3.94557e+02 3.76359e+02
1.08544e+06 2.17000e+03 4.17333e+02 4.71409e+02 3.63257e+02 3.88735e+02 3.94041e+02 3.83429e+02
1.08672e+06 2.17300e+03 4.21333e+02 4.59284e+02 3.83383e+02 3.93426e+02 3.95377e+02 3.91475e+02
1.08800e+06 2.17600e+03 3.92333e+02 4.53600e+02 3.31067e+02 3.98575e+02 4.03023e+02 3.94127e+02
1.08928e+06 2.17800e+03 4.23000e+02 4.62825e+02 3.83175e+02 4.03416e+02 4.10701e+02 3.96132e+02
1.09056e+06 2.18100e+03 3.54333e+02 3.87583e+02 3.21083e+02 4.06911e+02 4.15317e+02 3.98505e+02
1.09184e+06 2.18300e+03 3.65333e+02 3.86879e+02 3.43788e+02 4.07803e+02 4.16386e+02 3.99221e+02
1.09312e+06 2.18600e+03 4.18000e+02 4.49156e+02 3.86844e+02 4.06155e+02 4.15051e+02 3.97258e+02
1.09440e+06 2.18800e+03 3.98667e+02 4.55237e+02 3.42096e+02 4.03706e+02 4.12737e+02 3.94675e+02
1.09568e+06 2.19100e+03 4.17000e+02 4.89420e+02 3.44580e+02 4.01642e+02 4.09567e+02 3.93717e+02
1.09696e+06 2.19300e+03 4.20667e+02 4.87262e+02 3.54072e+02 3.99681e+02 4.05121e+02 3.94241e+02
1.09824e+06 2.19600e+03 4.26667e+02 4.64370e+02 3.88963e+02 3.97445e+02 3.99990e+02 3.94900e+02
1.09952e+06 2.19900e+03 4.28667e+02 4.74071e+02 3.83262e+02 3.95504e+02 3.95848e+02 3.95161e+02
1.10080e+06 2.20100e+03 4.03000e+02 4.40692e+02 3.65308e+02 3.94826e+02 3.96921e+02 3.92731e+02
1.10208e+06 2.20400e+03 4.41000e+02 4.89792e+02 3.92208e+02 3.95761e+02 3.99022e+02 3.92500e+02
1.10336e+06 2.20600e+03 3.84667e+02 3.95292e+02 3.74042e+02 3.97534e+02 4.01364e+02 3.93704e+02
1.10464e+06 2.20900e+03 3.87667e+02 4.80566e+02 2.94768e+02 3.98861e+02 4.03379e+02 3.94343e+02
1.10592e+06 2.21100e+03 3.79000e+02 3.91728e+02 3.66272e+02 3.99069e+02 4.04867e+02 3.93272e+02
1.10720e+06 2.21400e+03 4.23667e+02 4.52434e+02 3.94899e+02 3.98345e+02 4.05767e+02 3.90924e+02
1.10848e+06 2.21600e+03 3.94333e+02 4.48255e+02 3.40412e+02 3.97022e+02 4.06301e+02 3.87744e+02
1.10976e+06 2.21900e+03 3.65333e+02 3.88200e+02 3.42467e+02 3.95223e+02 4.06709e+02 3.83737e+02
1.11104e+06 2.22200e+03 3.62667e+02 4.13855e+02 3.11479e+02 3.93199e+02 4.06890e+02 3.79508e+02
1.11232e+06 2.22400e+03 3.68333e+02 3.86524e+02 3.50143e+02 3.91942e+02 4.07375e+02 3.76508e+02
1.11360e+06 2.22700e+03 3.90333e+02 4.53875e+02 3.26792e+02 3.92419e+02 4.09011e+02 3.75827e+02
1.11488e+06 2.22900e+03 4.26667e+02 4.60963e+02 3.92371e+02 3.94112e+02 4.11487e+02 3.76737e+02
1.11616e+06 2.23200e+03 3.91667e+02 4.52463e+02 3.30870e+02 3.95690e+02 4.13813e+02 3.77567e+02
1.11744e+06 2.23400e+03 4.12667e+02 4.64540e+02 3.60793e+02 3.96705e+02 4.15437e+02 3.77973e+02
1.11872e+06 2.23700e+03 4.14333e+02 4.59117e+02 3.69550e+02 3.97867e+02 4.16516e+02 3.79218e+02
1.12000e+06 2.24000e+03 4.16333e+02 4.89026e+02 3.43641e+02 3.99798e+02 4.17732e+02 3.81864e+02
1.12128e+06 2.24200e+03 3.89000e+02 4.32482e+02 3.45518e+02 4.02243e+02 4.19482e+02 3.85005e+02
1.12256e+06 2.24500e+03 4.70000e+02 4.77789e+02 4.62211e+02 4.04643e+02 4.21350e+02 3.87937e+02
1.12384e+06 2.24700e+03 3.57333e+02 3.77865e+02 3.36802e+02 4.06575e+02 4.22471e+02 3.90679e+02
1.12512e+06 2.25000e+03 3.99000e+02 4.56463e+02 3.41537e+02 4.07918e+02 4.22572e+02 3.93265e+02
1.12640e+06 2.25200e+03 4.39667e+02 4.91050e+02 3.88284e+02 4.08897e+02 4.22002e+02 3.95791e+02
1.12768e+06 2.25500e+03 4.09667e+02 4.59749e+02 3.59585e+02 4.09585e+02 4.21235e+02 3.97935e+02
1.12896e+06 2.25700e+03 3.40667e+02 3.51323e+02 3.30010e+02 4.09611e+02 4.20802e+02 3.98421e+02
1.13024e+06 2.26000e+03 4.13000e+02 4.80587e+02 3.45413e+02 4.08917e+02 4.20656e+02 3.97179e+02
1.13152e+06 2.26300e+03 3.72000e+02 4.21524e+02 3.22476e+02 4.07941e+02 4.19854e+02 3.96027e+02
1.13280e+06 2.26500e+03 3.79333e+02 4.26240e+02 3.32427e+02 4.06900e+02 4.17851e+02 3.95949e+02
1.13408e+06 2.26800e+03 4.43000e+02 4.65686e+02 4.20314e+02 4.05502e+02 4.14973e+02 3.96032e+02
1.13536e+06 2.27000e+03 3.93667e+02 4.52468e+02 3.34866e+02 4.03286e+02 4.11096e+02 3.95475e+02
1.13664e+06 2.27300e+03 4.44333e+02 4.70465e+02 4.18201e+02 4.00094e+02 4.06243e+02 3.93946e+02
1.13792e+06 2.27500e+03 3.54000e+02 4.41510e+02 2.66490e+02 3.96523e+02 4.01153e+02 3.91893e+02
1.13920e+06 2.27800e+03 3.63667e+02 4.04117e+02 3.23216e+02 3.93990e+02 3.96903e+02 3.91078e+02
1.14048e+06 2.28000e+03 4.14000e+02 4.59188e+02 3.68812e+02 3.93928e+02 3.96226e+02 3.91629e+02
1.14176e+06 2.28300e+03 4.44000e+02 4.77793e+02 4.10207e+02 3.95986e+02 4.00521e+02 3.91451e+02
1.14304e+06 2.28600e+03 3.38000e+02 3.71417e+02 3.04583e+02 3.98133e+02 4.06227e+02 3.90039e+02
1.14432e+06 2.28800e+03 3.67000e+02 4.44102e+02 2.89898e+02 3.99165e+02 4.11263e+02 3.87066e+02
1.14560e+06 2.29100e+03 3.72667e+02 4.50924e+02 2.94409e+02 3.99483e+02 4.14356e+02 3.84611e+02
1.14688e+06 2.29300e+03 4.19333e+02 4.88550e+02 3.50117e+02 3.99441e+02 4.14360e+02 3.84521e+02
1.14816e+06 2.29600e+03 4.11667e+02 4.64791e+02 3.58542e+02 3.98661e+02 4.11884e+02 3.85439e+02
1.14944e+06 2.29800e+03 4.00333e+02 4.17890e+02 3.82777e+02 3.96981e+02 4.09436e+02 3.84526e+02
1.15072e+06 2.30100e+03 4.02667e+02 4.43730e+02 3.61603e+02 3.95094e+02 4.09136e+02 3.81052e+02
1.15200e+06 2.30400e+03 4.50000e+02 4.86065e+02 4.13935e+02 3.94286e+02 4.11908e+02 3.76663e+02
1.15328e+06 2.30600e+03 3.94667e+02 4.56367e+02 3.32967e+02 3.95545e+02 4.17326e+02 3.73765e+02
1.15456e+06 2.30900e+03 4.22000e+02 4.55744e+02 3.88256e+02 3.98917e+02 4.23536e+02 3.74298e+02
1.15584e+06 2.31100e+03 4.18667e+02 4.78563e+02 3.58770e+02 4.03657e+02 4.28056e+02 3.79259e+02
1.15712e+06 2.31400e+03 3.93333e+02 4.30476e+02 3.56191e+02 4.08504e+02 4.29592e+02 3.87416e+02
1.15840e+06 2.31600e+03 3.94000e+02 4.33370e+02 3.54630e+02 4.12106e+02 4.28765e+02 3.95447e+02
1.15968e+06 2.31900e+03 4.18333e+02 4.76713e+02 3.59953e+02 4.14041e+02 4.27527e+02 4.00555e+02
1.16096e+06 2.32100e+03 3.72333e+02 4.45154e+02 2.99512e+02 4.14851e+02 4.27795e+02 4.01907e+02
1.16224e+06 2.32400e+03 4.40333e+02 4.79375e+02 4.01292e+02 4.14614e+02 4.28873e+02 4.00354e+02
1.16352e+06 2.32700e+03 4.30000e+02 4.84791e+02 3.75209e+02 4.13210e+02 4.28972e+02 3.97447e+02
1.16480e+06 2.32900e+03 4.59333e+02 4.60276e+02 4.58391e+02 4.11411e+02 4.27985e+02 3.94838e+02
1.16608e+06 2.33200e+03 4.25333e+02 4.84620e+02 3.66047e+02 4.10316e+02 4.27021e+02 3.93612e+02
1.16736e+06 2.33400e+03 4.19333e+02 4.59169e+02 3.79498e+02 4.10631e+02 4.26870e+02 3.94391e+02
1.16864e+06 2.33700e+03 4.14000e+02 4.26675e+02 4.01325e+02 4.12181e+02 4.26775e+02 3.97588e+02
1.16992e+06 2.33900e+03 4.14000e+02 4.62710e+02 3.65290e+02 4.14178e+02 4.26071e+02 4.02286e+02
1.17120e+06 2.34200e+03 3.70667e+02 4.57639e+02 2.83694e+02 4.16087e+02 4.25782e+02 4.06392e+02
1.17248e+06 2.34400e+03 4.28667e+02 4.62621e+02 3.94712e+02 4.17770e+02 4.27032e+02 4.08508e+02
1.17376e+06 2.34700e+03 4.29667e+02 4.54166e+02 4.05167e+02 4.18770e+02 4.29396e+02 4.08143e+02
1.17504e+06 2.35000e+03 3.83667e+02 4.17532e+02 3.49801e+02 4.18154e+02 4.31363e+02 4.04946e+02
1.17632e+06 2.35200e+03 3.97667e+02 4.10866e+02 3.84467e+02 4.15604e+02 4.31505e+02 3.99703e+02
1.17760e+06 2.35500e+03 4.07667e+02 4.56125e+02 3.59208e+02 4.12173e+02 4.29460e+02 3.94887e+02
1.17888e+06 2.35700e+03 4.17333e+02 4.85237e+02 3.49430e+02 4.09106e+02 4.25902e+02 3.92310e+02
1.18016e+06 2.36000e+03 4.54000e+02 4.74607e+02 4.33393e+02 4.06561e+02 4.21397e+02 3.91724e+02
1.18144e+06 2.36200e+03 3.71000e+02 4.37873e+02 3.04127e+02 4.04361e+02 4.16674e+02 3.92048e+02
1.18272e+06 2.36500e+03 4.04000e+02 4.47367e+02 3.60633e+02 4.02874e+02 4.13698e+02 3.92050e+02
1.18400e+06 2.36800e+03 4.44000e+02 4.77951e+02 4.10049e+02 4.02470e+02 4.13724e+02 3.91217e+02
1.18528e+06 2.37000e+03 4.30667e+02 4.93369e+02 3.67965e+02 4.02938e+02 4.15155e+02 3.90722e+02
1.18656e+06 2.37300e+03 4.23667e+02 4.62244e+02 3.85089e+02 4.03848e+02 4.16247e+02 3.91449e+02
1.18784e+06 2.37500e+03 3.77333e+02 3.88598e+02 3.66069e+02 4.05268e+02 4.16781e+02 3.93755e+02
1.18912e+06 2.37800e+03 4.02667e+02 4.63949e+02 3.41384e+02 4.07783e+02 4.18122e+02 3.97443e+02
1.19040e+06 2.38000e+03 4.01333e+02 5.05514e+02 2.97153e+02 4.11559e+02 4.21527e+02 4.01591e+02
1.19168e+06 2.38300e+03 4.23667e+02 4.63014e+02 3.84319e+02 4.15564e+02 4.26585e+02 4.04543e+02
1.19296e+06 2.38500e+03 4.10000e+02 4.57525e+02 3.62475e+02 4.18106e+02 4.30904e+02 4.05308e+02
1.19424e+06 2.38800e+03 4.44000e+02 4.87151e+02 4.00849e+02 4.17939e+02 4.32306e+02 4.03571e+02
1.19552e+06 2.39100e+03 4.75000e+02 4.75000e+02 4.75000e+02 4.14700e+02 4.30100e+02 3.99300e+02
1.19680e+06 2.39300e+03 4.53333e+02 4.60742e+02 4.45925e+02 4.09381e+02 4.24686e+02 3.94075e+02
1.19808e+06 2.39600e+03 4.48000e+02 4.68116e+02 4.27884e+02 4.04524e+02 4.18287e+02 3.90761e+02
1.19936e+06 2.39800e+03 4.02667e+02 4.42753e+02 3.62581e+02 4.02827e+02 4.14524e+02 3.91130e+02
1.20064e+06 2.40100e+03 4.40000e+02 4.79505e+02 4.00495e+02 4.05100e+02 4.15919e+02 3.94282e+02
1.20192e+06 2.40300e+03 4.55333e+02 4.84560e+02 4.26106e+02 4.10102e+02 4.22369e+02 3.97834e+02
1.20320e+06 2.40600e+03 4.39667e+02 4.89636e+02 3.89698e+02 4.15988e+02 4.31103e+02 4.00873e+02
1.20448e+06 2.40800e+03 4.43000e+02 4.54518e+02 4.31482e+02 4.21322e+02 4.38709e+02 4.03936e+02
1.20576e+06 2.41100e+03 4.07667e+02 4.66683e+02 3.48651e+02 4.25311e+02 4.43069e+02 4.07552e+02
1.20704e+06 2.41400e+03 4.49667e+02 4.86203e+02 4.13131e+02 4.27641e+02 4.44015e+02 4.11266e+02
1.20832e+06 2.41600e+03 4.24333e+02 4.75652e+02 3.73015e+02 4.28324e+02 4.42522e+02 4.14126e+02
1.20960e+06 2.41900e+03 4.19667e+02 4.64009e+02 3.75325e+02 4.27835e+02 4.40230e+02 4.15440e+02
1.21088e+06 2.42100e+03 3.71667e+02 4.48994e+02 2.94339e+02 4.26581e+02 4.38725e+02 4.14438e+02
1.21216e+06 2.42400e+03 4.19667e+02 4.68118e+02 3.71215e+02 4.24565e+02 4.38050e+02 4.11080e+02
1.21344e+06 2.42600e+03 4.10667e+02 4.46316e+02 3.75017e+02 4.21694e+02 4.37030e+02 4.06358e+02
1.21472e+06 2.42900e+03 3.89333e+02 4.19293e+02 3.59374e+02 4.18237e+02 4.34941e+02 4.01533e+02
1.21600e+06 2.43200e+03 3.61667e+02 4.25366e+02 2.97968e+02 4.14876e+02 4.32485e+02 3.97266e+02
1.21728e+06 2.43400e+03 3.65667e+02 4.21130e+02 3.10203e+02 4.12107e+02 4.30346e+02 3.93867e+02
1.21856e+06 2.43700e+03 4.42667e+02 4.77079e+02 4.08254e+02 4.09715e+02 4.27904e+02 3.91526e+02
1.21984e+06 2.43900e+03 3.80000e+02 4.48852e+02 3.11148e+02 4.06996e+02 4.24174e+02 3.89818e+02
1.22112e+06 2.44200e+03 4.39667e+02 4.79502e+02 3.99831e+02 4.03270e+02 4.18647e+02 3.87893e+02
1.22240e+06 2.44400e+03 4.33333e+02 4.92259e+02 3.74408e+02 3.98695e+02 4.12315e+02 3.85075e+02
1.22368e+06 2.44700e+03 4.05000e+02 4.53806e+02 3.56194e+02 3.94417e+02 4.07753e+02 3.81081e+02
1.22496e+06 2.44900e+03 4.10000e+02 4.80005e+02 3.39995e+02 3.91566e+02 4.06778e+02 3.76354e+02
1.22624e+06 2.45200e+03 3.89333e+02 4.19181e+02 3.59486e+02 3.91032e+02 4.09227e+02 3.72838e+02
1.22752e+06 2.45500e+03 3.75000e+02 4.54762e+02 2.95238e+02 3.93280e+02 4.14085e+02 3.72476e+02
1.22880e+06 2.45700e+03 3.91333e+02 4.23347e+02 3.59319e+02 3.97440e+02 4.20244e+02 3.74637e+02
1.23008e+06 2.46000e+03 4.23333e+02 4.61997e+02 3.84670e+02 4.01774e+02 4.26047e+02 3.77501e+02
1.23136e+06 2.46200e+03 4.75000e+02 4.75816e+02 4.74184e+02 4.04506e+02 4.28831e+02 3.80182e+02
1.23264e+06 2.46500e+03 4.43667e+02 4.77305e+02 4.10028e+02 4.04780e+02 4.27472e+02 3.82087e+02
1.23392e+06 2.46700e+03 4.54333e+02 4.83560e+02 4.25106e+02 4.03431e+02 4.23928e+02 3.82933e+02
1.23520e+06 2.47000e+03 3.99000e+02 4.78649e+02 3.19351e+02 4.02472e+02 4.21806e+02 3.83138e+02
1.23648e+06 2.47200e+03 4.22000e+02 4.61064e+02 3.82936e+02 4.03619e+02 4.23626e+02 3.83612e+02
1.23776e+06 2.47500e+03 3.73333e+02 4.45732e+02 3.00935e+02 4.07040e+02 4.28725e+02 3.85355e+02
1.23904e+06 2.47800e+03 4.54000e+02 4.85822e+02 4.22178e+02 4.11363e+02 4.34406e+02 3.88320e+02
1.24032e+06 2.48000e+03 4.20000e+02 4.99196e+02 3.40804e+02 4.14541e+02 4.38142e+02 3.90940e+02
1.24160e+06 2.48300e+03 3.36333e+02 3.60941e+02 3.11725e+02 4.15057e+02 4.38409e+02 3.91705e+02
1.24288e+06 2.48500e+03 4.23000e+02 4.54969e+02 3.91031e+02 4.12977e+02 4.35164e+02 3.90790e+02
1.24416e+06 2.48800e+03 3.89667e+02 4.52395e+02 3.26938e+02 4.09872e+02 4.29957e+02 3.89787e+02
1.24544e+06 2.49000e+03 4.08333e+02 4.34732e+02 3.81935e+02 4.06859e+02 4.24645e+02 3.89074e+02
1.24672e+06 2.49300e+03 4.20000e+02 4.62528e+02 3.77472e+02 4.03961e+02 4.20215e+02 3.87707e+02
1.24800e+06 2.49600e+03 4.65333e+02 4.80440e+02 4.50226e+02 4.01497e+02 4.17366e+02 3.85628e+02
1.24928e+06 2.49800e+03 3.60333e+02 4.41563e+02 2.79104e+02 4.00343e+02 4.16634e+02 3.84052e+02
1.25056e+06 2.50100e+03 4.01667e+02 4.74926e+02 3.28408e+02 4.00978e+02 4.17559e+02 3.84398e+02
1.25184e+06 2.50300e+03 4.14333e+02 4.89842e+02 3.38825e+02 4.03090e+02 4.18989e+02 3.87190e+02
1.25312e+06 2.50600e+03 4.70333e+02 4.77651e+02 4.63015e+02 4.05676e+02 4.21044e+02 3.90308e+02
1.25440e+06 2.50800e+03 4.32000e+02 4.62540e+02 4.01460e+02 4.07209e+02 4.24212e+02 3.90207e+02
1.25568e+06 2.51100e+03 4.52000e+02 4.85237e+02 4.18763e+02 4.06775e+02 4.26430e+02 3.87120e+02
1.25696e+06 2.51300e+03 3.83333e+02 4.55019e+02 3.11647e+02 4.05397e+02 4.26419e+02 3.84376e+02
1.25824e+06 2.51600e+03 4.29000e+02 4.61568e+02 3.96432e+02 4.05111e+02 4.25295e+02 3.84928e+02
1.25952e+06 2.51900e+03 4.40333e+02 4.61155e+02 4.19511e+02 4.06840e+02 4.24650e+02 3.89030e+02
1.26080e+06 2.52100e+03 4.25333e+02 4.61132e+02 3.89535e+02 4.09961e+02 4.25291e+02 3.94630e+02
1.26208e+06 2.52400e+03 3.94333e+02 4.50525e+02 3.38141e+02 4.13313e+02 4.26810e+02 3.99816e+02
1.26336e+06 2.52600e+03 3.94667e+02 4.56550e+02 3.32783e+02 4.16288e+02 4.28446e+02 4.04130e+02
1.26464e+06 2.52900e+03 4.35667e+02 4.58881e+02 4.12453e+02 4.18759e+02 4.30244e+02 4.07274e+02
1.26592e+06 2.53100e+03 4.25000e+02 4.97125e+02 3.52875e+02 4.20017e+02 4.32114e+02 4.07920e+02
1.26720e+06 2.53400e+03 4.41333e+02 4.88952e+02 3.93714e+02 4.18908e+02 4.32801e+02 4.05014e+02
1.26848e+06 2.53600e+03 4.01000e+02 4.12045e+02 3.89955e+02 4.15229e+02 4.31411e+02 3.99047e+02
1.26976e+06 2.53900e+03 3.88333e+02 4.25142e+02 3.51525e+02 4.10301e+02 4.28652e+02 3.91949e+02
1.27104e+06 2.54200e+03 4.33333e+02 4.63602e+02 4.03064e+02 4.06237e+02 4.25828e+02 3.86646e+02
1.27232e+06 2.54400e+03 4.31000e+02 4.63404e+02 3.98596e+02 4.04580e+02 4.23574e+02 3.85587e+02
1.27360e+06 2.54700e+03 3.88000e+02 4.27505e+02 3.48495e+02 4.05221e+02 4.22024e+02 3.88417e+02
1.27488e+06 2.54900e+03 4.34667e+02 4.80980e+02 3.88354e+02 4.06964e+02 4.21605e+02 3.92323e+02
1.27616e+06 2.55200e+03 4.65000e+02 4.79855e+02 4.50145e+02 4.08692e+02 4.22378e+02 3.95005e+02
1.27744e+06 2.55400e+03 3.67667e+02 3.91350e+02 3.43984e+02 4.09659e+02 4.23047e+02 3.96271e+02
1.27872e+06 2.55700e+03 4.29000e+02 4.62951e+02 3.95049e+02 4.09629e+02 4.22232e+02 3.97027e+02
1.28000e+06 2.56000e+03 4.06667e+02 4.56368e+02 3.56965e+02 4.09120e+02 4.20182e+02 3.98058e+02
1.28128e+06 2.56200e+03 4.00333e+02 4.40478e+02 3.60189e+02 4.09090e+02 4.18726e+02 3.99455e+02
1.28256e+06 2.56500e+03 3.92333e+02 4.01726e+02 3.82941e+02 4.09900e+02 4.18636e+02 4.01164e+02
1.28384e+06 2.56700e+03 3.94333e+02 4.11544e+02 3.77122e+02 4.10944e+02 4.18170e+02 4.03718e+02
1.28512e+06 2.57000e+03 4.10333e+02 4.75214e+02 3.45452e+02 4.11212e+02 4.16374e+02 4.06051e+02
1.28640e+06 2.57200e+03 4.10667e+02 4.65423e+02 3.55911e+02 4.10137e+02 4.15463e+02 4.04810e+02
1.28768e+06 2.57500e+03 4.50000e+02 4.86065e+02 4.13935e+02 4.07857e+02 4.14663e+02 4.01052e+02
1.28896e+06 2.57700e+03 3.22333e+02 3.45605e+02 2.99062e+02 4.04984e+02 4.12200e+02 3.97768e+02
1.29024e+06 2.58000e+03 4.45000e+02 4.88135e+02 4.01865e+02 4.02434e+02 4.08458e+02 3.96411e+02
1.29152e+06 2.58300e+03 4.02333e+02 4.38244e+02 3.66423e+02 4.01074e+02 4.05921e+02 3.96227e+02
1.29280e+06 2.58500e+03 3.95667e+02 4.54047e+02 3.37287e+02 4.01125e+02 4.08238e+02 3.94013e+02
1.29408e+06 2.58800e+03 4.18333e+02 4.32717e+02 4.03950e+02 4.01863e+02 4.12849e+02 3.90876e+02
1.29536e+06 2.59000e+03 4.27333e+02 4.84560e+02 3.70107e+02 4.02245e+02 4.17214e+02 3.87277e+02
1.29664e+06 2.59300e+03 4.30333e+02 4.73247e+02 3.87420e+02 4.01713e+02 4.19932e+02 3.83494e+02
1.29792e+06 2.59500e+03 4.25333e+02 4.96987e+02 3.53680e+02 4.00595e+02 4.19546e+02 3.81644e+02
1.29920e+06 2.59800e+03 4.24333e+02 4.55062e+02 3.93605e+02 3.99954e+02 4.16734e+02 3.83174e+02
1.30048e+06 2.60000e+03 4.44333e+02 4.88412e+02 4.00255e+02 4.00575e+02 4.14141e+02 3.87009e+02
1.30176e+06 2.60300e+03 3.88000e+02 4.55809e+02 3.20191e+02 4.02667e+02 4.14332e+02 3.91003e+02
1.30304e+06 2.60600e+03 4.13667e+02 4.64436e+02 3.62897e+02 4.06135e+02 4.18504e+02 3.93766e+02
1.30432e+06 2.60800e+03 3.84333e+02 4.04472e+02 3.64195e+02 4.10443e+02 4.25648e+02 3.95238e+02
1.30560e+06 2.61100e+03 4.39667e+02 4.80265e+02 3.99068e+02 4.14394e+02 4.32605e+02 3.96184e+02
1.30688e+06 2.61300e+03 4.38667e+02 4.70145e+02 4.07188e+02 4.17019e+02 4.36684e+02 3.97353e+02
1.30816e+06 2.61600e+03 4.32667e+02 4.51039e+02 4.14294e+02 4.18384e+02 4.37480e+02 3.99287e+02
1.30944e+06 2.61800e+03 4.30333e+02 4.94210e+02 3.66457e+02 4.19330e+02 4.36427e+02 4.02233e+02
1.31072e+06 2.62100e+03 4.02000e+02 4.54485e+02 3.49515e+02 4.20690e+02 4.35639e+02 4.05742e+02
1.31200e+06 2.62400e+03 3.98333e+02 4.54691e+02 3.41975e+02 4.22437e+02 4.36340e+02 4.08535e+02
1.31328e+06 2.62600e+03 4.12667e+02 4.46846e+02 3.78487e+02 4.24018e+02 4.38322e+02 4.09714e+02
1.31456e+06 2.62900e+03 4.59333e+02 4.80786e+02 4.37881e+02 4.25059e+02 4.40404e+02 4.09714e+02
1.31584e+06 2.63100e+03 3.66000e+02 4.13081e+02 3.18919e+02 4.25495e+02 4.41442e+02 4.09549e+02
1.31712e+06 2.63400e+03 3.99667e+02 4.60117e+02 3.39217e+02 4.25465e+02 4.41252e+02 4.09678e+02
1.31840e+06 2.63600e+03 3.65333e+02 3.77590e+02 3.53077e+02 4.25168e+02 4.40516e+02 4.09819e+02
1.31968e+06 2.63900e+03 4.10667e+02 4.18384e+02 4.02949e+02 4.24403e+02 4.40055e+02 4.08750e+02
1.32096e+06 2.64100e+03 4.17667e+02 4.63633e+02 3.71700e+02 4.22560e+02 4.39499e+02 4.05621e+02
1.32224e+06 2.64400e+03 3.98667e+02 4.29590e+02 3.67744e+02 4.19349e+02 4.37599e+02 4.01099e+02
1.32352e+06 2.64700e+03 4.07667e+02 4.45722e+02 3.69611e+02 4.15008e+02 4.34114e+02 3.95902e+02
1.32480e+06 2.64900e+03 4.48333e+02 4.55181e+02 4.41486e+02 4.10645e+02 4.30233e+02 3.91057e+02
1.32608e+06 2.65200e+03 4.49667e+02 4.75035e+02 4.24298e+02 4.07753e+02 4.26838e+02 3.88667e+02
1.32736e+06 2.65400e+03 3.98667e+02 4.18953e+02 3.78380e+02 4.06501e+02 4.23837e+02 3.89165e+02
1.32864e+06 2.65700e+03 4.24000e+02 4.76561e+02 3.71439e+02 4.05973e+02 4.21593e+02 3.90354e+02
1.32992e+06 2.65900e+03 4.13667e+02 4.58732e+02 3.68601e+02 4.06022e+02 4.21070e+02 3.90975e+02
1.33120e+06 2.66200e+03 4.54667e+02 4.84132e+02 4.25201e+02 4.06666e+02 4.21502e+02 3.91829e+02
1.33248e+06 2.66400e+03 4.60000e+02 4.81924e+02 4.38076e+02 4.07091e+02 4.20767e+02 3.93415e+02
1.33376e+06 2.66700e+03 4.59667e+02 4.82062e+02 4.37271e+02 4.06872e+02 4.18976e+02 3.94768e+02
1.33504e+06 2.67000e+03 4.24000e+02 4.60770e+02 3.87230e+02 4.06591e+02 4.18362e+02 3.94820e+02
1.33632e+06 2.67200e+03 4.11667e+02 4.49634e+02 3.73699e+02 4.06775e+02 4.19497e+02 3.94054e+02
1.33760e+06 2.67500e+03 4.25333e+02 4.61687e+02 3.88980e+02 4.07293e+02 4.21723e+02 3.92862e+02
1.33888e+06 2.67700e+03 4.02000e+02 4.59602e+02 3.44398e+02 4.08335e+02 4.24747e+02 3.91924e+02
1.34016e+06 2.68000e+03 3.45333e+02 3.71491e+02 3.19176e+02 4.10382e+02 4.27921e+02 3.92844e+02
1.34144e+06 2.68200e+03 3.78000e+02 4.13814e+02 3.42186e+02 4.13404e+02 4.30540e+02 3.96268e+02
1.34272e+06 2.68500e+03 4.49333e+02 4.75946e+02 4.22721e+02 4.16641e+02 4.32412e+02 4.00870e+02
1.34400e+06 2.68800e+03 4.39000e+02 4.89912e+02 3.88088e+02 4.18910e+02 4.33296e+02 4.04524e+02
1.34528e+06 2.69000e+03 4.75000e+02 4.76414e+02 4.73586e+02 4.19413e+02 4.32908e+02 4.05918e+02
1.34656e+06 2.69300e+03 4.28000e+02 4.64851e+02 3.91149e+02 4.18775e+02 4.32049e+02 4.05501e+02
1.34784e+06 2.69500e+03 3.90333e+02 4.52179e+02 3.28488e+02 4.18474e+02 4.32236e+02 4.04712e+02
1.34912e+06 2.69800e+03 4.54667e+02 4.69752e+02 4.39582e+02 4.19219e+02 4.33693e+02 4.04745e+02
1.35040e+06 2.70000e+03 4.19333e+02 4.59052e+02 3.79615e+02 4.20461e+02 4.35273e+02 4.05650e+02
1.35168e+06 2.70300e+03 4.45000e+02 4.87434e+02 4.02566e+02 4.21296e+02 4.35972e+02 4.06621e+02
1.35296e+06 2.70500e+03 4.28667e+02 4.62768e+02 3.94566e+02 4.21693e+02 4.35869e+02 4.07518e+02
1.35424e+06 2.70800e+03 4.75000e+02 4.75816e+02 4.74184e+02 4.22285e+02 4.35456e+02 4.09114e+02
1.35552e+06 2.71100e+03 4.24000e+02 4.96130e+02 3.51870e+02 4.23192e+02 4.35048e+02 4.11336e+02
1.35680e+06 2.71300e+03 4.19333e+02 4.77530e+02 3.61136e+02 4.24228e+02 4.34851e+02 4.13605e+02
1.35808e+06 2.71600e+03 4.26667e+02 4.84738e+02 3.68596e+02 4.25857e+02 4.35460e+02 4.16254e+02
1.35936e+06 2.71800e+03 4.44667e+02 4.77695e+02 4.11638e+02 4.28510e+02 4.37164e+02 4.19856e+02
1.36064e+06 2.72100e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.31482e+02 4.39330e+02 4.23633e+02
1.36192e+06 2.72300e+03 4.30000e+02 4.93640e+02 3.66360e+02 4.33658e+02 4.41979e+02 4.25336e+02
1.36320e+06 2.72600e+03 3.94000e+02 4.12457e+02 3.75543e+02 4.34563e+02 4.44072e+02 4.25054e+02
1.36448e+06 2.72800e+03 4.39333e+02 4.79767e+02 3.98900e+02 4.34571e+02 4.44028e+02 4.25115e+02
1.36576e+06 2.73100e+03 4.38000e+02 4.64696e+02 4.11304e+02 4.34369e+02 4.42383e+02 4.26356e+02
1.36704e+06 2.73400e+03 4.50000e+02 4.86065e+02 4.13935e+02 4.33828e+02 4.40257e+02 4.27399e+02
1.36832e+06 2.73600e+03 4.75333e+02 4.75805e+02 4.74862e+02 4.32378e+02 4.38145e+02 4.26612e+02
1.36960e+06 2.73900e+03 4.20667e+02 4.93336e+02 3.47997e+02 4.30229e+02 4.36954e+02 4.23504e+02
1.37088e+06 2.74100e+03 3.96667e+02 4.52238e+02 3.41095e+02 4.28278e+02 4.36992e+02 4.19564e+02
1.37216e+06 2.74400e+03 4.06333e+02 4.71909e+02 3.40757e+02 4.27446e+02 4.37983e+02 4.16910e+02
1.37344e+06 2.74600e+03 3.96667e+02 4.61599e+02 3.31734e+02 4.27954e+02 4.39337e+02 4.16571e+02
1.37472e+06 2.74900e+03 4.55667e+02 4.84422e+02 4.26911e+02 4.29029e+02 4.39578e+02 4.18480e+02
1.37600e+06 2.75200e+03 4.38667e+02 4.64748e+02 4.12586e+02 4.29384e+02 4.37215e+02 4.21553e+02
1.37728e+06 2.75400e+03 4.67667e+02 4.78070e+02 4.57264e+02 4.27948e+02 4.31880e+02 4.24015e+02
1.37856e+06 2.75700e+03 4.40667e+02 4.89930e+02 3.91403e+02 4.24858e+02 4.25209e+02 4.24506e+02
1.37984e+06 2.75900e+03 3.13000e+02 3.33067e+02 2.92933e+02 4.21675e+02 4.24066e+02 4.19284e+02
1.38112e+06 2.76200e+03 4.52667e+02 4.68506e+02 4.36827e+02 4.20183e+02 4.24762e+02 4.15603e+02
1.38240e+06 2.76400e+03 4.27667e+02 4.68117e+02 3.87216e+02 4.21145e+02 4.27254e+02 4.15036e+02
1.38368e+06 2.76700e+03 4.64333e+02 4.80832e+02 4.47834e+02 4.23214e+02 4.29847e+02 4.16580e+02
1.38496e+06 2.76900e+03 3.93333e+02 4.10583e+02 3.76084e+02 4.23807e+02 4.31055e+02 4.16559e+02
1.38624e+06 2.77200e+03 4.38333e+02 4.90897e+02 3.85770e+02 4.22090e+02 4.31608e+02 4.12572e+02
1.38752e+06 2.77500e+03 4.07333e+02 5.03736e+02 3.10930e+02 4.19367e+02 4.32174e+02 4.06560e+02
1.38880e+06 2.77700e+03 3.76333e+02 4.65497e+02 2.87169e+02 4.17432e+02 4.32572e+02 4.02293e+02
1.39008e+06 2.78000e+03 4.49333e+02 4.86341e+02 4.12326e+02 4.17432e+02 4.32834e+02 4.02030e+02
1.39136e+06 2.78200e+03 3.79000e+02 4.74345e+02 2.83655e+02 4.19400e+02 4.32962e+02 4.05838e+02
1.39264e+06 2.78500e+03 4.01333e+02 4.89750e+02 3.12916e+02 4.22227e+02 4.32136e+02 4.12318e+02
1.39392e+06 2.78700e+03 4.14333e+02 4.71618e+02 3.57048e+02 4.24151e+02 4.30333e+02 4.17969e+02
1.39520e+06 2.79000e+03 3.67667e+02 4.43918e+02 2.91416e+02 4.23570e+02 4.31582e+02 4.15557e+02
1.39648e+06 2.79200e+03 3.83333e+02 4.15044e+02 3.51623e+02 4.19651e+02 4.32017e+02 4.07285e+02
1.39776e+06 2.79500e+03 4.59333e+02 4.82200e+02 4.36467e+02 4.13087e+02 4.27980e+02 3.98193e+02
1.39904e+06 2.79800e+03 3.90667e+02 4.04362e+02 3.76972e+02 4.05684e+02 4.21738e+02 3.89630e+02
1.40032e+06 2.80000e+03 4.55333e+02 4.84560e+02 4.26106e+02 3.99262e+02 4.15767e+02 3.82757e+02
1.40160e+06 2.80300e+03 3.83333e+02 4.48256e+02 3.18411e+02 3.95482e+02 4.11323e+02 3.79641e+02
1.40288e+06 2.80500e+03 3.10333e+02 3.42586e+02 2.78081e+02 3.95672e+02 4.09825e+02 3.81518e+02
1.40416e+06 2.80800e+03 4.11667e+02 4.79097e+02 3.44236e+02 3.99826e+02 4.11705e+02 3.87947e+02
1.40544e+06 2.81000e+03 4.26333e+02 4.95867e+02 3.56800e+02 4.05888e+02 4.15690e+02 3.96085e+02
1.40672e+06 2.81300e+03 4.19333e+02 4.59303e+02 3.79364e+02 4.10400e+02 4.19346e+02 4.01453e+02
1.40800e+06 2.81600e+03 3.99667e+02 4.26578e+02 3.72755e+02 4.11242e+02 4.20303e+02 4.02181e+02
1.40928e+06 2.81800e+03 4.24667e+02 4.79708e+02 3.69625e+02 4.09477e+02 4.18343e+02 4.00611e+02
1.41056e+06 2.82100e+03 4.15667e+02 4.57622e+02 3.73712e+02 4.07697e+02 4.15693e+02 3.99702e+02
1.41184e+06 2.82300e+03 3.95000e+02 4.44200e+02 3.45800e+02 4.07514e+02 4.15073e+02 3.99954e+02
1.41312e+06 2.82600e+03 4.49667e+02 4.69029e+02 4.30305e+02 4.08959e+02 4.16577e+02 4.01341e+02
1.41440e+06 2.82800e+03 4.09667e+02 4.57516e+02 3.61817e+02 4.11433e+02 4.18392e+02 4.04475e+02
1.41568e+06 2.83100e+03 4.24667e+02 4.62441e+02 3.86892e+02 4.14229e+02 4.19795e+02 4.08662e+02
1.41696e+06 2.83300e+03 3.79667e+02 4.62999e+02 2.96335e+02 4.16502e+02 4.20645e+02 4.12359e+02
1.41824e+06 2.83600e+03 4.13667e+02 4.57044e+02 3.70290e+02 4.17825e+02 4.22518e+02 4.13132e+02
1.41952e+06 2.83900e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.18453e+02 4.26687e+02 4.10219e+02
1.42080e+06 2.84100e+03 3.49000e+02 4.10079e+02 2.87921e+02 4.18935e+02 4.30631e+02 4.07239e+02
1.42208e+06 2.84400e+03 4.23667e+02 4.61975e+02 3.85358e+02 4.19556e+02 4.32211e+02 4.06902e+02
1.42336e+06 2.84600e+03 4.37667e+02 4.52752e+02 4.22582e+02 4.20178e+02 4.31178e+02 4.09178e+02
1.42464e+06 2.84900e+03 4.29667e+02 4.95192e+02 3.64141e+02 4.20572e+02 4.29068e+02 4.12076e+02
1.42592e+06 2.85100e+03 3.70667e+02 4.67332e+02 2.74001e+02 4.20573e+02 4.27831e+02 4.13316e+02
1.42720e+06 2.85400e+03 3.53667e+02 4.50848e+02 2.56485e+02 4.20099e+02 4.28230e+02 4.11967e+02
1.42848e+06 2.85600e+03 4.42667e+02 4.66251e+02 4.19082e+02 4.19153e+02 4.28954e+02 4.09351e+02
1.42976e+06 2.85900e+03 4.18333e+02 4.58932e+02 3.77735e+02 4.17718e+02 4.29162e+02 4.06274e+02
1.43104e+06 2.86200e+03 4.59667e+02 4.82062e+02 4.37271e+02 4.15699e+02 4.29251e+02 4.02148e+02
1.43232e+06 2.86400e+03 4.14000e+02 4.57135e+02 3.70865e+02 4.13366e+02 4.29292e+02 3.97440e+02
1.43360e+06 2.86700e+03 4.04667e+02 4.55900e+02 3.53433e+02 4.11128e+02 4.28312e+02 3.93944e+02
1.43488e+06 2.86900e+03 3.51000e+02 4.38742e+02 2.63258e+02 4.09555e+02 4.26216e+02 3.92893e+02
1.43616e+06 2.87200e+03 4.35333e+02 4.73108e+02 3.97559e+02 4.09792e+02 4.25240e+02 3.94344e+02
1.43744e+06 2.87400e+03 4.44667e+02 4.69166e+02 4.20167e+02 4.12436e+02 4.27074e+02 3.97799e+02
1.43872e+06 2.87700e+03 4.29333e+02 4.73260e+02 3.85407e+02 4.16180e+02 4.29880e+02 4.02480e+02
1.44000e+06 2.88000e+03 4.48000e+02 4.77029e+02 4.18971e+02 4.18425e+02 4.30094e+02 4.06756e+02
1.44128e+06 2.88200e+03 4.37000e+02 4.91449e+02 3.82551e+02 4.17882e+02 4.26645e+02 4.09119e+02
1.44256e+06 2.88500e+03 3.36667e+02 3.61180e+02 3.12154e+02 4.15670e+02 4.21131e+02 4.10209e+02
1.44384e+06 2.88700e+03 4.60333e+02 4.72991e+02 4.47675e+02 4.13531e+02 4.15689e+02 4.11373e+02
1.44512e+06 2.89000e+03 4.70000e+02 4.77789e+02 4.62211e+02 4.12027e+02 4.14903e+02 4.09151e+02
1.44640e+06 2.89200e+03 4.28000e+02 4.66790e+02 3.89210e+02 4.10588e+02 4.15912e+02 4.05264e+02
1.44768e+06 2.89500e+03 4.01333e+02 4.73916e+02 3.28751e+02 4.08989e+02 4.15262e+02 4.02716e+02
1.44896e+06 2.89700e+03 4.23333e+02 4.73958e+02 3.72708e+02 4.08277e+02 4.13405e+02 4.03149e+02
1.45024e+06 2.90000e+03 4.75000e+02 4.75000e+02 4.75000e+02 4.09741e+02 4.11795e+02 4.07687e+02
1.45152e+06 2.90300e+03 4.38667e+02 4.70251e+02 4.07083e+02 4.13343e+02 4.16091e+02 4.10594e+02
1.45280e+06 2.90500e+03 4.28333e+02 4.73627e+02 3.83039e+02 4.17701e+02 4.25330e+02 4.10071e+02
1.45408e+06 2.90800e+03 3.24000e+02 3.51435e+02 2.96565e+02 4.21197e+02 4.33746e+02 4.08648e+02
1.45536e+06 2.91000e+03 4.32667e+02 4.74566e+02 3.90767e+02 4.22848e+02 4.39535e+02 4.06162e+02
1.45664e+06 2.91300e+03 4.34000e+02 4.72219e+02 3.95781e+02 4.22749e+02 4.42193e+02 4.03304e+02
1.45792e+06 2.91500e+03 3.90333e+02 4.18551e+02 3.62116e+02 4.21683e+02 4.42133e+02 4.01233e+02
1.45920e+06 2.91800e+03 4.51667e+02 4.85375e+02 4.17959e+02 4.20494e+02 4.40034e+02 4.00954e+02
1.46048e+06 2.92000e+03 4.59000e+02 4.71675e+02 4.46325e+02 4.20088e+02 4.37411e+02 4.02764e+02
1.46176e+06 2.92300e+03 4.44667e+02 4.56923e+02 4.32410e+02 4.20762e+02 4.35421e+02 4.06104e+02
1.46304e+06 2.92600e+03 3.95667e+02 5.09275e+02 2.82058e+02 4.21658e+02 4.33451e+02 4.09865e+02
1.46432e+06 2.92800e+03 3.83667e+02 4.06181e+02 3.61152e+02 4.21636e+02 4.30726e+02 4.12546e+02
1.46560e+06 2.93100e+03 4.24000e+02 4.62219e+02 3.85781e+02 4.20657e+02 4.28333e+02 4.12981e+02
1.46688e+06 2.93300e+03 4.74667e+02 4.75914e+02 4.73419e+02 4.19769e+02 4.28142e+02 4.11395e+02
1.46816e+06 2.93600e+03 4.40000e+02 4.65469e+02 4.14531e+02 4.19570e+02 4.29928e+02 4.09213e+02
1.46944e+06 2.93800e+03 3.72000e+02 4.02822e+02 3.41178e+02 4.19893e+02 4.32488e+02 4.07299e+02
1.47072e+06 2.94100e+03 4.39333e+02 4.79635e+02 3.99032e+02 4.20597e+02 4.35054e+02 4.06140e+02
1.47200e+06 2.94400e+03 3.88667e+02 4.57332e+02 3.20002e+02 4.21682e+02 4.37507e+02 4.05857e+02
1.47328e+06 2.94600e+03 3.55667e+02 3.65644e+02 3.45689e+02 4.22839e+02 4.39439e+02 4.06239e+02
1.47456e+06 2.94900e+03 3.80000e+02 4.54166e+02 3.05834e+02 4.23600e+02 4.39789e+02 4.07412e+02
1.47584e+06 2.95100e+03 4.09333e+02 4.55812e+02 3.62855e+02 4.23570e+02 4.38130e+02 4.09010e+02
1.47712e+06 2.95400e+03 3.67000e+02 3.99752e+02 3.34248e+02 4.22468e+02 4.35655e+02 4.09281e+02
1.47840e+06 2.95600e+03 4.38667e+02 4.90050e+02 3.87284e+02 4.20470e+02 4.33497e+02 4.07443e+02
1.47968e+06 2.95900e+03 3.98667e+02 4.28604e+02 3.68730e+02 4.18209e+02 4.31391e+02 4.05027e+02
1.48096e+06 2.96100e+03 4.08667e+02 4.58468e+02 3.58865e+02 4.16232e+02 4.29521e+02 4.02944e+02
1.48224e+06 2.96400e+03 4.39000e+02 4.79768e+02 3.98232e+02 4.14741e+02 4.28702e+02 4.00780e+02
1.48352e+06 2.96700e+03 4.24333e+02 4.61142e+02 3.87525e+02 4.13608e+02 4.28765e+02 3.98451e+02
1.48480e+06 2.96900e+03 4.72333e+02 4.76830e+02 4.67836e+02 4.12718e+02 4.28762e+02 3.96674e+02
1.48608e+06 2.97200e+03 4.30000e+02 4.94348e+02 3.65652e+02 4.12305e+02 4.28222e+02 3.96388e+02
1.48736e+06 2.97400e+03 4.23333e+02 4.68362e+02 3.78305e+02 4.12525e+02 4.27518e+02 3.97532e+02
1.48864e+06 2.97700e+03 4.54667e+02 4.74097e+02 4.35236e+02 4.13480e+02 4.27876e+02 3.99084e+02
1.48992e+06 2.97900e+03 3.53333e+02 3.64479e+02 3.42188e+02 4.15040e+02 4.29375e+02 4.00705e+02
1.49120e+06 2.98200e+03 4.69333e+02 4.75933e+02 4.62734e+02 4.16559e+02 4.29970e+02 4.03148e+02
1.49248e+06 2.98400e+03 4.04000e+02 4.75587e+02 3.32413e+02 4.17738e+02 4.29061e+02 4.06415e+02
1.49376e+06 2.98700e+03 3.94667e+02 4.53829e+02 3.35504e+02 4.18897e+02 4.28393e+02 4.09401e+02
1.49504e+06 2.99000e+03 3.64667e+02 4.08028e+02 3.21305e+02 4.20290e+02 4.28911e+02 4.11670e+02
1.49632e+06 2.99200e+03 4.13333e+02 4.88261e+02 3.38405e+02 4.21867e+02 4.30353e+02 4.13380e+02
1.49760e+06 2.99500e+03 3.87667e+02 4.33749e+02 3.41585e+02 4.23059e+02 4.32592e+02 4.13525e+02
1.49888e+06 2.99700e+03 4.17667e+02 4.58730e+02 3.76603e+02 4.22880e+02 4.34844e+02 4.10916e+02
1.50016e+06 3.00000e+03 3.52667e+02 3.90237e+02 3.15096e+02 4.20803e+02 4.35907e+02 4.05700e+02
1.50144e+06 3.00200e+03 4.26667e+02 4.61789e+02 3.91545e+02 4.17414e+02 4.35539e+02 3.99289e+02
1.50272e+06 3.00500e+03 3.67667e+02 4.51103e+02 2.84231e+02 4.13845e+02 4.34132e+02 3.93557e+02
1.50400e+06 3.00800e+03 3.88333e+02 4.32123e+02 3.44543e+02 4.10687e+02 4.31683e+02 3.89692e+02
1.50528e+06 3.01000e+03 4.46667e+02 4.68151e+02 4.25183e+02 4.07693e+02 4.27972e+02 3.87414e+02
1.50656e+06 3.01300e+03 4.15333e+02 4.58940e+02 3.71727e+02 4.04627e+02 4.23806e+02 3.85448e+02
1.50784e+06 3.01500e+03 3.91667e+02 4.51368e+02 3.31966e+02 4.01955e+02 4.21062e+02 3.82848e+02
1.50912e+06 3.01800e+03 4.11333e+02 4.34960e+02 3.87707e+02 4.00501e+02 4.20731e+02 3.80272e+02
1.51040e+06 3.02000e+03 4.74667e+02 4.75138e+02 4.74195e+02 4.00640e+02 4.22186e+02 3.79094e+02
1.51168e+06 3.02300e+03 4.49667e+02 4.84789e+02 4.14545e+02 4.01890e+02 4.24079e+02 3.79702e+02
1.51296e+06 3.02500e+03 4.75333e+02 4.75805e+02 4.74862e+02 4.03525e+02 4.25129e+02 3.81920e+02
1.51424e+06 3.02800e+03 4.43000e+02 4.77728e+02 4.08272e+02 4.05096e+02 4.24939e+02 3.85253e+02
1.51552e+06 3.03100e+03 4.24000e+02 4.85161e+02 3.62839e+02 4.06698e+02 4.24418e+02 3.88978e+02
1.51680e+06 3.03300e+03 3.75333e+02 4.47187e+02 3.03480e+02 4.08799e+02 4.25128e+02 3.92470e+02
1.51808e+06 3.03600e+03 4.20000e+02 4.98490e+02 3.41510e+02 4.11540e+02 4.27456e+02 3.95624e+02
1.51936e+06 3.03800e+03 4.23667e+02 4.97677e+02 3.49656e+02 4.14355e+02 4.30246e+02 3.98464e+02
1.52064e+06 3.04100e+03 4.24000e+02 4.67482e+02 3.80518e+02 4.16140e+02 4.32527e+02 3.99754e+02
1.52192e+06 3.04300e+03 4.02667e+02 4.60732e+02 3.44602e+02 4.15903e+02 4.34430e+02 3.97376e+02
1.52320e+06 3.04600e+03 4.23667e+02 4.60674e+02 3.86659e+02 4.13999e+02 4.36918e+02 3.91080e+02
1.52448e+06 3.04800e+03 4.16333e+02 4.64391e+02 3.68275e+02 4.12203e+02 4.40616e+02 3.83791e+02
1.52576e+06 3.05100e+03 3.71667e+02 4.05434e+02 3.37899e+02 4.12043e+02 4.44921e+02 3.79165e+02
1.52704e+06 3.05400e+03 4.49667e+02 4.86203e+02 4.13131e+02 4.13479e+02 4.48183e+02 3.78776e+02
1.52832e+06 3.05600e+03 3.50333e+02 3.93825e+02 3.06841e+02 4.15224e+02 4.48810e+02 3.81638e+02
1.52960e+06 3.05900e+03 4.59000e+02 4.81642e+02 4.36358e+02 4.15694e+02 4.46109e+02 3.85279e+02
1.53088e+06 3.06100e+03 4.49667e+02 4.76404e+02 4.22929e+02 4.14115e+02 4.40589e+02 3.87641e+02
1.53216e+06 3.06400e+03 3.90667e+02 4.50613e+02 3.30720e+02 4.11159e+02 4.34062e+02 3.88256e+02
1.53344e+06 3.06600e+03 3.88333e+02 4.41727e+02 3.34940e+02 4.08301e+02 4.28498e+02 3.88103e+02
1.53472e+06 3.06900e+03 4.54333e+02 4.74735e+02 4.33932e+02 4.07117e+02 4.25133e+02 3.89101e+02
1.53600e+06 3.07200e+03 4.38333e+02 4.65071e+02 4.11596e+02 4.08270e+02 4.24620e+02 3.91921e+02
1.53728e+06 3.07400e+03 4.18667e+02 4.77184e+02 3.60150e+02 4.10809e+02 4.26120e+02 3.95498e+02
1.53856e+06 3.07700e+03 4.49333e+02 4.75158e+02 4.23509e+02 4.12939e+02 4.27435e+02 3.98443e+02
1.53984e+06 3.07900e+03 3.73000e+02 3.90907e+02 3.55093e+02 4.13581e+02 4.27303e+02 3.99859e+02
1.54112e+06 3.08200e+03 4.39667e+02 4.91758e+02 3.87575e+02 4.12933e+02 4.26075e+02 3.99790e+02
1.54240e+06 3.08400e+03 4.09000e+02 4.59007e+02 3.58993e+02 4.11324e+02 4.23698e+02 3.98951e+02
1.54368e+06 3.08700e+03 3.97000e+02 4.76628e+02 3.17372e+02 4.08676e+02 4.19580e+02 3.97772e+02
1.54496e+06 3.08900e+03 4.19000e+02 4.69127e+02 3.68873e+02 4.05654e+02 4.14327e+02 3.96980e+02
1.54624e+06 3.09200e+03 4.17667e+02 4.37822e+02 3.97512e+02 4.03704e+02 4.10163e+02 3.97246e+02
1.54752e+06 3.09500e+03 4.69667e+02 4.76514e+02 4.62819e+02 4.03524e+02 4.09309e+02 3.97738e+02
1.54880e+06 3.09700e+03 3.83667e+02 3.95136e+02 3.72197e+02 4.04370e+02 4.11406e+02 3.97335e+02
1.55008e+06 3.10000e+03 4.65000e+02 4.72789e+02 4.57211e+02 4.04912e+02 4.13178e+02 3.96646e+02
1.55136e+06 3.10200e+03 4.31333e+02 4.68079e+02 3.94588e+02 4.05054e+02 4.12405e+02 3.97703e+02
1.55264e+06 3.10500e+03 3.91667e+02 4.64038e+02 3.19296e+02 4.05926e+02 4.10430e+02 4.01422e+02
1.55392e+06 3.10700e+03 4.06000e+02 4.71488e+02 3.40512e+02 4.08130e+02 4.10261e+02 4.05998e+02
1.55520e+06 3.11000e+03 4.75000e+02 4.75816e+02 4.74184e+02 4.11507e+02 4.14254e+02 4.08760e+02
1.55648e+06 3.11200e+03 3.90333e+02 4.57764e+02 3.22903e+02 4.15534e+02 4.20312e+02 4.10756e+02
1.55776e+06 3.11500e+03 3.80333e+02 4.54927e+02 3.05740e+02 4.19078e+02 4.26595e+02 4.11562e+02
1.55904e+06 3.11800e+03 3.96667e+02 4.56133e+02 3.37201e+02 4.20878e+02 4.31746e+02 4.10010e+02
1.56032e+06 3.12000e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.20131e+02 4.34287e+02 4.05975e+02
1.56160e+06 3.12300e+03 4.31333e+02 4.44457e+02 4.18210e+02 4.16807e+02 4.33011e+02 4.00603e+02
1.56288e+06 3.12500e+03 4.24667e+02 4.76899e+02 3.72434e+02 4.12483e+02 4.28694e+02 3.96272e+02
1.56416e+06 3.12800e+03 4.43667e+02 4.76533e+02 4.10800e+02 4.09667e+02 4.24277e+02 3.95057e+02
1.56544e+06 3.13000e+03 4.61000e+02 4.80799e+02 4.41201e+02 4.09690e+02 4.22588e+02 3.96792e+02
1.56672e+06 3.13300e+03 4.07333e+02 4.64519e+02 3.50147e+02 4.12008e+02 4.23987e+02 4.00030e+02
1.56800e+06 3.13600e+03 4.35667e+02 4.73273e+02 3.98061e+02 4.15158e+02 4.26055e+02 4.04261e+02
1.56928e+06 3.13800e+03 3.52000e+02 4.40886e+02 2.63114e+02 4.17950e+02 4.26977e+02 4.08924e+02
1.57056e+06 3.14100e+03 3.71000e+02 4.24740e+02 3.17260e+02 4.19687e+02 4.28231e+02 4.11144e+02
1.57184e+06 3.14300e+03 4.10333e+02 4.83026e+02 3.37641e+02 4.19949e+02 4.29880e+02 4.10019e+02
1.57312e+06 3.14600e+03 4.45667e+02 4.88572e+02 4.02761e+02 4.18745e+02 4.29656e+02 4.07835e+02
1.57440e+06 3.14800e+03 4.23000e+02 4.61505e+02 3.84495e+02 4.16244e+02 4.26904e+02 4.05584e+02
1.57568e+06 3.15100e+03 3.44000e+02 4.37627e+02 2.50373e+02 4.12896e+02 4.22187e+02 4.03605e+02
1.57696e+06 3.15300e+03 4.33333e+02 4.65054e+02 4.01612e+02 4.10031e+02 4.17563e+02 4.02499e+02
1.57824e+06 3.15600e+03 4.49000e+02 4.86479e+02 4.11521e+02 4.08954e+02 4.14993e+02 4.02916e+02
1.57952e+06 3.15900e+03 3.56667e+02 4.13917e+02 2.99417e+02 4.09133e+02 4.14038e+02 4.04228e+02
1.58080e+06 3.16100e+03 4.13333e+02 4.63965e+02 3.62702e+02 4.09336e+02 4.13826e+02 4.04846e+02
1.58208e+06 3.16400e+03 4.51000e+02 4.72924e+02 4.29076e+02 4.09955e+02 4.16454e+02 4.03455e+02
1.58336e+06 3.16600e+03 3.78667e+02 4.12176e+02 3.45157e+02 4.12252e+02 4.21261e+02 4.03243e+02
1.58464e+06 3.16900e+03 4.21667e+02 4.97091e+02 3.46242e+02 4.16066e+02 4.25079e+02 4.07054e+02
1.58592e+06 3.17100e+03 4.17667e+02 4.36734e+02 3.98600e+02 4.20252e+02 4.26074e+02 4.14430e+02
1.58720e+06 3.17400e+03 4.75333e+02 4.75805e+02 4.74862e+02 4.24065e+02 4.26760e+02 4.21369e+02
1.58848e+06 3.17600e+03 4.44667e+02 4.88273e+02 4.01060e+02 4.26918e+02 4.31259e+02 4.22578e+02
1.58976e+06 3.17900e+03 4.07667e+02 5.04308e+02 3.11025e+02 4.28430e+02 4.33758e+02 4.23102e+02
1.59104e+06 3.18200e+03 4.32333e+02 4.63235e+02 4.01432e+02 4.29123e+02 4.34363e+02 4.23884e+02
1.59232e+06 3.18400e+03 4.19000e+02 4.69127e+02 3.68873e+02 4.30031e+02 4.35575e+02 4.24486e+02
1.59360e+06 3.18700e+03 4.53333e+02 4.84684e+02 4.21982e+02 4.31518e+02 4.37615e+02 4.25422e+02
1.59488e+06 3.18900e+03 4.46333e+02 4.88288e+02 4.04378e+02 4.33001e+02 4.38576e+02 4.27427e+02
1.59616e+06 3.19200e+03 4.65333e+02 4.79717e+02 4.50950e+02 4.33490e+02 4.37177e+02 4.29803e+02
1.59744e+06 3.19400e+03 4.03333e+02 4.78386e+02 3.28281e+02 4.32518e+02 4.34494e+02 4.30542e+02
1.59872e+06 3.19700e+03 4.07333e+02 4.15389e+02 3.99278e+02 4.30573e+02 4.33375e+02 4.27771e+02
1.60000e+06 3.20000e+03 4.59667e+02 4.82062e+02 4.37271e+02 4.28600e+02 4.32069e+02 4.25132e+02
1.60128e+06 3.20200e+03 4.08333e+02 4.79281e+02 3.37386e+02 4.27217e+02 4.30139e+02 4.24295e+02
1.60256e+06 3.20500e+03 4.05333e+02 4.55082e+02 3.55585e+02 4.26245e+02 4.31142e+02 4.21347e+02
1.60384e+06 3.20700e+03 4.49000e+02 4.86479e+02 4.11521e+02 4.25522e+02 4.34183e+02 4.16861e+02
1.60512e+06 3.21000e+03 4.64333e+02 4.79418e+02 4.49248e+02 4.25565e+02 4.36023e+02 4.15107e+02
1.60640e+06 3.21200e+03 4.15667e+02 4.25644e+02 4.05689e+02 4.26690e+02 4.36221e+02 4.17158e+02
1.60768e+06 3.21500e+03 3.68667e+02 4.21741e+02 3.15592e+02 4.28270e+02 4.37079e+02 4.19460e+02
1.60896e+06 3.21700e+03 4.47667e+02 4.67268e+02 4.28065e+02 4.29331e+02 4.40842e+02 4.17820e+02
1.61024e+06 3.22000e+03 4.59000e+02 4.82338e+02 4.35662e+02 4.29345e+02 4.44100e+02 4.14589e+02
1.61152e+06 3.22300e+03 4.45333e+02 4.71183e+02 4.19483e+02 4.28315e+02 4.44249e+02 4.12381e+02
1.61280e+06 3.22500e+03 4.65000e+02 4.72789e+02 4.57211e+02 4.26788e+02 4.41584e+02 4.11992e+02
1.61408e+06 3.22800e+03 4.76000e+02 4.76816e+02 4.75184e+02 4.26124e+02 4.38229e+02 4.14019e+02
1.61536e+06 3.23000e+03 4.05000e+02 4.92924e+02 3.17076e+02 4.27338e+02 4.36132e+02 4.18545e+02
1.61664e+06 3.23300e+03 4.04667e+02 4.55985e+02 3.53348e+02 4.29727e+02 4.35889e+02 4.23565e+02
1.61792e+06 3.23500e+03 4.65333e+02 4.79717e+02 4.50950e+02 4.31592e+02 4.36925e+02 4.26258e+02
1.61920e+06 3.23800e+03 3.41667e+02 3.86517e+02 2.96816e+02 4.32076e+02 4.37752e+02 4.26399e+02
1.62048e+06 3.24000e+03 4.60000e+02 4.81924e+02 4.38076e+02 4.31424e+02 4.36893e+02 4.25955e+02
1.62176e+06 3.24300e+03 4.16333e+02 4.70961e+02 3.61705e+02 4.30249e+02 4.34715e+02 4.25783e+02
1.62304e+06 3.24600e+03 4.69333e+02 4.77389e+02 4.61278e+02 4.28584e+02 4.32670e+02 4.24499e+02
1.62432e+06 3.24800e+03 4.00333e+02 4.67882e+02 3.32784e+02 4.25694e+02 4.30047e+02 4.21342e+02
1.62560e+06 3.25100e+03 4.75333e+02 4.75805e+02 4.74862e+02 4.21551e+02 4.26212e+02 4.16889e+02
1.62688e+06 3.25300e+03 4.43333e+02 4.69478e+02 4.17188e+02 4.17756e+02 4.23138e+02 4.12374e+02
1.62816e+06 3.25600e+03 4.39000e+02 4.71445e+02 4.06555e+02 4.16154e+02 4.22718e+02 4.09590e+02
1.62944e+06 3.25800e+03 4.50000e+02 4.86065e+02 4.13935e+02 4.16990e+02 4.24464e+02 4.09516e+02
1.63072e+06 3.26100e+03 4.53000e+02 4.73314e+02 4.32686e+02 4.19270e+02 4.26634e+02 4.11907e+02
1.63200e+06 3.26400e+03 4.23333e+02 4.84773e+02 3.61893e+02 4.22077e+02 4.28083e+02 4.16071e+02
1.63328e+06 3.26600e+03 4.31333e+02 4.93796e+02 3.68871e+02 4.24942e+02 4.28929e+02 4.20955e+02
1.63456e+06 3.26900e+03 4.34667e+02 4.91001e+02 3.78332e+02 4.27754e+02 4.29895e+02 4.25613e+02
1.63584e+06 3.27100e+03 4.49333e+02 4.86341e+02 4.12326e+02 4.30650e+02 4.31681e+02 4.29619e+02
1.63712e+06 3.27400e+03 4.53333e+02 4.85389e+02 4.21278e+02 4.33457e+02 4.35859e+02 4.31056e+02
1.63840e+06 3.27600e+03 4.43333e+02 4.88117e+02 3.98550e+02 4.35736e+02 4.40599e+02 4.30873e+02
1.63968e+06 3.27900e+03 4.01333e+02 4.18350e+02 3.84317e+02 4.37351e+02 4.43888e+02 4.30814e+02
1.64096e+06 3.28100e+03 4.75333e+02 4.75805e+02 4.74862e+02 4.38577e+02 4.44828e+02 4.32327e+02
1.64224e+06 3.28400e+03 4.44333e+02 4.66033e+02 4.22633e+02 4.39760e+02 4.44307e+02 4.35214e+02
1.64352e+06 3.28700e+03 3.85333e+02 4.16503e+02 3.54164e+02 4.40853e+02 4.45573e+02 4.36132e+02
1.64480e+06 3.28900e+03 3.89333e+02 4.88719e+02 2.89947e+02 4.41605e+02 4.48786e+02 4.34424e+02
1.64608e+06 3.29200e+03 3.93333e+02 4.75448e+02 3.11218e+02 4.41676e+02 4.50503e+02 4.32849e+02
1.64736e+06 3.29400e+03 4.14667e+02 5.00699e+02 3.28634e+02 4.40582e+02 4.49442e+02 4.31722e+02
1.64864e+06 3.29700e+03 4.54000e+02 4.83698e+02 4.24302e+02 4.38250e+02 4.45340e+02 4.31159e+02
1.64992e+06 3.29900e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.35431e+02 4.39260e+02 4.31601e+02
1.65120e+06 3.30200e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.32889e+02 4.38788e+02 4.26990e+02
1.65248e+06 3.30400e+03 4.48333e+02 4.67816e+02 4.28851e+02 4.30703e+02 4.43583e+02 4.17823e+02
1.65376e+06 3.30700e+03 4.24667e+02 4.49704e+02 3.99629e+02 4.28890e+02 4.47768e+02 4.10012e+02
1.65504e+06 3.31000e+03 4.64667e+02 4.79993e+02 4.49341e+02 4.27826e+02 4.49231e+02 4.06421e+02
1.65632e+06 3.31200e+03 3.78667e+02 4.46477e+02 3.10856e+02 4.27858e+02 4.48052e+02 4.07664e+02
1.65760e+06 3.31500e+03 4.18667e+02 4.59100e+02 3.78233e+02 4.28606e+02 4.45590e+02 4.11622e+02
1.65888e+06 3.31700e+03 4.64000e+02 4.78855e+02 4.49145e+02 4.28849e+02 4.42373e+02 4.15326e+02
1.66016e+06 3.32000e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.27687e+02 4.37712e+02 4.17661e+02
1.66144e+06 3.32200e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.25576e+02 4.31505e+02 4.19647e+02
1.66272e+06 3.32500e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.23783e+02 4.25997e+02 4.21569e+02
1.66400e+06 3.32800e+03 4.50333e+02 4.86631e+02 4.14035e+02 4.23300e+02 4.25564e+02 4.21036e+02
1.66528e+06 3.33000e+03 4.17000e+02 4.99733e+02 3.34267e+02 4.24401e+02 4.27918e+02 4.20885e+02
1.66656e+06 3.33300e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.26715e+02 4.31559e+02 4.21871e+02
1.66784e+06 3.33500e+03 4.18000e+02 4.59012e+02 3.76988e+02 4.29394e+02 4.36255e+02 4.22533e+02
1.66912e+06 3.33800e+03 4.14667e+02 5.00699e+02 3.28634e+02 4.31519e+02 4.40107e+02 4.22930e+02
1.67040e+06 3.34000e+03 4.31667e+02 4.92244e+02 3.71090e+02 4.32459e+02 4.40918e+02 4.23999e+02
1.67168e+06 3.34300e+03 4.56333e+02 4.84146e+02 4.28520e+02 4.32086e+02 4.38480e+02 4.25692e+02
1.67296e+06 3.34500e+03 4.25667e+02 4.54002e+02 3.97331e+02 4.30556e+02 4.35027e+02 4.26085e+02
1.67424e+06 3.34800e+03 4.60000e+02 4.82627e+02 4.37373e+02 4.28268e+02 4.32999e+02 4.23537e+02
1.67552e+06 3.35100e+03 4.70333e+02 4.78347e+02 4.62319e+02 4.25948e+02 4.32274e+02 4.19621e+02
1.67680e+06 3.35300e+03 4.49667e+02 4.85493e+02 4.13840e+02 4.24565e+02 4.32542e+02 4.16587e+02
1.67808e+06 3.35600e+03 4.22667e+02 4.95971e+02 3.49362e+02 4.24960e+02 4.33717e+02 4.16202e+02
1.67936e+06 3.35800e+03 3.71667e+02 4.22344e+02 3.20989e+02 4.27199e+02 4.35662e+02 4.18735e+02
1.68064e+06 3.36100e+03 4.59000e+02 4.81627e+02 4.36373e+02 4.30808e+02 4.38623e+02 4.22992e+02
1.68192e+06 3.36300e+03 4.54000e+02 4.83698e+02 4.24302e+02 4.35080e+02 4.42482e+02 4.27677e+02
1.68320e+06 3.36600e+03 4.11333e+02 4.33384e+02 3.89283e+02 4.38680e+02 4.45004e+02 4.32357e+02
1.68448e+06 3.36800e+03 4.16000e+02 5.00147e+02 3.31853e+02 4.40316e+02 4.43887e+02 4.36744e+02
1.68576e+06 3.37100e+03 4.11333e+02 5.02080e+02 3.20587e+02 4.39965e+02 4.40246e+02 4.39685e+02
1.68704e+06 3.37400e+03 4.29333e+02 4.93916e+02 3.64751e+02 4.38399e+02 4.40420e+02 4.36379e+02
1.68832e+06 3.37600e+03 4.30667e+02 4.93363e+02 3.67970e+02 4.36253e+02 4.38552e+02 4.33954e+02
1.68960e+06 3.37900e+03 3.98333e+02 4.77303e+02 3.19364e+02 4.33961e+02 4.37707e+02 4.30214e+02
1.69088e+06 3.38100e+03 4.20333e+02 4.75725e+02 3.64942e+02 4.31554e+02 4.38121e+02 4.24987e+02
1.69216e+06 3.38400e+03 3.75000e+02 4.48829e+02 3.01171e+02 4.29006e+02 4.38061e+02 4.19950e+02
1.69344e+06 3.38600e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.26713e+02 4.37807e+02 4.15619e+02
1.69472e+06 3.38900e+03 4.64667e+02 4.79993e+02 4.49341e+02 4.24974e+02 4.37301e+02 4.12646e+02
1.69600e+06 3.39200e+03 4.44000e+02 4.71435e+02 4.16565e+02 4.23474e+02 4.34629e+02 4.12319e+02
1.69728e+06 3.39400e+03 3.92333e+02 4.44438e+02 3.40229e+02 4.22174e+02 4.29233e+02 4.15114e+02
1.69856e+06 3.39700e+03 4.03333e+02 4.36813e+02 3.69854e+02 4.22039e+02 4.26790e+02 4.17287e+02
1.69984e+06 3.39900e+03 4.06333e+02 4.69538e+02 3.43128e+02 4.23719e+02 4.32861e+02 4.14578e+02
1.70112e+06 3.40200e+03 4.42000e+02 4.67469e+02 4.16531e+02 4.26198e+02 4.39003e+02 4.13393e+02
1.70240e+06 3.40400e+03 3.88667e+02 4.88987e+02 2.88346e+02 4.27571e+02 4.41568e+02 4.13573e+02
1.70368e+06 3.40700e+03 4.15000e+02 4.68541e+02 3.61459e+02 4.26757e+02 4.40382e+02 4.13131e+02
1.70496e+06 3.40900e+03 4.56333e+02 4.65511e+02 4.47156e+02 4.24235e+02 4.37812e+02 4.10658e+02
1.70624e+06 3.41200e+03 3.93667e+02 4.56363e+02 3.30970e+02 4.21362e+02 4.36772e+02 4.05951e+02
1.70752e+06 3.41500e+03 3.85333e+02 4.57612e+02 3.13055e+02 4.19255e+02 4.37572e+02 4.00938e+02
1.70880e+06 3.41700e+03 4.07667e+02 4.93182e+02 3.22151e+02 4.18477e+02 4.39496e+02 3.97459e+02
1.71008e+06 3.42000e+03 3.92000e+02 4.63162e+02 3.20838e+02 4.18980e+02 4.42167e+02 3.95794e+02
1.71136e+06 3.42200e+03 3.87333e+02 4.70541e+02 3.04125e+02 4.20010e+02 4.44632e+02 3.95388e+02
1.71264e+06 3.42500e+03 4.41333e+02 4.65227e+02 4.17440e+02 4.20314e+02 4.45438e+02 3.95191e+02
1.71392e+06 3.42700e+03 4.01000e+02 5.05655e+02 2.96345e+02 4.19104e+02 4.43967e+02 3.94242e+02
1.71520e+06 3.43000e+03 4.07667e+02 4.60464e+02 3.54869e+02 4.16907e+02 4.40925e+02 3.92890e+02
1.71648e+06 3.43200e+03 4.08000e+02 4.64498e+02 3.51502e+02 4.14939e+02 4.37850e+02 3.92028e+02
1.71776e+06 3.43500e+03 4.16000e+02 4.39367e+02 3.92633e+02 4.14198e+02 4.36828e+02 3.91568e+02
1.71904e+06 3.43800e+03 4.29000e+02 4.66157e+02 3.91843e+02 4.14931e+02 4.38316e+02 3.91547e+02
1.72032e+06 3.44000e+03 4.04000e+02 4.56179e+02 3.51821e+02 4.16472e+02 4.40553e+02 3.92390e+02
1.72160e+06 3.44300e+03 3.81333e+02 4.42113e+02 3.20553e+02 4.17810e+02 4.42244e+02 3.93375e+02
1.72288e+06 3.44500e+03 4.39000e+02 4.71125e+02 4.06875e+02 4.18481e+02 4.43120e+02 3.93842e+02
1.72416e+06 3.44800e+03 3.97000e+02 4.52540e+02 3.41460e+02 4.18975e+02 4.43012e+02 3.94939e+02
1.72544e+06 3.45000e+03 3.90667e+02 4.51802e+02 3.29531e+02 4.20238e+02 4.41928e+02 3.98548e+02
1.72672e+06 3.45300e+03 3.70333e+02 4.52005e+02 2.88662e+02 4.22642e+02 4.40496e+02 4.04788e+02
1.72800e+06 3.45600e+03 3.76000e+02 4.23672e+02 3.28328e+02 4.25244e+02 4.39771e+02 4.10717e+02
1.72928e+06 3.45800e+03 4.40667e+02 4.83017e+02 3.98316e+02 4.26012e+02 4.39870e+02 4.12155e+02
1.73056e+06 3.46100e+03 4.34333e+02 4.92553e+02 3.76113e+02 4.23743e+02 4.40159e+02 4.07327e+02
1.73184e+06 3.46300e+03 4.27667e+02 4.66468e+02 3.88865e+02 4.19254e+02 4.40627e+02 3.97880e+02
1.73312e+06 3.46600e+03 3.85000e+02 4.39265e+02 3.30735e+02 4.14628e+02 4.41573e+02 3.87682e+02
1.73440e+06 3.46800e+03 3.99667e+02 4.60177e+02 3.39156e+02 4.11896e+02 4.42988e+02 3.80804e+02
1.73568e+06 3.47100e+03 3.95333e+02 4.52198e+02 3.38469e+02 4.11976e+02 4.44845e+02 3.79107e+02
1.73696e+06 3.47300e+03 3.80000e+02 4.83692e+02 2.76308e+02 4.14252e+02 4.46824e+02 3.81679e+02
1.73824e+06 3.47600e+03 3.95333e+02 4.12113e+02 3.78554e+02 4.17029e+02 4.48050e+02 3.86007e+02
1.73952e+06 3.47900e+03 4.49000e+02 4.85770e+02 4.12230e+02 4.18817e+02 4.48058e+02 3.89577e+02
1.74080e+06 3.48100e+03 4.75000e+02 4.75000e+02 4.75000e+02 4.19008e+02 4.46531e+02 3.91485e+02
1.74208e+06 3.48400e+03 3.92333e+02 4.50992e+02 3.33674e+02 4.17483e+02 4.42355e+02 3.92612e+02
1.74336e+06 3.48600e+03 4.28000e+02 4.73746e+02 3.82254e+02 4.14482e+02 4.34642e+02 3.94323e+02
1.74464e+06 3.48900e+03 3.98333e+02 4.43399e+02 3.53268e+02 4.11286e+02 4.24793e+02 3.97778e+02
1.74592e+06 3.49100e+03 4.48667e+02 4.74824e+02 4.22509e+02 4.09987e+02 4.16990e+02 4.02984e+02
1.74720e+06 3.49400e+03 3.00667e+02 3.46012e+02 2.55321e+02 4.11212e+02 4.16097e+02 4.06327e+02
1.74848e+06 3.49600e+03 3.89333e+02 4.29085e+02 3.49581e+02 4.13224e+02 4.18563e+02 4.07885e+02
1.74976e+06 3.49900e+03 4.70333e+02 4.77651e+02 4.63015e+02 4.14042e+02 4.17654e+02 4.10430e+02
1.75104e+06 3.50200e+03 4.64000e+02 4.80269e+02 4.47731e+02 4.12941e+02 4.14943e+02 4.10940e+02
1.75232e+06 3.50400e+03 4.43333e+02 4.87412e+02 3.99255e+02 4.10137e+02 4.14160e+02 4.06114e+02
1.75360e+06 3.50700e+03 4.06333e+02 5.04857e+02 3.07810e+02 4.06713e+02 4.12723e+02 4.00704e+02
1.75488e+06 3.50900e+03 4.06000e+02 4.27772e+02 3.84228e+02 4.04400e+02 4.12048e+02 3.96753e+02
1.75616e+06 3.51200e+03 3.73000e+02 4.27351e+02 3.18649e+02 4.04319e+02 4.12678e+02 3.95960e+02
1.75744e+06 3.51400e+03 4.16667e+02 4.99166e+02 3.34167e+02 4.05936e+02 4.13501e+02 3.98371e+02
1.75872e+06 3.51700e+03 4.17667e+02 4.47737e+02 3.87596e+02 4.07659e+02 4.14396e+02 4.00921e+02
1.76000e+06 3.52000e+03 3.71667e+02 4.33020e+02 3.10313e+02 4.08277e+02 4.16040e+02 4.00514e+02
1.76128e+06 3.52200e+03 3.92000e+02 3.98164e+02 3.85836e+02 4.07841e+02 4.18233e+02 3.97449e+02
1.76256e+06 3.52500e+03 4.14667e+02 4.63263e+02 3.66071e+02 4.07373e+02 4.21037e+02 3.93708e+02
1.76384e+06 3.52700e+03 4.13333e+02 4.70897e+02 3.55770e+02 4.07446e+02 4.24418e+02 3.90473e+02
1.76512e+06 3.53000e+03 3.93667e+02 4.66038e+02 3.21296e+02 4.07736e+02 4.27190e+02 3.88283e+02
1.76640e+06 3.53200e+03 3.89000e+02 4.62244e+02 3.15756e+02 4.08155e+02 4.28371e+02 3.87940e+02
1.76768e+06 3.53500e+03 4.29667e+02 4.50425e+02 4.08909e+02 4.09016e+02 4.28246e+02 3.89786e+02
1.76896e+06 3.53700e+03 4.49333e+02 4.85631e+02 4.13035e+02 4.10247e+02 4.27411e+02 3.93082e+02
1.77024e+06 3.54000e+03 4.07667e+02 4.55620e+02 3.59713e+02 4.11499e+02 4.25633e+02 3.97366e+02
1.77152e+06 3.54300e+03 4.70000e+02 4.77789e+02 4.62211e+02 4.12922e+02 4.22911e+02 4.02933e+02
1.77280e+06 3.54500e+03 4.39333e+02 4.89068e+02 3.89598e+02 4.14899e+02 4.20596e+02 4.09202e+02
1.77408e+06 3.54800e+03 3.71333e+02 4.61119e+02 2.81547e+02 4.16785e+02 4.20136e+02 4.13434e+02
1.77536e+06 3.55000e+03 4.44333e+02 4.77048e+02 4.11619e+02 4.17130e+02 4.23054e+02 4.11206e+02
1.77664e+06 3.55300e+03 4.49667e+02 4.86917e+02 4.12417e+02 4.15830e+02 4.26833e+02 4.04828e+02
1.77792e+06 3.55500e+03 4.33667e+02 4.81258e+02 3.86076e+02 4.13983e+02 4.29609e+02 3.98356e+02
1.77920e+06 3.55800e+03 4.21667e+02 4.69307e+02 3.74027e+02 4.12477e+02 4.30509e+02 3.94446e+02
1.78048e+06 3.56000e+03 4.13667e+02 4.88706e+02 3.38627e+02 4.12148e+02 4.30014e+02 3.94282e+02
1.78176e+06 3.56300e+03 3.82000e+02 4.72697e+02 2.91303e+02 4.13067e+02 4.29212e+02 3.96921e+02
1.78304e+06 3.56600e+03 4.50000e+02 4.86770e+02 4.13230e+02 4.13930e+02 4.28365e+02 3.99494e+02
1.78432e+06 3.56800e+03 4.24000e+02 4.91276e+02 3.56724e+02 4.13475e+02 4.27481e+02 3.99469e+02
1.78560e+06 3.57100e+03 4.16000e+02 4.89829e+02 3.42171e+02 4.11963e+02 4.26485e+02 3.97442e+02
1.78688e+06 3.57300e+03 3.95333e+02 4.97576e+02 2.93091e+02 4.10792e+02 4.26129e+02 3.95455e+02
1.78816e+06 3.57600e+03 3.74667e+02 4.60194e+02 2.89140e+02 4.11057e+02 4.27989e+02 3.94126e+02
1.78944e+06 3.57800e+03 3.83333e+02 4.16643e+02 3.50023e+02 4.12836e+02 4.32641e+02 3.93031e+02
1.79072e+06 3.58100e+03 4.06000e+02 4.93189e+02 3.18811e+02 4.15407e+02 4.38969e+02 3.91845e+02
1.79200e+06 3.58400e+03 4.07667e+02 4.23798e+02 3.91535e+02 4.17800e+02 4.44705e+02 3.90895e+02
1.79328e+06 3.58600e+03 4.02333e+02 4.22669e+02 3.81997e+02 4.19271e+02 4.47342e+02 3.91199e+02
1.79456e+06 3.58900e+03 3.85333e+02 4.52178e+02 3.18489e+02 4.19576e+02 4.45967e+02 3.93185e+02
1.79584e+06 3.59100e+03 3.82333e+02 4.52535e+02 3.12132e+02 4.18898e+02 4.42095e+02 3.95701e+02
1.79712e+06 3.59400e+03 4.33667e+02 4.72605e+02 3.94728e+02 4.17503e+02 4.38102e+02 3.96904e+02
1.79840e+06 3.59600e+03 4.20333e+02 4.66790e+02 3.73877e+02 4.15215e+02 4.34922e+02 3.95508e+02
1.79968e+06 3.59900e+03 4.19667e+02 4.78007e+02 3.61327e+02 4.11562e+02 4.31760e+02 3.91363e+02
1.80096e+06 3.60100e+03 4.65000e+02 4.79855e+02 4.50145e+02 4.07104e+02 4.28757e+02 3.85450e+02
1.80224e+06 3.60400e+03 4.25667e+02 4.63520e+02 3.87813e+02 4.03799e+02 4.27392e+02 3.80207e+02
1.80352e+06 3.60700e+03 4.73000e+02 4.77320e+02 4.68680e+02 4.03218e+02 4.27372e+02 3.79064e+02
1.80480e+06 3.60900e+03 4.04000e+02 4.73431e+02 3.34569e+02 4.05427e+02 4.27142e+02 3.83712e+02
1.80608e+06 3.61200e+03 3.96000e+02 4.40594e+02 3.51406e+02 4.09424e+02 4.26241e+02 3.92606e+02
1.80736e+06 3.61400e+03 3.70667e+02 4.45688e+02 2.95645e+02 4.13709e+02 4.24861e+02 4.02558e+02
1.80864e+06 3.61700e+03 4.64333e+02 4.78717e+02 4.49950e+02 4.17090e+02 4.23540e+02 4.10640e+02
1.80992e+06 3.61900e+03 4.10000e+02 4.60007e+02 3.59993e+02 4.18889e+02 4.25222e+02 4.12555e+02
1.81120e+06 3.62200e+03 4.16000e+02 4.45698e+02 3.86302e+02 4.18779e+02 4.29108e+02 4.08449e+02
1.81248e+06 3.62400e+03 3.85000e+02 3.98736e+02 3.71264e+02 4.17300e+02 4.30143e+02 4.04456e+02
1.81376e+06 3.62700e+03 3.93000e+02 4.14772e+02 3.71228e+02 4.15951e+02 4.27579e+02 4.04323e+02
1.81504e+06 3.63000e+03 4.21667e+02 4.86110e+02 3.57224e+02 4.15972e+02 4.23315e+02 4.08628e+02
1.81632e+06 3.63200e+03 4.75667e+02 4.76138e+02 4.75195e+02 4.17374e+02 4.21544e+02 4.13205e+02
1.81760e+06 3.63500e+03 4.33000e+02 4.68355e+02 3.97645e+02 4.19085e+02 4.25638e+02 4.12531e+02
1.81888e+06 3.63700e+03 3.74333e+02 4.55201e+02 2.93466e+02 4.20058e+02 4.28677e+02 4.11438e+02
1.82016e+06 3.64000e+03 4.13667e+02 4.65115e+02 3.62219e+02 4.20379e+02 4.28446e+02 4.12311e+02
1.82144e+06 3.64200e+03 4.39667e+02 4.79014e+02 4.00319e+02 4.20769e+02 4.26600e+02 4.14938e+02
1.82272e+06 3.64500e+03 4.49333e+02 4.86341e+02 4.12326e+02 4.21282e+02 4.25981e+02 4.16584e+02
1.82400e+06 3.64800e+03 4.25667e+02 4.84485e+02 3.66849e+02 4.21545e+02 4.28086e+02 4.15004e+02
1.82528e+06 3.65000e+03 3.67333e+02 4.14495e+02 3.20172e+02 4.21770e+02 4.30570e+02 4.12970e+02
1.82656e+06 3.65300e+03 3.80000e+02 4.61584e+02 2.98416e+02 4.22879e+02 4.32373e+02 4.13386e+02
1.82784e+06 3.65500e+03 4.13667e+02 4.71841e+02 3.55493e+02 4.25683e+02 4.34129e+02 4.17237e+02
1.82912e+06 3.65800e+03 4.50000e+02 4.85355e+02 4.14645e+02 4.29598e+02 4.36375e+02 4.22822e+02
1.83040e+06 3.66000e+03 4.35000e+02 4.67660e+02 4.02340e+02 4.32584e+02 4.37945e+02 4.27224e+02
1.83168e+06 3.66300e+03 4.22333e+02 4.68300e+02 3.76367e+02 4.33188e+02 4.37764e+02 4.28612e+02
1.83296e+06 3.66500e+03 4.50333e+02 4.86631e+02 4.14035e+02 4.31922e+02 4.35822e+02 4.28022e+02
1.83424e+06 3.66800e+03 4.47333e+02 4.69186e+02 4.25480e+02 4.30339e+02 4.32691e+02 4.27987e+02
1.83552e+06 3.67100e+03 4.09333e+02 4.51919e+02 3.66747e+02 4.29525e+02 4.30486e+02 4.28564e+02
1.83680e+06 3.67300e+03 3.87667e+02 4.34828e+02 3.40505e+02 4.29564e+02 4.33442e+02 4.25687e+02
1.83808e+06 3.67600e+03 4.49333e+02 4.76344e+02 4.22323e+02 4.30107e+02 4.36717e+02 4.23497e+02
1.83936e+06 3.67800e+03 4.06333e+02 4.64036e+02 3.48631e+02 4.30860e+02 4.38493e+02 4.23228e+02
1.84064e+06 3.68100e+03 4.21000e+02 4.98076e+02 3.43924e+02 4.31344e+02 4.38362e+02 4.24326e+02
1.84192e+06 3.68300e+03 4.23667e+02 4.76489e+02 3.70844e+02 4.31021e+02 4.36806e+02 4.25235e+02
1.84320e+06 3.68600e+03 4.14333e+02 4.65378e+02 3.63289e+02 4.29908e+02 4.34095e+02 4.25720e+02
1.84448e+06 3.68800e+03 4.32667e+02 4.81659e+02 3.83675e+02 4.28674e+02 4.30963e+02 4.26385e+02
1.84576e+06 3.69100e+03 4.38000e+02 4.68627e+02 4.07373e+02 4.27864e+02 4.31366e+02 4.24363e+02
1.84704e+06 3.69400e+03 4.33333e+02 4.92967e+02 3.73699e+02 4.27243e+02 4.34261e+02 4.20225e+02
1.84832e+06 3.69600e+03 4.70333e+02 4.78347e+02 4.62319e+02 4.26499e+02 4.36740e+02 4.16258e+02
1.84960e+06 3.69900e+03 4.37333e+02 4.78275e+02 3.96392e+02 4.25696e+02 4.38628e+02 4.12764e+02
1.85088e+06 3.70100e+03 4.02000e+02 4.74586e+02 3.29414e+02 4.24726e+02 4.39918e+02 4.09535e+02
1.85216e+06 3.70400e+03 3.90667e+02 4.33111e+02 3.48222e+02 4.23396e+02 4.39955e+02 4.06838e+02
1.85344e+06 3.70600e+03 4.53667e+02 4.83837e+02 4.23497e+02 4.21972e+02 4.37853e+02 4.06091e+02
1.85472e+06 3.70900e+03 4.04667e+02 4.60388e+02 3.48945e+02 4.20894e+02 4.33961e+02 4.07827e+02
1.85600e+06 3.71200e+03 3.74333e+02 4.45515e+02 3.03151e+02 4.20052e+02 4.31185e+02 4.08919e+02
1.85728e+06 3.71400e+03 4.11333e+02 4.90328e+02 3.32338e+02 4.18817e+02 4.30276e+02 4.07359e+02
1.85856e+06 3.71700e+03 3.52333e+02 4.00509e+02 3.04158e+02 4.16820e+02 4.27832e+02 4.05808e+02
1.85984e+06 3.71900e+03 3.60333e+02 4.47955e+02 2.72712e+02 4.14496e+02 4.23401e+02 4.05590e+02
1.86112e+06 3.72200e+03 3.88667e+02 4.01866e+02 3.75467e+02 4.12441e+02 4.18606e+02 4.06276e+02
1.86240e+06 3.72400e+03 4.69333e+02 4.77347e+02 4.61319e+02 4.10601e+02 4.14882e+02 4.06320e+02
1.86368e+06 3.72700e+03 4.51000e+02 4.71017e+02 4.30983e+02 4.08411e+02 4.13336e+02 4.03487e+02
1.86496e+06 3.72900e+03 4.49000e+02 4.76068e+02 4.21932e+02 4.05631e+02 4.13515e+02 3.97748e+02
1.86624e+06 3.73200e+03 3.97667e+02 4.33279e+02 3.62055e+02 4.02956e+02 4.14714e+02 3.91197e+02
1.86752e+06 3.73500e+03 4.34000e+02 4.81124e+02 3.86876e+02 4.01797e+02 4.16939e+02 3.86655e+02
1.86880e+06 3.73700e+03 3.24333e+02 3.65761e+02 2.82906e+02 4.03131e+02 4.20151e+02 3.86111e+02
1.87008e+06 3.74000e+03 4.10667e+02 4.63741e+02 3.57592e+02 4.06331e+02 4.23416e+02 3.89246e+02
1.87136e+06 3.74200e+03 4.33333e+02 4.63986e+02 4.02681e+02 4.09455e+02 4.25469e+02 3.93440e+02
1.87264e+06 3.74500e+03 4.54333e+02 4.68970e+02 4.39697e+02 4.10542e+02 4.25831e+02 3.95252e+02
1.87392e+06 3.74700e+03 4.14000e+02 4.50396e+02 3.77604e+02 4.08640e+02 4.24870e+02 3.92409e+02
1.87520e+06 3.75000e+03 4.39333e+02 4.71833e+02 4.06834e+02 4.04690e+02 4.23937e+02 3.85443e+02
1.87648e+06 3.75200e+03 3.76000e+02 4.05428e+02 3.46572e+02 4.00998e+02 4.24495e+02 3.77501e+02
1.87776e+06 3.75500e+03 4.06667e+02 4.71259e+02 3.42074e+02 3.99377e+02 4.26998e+02 3.71757e+02
1.87904e+06 3.75800e+03 3.91000e+02 4.18797e+02 3.63203e+02 4.00165e+02 4.30746e+02 3.69584e+02
1.88032e+06 3.76000e+03 4.44333e+02 4.69238e+02 4.19429e+02 4.02701e+02 4.34278e+02 3.71125e+02
1.88160e+06 3.76300e+03 4.23333e+02 4.60583e+02 3.86083e+02 4.06239e+02 4.36229e+02 3.76250e+02
1.88288e+06 3.76500e+03 4.06333e+02 4.69179e+02 3.43488e+02 4.10141e+02 4.36376e+02 3.83905e+02
1.88416e+06 3.76800e+03 4.36667e+02 4.65061e+02 4.08273e+02 4.13681e+02 4.35481e+02 3.91882e+02
1.88544e+06 3.77000e+03 3.80000e+02 4.49229e+02 3.10771e+02 4.16604e+02 4.34610e+02 3.98599e+02
1.88672e+06 3.77300e+03 4.59333e+02 4.72406e+02 4.46261e+02 4.18988e+02 4.34480e+02 4.03496e+02
1.88800e+06 3.77600e+03 4.42667e+02 4.88393e+02 3.96940e+02 4.20655e+02 4.35267e+02 4.06042e+02
1.88928e+06 3.77800e+03 4.69333e+02 4.77347e+02 4.61319e+02 4.21126e+02 4.36488e+02 4.05764e+02
1.89056e+06 3.78100e+03 3.90000e+02 4.37124e+02 3.42876e+02 4.20291e+02 4.37236e+02 4.03346e+02
1.89184e+06 3.78300e+03 4.15667e+02 4.59533e+02 3.71801e+02 4.19064e+02 4.37209e+02 4.00919e+02
1.89312e+06 3.78600e+03 4.75333e+02 4.76276e+02 4.74391e+02 4.18628e+02 4.37347e+02 3.99909e+02
1.89440e+06 3.78800e+03 3.90667e+02 4.21847e+02 3.59486e+02 4.18854e+02 4.38236e+02 3.99473e+02
1.89568e+06 3.79100e+03 4.14667e+02 4.79486e+02 3.49847e+02 4.18376e+02 4.38833e+02 3.97920e+02
1.89696e+06 3.79300e+03 4.30667e+02 4.67020e+02 3.94313e+02 4.16609e+02 4.38142e+02 3.95076e+02
1.89824e+06 3.79600e+03 4.18000e+02 4.55982e+02 3.80018e+02 4.14517e+02 4.36971e+02 3.92062e+02
1.89952e+06 3.79900e+03 4.16667e+02 4.54086e+02 3.79247e+02 4.13171e+02 4.36757e+02 3.89586e+02
1.90080e+06 3.80100e+03 4.70000e+02 4.78485e+02 4.61515e+02 4.12561e+02 4.37094e+02 3.88028e+02
1.90208e+06 3.80400e+03 3.86667e+02 4.50762e+02 3.22571e+02 4.12012e+02 4.35856e+02 3.88168e+02
1.90336e+06 3.80600e+03 4.04667e+02 4.54482e+02 3.54851e+02 4.11109e+02 4.31934e+02 3.90283e+02
1.90464e+06 3.80900e+03 4.40333e+02 4.71535e+02 4.09131e+02 4.10110e+02 4.26936e+02 3.93284e+02
1.90592e+06 3.81100e+03 4.18000e+02 4.76839e+02 3.59161e+02 4.09596e+02 4.23465e+02 3.95727e+02
1.90720e+06 3.81400e+03 3.39000e+02 3.81802e+02 2.96198e+02 4.09960e+02 4.22215e+02 3.97706e+02
1.90848e+06 3.81600e+03 4.19667e+02 4.62064e+02 3.77269e+02 4.11732e+02 4.22556e+02 4.00908e+02
1.90976e+06 3.81900e+03 4.25333e+02 4.67463e+02 3.83204e+02 4.15082e+02 4.23952e+02 4.06212e+02
1.91104e+06 3.82200e+03 3.33667e+02 3.56475e+02 3.10858e+02 4.18675e+02 4.25385e+02 4.11966e+02
1.91232e+06 3.82400e+03 4.36667e+02 4.70846e+02 4.02487e+02 4.20589e+02 4.25836e+02 4.15342e+02
1.91360e+06 3.82700e+03 4.09667e+02 4.89672e+02 3.29661e+02 4.20259e+02 4.24689e+02 4.15829e+02
1.91488e+06 3.82900e+03 3.47667e+02 4.37764e+02 2.57569e+02 4.18656e+02 4.22552e+02 4.14760e+02
1.91616e+06 3.83200e+03 3.73000e+02 4.46950e+02 2.99050e+02 4.16878e+02 4.21119e+02 4.12638e+02
1.91744e+06 3.83400e+03 3.92333e+02 5.09949e+02 2.74717e+02 4.15353e+02 4.20536e+02 4.10171e+02
1.91872e+06 3.83700e+03 3.50667e+02 4.04656e+02 2.96677e+02 4.13599e+02 4.19710e+02 4.07488e+02
1.92000e+06 3.84000e+03 4.60000e+02 4.73491e+02 4.46509e+02 4.10569e+02 4.17569e+02 4.03569e+02
1.92128e+06 3.84200e+03 3.48333e+02 4.16998e+02 2.79668e+02 4.06168e+02 4.14442e+02 3.97894e+02
1.92256e+06 3.84500e+03 4.55000e+02 4.73708e+02 4.36292e+02 4.01474e+02 4.12114e+02 3.90834e+02
1.92384e+06 3.84700e+03 4.19333e+02 4.54217e+02 3.84449e+02 3.97824e+02 4.11534e+02 3.84114e+02
1.92512e+06 3.85000e+03 3.90333e+02 4.49665e+02 3.31002e+02 3.96355e+02 4.12961e+02 3.79749e+02
1.92640e+06 3.85200e+03 3.85333e+02 4.17378e+02 3.53288e+02 3.97416e+02 4.16301e+02 3.78531e+02
1.92768e+06 3.85500e+03 4.33333e+02 4.71389e+02 3.95278e+02 4.00456e+02 4.20805e+02 3.80106e+02
1.92896e+06 3.85700e+03 3.79333e+02 3.92608e+02 3.66058e+02 4.03892e+02 4.24701e+02 3.83083e+02
1.93024e+06 3.86000e+03 4.27667e+02 4.40325e+02 4.15009e+02 4.05905e+02 4.26240e+02 3.85569e+02
1.93152e+06 3.86300e+03 4.38000e+02 4.69875e+02 4.06125e+02 4.05829e+02 4.25089e+02 3.86569e+02
1.93280e+06 3.86500e+03 4.34667e+02 4.63213e+02 4.06120e+02 4.04436e+02 4.21781e+02 3.87091e+02
1.93408e+06 3.86800e+03 4.14000e+02 4.36862e+02 3.91138e+02 4.03051e+02 4.17034e+02 3.89067e+02
1.93536e+06 3.87000e+03 4.36000e+02 4.69076e+02 4.02924e+02 4.02502e+02 4.12145e+02 3.92859e+02
1.93664e+06 3.87300e+03 4.65667e+02 4.80993e+02 4.50341e+02 4.02730e+02 4.09280e+02 3.96181e+02
1.93792e+06 3.87500e+03 4.24333e+02 4.76438e+02 3.72229e+02 4.03221e+02 4.09461e+02 3.96980e+02
1.93920e+06 3.87800e+03 4.09333e+02 4.73085e+02 3.45582e+02 4.03698e+02 4.09976e+02 3.97420e+02
1.94048e+06 3.88000e+03 4.27333e+02 4.60693e+02 3.93973e+02 4.04198e+02 4.08592e+02 3.99804e+02
1.94176e+06 3.88300e+03 4.36667e+02 4.92292e+02 3.81041e+02 4.04979e+02 4.05869e+02 4.04090e+02
1.94304e+06 3.88600e+03 3.79000e+02 4.40747e+02 3.17253e+02 4.06356e+02 4.10441e+02 4.02271e+02
1.94432e+06 3.88800e+03 3.81667e+02 4.51839e+02 3.11494e+02 4.08182e+02 4.15053e+02 4.01310e+02
1.94560e+06 3.89100e+03 4.31333e+02 4.82306e+02 3.80361e+02 4.09723e+02 4.17070e+02 4.02376e+02
1.94688e+06 3.89300e+03 4.44000e+02 4.77793e+02 4.10207e+02 4.10311e+02 4.16629e+02 4.03993e+02
1.94816e+06 3.89600e+03 4.26667e+02 4.96435e+02 3.56899e+02 4.10037e+02 4.17351e+02 4.02722e+02
1.94944e+06 3.89800e+03 4.14000e+02 4.79742e+02 3.48258e+02 4.09861e+02 4.19904e+02 3.99818e+02
1.95072e+06 3.90100e+03 3.92000e+02 4.52216e+02 3.31784e+02 4.10975e+02 4.21786e+02 4.00165e+02
1.95200e+06 3.90400e+03 3.80333e+02 3.90006e+02 3.70661e+02 4.13894e+02 4.23116e+02 4.04673e+02
1.95328e+06 3.90600e+03 3.98000e+02 4.67109e+02 3.28891e+02 4.17830e+02 4.25085e+02 4.10575e+02
1.95456e+06 3.90900e+03 4.44333e+02 4.77048e+02 4.11619e+02 4.21106e+02 4.27147e+02 4.15066e+02
1.95584e+06 3.91100e+03 4.34333e+02 4.73195e+02 3.95472e+02 4.22626e+02 4.27419e+02 4.17833e+02
1.95712e+06 3.91400e+03 3.79333e+02 4.68915e+02 2.89752e+02 4.22435e+02 4.26178e+02 4.18692e+02
1.95840e+06 3.91600e+03 4.08333e+02 5.02614e+02 3.14052e+02 4.21294e+02 4.25429e+02 4.17159e+02
1.95968e+06 3.91900e+03 4.59667e+02 4.81351e+02 4.37982e+02 4.20307e+02 4.26343e+02 4.14270e+02
1.96096e+06 3.92100e+03 3.44000e+02 3.69665e+02 3.18335e+02 4.19920e+02 4.27836e+02 4.12004e+02
1.96224e+06 3.92400e+03 4.18000e+02 4.65124e+02 3.70876e+02 4.19226e+02 4.26523e+02 4.11929e+02
1.96352e+06 3.92700e+03 4.30000e+02 4.74392e+02 3.85608e+02 4.17298e+02 4.21883e+02 4.12713e+02
1.96480e+06 3.92900e+03 4.13333e+02 4.70897e+02 3.55770e+02 4.14513e+02 4.20436e+02 4.08590e+02
1.96608e+06 3.93200e+03 3.98000e+02 4.47806e+02 3.48194e+02 4.11970e+02 4.19856e+02 4.04085e+02
1.96736e+06 3.93400e+03 3.75000e+02 4.49068e+02 3.00932e+02 4.10445e+02 4.17625e+02 4.03266e+02
1.96864e+06 3.93700e+03 3.85000e+02 4.59301e+02 3.10699e+02 4.09935e+02 4.15315e+02 4.04555e+02
1.96992e+06 3.93900e+03 4.32333e+02 4.65210e+02 3.99456e+02 4.09562e+02 4.13791e+02 4.05333e+02
1.97120e+06 3.94200e+03 4.22667e+02 4.49078e+02 3.96255e+02 4.08551e+02 4.12870e+02 4.04232e+02
1.97248e+06 3.94400e+03 4.75000e+02 4.75000e+02 4.75000e+02 4.06989e+02 4.11667e+02 4.02311e+02
1.97376e+06 3.94700e+03 4.02333e+02 4.56249e+02 3.48418e+02 4.05443e+02 4.09405e+02 4.01482e+02
1.97504e+06 3.95000e+03 3.41000e+02 3.84825e+02 2.97175e+02 4.04933e+02 4.07145e+02 4.02721e+02
1.97632e+06 3.95200e+03 4.13000e+02 4.34229e+02 3.91771e+02 4.06666e+02 4.07101e+02 4.06230e+02
1.97760e+06 3.95500e+03 3.59000e+02 4.42022e+02 2.75978e+02 4.10593e+02 4.11475e+02 4.09712e+02
1.97888e+06 3.95700e+03 3.47333e+02 3.86934e+02 3.07733e+02 4.14592e+02 4.16646e+02 4.12538e+02
1.98016e+06 3.96000e+03 4.34667e+02 4.91707e+02 3.77627e+02 4.16258e+02 4.20183e+02 4.12333e+02
1.98144e+06 3.96200e+03 4.37000e+02 4.90746e+02 3.83254e+02 4.14910e+02 4.21186e+02 4.08634e+02
1.98272e+06 3.96500e+03 3.78000e+02 4.15745e+02 3.40255e+02 4.10934e+02 4.19502e+02 4.02366e+02
1.98400e+06 3.96800e+03 3.78000e+02 4.46059e+02 3.09941e+02 4.05247e+02 4.14402e+02 3.96092e+02
1.98528e+06 3.97000e+03 3.51667e+02 3.66050e+02 3.37283e+02 3.99809e+02 4.06116e+02 3.93502e+02
1.98656e+06 3.97300e+03 4.23333e+02 4.96406e+02 3.50261e+02 3.96504e+02 3.97927e+02 3.95081e+02
1.98784e+06 3.97500e+03 3.67667e+02 3.78447e+02 3.56886e+02 3.95599e+02 4.03736e+02 3.87462e+02
1.98912e+06 3.97800e+03 4.12333e+02 4.43663e+02 3.81004e+02 3.96062e+02 4.11319e+02 3.80805e+02
1.99040e+06 3.98000e+03 3.43667e+02 4.14360e+02 2.72973e+02 3.96911e+02 4.16881e+02 3.76941e+02
1.99168e+06 3.98300e+03 3.90667e+02 4.50412e+02 3.30921e+02 3.97876e+02 4.19040e+02 3.76712e+02
1.99296e+06 3.98500e+03 4.45000e+02 4.48742e+02 4.41258e+02 3.98547e+02 4.17077e+02 3.80017e+02
1.99424e+06 3.98800e+03 3.76333e+02 4.04194e+02 3.48473e+02 3.98223e+02 4.11706e+02 3.84740e+02
1.99552e+06 3.99100e+03 4.32333e+02 4.58946e+02 4.05721e+02 3.96747e+02 4.05312e+02 3.88181e+02
1.99680e+06 3.99300e+03 3.86667e+02 4.56094e+02 3.17239e+02 3.95098e+02 4.01214e+02 3.88981e+02
1.99808e+06 3.99600e+03 4.07667e+02 4.27706e+02 3.87628e+02 3.94635e+02 4.01585e+02 3.87685e+02
1.99936e+06 3.99800e+03 4.48333e+02 4.68289e+02 4.28378e+02 3.95827e+02 4.03795e+02 3.87859e+02


==> mixing_dqn.dat <==
0.00000e+00 0.00000e+00 -1.40287e+01 -1.27260e+01 -1.53313e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
8.00000e+01 0.00000e+00 -1.40287e+01 -1.27260e+01 -1.53313e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.60000e+02 1.00000e+00 -1.48609e+01 -1.42367e+01 -1.54851e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
2.40000e+02 2.00000e+00 -1.47510e+01 -1.40138e+01 -1.54882e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
3.20000e+02 3.00000e+00 -1.21858e+01 -1.06482e+01 -1.37234e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
4.00000e+02 4.00000e+00 -1.48200e+01 -1.40090e+01 -1.56309e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
4.80000e+02 4.00000e+00 -1.48200e+01 -1.40090e+01 -1.56309e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
5.60000e+02 5.00000e+00 -1.28855e+01 -1.09749e+01 -1.47961e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
6.40000e+02 6.00000e+00 -1.47527e+01 -1.34064e+01 -1.60991e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
7.20000e+02 7.00000e+00 -1.34197e+01 -1.19464e+01 -1.48930e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
8.00000e+02 8.00000e+00 -1.42123e+01 -1.24588e+01 -1.59658e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
8.80000e+02 8.00000e+00 -1.42123e+01 -1.24588e+01 -1.59658e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
9.60000e+02 9.00000e+00 -1.46446e+01 -1.35773e+01 -1.57118e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.04000e+03 1.00000e+01 -1.35514e+01 -1.17675e+01 -1.53353e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.12000e+03 1.10000e+01 -1.38588e+01 -1.26907e+01 -1.50268e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.20000e+03 1.20000e+01 -1.35958e+01 -1.26755e+01 -1.45162e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.28000e+03 1.20000e+01 -1.35958e+01 -1.26755e+01 -1.45162e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.36000e+03 1.30000e+01 -1.29726e+01 -1.16927e+01 -1.42525e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.44000e+03 1.40000e+01 -1.42033e+01 -1.36367e+01 -1.47698e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.52000e+03 1.50000e+01 -1.36072e+01 -1.19819e+01 -1.52324e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.60000e+03 1.60000e+01 -1.48613e+01 -1.45821e+01 -1.51406e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.68000e+03 1.60000e+01 -1.48613e+01 -1.45821e+01 -1.51406e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.76000e+03 1.70000e+01 -1.50742e+01 -1.35722e+01 -1.65762e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.84000e+03 1.80000e+01 -1.37512e+01 -1.30359e+01 -1.44666e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
1.92000e+03 1.90000e+01 -1.59773e+01 -1.37425e+01 -1.82121e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
2.00000e+03 2.00000e+01 -1.42867e+01 -1.35528e+01 -1.50205e+01 -1.40287e+01 -1.27260e+01 -1.53313e+01
2.08000e+03 2.00000e+01 -1.42867e+01 -1.35528e+01 -1.50205e+01 -1.40287e+01 -1.27261e+01 -1.53313e+01
2.16000e+03 2.10000e+01 -1.43054e+01 -1.26884e+01 -1.59224e+01 -1.40287e+01 -1.27261e+01 -1.53313e+01
2.24000e+03 2.20000e+01 -1.38311e+01 -1.17423e+01 -1.59200e+01 -1.40287e+01 -1.27262e+01 -1.53312e+01
2.32000e+03 2.30000e+01 -1.39078e+01 -1.33337e+01 -1.44819e+01 -1.40287e+01 -1.27262e+01 -1.53312e+01
2.40000e+03 2.40000e+01 -1.36981e+01 -1.27672e+01 -1.46290e+01 -1.40287e+01 -1.27262e+01 -1.53312e+01
2.48000e+03 2.40000e+01 -1.36981e+01 -1.27672e+01 -1.46290e+01 -1.40287e+01 -1.27263e+01 -1.53311e+01
2.56000e+03 2.50000e+01 -1.48614e+01 -1.32596e+01 -1.64632e+01 -1.40287e+01 -1.27264e+01 -1.53310e+01
2.64000e+03 2.60000e+01 -1.20941e+01 -1.19086e+01 -1.22796e+01 -1.40287e+01 -1.27265e+01 -1.53309e+01
2.72000e+03 2.70000e+01 -1.34896e+01 -1.22507e+01 -1.47284e+01 -1.40287e+01 -1.27266e+01 -1.53308e+01
2.80000e+03 2.80000e+01 -1.40552e+01 -1.33269e+01 -1.47835e+01 -1.40287e+01 -1.27267e+01 -1.53307e+01
2.88000e+03 2.80000e+01 -1.40552e+01 -1.33269e+01 -1.47835e+01 -1.40287e+01 -1.27269e+01 -1.53306e+01
2.96000e+03 2.90000e+01 -1.26215e+01 -1.04901e+01 -1.47529e+01 -1.40287e+01 -1.27271e+01 -1.53304e+01
3.04000e+03 3.00000e+01 -1.42170e+01 -1.37163e+01 -1.47176e+01 -1.40287e+01 -1.27273e+01 -1.53302e+01
3.12000e+03 3.10000e+01 -1.46856e+01 -1.32900e+01 -1.60812e+01 -1.40287e+01 -1.27276e+01 -1.53299e+01
3.20000e+03 3.20000e+01 -1.42172e+01 -1.26565e+01 -1.57779e+01 -1.40287e+01 -1.27279e+01 -1.53295e+01
3.28000e+03 3.20000e+01 -1.42172e+01 -1.26565e+01 -1.57779e+01 -1.40287e+01 -1.27283e+01 -1.53292e+01
3.36000e+03 3.30000e+01 -1.51269e+01 -1.16561e+01 -1.85977e+01 -1.40287e+01 -1.27287e+01 -1.53287e+01
3.44000e+03 3.40000e+01 -1.40690e+01 -1.19277e+01 -1.62103e+01 -1.40287e+01 -1.27292e+01 -1.53283e+01
3.52000e+03 3.50000e+01 -1.47913e+01 -1.36491e+01 -1.59335e+01 -1.40287e+01 -1.27298e+01 -1.53277e+01
3.60000e+03 3.60000e+01 -1.67212e+01 -1.59626e+01 -1.74798e+01 -1.40287e+01 -1.27304e+01 -1.53270e+01
3.68000e+03 3.60000e+01 -1.67212e+01 -1.59626e+01 -1.74798e+01 -1.40287e+01 -1.27312e+01 -1.53262e+01
3.76000e+03 3.70000e+01 -1.36989e+01 -1.25800e+01 -1.48178e+01 -1.40287e+01 -1.27321e+01 -1.53254e+01
3.84000e+03 3.80000e+01 -1.25644e+01 -1.18777e+01 -1.32511e+01 -1.40287e+01 -1.27330e+01 -1.53245e+01
3.92000e+03 3.90000e+01 -1.36976e+01 -1.16427e+01 -1.57525e+01 -1.40287e+01 -1.27341e+01 -1.53233e+01
4.00000e+03 4.00000e+01 -1.42238e+01 -1.30620e+01 -1.53855e+01 -1.40287e+01 -1.27353e+01 -1.53221e+01
4.08000e+03 4.00000e+01 -1.42238e+01 -1.30620e+01 -1.53855e+01 -1.40287e+01 -1.27367e+01 -1.53208e+01
4.16000e+03 4.10000e+01 -1.47265e+01 -1.40167e+01 -1.54364e+01 -1.40287e+01 -1.27381e+01 -1.53193e+01
4.24000e+03 4.20000e+01 -1.41706e+01 -1.29587e+01 -1.53826e+01 -1.40287e+01 -1.27397e+01 -1.53177e+01
4.32000e+03 4.30000e+01 -1.62602e+01 -1.31195e+01 -1.94008e+01 -1.40287e+01 -1.27415e+01 -1.53158e+01
4.40000e+03 4.40000e+01 -1.47490e+01 -1.28311e+01 -1.66670e+01 -1.40287e+01 -1.27435e+01 -1.53139e+01
4.48000e+03 4.40000e+01 -1.47490e+01 -1.28311e+01 -1.66670e+01 -1.40287e+01 -1.27457e+01 -1.53117e+01
4.56000e+03 4.50000e+01 -1.46629e+01 -1.37817e+01 -1.55441e+01 -1.40286e+01 -1.27480e+01 -1.53093e+01
4.64000e+03 4.60000e+01 -1.41970e+01 -1.31145e+01 -1.52796e+01 -1.40286e+01 -1.27505e+01 -1.53067e+01
4.72000e+03 4.70000e+01 -1.32177e+01 -1.17223e+01 -1.47131e+01 -1.40286e+01 -1.27533e+01 -1.53039e+01
4.80000e+03 4.80000e+01 -1.27025e+01 -1.21461e+01 -1.32589e+01 -1.40286e+01 -1.27562e+01 -1.53010e+01
4.88000e+03 4.80000e+01 -1.27025e+01 -1.21461e+01 -1.32589e+01 -1.40286e+01 -1.27594e+01 -1.52977e+01
4.96000e+03 4.90000e+01 -1.23870e+01 -1.16270e+01 -1.31470e+01 -1.40285e+01 -1.27628e+01 -1.52942e+01
5.04000e+03 5.00000e+01 -1.43248e+01 -1.18288e+01 -1.68209e+01 -1.40285e+01 -1.27666e+01 -1.52905e+01
5.12000e+03 5.10000e+01 -1.58375e+01 -1.45801e+01 -1.70948e+01 -1.40285e+01 -1.27704e+01 -1.52866e+01
5.20000e+03 5.20000e+01 -1.53017e+01 -1.42094e+01 -1.63939e+01 -1.40285e+01 -1.27747e+01 -1.52823e+01
5.28000e+03 5.20000e+01 -1.53017e+01 -1.42094e+01 -1.63939e+01 -1.40285e+01 -1.27791e+01 -1.52778e+01
5.36000e+03 5.30000e+01 -1.46891e+01 -1.38659e+01 -1.55122e+01 -1.40285e+01 -1.27839e+01 -1.52731e+01
5.44000e+03 5.40000e+01 -1.41384e+01 -1.34086e+01 -1.48681e+01 -1.40285e+01 -1.27889e+01 -1.52681e+01
5.52000e+03 5.50000e+01 -1.47594e+01 -1.45982e+01 -1.49207e+01 -1.40285e+01 -1.27942e+01 -1.52628e+01
5.60000e+03 5.60000e+01 -1.15535e+01 -1.05941e+01 -1.25129e+01 -1.40285e+01 -1.27999e+01 -1.52572e+01
5.68000e+03 5.60000e+01 -1.15535e+01 -1.05941e+01 -1.25129e+01 -1.40285e+01 -1.28057e+01 -1.52513e+01
5.76000e+03 5.70000e+01 -1.33999e+01 -1.27634e+01 -1.40363e+01 -1.40285e+01 -1.28119e+01 -1.52451e+01
5.84000e+03 5.80000e+01 -1.45329e+01 -1.35848e+01 -1.54810e+01 -1.40285e+01 -1.28184e+01 -1.52387e+01
5.92000e+03 5.90000e+01 -1.48264e+01 -1.28774e+01 -1.67755e+01 -1.40286e+01 -1.28253e+01 -1.52320e+01
6.00000e+03 6.00000e+01 -1.63534e+01 -1.48885e+01 -1.78184e+01 -1.40286e+01 -1.28323e+01 -1.52250e+01
6.08000e+03 6.00000e+01 -1.63534e+01 -1.48885e+01 -1.78184e+01 -1.40287e+01 -1.28397e+01 -1.52177e+01
6.16000e+03 6.10000e+01 -1.26527e+01 -1.19534e+01 -1.33520e+01 -1.40288e+01 -1.28474e+01 -1.52101e+01
6.24000e+03 6.20000e+01 -1.40863e+01 -1.26396e+01 -1.55329e+01 -1.40289e+01 -1.28555e+01 -1.52023e+01
6.32000e+03 6.30000e+01 -1.44368e+01 -1.10132e+01 -1.78605e+01 -1.40290e+01 -1.28639e+01 -1.51941e+01
6.40000e+03 6.40000e+01 -1.35077e+01 -1.25848e+01 -1.44306e+01 -1.40291e+01 -1.28725e+01 -1.51857e+01
6.48000e+03 6.40000e+01 -1.35077e+01 -1.25848e+01 -1.44306e+01 -1.40292e+01 -1.28815e+01 -1.51770e+01
6.56000e+03 6.50000e+01 -1.49773e+01 -1.41974e+01 -1.57573e+01 -1.40294e+01 -1.28907e+01 -1.51681e+01
6.64000e+03 6.60000e+01 -1.50063e+01 -1.39551e+01 -1.60574e+01 -1.40296e+01 -1.29003e+01 -1.51589e+01
6.72000e+03 6.70000e+01 -1.55938e+01 -1.38854e+01 -1.73022e+01 -1.40298e+01 -1.29101e+01 -1.51494e+01
6.80000e+03 6.80000e+01 -1.61221e+01 -1.28688e+01 -1.93753e+01 -1.40300e+01 -1.29203e+01 -1.51397e+01
6.88000e+03 6.80000e+01 -1.61221e+01 -1.28688e+01 -1.93753e+01 -1.40303e+01 -1.29308e+01 -1.51298e+01
6.96000e+03 6.90000e+01 -1.53308e+01 -1.30643e+01 -1.75974e+01 -1.40305e+01 -1.29415e+01 -1.51195e+01
7.04000e+03 7.00000e+01 -1.29377e+01 -1.22236e+01 -1.36519e+01 -1.40309e+01 -1.29526e+01 -1.51091e+01
7.12000e+03 7.10000e+01 -1.53834e+01 -1.48291e+01 -1.59377e+01 -1.40312e+01 -1.29639e+01 -1.50985e+01
7.20000e+03 7.20000e+01 -1.41651e+01 -1.27139e+01 -1.56163e+01 -1.40316e+01 -1.29755e+01 -1.50877e+01
7.28000e+03 7.20000e+01 -1.41651e+01 -1.27139e+01 -1.56163e+01 -1.40320e+01 -1.29874e+01 -1.50766e+01
7.36000e+03 7.30000e+01 -1.42218e+01 -1.27616e+01 -1.56819e+01 -1.40325e+01 -1.29994e+01 -1.50655e+01
7.44000e+03 7.40000e+01 -1.35150e+01 -1.26580e+01 -1.43721e+01 -1.40329e+01 -1.30118e+01 -1.50541e+01
7.52000e+03 7.50000e+01 -1.55945e+01 -1.45534e+01 -1.66356e+01 -1.40335e+01 -1.30245e+01 -1.50425e+01
7.60000e+03 7.60000e+01 -1.32363e+01 -1.15214e+01 -1.49512e+01 -1.40340e+01 -1.30373e+01 -1.50307e+01
7.68000e+03 7.60000e+01 -1.32363e+01 -1.15214e+01 -1.49512e+01 -1.40346e+01 -1.30505e+01 -1.50188e+01
7.76000e+03 7.70000e+01 -1.34314e+01 -1.25822e+01 -1.42806e+01 -1.40353e+01 -1.30638e+01 -1.50068e+01
7.84000e+03 7.80000e+01 -1.33032e+01 -1.28856e+01 -1.37209e+01 -1.40360e+01 -1.30774e+01 -1.49946e+01
7.92000e+03 7.90000e+01 -1.38003e+01 -1.20314e+01 -1.55692e+01 -1.40368e+01 -1.30912e+01 -1.49823e+01
8.00000e+03 8.00000e+01 -1.50330e+01 -1.33955e+01 -1.66705e+01 -1.40376e+01 -1.31052e+01 -1.49700e+01
8.08000e+03 8.00000e+01 -1.50330e+01 -1.33955e+01 -1.66705e+01 -1.40384e+01 -1.31194e+01 -1.49574e+01
8.16000e+03 8.10000e+01 -1.48030e+01 -1.35490e+01 -1.60570e+01 -1.40393e+01 -1.31338e+01 -1.49448e+01
8.24000e+03 8.20000e+01 -1.52160e+01 -1.38931e+01 -1.65389e+01 -1.40402e+01 -1.31483e+01 -1.49321e+01
8.32000e+03 8.30000e+01 -1.25248e+01 -1.14502e+01 -1.35994e+01 -1.40412e+01 -1.31631e+01 -1.49194e+01
8.40000e+03 8.40000e+01 -1.24781e+01 -1.17163e+01 -1.32398e+01 -1.40422e+01 -1.31779e+01 -1.49065e+01
8.48000e+03 8.40000e+01 -1.24781e+01 -1.17163e+01 -1.32398e+01 -1.40434e+01 -1.31931e+01 -1.48937e+01
8.56000e+03 8.50000e+01 -1.42900e+01 -1.34525e+01 -1.51275e+01 -1.40445e+01 -1.32082e+01 -1.48807e+01
8.64000e+03 8.60000e+01 -1.37237e+01 -1.25247e+01 -1.49227e+01 -1.40457e+01 -1.32237e+01 -1.48677e+01
8.72000e+03 8.70000e+01 -1.33409e+01 -1.19527e+01 -1.47290e+01 -1.40469e+01 -1.32392e+01 -1.48547e+01
8.80000e+03 8.80000e+01 -1.46742e+01 -1.29859e+01 -1.63625e+01 -1.40482e+01 -1.32547e+01 -1.48417e+01
8.88000e+03 8.80000e+01 -1.46742e+01 -1.29859e+01 -1.63625e+01 -1.40496e+01 -1.32706e+01 -1.48286e+01
8.96000e+03 8.90000e+01 -1.37762e+01 -1.29559e+01 -1.45965e+01 -1.40509e+01 -1.32864e+01 -1.48155e+01
9.04000e+03 9.00000e+01 -1.31895e+01 -1.08422e+01 -1.55367e+01 -1.40524e+01 -1.33024e+01 -1.48024e+01
9.12000e+03 9.10000e+01 -1.37005e+01 -1.05574e+01 -1.68436e+01 -1.40540e+01 -1.33185e+01 -1.47894e+01
9.20000e+03 9.20000e+01 -1.34477e+01 -1.31288e+01 -1.37666e+01 -1.40555e+01 -1.33347e+01 -1.47763e+01
9.28000e+03 9.20000e+01 -1.34477e+01 -1.31288e+01 -1.37666e+01 -1.40571e+01 -1.33510e+01 -1.47633e+01
9.36000e+03 9.30000e+01 -1.30929e+01 -1.26470e+01 -1.35389e+01 -1.40588e+01 -1.33674e+01 -1.47502e+01
9.44000e+03 9.40000e+01 -1.51615e+01 -1.35406e+01 -1.67825e+01 -1.40606e+01 -1.33839e+01 -1.47372e+01
9.52000e+03 9.50000e+01 -1.32977e+01 -1.26724e+01 -1.39229e+01 -1.40623e+01 -1.34005e+01 -1.47242e+01
9.60000e+03 9.60000e+01 -1.52921e+01 -1.42048e+01 -1.63793e+01 -1.40642e+01 -1.34171e+01 -1.47113e+01
9.68000e+03 9.60000e+01 -1.52921e+01 -1.42048e+01 -1.63793e+01 -1.40661e+01 -1.34338e+01 -1.46984e+01
9.76000e+03 9.70000e+01 -1.38114e+01 -1.22712e+01 -1.53516e+01 -1.40680e+01 -1.34505e+01 -1.46855e+01
9.84000e+03 9.80000e+01 -1.32181e+01 -1.27521e+01 -1.36842e+01 -1.40700e+01 -1.34674e+01 -1.46727e+01
9.92000e+03 9.90000e+01 -1.33314e+01 -1.12396e+01 -1.54233e+01 -1.40721e+01 -1.34842e+01 -1.46600e+01
1.00000e+04 1.00000e+02 -1.60881e+01 -1.43594e+01 -1.78168e+01 -1.40742e+01 -1.35012e+01 -1.46472e+01
1.00800e+04 1.00000e+02 -1.60881e+01 -1.43594e+01 -1.78168e+01 -1.40764e+01 -1.35182e+01 -1.46346e+01
1.01600e+04 1.01000e+02 -1.44071e+01 -1.36426e+01 -1.51716e+01 -1.40786e+01 -1.35352e+01 -1.46220e+01
1.02400e+04 1.02000e+02 -1.61824e+01 -1.44314e+01 -1.79334e+01 -1.40809e+01 -1.35523e+01 -1.46096e+01
1.03200e+04 1.03000e+02 -1.39051e+01 -1.35863e+01 -1.42239e+01 -1.40833e+01 -1.35694e+01 -1.45972e+01
1.04000e+04 1.04000e+02 -1.35149e+01 -1.14120e+01 -1.56177e+01 -1.40856e+01 -1.35865e+01 -1.45848e+01
1.04800e+04 1.04000e+02 -1.35149e+01 -1.14120e+01 -1.56177e+01 -1.40881e+01 -1.36036e+01 -1.45725e+01
1.05600e+04 1.05000e+02 -1.57365e+01 -1.50173e+01 -1.64557e+01 -1.40905e+01 -1.36207e+01 -1.45603e+01
1.06400e+04 1.06000e+02 -1.47776e+01 -1.42720e+01 -1.52831e+01 -1.40930e+01 -1.36379e+01 -1.45482e+01
1.07200e+04 1.07000e+02 -1.46231e+01 -1.32373e+01 -1.60089e+01 -1.40956e+01 -1.36550e+01 -1.45362e+01
1.08000e+04 1.08000e+02 -1.50630e+01 -1.39813e+01 -1.61448e+01 -1.40982e+01 -1.36720e+01 -1.45243e+01
1.08800e+04 1.08000e+02 -1.50630e+01 -1.39813e+01 -1.61448e+01 -1.41008e+01 -1.36892e+01 -1.45124e+01
1.09600e+04 1.09000e+02 -1.56746e+01 -1.49191e+01 -1.64300e+01 -1.41035e+01 -1.37062e+01 -1.45007e+01
1.10400e+04 1.10000e+02 -1.39618e+01 -1.23088e+01 -1.56147e+01 -1.41062e+01 -1.37233e+01 -1.44891e+01
1.11200e+04 1.11000e+02 -1.44766e+01 -1.27638e+01 -1.61894e+01 -1.41089e+01 -1.37402e+01 -1.44775e+01
1.12000e+04 1.12000e+02 -1.37530e+01 -1.29148e+01 -1.45912e+01 -1.41116e+01 -1.37570e+01 -1.44661e+01
1.12800e+04 1.12000e+02 -1.37530e+01 -1.29148e+01 -1.45912e+01 -1.41143e+01 -1.37739e+01 -1.44547e+01
1.13600e+04 1.13000e+02 -1.24662e+01 -1.12963e+01 -1.36361e+01 -1.41171e+01 -1.37907e+01 -1.44435e+01
1.14400e+04 1.14000e+02 -1.36530e+01 -1.29258e+01 -1.43801e+01 -1.41198e+01 -1.38073e+01 -1.44324e+01
1.15200e+04 1.15000e+02 -1.47406e+01 -1.39956e+01 -1.54855e+01 -1.41226e+01 -1.38238e+01 -1.44214e+01
1.16000e+04 1.16000e+02 -1.56260e+01 -1.47192e+01 -1.65327e+01 -1.41254e+01 -1.38402e+01 -1.44105e+01
1.16800e+04 1.16000e+02 -1.56260e+01 -1.47192e+01 -1.65327e+01 -1.41281e+01 -1.38564e+01 -1.43998e+01
1.17600e+04 1.17000e+02 -1.18791e+01 -1.03301e+01 -1.34280e+01 -1.41308e+01 -1.38726e+01 -1.43891e+01
1.18400e+04 1.18000e+02 -1.30407e+01 -1.26984e+01 -1.33830e+01 -1.41335e+01 -1.38885e+01 -1.43785e+01
1.19200e+04 1.19000e+02 -1.57438e+01 -1.30660e+01 -1.84217e+01 -1.41362e+01 -1.39043e+01 -1.43681e+01
1.20000e+04 1.20000e+02 -1.41357e+01 -1.33642e+01 -1.49072e+01 -1.41389e+01 -1.39200e+01 -1.43578e+01
1.20800e+04 1.20000e+02 -1.41357e+01 -1.33642e+01 -1.49072e+01 -1.41415e+01 -1.39354e+01 -1.43476e+01
1.21600e+04 1.21000e+02 -1.57269e+01 -1.27799e+01 -1.86738e+01 -1.41441e+01 -1.39507e+01 -1.43375e+01
1.22400e+04 1.22000e+02 -1.41065e+01 -1.38461e+01 -1.43670e+01 -1.41466e+01 -1.39656e+01 -1.43276e+01
1.23200e+04 1.23000e+02 -1.27411e+01 -1.10804e+01 -1.44017e+01 -1.41491e+01 -1.39804e+01 -1.43178e+01
1.24000e+04 1.24000e+02 -1.39671e+01 -1.20971e+01 -1.58371e+01 -1.41515e+01 -1.39950e+01 -1.43081e+01
1.24800e+04 1.24000e+02 -1.39671e+01 -1.20971e+01 -1.58371e+01 -1.41539e+01 -1.40092e+01 -1.42986e+01
1.25600e+04 1.25000e+02 -1.34288e+01 -1.08605e+01 -1.59971e+01 -1.41562e+01 -1.40232e+01 -1.42892e+01
1.26400e+04 1.26000e+02 -1.43386e+01 -1.36180e+01 -1.50592e+01 -1.41584e+01 -1.40369e+01 -1.42799e+01
1.27200e+04 1.27000e+02 -1.24554e+01 -1.09284e+01 -1.39825e+01 -1.41607e+01 -1.40504e+01 -1.42710e+01
1.28000e+04 1.28000e+02 -1.46794e+01 -1.41683e+01 -1.51905e+01 -1.41627e+01 -1.40635e+01 -1.42620e+01
1.28800e+04 1.28000e+02 -1.46794e+01 -1.41683e+01 -1.51905e+01 -1.41648e+01 -1.40762e+01 -1.42533e+01
1.29600e+04 1.29000e+02 -1.42837e+01 -1.35668e+01 -1.50006e+01 -1.41667e+01 -1.40886e+01 -1.42448e+01
1.30400e+04 1.30000e+02 -1.45171e+01 -1.26662e+01 -1.63680e+01 -1.41686e+01 -1.41006e+01 -1.42366e+01
1.31200e+04 1.31000e+02 -1.48298e+01 -1.28382e+01 -1.68213e+01 -1.41704e+01 -1.41122e+01 -1.42287e+01
1.32000e+04 1.32000e+02 -1.35638e+01 -1.24195e+01 -1.47081e+01 -1.41722e+01 -1.41232e+01 -1.42211e+01
1.32800e+04 1.32000e+02 -1.35638e+01 -1.24195e+01 -1.47081e+01 -1.41738e+01 -1.41334e+01 -1.42142e+01
1.33600e+04 1.33000e+02 -1.51837e+01 -1.40705e+01 -1.62970e+01 -1.41754e+01 -1.41428e+01 -1.42080e+01
1.34400e+04 1.34000e+02 -1.48746e+01 -1.19529e+01 -1.77962e+01 -1.41769e+01 -1.41506e+01 -1.42032e+01
1.35200e+04 1.35000e+02 -1.51492e+01 -1.47395e+01 -1.55588e+01 -1.41783e+01 -1.41558e+01 -1.42009e+01
1.36000e+04 1.36000e+02 -1.29477e+01 -1.04941e+01 -1.54012e+01 -1.41797e+01 -1.41575e+01 -1.42019e+01
1.36800e+04 1.36000e+02 -1.29477e+01 -1.04941e+01 -1.54012e+01 -1.41809e+01 -1.41558e+01 -1.42061e+01
1.37600e+04 1.37000e+02 -1.35242e+01 -1.15014e+01 -1.55470e+01 -1.41821e+01 -1.41519e+01 -1.42123e+01
1.38400e+04 1.38000e+02 -1.47411e+01 -1.28485e+01 -1.66338e+01 -1.41833e+01 -1.41469e+01 -1.42197e+01
1.39200e+04 1.39000e+02 -1.62951e+01 -1.42885e+01 -1.83017e+01 -1.41843e+01 -1.41412e+01 -1.42274e+01
1.40000e+04 1.40000e+02 -1.39731e+01 -1.23184e+01 -1.56279e+01 -1.41853e+01 -1.41354e+01 -1.42353e+01
1.40800e+04 1.40000e+02 -1.39731e+01 -1.23184e+01 -1.56279e+01 -1.41863e+01 -1.41295e+01 -1.42431e+01
1.41600e+04 1.41000e+02 -1.33280e+01 -1.22797e+01 -1.43764e+01 -1.41872e+01 -1.41236e+01 -1.42507e+01
1.42400e+04 1.42000e+02 -1.51810e+01 -1.24897e+01 -1.78724e+01 -1.41879e+01 -1.41178e+01 -1.42581e+01
1.43200e+04 1.43000e+02 -1.30449e+01 -1.02479e+01 -1.58419e+01 -1.41887e+01 -1.41121e+01 -1.42653e+01
1.44000e+04 1.44000e+02 -1.48843e+01 -1.37263e+01 -1.60423e+01 -1.41894e+01 -1.41065e+01 -1.42723e+01
1.44800e+04 1.44000e+02 -1.48843e+01 -1.37263e+01 -1.60423e+01 -1.41901e+01 -1.41011e+01 -1.42790e+01
1.45600e+04 1.45000e+02 -1.38404e+01 -1.22836e+01 -1.53972e+01 -1.41907e+01 -1.40959e+01 -1.42854e+01
1.46400e+04 1.46000e+02 -1.48412e+01 -1.30485e+01 -1.66339e+01 -1.41912e+01 -1.40909e+01 -1.42916e+01
1.47200e+04 1.47000e+02 -1.45985e+01 -1.38093e+01 -1.53877e+01 -1.41917e+01 -1.40860e+01 -1.42974e+01
1.48000e+04 1.48000e+02 -1.36089e+01 -1.24019e+01 -1.48159e+01 -1.41922e+01 -1.40815e+01 -1.43030e+01
1.48800e+04 1.48000e+02 -1.36089e+01 -1.24019e+01 -1.48159e+01 -1.41927e+01 -1.40771e+01 -1.43083e+01
1.49600e+04 1.49000e+02 -1.44519e+01 -1.33485e+01 -1.55552e+01 -1.41931e+01 -1.40729e+01 -1.43133e+01
1.50400e+04 1.50000e+02 -1.43062e+01 -1.27736e+01 -1.58388e+01 -1.41935e+01 -1.40690e+01 -1.43180e+01
1.51200e+04 1.51000e+02 -1.33619e+01 -1.09458e+01 -1.57780e+01 -1.41938e+01 -1.40652e+01 -1.43225e+01
1.52000e+04 1.52000e+02 -1.27757e+01 -1.17698e+01 -1.37816e+01 -1.41941e+01 -1.40617e+01 -1.43266e+01
1.52800e+04 1.52000e+02 -1.27757e+01 -1.17698e+01 -1.37816e+01 -1.41944e+01 -1.40584e+01 -1.43305e+01
1.53600e+04 1.53000e+02 -1.47801e+01 -1.34395e+01 -1.61207e+01 -1.41947e+01 -1.40553e+01 -1.43341e+01
1.54400e+04 1.54000e+02 -1.33893e+01 -1.29842e+01 -1.37944e+01 -1.41950e+01 -1.40525e+01 -1.43374e+01
1.55200e+04 1.55000e+02 -1.30216e+01 -1.06192e+01 -1.54239e+01 -1.41952e+01 -1.40500e+01 -1.43404e+01
1.56000e+04 1.56000e+02 -1.26539e+01 -1.20317e+01 -1.32761e+01 -1.41954e+01 -1.40477e+01 -1.43431e+01
1.56800e+04 1.56000e+02 -1.26539e+01 -1.20317e+01 -1.32761e+01 -1.41956e+01 -1.40456e+01 -1.43456e+01
1.57600e+04 1.57000e+02 -1.55858e+01 -1.40768e+01 -1.70948e+01 -1.41958e+01 -1.40438e+01 -1.43478e+01
1.58400e+04 1.58000e+02 -1.44221e+01 -1.36832e+01 -1.51610e+01 -1.41960e+01 -1.40422e+01 -1.43497e+01
1.59200e+04 1.59000e+02 -1.23458e+01 -1.13308e+01 -1.33608e+01 -1.41961e+01 -1.40409e+01 -1.43513e+01
1.60000e+04 1.60000e+02 -1.32224e+01 -1.15127e+01 -1.49320e+01 -1.41963e+01 -1.40398e+01 -1.43527e+01
1.60800e+04 1.60000e+02 -1.32224e+01 -1.15127e+01 -1.49320e+01 -1.41964e+01 -1.40390e+01 -1.43538e+01
1.61600e+04 1.61000e+02 -1.34952e+01 -1.27588e+01 -1.42317e+01 -1.41965e+01 -1.40384e+01 -1.43546e+01
1.62400e+04 1.62000e+02 -1.59816e+01 -1.35541e+01 -1.84091e+01 -1.41967e+01 -1.40381e+01 -1.43552e+01
1.63200e+04 1.63000e+02 -1.57426e+01 -1.29372e+01 -1.85481e+01 -1.41968e+01 -1.40380e+01 -1.43555e+01
1.64000e+04 1.64000e+02 -1.43686e+01 -1.41868e+01 -1.45504e+01 -1.41969e+01 -1.40383e+01 -1.43555e+01
1.64800e+04 1.64000e+02 -1.43686e+01 -1.41868e+01 -1.45504e+01 -1.41970e+01 -1.40387e+01 -1.43553e+01
1.65600e+04 1.65000e+02 -1.34405e+01 -1.12398e+01 -1.56413e+01 -1.41971e+01 -1.40393e+01 -1.43549e+01
1.66400e+04 1.66000e+02 -1.34291e+01 -1.32430e+01 -1.36153e+01 -1.41972e+01 -1.40402e+01 -1.43542e+01
1.67200e+04 1.67000e+02 -1.44528e+01 -1.24005e+01 -1.65052e+01 -1.41973e+01 -1.40413e+01 -1.43533e+01
1.68000e+04 1.68000e+02 -1.42008e+01 -1.29356e+01 -1.54659e+01 -1.41974e+01 -1.40427e+01 -1.43521e+01
1.68800e+04 1.68000e+02 -1.42008e+01 -1.29356e+01 -1.54659e+01 -1.41975e+01 -1.40443e+01 -1.43507e+01
1.69600e+04 1.69000e+02 -1.34988e+01 -1.22825e+01 -1.47151e+01 -1.41976e+01 -1.40460e+01 -1.43492e+01
1.70400e+04 1.70000e+02 -1.30553e+01 -1.09720e+01 -1.51387e+01 -1.41977e+01 -1.40481e+01 -1.43474e+01
1.71200e+04 1.71000e+02 -1.26895e+01 -1.04918e+01 -1.48873e+01 -1.41978e+01 -1.40503e+01 -1.43454e+01
1.72000e+04 1.72000e+02 -1.44836e+01 -1.37513e+01 -1.52158e+01 -1.41979e+01 -1.40527e+01 -1.43431e+01
1.72800e+04 1.72000e+02 -1.44836e+01 -1.37513e+01 -1.52158e+01 -1.41980e+01 -1.40554e+01 -1.43407e+01
1.73600e+04 1.73000e+02 -1.42232e+01 -1.24354e+01 -1.60110e+01 -1.41982e+01 -1.40582e+01 -1.43382e+01
1.74400e+04 1.74000e+02 -1.50495e+01 -1.43623e+01 -1.57368e+01 -1.41983e+01 -1.40611e+01 -1.43354e+01
1.75200e+04 1.75000e+02 -1.53585e+01 -1.37787e+01 -1.69383e+01 -1.41984e+01 -1.40643e+01 -1.43325e+01
1.76000e+04 1.76000e+02 -1.72408e+01 -1.52148e+01 -1.92668e+01 -1.41985e+01 -1.40676e+01 -1.43294e+01
1.76800e+04 1.76000e+02 -1.72408e+01 -1.52148e+01 -1.92668e+01 -1.41986e+01 -1.40710e+01 -1.43262e+01
1.77600e+04 1.77000e+02 -1.63834e+01 -1.42809e+01 -1.84859e+01 -1.41988e+01 -1.40746e+01 -1.43229e+01
1.78400e+04 1.78000e+02 -1.38687e+01 -1.22749e+01 -1.54626e+01 -1.41989e+01 -1.40784e+01 -1.43194e+01
1.79200e+04 1.79000e+02 -1.20036e+01 -1.08217e+01 -1.31855e+01 -1.41990e+01 -1.40822e+01 -1.43158e+01
1.80000e+04 1.80000e+02 -1.45638e+01 -1.34948e+01 -1.56329e+01 -1.41991e+01 -1.40861e+01 -1.43121e+01
1.80800e+04 1.80000e+02 -1.45638e+01 -1.34948e+01 -1.56329e+01 -1.41993e+01 -1.40901e+01 -1.43084e+01
1.81600e+04 1.81000e+02 -1.33128e+01 -1.25874e+01 -1.40382e+01 -1.41994e+01 -1.40942e+01 -1.43045e+01
1.82400e+04 1.82000e+02 -1.33021e+01 -1.23106e+01 -1.42936e+01 -1.41995e+01 -1.40984e+01 -1.43006e+01
1.83200e+04 1.83000e+02 -1.26871e+01 -1.09777e+01 -1.43966e+01 -1.41995e+01 -1.41024e+01 -1.42967e+01
1.84000e+04 1.84000e+02 -1.51224e+01 -1.32208e+01 -1.70240e+01 -1.41996e+01 -1.41066e+01 -1.42927e+01
1.84800e+04 1.84000e+02 -1.51224e+01 -1.32208e+01 -1.70240e+01 -1.41997e+01 -1.41107e+01 -1.42886e+01
1.85600e+04 1.85000e+02 -1.49156e+01 -1.45482e+01 -1.52829e+01 -1.41998e+01 -1.41149e+01 -1.42846e+01
1.86400e+04 1.86000e+02 -1.32973e+01 -1.29324e+01 -1.36622e+01 -1.41998e+01 -1.41190e+01 -1.42806e+01
1.87200e+04 1.87000e+02 -1.44459e+01 -1.26638e+01 -1.62279e+01 -1.41998e+01 -1.41230e+01 -1.42767e+01
1.88000e+04 1.88000e+02 -1.46493e+01 -1.38008e+01 -1.54978e+01 -1.41998e+01 -1.41268e+01 -1.42728e+01
1.88800e+04 1.88000e+02 -1.46493e+01 -1.38008e+01 -1.54978e+01 -1.41998e+01 -1.41306e+01 -1.42690e+01
1.89600e+04 1.89000e+02 -1.41886e+01 -1.27834e+01 -1.55938e+01 -1.41997e+01 -1.41341e+01 -1.42654e+01
1.90400e+04 1.90000e+02 -1.56867e+01 -1.40864e+01 -1.72869e+01 -1.41997e+01 -1.41374e+01 -1.42620e+01
1.91200e+04 1.91000e+02 -1.45249e+01 -1.20320e+01 -1.70179e+01 -1.41996e+01 -1.41404e+01 -1.42588e+01
1.92000e+04 1.92000e+02 -1.41493e+01 -1.22303e+01 -1.60682e+01 -1.41994e+01 -1.41431e+01 -1.42558e+01
1.92800e+04 1.92000e+02 -1.41493e+01 -1.22303e+01 -1.60682e+01 -1.41993e+01 -1.41453e+01 -1.42533e+01
1.93600e+04 1.93000e+02 -1.38180e+01 -1.29338e+01 -1.47021e+01 -1.41991e+01 -1.41472e+01 -1.42510e+01
1.94400e+04 1.94000e+02 -1.35864e+01 -1.14376e+01 -1.57352e+01 -1.41989e+01 -1.41485e+01 -1.42493e+01
1.95200e+04 1.95000e+02 -1.64299e+01 -1.38313e+01 -1.90285e+01 -1.41986e+01 -1.41491e+01 -1.42481e+01
1.96000e+04 1.96000e+02 -1.58920e+01 -1.53199e+01 -1.64641e+01 -1.41983e+01 -1.41492e+01 -1.42473e+01
1.96800e+04 1.96000e+02 -1.58920e+01 -1.53199e+01 -1.64641e+01 -1.41979e+01 -1.41487e+01 -1.42472e+01
1.97600e+04 1.97000e+02 -1.62365e+01 -1.35916e+01 -1.88814e+01 -1.41975e+01 -1.41476e+01 -1.42475e+01
1.98400e+04 1.98000e+02 -1.43940e+01 -1.27042e+01 -1.60838e+01 -1.41971e+01 -1.41459e+01 -1.42484e+01
1.99200e+04 1.99000e+02 -1.32751e+01 -1.10374e+01 -1.55128e+01 -1.41967e+01 -1.41437e+01 -1.42497e+01
2.00000e+04 2.00000e+02 -1.32944e+01 -1.24433e+01 -1.41456e+01 -1.41962e+01 -1.41409e+01 -1.42514e+01
2.00800e+04 2.00000e+02 -1.32944e+01 -1.24433e+01 -1.41456e+01 -1.41957e+01 -1.41378e+01 -1.42535e+01
2.01600e+04 2.01000e+02 -1.32897e+01 -1.13605e+01 -1.52189e+01 -1.41951e+01 -1.41343e+01 -1.42559e+01
2.02400e+04 2.02000e+02 -1.46511e+01 -1.33634e+01 -1.59387e+01 -1.41945e+01 -1.41305e+01 -1.42584e+01
2.03200e+04 2.03000e+02 -1.45648e+01 -1.41589e+01 -1.49706e+01 -1.41938e+01 -1.41264e+01 -1.42612e+01
2.04000e+04 2.04000e+02 -1.48926e+01 -1.20915e+01 -1.76937e+01 -1.41931e+01 -1.41221e+01 -1.42641e+01
2.04800e+04 2.04000e+02 -1.48926e+01 -1.20915e+01 -1.76937e+01 -1.41924e+01 -1.41177e+01 -1.42671e+01
2.05600e+04 2.05000e+02 -1.37459e+01 -1.29118e+01 -1.45800e+01 -1.41917e+01 -1.41131e+01 -1.42702e+01
2.06400e+04 2.06000e+02 -1.51524e+01 -1.43054e+01 -1.59994e+01 -1.41909e+01 -1.41084e+01 -1.42733e+01
2.07200e+04 2.07000e+02 -1.33595e+01 -1.24528e+01 -1.42662e+01 -1.41901e+01 -1.41036e+01 -1.42765e+01
2.08000e+04 2.08000e+02 -1.52235e+01 -1.38244e+01 -1.66226e+01 -1.41892e+01 -1.40987e+01 -1.42798e+01
2.08800e+04 2.08000e+02 -1.52235e+01 -1.38244e+01 -1.66226e+01 -1.41883e+01 -1.40938e+01 -1.42829e+01
2.09600e+04 2.09000e+02 -1.43630e+01 -1.26953e+01 -1.60308e+01 -1.41875e+01 -1.40888e+01 -1.42861e+01
2.10400e+04 2.10000e+02 -1.40170e+01 -1.28191e+01 -1.52150e+01 -1.41866e+01 -1.40839e+01 -1.42893e+01
2.11200e+04 2.11000e+02 -1.39432e+01 -1.22986e+01 -1.55878e+01 -1.41857e+01 -1.40790e+01 -1.42924e+01
2.12000e+04 2.12000e+02 -1.41432e+01 -1.37230e+01 -1.45633e+01 -1.41848e+01 -1.40740e+01 -1.42955e+01
2.12800e+04 2.12000e+02 -1.41432e+01 -1.37230e+01 -1.45633e+01 -1.41838e+01 -1.40691e+01 -1.42986e+01
2.13600e+04 2.13000e+02 -1.38266e+01 -1.31748e+01 -1.44784e+01 -1.41829e+01 -1.40642e+01 -1.43016e+01
2.14400e+04 2.14000e+02 -1.38223e+01 -1.24222e+01 -1.52224e+01 -1.41819e+01 -1.40593e+01 -1.43046e+01
2.15200e+04 2.15000e+02 -1.40559e+01 -1.27754e+01 -1.53364e+01 -1.41810e+01 -1.40545e+01 -1.43075e+01
2.16000e+04 2.16000e+02 -1.48514e+01 -1.43534e+01 -1.53495e+01 -1.41800e+01 -1.40497e+01 -1.43103e+01
2.16800e+04 2.16000e+02 -1.48514e+01 -1.43534e+01 -1.53495e+01 -1.41791e+01 -1.40450e+01 -1.43132e+01
2.17600e+04 2.17000e+02 -1.35954e+01 -1.11108e+01 -1.60800e+01 -1.41782e+01 -1.40405e+01 -1.43159e+01
2.18400e+04 2.18000e+02 -1.37291e+01 -1.28549e+01 -1.46034e+01 -1.41773e+01 -1.40360e+01 -1.43186e+01
2.19200e+04 2.19000e+02 -1.34888e+01 -1.30783e+01 -1.38993e+01 -1.41765e+01 -1.40316e+01 -1.43213e+01
2.20000e+04 2.20000e+02 -1.39688e+01 -1.30627e+01 -1.48748e+01 -1.41756e+01 -1.40273e+01 -1.43239e+01
2.20800e+04 2.20000e+02 -1.39688e+01 -1.30627e+01 -1.48748e+01 -1.41748e+01 -1.40232e+01 -1.43264e+01
2.21600e+04 2.21000e+02 -1.31507e+01 -1.14230e+01 -1.48784e+01 -1.41740e+01 -1.40191e+01 -1.43289e+01
2.22400e+04 2.22000e+02 -1.49402e+01 -1.43158e+01 -1.55647e+01 -1.41733e+01 -1.40152e+01 -1.43314e+01
2.23200e+04 2.23000e+02 -1.31186e+01 -1.22182e+01 -1.40190e+01 -1.41726e+01 -1.40113e+01 -1.43338e+01
2.24000e+04 2.24000e+02 -1.43542e+01 -1.24378e+01 -1.62706e+01 -1.41719e+01 -1.40077e+01 -1.43362e+01
2.24800e+04 2.24000e+02 -1.43542e+01 -1.24378e+01 -1.62706e+01 -1.41713e+01 -1.40042e+01 -1.43384e+01
2.25600e+04 2.25000e+02 -1.23393e+01 -1.02631e+01 -1.44156e+01 -1.41708e+01 -1.40008e+01 -1.43407e+01
2.26400e+04 2.26000e+02 -1.48525e+01 -1.42426e+01 -1.54623e+01 -1.41703e+01 -1.39976e+01 -1.43430e+01
2.27200e+04 2.27000e+02 -1.50656e+01 -1.28990e+01 -1.72322e+01 -1.41699e+01 -1.39946e+01 -1.43451e+01
2.28000e+04 2.28000e+02 -1.35580e+01 -1.29403e+01 -1.41757e+01 -1.41695e+01 -1.39918e+01 -1.43472e+01
2.28800e+04 2.28000e+02 -1.35580e+01 -1.29403e+01 -1.41757e+01 -1.41692e+01 -1.39891e+01 -1.43493e+01
2.29600e+04 2.29000e+02 -1.63916e+01 -1.52950e+01 -1.74883e+01 -1.41690e+01 -1.39865e+01 -1.43514e+01
2.30400e+04 2.30000e+02 -1.58487e+01 -1.30680e+01 -1.86294e+01 -1.41688e+01 -1.39842e+01 -1.43535e+01
2.31200e+04 2.31000e+02 -1.42944e+01 -1.34547e+01 -1.51342e+01 -1.41687e+01 -1.39820e+01 -1.43555e+01
2.32000e+04 2.32000e+02 -1.55135e+01 -1.44570e+01 -1.65700e+01 -1.41687e+01 -1.39800e+01 -1.43574e+01
2.32800e+04 2.32000e+02 -1.55135e+01 -1.44570e+01 -1.65700e+01 -1.41688e+01 -1.39782e+01 -1.43594e+01
2.33600e+04 2.33000e+02 -1.48274e+01 -1.32043e+01 -1.64505e+01 -1.41690e+01 -1.39767e+01 -1.43613e+01
2.34400e+04 2.34000e+02 -1.36831e+01 -1.29171e+01 -1.44492e+01 -1.41692e+01 -1.39753e+01 -1.43632e+01
2.35200e+04 2.35000e+02 -1.41800e+01 -1.28277e+01 -1.55323e+01 -1.41696e+01 -1.39741e+01 -1.43651e+01
2.36000e+04 2.36000e+02 -1.46456e+01 -1.35994e+01 -1.56918e+01 -1.41700e+01 -1.39730e+01 -1.43669e+01
2.36800e+04 2.36000e+02 -1.46456e+01 -1.35994e+01 -1.56918e+01 -1.41705e+01 -1.39723e+01 -1.43687e+01
2.37600e+04 2.37000e+02 -1.42744e+01 -1.36642e+01 -1.48847e+01 -1.41710e+01 -1.39716e+01 -1.43705e+01
2.38400e+04 2.38000e+02 -1.39288e+01 -1.23095e+01 -1.55481e+01 -1.41717e+01 -1.39711e+01 -1.43722e+01
2.39200e+04 2.39000e+02 -1.36029e+01 -1.24562e+01 -1.47497e+01 -1.41724e+01 -1.39709e+01 -1.43739e+01
2.40000e+04 2.40000e+02 -1.31932e+01 -1.19077e+01 -1.44788e+01 -1.41732e+01 -1.39708e+01 -1.43756e+01
2.40800e+04 2.40000e+02 -1.31932e+01 -1.19077e+01 -1.44788e+01 -1.41741e+01 -1.39710e+01 -1.43773e+01
2.41600e+04 2.41000e+02 -1.42507e+01 -1.27186e+01 -1.57828e+01 -1.41751e+01 -1.39713e+01 -1.43789e+01
2.42400e+04 2.42000e+02 -1.37924e+01 -1.32997e+01 -1.42851e+01 -1.41761e+01 -1.39718e+01 -1.43804e+01
2.43200e+04 2.43000e+02 -1.42770e+01 -1.35516e+01 -1.50024e+01 -1.41772e+01 -1.39725e+01 -1.43820e+01
2.44000e+04 2.44000e+02 -1.37022e+01 -1.25008e+01 -1.49035e+01 -1.41784e+01 -1.39734e+01 -1.43834e+01
2.44800e+04 2.44000e+02 -1.37022e+01 -1.25008e+01 -1.49035e+01 -1.41796e+01 -1.39744e+01 -1.43849e+01
2.45600e+04 2.45000e+02 -1.61260e+01 -1.51082e+01 -1.71438e+01 -1.41809e+01 -1.39756e+01 -1.43862e+01
2.46400e+04 2.46000e+02 -1.55295e+01 -1.48052e+01 -1.62538e+01 -1.41823e+01 -1.39770e+01 -1.43876e+01
2.47200e+04 2.47000e+02 -1.47191e+01 -1.37314e+01 -1.57068e+01 -1.41837e+01 -1.39785e+01 -1.43889e+01
2.48000e+04 2.48000e+02 -1.26353e+01 -1.10068e+01 -1.42638e+01 -1.41851e+01 -1.39801e+01 -1.43901e+01
2.48800e+04 2.48000e+02 -1.26353e+01 -1.10068e+01 -1.42638e+01 -1.41866e+01 -1.39819e+01 -1.43912e+01
2.49600e+04 2.49000e+02 -1.32511e+01 -1.14458e+01 -1.50564e+01 -1.41881e+01 -1.39839e+01 -1.43924e+01
2.50400e+04 2.50000e+02 -1.33468e+01 -1.09852e+01 -1.57084e+01 -1.41897e+01 -1.39860e+01 -1.43934e+01
2.51200e+04 2.51000e+02 -1.65270e+01 -1.55824e+01 -1.74716e+01 -1.41913e+01 -1.39882e+01 -1.43943e+01
2.52000e+04 2.52000e+02 -1.39332e+01 -1.32649e+01 -1.46014e+01 -1.41929e+01 -1.39905e+01 -1.43953e+01
2.52800e+04 2.52000e+02 -1.39332e+01 -1.32649e+01 -1.46014e+01 -1.41945e+01 -1.39929e+01 -1.43961e+01
2.53600e+04 2.53000e+02 -1.39285e+01 -1.25676e+01 -1.52894e+01 -1.41961e+01 -1.39954e+01 -1.43968e+01
2.54400e+04 2.54000e+02 -1.45587e+01 -1.16686e+01 -1.74487e+01 -1.41978e+01 -1.39982e+01 -1.43974e+01
2.55200e+04 2.55000e+02 -1.32975e+01 -1.29240e+01 -1.36710e+01 -1.41995e+01 -1.40009e+01 -1.43981e+01
2.56000e+04 2.56000e+02 -1.29552e+01 -1.12698e+01 -1.46406e+01 -1.42012e+01 -1.40037e+01 -1.43986e+01
2.56800e+04 2.56000e+02 -1.29552e+01 -1.12698e+01 -1.46406e+01 -1.42028e+01 -1.40067e+01 -1.43990e+01
2.57600e+04 2.57000e+02 -1.33661e+01 -1.30885e+01 -1.36437e+01 -1.42045e+01 -1.40097e+01 -1.43993e+01
2.58400e+04 2.58000e+02 -1.28266e+01 -1.17438e+01 -1.39094e+01 -1.42061e+01 -1.40127e+01 -1.43996e+01
2.59200e+04 2.59000e+02 -1.49475e+01 -1.22233e+01 -1.76717e+01 -1.42078e+01 -1.40158e+01 -1.43998e+01
2.60000e+04 2.60000e+02 -1.41786e+01 -1.30115e+01 -1.53457e+01 -1.42094e+01 -1.40189e+01 -1.43999e+01
2.60800e+04 2.60000e+02 -1.41786e+01 -1.30115e+01 -1.53457e+01 -1.42110e+01 -1.40222e+01 -1.43999e+01
2.61600e+04 2.61000e+02 -1.43290e+01 -1.24745e+01 -1.61835e+01 -1.42126e+01 -1.40254e+01 -1.43999e+01
2.62400e+04 2.62000e+02 -1.36427e+01 -1.33107e+01 -1.39748e+01 -1.42142e+01 -1.40287e+01 -1.43997e+01
2.63200e+04 2.63000e+02 -1.50196e+01 -1.39176e+01 -1.61217e+01 -1.42158e+01 -1.40321e+01 -1.43995e+01
2.64000e+04 2.64000e+02 -1.37182e+01 -1.34332e+01 -1.40032e+01 -1.42173e+01 -1.40354e+01 -1.43992e+01
2.64800e+04 2.64000e+02 -1.37182e+01 -1.34332e+01 -1.40032e+01 -1.42188e+01 -1.40388e+01 -1.43988e+01
2.65600e+04 2.65000e+02 -1.35423e+01 -1.24934e+01 -1.45911e+01 -1.42203e+01 -1.40422e+01 -1.43984e+01
2.66400e+04 2.66000e+02 -1.37412e+01 -1.23374e+01 -1.51450e+01 -1.42218e+01 -1.40456e+01 -1.43979e+01
2.67200e+04 2.67000e+02 -1.35323e+01 -1.28145e+01 -1.42501e+01 -1.42232e+01 -1.40490e+01 -1.43974e+01
2.68000e+04 2.68000e+02 -1.41720e+01 -1.25888e+01 -1.57552e+01 -1.42246e+01 -1.40524e+01 -1.43967e+01
2.68800e+04 2.68000e+02 -1.41720e+01 -1.25888e+01 -1.57552e+01 -1.42259e+01 -1.40558e+01 -1.43961e+01
2.69600e+04 2.69000e+02 -1.52856e+01 -1.29223e+01 -1.76490e+01 -1.42273e+01 -1.40592e+01 -1.43953e+01
2.70400e+04 2.70000e+02 -1.38713e+01 -1.31972e+01 -1.45455e+01 -1.42285e+01 -1.40626e+01 -1.43945e+01
2.71200e+04 2.71000e+02 -1.51642e+01 -1.33716e+01 -1.69568e+01 -1.42298e+01 -1.40659e+01 -1.43937e+01
2.72000e+04 2.72000e+02 -1.33324e+01 -1.18035e+01 -1.48613e+01 -1.42311e+01 -1.40693e+01 -1.43929e+01
2.72800e+04 2.72000e+02 -1.33324e+01 -1.18035e+01 -1.48613e+01 -1.42322e+01 -1.40725e+01 -1.43919e+01
2.73600e+04 2.73000e+02 -1.48213e+01 -1.35216e+01 -1.61209e+01 -1.42334e+01 -1.40758e+01 -1.43910e+01
2.74400e+04 2.74000e+02 -1.39375e+01 -1.36176e+01 -1.42574e+01 -1.42345e+01 -1.40790e+01 -1.43900e+01
2.75200e+04 2.75000e+02 -1.47220e+01 -1.27553e+01 -1.66887e+01 -1.42356e+01 -1.40822e+01 -1.43889e+01
2.76000e+04 2.76000e+02 -1.64614e+01 -1.47689e+01 -1.81538e+01 -1.42366e+01 -1.40853e+01 -1.43879e+01
2.76800e+04 2.76000e+02 -1.64614e+01 -1.47689e+01 -1.81538e+01 -1.42376e+01 -1.40884e+01 -1.43869e+01
2.77600e+04 2.77000e+02 -1.39946e+01 -1.21046e+01 -1.58846e+01 -1.42386e+01 -1.40914e+01 -1.43858e+01
2.78400e+04 2.78000e+02 -1.50956e+01 -1.39321e+01 -1.62590e+01 -1.42396e+01 -1.40944e+01 -1.43847e+01
2.79200e+04 2.79000e+02 -1.62000e+01 -1.37749e+01 -1.86252e+01 -1.42405e+01 -1.40973e+01 -1.43836e+01
2.80000e+04 2.80000e+02 -1.40540e+01 -1.30153e+01 -1.50926e+01 -1.42413e+01 -1.41001e+01 -1.43825e+01
2.80800e+04 2.80000e+02 -1.40540e+01 -1.30153e+01 -1.50926e+01 -1.42422e+01 -1.41029e+01 -1.43815e+01
2.81600e+04 2.81000e+02 -1.40207e+01 -1.37612e+01 -1.42802e+01 -1.42429e+01 -1.41055e+01 -1.43804e+01
2.82400e+04 2.82000e+02 -1.51537e+01 -1.39209e+01 -1.63865e+01 -1.42437e+01 -1.41081e+01 -1.43793e+01
2.83200e+04 2.83000e+02 -1.42978e+01 -1.34745e+01 -1.51212e+01 -1.42444e+01 -1.41106e+01 -1.43782e+01
2.84000e+04 2.84000e+02 -1.34592e+01 -1.25966e+01 -1.43219e+01 -1.42451e+01 -1.41130e+01 -1.43771e+01
2.84800e+04 2.84000e+02 -1.34592e+01 -1.25966e+01 -1.43219e+01 -1.42457e+01 -1.41153e+01 -1.43761e+01
2.85600e+04 2.85000e+02 -1.28228e+01 -1.23988e+01 -1.32467e+01 -1.42463e+01 -1.41175e+01 -1.43750e+01
2.86400e+04 2.86000e+02 -1.36024e+01 -1.07496e+01 -1.64552e+01 -1.42468e+01 -1.41196e+01 -1.43740e+01
2.87200e+04 2.87000e+02 -1.20819e+01 -1.15786e+01 -1.25853e+01 -1.42473e+01 -1.41216e+01 -1.43731e+01
2.88000e+04 2.88000e+02 -1.48245e+01 -1.33120e+01 -1.63370e+01 -1.42477e+01 -1.41234e+01 -1.43721e+01
2.88800e+04 2.88000e+02 -1.48245e+01 -1.33120e+01 -1.63370e+01 -1.42482e+01 -1.41252e+01 -1.43712e+01
2.89600e+04 2.89000e+02 -1.30121e+01 -1.16984e+01 -1.43258e+01 -1.42485e+01 -1.41268e+01 -1.43703e+01
2.90400e+04 2.90000e+02 -1.47065e+01 -1.37671e+01 -1.56460e+01 -1.42488e+01 -1.41283e+01 -1.43693e+01
2.91200e+04 2.91000e+02 -1.43075e+01 -1.34746e+01 -1.51404e+01 -1.42490e+01 -1.41296e+01 -1.43684e+01
2.92000e+04 2.92000e+02 -1.39449e+01 -1.34124e+01 -1.44774e+01 -1.42493e+01 -1.41309e+01 -1.43677e+01
2.92800e+04 2.92000e+02 -1.39449e+01 -1.34124e+01 -1.44774e+01 -1.42494e+01 -1.41320e+01 -1.43668e+01
2.93600e+04 2.93000e+02 -1.45238e+01 -1.08059e+01 -1.82417e+01 -1.42495e+01 -1.41330e+01 -1.43661e+01
2.94400e+04 2.94000e+02 -1.67119e+01 -1.49140e+01 -1.85099e+01 -1.42496e+01 -1.41338e+01 -1.43653e+01
2.95200e+04 2.95000e+02 -1.49410e+01 -1.45197e+01 -1.53622e+01 -1.42496e+01 -1.41345e+01 -1.43646e+01
2.96000e+04 2.96000e+02 -1.50805e+01 -1.38007e+01 -1.63602e+01 -1.42495e+01 -1.41351e+01 -1.43639e+01
2.96800e+04 2.96000e+02 -1.50805e+01 -1.38007e+01 -1.63602e+01 -1.42494e+01 -1.41355e+01 -1.43633e+01
2.97600e+04 2.97000e+02 -1.37909e+01 -1.08736e+01 -1.67082e+01 -1.42493e+01 -1.41358e+01 -1.43627e+01
2.98400e+04 2.98000e+02 -1.48325e+01 -1.37116e+01 -1.59535e+01 -1.42490e+01 -1.41360e+01 -1.43621e+01
2.99200e+04 2.99000e+02 -1.34389e+01 -1.16606e+01 -1.52172e+01 -1.42488e+01 -1.41360e+01 -1.43615e+01
3.00000e+04 3.00000e+02 -1.28089e+01 -1.24718e+01 -1.31460e+01 -1.42485e+01 -1.41359e+01 -1.43611e+01
3.00800e+04 3.00000e+02 -1.28089e+01 -1.24718e+01 -1.31460e+01 -1.42481e+01 -1.41357e+01 -1.43606e+01
3.01600e+04 3.01000e+02 -1.48280e+01 -1.25819e+01 -1.70742e+01 -1.42477e+01 -1.41353e+01 -1.43602e+01
3.02400e+04 3.02000e+02 -1.62147e+01 -1.44824e+01 -1.79470e+01 -1.42473e+01 -1.41348e+01 -1.43597e+01
3.03200e+04 3.03000e+02 -1.58748e+01 -1.49362e+01 -1.68134e+01 -1.42468e+01 -1.41342e+01 -1.43594e+01
3.04000e+04 3.04000e+02 -1.48191e+01 -1.47598e+01 -1.48784e+01 -1.42463e+01 -1.41336e+01 -1.43590e+01
3.04800e+04 3.04000e+02 -1.48191e+01 -1.47598e+01 -1.48784e+01 -1.42457e+01 -1.41328e+01 -1.43587e+01
3.05600e+04 3.05000e+02 -1.49615e+01 -1.38852e+01 -1.60377e+01 -1.42451e+01 -1.41319e+01 -1.43583e+01
3.06400e+04 3.06000e+02 -1.22428e+01 -1.17067e+01 -1.27788e+01 -1.42445e+01 -1.41310e+01 -1.43581e+01
3.07200e+04 3.07000e+02 -1.16336e+01 -9.71796e+00 -1.35493e+01 -1.42438e+01 -1.41299e+01 -1.43578e+01
3.08000e+04 3.08000e+02 -1.54139e+01 -1.44726e+01 -1.63553e+01 -1.42432e+01 -1.41287e+01 -1.43576e+01
3.08800e+04 3.08000e+02 -1.54139e+01 -1.44726e+01 -1.63553e+01 -1.42424e+01 -1.41275e+01 -1.43574e+01
3.09600e+04 3.09000e+02 -1.37420e+01 -1.27301e+01 -1.47540e+01 -1.42417e+01 -1.41262e+01 -1.43572e+01
3.10400e+04 3.10000e+02 -1.43845e+01 -1.22635e+01 -1.65054e+01 -1.42410e+01 -1.41248e+01 -1.43571e+01
3.11200e+04 3.11000e+02 -1.50856e+01 -1.23368e+01 -1.78343e+01 -1.42402e+01 -1.41235e+01 -1.43570e+01
3.12000e+04 3.12000e+02 -1.35354e+01 -1.23099e+01 -1.47610e+01 -1.42394e+01 -1.41220e+01 -1.43569e+01
3.12800e+04 3.12000e+02 -1.35354e+01 -1.23099e+01 -1.47610e+01 -1.42386e+01 -1.41205e+01 -1.43568e+01
3.13600e+04 3.13000e+02 -1.44364e+01 -1.26533e+01 -1.62195e+01 -1.42379e+01 -1.41189e+01 -1.43568e+01
3.14400e+04 3.14000e+02 -1.27930e+01 -1.10380e+01 -1.45480e+01 -1.42371e+01 -1.41174e+01 -1.43568e+01
3.15200e+04 3.15000e+02 -1.50013e+01 -1.34543e+01 -1.65483e+01 -1.42363e+01 -1.41158e+01 -1.43568e+01
3.16000e+04 3.16000e+02 -1.33932e+01 -1.24531e+01 -1.43333e+01 -1.42355e+01 -1.41141e+01 -1.43569e+01
3.16800e+04 3.16000e+02 -1.33932e+01 -1.24531e+01 -1.43333e+01 -1.42348e+01 -1.41125e+01 -1.43570e+01
3.17600e+04 3.17000e+02 -1.41143e+01 -1.20801e+01 -1.61484e+01 -1.42340e+01 -1.41108e+01 -1.43572e+01
3.18400e+04 3.18000e+02 -1.33922e+01 -1.15788e+01 -1.52056e+01 -1.42332e+01 -1.41091e+01 -1.43574e+01
3.19200e+04 3.19000e+02 -1.50468e+01 -1.26160e+01 -1.74777e+01 -1.42325e+01 -1.41074e+01 -1.43575e+01
3.20000e+04 3.20000e+02 -1.65656e+01 -1.42342e+01 -1.88970e+01 -1.42317e+01 -1.41057e+01 -1.43578e+01
3.20800e+04 3.20000e+02 -1.65656e+01 -1.42342e+01 -1.88970e+01 -1.42311e+01 -1.41040e+01 -1.43581e+01
3.21600e+04 3.21000e+02 -1.32117e+01 -1.18970e+01 -1.45264e+01 -1.42304e+01 -1.41023e+01 -1.43585e+01
3.22400e+04 3.22000e+02 -1.55851e+01 -1.35747e+01 -1.75956e+01 -1.42297e+01 -1.41006e+01 -1.43588e+01
3.23200e+04 3.23000e+02 -1.40884e+01 -1.14565e+01 -1.67203e+01 -1.42291e+01 -1.40990e+01 -1.43592e+01
3.24000e+04 3.24000e+02 -1.44241e+01 -1.23494e+01 -1.64988e+01 -1.42285e+01 -1.40973e+01 -1.43597e+01
3.24800e+04 3.24000e+02 -1.44241e+01 -1.23494e+01 -1.64988e+01 -1.42279e+01 -1.40956e+01 -1.43603e+01
3.25600e+04 3.25000e+02 -1.46943e+01 -1.32694e+01 -1.61192e+01 -1.42274e+01 -1.40940e+01 -1.43609e+01
3.26400e+04 3.26000e+02 -1.77318e+01 -1.68726e+01 -1.85910e+01 -1.42269e+01 -1.40924e+01 -1.43615e+01
3.27200e+04 3.27000e+02 -1.53335e+01 -1.49635e+01 -1.57035e+01 -1.42265e+01 -1.40908e+01 -1.43621e+01
3.28000e+04 3.28000e+02 -1.43277e+01 -1.23194e+01 -1.63360e+01 -1.42261e+01 -1.40893e+01 -1.43629e+01
3.28800e+04 3.28000e+02 -1.43277e+01 -1.23194e+01 -1.63360e+01 -1.42257e+01 -1.40878e+01 -1.43637e+01
3.29600e+04 3.29000e+02 -1.27297e+01 -1.12069e+01 -1.42525e+01 -1.42254e+01 -1.40863e+01 -1.43645e+01
3.30400e+04 3.30000e+02 -1.49530e+01 -1.46574e+01 -1.52487e+01 -1.42251e+01 -1.40848e+01 -1.43654e+01
3.31200e+04 3.31000e+02 -1.45461e+01 -1.37639e+01 -1.53282e+01 -1.42249e+01 -1.40835e+01 -1.43664e+01
3.32000e+04 3.32000e+02 -1.45104e+01 -1.43742e+01 -1.46465e+01 -1.42248e+01 -1.40821e+01 -1.43675e+01
3.32800e+04 3.32000e+02 -1.45104e+01 -1.43742e+01 -1.46465e+01 -1.42246e+01 -1.40807e+01 -1.43685e+01
3.33600e+04 3.33000e+02 -1.27635e+01 -1.23968e+01 -1.31302e+01 -1.42246e+01 -1.40795e+01 -1.43696e+01
3.34400e+04 3.34000e+02 -1.48592e+01 -1.44260e+01 -1.52923e+01 -1.42245e+01 -1.40783e+01 -1.43707e+01
3.35200e+04 3.35000e+02 -1.50458e+01 -1.37565e+01 -1.63350e+01 -1.42246e+01 -1.40771e+01 -1.43720e+01
3.36000e+04 3.36000e+02 -1.39064e+01 -1.10642e+01 -1.67486e+01 -1.42246e+01 -1.40760e+01 -1.43732e+01
3.36800e+04 3.36000e+02 -1.39064e+01 -1.10642e+01 -1.67486e+01 -1.42247e+01 -1.40750e+01 -1.43744e+01
3.37600e+04 3.37000e+02 -1.53994e+01 -1.45044e+01 -1.62943e+01 -1.42249e+01 -1.40740e+01 -1.43757e+01
3.38400e+04 3.38000e+02 -1.43964e+01 -1.38965e+01 -1.48962e+01 -1.42251e+01 -1.40731e+01 -1.43771e+01
3.39200e+04 3.39000e+02 -1.73508e+01 -1.62620e+01 -1.84396e+01 -1.42253e+01 -1.40723e+01 -1.43784e+01
3.40000e+04 3.40000e+02 -1.30914e+01 -1.16195e+01 -1.45633e+01 -1.42257e+01 -1.40716e+01 -1.43798e+01
3.40800e+04 3.40000e+02 -1.30914e+01 -1.16195e+01 -1.45633e+01 -1.42261e+01 -1.40709e+01 -1.43812e+01
3.41600e+04 3.41000e+02 -1.42032e+01 -1.24097e+01 -1.59967e+01 -1.42264e+01 -1.40703e+01 -1.43826e+01
3.42400e+04 3.42000e+02 -1.47972e+01 -1.28611e+01 -1.67333e+01 -1.42269e+01 -1.40698e+01 -1.43840e+01
3.43200e+04 3.43000e+02 -1.39765e+01 -1.30123e+01 -1.49407e+01 -1.42274e+01 -1.40694e+01 -1.43854e+01
3.44000e+04 3.44000e+02 -1.40531e+01 -1.24514e+01 -1.56548e+01 -1.42279e+01 -1.40691e+01 -1.43868e+01
3.44800e+04 3.44000e+02 -1.40531e+01 -1.24514e+01 -1.56548e+01 -1.42285e+01 -1.40688e+01 -1.43882e+01
3.45600e+04 3.45000e+02 -1.20606e+01 -1.07009e+01 -1.34204e+01 -1.42291e+01 -1.40687e+01 -1.43896e+01
3.46400e+04 3.46000e+02 -1.36524e+01 -1.13625e+01 -1.59423e+01 -1.42298e+01 -1.40686e+01 -1.43909e+01
3.47200e+04 3.47000e+02 -1.33155e+01 -1.22129e+01 -1.44180e+01 -1.42305e+01 -1.40687e+01 -1.43923e+01
3.48000e+04 3.48000e+02 -1.39138e+01 -1.33103e+01 -1.45173e+01 -1.42312e+01 -1.40688e+01 -1.43936e+01
3.48800e+04 3.48000e+02 -1.39138e+01 -1.33103e+01 -1.45173e+01 -1.42320e+01 -1.40691e+01 -1.43949e+01
3.49600e+04 3.49000e+02 -1.41742e+01 -1.23577e+01 -1.59907e+01 -1.42328e+01 -1.40694e+01 -1.43962e+01
3.50400e+04 3.50000e+02 -1.46134e+01 -1.39395e+01 -1.52873e+01 -1.42337e+01 -1.40699e+01 -1.43975e+01
3.51200e+04 3.51000e+02 -1.30161e+01 -1.20287e+01 -1.40036e+01 -1.42345e+01 -1.40704e+01 -1.43987e+01
3.52000e+04 3.52000e+02 -1.45125e+01 -1.32595e+01 -1.57655e+01 -1.42355e+01 -1.40710e+01 -1.43999e+01
3.52800e+04 3.52000e+02 -1.45125e+01 -1.32595e+01 -1.57655e+01 -1.42364e+01 -1.40718e+01 -1.44011e+01
3.53600e+04 3.53000e+02 -1.68537e+01 -1.54484e+01 -1.82589e+01 -1.42374e+01 -1.40726e+01 -1.44023e+01
3.54400e+04 3.54000e+02 -1.66481e+01 -1.53796e+01 -1.79166e+01 -1.42385e+01 -1.40735e+01 -1.44035e+01
3.55200e+04 3.55000e+02 -1.40107e+01 -1.17936e+01 -1.62278e+01 -1.42395e+01 -1.40745e+01 -1.44046e+01
3.56000e+04 3.56000e+02 -1.46434e+01 -1.34799e+01 -1.58069e+01 -1.42407e+01 -1.40756e+01 -1.44057e+01
3.56800e+04 3.56000e+02 -1.46434e+01 -1.34799e+01 -1.58069e+01 -1.42418e+01 -1.40768e+01 -1.44069e+01
3.57600e+04 3.57000e+02 -1.17849e+01 -1.07356e+01 -1.28342e+01 -1.42430e+01 -1.40781e+01 -1.44080e+01
3.58400e+04 3.58000e+02 -1.33857e+01 -1.20481e+01 -1.47234e+01 -1.42443e+01 -1.40795e+01 -1.44091e+01
3.59200e+04 3.59000e+02 -1.26921e+01 -1.17537e+01 -1.36305e+01 -1.42456e+01 -1.40809e+01 -1.44102e+01
3.60000e+04 3.60000e+02 -1.40094e+01 -1.33665e+01 -1.46524e+01 -1.42468e+01 -1.40823e+01 -1.44114e+01
3.60800e+04 3.60000e+02 -1.40094e+01 -1.33665e+01 -1.46524e+01 -1.42482e+01 -1.40839e+01 -1.44126e+01
3.61600e+04 3.61000e+02 -1.49025e+01 -1.37715e+01 -1.60335e+01 -1.42496e+01 -1.40854e+01 -1.44138e+01
3.62400e+04 3.62000e+02 -1.26277e+01 -1.17179e+01 -1.35375e+01 -1.42511e+01 -1.40871e+01 -1.44150e+01
3.63200e+04 3.63000e+02 -1.37001e+01 -1.29827e+01 -1.44175e+01 -1.42525e+01 -1.40888e+01 -1.44163e+01
3.64000e+04 3.64000e+02 -1.42076e+01 -1.24810e+01 -1.59342e+01 -1.42541e+01 -1.40906e+01 -1.44176e+01
3.64800e+04 3.64000e+02 -1.42076e+01 -1.24810e+01 -1.59342e+01 -1.42557e+01 -1.40924e+01 -1.44190e+01
3.65600e+04 3.65000e+02 -1.39577e+01 -1.37224e+01 -1.41931e+01 -1.42572e+01 -1.40941e+01 -1.44203e+01
3.66400e+04 3.66000e+02 -1.35206e+01 -1.20311e+01 -1.50102e+01 -1.42589e+01 -1.40959e+01 -1.44219e+01
3.67200e+04 3.67000e+02 -1.44510e+01 -1.34322e+01 -1.54697e+01 -1.42606e+01 -1.40978e+01 -1.44234e+01
3.68000e+04 3.68000e+02 -1.59728e+01 -1.55516e+01 -1.63940e+01 -1.42623e+01 -1.40996e+01 -1.44251e+01
3.68800e+04 3.68000e+02 -1.59728e+01 -1.55516e+01 -1.63940e+01 -1.42641e+01 -1.41015e+01 -1.44268e+01
3.69600e+04 3.69000e+02 -1.22952e+01 -1.08657e+01 -1.37248e+01 -1.42659e+01 -1.41033e+01 -1.44285e+01
3.70400e+04 3.70000e+02 -1.46815e+01 -1.31012e+01 -1.62617e+01 -1.42678e+01 -1.41052e+01 -1.44304e+01
3.71200e+04 3.71000e+02 -1.40890e+01 -1.27463e+01 -1.54318e+01 -1.42697e+01 -1.41070e+01 -1.44323e+01
3.72000e+04 3.72000e+02 -1.51290e+01 -1.25289e+01 -1.77291e+01 -1.42716e+01 -1.41089e+01 -1.44343e+01
3.72800e+04 3.72000e+02 -1.51290e+01 -1.25289e+01 -1.77291e+01 -1.42736e+01 -1.41106e+01 -1.44365e+01
3.73600e+04 3.73000e+02 -1.56446e+01 -1.35566e+01 -1.77326e+01 -1.42756e+01 -1.41124e+01 -1.44387e+01
3.74400e+04 3.74000e+02 -1.34386e+01 -1.28177e+01 -1.40595e+01 -1.42776e+01 -1.41142e+01 -1.44409e+01
3.75200e+04 3.75000e+02 -1.34983e+01 -1.22991e+01 -1.46976e+01 -1.42796e+01 -1.41160e+01 -1.44433e+01
3.76000e+04 3.76000e+02 -1.49779e+01 -1.28001e+01 -1.71557e+01 -1.42817e+01 -1.41177e+01 -1.44457e+01
3.76800e+04 3.76000e+02 -1.49779e+01 -1.28001e+01 -1.71557e+01 -1.42838e+01 -1.41194e+01 -1.44482e+01
3.77600e+04 3.77000e+02 -1.55487e+01 -1.40911e+01 -1.70063e+01 -1.42859e+01 -1.41211e+01 -1.44507e+01
3.78400e+04 3.78000e+02 -1.57057e+01 -1.30052e+01 -1.84062e+01 -1.42880e+01 -1.41228e+01 -1.44533e+01
3.79200e+04 3.79000e+02 -1.52063e+01 -1.30398e+01 -1.73728e+01 -1.42902e+01 -1.41244e+01 -1.44560e+01
3.80000e+04 3.80000e+02 -1.51300e+01 -1.25686e+01 -1.76914e+01 -1.42923e+01 -1.41260e+01 -1.44586e+01
3.80800e+04 3.80000e+02 -1.51300e+01 -1.25686e+01 -1.76914e+01 -1.42944e+01 -1.41276e+01 -1.44613e+01
3.81600e+04 3.81000e+02 -1.49024e+01 -1.39830e+01 -1.58217e+01 -1.42966e+01 -1.41292e+01 -1.44640e+01
3.82400e+04 3.82000e+02 -1.41989e+01 -1.32341e+01 -1.51637e+01 -1.42987e+01 -1.41307e+01 -1.44667e+01
3.83200e+04 3.83000e+02 -1.39395e+01 -1.35290e+01 -1.43500e+01 -1.43008e+01 -1.41322e+01 -1.44694e+01
3.84000e+04 3.84000e+02 -1.34443e+01 -1.28040e+01 -1.40845e+01 -1.43029e+01 -1.41337e+01 -1.44721e+01
3.84800e+04 3.84000e+02 -1.34443e+01 -1.28040e+01 -1.40845e+01 -1.43050e+01 -1.41352e+01 -1.44748e+01
3.85600e+04 3.85000e+02 -1.42312e+01 -1.32047e+01 -1.52578e+01 -1.43071e+01 -1.41367e+01 -1.44774e+01
3.86400e+04 3.86000e+02 -1.51793e+01 -1.39846e+01 -1.63739e+01 -1.43091e+01 -1.41382e+01 -1.44800e+01
3.87200e+04 3.87000e+02 -1.53204e+01 -1.34955e+01 -1.71452e+01 -1.43110e+01 -1.41396e+01 -1.44825e+01
3.88000e+04 3.88000e+02 -1.45919e+01 -1.41203e+01 -1.50635e+01 -1.43130e+01 -1.41411e+01 -1.44849e+01
3.88800e+04 3.88000e+02 -1.45919e+01 -1.41203e+01 -1.50635e+01 -1.43149e+01 -1.41425e+01 -1.44873e+01
3.89600e+04 3.89000e+02 -1.43479e+01 -1.32831e+01 -1.54126e+01 -1.43167e+01 -1.41439e+01 -1.44895e+01
3.90400e+04 3.90000e+02 -1.46403e+01 -1.24955e+01 -1.67851e+01 -1.43185e+01 -1.41453e+01 -1.44917e+01
3.91200e+04 3.91000e+02 -1.57797e+01 -1.38395e+01 -1.77199e+01 -1.43202e+01 -1.41467e+01 -1.44938e+01
3.92000e+04 3.92000e+02 -1.35084e+01 -1.27827e+01 -1.42342e+01 -1.43219e+01 -1.41480e+01 -1.44957e+01
3.92800e+04 3.92000e+02 -1.35084e+01 -1.27827e+01 -1.42342e+01 -1.43235e+01 -1.41494e+01 -1.44976e+01
3.93600e+04 3.93000e+02 -1.55089e+01 -1.26560e+01 -1.83617e+01 -1.43250e+01 -1.41508e+01 -1.44992e+01
3.94400e+04 3.94000e+02 -1.25071e+01 -1.13106e+01 -1.37035e+01 -1.43264e+01 -1.41521e+01 -1.45007e+01
3.95200e+04 3.95000e+02 -1.34851e+01 -1.22138e+01 -1.47563e+01 -1.43277e+01 -1.41534e+01 -1.45020e+01
3.96000e+04 3.96000e+02 -1.50047e+01 -1.29255e+01 -1.70838e+01 -1.43290e+01 -1.41548e+01 -1.45033e+01
3.96800e+04 3.96000e+02 -1.50047e+01 -1.29255e+01 -1.70838e+01 -1.43302e+01 -1.41561e+01 -1.45043e+01
3.97600e+04 3.97000e+02 -1.41699e+01 -1.25214e+01 -1.58184e+01 -1.43313e+01 -1.41573e+01 -1.45052e+01
3.98400e+04 3.98000e+02 -1.32549e+01 -1.25143e+01 -1.39955e+01 -1.43323e+01 -1.41586e+01 -1.45059e+01
3.99200e+04 3.99000e+02 -1.27944e+01 -1.24491e+01 -1.31398e+01 -1.43332e+01 -1.41599e+01 -1.45065e+01
4.00000e+04 4.00000e+02 -1.59631e+01 -1.53453e+01 -1.65809e+01 -1.43340e+01 -1.41612e+01 -1.45068e+01
4.00800e+04 4.00000e+02 -1.59631e+01 -1.53453e+01 -1.65809e+01 -1.43347e+01 -1.41624e+01 -1.45070e+01
4.01600e+04 4.01000e+02 -1.42439e+01 -1.23859e+01 -1.61019e+01 -1.43353e+01 -1.41636e+01 -1.45070e+01
4.02400e+04 4.02000e+02 -1.52873e+01 -1.48471e+01 -1.57275e+01 -1.43359e+01 -1.41649e+01 -1.45069e+01
4.03200e+04 4.03000e+02 -1.45798e+01 -1.11723e+01 -1.79872e+01 -1.43363e+01 -1.41661e+01 -1.45065e+01
4.04000e+04 4.04000e+02 -1.49958e+01 -1.37835e+01 -1.62080e+01 -1.43366e+01 -1.41672e+01 -1.45060e+01
4.04800e+04 4.04000e+02 -1.49958e+01 -1.37835e+01 -1.62080e+01 -1.43369e+01 -1.41684e+01 -1.45053e+01
4.05600e+04 4.05000e+02 -1.32881e+01 -1.23883e+01 -1.41880e+01 -1.43370e+01 -1.41696e+01 -1.45045e+01
4.06400e+04 4.06000e+02 -1.41948e+01 -1.24318e+01 -1.59578e+01 -1.43371e+01 -1.41707e+01 -1.45035e+01
4.07200e+04 4.07000e+02 -1.44729e+01 -1.33692e+01 -1.55766e+01 -1.43371e+01 -1.41719e+01 -1.45023e+01
4.08000e+04 4.08000e+02 -1.52883e+01 -1.46036e+01 -1.59730e+01 -1.43370e+01 -1.41730e+01 -1.45011e+01
4.08800e+04 4.08000e+02 -1.52883e+01 -1.46036e+01 -1.59730e+01 -1.43369e+01 -1.41741e+01 -1.44997e+01
4.09600e+04 4.09000e+02 -1.40518e+01 -1.24291e+01 -1.56745e+01 -1.43367e+01 -1.41752e+01 -1.44981e+01
4.10400e+04 4.10000e+02 -1.34965e+01 -1.32081e+01 -1.37849e+01 -1.43364e+01 -1.41763e+01 -1.44964e+01
4.11200e+04 4.11000e+02 -1.40540e+01 -1.26606e+01 -1.54474e+01 -1.43360e+01 -1.41774e+01 -1.44947e+01
4.12000e+04 4.12000e+02 -1.41799e+01 -1.36581e+01 -1.47017e+01 -1.43356e+01 -1.41784e+01 -1.44928e+01
4.12800e+04 4.12000e+02 -1.41799e+01 -1.36581e+01 -1.47017e+01 -1.43352e+01 -1.41794e+01 -1.44909e+01
4.13600e+04 4.13000e+02 -1.87351e+01 -1.68878e+01 -2.05824e+01 -1.43347e+01 -1.41804e+01 -1.44890e+01
4.14400e+04 4.14000e+02 -1.33954e+01 -1.26845e+01 -1.41063e+01 -1.43341e+01 -1.41813e+01 -1.44869e+01
4.15200e+04 4.15000e+02 -1.54524e+01 -1.30795e+01 -1.78254e+01 -1.43336e+01 -1.41823e+01 -1.44848e+01
4.16000e+04 4.16000e+02 -1.46480e+01 -1.28239e+01 -1.64721e+01 -1.43330e+01 -1.41832e+01 -1.44827e+01
4.16800e+04 4.16000e+02 -1.46480e+01 -1.28239e+01 -1.64721e+01 -1.43323e+01 -1.41840e+01 -1.44806e+01
4.17600e+04 4.17000e+02 -1.36694e+01 -1.26036e+01 -1.47352e+01 -1.43317e+01 -1.41848e+01 -1.44785e+01
4.18400e+04 4.18000e+02 -1.47023e+01 -1.32198e+01 -1.61848e+01 -1.43310e+01 -1.41856e+01 -1.44765e+01
4.19200e+04 4.19000e+02 -1.45226e+01 -1.22746e+01 -1.67706e+01 -1.43304e+01 -1.41863e+01 -1.44745e+01
4.20000e+04 4.20000e+02 -1.26200e+01 -1.04386e+01 -1.48013e+01 -1.43297e+01 -1.41869e+01 -1.44725e+01
4.20800e+04 4.20000e+02 -1.26200e+01 -1.04386e+01 -1.48013e+01 -1.43291e+01 -1.41875e+01 -1.44706e+01
4.21600e+04 4.21000e+02 -1.37163e+01 -1.13404e+01 -1.60922e+01 -1.43284e+01 -1.41881e+01 -1.44688e+01
4.22400e+04 4.22000e+02 -1.61350e+01 -1.43661e+01 -1.79039e+01 -1.43278e+01 -1.41885e+01 -1.44671e+01
4.23200e+04 4.23000e+02 -1.35159e+01 -1.27831e+01 -1.42488e+01 -1.43272e+01 -1.41889e+01 -1.44655e+01
4.24000e+04 4.24000e+02 -1.51702e+01 -1.36681e+01 -1.66723e+01 -1.43266e+01 -1.41891e+01 -1.44641e+01
4.24800e+04 4.24000e+02 -1.51702e+01 -1.36681e+01 -1.66723e+01 -1.43260e+01 -1.41893e+01 -1.44627e+01
4.25600e+04 4.25000e+02 -1.35478e+01 -1.16676e+01 -1.54280e+01 -1.43255e+01 -1.41894e+01 -1.44616e+01
4.26400e+04 4.26000e+02 -1.48030e+01 -1.34638e+01 -1.61422e+01 -1.43250e+01 -1.41895e+01 -1.44606e+01
4.27200e+04 4.27000e+02 -1.65502e+01 -1.48733e+01 -1.82272e+01 -1.43246e+01 -1.41894e+01 -1.44598e+01
4.28000e+04 4.28000e+02 -1.37815e+01 -1.28943e+01 -1.46687e+01 -1.43242e+01 -1.41892e+01 -1.44592e+01
4.28800e+04 4.28000e+02 -1.37815e+01 -1.28943e+01 -1.46687e+01 -1.43238e+01 -1.41889e+01 -1.44587e+01
4.29600e+04 4.29000e+02 -1.46956e+01 -1.32674e+01 -1.61238e+01 -1.43235e+01 -1.41884e+01 -1.44585e+01
4.30400e+04 4.30000e+02 -1.34326e+01 -1.30407e+01 -1.38244e+01 -1.43232e+01 -1.41879e+01 -1.44585e+01
4.31200e+04 4.31000e+02 -1.52516e+01 -1.38469e+01 -1.66563e+01 -1.43230e+01 -1.41873e+01 -1.44586e+01
4.32000e+04 4.32000e+02 -1.50146e+01 -1.23283e+01 -1.77010e+01 -1.43228e+01 -1.41866e+01 -1.44590e+01
4.32800e+04 4.32000e+02 -1.50146e+01 -1.23283e+01 -1.77010e+01 -1.43227e+01 -1.41858e+01 -1.44596e+01
4.33600e+04 4.33000e+02 -1.37366e+01 -1.24380e+01 -1.50353e+01 -1.43226e+01 -1.41848e+01 -1.44604e+01
4.34400e+04 4.34000e+02 -1.39719e+01 -1.25193e+01 -1.54244e+01 -1.43226e+01 -1.41838e+01 -1.44614e+01
4.35200e+04 4.35000e+02 -1.42215e+01 -1.28910e+01 -1.55520e+01 -1.43227e+01 -1.41828e+01 -1.44626e+01
4.36000e+04 4.36000e+02 -1.47956e+01 -1.35040e+01 -1.60871e+01 -1.43228e+01 -1.41816e+01 -1.44640e+01
4.36800e+04 4.36000e+02 -1.47956e+01 -1.35040e+01 -1.60871e+01 -1.43230e+01 -1.41803e+01 -1.44656e+01
4.37600e+04 4.37000e+02 -1.50348e+01 -1.41008e+01 -1.59688e+01 -1.43232e+01 -1.41790e+01 -1.44673e+01
4.38400e+04 4.38000e+02 -1.49283e+01 -1.34726e+01 -1.63839e+01 -1.43235e+01 -1.41777e+01 -1.44693e+01
4.39200e+04 4.39000e+02 -1.30610e+01 -1.23241e+01 -1.37979e+01 -1.43238e+01 -1.41763e+01 -1.44714e+01
4.40000e+04 4.40000e+02 -1.44246e+01 -1.17653e+01 -1.70839e+01 -1.43242e+01 -1.41748e+01 -1.44737e+01
4.40800e+04 4.40000e+02 -1.44246e+01 -1.17653e+01 -1.70839e+01 -1.43247e+01 -1.41733e+01 -1.44761e+01
4.41600e+04 4.41000e+02 -1.67553e+01 -1.38284e+01 -1.96823e+01 -1.43252e+01 -1.41718e+01 -1.44787e+01
4.42400e+04 4.42000e+02 -1.26233e+01 -1.22801e+01 -1.29664e+01 -1.43259e+01 -1.41703e+01 -1.44814e+01
4.43200e+04 4.43000e+02 -1.38615e+01 -1.22980e+01 -1.54249e+01 -1.43265e+01 -1.41687e+01 -1.44842e+01
4.44000e+04 4.44000e+02 -1.39831e+01 -1.24999e+01 -1.54663e+01 -1.43272e+01 -1.41672e+01 -1.44872e+01
4.44800e+04 4.44000e+02 -1.39831e+01 -1.24999e+01 -1.54663e+01 -1.43280e+01 -1.41657e+01 -1.44903e+01
4.45600e+04 4.45000e+02 -1.43135e+01 -1.31239e+01 -1.55030e+01 -1.43288e+01 -1.41641e+01 -1.44934e+01
4.46400e+04 4.46000e+02 -1.37904e+01 -1.36629e+01 -1.39179e+01 -1.43296e+01 -1.41626e+01 -1.44966e+01
4.47200e+04 4.47000e+02 -1.47540e+01 -1.32116e+01 -1.62964e+01 -1.43306e+01 -1.41611e+01 -1.45000e+01
4.48000e+04 4.48000e+02 -1.37833e+01 -1.37039e+01 -1.38628e+01 -1.43315e+01 -1.41597e+01 -1.45034e+01
4.48800e+04 4.48000e+02 -1.37833e+01 -1.37039e+01 -1.38628e+01 -1.43326e+01 -1.41583e+01 -1.45069e+01
4.49600e+04 4.49000e+02 -1.29297e+01 -1.14816e+01 -1.43778e+01 -1.43336e+01 -1.41569e+01 -1.45103e+01
4.50400e+04 4.50000e+02 -1.46295e+01 -1.34233e+01 -1.58357e+01 -1.43348e+01 -1.41556e+01 -1.45139e+01
4.51200e+04 4.51000e+02 -1.46063e+01 -1.32357e+01 -1.59769e+01 -1.43359e+01 -1.41544e+01 -1.45175e+01
4.52000e+04 4.52000e+02 -1.61976e+01 -1.34404e+01 -1.89549e+01 -1.43371e+01 -1.41531e+01 -1.45211e+01
4.52800e+04 4.52000e+02 -1.61976e+01 -1.34404e+01 -1.89549e+01 -1.43384e+01 -1.41521e+01 -1.45248e+01
4.53600e+04 4.53000e+02 -1.37103e+01 -1.23392e+01 -1.50815e+01 -1.43398e+01 -1.41510e+01 -1.45285e+01
4.54400e+04 4.54000e+02 -1.34800e+01 -1.30575e+01 -1.39026e+01 -1.43411e+01 -1.41500e+01 -1.45322e+01
4.55200e+04 4.55000e+02 -1.52423e+01 -1.29607e+01 -1.75239e+01 -1.43425e+01 -1.41491e+01 -1.45359e+01
4.56000e+04 4.56000e+02 -1.50452e+01 -1.33291e+01 -1.67613e+01 -1.43439e+01 -1.41483e+01 -1.45395e+01
4.56800e+04 4.56000e+02 -1.50452e+01 -1.33291e+01 -1.67613e+01 -1.43454e+01 -1.41476e+01 -1.45432e+01
4.57600e+04 4.57000e+02 -1.32247e+01 -1.17748e+01 -1.46746e+01 -1.43469e+01 -1.41470e+01 -1.45469e+01
4.58400e+04 4.58000e+02 -1.45163e+01 -1.34080e+01 -1.56245e+01 -1.43484e+01 -1.41464e+01 -1.45505e+01
4.59200e+04 4.59000e+02 -1.49914e+01 -1.34936e+01 -1.64892e+01 -1.43500e+01 -1.41459e+01 -1.45541e+01
4.60000e+04 4.60000e+02 -1.31251e+01 -1.27306e+01 -1.35196e+01 -1.43516e+01 -1.41456e+01 -1.45577e+01
4.60800e+04 4.60000e+02 -1.31251e+01 -1.27306e+01 -1.35196e+01 -1.43533e+01 -1.41453e+01 -1.45612e+01
4.61600e+04 4.61000e+02 -1.60368e+01 -1.55867e+01 -1.64869e+01 -1.43549e+01 -1.41451e+01 -1.45647e+01
4.62400e+04 4.62000e+02 -1.50579e+01 -1.28410e+01 -1.72748e+01 -1.43566e+01 -1.41450e+01 -1.45682e+01
4.63200e+04 4.63000e+02 -1.43408e+01 -1.22745e+01 -1.64071e+01 -1.43583e+01 -1.41451e+01 -1.45716e+01
4.64000e+04 4.64000e+02 -1.51762e+01 -1.47958e+01 -1.55566e+01 -1.43601e+01 -1.41452e+01 -1.45749e+01
4.64800e+04 4.64000e+02 -1.51762e+01 -1.47958e+01 -1.55566e+01 -1.43618e+01 -1.41454e+01 -1.45782e+01
4.65600e+04 4.65000e+02 -1.48317e+01 -1.25774e+01 -1.70861e+01 -1.43636e+01 -1.41458e+01 -1.45814e+01
4.66400e+04 4.66000e+02 -1.25049e+01 -1.09577e+01 -1.40521e+01 -1.43654e+01 -1.41462e+01 -1.45845e+01
4.67200e+04 4.67000e+02 -1.32583e+01 -1.24649e+01 -1.40517e+01 -1.43672e+01 -1.41467e+01 -1.45876e+01
4.68000e+04 4.68000e+02 -1.28383e+01 -1.20474e+01 -1.36292e+01 -1.43690e+01 -1.41474e+01 -1.45906e+01
4.68800e+04 4.68000e+02 -1.28383e+01 -1.20474e+01 -1.36292e+01 -1.43708e+01 -1.41481e+01 -1.45935e+01
4.69600e+04 4.69000e+02 -1.57751e+01 -1.40501e+01 -1.75002e+01 -1.43726e+01 -1.41490e+01 -1.45962e+01
4.70400e+04 4.70000e+02 -1.42113e+01 -1.19173e+01 -1.65053e+01 -1.43744e+01 -1.41498e+01 -1.45990e+01
4.71200e+04 4.71000e+02 -1.59075e+01 -1.47317e+01 -1.70833e+01 -1.43762e+01 -1.41508e+01 -1.46016e+01
4.72000e+04 4.72000e+02 -1.48970e+01 -1.42376e+01 -1.55563e+01 -1.43780e+01 -1.41519e+01 -1.46042e+01
4.72800e+04 4.72000e+02 -1.48970e+01 -1.42376e+01 -1.55563e+01 -1.43798e+01 -1.41531e+01 -1.46065e+01
4.73600e+04 4.73000e+02 -1.37210e+01 -1.20578e+01 -1.53841e+01 -1.43816e+01 -1.41544e+01 -1.46088e+01
4.74400e+04 4.74000e+02 -1.64318e+01 -1.44532e+01 -1.84104e+01 -1.43834e+01 -1.41557e+01 -1.46110e+01
4.75200e+04 4.75000e+02 -1.41214e+01 -1.36871e+01 -1.45558e+01 -1.43851e+01 -1.41571e+01 -1.46131e+01
4.76000e+04 4.76000e+02 -1.59840e+01 -1.41227e+01 -1.78454e+01 -1.43869e+01 -1.41586e+01 -1.46151e+01
4.76800e+04 4.76000e+02 -1.59840e+01 -1.41227e+01 -1.78454e+01 -1.43886e+01 -1.41602e+01 -1.46170e+01
4.77600e+04 4.77000e+02 -1.38407e+01 -1.29801e+01 -1.47013e+01 -1.43903e+01 -1.41618e+01 -1.46187e+01
4.78400e+04 4.78000e+02 -1.58847e+01 -1.47733e+01 -1.69961e+01 -1.43920e+01 -1.41636e+01 -1.46204e+01
4.79200e+04 4.79000e+02 -1.61841e+01 -1.56828e+01 -1.66854e+01 -1.43936e+01 -1.41653e+01 -1.46219e+01
4.80000e+04 4.80000e+02 -1.32613e+01 -1.29560e+01 -1.35666e+01 -1.43952e+01 -1.41672e+01 -1.46233e+01
4.80800e+04 4.80000e+02 -1.32613e+01 -1.29560e+01 -1.35666e+01 -1.43967e+01 -1.41690e+01 -1.46245e+01
4.81600e+04 4.81000e+02 -1.51974e+01 -1.28037e+01 -1.75911e+01 -1.43983e+01 -1.41710e+01 -1.46256e+01
4.82400e+04 4.82000e+02 -1.26108e+01 -1.22801e+01 -1.29416e+01 -1.43998e+01 -1.41730e+01 -1.46266e+01
4.83200e+04 4.83000e+02 -1.42107e+01 -1.21488e+01 -1.62726e+01 -1.44013e+01 -1.41751e+01 -1.46275e+01
4.84000e+04 4.84000e+02 -1.43646e+01 -1.40962e+01 -1.46330e+01 -1.44026e+01 -1.41771e+01 -1.46281e+01
4.84800e+04 4.84000e+02 -1.43646e+01 -1.40962e+01 -1.46330e+01 -1.44041e+01 -1.41794e+01 -1.46288e+01
4.85600e+04 4.85000e+02 -1.47780e+01 -1.32974e+01 -1.62586e+01 -1.44054e+01 -1.41816e+01 -1.46292e+01
4.86400e+04 4.86000e+02 -1.42801e+01 -1.23216e+01 -1.62386e+01 -1.44066e+01 -1.41837e+01 -1.46295e+01
4.87200e+04 4.87000e+02 -1.44621e+01 -1.41452e+01 -1.47790e+01 -1.44079e+01 -1.41861e+01 -1.46297e+01
4.88000e+04 4.88000e+02 -1.34735e+01 -1.19241e+01 -1.50229e+01 -1.44090e+01 -1.41883e+01 -1.46297e+01
4.88800e+04 4.88000e+02 -1.34735e+01 -1.19241e+01 -1.50229e+01 -1.44102e+01 -1.41907e+01 -1.46297e+01
4.89600e+04 4.89000e+02 -1.46244e+01 -1.38936e+01 -1.53553e+01 -1.44113e+01 -1.41931e+01 -1.46294e+01
4.90400e+04 4.90000e+02 -1.47279e+01 -1.30410e+01 -1.64148e+01 -1.44123e+01 -1.41955e+01 -1.46290e+01
4.91200e+04 4.91000e+02 -1.47433e+01 -1.23891e+01 -1.70975e+01 -1.44133e+01 -1.41980e+01 -1.46286e+01
4.92000e+04 4.92000e+02 -1.47891e+01 -1.36728e+01 -1.59053e+01 -1.44142e+01 -1.42004e+01 -1.46279e+01
4.92800e+04 4.92000e+02 -1.47891e+01 -1.36728e+01 -1.59053e+01 -1.44150e+01 -1.42029e+01 -1.46272e+01
4.93600e+04 4.93000e+02 -1.48592e+01 -1.28682e+01 -1.68501e+01 -1.44159e+01 -1.42054e+01 -1.46263e+01
4.94400e+04 4.94000e+02 -1.48860e+01 -1.31217e+01 -1.66503e+01 -1.44166e+01 -1.42080e+01 -1.46253e+01
4.95200e+04 4.95000e+02 -1.78878e+01 -1.70314e+01 -1.87441e+01 -1.44173e+01 -1.42105e+01 -1.46242e+01
4.96000e+04 4.96000e+02 -1.19645e+01 -1.13522e+01 -1.25769e+01 -1.44180e+01 -1.42131e+01 -1.46229e+01
4.96800e+04 4.96000e+02 -1.19645e+01 -1.13522e+01 -1.25769e+01 -1.44186e+01 -1.42157e+01 -1.46215e+01
4.97600e+04 4.97000e+02 -1.61361e+01 -1.42151e+01 -1.80571e+01 -1.44192e+01 -1.42183e+01 -1.46200e+01
4.98400e+04 4.98000e+02 -1.37004e+01 -1.24527e+01 -1.49480e+01 -1.44197e+01 -1.42210e+01 -1.46185e+01
4.99200e+04 4.99000e+02 -1.30679e+01 -1.17972e+01 -1.43385e+01 -1.44202e+01 -1.42236e+01 -1.46168e+01
5.00000e+04 5.00000e+02 -1.31081e+01 -1.24357e+01 -1.37805e+01 -1.44207e+01 -1.42263e+01 -1.46150e+01
5.00800e+04 5.00000e+02 -1.31081e+01 -1.24357e+01 -1.37805e+01 -1.44211e+01 -1.42290e+01 -1.46132e+01
5.01600e+04 5.01000e+02 -1.43395e+01 -1.33151e+01 -1.53640e+01 -1.44214e+01 -1.42317e+01 -1.46112e+01
5.02400e+04 5.02000e+02 -1.34955e+01 -1.25738e+01 -1.44172e+01 -1.44218e+01 -1.42344e+01 -1.46092e+01
5.03200e+04 5.03000e+02 -1.41844e+01 -1.27196e+01 -1.56493e+01 -1.44221e+01 -1.42373e+01 -1.46070e+01
5.04000e+04 5.04000e+02 -1.58061e+01 -1.47569e+01 -1.68554e+01 -1.44224e+01 -1.42400e+01 -1.46048e+01
5.04800e+04 5.04000e+02 -1.58061e+01 -1.47569e+01 -1.68554e+01 -1.44227e+01 -1.42428e+01 -1.46026e+01
5.05600e+04 5.05000e+02 -1.59220e+01 -1.41813e+01 -1.76628e+01 -1.44230e+01 -1.42456e+01 -1.46003e+01
5.06400e+04 5.06000e+02 -1.27069e+01 -1.14578e+01 -1.39561e+01 -1.44232e+01 -1.42484e+01 -1.45980e+01
5.07200e+04 5.07000e+02 -1.46251e+01 -1.25627e+01 -1.66874e+01 -1.44234e+01 -1.42513e+01 -1.45956e+01
5.08000e+04 5.08000e+02 -1.36860e+01 -1.24943e+01 -1.48777e+01 -1.44236e+01 -1.42541e+01 -1.45932e+01
5.08800e+04 5.08000e+02 -1.36860e+01 -1.24943e+01 -1.48777e+01 -1.44238e+01 -1.42569e+01 -1.45908e+01
5.09600e+04 5.09000e+02 -1.50871e+01 -1.40726e+01 -1.61016e+01 -1.44240e+01 -1.42598e+01 -1.45883e+01
5.10400e+04 5.10000e+02 -1.34758e+01 -1.23881e+01 -1.45635e+01 -1.44242e+01 -1.42626e+01 -1.45858e+01
5.11200e+04 5.11000e+02 -1.48616e+01 -1.37056e+01 -1.60176e+01 -1.44245e+01 -1.42655e+01 -1.45834e+01
5.12000e+04 5.12000e+02 -1.43837e+01 -1.24162e+01 -1.63513e+01 -1.44246e+01 -1.42684e+01 -1.45809e+01
5.12800e+04 5.12000e+02 -1.43837e+01 -1.24162e+01 -1.63513e+01 -1.44249e+01 -1.42712e+01 -1.45785e+01
5.13600e+04 5.13000e+02 -1.42189e+01 -1.34883e+01 -1.49494e+01 -1.44251e+01 -1.42741e+01 -1.45760e+01
5.14400e+04 5.14000e+02 -1.40458e+01 -1.30407e+01 -1.50509e+01 -1.44253e+01 -1.42770e+01 -1.45736e+01
5.15200e+04 5.15000e+02 -1.33000e+01 -1.14187e+01 -1.51813e+01 -1.44256e+01 -1.42798e+01 -1.45713e+01
5.16000e+04 5.16000e+02 -1.36133e+01 -1.21779e+01 -1.50487e+01 -1.44259e+01 -1.42827e+01 -1.45690e+01
5.16800e+04 5.16000e+02 -1.36133e+01 -1.21779e+01 -1.50487e+01 -1.44262e+01 -1.42856e+01 -1.45668e+01
5.17600e+04 5.17000e+02 -1.49336e+01 -1.26226e+01 -1.72446e+01 -1.44265e+01 -1.42884e+01 -1.45646e+01
5.18400e+04 5.18000e+02 -1.38621e+01 -1.27604e+01 -1.49638e+01 -1.44269e+01 -1.42912e+01 -1.45625e+01
5.19200e+04 5.19000e+02 -1.55112e+01 -1.48349e+01 -1.61875e+01 -1.44272e+01 -1.42940e+01 -1.45604e+01
5.20000e+04 5.20000e+02 -1.50794e+01 -1.40816e+01 -1.60773e+01 -1.44277e+01 -1.42969e+01 -1.45585e+01
5.20800e+04 5.20000e+02 -1.50794e+01 -1.40816e+01 -1.60773e+01 -1.44281e+01 -1.42996e+01 -1.45566e+01
5.21600e+04 5.21000e+02 -1.52760e+01 -1.46914e+01 -1.58606e+01 -1.44285e+01 -1.43023e+01 -1.45548e+01
5.22400e+04 5.22000e+02 -1.34865e+01 -1.32493e+01 -1.37236e+01 -1.44291e+01 -1.43050e+01 -1.45531e+01
5.23200e+04 5.23000e+02 -1.44638e+01 -1.23573e+01 -1.65704e+01 -1.44296e+01 -1.43077e+01 -1.45515e+01
5.24000e+04 5.24000e+02 -1.69219e+01 -1.63081e+01 -1.75358e+01 -1.44302e+01 -1.43104e+01 -1.45500e+01
5.24800e+04 5.24000e+02 -1.69219e+01 -1.63081e+01 -1.75358e+01 -1.44308e+01 -1.43130e+01 -1.45486e+01
5.25600e+04 5.25000e+02 -1.29980e+01 -1.15564e+01 -1.44396e+01 -1.44314e+01 -1.43155e+01 -1.45473e+01
5.26400e+04 5.26000e+02 -1.36840e+01 -1.32398e+01 -1.41283e+01 -1.44321e+01 -1.43180e+01 -1.45462e+01
5.27200e+04 5.27000e+02 -1.30622e+01 -1.20980e+01 -1.40264e+01 -1.44328e+01 -1.43205e+01 -1.45451e+01
5.28000e+04 5.28000e+02 -1.33285e+01 -1.23481e+01 -1.43088e+01 -1.44335e+01 -1.43229e+01 -1.45441e+01
5.28800e+04 5.28000e+02 -1.33285e+01 -1.23481e+01 -1.43088e+01 -1.44343e+01 -1.43253e+01 -1.45433e+01
5.29600e+04 5.29000e+02 -1.53617e+01 -1.27941e+01 -1.79293e+01 -1.44351e+01 -1.43276e+01 -1.45426e+01
5.30400e+04 5.30000e+02 -1.52173e+01 -1.44548e+01 -1.59798e+01 -1.44359e+01 -1.43299e+01 -1.45419e+01
5.31200e+04 5.31000e+02 -1.48261e+01 -1.35264e+01 -1.61258e+01 -1.44368e+01 -1.43321e+01 -1.45414e+01
5.32000e+04 5.32000e+02 -1.70909e+01 -1.59846e+01 -1.81973e+01 -1.44377e+01 -1.43343e+01 -1.45410e+01
5.32800e+04 5.32000e+02 -1.70909e+01 -1.59846e+01 -1.81973e+01 -1.44386e+01 -1.43365e+01 -1.45407e+01
5.33600e+04 5.33000e+02 -1.73127e+01 -1.48807e+01 -1.97447e+01 -1.44395e+01 -1.43386e+01 -1.45404e+01
5.34400e+04 5.34000e+02 -1.55617e+01 -1.53588e+01 -1.57646e+01 -1.44404e+01 -1.43405e+01 -1.45403e+01
5.35200e+04 5.35000e+02 -1.39936e+01 -1.20649e+01 -1.59223e+01 -1.44413e+01 -1.43425e+01 -1.45401e+01
5.36000e+04 5.36000e+02 -1.41235e+01 -1.30771e+01 -1.51700e+01 -1.44423e+01 -1.43444e+01 -1.45402e+01
5.36800e+04 5.36000e+02 -1.41235e+01 -1.30771e+01 -1.51700e+01 -1.44433e+01 -1.43463e+01 -1.45403e+01
5.37600e+04 5.37000e+02 -1.30109e+01 -1.12144e+01 -1.48074e+01 -1.44442e+01 -1.43481e+01 -1.45403e+01
5.38400e+04 5.38000e+02 -1.47137e+01 -1.44347e+01 -1.49928e+01 -1.44452e+01 -1.43498e+01 -1.45406e+01
5.39200e+04 5.39000e+02 -1.58271e+01 -1.51949e+01 -1.64593e+01 -1.44462e+01 -1.43515e+01 -1.45409e+01
5.40000e+04 5.40000e+02 -1.30926e+01 -1.23892e+01 -1.37960e+01 -1.44472e+01 -1.43532e+01 -1.45411e+01
5.40800e+04 5.40000e+02 -1.30926e+01 -1.23892e+01 -1.37960e+01 -1.44481e+01 -1.43548e+01 -1.45415e+01
5.41600e+04 5.41000e+02 -1.47600e+01 -1.34321e+01 -1.60880e+01 -1.44491e+01 -1.43563e+01 -1.45419e+01
5.42400e+04 5.42000e+02 -1.46402e+01 -1.37408e+01 -1.55396e+01 -1.44500e+01 -1.43577e+01 -1.45423e+01
5.43200e+04 5.43000e+02 -1.37569e+01 -1.29509e+01 -1.45629e+01 -1.44509e+01 -1.43591e+01 -1.45427e+01
5.44000e+04 5.44000e+02 -1.35689e+01 -1.27036e+01 -1.44341e+01 -1.44518e+01 -1.43605e+01 -1.45432e+01
5.44800e+04 5.44000e+02 -1.35689e+01 -1.27036e+01 -1.44341e+01 -1.44527e+01 -1.43618e+01 -1.45436e+01
5.45600e+04 5.45000e+02 -1.46978e+01 -1.23715e+01 -1.70241e+01 -1.44536e+01 -1.43631e+01 -1.45441e+01
5.46400e+04 5.46000e+02 -1.43781e+01 -1.27008e+01 -1.60554e+01 -1.44544e+01 -1.43643e+01 -1.45445e+01
5.47200e+04 5.47000e+02 -1.35530e+01 -1.29028e+01 -1.42031e+01 -1.44552e+01 -1.43654e+01 -1.45449e+01
5.48000e+04 5.48000e+02 -1.35502e+01 -1.15848e+01 -1.55156e+01 -1.44559e+01 -1.43664e+01 -1.45454e+01
5.48800e+04 5.48000e+02 -1.35502e+01 -1.15848e+01 -1.55156e+01 -1.44567e+01 -1.43675e+01 -1.45458e+01
5.49600e+04 5.49000e+02 -1.67452e+01 -1.49658e+01 -1.85246e+01 -1.44574e+01 -1.43685e+01 -1.45463e+01
5.50400e+04 5.50000e+02 -1.53868e+01 -1.40294e+01 -1.67443e+01 -1.44580e+01 -1.43694e+01 -1.45466e+01
5.51200e+04 5.51000e+02 -1.41691e+01 -1.26614e+01 -1.56768e+01 -1.44586e+01 -1.43702e+01 -1.45470e+01
5.52000e+04 5.52000e+02 -1.45758e+01 -1.40871e+01 -1.50645e+01 -1.44592e+01 -1.43710e+01 -1.45474e+01
5.52800e+04 5.52000e+02 -1.45758e+01 -1.40871e+01 -1.50645e+01 -1.44597e+01 -1.43718e+01 -1.45476e+01
5.53600e+04 5.53000e+02 -1.42486e+01 -1.23055e+01 -1.61916e+01 -1.44602e+01 -1.43726e+01 -1.45479e+01
5.54400e+04 5.54000e+02 -1.44557e+01 -1.27915e+01 -1.61199e+01 -1.44607e+01 -1.43732e+01 -1.45481e+01
5.55200e+04 5.55000e+02 -1.38100e+01 -1.26605e+01 -1.49596e+01 -1.44611e+01 -1.43738e+01 -1.45484e+01
5.56000e+04 5.56000e+02 -1.66207e+01 -1.52689e+01 -1.79726e+01 -1.44615e+01 -1.43744e+01 -1.45486e+01
5.56800e+04 5.56000e+02 -1.66207e+01 -1.52689e+01 -1.79726e+01 -1.44619e+01 -1.43750e+01 -1.45487e+01
5.57600e+04 5.57000e+02 -1.42922e+01 -1.30086e+01 -1.55758e+01 -1.44621e+01 -1.43754e+01 -1.45488e+01
5.58400e+04 5.58000e+02 -1.49399e+01 -1.20663e+01 -1.78135e+01 -1.44624e+01 -1.43759e+01 -1.45489e+01
5.59200e+04 5.59000e+02 -1.34170e+01 -1.28672e+01 -1.39668e+01 -1.44626e+01 -1.43763e+01 -1.45490e+01
5.60000e+04 5.60000e+02 -1.23303e+01 -1.07581e+01 -1.39025e+01 -1.44629e+01 -1.43767e+01 -1.45490e+01
5.60800e+04 5.60000e+02 -1.23303e+01 -1.07581e+01 -1.39025e+01 -1.44630e+01 -1.43771e+01 -1.45490e+01
5.61600e+04 5.61000e+02 -1.71349e+01 -1.55760e+01 -1.86938e+01 -1.44632e+01 -1.43774e+01 -1.45489e+01
5.62400e+04 5.62000e+02 -1.40052e+01 -1.28819e+01 -1.51285e+01 -1.44633e+01 -1.43778e+01 -1.45489e+01
5.63200e+04 5.63000e+02 -1.34533e+01 -1.21839e+01 -1.47227e+01 -1.44634e+01 -1.43780e+01 -1.45488e+01
5.64000e+04 5.64000e+02 -1.39283e+01 -1.21127e+01 -1.57439e+01 -1.44635e+01 -1.43783e+01 -1.45487e+01
5.64800e+04 5.64000e+02 -1.39283e+01 -1.21127e+01 -1.57439e+01 -1.44636e+01 -1.43786e+01 -1.45486e+01
5.65600e+04 5.65000e+02 -1.43762e+01 -1.38981e+01 -1.48544e+01 -1.44636e+01 -1.43788e+01 -1.45485e+01
5.66400e+04 5.66000e+02 -1.67262e+01 -1.38362e+01 -1.96162e+01 -1.44637e+01 -1.43790e+01 -1.45483e+01
5.67200e+04 5.67000e+02 -1.61142e+01 -1.43205e+01 -1.79080e+01 -1.44637e+01 -1.43793e+01 -1.45481e+01
5.68000e+04 5.68000e+02 -1.38629e+01 -1.33323e+01 -1.43936e+01 -1.44638e+01 -1.43795e+01 -1.45481e+01
5.68800e+04 5.68000e+02 -1.38629e+01 -1.33323e+01 -1.43936e+01 -1.44638e+01 -1.43797e+01 -1.45479e+01
5.69600e+04 5.69000e+02 -1.49084e+01 -1.28373e+01 -1.69794e+01 -1.44639e+01 -1.43800e+01 -1.45478e+01
5.70400e+04 5.70000e+02 -1.47576e+01 -1.33644e+01 -1.61507e+01 -1.44639e+01 -1.43802e+01 -1.45476e+01
5.71200e+04 5.71000e+02 -1.27462e+01 -1.18524e+01 -1.36400e+01 -1.44640e+01 -1.43805e+01 -1.45474e+01
5.72000e+04 5.72000e+02 -1.45944e+01 -1.12437e+01 -1.79450e+01 -1.44641e+01 -1.43807e+01 -1.45474e+01
5.72800e+04 5.72000e+02 -1.45944e+01 -1.12437e+01 -1.79450e+01 -1.44641e+01 -1.43810e+01 -1.45472e+01
5.73600e+04 5.73000e+02 -1.49517e+01 -1.18359e+01 -1.80675e+01 -1.44642e+01 -1.43813e+01 -1.45471e+01
5.74400e+04 5.74000e+02 -1.22334e+01 -1.02399e+01 -1.42269e+01 -1.44643e+01 -1.43816e+01 -1.45470e+01
5.75200e+04 5.75000e+02 -1.53729e+01 -1.53343e+01 -1.54115e+01 -1.44645e+01 -1.43819e+01 -1.45470e+01
5.76000e+04 5.76000e+02 -1.39681e+01 -1.28593e+01 -1.50768e+01 -1.44646e+01 -1.43822e+01 -1.45470e+01
5.76800e+04 5.76000e+02 -1.39681e+01 -1.28593e+01 -1.50768e+01 -1.44648e+01 -1.43826e+01 -1.45470e+01
5.77600e+04 5.77000e+02 -1.61352e+01 -1.53888e+01 -1.68817e+01 -1.44650e+01 -1.43830e+01 -1.45469e+01
5.78400e+04 5.78000e+02 -1.40298e+01 -1.24148e+01 -1.56448e+01 -1.44652e+01 -1.43835e+01 -1.45470e+01
5.79200e+04 5.79000e+02 -1.37256e+01 -1.17153e+01 -1.57360e+01 -1.44655e+01 -1.43839e+01 -1.45471e+01
5.80000e+04 5.80000e+02 -1.53707e+01 -1.42105e+01 -1.65309e+01 -1.44657e+01 -1.43843e+01 -1.45471e+01
5.80800e+04 5.80000e+02 -1.53707e+01 -1.42105e+01 -1.65309e+01 -1.44661e+01 -1.43849e+01 -1.45472e+01
5.81600e+04 5.81000e+02 -1.38148e+01 -1.17282e+01 -1.59015e+01 -1.44664e+01 -1.43854e+01 -1.45474e+01
5.82400e+04 5.82000e+02 -1.29959e+01 -1.16178e+01 -1.43741e+01 -1.44668e+01 -1.43860e+01 -1.45476e+01
5.83200e+04 5.83000e+02 -1.28343e+01 -1.22527e+01 -1.34159e+01 -1.44672e+01 -1.43866e+01 -1.45478e+01
5.84000e+04 5.84000e+02 -1.39086e+01 -1.22761e+01 -1.55411e+01 -1.44676e+01 -1.43873e+01 -1.45480e+01
5.84800e+04 5.84000e+02 -1.39086e+01 -1.22761e+01 -1.55411e+01 -1.44681e+01 -1.43879e+01 -1.45483e+01
5.85600e+04 5.85000e+02 -1.37726e+01 -1.21603e+01 -1.53849e+01 -1.44686e+01 -1.43887e+01 -1.45486e+01
5.86400e+04 5.86000e+02 -1.31239e+01 -1.22741e+01 -1.39736e+01 -1.44692e+01 -1.43894e+01 -1.45489e+01
5.87200e+04 5.87000e+02 -1.50226e+01 -1.40613e+01 -1.59839e+01 -1.44697e+01 -1.43902e+01 -1.45492e+01
5.88000e+04 5.88000e+02 -1.32508e+01 -1.19429e+01 -1.45587e+01 -1.44704e+01 -1.43911e+01 -1.45496e+01
5.88800e+04 5.88000e+02 -1.32508e+01 -1.19429e+01 -1.45587e+01 -1.44710e+01 -1.43919e+01 -1.45500e+01
5.89600e+04 5.89000e+02 -1.22752e+01 -1.18083e+01 -1.27420e+01 -1.44716e+01 -1.43929e+01 -1.45504e+01
5.90400e+04 5.90000e+02 -1.32128e+01 -1.24542e+01 -1.39714e+01 -1.44723e+01 -1.43938e+01 -1.45509e+01
5.91200e+04 5.91000e+02 -1.38497e+01 -1.27137e+01 -1.49858e+01 -1.44730e+01 -1.43948e+01 -1.45513e+01
5.92000e+04 5.92000e+02 -1.39319e+01 -1.29402e+01 -1.49236e+01 -1.44738e+01 -1.43958e+01 -1.45518e+01
5.92800e+04 5.92000e+02 -1.39319e+01 -1.29402e+01 -1.49236e+01 -1.44746e+01 -1.43968e+01 -1.45523e+01
5.93600e+04 5.93000e+02 -1.41327e+01 -1.31122e+01 -1.51532e+01 -1.44754e+01 -1.43979e+01 -1.45529e+01
5.94400e+04 5.94000e+02 -1.41074e+01 -1.22373e+01 -1.59775e+01 -1.44762e+01 -1.43990e+01 -1.45535e+01
5.95200e+04 5.95000e+02 -1.57741e+01 -1.35815e+01 -1.79667e+01 -1.44771e+01 -1.44001e+01 -1.45541e+01
5.96000e+04 5.96000e+02 -1.56896e+01 -1.32042e+01 -1.81749e+01 -1.44779e+01 -1.44012e+01 -1.45547e+01
5.96800e+04 5.96000e+02 -1.56896e+01 -1.32042e+01 -1.81749e+01 -1.44789e+01 -1.44024e+01 -1.45554e+01
5.97600e+04 5.97000e+02 -1.36644e+01 -1.24503e+01 -1.48784e+01 -1.44798e+01 -1.44035e+01 -1.45560e+01
5.98400e+04 5.98000e+02 -1.40722e+01 -1.30434e+01 -1.51010e+01 -1.44807e+01 -1.44047e+01 -1.45567e+01
5.99200e+04 5.99000e+02 -1.51092e+01 -1.24991e+01 -1.77193e+01 -1.44816e+01 -1.44058e+01 -1.45575e+01
6.00000e+04 6.00000e+02 -1.51097e+01 -1.43044e+01 -1.59150e+01 -1.44826e+01 -1.44070e+01 -1.45582e+01
6.00800e+04 6.00000e+02 -1.51097e+01 -1.43044e+01 -1.59150e+01 -1.44836e+01 -1.44082e+01 -1.45590e+01
6.01600e+04 6.01000e+02 -1.31410e+01 -1.24036e+01 -1.38785e+01 -1.44845e+01 -1.44093e+01 -1.45598e+01
6.02400e+04 6.02000e+02 -1.57403e+01 -1.38068e+01 -1.76738e+01 -1.44855e+01 -1.44104e+01 -1.45606e+01
6.03200e+04 6.03000e+02 -1.47065e+01 -1.28728e+01 -1.65401e+01 -1.44865e+01 -1.44115e+01 -1.45614e+01
6.04000e+04 6.04000e+02 -1.36855e+01 -1.15514e+01 -1.58196e+01 -1.44874e+01 -1.44126e+01 -1.45623e+01
6.04800e+04 6.04000e+02 -1.36855e+01 -1.15514e+01 -1.58196e+01 -1.44884e+01 -1.44136e+01 -1.45632e+01
6.05600e+04 6.05000e+02 -1.42697e+01 -1.33505e+01 -1.51888e+01 -1.44894e+01 -1.44147e+01 -1.45641e+01
6.06400e+04 6.06000e+02 -1.30735e+01 -1.21402e+01 -1.40068e+01 -1.44903e+01 -1.44156e+01 -1.45650e+01
6.07200e+04 6.07000e+02 -1.30054e+01 -1.20646e+01 -1.39463e+01 -1.44912e+01 -1.44166e+01 -1.45659e+01
6.08000e+04 6.08000e+02 -1.30691e+01 -1.19621e+01 -1.41761e+01 -1.44921e+01 -1.44174e+01 -1.45669e+01
6.08800e+04 6.08000e+02 -1.30691e+01 -1.19621e+01 -1.41761e+01 -1.44930e+01 -1.44183e+01 -1.45677e+01
6.09600e+04 6.09000e+02 -1.26402e+01 -1.18766e+01 -1.34037e+01 -1.44939e+01 -1.44191e+01 -1.45687e+01
6.10400e+04 6.10000e+02 -1.66481e+01 -1.56767e+01 -1.76195e+01 -1.44947e+01 -1.44198e+01 -1.45695e+01
6.11200e+04 6.11000e+02 -1.42503e+01 -1.33773e+01 -1.51233e+01 -1.44954e+01 -1.44205e+01 -1.45704e+01
6.12000e+04 6.12000e+02 -1.36273e+01 -1.22605e+01 -1.49942e+01 -1.44962e+01 -1.44211e+01 -1.45712e+01
6.12800e+04 6.12000e+02 -1.36273e+01 -1.22605e+01 -1.49942e+01 -1.44968e+01 -1.44216e+01 -1.45720e+01
6.13600e+04 6.13000e+02 -1.39119e+01 -1.19517e+01 -1.58721e+01 -1.44974e+01 -1.44222e+01 -1.45727e+01
6.14400e+04 6.14000e+02 -1.54494e+01 -1.48049e+01 -1.60939e+01 -1.44980e+01 -1.44225e+01 -1.45734e+01
6.15200e+04 6.15000e+02 -1.46372e+01 -1.34368e+01 -1.58376e+01 -1.44984e+01 -1.44229e+01 -1.45740e+01
6.16000e+04 6.16000e+02 -1.47361e+01 -1.35318e+01 -1.59405e+01 -1.44988e+01 -1.44232e+01 -1.45745e+01
6.16800e+04 6.16000e+02 -1.47361e+01 -1.35318e+01 -1.59405e+01 -1.44992e+01 -1.44234e+01 -1.45749e+01
6.17600e+04 6.17000e+02 -1.42459e+01 -1.27860e+01 -1.57058e+01 -1.44994e+01 -1.44236e+01 -1.45752e+01
6.18400e+04 6.18000e+02 -1.44733e+01 -1.39285e+01 -1.50182e+01 -1.44996e+01 -1.44237e+01 -1.45754e+01
6.19200e+04 6.19000e+02 -1.52688e+01 -1.41744e+01 -1.63632e+01 -1.44996e+01 -1.44237e+01 -1.45756e+01
6.20000e+04 6.20000e+02 -1.36589e+01 -1.27902e+01 -1.45275e+01 -1.44996e+01 -1.44237e+01 -1.45755e+01
6.20800e+04 6.20000e+02 -1.36589e+01 -1.27902e+01 -1.45275e+01 -1.44995e+01 -1.44236e+01 -1.45753e+01
6.21600e+04 6.21000e+02 -1.43900e+01 -1.36666e+01 -1.51135e+01 -1.44992e+01 -1.44235e+01 -1.45750e+01
6.22400e+04 6.22000e+02 -1.56262e+01 -1.36135e+01 -1.76390e+01 -1.44989e+01 -1.44232e+01 -1.45745e+01
6.23200e+04 6.23000e+02 -1.36559e+01 -1.33116e+01 -1.40002e+01 -1.44984e+01 -1.44229e+01 -1.45739e+01
6.24000e+04 6.24000e+02 -1.58551e+01 -1.32076e+01 -1.85026e+01 -1.44978e+01 -1.44226e+01 -1.45730e+01
6.24800e+04 6.24000e+02 -1.58551e+01 -1.32076e+01 -1.85026e+01 -1.44971e+01 -1.44222e+01 -1.45721e+01
6.25600e+04 6.25000e+02 -1.45044e+01 -1.21363e+01 -1.68724e+01 -1.44963e+01 -1.44218e+01 -1.45709e+01
6.26400e+04 6.26000e+02 -1.40623e+01 -1.30434e+01 -1.50811e+01 -1.44954e+01 -1.44212e+01 -1.45695e+01
6.27200e+04 6.27000e+02 -1.32603e+01 -1.21656e+01 -1.43550e+01 -1.44943e+01 -1.44207e+01 -1.45680e+01
6.28000e+04 6.28000e+02 -1.47022e+01 -1.34161e+01 -1.59883e+01 -1.44931e+01 -1.44201e+01 -1.45662e+01
6.28800e+04 6.28000e+02 -1.47022e+01 -1.34161e+01 -1.59883e+01 -1.44918e+01 -1.44194e+01 -1.45642e+01
6.29600e+04 6.29000e+02 -1.85419e+01 -1.56857e+01 -2.13981e+01 -1.44904e+01 -1.44186e+01 -1.45621e+01
6.30400e+04 6.30000e+02 -1.51235e+01 -1.25037e+01 -1.77432e+01 -1.44888e+01 -1.44179e+01 -1.45596e+01
6.31200e+04 6.31000e+02 -1.34216e+01 -1.22877e+01 -1.45554e+01 -1.44871e+01 -1.44170e+01 -1.45571e+01
6.32000e+04 6.32000e+02 -1.18083e+01 -1.09441e+01 -1.26725e+01 -1.44852e+01 -1.44161e+01 -1.45543e+01
6.32800e+04 6.32000e+02 -1.18083e+01 -1.09441e+01 -1.26725e+01 -1.44832e+01 -1.44152e+01 -1.45512e+01
6.33600e+04 6.33000e+02 -1.38580e+01 -1.16998e+01 -1.60162e+01 -1.44812e+01 -1.44143e+01 -1.45481e+01
6.34400e+04 6.34000e+02 -1.39273e+01 -1.16543e+01 -1.62002e+01 -1.44789e+01 -1.44132e+01 -1.45446e+01
6.35200e+04 6.35000e+02 -1.33113e+01 -1.07941e+01 -1.58286e+01 -1.44766e+01 -1.44122e+01 -1.45410e+01
6.36000e+04 6.36000e+02 -1.38848e+01 -1.13407e+01 -1.64289e+01 -1.44742e+01 -1.44112e+01 -1.45372e+01
6.36800e+04 6.36000e+02 -1.38848e+01 -1.13407e+01 -1.64289e+01 -1.44716e+01 -1.44100e+01 -1.45331e+01
6.37600e+04 6.37000e+02 -1.36209e+01 -1.17721e+01 -1.54698e+01 -1.44689e+01 -1.44089e+01 -1.45289e+01
6.38400e+04 6.38000e+02 -1.50854e+01 -1.46181e+01 -1.55527e+01 -1.44661e+01 -1.44077e+01 -1.45245e+01
6.39200e+04 6.39000e+02 -1.48507e+01 -1.31810e+01 -1.65204e+01 -1.44632e+01 -1.44065e+01 -1.45199e+01
6.40000e+04 6.40000e+02 -1.48203e+01 -1.24340e+01 -1.72066e+01 -1.44602e+01 -1.44053e+01 -1.45150e+01
6.40800e+04 6.40000e+02 -1.48203e+01 -1.24340e+01 -1.72066e+01 -1.44571e+01 -1.44041e+01 -1.45101e+01
6.41600e+04 6.41000e+02 -1.41861e+01 -1.19082e+01 -1.64639e+01 -1.44539e+01 -1.44028e+01 -1.45050e+01
6.42400e+04 6.42000e+02 -1.43681e+01 -1.28284e+01 -1.59078e+01 -1.44506e+01 -1.44016e+01 -1.44997e+01
6.43200e+04 6.43000e+02 -1.66052e+01 -1.58266e+01 -1.73839e+01 -1.44472e+01 -1.44003e+01 -1.44942e+01
6.44000e+04 6.44000e+02 -1.48825e+01 -1.26973e+01 -1.70678e+01 -1.44438e+01 -1.43990e+01 -1.44886e+01
6.44800e+04 6.44000e+02 -1.48825e+01 -1.26973e+01 -1.70678e+01 -1.44403e+01 -1.43977e+01 -1.44829e+01
6.45600e+04 6.45000e+02 -1.47108e+01 -1.19675e+01 -1.74541e+01 -1.44367e+01 -1.43964e+01 -1.44770e+01
6.46400e+04 6.46000e+02 -1.33375e+01 -1.16410e+01 -1.50340e+01 -1.44331e+01 -1.43951e+01 -1.44711e+01
6.47200e+04 6.47000e+02 -1.51360e+01 -1.42293e+01 -1.60426e+01 -1.44294e+01 -1.43939e+01 -1.44650e+01
6.48000e+04 6.48000e+02 -1.40752e+01 -1.39685e+01 -1.41820e+01 -1.44257e+01 -1.43926e+01 -1.44588e+01
6.48800e+04 6.48000e+02 -1.40752e+01 -1.39685e+01 -1.41820e+01 -1.44220e+01 -1.43915e+01 -1.44525e+01
6.49600e+04 6.49000e+02 -1.43778e+01 -1.21354e+01 -1.66202e+01 -1.44182e+01 -1.43902e+01 -1.44462e+01
6.50400e+04 6.50000e+02 -1.51693e+01 -1.46625e+01 -1.56762e+01 -1.44144e+01 -1.43890e+01 -1.44398e+01
6.51200e+04 6.51000e+02 -1.67709e+01 -1.53861e+01 -1.81556e+01 -1.44106e+01 -1.43878e+01 -1.44334e+01
6.52000e+04 6.52000e+02 -1.48800e+01 -1.33168e+01 -1.64432e+01 -1.44068e+01 -1.43868e+01 -1.44268e+01
6.52800e+04 6.52000e+02 -1.48800e+01 -1.33168e+01 -1.64432e+01 -1.44030e+01 -1.43856e+01 -1.44204e+01
6.53600e+04 6.53000e+02 -1.28995e+01 -1.17823e+01 -1.40167e+01 -1.43992e+01 -1.43845e+01 -1.44139e+01
6.54400e+04 6.54000e+02 -1.41970e+01 -1.25037e+01 -1.58904e+01 -1.43954e+01 -1.43832e+01 -1.44075e+01
6.55200e+04 6.55000e+02 -1.47497e+01 -1.33792e+01 -1.61202e+01 -1.43916e+01 -1.43820e+01 -1.44012e+01
6.56000e+04 6.56000e+02 -1.54740e+01 -1.38608e+01 -1.70872e+01 -1.43879e+01 -1.43804e+01 -1.43954e+01
6.56800e+04 6.56000e+02 -1.54740e+01 -1.38608e+01 -1.70872e+01 -1.43842e+01 -1.43781e+01 -1.43903e+01
6.57600e+04 6.57000e+02 -1.47948e+01 -1.27145e+01 -1.68751e+01 -1.43805e+01 -1.43746e+01 -1.43865e+01
6.58400e+04 6.58000e+02 -1.31370e+01 -1.23127e+01 -1.39612e+01 -1.43770e+01 -1.43698e+01 -1.43841e+01
6.59200e+04 6.59000e+02 -1.50720e+01 -1.33321e+01 -1.68120e+01 -1.43734e+01 -1.43641e+01 -1.43827e+01
6.60000e+04 6.60000e+02 -1.38596e+01 -1.20598e+01 -1.56594e+01 -1.43699e+01 -1.43580e+01 -1.43818e+01
6.60800e+04 6.60000e+02 -1.38596e+01 -1.20598e+01 -1.56594e+01 -1.43665e+01 -1.43519e+01 -1.43811e+01
6.61600e+04 6.61000e+02 -1.27484e+01 -1.10681e+01 -1.44286e+01 -1.43632e+01 -1.43457e+01 -1.43807e+01
6.62400e+04 6.62000e+02 -1.37246e+01 -1.18160e+01 -1.56331e+01 -1.43599e+01 -1.43395e+01 -1.43803e+01
6.63200e+04 6.63000e+02 -1.45900e+01 -1.30638e+01 -1.61161e+01 -1.43567e+01 -1.43333e+01 -1.43801e+01
6.64000e+04 6.64000e+02 -1.66682e+01 -1.42891e+01 -1.90474e+01 -1.43536e+01 -1.43272e+01 -1.43800e+01
6.64800e+04 6.64000e+02 -1.66682e+01 -1.42891e+01 -1.90474e+01 -1.43506e+01 -1.43213e+01 -1.43799e+01
6.65600e+04 6.65000e+02 -1.43210e+01 -1.34970e+01 -1.51449e+01 -1.43477e+01 -1.43154e+01 -1.43800e+01
6.66400e+04 6.66000e+02 -1.44491e+01 -1.26144e+01 -1.62838e+01 -1.43449e+01 -1.43096e+01 -1.43802e+01
6.67200e+04 6.67000e+02 -1.24749e+01 -1.13359e+01 -1.36140e+01 -1.43422e+01 -1.43040e+01 -1.43805e+01
6.68000e+04 6.68000e+02 -1.28173e+01 -1.21786e+01 -1.34560e+01 -1.43396e+01 -1.42984e+01 -1.43808e+01
6.68800e+04 6.68000e+02 -1.28173e+01 -1.21786e+01 -1.34560e+01 -1.43371e+01 -1.42930e+01 -1.43813e+01
6.69600e+04 6.69000e+02 -1.53330e+01 -1.38710e+01 -1.67949e+01 -1.43347e+01 -1.42877e+01 -1.43818e+01
6.70400e+04 6.70000e+02 -1.49580e+01 -1.26797e+01 -1.72362e+01 -1.43325e+01 -1.42825e+01 -1.43825e+01
6.71200e+04 6.71000e+02 -1.24182e+01 -1.16986e+01 -1.31378e+01 -1.43304e+01 -1.42775e+01 -1.43832e+01
6.72000e+04 6.72000e+02 -1.38889e+01 -1.33159e+01 -1.44619e+01 -1.43283e+01 -1.42726e+01 -1.43840e+01
6.72800e+04 6.72000e+02 -1.38889e+01 -1.33159e+01 -1.44619e+01 -1.43265e+01 -1.42680e+01 -1.43850e+01
6.73600e+04 6.73000e+02 -1.43194e+01 -1.38558e+01 -1.47831e+01 -1.43247e+01 -1.42634e+01 -1.43859e+01
6.74400e+04 6.74000e+02 -1.42127e+01 -1.39037e+01 -1.45218e+01 -1.43230e+01 -1.42589e+01 -1.43871e+01
6.75200e+04 6.75000e+02 -1.61498e+01 -1.48502e+01 -1.74494e+01 -1.43215e+01 -1.42547e+01 -1.43883e+01
6.76000e+04 6.76000e+02 -1.40627e+01 -1.32587e+01 -1.48667e+01 -1.43201e+01 -1.42506e+01 -1.43896e+01
6.76800e+04 6.76000e+02 -1.40627e+01 -1.32587e+01 -1.48667e+01 -1.43188e+01 -1.42466e+01 -1.43910e+01
6.77600e+04 6.77000e+02 -1.35943e+01 -1.25041e+01 -1.46845e+01 -1.43177e+01 -1.42429e+01 -1.43926e+01
6.78400e+04 6.78000e+02 -1.44235e+01 -1.38256e+01 -1.50214e+01 -1.43167e+01 -1.42392e+01 -1.43942e+01
6.79200e+04 6.79000e+02 -1.27939e+01 -1.11620e+01 -1.44257e+01 -1.43158e+01 -1.42358e+01 -1.43959e+01
6.80000e+04 6.80000e+02 -1.49763e+01 -1.36571e+01 -1.62956e+01 -1.43151e+01 -1.42324e+01 -1.43977e+01
6.80800e+04 6.80000e+02 -1.49763e+01 -1.36571e+01 -1.62956e+01 -1.43144e+01 -1.42292e+01 -1.43997e+01
6.81600e+04 6.81000e+02 -1.50199e+01 -1.22249e+01 -1.78150e+01 -1.43140e+01 -1.42262e+01 -1.44017e+01
6.82400e+04 6.82000e+02 -1.43700e+01 -1.33169e+01 -1.54231e+01 -1.43136e+01 -1.42233e+01 -1.44039e+01
6.83200e+04 6.83000e+02 -1.40071e+01 -1.24570e+01 -1.55572e+01 -1.43133e+01 -1.42205e+01 -1.44061e+01
6.84000e+04 6.84000e+02 -1.49483e+01 -1.36886e+01 -1.62080e+01 -1.43132e+01 -1.42180e+01 -1.44085e+01
6.84800e+04 6.84000e+02 -1.49483e+01 -1.36886e+01 -1.62080e+01 -1.43133e+01 -1.42155e+01 -1.44110e+01
6.85600e+04 6.85000e+02 -1.19746e+01 -1.15339e+01 -1.24153e+01 -1.43134e+01 -1.42131e+01 -1.44136e+01
6.86400e+04 6.86000e+02 -1.30078e+01 -1.27232e+01 -1.32925e+01 -1.43136e+01 -1.42109e+01 -1.44163e+01
6.87200e+04 6.87000e+02 -1.48805e+01 -1.29001e+01 -1.68610e+01 -1.43140e+01 -1.42088e+01 -1.44192e+01
6.88000e+04 6.88000e+02 -1.48938e+01 -1.37035e+01 -1.60841e+01 -1.43144e+01 -1.42067e+01 -1.44221e+01
6.88800e+04 6.88000e+02 -1.48938e+01 -1.37035e+01 -1.60841e+01 -1.43150e+01 -1.42048e+01 -1.44252e+01
6.89600e+04 6.89000e+02 -1.47343e+01 -1.45041e+01 -1.49645e+01 -1.43157e+01 -1.42030e+01 -1.44284e+01
6.90400e+04 6.90000e+02 -1.35420e+01 -1.20078e+01 -1.50762e+01 -1.43165e+01 -1.42013e+01 -1.44316e+01
6.91200e+04 6.91000e+02 -1.35663e+01 -1.10928e+01 -1.60398e+01 -1.43174e+01 -1.41997e+01 -1.44350e+01
6.92000e+04 6.92000e+02 -1.56335e+01 -1.42937e+01 -1.69733e+01 -1.43184e+01 -1.41982e+01 -1.44386e+01
6.92800e+04 6.92000e+02 -1.56335e+01 -1.42937e+01 -1.69733e+01 -1.43194e+01 -1.41967e+01 -1.44421e+01
6.93600e+04 6.93000e+02 -1.28685e+01 -1.24386e+01 -1.32983e+01 -1.43205e+01 -1.41952e+01 -1.44458e+01
6.94400e+04 6.94000e+02 -1.61278e+01 -1.52278e+01 -1.70277e+01 -1.43218e+01 -1.41939e+01 -1.44497e+01
6.95200e+04 6.95000e+02 -1.50589e+01 -1.37698e+01 -1.63481e+01 -1.43231e+01 -1.41926e+01 -1.44536e+01
6.96000e+04 6.96000e+02 -1.50364e+01 -1.41375e+01 -1.59354e+01 -1.43245e+01 -1.41914e+01 -1.44575e+01
6.96800e+04 6.96000e+02 -1.50364e+01 -1.41375e+01 -1.59354e+01 -1.43259e+01 -1.41902e+01 -1.44616e+01
6.97600e+04 6.97000e+02 -1.53835e+01 -1.25134e+01 -1.82536e+01 -1.43274e+01 -1.41890e+01 -1.44657e+01
6.98400e+04 6.98000e+02 -1.47360e+01 -1.35100e+01 -1.59620e+01 -1.43289e+01 -1.41879e+01 -1.44699e+01
6.99200e+04 6.99000e+02 -1.41946e+01 -1.34388e+01 -1.49504e+01 -1.43305e+01 -1.41868e+01 -1.44742e+01
7.00000e+04 7.00000e+02 -1.36673e+01 -1.10176e+01 -1.63171e+01 -1.43321e+01 -1.41857e+01 -1.44785e+01
7.00800e+04 7.00000e+02 -1.36673e+01 -1.10176e+01 -1.63171e+01 -1.43338e+01 -1.41847e+01 -1.44829e+01
7.01600e+04 7.01000e+02 -1.47728e+01 -1.37044e+01 -1.58412e+01 -1.43355e+01 -1.41837e+01 -1.44873e+01
7.02400e+04 7.02000e+02 -1.55376e+01 -1.42693e+01 -1.68059e+01 -1.43372e+01 -1.41827e+01 -1.44917e+01
7.03200e+04 7.03000e+02 -1.49888e+01 -1.21487e+01 -1.78290e+01 -1.43389e+01 -1.41817e+01 -1.44961e+01
7.04000e+04 7.04000e+02 -1.64056e+01 -1.47856e+01 -1.80256e+01 -1.43406e+01 -1.41807e+01 -1.45006e+01
7.04800e+04 7.04000e+02 -1.64056e+01 -1.47856e+01 -1.80256e+01 -1.43424e+01 -1.41797e+01 -1.45051e+01
7.05600e+04 7.05000e+02 -1.38046e+01 -1.14479e+01 -1.61614e+01 -1.43441e+01 -1.41787e+01 -1.45095e+01
7.06400e+04 7.06000e+02 -1.34111e+01 -1.06914e+01 -1.61307e+01 -1.43458e+01 -1.41778e+01 -1.45139e+01
7.07200e+04 7.07000e+02 -1.44901e+01 -1.31520e+01 -1.58283e+01 -1.43475e+01 -1.41767e+01 -1.45183e+01
7.08000e+04 7.08000e+02 -1.39894e+01 -1.33542e+01 -1.46246e+01 -1.43492e+01 -1.41758e+01 -1.45226e+01
7.08800e+04 7.08000e+02 -1.39894e+01 -1.33542e+01 -1.46246e+01 -1.43508e+01 -1.41748e+01 -1.45269e+01
7.09600e+04 7.09000e+02 -1.46953e+01 -1.31517e+01 -1.62389e+01 -1.43524e+01 -1.41739e+01 -1.45310e+01
7.10400e+04 7.10000e+02 -1.40308e+01 -1.32008e+01 -1.48608e+01 -1.43540e+01 -1.41729e+01 -1.45351e+01
7.11200e+04 7.11000e+02 -1.41344e+01 -1.20898e+01 -1.61789e+01 -1.43555e+01 -1.41720e+01 -1.45391e+01
7.12000e+04 7.12000e+02 -1.58615e+01 -1.53692e+01 -1.63538e+01 -1.43570e+01 -1.41711e+01 -1.45430e+01
7.12800e+04 7.12000e+02 -1.58615e+01 -1.53692e+01 -1.63538e+01 -1.43585e+01 -1.41702e+01 -1.45468e+01
7.13600e+04 7.13000e+02 -1.46443e+01 -1.30424e+01 -1.62463e+01 -1.43598e+01 -1.41693e+01 -1.45503e+01
7.14400e+04 7.14000e+02 -1.34548e+01 -1.27710e+01 -1.41385e+01 -1.43612e+01 -1.41685e+01 -1.45538e+01
7.15200e+04 7.15000e+02 -1.54882e+01 -1.36096e+01 -1.73668e+01 -1.43624e+01 -1.41677e+01 -1.45571e+01
7.16000e+04 7.16000e+02 -1.51570e+01 -1.46807e+01 -1.56333e+01 -1.43636e+01 -1.41670e+01 -1.45602e+01
7.16800e+04 7.16000e+02 -1.51570e+01 -1.46807e+01 -1.56333e+01 -1.43647e+01 -1.41663e+01 -1.45631e+01
7.17600e+04 7.17000e+02 -1.38831e+01 -1.25794e+01 -1.51867e+01 -1.43658e+01 -1.41656e+01 -1.45659e+01
7.18400e+04 7.18000e+02 -1.29590e+01 -1.19879e+01 -1.39300e+01 -1.43667e+01 -1.41650e+01 -1.45684e+01
7.19200e+04 7.19000e+02 -1.37292e+01 -1.30050e+01 -1.44535e+01 -1.43676e+01 -1.41646e+01 -1.45707e+01
7.20000e+04 7.20000e+02 -1.32479e+01 -1.21732e+01 -1.43226e+01 -1.43684e+01 -1.41641e+01 -1.45728e+01
7.20800e+04 7.20000e+02 -1.32479e+01 -1.21732e+01 -1.43226e+01 -1.43692e+01 -1.41637e+01 -1.45746e+01
7.21600e+04 7.21000e+02 -1.68828e+01 -1.52510e+01 -1.85146e+01 -1.43698e+01 -1.41635e+01 -1.45762e+01
7.22400e+04 7.22000e+02 -1.35202e+01 -1.26167e+01 -1.44237e+01 -1.43704e+01 -1.41633e+01 -1.45775e+01
7.23200e+04 7.23000e+02 -1.45022e+01 -1.12601e+01 -1.77444e+01 -1.43709e+01 -1.41633e+01 -1.45786e+01
7.24000e+04 7.24000e+02 -1.46691e+01 -1.38541e+01 -1.54841e+01 -1.43714e+01 -1.41634e+01 -1.45794e+01
7.24800e+04 7.24000e+02 -1.46691e+01 -1.38541e+01 -1.54841e+01 -1.43718e+01 -1.41636e+01 -1.45800e+01
7.25600e+04 7.25000e+02 -1.51097e+01 -1.48818e+01 -1.53377e+01 -1.43720e+01 -1.41639e+01 -1.45801e+01
7.26400e+04 7.26000e+02 -1.63139e+01 -1.48223e+01 -1.78055e+01 -1.43723e+01 -1.41644e+01 -1.45801e+01
7.27200e+04 7.27000e+02 -1.63669e+01 -1.47056e+01 -1.80282e+01 -1.43724e+01 -1.41650e+01 -1.45799e+01
7.28000e+04 7.28000e+02 -1.35599e+01 -1.15970e+01 -1.55228e+01 -1.43725e+01 -1.41658e+01 -1.45792e+01
7.28800e+04 7.28000e+02 -1.35599e+01 -1.15970e+01 -1.55228e+01 -1.43726e+01 -1.41668e+01 -1.45784e+01
7.29600e+04 7.29000e+02 -1.42841e+01 -1.38487e+01 -1.47195e+01 -1.43726e+01 -1.41679e+01 -1.45773e+01
7.30400e+04 7.30000e+02 -1.27901e+01 -1.15652e+01 -1.40150e+01 -1.43725e+01 -1.41692e+01 -1.45758e+01
7.31200e+04 7.31000e+02 -1.47860e+01 -1.29664e+01 -1.66057e+01 -1.43724e+01 -1.41707e+01 -1.45741e+01
7.32000e+04 7.32000e+02 -1.63889e+01 -1.44089e+01 -1.83689e+01 -1.43723e+01 -1.41724e+01 -1.45721e+01
7.32800e+04 7.32000e+02 -1.63889e+01 -1.44089e+01 -1.83689e+01 -1.43720e+01 -1.41742e+01 -1.45698e+01
7.33600e+04 7.33000e+02 -1.41271e+01 -1.38105e+01 -1.44437e+01 -1.43718e+01 -1.41763e+01 -1.45673e+01
7.34400e+04 7.34000e+02 -1.48408e+01 -1.36971e+01 -1.59845e+01 -1.43716e+01 -1.41786e+01 -1.45646e+01
7.35200e+04 7.35000e+02 -1.30121e+01 -1.20940e+01 -1.39302e+01 -1.43713e+01 -1.41811e+01 -1.45615e+01
7.36000e+04 7.36000e+02 -1.42788e+01 -1.31958e+01 -1.53619e+01 -1.43710e+01 -1.41838e+01 -1.45582e+01
7.36800e+04 7.36000e+02 -1.42788e+01 -1.31958e+01 -1.53619e+01 -1.43707e+01 -1.41867e+01 -1.45548e+01
7.37600e+04 7.37000e+02 -1.32053e+01 -1.15919e+01 -1.48187e+01 -1.43704e+01 -1.41897e+01 -1.45511e+01
7.38400e+04 7.38000e+02 -1.39618e+01 -1.29174e+01 -1.50061e+01 -1.43701e+01 -1.41931e+01 -1.45471e+01
7.39200e+04 7.39000e+02 -1.65090e+01 -1.63351e+01 -1.66829e+01 -1.43698e+01 -1.41966e+01 -1.45429e+01
7.40000e+04 7.40000e+02 -1.38491e+01 -1.15629e+01 -1.61353e+01 -1.43695e+01 -1.42004e+01 -1.45386e+01
7.40800e+04 7.40000e+02 -1.38491e+01 -1.15629e+01 -1.61353e+01 -1.43691e+01 -1.42043e+01 -1.45340e+01
7.41600e+04 7.41000e+02 -1.31566e+01 -1.19242e+01 -1.43890e+01 -1.43689e+01 -1.42084e+01 -1.45293e+01
7.42400e+04 7.42000e+02 -1.46442e+01 -1.26878e+01 -1.66006e+01 -1.43686e+01 -1.42128e+01 -1.45244e+01
7.43200e+04 7.43000e+02 -1.18521e+01 -1.12901e+01 -1.24141e+01 -1.43684e+01 -1.42174e+01 -1.45194e+01
7.44000e+04 7.44000e+02 -1.31704e+01 -1.23603e+01 -1.39804e+01 -1.43681e+01 -1.42221e+01 -1.45141e+01
7.44800e+04 7.44000e+02 -1.31704e+01 -1.23603e+01 -1.39804e+01 -1.43679e+01 -1.42270e+01 -1.45088e+01
7.45600e+04 7.45000e+02 -1.37480e+01 -1.19330e+01 -1.55630e+01 -1.43678e+01 -1.42323e+01 -1.45033e+01
7.46400e+04 7.46000e+02 -1.35408e+01 -1.23103e+01 -1.47713e+01 -1.43677e+01 -1.42376e+01 -1.44978e+01
7.47200e+04 7.47000e+02 -1.70403e+01 -1.48270e+01 -1.92536e+01 -1.43676e+01 -1.42431e+01 -1.44922e+01
7.48000e+04 7.48000e+02 -1.42138e+01 -1.27849e+01 -1.56427e+01 -1.43676e+01 -1.42488e+01 -1.44864e+01
7.48800e+04 7.48000e+02 -1.42138e+01 -1.27849e+01 -1.56427e+01 -1.43676e+01 -1.42546e+01 -1.44806e+01
7.49600e+04 7.49000e+02 -1.45014e+01 -1.06641e+01 -1.83387e+01 -1.43677e+01 -1.42606e+01 -1.44747e+01
7.50400e+04 7.50000e+02 -1.48269e+01 -1.40170e+01 -1.56369e+01 -1.43678e+01 -1.42668e+01 -1.44688e+01
7.51200e+04 7.51000e+02 -1.63461e+01 -1.51682e+01 -1.75240e+01 -1.43680e+01 -1.42731e+01 -1.44629e+01
7.52000e+04 7.52000e+02 -1.65536e+01 -1.47902e+01 -1.83170e+01 -1.43682e+01 -1.42795e+01 -1.44570e+01
7.52800e+04 7.52000e+02 -1.65536e+01 -1.47902e+01 -1.83170e+01 -1.43685e+01 -1.42860e+01 -1.44510e+01
7.53600e+04 7.53000e+02 -1.52136e+01 -1.32567e+01 -1.71704e+01 -1.43689e+01 -1.42927e+01 -1.44450e+01
7.54400e+04 7.54000e+02 -1.29021e+01 -1.22955e+01 -1.35087e+01 -1.43693e+01 -1.42995e+01 -1.44391e+01
7.55200e+04 7.55000e+02 -1.37366e+01 -1.28943e+01 -1.45790e+01 -1.43698e+01 -1.43063e+01 -1.44332e+01
7.56000e+04 7.56000e+02 -1.63472e+01 -1.52299e+01 -1.74646e+01 -1.43703e+01 -1.43132e+01 -1.44273e+01
7.56800e+04 7.56000e+02 -1.63472e+01 -1.52299e+01 -1.74646e+01 -1.43709e+01 -1.43201e+01 -1.44216e+01
7.57600e+04 7.57000e+02 -1.39430e+01 -1.24608e+01 -1.54252e+01 -1.43716e+01 -1.43271e+01 -1.44161e+01
7.58400e+04 7.58000e+02 -1.36519e+01 -1.30194e+01 -1.42845e+01 -1.43723e+01 -1.43339e+01 -1.44107e+01
7.59200e+04 7.59000e+02 -1.37772e+01 -1.29805e+01 -1.45738e+01 -1.43731e+01 -1.43406e+01 -1.44055e+01
7.60000e+04 7.60000e+02 -1.66316e+01 -1.51300e+01 -1.81332e+01 -1.43739e+01 -1.43470e+01 -1.44008e+01
7.60800e+04 7.60000e+02 -1.66316e+01 -1.51300e+01 -1.81332e+01 -1.43748e+01 -1.43528e+01 -1.43968e+01
7.61600e+04 7.61000e+02 -1.39221e+01 -1.28274e+01 -1.50167e+01 -1.43757e+01 -1.43575e+01 -1.43939e+01
7.62400e+04 7.62000e+02 -1.52463e+01 -1.49345e+01 -1.55581e+01 -1.43768e+01 -1.43604e+01 -1.43932e+01
7.63200e+04 7.63000e+02 -1.51108e+01 -1.48077e+01 -1.54138e+01 -1.43779e+01 -1.43607e+01 -1.43950e+01
7.64000e+04 7.64000e+02 -1.46003e+01 -1.29901e+01 -1.62105e+01 -1.43790e+01 -1.43589e+01 -1.43991e+01
7.64800e+04 7.64000e+02 -1.46003e+01 -1.29901e+01 -1.62105e+01 -1.43802e+01 -1.43558e+01 -1.44046e+01
7.65600e+04 7.65000e+02 -1.43012e+01 -1.24016e+01 -1.62009e+01 -1.43814e+01 -1.43519e+01 -1.44109e+01
7.66400e+04 7.66000e+02 -1.36879e+01 -1.18799e+01 -1.54960e+01 -1.43826e+01 -1.43477e+01 -1.44176e+01
7.67200e+04 7.67000e+02 -1.41054e+01 -1.11355e+01 -1.70752e+01 -1.43839e+01 -1.43434e+01 -1.44245e+01
7.68000e+04 7.68000e+02 -1.35550e+01 -1.28316e+01 -1.42783e+01 -1.43853e+01 -1.43390e+01 -1.44315e+01
7.68800e+04 7.68000e+02 -1.35550e+01 -1.28316e+01 -1.42783e+01 -1.43866e+01 -1.43346e+01 -1.44386e+01
7.69600e+04 7.69000e+02 -1.55463e+01 -1.29402e+01 -1.81524e+01 -1.43880e+01 -1.43303e+01 -1.44457e+01
7.70400e+04 7.70000e+02 -1.47966e+01 -1.46348e+01 -1.49583e+01 -1.43895e+01 -1.43261e+01 -1.44528e+01
7.71200e+04 7.71000e+02 -1.27846e+01 -1.17462e+01 -1.38231e+01 -1.43909e+01 -1.43220e+01 -1.44598e+01
7.72000e+04 7.72000e+02 -1.57023e+01 -1.41472e+01 -1.72574e+01 -1.43924e+01 -1.43180e+01 -1.44668e+01
7.72800e+04 7.72000e+02 -1.57023e+01 -1.41472e+01 -1.72574e+01 -1.43938e+01 -1.43141e+01 -1.44736e+01
7.73600e+04 7.73000e+02 -1.44876e+01 -1.39643e+01 -1.50109e+01 -1.43953e+01 -1.43103e+01 -1.44803e+01
7.74400e+04 7.74000e+02 -1.49866e+01 -1.46433e+01 -1.53300e+01 -1.43969e+01 -1.43067e+01 -1.44870e+01
7.75200e+04 7.75000e+02 -1.55632e+01 -1.49240e+01 -1.62023e+01 -1.43984e+01 -1.43033e+01 -1.44935e+01
7.76000e+04 7.76000e+02 -1.43003e+01 -1.25830e+01 -1.60177e+01 -1.43999e+01 -1.43000e+01 -1.44998e+01
7.76800e+04 7.76000e+02 -1.43003e+01 -1.25830e+01 -1.60177e+01 -1.44014e+01 -1.42967e+01 -1.45061e+01
7.77600e+04 7.77000e+02 -1.39676e+01 -1.30083e+01 -1.49270e+01 -1.44029e+01 -1.42937e+01 -1.45121e+01
7.78400e+04 7.78000e+02 -1.37809e+01 -1.28072e+01 -1.47547e+01 -1.44044e+01 -1.42908e+01 -1.45180e+01
7.79200e+04 7.79000e+02 -1.42553e+01 -1.22763e+01 -1.62342e+01 -1.44059e+01 -1.42880e+01 -1.45238e+01
7.80000e+04 7.80000e+02 -1.69950e+01 -1.62108e+01 -1.77791e+01 -1.44074e+01 -1.42854e+01 -1.45293e+01
7.80800e+04 7.80000e+02 -1.69950e+01 -1.62108e+01 -1.77791e+01 -1.44088e+01 -1.42830e+01 -1.45347e+01
7.81600e+04 7.81000e+02 -1.38032e+01 -1.28783e+01 -1.47281e+01 -1.44103e+01 -1.42807e+01 -1.45399e+01
7.82400e+04 7.82000e+02 -1.65930e+01 -1.47269e+01 -1.84590e+01 -1.44117e+01 -1.42786e+01 -1.45449e+01
7.83200e+04 7.83000e+02 -1.41837e+01 -1.40790e+01 -1.42884e+01 -1.44131e+01 -1.42765e+01 -1.45497e+01
7.84000e+04 7.84000e+02 -1.44959e+01 -1.41882e+01 -1.48036e+01 -1.44145e+01 -1.42747e+01 -1.45543e+01
7.84800e+04 7.84000e+02 -1.44959e+01 -1.41882e+01 -1.48036e+01 -1.44159e+01 -1.42730e+01 -1.45588e+01
7.85600e+04 7.85000e+02 -1.29676e+01 -1.25998e+01 -1.33354e+01 -1.44172e+01 -1.42715e+01 -1.45630e+01
7.86400e+04 7.86000e+02 -1.38034e+01 -1.20718e+01 -1.55350e+01 -1.44185e+01 -1.42701e+01 -1.45670e+01
7.87200e+04 7.87000e+02 -1.48896e+01 -1.36842e+01 -1.60950e+01 -1.44199e+01 -1.42689e+01 -1.45709e+01
7.88000e+04 7.88000e+02 -1.66335e+01 -1.47303e+01 -1.85366e+01 -1.44212e+01 -1.42678e+01 -1.45746e+01
7.88800e+04 7.88000e+02 -1.66335e+01 -1.47303e+01 -1.85366e+01 -1.44224e+01 -1.42668e+01 -1.45780e+01
7.89600e+04 7.89000e+02 -1.36930e+01 -1.28613e+01 -1.45247e+01 -1.44237e+01 -1.42660e+01 -1.45814e+01
7.90400e+04 7.90000e+02 -1.37407e+01 -1.22452e+01 -1.52361e+01 -1.44249e+01 -1.42654e+01 -1.45844e+01
7.91200e+04 7.91000e+02 -1.51336e+01 -1.22844e+01 -1.79828e+01 -1.44261e+01 -1.42648e+01 -1.45874e+01
7.92000e+04 7.92000e+02 -1.55311e+01 -1.52858e+01 -1.57764e+01 -1.44273e+01 -1.42645e+01 -1.45901e+01
7.92800e+04 7.92000e+02 -1.55311e+01 -1.52858e+01 -1.57764e+01 -1.44285e+01 -1.42643e+01 -1.45927e+01
7.93600e+04 7.93000e+02 -1.39289e+01 -1.26096e+01 -1.52481e+01 -1.44296e+01 -1.42641e+01 -1.45951e+01
7.94400e+04 7.94000e+02 -1.26452e+01 -1.23232e+01 -1.29671e+01 -1.44308e+01 -1.42641e+01 -1.45974e+01
7.95200e+04 7.95000e+02 -1.70554e+01 -1.58972e+01 -1.82136e+01 -1.44319e+01 -1.42643e+01 -1.45995e+01
7.96000e+04 7.96000e+02 -1.41452e+01 -1.26254e+01 -1.56651e+01 -1.44330e+01 -1.42645e+01 -1.46015e+01
7.96800e+04 7.96000e+02 -1.41452e+01 -1.26254e+01 -1.56651e+01 -1.44341e+01 -1.42649e+01 -1.46033e+01
7.97600e+04 7.97000e+02 -1.48566e+01 -1.37340e+01 -1.59792e+01 -1.44352e+01 -1.42654e+01 -1.46050e+01
7.98400e+04 7.98000e+02 -1.32731e+01 -1.28110e+01 -1.37351e+01 -1.44363e+01 -1.42660e+01 -1.46066e+01
7.99200e+04 7.99000e+02 -1.45262e+01 -1.27361e+01 -1.63163e+01 -1.44374e+01 -1.42667e+01 -1.46080e+01
8.00000e+04 8.00000e+02 -1.39829e+01 -1.15884e+01 -1.63773e+01 -1.44384e+01 -1.42674e+01 -1.46094e+01
8.00800e+04 8.00000e+02 -1.39829e+01 -1.15884e+01 -1.63773e+01 -1.44395e+01 -1.42684e+01 -1.46106e+01
8.01600e+04 8.01000e+02 -1.52631e+01 -1.14256e+01 -1.91007e+01 -1.44405e+01 -1.42693e+01 -1.46117e+01
8.02400e+04 8.02000e+02 -1.43996e+01 -1.29613e+01 -1.58380e+01 -1.44416e+01 -1.42703e+01 -1.46128e+01
8.03200e+04 8.03000e+02 -1.53159e+01 -1.47280e+01 -1.59039e+01 -1.44427e+01 -1.42715e+01 -1.46138e+01
8.04000e+04 8.04000e+02 -1.45443e+01 -1.21506e+01 -1.69380e+01 -1.44437e+01 -1.42727e+01 -1.46147e+01
8.04800e+04 8.04000e+02 -1.45443e+01 -1.21506e+01 -1.69380e+01 -1.44448e+01 -1.42740e+01 -1.46155e+01
8.05600e+04 8.05000e+02 -1.36547e+01 -1.16671e+01 -1.56423e+01 -1.44459e+01 -1.42754e+01 -1.46164e+01
8.06400e+04 8.06000e+02 -1.43186e+01 -1.24855e+01 -1.61516e+01 -1.44469e+01 -1.42768e+01 -1.46171e+01
8.07200e+04 8.07000e+02 -1.57555e+01 -1.37397e+01 -1.77714e+01 -1.44480e+01 -1.42783e+01 -1.46178e+01
8.08000e+04 8.08000e+02 -1.51902e+01 -1.31812e+01 -1.71992e+01 -1.44491e+01 -1.42798e+01 -1.46184e+01
8.08800e+04 8.08000e+02 -1.51902e+01 -1.31812e+01 -1.71992e+01 -1.44502e+01 -1.42814e+01 -1.46190e+01
8.09600e+04 8.09000e+02 -1.38828e+01 -1.38237e+01 -1.39419e+01 -1.44513e+01 -1.42831e+01 -1.46196e+01
8.10400e+04 8.10000e+02 -1.40496e+01 -1.24022e+01 -1.56970e+01 -1.44525e+01 -1.42848e+01 -1.46202e+01
8.11200e+04 8.11000e+02 -1.38842e+01 -1.31137e+01 -1.46547e+01 -1.44536e+01 -1.42865e+01 -1.46207e+01
8.12000e+04 8.12000e+02 -1.44300e+01 -1.31090e+01 -1.57509e+01 -1.44548e+01 -1.42883e+01 -1.46213e+01
8.12800e+04 8.12000e+02 -1.44300e+01 -1.31090e+01 -1.57509e+01 -1.44560e+01 -1.42901e+01 -1.46218e+01
8.13600e+04 8.13000e+02 -1.48308e+01 -1.43723e+01 -1.52893e+01 -1.44572e+01 -1.42920e+01 -1.46223e+01
8.14400e+04 8.14000e+02 -1.36182e+01 -1.21776e+01 -1.50588e+01 -1.44584e+01 -1.42940e+01 -1.46229e+01
8.15200e+04 8.15000e+02 -1.35538e+01 -1.32762e+01 -1.38314e+01 -1.44596e+01 -1.42959e+01 -1.46234e+01
8.16000e+04 8.16000e+02 -1.48082e+01 -1.36824e+01 -1.59339e+01 -1.44609e+01 -1.42979e+01 -1.46239e+01
8.16800e+04 8.16000e+02 -1.48082e+01 -1.36824e+01 -1.59339e+01 -1.44622e+01 -1.42999e+01 -1.46244e+01
8.17600e+04 8.17000e+02 -1.42198e+01 -1.28788e+01 -1.55608e+01 -1.44635e+01 -1.43020e+01 -1.46250e+01
8.18400e+04 8.18000e+02 -1.27387e+01 -1.22446e+01 -1.32327e+01 -1.44648e+01 -1.43041e+01 -1.46254e+01
8.19200e+04 8.19000e+02 -1.41328e+01 -1.37439e+01 -1.45217e+01 -1.44661e+01 -1.43063e+01 -1.46259e+01
8.20000e+04 8.20000e+02 -1.37135e+01 -1.32007e+01 -1.42263e+01 -1.44675e+01 -1.43084e+01 -1.46265e+01
8.20800e+04 8.20000e+02 -1.37135e+01 -1.32007e+01 -1.42263e+01 -1.44688e+01 -1.43107e+01 -1.46270e+01
8.21600e+04 8.21000e+02 -1.30904e+01 -1.07205e+01 -1.54602e+01 -1.44703e+01 -1.43129e+01 -1.46276e+01
8.22400e+04 8.22000e+02 -1.56907e+01 -1.45173e+01 -1.68642e+01 -1.44716e+01 -1.43152e+01 -1.46281e+01
8.23200e+04 8.23000e+02 -1.29364e+01 -1.21245e+01 -1.37482e+01 -1.44731e+01 -1.43176e+01 -1.46286e+01
8.24000e+04 8.24000e+02 -1.46850e+01 -1.22332e+01 -1.71368e+01 -1.44745e+01 -1.43199e+01 -1.46292e+01
8.24800e+04 8.24000e+02 -1.46850e+01 -1.22332e+01 -1.71368e+01 -1.44760e+01 -1.43224e+01 -1.46297e+01
8.25600e+04 8.25000e+02 -1.54194e+01 -1.48767e+01 -1.59620e+01 -1.44775e+01 -1.43248e+01 -1.46301e+01
8.26400e+04 8.26000e+02 -1.58572e+01 -1.47318e+01 -1.69826e+01 -1.44790e+01 -1.43273e+01 -1.46306e+01
8.27200e+04 8.27000e+02 -1.40930e+01 -1.19270e+01 -1.62590e+01 -1.44805e+01 -1.43299e+01 -1.46311e+01
8.28000e+04 8.28000e+02 -1.60020e+01 -1.46094e+01 -1.73945e+01 -1.44820e+01 -1.43325e+01 -1.46315e+01
8.28800e+04 8.28000e+02 -1.60020e+01 -1.46094e+01 -1.73945e+01 -1.44836e+01 -1.43352e+01 -1.46319e+01
8.29600e+04 8.29000e+02 -1.22769e+01 -1.09500e+01 -1.36038e+01 -1.44851e+01 -1.43379e+01 -1.46323e+01
8.30400e+04 8.30000e+02 -1.50218e+01 -1.23870e+01 -1.76565e+01 -1.44867e+01 -1.43407e+01 -1.46327e+01
8.31200e+04 8.31000e+02 -1.38488e+01 -1.29258e+01 -1.47718e+01 -1.44882e+01 -1.43435e+01 -1.46329e+01
8.32000e+04 8.32000e+02 -1.53113e+01 -1.31468e+01 -1.74758e+01 -1.44898e+01 -1.43464e+01 -1.46332e+01
8.32800e+04 8.32000e+02 -1.53113e+01 -1.31468e+01 -1.74758e+01 -1.44914e+01 -1.43494e+01 -1.46334e+01
8.33600e+04 8.33000e+02 -1.26616e+01 -1.08348e+01 -1.44885e+01 -1.44929e+01 -1.43524e+01 -1.46335e+01
8.34400e+04 8.34000e+02 -1.28615e+01 -1.23634e+01 -1.33596e+01 -1.44945e+01 -1.43554e+01 -1.46336e+01
8.35200e+04 8.35000e+02 -1.44784e+01 -1.23680e+01 -1.65889e+01 -1.44961e+01 -1.43586e+01 -1.46336e+01
8.36000e+04 8.36000e+02 -1.33130e+01 -1.16156e+01 -1.50104e+01 -1.44976e+01 -1.43617e+01 -1.46335e+01
8.36800e+04 8.36000e+02 -1.33130e+01 -1.16156e+01 -1.50104e+01 -1.44992e+01 -1.43650e+01 -1.46334e+01
8.37600e+04 8.37000e+02 -1.66504e+01 -1.45121e+01 -1.87887e+01 -1.45007e+01 -1.43683e+01 -1.46331e+01
8.38400e+04 8.38000e+02 -1.58312e+01 -1.47081e+01 -1.69543e+01 -1.45023e+01 -1.43717e+01 -1.46329e+01
8.39200e+04 8.39000e+02 -1.44119e+01 -1.42590e+01 -1.45648e+01 -1.45038e+01 -1.43751e+01 -1.46324e+01
8.40000e+04 8.40000e+02 -1.60572e+01 -1.48795e+01 -1.72349e+01 -1.45052e+01 -1.43785e+01 -1.46319e+01
8.40800e+04 8.40000e+02 -1.60572e+01 -1.48795e+01 -1.72349e+01 -1.45067e+01 -1.43821e+01 -1.46313e+01
8.41600e+04 8.41000e+02 -1.56706e+01 -1.45211e+01 -1.68200e+01 -1.45081e+01 -1.43857e+01 -1.46305e+01
8.42400e+04 8.42000e+02 -1.42414e+01 -1.26752e+01 -1.58075e+01 -1.45095e+01 -1.43893e+01 -1.46297e+01
8.43200e+04 8.43000e+02 -1.36751e+01 -1.24588e+01 -1.48913e+01 -1.45109e+01 -1.43930e+01 -1.46288e+01
8.44000e+04 8.44000e+02 -1.36113e+01 -1.22974e+01 -1.49252e+01 -1.45122e+01 -1.43967e+01 -1.46277e+01
8.44800e+04 8.44000e+02 -1.36113e+01 -1.22974e+01 -1.49252e+01 -1.45135e+01 -1.44004e+01 -1.46266e+01
8.45600e+04 8.45000e+02 -1.40136e+01 -1.23910e+01 -1.56362e+01 -1.45147e+01 -1.44041e+01 -1.46253e+01
8.46400e+04 8.46000e+02 -1.35465e+01 -1.22585e+01 -1.48346e+01 -1.45159e+01 -1.44080e+01 -1.46238e+01
8.47200e+04 8.47000e+02 -1.39860e+01 -1.26951e+01 -1.52769e+01 -1.45170e+01 -1.44118e+01 -1.46223e+01
8.48000e+04 8.48000e+02 -1.39800e+01 -1.27489e+01 -1.52111e+01 -1.45181e+01 -1.44156e+01 -1.46206e+01
8.48800e+04 8.48000e+02 -1.39800e+01 -1.27489e+01 -1.52111e+01 -1.45191e+01 -1.44194e+01 -1.46188e+01
8.49600e+04 8.49000e+02 -1.38409e+01 -1.33348e+01 -1.43471e+01 -1.45201e+01 -1.44232e+01 -1.46170e+01
8.50400e+04 8.50000e+02 -1.45405e+01 -1.27495e+01 -1.63316e+01 -1.45210e+01 -1.44271e+01 -1.46149e+01
8.51200e+04 8.51000e+02 -1.54187e+01 -1.49398e+01 -1.58977e+01 -1.45218e+01 -1.44308e+01 -1.46128e+01
8.52000e+04 8.52000e+02 -1.72885e+01 -1.43800e+01 -2.01970e+01 -1.45226e+01 -1.44347e+01 -1.46104e+01
8.52800e+04 8.52000e+02 -1.72885e+01 -1.43800e+01 -2.01970e+01 -1.45232e+01 -1.44383e+01 -1.46081e+01
8.53600e+04 8.53000e+02 -1.41247e+01 -1.30085e+01 -1.52409e+01 -1.45238e+01 -1.44421e+01 -1.46056e+01
8.54400e+04 8.54000e+02 -1.47260e+01 -1.46247e+01 -1.48273e+01 -1.45243e+01 -1.44457e+01 -1.46029e+01
8.55200e+04 8.55000e+02 -1.52274e+01 -1.39031e+01 -1.65516e+01 -1.45247e+01 -1.44493e+01 -1.46002e+01
8.56000e+04 8.56000e+02 -1.36172e+01 -1.25609e+01 -1.46736e+01 -1.45251e+01 -1.44528e+01 -1.45974e+01
8.56800e+04 8.56000e+02 -1.36172e+01 -1.25609e+01 -1.46736e+01 -1.45254e+01 -1.44563e+01 -1.45944e+01
8.57600e+04 8.57000e+02 -1.38975e+01 -1.28003e+01 -1.49947e+01 -1.45255e+01 -1.44597e+01 -1.45914e+01
8.58400e+04 8.58000e+02 -1.46816e+01 -1.25925e+01 -1.67707e+01 -1.45256e+01 -1.44630e+01 -1.45883e+01
8.59200e+04 8.59000e+02 -1.38812e+01 -1.31956e+01 -1.45668e+01 -1.45256e+01 -1.44661e+01 -1.45851e+01
8.60000e+04 8.60000e+02 -1.51417e+01 -1.33516e+01 -1.69318e+01 -1.45255e+01 -1.44693e+01 -1.45818e+01
8.60800e+04 8.60000e+02 -1.51417e+01 -1.33516e+01 -1.69318e+01 -1.45254e+01 -1.44722e+01 -1.45785e+01
8.61600e+04 8.61000e+02 -1.38606e+01 -1.32303e+01 -1.44908e+01 -1.45251e+01 -1.44750e+01 -1.45751e+01
8.62400e+04 8.62000e+02 -1.45777e+01 -1.26195e+01 -1.65359e+01 -1.45247e+01 -1.44778e+01 -1.45717e+01
8.63200e+04 8.63000e+02 -1.20994e+01 -1.12819e+01 -1.29168e+01 -1.45243e+01 -1.44804e+01 -1.45681e+01
8.64000e+04 8.64000e+02 -1.46801e+01 -1.35937e+01 -1.57665e+01 -1.45237e+01 -1.44828e+01 -1.45646e+01
8.64800e+04 8.64000e+02 -1.46801e+01 -1.35937e+01 -1.57665e+01 -1.45231e+01 -1.44851e+01 -1.45611e+01
8.65600e+04 8.65000e+02 -1.60320e+01 -1.42935e+01 -1.77704e+01 -1.45224e+01 -1.44872e+01 -1.45575e+01
8.66400e+04 8.66000e+02 -1.34573e+01 -1.28372e+01 -1.40775e+01 -1.45216e+01 -1.44892e+01 -1.45539e+01
8.67200e+04 8.67000e+02 -1.58144e+01 -1.41650e+01 -1.74638e+01 -1.45207e+01 -1.44911e+01 -1.45503e+01
8.68000e+04 8.68000e+02 -1.46182e+01 -1.41246e+01 -1.51118e+01 -1.45197e+01 -1.44927e+01 -1.45468e+01
8.68800e+04 8.68000e+02 -1.46182e+01 -1.41246e+01 -1.51118e+01 -1.45187e+01 -1.44942e+01 -1.45431e+01
8.69600e+04 8.69000e+02 -1.38538e+01 -1.27244e+01 -1.49831e+01 -1.45176e+01 -1.44955e+01 -1.45397e+01
8.70400e+04 8.70000e+02 -1.43537e+01 -1.38950e+01 -1.48124e+01 -1.45164e+01 -1.44966e+01 -1.45362e+01
8.71200e+04 8.71000e+02 -1.49341e+01 -1.36221e+01 -1.62461e+01 -1.45151e+01 -1.44975e+01 -1.45328e+01
8.72000e+04 8.72000e+02 -1.35351e+01 -1.18640e+01 -1.52062e+01 -1.45138e+01 -1.44981e+01 -1.45295e+01
8.72800e+04 8.72000e+02 -1.35351e+01 -1.18640e+01 -1.52062e+01 -1.45124e+01 -1.44986e+01 -1.45263e+01
8.73600e+04 8.73000e+02 -1.32249e+01 -1.29609e+01 -1.34889e+01 -1.45110e+01 -1.44988e+01 -1.45232e+01
8.74400e+04 8.74000e+02 -1.31455e+01 -1.14594e+01 -1.48315e+01 -1.45095e+01 -1.44986e+01 -1.45204e+01
8.75200e+04 8.75000e+02 -1.40386e+01 -1.28221e+01 -1.52551e+01 -1.45080e+01 -1.44982e+01 -1.45178e+01
8.76000e+04 8.76000e+02 -1.42232e+01 -1.24724e+01 -1.59739e+01 -1.45064e+01 -1.44974e+01 -1.45154e+01
8.76800e+04 8.76000e+02 -1.42232e+01 -1.24724e+01 -1.59739e+01 -1.45047e+01 -1.44961e+01 -1.45133e+01
8.77600e+04 8.77000e+02 -1.53556e+01 -1.50508e+01 -1.56603e+01 -1.45031e+01 -1.44946e+01 -1.45115e+01
8.78400e+04 8.78000e+02 -1.56239e+01 -1.45548e+01 -1.66929e+01 -1.45014e+01 -1.44927e+01 -1.45100e+01
8.79200e+04 8.79000e+02 -1.47084e+01 -1.38835e+01 -1.55334e+01 -1.44996e+01 -1.44906e+01 -1.45087e+01
8.80000e+04 8.80000e+02 -1.67070e+01 -1.48191e+01 -1.85949e+01 -1.44979e+01 -1.44883e+01 -1.45075e+01
8.80800e+04 8.80000e+02 -1.67070e+01 -1.48191e+01 -1.85949e+01 -1.44961e+01 -1.44858e+01 -1.45064e+01
8.81600e+04 8.81000e+02 -1.34218e+01 -1.33413e+01 -1.35022e+01 -1.44943e+01 -1.44834e+01 -1.45052e+01
8.82400e+04 8.82000e+02 -1.37998e+01 -1.29299e+01 -1.46697e+01 -1.44925e+01 -1.44809e+01 -1.45041e+01
8.83200e+04 8.83000e+02 -1.35931e+01 -1.33821e+01 -1.38042e+01 -1.44907e+01 -1.44784e+01 -1.45030e+01
8.84000e+04 8.84000e+02 -1.44763e+01 -1.27863e+01 -1.61663e+01 -1.44889e+01 -1.44759e+01 -1.45019e+01
8.84800e+04 8.84000e+02 -1.44763e+01 -1.27863e+01 -1.61663e+01 -1.44871e+01 -1.44735e+01 -1.45007e+01
8.85600e+04 8.85000e+02 -1.35530e+01 -1.25097e+01 -1.45963e+01 -1.44853e+01 -1.44710e+01 -1.44995e+01
8.86400e+04 8.86000e+02 -1.50750e+01 -1.33445e+01 -1.68055e+01 -1.44834e+01 -1.44686e+01 -1.44983e+01
8.87200e+04 8.87000e+02 -1.63972e+01 -1.48827e+01 -1.79117e+01 -1.44817e+01 -1.44663e+01 -1.44971e+01
8.88000e+04 8.88000e+02 -1.51978e+01 -1.36675e+01 -1.67280e+01 -1.44799e+01 -1.44639e+01 -1.44958e+01
8.88800e+04 8.88000e+02 -1.51978e+01 -1.36675e+01 -1.67280e+01 -1.44781e+01 -1.44616e+01 -1.44946e+01
8.89600e+04 8.89000e+02 -1.41837e+01 -1.12008e+01 -1.71667e+01 -1.44764e+01 -1.44593e+01 -1.44935e+01
8.90400e+04 8.90000e+02 -1.26724e+01 -1.19611e+01 -1.33836e+01 -1.44746e+01 -1.44570e+01 -1.44923e+01
8.91200e+04 8.91000e+02 -1.49320e+01 -1.39673e+01 -1.58968e+01 -1.44730e+01 -1.44548e+01 -1.44912e+01
8.92000e+04 8.92000e+02 -1.46801e+01 -1.45136e+01 -1.48466e+01 -1.44713e+01 -1.44525e+01 -1.44902e+01
8.92800e+04 8.92000e+02 -1.46801e+01 -1.45136e+01 -1.48466e+01 -1.44696e+01 -1.44501e+01 -1.44891e+01
8.93600e+04 8.93000e+02 -1.46237e+01 -1.23039e+01 -1.69436e+01 -1.44680e+01 -1.44478e+01 -1.44882e+01
8.94400e+04 8.94000e+02 -1.36357e+01 -1.24335e+01 -1.48379e+01 -1.44665e+01 -1.44455e+01 -1.44874e+01
8.95200e+04 8.95000e+02 -1.25107e+01 -1.06398e+01 -1.43816e+01 -1.44649e+01 -1.44431e+01 -1.44867e+01
8.96000e+04 8.96000e+02 -1.48844e+01 -1.37065e+01 -1.60623e+01 -1.44634e+01 -1.44408e+01 -1.44861e+01
8.96800e+04 8.96000e+02 -1.48844e+01 -1.37065e+01 -1.60623e+01 -1.44620e+01 -1.44384e+01 -1.44856e+01
8.97600e+04 8.97000e+02 -1.34234e+01 -1.30985e+01 -1.37483e+01 -1.44605e+01 -1.44359e+01 -1.44851e+01
8.98400e+04 8.98000e+02 -1.37679e+01 -1.29063e+01 -1.46296e+01 -1.44591e+01 -1.44335e+01 -1.44848e+01
8.99200e+04 8.99000e+02 -1.41560e+01 -1.30163e+01 -1.52958e+01 -1.44578e+01 -1.44310e+01 -1.44846e+01
9.00000e+04 9.00000e+02 -1.44599e+01 -1.30545e+01 -1.58653e+01 -1.44564e+01 -1.44284e+01 -1.44844e+01
9.00800e+04 9.00000e+02 -1.44599e+01 -1.30545e+01 -1.58653e+01 -1.44552e+01 -1.44259e+01 -1.44844e+01
9.01600e+04 9.01000e+02 -1.34870e+01 -1.17055e+01 -1.52685e+01 -1.44539e+01 -1.44234e+01 -1.44845e+01
9.02400e+04 9.02000e+02 -1.26090e+01 -1.22068e+01 -1.30111e+01 -1.44527e+01 -1.44208e+01 -1.44847e+01
9.03200e+04 9.03000e+02 -1.55284e+01 -1.38719e+01 -1.71849e+01 -1.44516e+01 -1.44182e+01 -1.44849e+01
9.04000e+04 9.04000e+02 -1.67641e+01 -1.55781e+01 -1.79500e+01 -1.44504e+01 -1.44156e+01 -1.44852e+01
9.04800e+04 9.04000e+02 -1.67641e+01 -1.55781e+01 -1.79500e+01 -1.44493e+01 -1.44129e+01 -1.44857e+01
9.05600e+04 9.05000e+02 -1.45808e+01 -1.22850e+01 -1.68766e+01 -1.44483e+01 -1.44103e+01 -1.44862e+01
9.06400e+04 9.06000e+02 -1.47557e+01 -1.35426e+01 -1.59688e+01 -1.44473e+01 -1.44077e+01 -1.44868e+01
9.07200e+04 9.07000e+02 -1.42756e+01 -1.15564e+01 -1.69947e+01 -1.44463e+01 -1.44051e+01 -1.44874e+01
9.08000e+04 9.08000e+02 -1.40255e+01 -1.21130e+01 -1.59380e+01 -1.44453e+01 -1.44024e+01 -1.44882e+01
9.08800e+04 9.08000e+02 -1.40255e+01 -1.21130e+01 -1.59380e+01 -1.44444e+01 -1.43998e+01 -1.44890e+01
9.09600e+04 9.09000e+02 -1.37449e+01 -1.23080e+01 -1.51818e+01 -1.44435e+01 -1.43971e+01 -1.44899e+01
9.10400e+04 9.10000e+02 -1.36392e+01 -1.14740e+01 -1.58044e+01 -1.44426e+01 -1.43945e+01 -1.44908e+01
9.11200e+04 9.11000e+02 -1.34854e+01 -1.26912e+01 -1.42795e+01 -1.44418e+01 -1.43917e+01 -1.44919e+01
9.12000e+04 9.12000e+02 -1.24593e+01 -1.05021e+01 -1.44165e+01 -1.44410e+01 -1.43891e+01 -1.44929e+01
9.12800e+04 9.12000e+02 -1.24593e+01 -1.05021e+01 -1.44165e+01 -1.44402e+01 -1.43864e+01 -1.44941e+01
9.13600e+04 9.13000e+02 -1.44682e+01 -1.42752e+01 -1.46611e+01 -1.44395e+01 -1.43837e+01 -1.44953e+01
9.14400e+04 9.14000e+02 -1.49742e+01 -1.20828e+01 -1.78656e+01 -1.44388e+01 -1.43809e+01 -1.44967e+01
9.15200e+04 9.15000e+02 -1.38167e+01 -1.27548e+01 -1.48786e+01 -1.44381e+01 -1.43782e+01 -1.44980e+01
9.16000e+04 9.16000e+02 -1.28759e+01 -1.03232e+01 -1.54285e+01 -1.44374e+01 -1.43755e+01 -1.44994e+01
9.16800e+04 9.16000e+02 -1.28759e+01 -1.03232e+01 -1.54285e+01 -1.44368e+01 -1.43727e+01 -1.45009e+01
9.17600e+04 9.17000e+02 -1.50827e+01 -1.23371e+01 -1.78284e+01 -1.44362e+01 -1.43699e+01 -1.45025e+01
9.18400e+04 9.18000e+02 -1.35569e+01 -1.32679e+01 -1.38458e+01 -1.44356e+01 -1.43671e+01 -1.45040e+01
9.19200e+04 9.19000e+02 -1.60896e+01 -1.42152e+01 -1.79641e+01 -1.44350e+01 -1.43643e+01 -1.45057e+01
9.20000e+04 9.20000e+02 -1.21773e+01 -1.17559e+01 -1.25987e+01 -1.44344e+01 -1.43614e+01 -1.45075e+01
9.20800e+04 9.20000e+02 -1.21773e+01 -1.17559e+01 -1.25987e+01 -1.44339e+01 -1.43585e+01 -1.45092e+01
9.21600e+04 9.21000e+02 -1.34898e+01 -1.15729e+01 -1.54067e+01 -1.44333e+01 -1.43556e+01 -1.45111e+01
9.22400e+04 9.22000e+02 -1.44270e+01 -1.10079e+01 -1.78462e+01 -1.44328e+01 -1.43526e+01 -1.45129e+01
9.23200e+04 9.23000e+02 -1.63679e+01 -1.41874e+01 -1.85484e+01 -1.44323e+01 -1.43497e+01 -1.45149e+01
9.24000e+04 9.24000e+02 -1.41003e+01 -1.38644e+01 -1.43362e+01 -1.44317e+01 -1.43466e+01 -1.45168e+01
9.24800e+04 9.24000e+02 -1.41003e+01 -1.38644e+01 -1.43362e+01 -1.44313e+01 -1.43436e+01 -1.45189e+01
9.25600e+04 9.25000e+02 -1.42766e+01 -1.23807e+01 -1.61724e+01 -1.44308e+01 -1.43406e+01 -1.45210e+01
9.26400e+04 9.26000e+02 -1.36694e+01 -1.16929e+01 -1.56459e+01 -1.44303e+01 -1.43375e+01 -1.45231e+01
9.27200e+04 9.27000e+02 -1.34983e+01 -1.08206e+01 -1.61761e+01 -1.44298e+01 -1.43344e+01 -1.45251e+01
9.28000e+04 9.28000e+02 -1.23026e+01 -1.09713e+01 -1.36338e+01 -1.44293e+01 -1.43313e+01 -1.45272e+01
9.28800e+04 9.28000e+02 -1.23026e+01 -1.09713e+01 -1.36338e+01 -1.44287e+01 -1.43281e+01 -1.45293e+01
9.29600e+04 9.29000e+02 -1.58811e+01 -1.33402e+01 -1.84221e+01 -1.44282e+01 -1.43250e+01 -1.45314e+01
9.30400e+04 9.30000e+02 -1.51329e+01 -1.43425e+01 -1.59233e+01 -1.44277e+01 -1.43218e+01 -1.45336e+01
9.31200e+04 9.31000e+02 -1.50954e+01 -1.14922e+01 -1.86987e+01 -1.44271e+01 -1.43186e+01 -1.45357e+01
9.32000e+04 9.32000e+02 -1.38322e+01 -1.18254e+01 -1.58390e+01 -1.44266e+01 -1.43154e+01 -1.45378e+01
9.32800e+04 9.32000e+02 -1.38322e+01 -1.18254e+01 -1.58390e+01 -1.44260e+01 -1.43121e+01 -1.45399e+01
9.33600e+04 9.33000e+02 -1.52270e+01 -1.38792e+01 -1.65748e+01 -1.44254e+01 -1.43089e+01 -1.45419e+01
9.34400e+04 9.34000e+02 -1.36499e+01 -1.21388e+01 -1.51610e+01 -1.44248e+01 -1.43056e+01 -1.45440e+01
9.35200e+04 9.35000e+02 -1.41514e+01 -1.35626e+01 -1.47402e+01 -1.44241e+01 -1.43023e+01 -1.45459e+01
9.36000e+04 9.36000e+02 -1.58073e+01 -1.48665e+01 -1.67480e+01 -1.44235e+01 -1.42991e+01 -1.45479e+01
9.36800e+04 9.36000e+02 -1.58073e+01 -1.48665e+01 -1.67480e+01 -1.44228e+01 -1.42957e+01 -1.45498e+01
9.37600e+04 9.37000e+02 -1.27269e+01 -1.07539e+01 -1.46998e+01 -1.44221e+01 -1.42925e+01 -1.45517e+01
9.38400e+04 9.38000e+02 -1.44241e+01 -1.36169e+01 -1.52313e+01 -1.44213e+01 -1.42891e+01 -1.45535e+01
9.39200e+04 9.39000e+02 -1.29133e+01 -1.17948e+01 -1.40318e+01 -1.44205e+01 -1.42858e+01 -1.45552e+01
9.40000e+04 9.40000e+02 -1.49572e+01 -1.19323e+01 -1.79820e+01 -1.44196e+01 -1.42824e+01 -1.45568e+01
9.40800e+04 9.40000e+02 -1.49572e+01 -1.19323e+01 -1.79820e+01 -1.44188e+01 -1.42791e+01 -1.45584e+01
9.41600e+04 9.41000e+02 -1.41831e+01 -1.23605e+01 -1.60057e+01 -1.44179e+01 -1.42757e+01 -1.45600e+01
9.42400e+04 9.42000e+02 -1.39038e+01 -1.25306e+01 -1.52769e+01 -1.44169e+01 -1.42723e+01 -1.45615e+01
9.43200e+04 9.43000e+02 -1.52732e+01 -1.30868e+01 -1.74596e+01 -1.44159e+01 -1.42690e+01 -1.45628e+01
9.44000e+04 9.44000e+02 -1.26897e+01 -1.15346e+01 -1.38448e+01 -1.44148e+01 -1.42656e+01 -1.45640e+01
9.44800e+04 9.44000e+02 -1.26897e+01 -1.15346e+01 -1.38448e+01 -1.44137e+01 -1.42621e+01 -1.45653e+01
9.45600e+04 9.45000e+02 -1.31403e+01 -1.13731e+01 -1.49075e+01 -1.44125e+01 -1.42587e+01 -1.45664e+01
9.46400e+04 9.46000e+02 -1.46640e+01 -1.41776e+01 -1.51504e+01 -1.44113e+01 -1.42553e+01 -1.45673e+01
9.47200e+04 9.47000e+02 -1.39786e+01 -1.22023e+01 -1.57549e+01 -1.44100e+01 -1.42518e+01 -1.45683e+01
9.48000e+04 9.48000e+02 -1.39056e+01 -1.31590e+01 -1.46522e+01 -1.44087e+01 -1.42483e+01 -1.45690e+01
9.48800e+04 9.48000e+02 -1.39056e+01 -1.31590e+01 -1.46522e+01 -1.44073e+01 -1.42448e+01 -1.45698e+01
9.49600e+04 9.49000e+02 -1.46189e+01 -1.18165e+01 -1.74213e+01 -1.44058e+01 -1.42413e+01 -1.45704e+01
9.50400e+04 9.50000e+02 -1.33597e+01 -1.08196e+01 -1.58998e+01 -1.44043e+01 -1.42378e+01 -1.45709e+01
9.51200e+04 9.51000e+02 -1.49293e+01 -1.40121e+01 -1.58466e+01 -1.44028e+01 -1.42343e+01 -1.45713e+01
9.52000e+04 9.52000e+02 -1.41154e+01 -1.13940e+01 -1.68369e+01 -1.44012e+01 -1.42308e+01 -1.45716e+01
9.52800e+04 9.52000e+02 -1.41154e+01 -1.13940e+01 -1.68369e+01 -1.43995e+01 -1.42272e+01 -1.45718e+01
9.53600e+04 9.53000e+02 -1.34800e+01 -1.21690e+01 -1.47911e+01 -1.43977e+01 -1.42237e+01 -1.45718e+01
9.54400e+04 9.54000e+02 -1.37807e+01 -1.33599e+01 -1.42015e+01 -1.43959e+01 -1.42201e+01 -1.45717e+01
9.55200e+04 9.55000e+02 -1.41290e+01 -1.34644e+01 -1.47936e+01 -1.43941e+01 -1.42166e+01 -1.45716e+01
9.56000e+04 9.56000e+02 -1.46644e+01 -1.33139e+01 -1.60148e+01 -1.43922e+01 -1.42131e+01 -1.45713e+01
9.56800e+04 9.56000e+02 -1.46644e+01 -1.33139e+01 -1.60148e+01 -1.43902e+01 -1.42095e+01 -1.45709e+01
9.57600e+04 9.57000e+02 -1.50308e+01 -1.37764e+01 -1.62853e+01 -1.43882e+01 -1.42061e+01 -1.45703e+01
9.58400e+04 9.58000e+02 -1.48516e+01 -1.37653e+01 -1.59379e+01 -1.43861e+01 -1.42025e+01 -1.45697e+01
9.59200e+04 9.59000e+02 -1.42410e+01 -1.34076e+01 -1.50743e+01 -1.43840e+01 -1.41991e+01 -1.45689e+01
9.60000e+04 9.60000e+02 -1.45937e+01 -1.41094e+01 -1.50781e+01 -1.43818e+01 -1.41957e+01 -1.45680e+01
9.60800e+04 9.60000e+02 -1.45937e+01 -1.41094e+01 -1.50781e+01 -1.43796e+01 -1.41922e+01 -1.45670e+01
9.61600e+04 9.61000e+02 -1.58843e+01 -1.54993e+01 -1.62692e+01 -1.43773e+01 -1.41889e+01 -1.45658e+01
9.62400e+04 9.62000e+02 -1.22737e+01 -1.01001e+01 -1.44474e+01 -1.43750e+01 -1.41856e+01 -1.45645e+01
9.63200e+04 9.63000e+02 -1.35919e+01 -1.27130e+01 -1.44707e+01 -1.43727e+01 -1.41823e+01 -1.45631e+01
9.64000e+04 9.64000e+02 -1.49952e+01 -1.37464e+01 -1.62441e+01 -1.43703e+01 -1.41790e+01 -1.45616e+01
9.64800e+04 9.64000e+02 -1.49952e+01 -1.37464e+01 -1.62441e+01 -1.43679e+01 -1.41758e+01 -1.45599e+01
9.65600e+04 9.65000e+02 -1.35578e+01 -1.34922e+01 -1.36234e+01 -1.43654e+01 -1.41727e+01 -1.45581e+01
9.66400e+04 9.66000e+02 -1.57712e+01 -1.46533e+01 -1.68890e+01 -1.43629e+01 -1.41696e+01 -1.45563e+01
9.67200e+04 9.67000e+02 -1.47094e+01 -1.34311e+01 -1.59877e+01 -1.43604e+01 -1.41665e+01 -1.45543e+01
9.68000e+04 9.68000e+02 -1.31923e+01 -1.26956e+01 -1.36889e+01 -1.43578e+01 -1.41636e+01 -1.45521e+01
9.68800e+04 9.68000e+02 -1.31923e+01 -1.26956e+01 -1.36889e+01 -1.43553e+01 -1.41606e+01 -1.45499e+01
9.69600e+04 9.69000e+02 -1.45905e+01 -1.10677e+01 -1.81133e+01 -1.43527e+01 -1.41578e+01 -1.45475e+01
9.70400e+04 9.70000e+02 -1.46270e+01 -1.34934e+01 -1.57606e+01 -1.43501e+01 -1.41551e+01 -1.45451e+01
9.71200e+04 9.71000e+02 -1.74903e+01 -1.50532e+01 -1.99274e+01 -1.43474e+01 -1.41524e+01 -1.45425e+01
9.72000e+04 9.72000e+02 -1.45014e+01 -1.40064e+01 -1.49963e+01 -1.43448e+01 -1.41498e+01 -1.45398e+01
9.72800e+04 9.72000e+02 -1.45014e+01 -1.40064e+01 -1.49963e+01 -1.43421e+01 -1.41473e+01 -1.45370e+01
9.73600e+04 9.73000e+02 -1.29214e+01 -1.24441e+01 -1.33986e+01 -1.43395e+01 -1.41448e+01 -1.45341e+01
9.74400e+04 9.74000e+02 -1.31897e+01 -1.21910e+01 -1.41884e+01 -1.43368e+01 -1.41424e+01 -1.45311e+01
9.75200e+04 9.75000e+02 -1.43079e+01 -1.27502e+01 -1.58657e+01 -1.43341e+01 -1.41401e+01 -1.45280e+01
9.76000e+04 9.76000e+02 -1.26785e+01 -1.09840e+01 -1.43731e+01 -1.43314e+01 -1.41380e+01 -1.45248e+01
9.76800e+04 9.76000e+02 -1.26785e+01 -1.09840e+01 -1.43731e+01 -1.43287e+01 -1.41358e+01 -1.45215e+01
9.77600e+04 9.77000e+02 -1.35781e+01 -1.24401e+01 -1.47160e+01 -1.43260e+01 -1.41338e+01 -1.45181e+01
9.78400e+04 9.78000e+02 -1.54419e+01 -1.28411e+01 -1.80427e+01 -1.43233e+01 -1.41318e+01 -1.45147e+01
9.79200e+04 9.79000e+02 -1.36078e+01 -1.23331e+01 -1.48825e+01 -1.43206e+01 -1.41299e+01 -1.45113e+01
9.80000e+04 9.80000e+02 -1.29372e+01 -1.18213e+01 -1.40530e+01 -1.43179e+01 -1.41282e+01 -1.45076e+01
9.80800e+04 9.80000e+02 -1.29372e+01 -1.18213e+01 -1.40530e+01 -1.43152e+01 -1.41264e+01 -1.45040e+01
9.81600e+04 9.81000e+02 -1.46114e+01 -1.34043e+01 -1.58186e+01 -1.43126e+01 -1.41248e+01 -1.45004e+01
9.82400e+04 9.82000e+02 -1.45210e+01 -1.28450e+01 -1.61969e+01 -1.43099e+01 -1.41232e+01 -1.44966e+01
9.83200e+04 9.83000e+02 -1.51535e+01 -1.45161e+01 -1.57909e+01 -1.43072e+01 -1.41217e+01 -1.44928e+01
9.84000e+04 9.84000e+02 -1.60223e+01 -1.48510e+01 -1.71936e+01 -1.43046e+01 -1.41203e+01 -1.44889e+01
9.84800e+04 9.84000e+02 -1.60223e+01 -1.48510e+01 -1.71936e+01 -1.43020e+01 -1.41189e+01 -1.44850e+01
9.85600e+04 9.85000e+02 -1.36010e+01 -1.26109e+01 -1.45911e+01 -1.42994e+01 -1.41176e+01 -1.44811e+01
9.86400e+04 9.86000e+02 -1.57522e+01 -1.50639e+01 -1.64405e+01 -1.42968e+01 -1.41163e+01 -1.44772e+01
9.87200e+04 9.87000e+02 -1.40822e+01 -1.14018e+01 -1.67626e+01 -1.42942e+01 -1.41152e+01 -1.44732e+01
9.88000e+04 9.88000e+02 -1.45664e+01 -1.41739e+01 -1.49590e+01 -1.42917e+01 -1.41141e+01 -1.44693e+01
9.88800e+04 9.88000e+02 -1.45664e+01 -1.41739e+01 -1.49590e+01 -1.42892e+01 -1.41130e+01 -1.44654e+01
9.89600e+04 9.89000e+02 -1.50746e+01 -1.41682e+01 -1.59809e+01 -1.42867e+01 -1.41120e+01 -1.44614e+01
9.90400e+04 9.90000e+02 -1.24801e+01 -1.14614e+01 -1.34988e+01 -1.42843e+01 -1.41111e+01 -1.44575e+01
9.91200e+04 9.91000e+02 -1.61843e+01 -1.55198e+01 -1.68488e+01 -1.42818e+01 -1.41102e+01 -1.44535e+01
9.92000e+04 9.92000e+02 -1.39762e+01 -1.27417e+01 -1.52107e+01 -1.42795e+01 -1.41093e+01 -1.44497e+01
9.92800e+04 9.92000e+02 -1.39762e+01 -1.27417e+01 -1.52107e+01 -1.42771e+01 -1.41085e+01 -1.44458e+01
9.93600e+04 9.93000e+02 -1.26996e+01 -1.15642e+01 -1.38350e+01 -1.42748e+01 -1.41077e+01 -1.44420e+01
9.94400e+04 9.94000e+02 -1.30618e+01 -1.25136e+01 -1.36099e+01 -1.42726e+01 -1.41069e+01 -1.44383e+01
9.95200e+04 9.95000e+02 -1.52838e+01 -1.48338e+01 -1.57338e+01 -1.42704e+01 -1.41061e+01 -1.44347e+01
9.96000e+04 9.96000e+02 -1.34567e+01 -1.21089e+01 -1.48045e+01 -1.42682e+01 -1.41054e+01 -1.44310e+01
9.96800e+04 9.96000e+02 -1.34567e+01 -1.21089e+01 -1.48045e+01 -1.42661e+01 -1.41047e+01 -1.44275e+01
9.97600e+04 9.97000e+02 -1.44236e+01 -1.28269e+01 -1.60203e+01 -1.42640e+01 -1.41039e+01 -1.44241e+01
9.98400e+04 9.98000e+02 -1.42214e+01 -1.22878e+01 -1.61549e+01 -1.42620e+01 -1.41032e+01 -1.44207e+01
9.99200e+04 9.99000e+02 -1.55942e+01 -1.47661e+01 -1.64223e+01 -1.42600e+01 -1.41025e+01 -1.44175e+01


==> mixing_ppo.dat <==
0.00000e+00 0.00000e+00 -1.60910e+01 -1.41711e+01 -1.80109e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
8.00000e+01 0.00000e+00 -1.60910e+01 -1.41711e+01 -1.80109e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
1.60000e+02 1.00000e+00 -1.76454e+01 -1.57110e+01 -1.95798e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
2.40000e+02 2.00000e+00 -1.58554e+01 -1.38763e+01 -1.78345e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
3.20000e+02 3.00000e+00 -1.79602e+01 -1.61760e+01 -1.97443e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
4.00000e+02 4.00000e+00 -1.60840e+01 -1.43165e+01 -1.78516e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
4.80000e+02 4.00000e+00 -1.60840e+01 -1.43165e+01 -1.78516e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
5.60000e+02 5.00000e+00 -1.71412e+01 -1.46944e+01 -1.95881e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
6.40000e+02 6.00000e+00 -1.63888e+01 -1.42764e+01 -1.85012e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
7.20000e+02 7.00000e+00 -1.70654e+01 -1.25788e+01 -2.15520e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
8.00000e+02 8.00000e+00 -1.48000e+01 -1.25550e+01 -1.70450e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
8.80000e+02 8.00000e+00 -1.48000e+01 -1.25550e+01 -1.70450e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
9.60000e+02 9.00000e+00 -1.57019e+01 -1.51748e+01 -1.62290e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
1.04000e+03 1.00000e+01 -1.67042e+01 -1.49307e+01 -1.84777e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
1.12000e+03 1.10000e+01 -1.58849e+01 -1.56312e+01 -1.61385e+01 -1.60910e+01 -1.41711e+01 -1.80109e+01
1.20000e+03 1.20000e+01 -1.46112e+01 -1.36587e+01 -1.55637e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.28000e+03 1.20000e+01 -1.46112e+01 -1.36587e+01 -1.55637e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.36000e+03 1.30000e+01 -1.63204e+01 -1.33984e+01 -1.92424e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.44000e+03 1.40000e+01 -1.82011e+01 -1.53363e+01 -2.10658e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.52000e+03 1.50000e+01 -1.57512e+01 -1.40926e+01 -1.74098e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.60000e+03 1.60000e+01 -1.59873e+01 -1.48289e+01 -1.71457e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.68000e+03 1.60000e+01 -1.59873e+01 -1.48289e+01 -1.71457e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.76000e+03 1.70000e+01 -1.45540e+01 -1.30108e+01 -1.60973e+01 -1.60910e+01 -1.41712e+01 -1.80109e+01
1.84000e+03 1.80000e+01 -1.51645e+01 -1.07128e+01 -1.96163e+01 -1.60911e+01 -1.41712e+01 -1.80109e+01
1.92000e+03 1.90000e+01 -1.61218e+01 -1.38835e+01 -1.83601e+01 -1.60911e+01 -1.41712e+01 -1.80109e+01
2.00000e+03 2.00000e+01 -1.63094e+01 -1.49466e+01 -1.76722e+01 -1.60911e+01 -1.41712e+01 -1.80109e+01
2.08000e+03 2.00000e+01 -1.63094e+01 -1.49466e+01 -1.76722e+01 -1.60911e+01 -1.41712e+01 -1.80109e+01
2.16000e+03 2.10000e+01 -1.37910e+01 -1.27174e+01 -1.48646e+01 -1.60911e+01 -1.41713e+01 -1.80109e+01
2.24000e+03 2.20000e+01 -1.75434e+01 -1.54456e+01 -1.96412e+01 -1.60911e+01 -1.41713e+01 -1.80109e+01
2.32000e+03 2.30000e+01 -1.57713e+01 -1.35488e+01 -1.79937e+01 -1.60912e+01 -1.41715e+01 -1.80109e+01
2.40000e+03 2.40000e+01 -1.67908e+01 -1.51390e+01 -1.84426e+01 -1.60912e+01 -1.41716e+01 -1.80108e+01
2.48000e+03 2.40000e+01 -1.67908e+01 -1.51390e+01 -1.84426e+01 -1.60912e+01 -1.41717e+01 -1.80108e+01
2.56000e+03 2.50000e+01 -1.53048e+01 -1.41976e+01 -1.64121e+01 -1.60913e+01 -1.41718e+01 -1.80108e+01
2.64000e+03 2.60000e+01 -1.40004e+01 -1.21201e+01 -1.58808e+01 -1.60913e+01 -1.41720e+01 -1.80106e+01
2.72000e+03 2.70000e+01 -1.65376e+01 -1.56369e+01 -1.74383e+01 -1.60914e+01 -1.41722e+01 -1.80106e+01
2.80000e+03 2.80000e+01 -1.56665e+01 -1.38819e+01 -1.74510e+01 -1.60914e+01 -1.41725e+01 -1.80104e+01
2.88000e+03 2.80000e+01 -1.56665e+01 -1.38819e+01 -1.74510e+01 -1.60916e+01 -1.41728e+01 -1.80103e+01
2.96000e+03 2.90000e+01 -1.52285e+01 -1.21353e+01 -1.83217e+01 -1.60917e+01 -1.41732e+01 -1.80102e+01
3.04000e+03 3.00000e+01 -1.48832e+01 -1.38151e+01 -1.59513e+01 -1.60918e+01 -1.41737e+01 -1.80100e+01
3.12000e+03 3.10000e+01 -1.60999e+01 -1.47920e+01 -1.74078e+01 -1.60920e+01 -1.41742e+01 -1.80098e+01
3.20000e+03 3.20000e+01 -1.44721e+01 -1.34865e+01 -1.54576e+01 -1.60921e+01 -1.41747e+01 -1.80095e+01
3.28000e+03 3.20000e+01 -1.44721e+01 -1.34865e+01 -1.54576e+01 -1.60923e+01 -1.41755e+01 -1.80091e+01
3.36000e+03 3.30000e+01 -1.63225e+01 -1.46926e+01 -1.79524e+01 -1.60925e+01 -1.41763e+01 -1.80087e+01
3.44000e+03 3.40000e+01 -1.75769e+01 -1.62506e+01 -1.89032e+01 -1.60927e+01 -1.41772e+01 -1.80082e+01
3.52000e+03 3.50000e+01 -1.57871e+01 -1.53690e+01 -1.62052e+01 -1.60930e+01 -1.41782e+01 -1.80077e+01
3.60000e+03 3.60000e+01 -1.58213e+01 -1.44251e+01 -1.72174e+01 -1.60933e+01 -1.41794e+01 -1.80071e+01
3.68000e+03 3.60000e+01 -1.58213e+01 -1.44251e+01 -1.72174e+01 -1.60936e+01 -1.41808e+01 -1.80063e+01
3.76000e+03 3.70000e+01 -1.62327e+01 -1.38093e+01 -1.86562e+01 -1.60939e+01 -1.41823e+01 -1.80055e+01
3.84000e+03 3.80000e+01 -1.72111e+01 -1.70197e+01 -1.74026e+01 -1.60942e+01 -1.41840e+01 -1.80045e+01
3.92000e+03 3.90000e+01 -1.64445e+01 -1.46629e+01 -1.82262e+01 -1.60946e+01 -1.41859e+01 -1.80034e+01
4.00000e+03 4.00000e+01 -1.58565e+01 -1.53539e+01 -1.63591e+01 -1.60950e+01 -1.41879e+01 -1.80021e+01
4.08000e+03 4.00000e+01 -1.58565e+01 -1.53539e+01 -1.63591e+01 -1.60955e+01 -1.41902e+01 -1.80007e+01
4.16000e+03 4.10000e+01 -1.55927e+01 -1.41168e+01 -1.70687e+01 -1.60960e+01 -1.41928e+01 -1.79992e+01
4.24000e+03 4.20000e+01 -1.55286e+01 -1.46001e+01 -1.64572e+01 -1.60965e+01 -1.41956e+01 -1.79973e+01
4.32000e+03 4.30000e+01 -1.40502e+01 -1.35235e+01 -1.45770e+01 -1.60970e+01 -1.41986e+01 -1.79954e+01
4.40000e+03 4.40000e+01 -1.48135e+01 -1.34235e+01 -1.62035e+01 -1.60975e+01 -1.42019e+01 -1.79932e+01
4.48000e+03 4.40000e+01 -1.48135e+01 -1.34235e+01 -1.62035e+01 -1.60981e+01 -1.42055e+01 -1.79907e+01
4.56000e+03 4.50000e+01 -1.45578e+01 -1.39556e+01 -1.51600e+01 -1.60987e+01 -1.42093e+01 -1.79881e+01
4.64000e+03 4.60000e+01 -1.57412e+01 -1.24967e+01 -1.89857e+01 -1.60993e+01 -1.42136e+01 -1.79850e+01
4.72000e+03 4.70000e+01 -1.60622e+01 -1.35156e+01 -1.86089e+01 -1.61000e+01 -1.42181e+01 -1.79819e+01
4.80000e+03 4.80000e+01 -1.61758e+01 -1.30190e+01 -1.93326e+01 -1.61006e+01 -1.42229e+01 -1.79783e+01
4.88000e+03 4.80000e+01 -1.61758e+01 -1.30190e+01 -1.93326e+01 -1.61012e+01 -1.42280e+01 -1.79745e+01
4.96000e+03 4.90000e+01 -1.72957e+01 -1.43861e+01 -2.02054e+01 -1.61020e+01 -1.42336e+01 -1.79704e+01
5.04000e+03 5.00000e+01 -1.48979e+01 -1.29758e+01 -1.68200e+01 -1.61026e+01 -1.42395e+01 -1.79658e+01
5.12000e+03 5.10000e+01 -1.50275e+01 -1.31405e+01 -1.69145e+01 -1.61033e+01 -1.42456e+01 -1.79610e+01
5.20000e+03 5.20000e+01 -1.39689e+01 -1.27351e+01 -1.52027e+01 -1.61040e+01 -1.42523e+01 -1.79557e+01
5.28000e+03 5.20000e+01 -1.39689e+01 -1.27351e+01 -1.52027e+01 -1.61047e+01 -1.42593e+01 -1.79501e+01
5.36000e+03 5.30000e+01 -1.38838e+01 -1.34179e+01 -1.43497e+01 -1.61053e+01 -1.42666e+01 -1.79441e+01
5.44000e+03 5.40000e+01 -1.47849e+01 -1.37883e+01 -1.57815e+01 -1.61060e+01 -1.42744e+01 -1.79377e+01
5.52000e+03 5.50000e+01 -1.37893e+01 -1.22571e+01 -1.53214e+01 -1.61067e+01 -1.42825e+01 -1.79308e+01
5.60000e+03 5.60000e+01 -1.50926e+01 -1.36443e+01 -1.65409e+01 -1.61073e+01 -1.42911e+01 -1.79235e+01
5.68000e+03 5.60000e+01 -1.50926e+01 -1.36443e+01 -1.65409e+01 -1.61079e+01 -1.43000e+01 -1.79158e+01
5.76000e+03 5.70000e+01 -1.40786e+01 -1.28832e+01 -1.52740e+01 -1.61085e+01 -1.43093e+01 -1.79076e+01
5.84000e+03 5.80000e+01 -1.57387e+01 -1.49620e+01 -1.65153e+01 -1.61090e+01 -1.43190e+01 -1.78990e+01
5.92000e+03 5.90000e+01 -1.65483e+01 -1.57839e+01 -1.73126e+01 -1.61095e+01 -1.43291e+01 -1.78899e+01
6.00000e+03 6.00000e+01 -1.41925e+01 -1.41241e+01 -1.42610e+01 -1.61100e+01 -1.43397e+01 -1.78803e+01
6.08000e+03 6.00000e+01 -1.41925e+01 -1.41241e+01 -1.42610e+01 -1.61104e+01 -1.43506e+01 -1.78701e+01
6.16000e+03 6.10000e+01 -1.44172e+01 -1.36777e+01 -1.51566e+01 -1.61107e+01 -1.43618e+01 -1.78596e+01
6.24000e+03 6.20000e+01 -1.41172e+01 -1.09927e+01 -1.72417e+01 -1.61110e+01 -1.43735e+01 -1.78485e+01
6.32000e+03 6.30000e+01 -1.41181e+01 -1.08248e+01 -1.74115e+01 -1.61112e+01 -1.43856e+01 -1.78369e+01
6.40000e+03 6.40000e+01 -1.37209e+01 -1.30165e+01 -1.44253e+01 -1.61114e+01 -1.43980e+01 -1.78248e+01
6.48000e+03 6.40000e+01 -1.37209e+01 -1.30165e+01 -1.44253e+01 -1.61115e+01 -1.44108e+01 -1.78122e+01
6.56000e+03 6.50000e+01 -1.40814e+01 -1.14549e+01 -1.67079e+01 -1.61115e+01 -1.44240e+01 -1.77991e+01
6.64000e+03 6.60000e+01 -1.41200e+01 -1.18871e+01 -1.63530e+01 -1.61115e+01 -1.44375e+01 -1.77854e+01
6.72000e+03 6.70000e+01 -1.26123e+01 -1.18860e+01 -1.33387e+01 -1.61114e+01 -1.44514e+01 -1.77714e+01
6.80000e+03 6.80000e+01 -1.35208e+01 -1.25528e+01 -1.44888e+01 -1.61111e+01 -1.44655e+01 -1.77567e+01
6.88000e+03 6.80000e+01 -1.35208e+01 -1.25528e+01 -1.44888e+01 -1.61108e+01 -1.44800e+01 -1.77416e+01
6.96000e+03 6.90000e+01 -1.37115e+01 -1.31554e+01 -1.42677e+01 -1.61104e+01 -1.44949e+01 -1.77259e+01
7.04000e+03 7.00000e+01 -1.47968e+01 -1.38563e+01 -1.57372e+01 -1.61099e+01 -1.45100e+01 -1.77098e+01
7.12000e+03 7.10000e+01 -1.39439e+01 -1.33240e+01 -1.45638e+01 -1.61093e+01 -1.45255e+01 -1.76931e+01
7.20000e+03 7.20000e+01 -1.39911e+01 -1.28371e+01 -1.51452e+01 -1.61086e+01 -1.45412e+01 -1.76759e+01
7.28000e+03 7.20000e+01 -1.39911e+01 -1.28371e+01 -1.51452e+01 -1.61078e+01 -1.45572e+01 -1.76583e+01
7.36000e+03 7.30000e+01 -1.54622e+01 -1.50768e+01 -1.58475e+01 -1.61068e+01 -1.45735e+01 -1.76402e+01
7.44000e+03 7.40000e+01 -1.48339e+01 -1.44274e+01 -1.52403e+01 -1.61058e+01 -1.45900e+01 -1.76215e+01
7.52000e+03 7.50000e+01 -1.59342e+01 -1.38133e+01 -1.80551e+01 -1.61046e+01 -1.46068e+01 -1.76025e+01
7.60000e+03 7.60000e+01 -1.38581e+01 -1.23326e+01 -1.53836e+01 -1.61033e+01 -1.46237e+01 -1.75829e+01
7.68000e+03 7.60000e+01 -1.38581e+01 -1.23326e+01 -1.53836e+01 -1.61019e+01 -1.46409e+01 -1.75629e+01
7.76000e+03 7.70000e+01 -1.61343e+01 -1.27733e+01 -1.94953e+01 -1.61003e+01 -1.46582e+01 -1.75424e+01
7.84000e+03 7.80000e+01 -1.56083e+01 -1.48540e+01 -1.63626e+01 -1.60986e+01 -1.46758e+01 -1.75215e+01
7.92000e+03 7.90000e+01 -1.39954e+01 -1.32863e+01 -1.47045e+01 -1.60968e+01 -1.46935e+01 -1.75001e+01
8.00000e+03 8.00000e+01 -1.36970e+01 -1.31305e+01 -1.42636e+01 -1.60948e+01 -1.47114e+01 -1.74783e+01
8.08000e+03 8.00000e+01 -1.36970e+01 -1.31305e+01 -1.42636e+01 -1.60927e+01 -1.47294e+01 -1.74560e+01
8.16000e+03 8.10000e+01 -1.35626e+01 -1.33405e+01 -1.37847e+01 -1.60904e+01 -1.47475e+01 -1.74334e+01
8.24000e+03 8.20000e+01 -1.59261e+01 -1.51397e+01 -1.67126e+01 -1.60880e+01 -1.47657e+01 -1.74103e+01
8.32000e+03 8.30000e+01 -1.25770e+01 -1.09811e+01 -1.41729e+01 -1.60854e+01 -1.47840e+01 -1.73868e+01
8.40000e+03 8.40000e+01 -1.35264e+01 -1.21665e+01 -1.48863e+01 -1.60826e+01 -1.48023e+01 -1.73629e+01
8.48000e+03 8.40000e+01 -1.35264e+01 -1.21665e+01 -1.48863e+01 -1.60796e+01 -1.48207e+01 -1.73386e+01
8.56000e+03 8.50000e+01 -1.24512e+01 -1.10314e+01 -1.38711e+01 -1.60765e+01 -1.48390e+01 -1.73140e+01
8.64000e+03 8.60000e+01 -1.43880e+01 -1.22642e+01 -1.65118e+01 -1.60732e+01 -1.48574e+01 -1.72889e+01
8.72000e+03 8.70000e+01 -1.21475e+01 -1.07833e+01 -1.35117e+01 -1.60696e+01 -1.48758e+01 -1.72635e+01
8.80000e+03 8.80000e+01 -1.30481e+01 -1.14550e+01 -1.46411e+01 -1.60659e+01 -1.48941e+01 -1.72377e+01
8.88000e+03 8.80000e+01 -1.30481e+01 -1.14550e+01 -1.46411e+01 -1.60620e+01 -1.49124e+01 -1.72116e+01
8.96000e+03 8.90000e+01 -1.31434e+01 -1.28395e+01 -1.34474e+01 -1.60579e+01 -1.49305e+01 -1.71852e+01
9.04000e+03 9.00000e+01 -1.47973e+01 -1.36639e+01 -1.59308e+01 -1.60535e+01 -1.49486e+01 -1.71585e+01
9.12000e+03 9.10000e+01 -1.44507e+01 -1.33070e+01 -1.55944e+01 -1.60489e+01 -1.49665e+01 -1.71313e+01
9.20000e+03 9.20000e+01 -1.54051e+01 -1.47732e+01 -1.60370e+01 -1.60441e+01 -1.49843e+01 -1.71039e+01
9.28000e+03 9.20000e+01 -1.54051e+01 -1.47732e+01 -1.60370e+01 -1.60390e+01 -1.50019e+01 -1.70762e+01
9.36000e+03 9.30000e+01 -1.48764e+01 -1.23377e+01 -1.74150e+01 -1.60337e+01 -1.50193e+01 -1.70482e+01
9.44000e+03 9.40000e+01 -1.14089e+01 -1.11626e+01 -1.16552e+01 -1.60282e+01 -1.50364e+01 -1.70199e+01
9.52000e+03 9.50000e+01 -1.57386e+01 -1.35242e+01 -1.79531e+01 -1.60224e+01 -1.50533e+01 -1.69914e+01
9.60000e+03 9.60000e+01 -1.56322e+01 -1.36990e+01 -1.75654e+01 -1.60163e+01 -1.50700e+01 -1.69626e+01
9.68000e+03 9.60000e+01 -1.56322e+01 -1.36990e+01 -1.75654e+01 -1.60099e+01 -1.50863e+01 -1.69335e+01
9.76000e+03 9.70000e+01 -1.59551e+01 -1.50045e+01 -1.69058e+01 -1.60033e+01 -1.51023e+01 -1.69043e+01
9.84000e+03 9.80000e+01 -1.40170e+01 -1.34297e+01 -1.46043e+01 -1.59964e+01 -1.51180e+01 -1.68747e+01
9.92000e+03 9.90000e+01 -1.28362e+01 -1.03322e+01 -1.53401e+01 -1.59892e+01 -1.51333e+01 -1.68450e+01
1.00000e+04 1.00000e+02 -1.39541e+01 -1.26583e+01 -1.52498e+01 -1.59817e+01 -1.51483e+01 -1.68151e+01
1.00800e+04 1.00000e+02 -1.39541e+01 -1.26583e+01 -1.52498e+01 -1.59739e+01 -1.51628e+01 -1.67850e+01
1.01600e+04 1.01000e+02 -1.34085e+01 -1.18731e+01 -1.49439e+01 -1.59658e+01 -1.51770e+01 -1.67547e+01
1.02400e+04 1.02000e+02 -1.19749e+01 -1.09265e+01 -1.30233e+01 -1.59574e+01 -1.51906e+01 -1.67242e+01
1.03200e+04 1.03000e+02 -1.27618e+01 -1.07341e+01 -1.47895e+01 -1.59487e+01 -1.52039e+01 -1.66936e+01
1.04000e+04 1.04000e+02 -1.14765e+01 -9.77988e+00 -1.31732e+01 -1.59398e+01 -1.52166e+01 -1.66629e+01
1.04800e+04 1.04000e+02 -1.14765e+01 -9.77988e+00 -1.31732e+01 -1.59304e+01 -1.52289e+01 -1.66319e+01
1.05600e+04 1.05000e+02 -1.30197e+01 -1.25281e+01 -1.35113e+01 -1.59208e+01 -1.52407e+01 -1.66009e+01
1.06400e+04 1.06000e+02 -1.44603e+01 -1.24788e+01 -1.64418e+01 -1.59108e+01 -1.52519e+01 -1.65698e+01
1.07200e+04 1.07000e+02 -1.12435e+01 -8.77099e+00 -1.37160e+01 -1.59006e+01 -1.52626e+01 -1.65386e+01
1.08000e+04 1.08000e+02 -1.38757e+01 -1.35181e+01 -1.42333e+01 -1.58900e+01 -1.52727e+01 -1.65072e+01
1.08800e+04 1.08000e+02 -1.38757e+01 -1.35181e+01 -1.42333e+01 -1.58791e+01 -1.52824e+01 -1.64758e+01
1.09600e+04 1.09000e+02 -1.29714e+01 -1.06349e+01 -1.53079e+01 -1.58679e+01 -1.52914e+01 -1.64444e+01
1.10400e+04 1.10000e+02 -1.33912e+01 -1.23872e+01 -1.43952e+01 -1.58563e+01 -1.52997e+01 -1.64129e+01
1.11200e+04 1.11000e+02 -1.26208e+01 -1.11687e+01 -1.40729e+01 -1.58444e+01 -1.53076e+01 -1.63812e+01
1.12000e+04 1.12000e+02 -1.21247e+01 -1.18721e+01 -1.23774e+01 -1.58323e+01 -1.53149e+01 -1.63497e+01
1.12800e+04 1.12000e+02 -1.21247e+01 -1.18721e+01 -1.23774e+01 -1.58197e+01 -1.53215e+01 -1.63180e+01
1.13600e+04 1.13000e+02 -1.32460e+01 -9.68814e+00 -1.68039e+01 -1.58069e+01 -1.53275e+01 -1.62863e+01
1.14400e+04 1.14000e+02 -1.30694e+01 -1.22020e+01 -1.39368e+01 -1.57938e+01 -1.53330e+01 -1.62547e+01
1.15200e+04 1.15000e+02 -1.42497e+01 -1.18140e+01 -1.66855e+01 -1.57804e+01 -1.53378e+01 -1.62230e+01
1.16000e+04 1.16000e+02 -1.24597e+01 -1.16674e+01 -1.32520e+01 -1.57667e+01 -1.53420e+01 -1.61914e+01
1.16800e+04 1.16000e+02 -1.24597e+01 -1.16674e+01 -1.32520e+01 -1.57527e+01 -1.53456e+01 -1.61598e+01
1.17600e+04 1.17000e+02 -1.45025e+01 -1.33297e+01 -1.56754e+01 -1.57383e+01 -1.53485e+01 -1.61282e+01
1.18400e+04 1.18000e+02 -1.34549e+01 -1.28367e+01 -1.40731e+01 -1.57237e+01 -1.53508e+01 -1.60967e+01
1.19200e+04 1.19000e+02 -1.27403e+01 -1.10200e+01 -1.44607e+01 -1.57088e+01 -1.53524e+01 -1.60651e+01
1.20000e+04 1.20000e+02 -1.31750e+01 -1.03638e+01 -1.59863e+01 -1.56936e+01 -1.53536e+01 -1.60337e+01
1.20800e+04 1.20000e+02 -1.31750e+01 -1.03638e+01 -1.59863e+01 -1.56782e+01 -1.53540e+01 -1.60023e+01
1.21600e+04 1.21000e+02 -1.13656e+01 -9.88349e+00 -1.28477e+01 -1.56625e+01 -1.53539e+01 -1.59711e+01
1.22400e+04 1.22000e+02 -1.25695e+01 -1.07399e+01 -1.43990e+01 -1.56465e+01 -1.53531e+01 -1.59399e+01
1.23200e+04 1.23000e+02 -1.31110e+01 -1.17107e+01 -1.45113e+01 -1.56302e+01 -1.53517e+01 -1.59087e+01
1.24000e+04 1.24000e+02 -1.36568e+01 -1.28502e+01 -1.44634e+01 -1.56137e+01 -1.53497e+01 -1.58778e+01
1.24800e+04 1.24000e+02 -1.36568e+01 -1.28502e+01 -1.44634e+01 -1.55970e+01 -1.53471e+01 -1.58469e+01
1.25600e+04 1.25000e+02 -1.29556e+01 -1.16982e+01 -1.42130e+01 -1.55800e+01 -1.53439e+01 -1.58162e+01
1.26400e+04 1.26000e+02 -1.35870e+01 -1.20651e+01 -1.51089e+01 -1.55628e+01 -1.53401e+01 -1.57855e+01
1.27200e+04 1.27000e+02 -1.12316e+01 -9.50602e+00 -1.29573e+01 -1.55454e+01 -1.53358e+01 -1.57550e+01
1.28000e+04 1.28000e+02 -1.13749e+01 -1.05742e+01 -1.21756e+01 -1.55278e+01 -1.53308e+01 -1.57247e+01
1.28800e+04 1.28000e+02 -1.13749e+01 -1.05742e+01 -1.21756e+01 -1.55099e+01 -1.53253e+01 -1.56946e+01
1.29600e+04 1.29000e+02 -1.17250e+01 -1.02392e+01 -1.32108e+01 -1.54918e+01 -1.53192e+01 -1.56645e+01
1.30400e+04 1.30000e+02 -1.24004e+01 -9.56676e+00 -1.52340e+01 -1.54736e+01 -1.53125e+01 -1.56347e+01
1.31200e+04 1.31000e+02 -1.16581e+01 -9.55456e+00 -1.37617e+01 -1.54551e+01 -1.53052e+01 -1.56050e+01
1.32000e+04 1.32000e+02 -1.27706e+01 -1.05724e+01 -1.49688e+01 -1.54365e+01 -1.52975e+01 -1.55755e+01
1.32800e+04 1.32000e+02 -1.27706e+01 -1.05724e+01 -1.49688e+01 -1.54176e+01 -1.52890e+01 -1.55462e+01
1.33600e+04 1.33000e+02 -1.23445e+01 -1.06435e+01 -1.40456e+01 -1.53986e+01 -1.52801e+01 -1.55171e+01
1.34400e+04 1.34000e+02 -1.25405e+01 -1.16654e+01 -1.34156e+01 -1.53795e+01 -1.52706e+01 -1.54883e+01
1.35200e+04 1.35000e+02 -1.37245e+01 -1.26304e+01 -1.48186e+01 -1.53601e+01 -1.52604e+01 -1.54598e+01
1.36000e+04 1.36000e+02 -1.22781e+01 -1.21992e+01 -1.23569e+01 -1.53406e+01 -1.52497e+01 -1.54316e+01
1.36800e+04 1.36000e+02 -1.22781e+01 -1.21992e+01 -1.23569e+01 -1.53209e+01 -1.52383e+01 -1.54036e+01
1.37600e+04 1.37000e+02 -1.27072e+01 -1.20784e+01 -1.33361e+01 -1.53011e+01 -1.52263e+01 -1.53759e+01
1.38400e+04 1.38000e+02 -1.18965e+01 -1.04660e+01 -1.33269e+01 -1.52812e+01 -1.52136e+01 -1.53488e+01
1.39200e+04 1.39000e+02 -1.43352e+01 -1.37301e+01 -1.49403e+01 -1.52610e+01 -1.52001e+01 -1.53220e+01
1.40000e+04 1.40000e+02 -9.40357e+00 -8.84398e+00 -9.96315e+00 -1.52408e+01 -1.51857e+01 -1.52959e+01
1.40800e+04 1.40000e+02 -9.40357e+00 -8.84398e+00 -9.96315e+00 -1.52204e+01 -1.51705e+01 -1.52704e+01
1.41600e+04 1.41000e+02 -1.33276e+01 -9.75313e+00 -1.69021e+01 -1.51999e+01 -1.51541e+01 -1.52457e+01
1.42400e+04 1.42000e+02 -1.09780e+01 -1.00784e+01 -1.18776e+01 -1.51792e+01 -1.51365e+01 -1.52220e+01
1.43200e+04 1.43000e+02 -1.14303e+01 -9.26006e+00 -1.36005e+01 -1.51585e+01 -1.51177e+01 -1.51992e+01
1.44000e+04 1.44000e+02 -1.14029e+01 -1.08098e+01 -1.19959e+01 -1.51376e+01 -1.50976e+01 -1.51775e+01
1.44800e+04 1.44000e+02 -1.14029e+01 -1.08098e+01 -1.19959e+01 -1.51165e+01 -1.50763e+01 -1.51568e+01
1.45600e+04 1.45000e+02 -9.26903e+00 -8.87039e+00 -9.66767e+00 -1.50954e+01 -1.50538e+01 -1.51370e+01
1.46400e+04 1.46000e+02 -1.21122e+01 -1.01029e+01 -1.41215e+01 -1.50742e+01 -1.50305e+01 -1.51178e+01
1.47200e+04 1.47000e+02 -1.14716e+01 -1.06642e+01 -1.22789e+01 -1.50528e+01 -1.50065e+01 -1.50991e+01
1.48000e+04 1.48000e+02 -1.21502e+01 -1.13819e+01 -1.29186e+01 -1.50313e+01 -1.49820e+01 -1.50806e+01
1.48800e+04 1.48000e+02 -1.21502e+01 -1.13819e+01 -1.29186e+01 -1.50097e+01 -1.49571e+01 -1.50624e+01
1.49600e+04 1.49000e+02 -1.13443e+01 -1.08105e+01 -1.18781e+01 -1.49880e+01 -1.49319e+01 -1.50442e+01
1.50400e+04 1.50000e+02 -1.00576e+01 -8.43136e+00 -1.16838e+01 -1.49662e+01 -1.49066e+01 -1.50259e+01
1.51200e+04 1.51000e+02 -1.21300e+01 -1.09160e+01 -1.33440e+01 -1.49443e+01 -1.48811e+01 -1.50076e+01
1.52000e+04 1.52000e+02 -1.04590e+01 -1.02943e+01 -1.06237e+01 -1.49223e+01 -1.48555e+01 -1.49892e+01
1.52800e+04 1.52000e+02 -1.04590e+01 -1.02943e+01 -1.06237e+01 -1.49002e+01 -1.48299e+01 -1.49706e+01
1.53600e+04 1.53000e+02 -1.14335e+01 -1.11088e+01 -1.17582e+01 -1.48780e+01 -1.48043e+01 -1.49518e+01
1.54400e+04 1.54000e+02 -1.33147e+01 -1.27068e+01 -1.39226e+01 -1.48557e+01 -1.47786e+01 -1.49329e+01
1.55200e+04 1.55000e+02 -1.15029e+01 -1.14089e+01 -1.15968e+01 -1.48333e+01 -1.47529e+01 -1.49137e+01
1.56000e+04 1.56000e+02 -1.09469e+01 -1.02362e+01 -1.16577e+01 -1.48109e+01 -1.47272e+01 -1.48945e+01
1.56800e+04 1.56000e+02 -1.09469e+01 -1.02362e+01 -1.16577e+01 -1.47882e+01 -1.47015e+01 -1.48750e+01
1.57600e+04 1.57000e+02 -1.18179e+01 -1.14958e+01 -1.21400e+01 -1.47656e+01 -1.46758e+01 -1.48554e+01
1.58400e+04 1.58000e+02 -1.04459e+01 -8.97032e+00 -1.19216e+01 -1.47428e+01 -1.46501e+01 -1.48355e+01
1.59200e+04 1.59000e+02 -1.13481e+01 -1.08942e+01 -1.18020e+01 -1.47199e+01 -1.46244e+01 -1.48155e+01
1.60000e+04 1.60000e+02 -1.10784e+01 -1.03914e+01 -1.17654e+01 -1.46970e+01 -1.45986e+01 -1.47953e+01
1.60800e+04 1.60000e+02 -1.10784e+01 -1.03914e+01 -1.17654e+01 -1.46739e+01 -1.45728e+01 -1.47750e+01
1.61600e+04 1.61000e+02 -9.85468e+00 -9.13626e+00 -1.05731e+01 -1.46508e+01 -1.45470e+01 -1.47545e+01
1.62400e+04 1.62000e+02 -9.58442e+00 -8.38736e+00 -1.07815e+01 -1.46275e+01 -1.45211e+01 -1.47339e+01
1.63200e+04 1.63000e+02 -1.09237e+01 -1.00662e+01 -1.17812e+01 -1.46042e+01 -1.44952e+01 -1.47132e+01
1.64000e+04 1.64000e+02 -1.13868e+01 -1.10723e+01 -1.17014e+01 -1.45808e+01 -1.44691e+01 -1.46925e+01
1.64800e+04 1.64000e+02 -1.13868e+01 -1.10723e+01 -1.17014e+01 -1.45573e+01 -1.44431e+01 -1.46715e+01
1.65600e+04 1.65000e+02 -1.12225e+01 -1.01054e+01 -1.23397e+01 -1.45337e+01 -1.44169e+01 -1.46506e+01
1.66400e+04 1.66000e+02 -1.05328e+01 -9.41095e+00 -1.16547e+01 -1.45100e+01 -1.43906e+01 -1.46294e+01
1.67200e+04 1.67000e+02 -1.10618e+01 -8.01679e+00 -1.41067e+01 -1.44863e+01 -1.43642e+01 -1.46083e+01
1.68000e+04 1.68000e+02 -1.12001e+01 -9.07408e+00 -1.33261e+01 -1.44624e+01 -1.43376e+01 -1.45871e+01
1.68800e+04 1.68000e+02 -1.12001e+01 -9.07408e+00 -1.33261e+01 -1.44384e+01 -1.43109e+01 -1.45659e+01
1.69600e+04 1.69000e+02 -9.77351e+00 -9.26929e+00 -1.02777e+01 -1.44143e+01 -1.42840e+01 -1.45447e+01
1.70400e+04 1.70000e+02 -9.74577e+00 -8.68754e+00 -1.08040e+01 -1.43903e+01 -1.42571e+01 -1.45235e+01
1.71200e+04 1.71000e+02 -1.17991e+01 -1.03871e+01 -1.32110e+01 -1.43660e+01 -1.42298e+01 -1.45022e+01
1.72000e+04 1.72000e+02 -1.15714e+01 -1.01653e+01 -1.29775e+01 -1.43417e+01 -1.42024e+01 -1.44809e+01
1.72800e+04 1.72000e+02 -1.15714e+01 -1.01653e+01 -1.29775e+01 -1.43172e+01 -1.41748e+01 -1.44596e+01
1.73600e+04 1.73000e+02 -1.14935e+01 -1.03489e+01 -1.26381e+01 -1.42927e+01 -1.41470e+01 -1.44383e+01
1.74400e+04 1.74000e+02 -1.15639e+01 -1.07963e+01 -1.23314e+01 -1.42681e+01 -1.41190e+01 -1.44171e+01
1.75200e+04 1.75000e+02 -1.06344e+01 -1.00366e+01 -1.12323e+01 -1.42433e+01 -1.40908e+01 -1.43958e+01
1.76000e+04 1.76000e+02 -9.80926e+00 -9.24494e+00 -1.03736e+01 -1.42185e+01 -1.40624e+01 -1.43746e+01
1.76800e+04 1.76000e+02 -9.80926e+00 -9.24494e+00 -1.03736e+01 -1.41935e+01 -1.40337e+01 -1.43533e+01
1.77600e+04 1.77000e+02 -1.06210e+01 -9.04272e+00 -1.21993e+01 -1.41685e+01 -1.40048e+01 -1.43322e+01
1.78400e+04 1.78000e+02 -1.05307e+01 -8.82957e+00 -1.22319e+01 -1.41433e+01 -1.39757e+01 -1.43109e+01
1.79200e+04 1.79000e+02 -1.14085e+01 -1.09740e+01 -1.18430e+01 -1.41181e+01 -1.39464e+01 -1.42897e+01
1.80000e+04 1.80000e+02 -9.07689e+00 -8.50653e+00 -9.64725e+00 -1.40927e+01 -1.39168e+01 -1.42686e+01
1.80800e+04 1.80000e+02 -9.07689e+00 -8.50653e+00 -9.64725e+00 -1.40672e+01 -1.38871e+01 -1.42474e+01
1.81600e+04 1.81000e+02 -1.10216e+01 -9.36183e+00 -1.26813e+01 -1.40416e+01 -1.38571e+01 -1.42261e+01
1.82400e+04 1.82000e+02 -1.02718e+01 -9.39389e+00 -1.11497e+01 -1.40159e+01 -1.38269e+01 -1.42049e+01
1.83200e+04 1.83000e+02 -1.09320e+01 -9.56988e+00 -1.22941e+01 -1.39900e+01 -1.37965e+01 -1.41836e+01
1.84000e+04 1.84000e+02 -1.05204e+01 -9.58592e+00 -1.14549e+01 -1.39641e+01 -1.37658e+01 -1.41623e+01
1.84800e+04 1.84000e+02 -1.05204e+01 -9.58592e+00 -1.14549e+01 -1.39380e+01 -1.37351e+01 -1.41409e+01
1.85600e+04 1.85000e+02 -8.81562e+00 -8.51021e+00 -9.12102e+00 -1.39117e+01 -1.37040e+01 -1.41195e+01
1.86400e+04 1.86000e+02 -9.78710e+00 -9.36007e+00 -1.02141e+01 -1.38854e+01 -1.36729e+01 -1.40980e+01
1.87200e+04 1.87000e+02 -1.00144e+01 -9.28320e+00 -1.07457e+01 -1.38589e+01 -1.36415e+01 -1.40764e+01
1.88000e+04 1.88000e+02 -1.06640e+01 -9.67283e+00 -1.16551e+01 -1.38323e+01 -1.36100e+01 -1.40547e+01
1.88800e+04 1.88000e+02 -1.06640e+01 -9.67283e+00 -1.16551e+01 -1.38056e+01 -1.35784e+01 -1.40329e+01
1.89600e+04 1.89000e+02 -1.00353e+01 -9.13232e+00 -1.09383e+01 -1.37787e+01 -1.35465e+01 -1.40110e+01
1.90400e+04 1.90000e+02 -1.09242e+01 -1.06076e+01 -1.12409e+01 -1.37517e+01 -1.35145e+01 -1.39889e+01
1.91200e+04 1.91000e+02 -9.65973e+00 -8.76375e+00 -1.05557e+01 -1.37246e+01 -1.34824e+01 -1.39667e+01
1.92000e+04 1.92000e+02 -1.08322e+01 -1.01775e+01 -1.14868e+01 -1.36973e+01 -1.34502e+01 -1.39444e+01
1.92800e+04 1.92000e+02 -1.08322e+01 -1.01775e+01 -1.14868e+01 -1.36699e+01 -1.34179e+01 -1.39219e+01
1.93600e+04 1.93000e+02 -9.62383e+00 -9.26392e+00 -9.98374e+00 -1.36424e+01 -1.33854e+01 -1.38993e+01
1.94400e+04 1.94000e+02 -9.76200e+00 -8.25739e+00 -1.12666e+01 -1.36147e+01 -1.33528e+01 -1.38765e+01
1.95200e+04 1.95000e+02 -1.00041e+01 -8.51932e+00 -1.14889e+01 -1.35869e+01 -1.33202e+01 -1.38535e+01
1.96000e+04 1.96000e+02 -9.65115e+00 -7.72060e+00 -1.15817e+01 -1.35589e+01 -1.32874e+01 -1.38304e+01
1.96800e+04 1.96000e+02 -9.65115e+00 -7.72060e+00 -1.15817e+01 -1.35308e+01 -1.32546e+01 -1.38070e+01
1.97600e+04 1.97000e+02 -1.03917e+01 -9.38093e+00 -1.14026e+01 -1.35026e+01 -1.32216e+01 -1.37835e+01
1.98400e+04 1.98000e+02 -1.12442e+01 -8.13370e+00 -1.43547e+01 -1.34742e+01 -1.31886e+01 -1.37598e+01
1.99200e+04 1.99000e+02 -9.71447e+00 -8.97623e+00 -1.04527e+01 -1.34457e+01 -1.31556e+01 -1.37359e+01
2.00000e+04 2.00000e+02 -8.34720e+00 -8.29635e+00 -8.39805e+00 -1.34171e+01 -1.31224e+01 -1.37118e+01
2.00800e+04 2.00000e+02 -8.34720e+00 -8.29635e+00 -8.39805e+00 -1.33884e+01 -1.30892e+01 -1.36875e+01
2.01600e+04 2.01000e+02 -9.62659e+00 -8.56242e+00 -1.06908e+01 -1.33595e+01 -1.30560e+01 -1.36630e+01
2.02400e+04 2.02000e+02 -8.71929e+00 -8.08239e+00 -9.35619e+00 -1.33305e+01 -1.30227e+01 -1.36383e+01
2.03200e+04 2.03000e+02 -1.01292e+01 -9.60663e+00 -1.06518e+01 -1.33014e+01 -1.29894e+01 -1.36134e+01
2.04000e+04 2.04000e+02 -9.87605e+00 -9.32339e+00 -1.04287e+01 -1.32722e+01 -1.29561e+01 -1.35882e+01
2.04800e+04 2.04000e+02 -9.87605e+00 -9.32339e+00 -1.04287e+01 -1.32428e+01 -1.29227e+01 -1.35629e+01
2.05600e+04 2.05000e+02 -9.05602e+00 -8.13264e+00 -9.97940e+00 -1.32134e+01 -1.28893e+01 -1.35374e+01
2.06400e+04 2.06000e+02 -1.00691e+01 -9.14789e+00 -1.09903e+01 -1.31838e+01 -1.28559e+01 -1.35117e+01
2.07200e+04 2.07000e+02 -8.64667e+00 -8.21413e+00 -9.07921e+00 -1.31541e+01 -1.28224e+01 -1.34858e+01
2.08000e+04 2.08000e+02 -9.03568e+00 -8.66449e+00 -9.40687e+00 -1.31243e+01 -1.27890e+01 -1.34597e+01
2.08800e+04 2.08000e+02 -9.03568e+00 -8.66449e+00 -9.40687e+00 -1.30945e+01 -1.27556e+01 -1.34334e+01
2.09600e+04 2.09000e+02 -9.71870e+00 -8.11214e+00 -1.13253e+01 -1.30645e+01 -1.27222e+01 -1.34069e+01
2.10400e+04 2.10000e+02 -9.25533e+00 -8.70160e+00 -9.80907e+00 -1.30345e+01 -1.26887e+01 -1.33802e+01
2.11200e+04 2.11000e+02 -9.77850e+00 -8.57116e+00 -1.09858e+01 -1.30044e+01 -1.26554e+01 -1.33534e+01
2.12000e+04 2.12000e+02 -1.09782e+01 -9.66774e+00 -1.22887e+01 -1.29741e+01 -1.26220e+01 -1.33263e+01
2.12800e+04 2.12000e+02 -1.09782e+01 -9.66774e+00 -1.22887e+01 -1.29439e+01 -1.25886e+01 -1.32991e+01
2.13600e+04 2.13000e+02 -8.44788e+00 -8.24854e+00 -8.64722e+00 -1.29135e+01 -1.25553e+01 -1.32718e+01
2.14400e+04 2.14000e+02 -9.03052e+00 -8.48894e+00 -9.57210e+00 -1.28831e+01 -1.25220e+01 -1.32442e+01
2.15200e+04 2.15000e+02 -8.87229e+00 -7.96414e+00 -9.78045e+00 -1.28527e+01 -1.24889e+01 -1.32165e+01
2.16000e+04 2.16000e+02 -9.89033e+00 -9.00431e+00 -1.07764e+01 -1.28221e+01 -1.24556e+01 -1.31886e+01
2.16800e+04 2.16000e+02 -9.89033e+00 -9.00431e+00 -1.07764e+01 -1.27916e+01 -1.24226e+01 -1.31606e+01
2.17600e+04 2.17000e+02 -9.85320e+00 -8.88067e+00 -1.08257e+01 -1.27609e+01 -1.23894e+01 -1.31324e+01
2.18400e+04 2.18000e+02 -1.03997e+01 -1.01956e+01 -1.06039e+01 -1.27303e+01 -1.23565e+01 -1.31041e+01
2.19200e+04 2.19000e+02 -9.72506e+00 -8.86129e+00 -1.05888e+01 -1.26996e+01 -1.23235e+01 -1.30756e+01
2.20000e+04 2.20000e+02 -8.54133e+00 -8.01521e+00 -9.06745e+00 -1.26688e+01 -1.22906e+01 -1.30471e+01
2.20800e+04 2.20000e+02 -8.54133e+00 -8.01521e+00 -9.06745e+00 -1.26381e+01 -1.22579e+01 -1.30183e+01
2.21600e+04 2.21000e+02 -9.51335e+00 -8.67239e+00 -1.03543e+01 -1.26073e+01 -1.22251e+01 -1.29895e+01
2.22400e+04 2.22000e+02 -9.69984e+00 -8.85858e+00 -1.05411e+01 -1.25765e+01 -1.21925e+01 -1.29605e+01
2.23200e+04 2.23000e+02 -9.42216e+00 -9.11794e+00 -9.72639e+00 -1.25457e+01 -1.21599e+01 -1.29314e+01
2.24000e+04 2.24000e+02 -9.93916e+00 -9.75142e+00 -1.01269e+01 -1.25149e+01 -1.21275e+01 -1.29023e+01
2.24800e+04 2.24000e+02 -9.93916e+00 -9.75142e+00 -1.01269e+01 -1.24840e+01 -1.20951e+01 -1.28730e+01
2.25600e+04 2.25000e+02 -1.03230e+01 -9.13034e+00 -1.15157e+01 -1.24532e+01 -1.20628e+01 -1.28437e+01
2.26400e+04 2.26000e+02 -8.95564e+00 -8.41339e+00 -9.49789e+00 -1.24224e+01 -1.20306e+01 -1.28141e+01
2.27200e+04 2.27000e+02 -1.03169e+01 -9.67801e+00 -1.09558e+01 -1.23916e+01 -1.19985e+01 -1.27846e+01
2.28000e+04 2.28000e+02 -9.28675e+00 -8.63701e+00 -9.93649e+00 -1.23607e+01 -1.19665e+01 -1.27550e+01
2.28800e+04 2.28000e+02 -9.28675e+00 -8.63701e+00 -9.93649e+00 -1.23300e+01 -1.19346e+01 -1.27253e+01
2.29600e+04 2.29000e+02 -8.72639e+00 -8.35909e+00 -9.09369e+00 -1.22991e+01 -1.19028e+01 -1.26955e+01
2.30400e+04 2.30000e+02 -9.38212e+00 -8.33174e+00 -1.04325e+01 -1.22684e+01 -1.18711e+01 -1.26656e+01
2.31200e+04 2.31000e+02 -9.76345e+00 -8.45629e+00 -1.10706e+01 -1.22376e+01 -1.18395e+01 -1.26357e+01
2.32000e+04 2.32000e+02 -8.69928e+00 -8.44967e+00 -8.94890e+00 -1.22069e+01 -1.18080e+01 -1.26059e+01
2.32800e+04 2.32000e+02 -8.69928e+00 -8.44967e+00 -8.94890e+00 -1.21762e+01 -1.17765e+01 -1.25759e+01
2.33600e+04 2.33000e+02 -9.83023e+00 -8.22695e+00 -1.14335e+01 -1.21455e+01 -1.17452e+01 -1.25458e+01
2.34400e+04 2.34000e+02 -9.65730e+00 -8.56461e+00 -1.07500e+01 -1.21149e+01 -1.17140e+01 -1.25157e+01
2.35200e+04 2.35000e+02 -8.43209e+00 -7.69774e+00 -9.16644e+00 -1.20843e+01 -1.16829e+01 -1.24857e+01
2.36000e+04 2.36000e+02 -9.75888e+00 -9.50559e+00 -1.00122e+01 -1.20537e+01 -1.16519e+01 -1.24556e+01
2.36800e+04 2.36000e+02 -9.75888e+00 -9.50559e+00 -1.00122e+01 -1.20232e+01 -1.16209e+01 -1.24254e+01
2.37600e+04 2.37000e+02 -1.13270e+01 -1.09050e+01 -1.17491e+01 -1.19927e+01 -1.15901e+01 -1.23952e+01
2.38400e+04 2.38000e+02 -9.36815e+00 -8.16484e+00 -1.05715e+01 -1.19622e+01 -1.15594e+01 -1.23650e+01
2.39200e+04 2.39000e+02 -9.33825e+00 -8.25193e+00 -1.04246e+01 -1.19318e+01 -1.15287e+01 -1.23349e+01
2.40000e+04 2.40000e+02 -9.75913e+00 -9.27809e+00 -1.02402e+01 -1.19014e+01 -1.14982e+01 -1.23047e+01
2.40800e+04 2.40000e+02 -9.75913e+00 -9.27809e+00 -1.02402e+01 -1.18711e+01 -1.14678e+01 -1.22745e+01
2.41600e+04 2.41000e+02 -8.18326e+00 -7.97756e+00 -8.38895e+00 -1.18409e+01 -1.14374e+01 -1.22443e+01
2.42400e+04 2.42000e+02 -8.41593e+00 -7.81334e+00 -9.01851e+00 -1.18107e+01 -1.14071e+01 -1.22142e+01
2.43200e+04 2.43000e+02 -9.50551e+00 -8.57522e+00 -1.04358e+01 -1.17805e+01 -1.13770e+01 -1.21841e+01
2.44000e+04 2.44000e+02 -8.51498e+00 -7.81245e+00 -9.21752e+00 -1.17504e+01 -1.13469e+01 -1.21539e+01
2.44800e+04 2.44000e+02 -8.51498e+00 -7.81245e+00 -9.21752e+00 -1.17204e+01 -1.13170e+01 -1.21238e+01
2.45600e+04 2.45000e+02 -8.57186e+00 -8.14013e+00 -9.00358e+00 -1.16905e+01 -1.12871e+01 -1.20939e+01
2.46400e+04 2.46000e+02 -8.23899e+00 -8.13464e+00 -8.34335e+00 -1.16605e+01 -1.12573e+01 -1.20638e+01
2.47200e+04 2.47000e+02 -9.29368e+00 -7.83815e+00 -1.07492e+01 -1.16307e+01 -1.12276e+01 -1.20339e+01
2.48000e+04 2.48000e+02 -9.04595e+00 -8.48585e+00 -9.60604e+00 -1.16010e+01 -1.11980e+01 -1.20039e+01
2.48800e+04 2.48000e+02 -9.04595e+00 -8.48585e+00 -9.60604e+00 -1.15713e+01 -1.11685e+01 -1.19741e+01
2.49600e+04 2.49000e+02 -9.21119e+00 -8.71503e+00 -9.70735e+00 -1.15417e+01 -1.11391e+01 -1.19443e+01
2.50400e+04 2.50000e+02 -8.40326e+00 -7.72599e+00 -9.08053e+00 -1.15122e+01 -1.11099e+01 -1.19146e+01
2.51200e+04 2.51000e+02 -9.62032e+00 -9.03242e+00 -1.02082e+01 -1.14828e+01 -1.10807e+01 -1.18849e+01
2.52000e+04 2.52000e+02 -9.87251e+00 -8.68311e+00 -1.10619e+01 -1.14535e+01 -1.10516e+01 -1.18553e+01
2.52800e+04 2.52000e+02 -9.87251e+00 -8.68311e+00 -1.10619e+01 -1.14243e+01 -1.10227e+01 -1.18258e+01
2.53600e+04 2.53000e+02 -8.65984e+00 -7.88718e+00 -9.43249e+00 -1.13951e+01 -1.09939e+01 -1.17964e+01
2.54400e+04 2.54000e+02 -9.81070e+00 -8.42752e+00 -1.11939e+01 -1.13661e+01 -1.09652e+01 -1.17670e+01
2.55200e+04 2.55000e+02 -9.54826e+00 -8.68105e+00 -1.04155e+01 -1.13372e+01 -1.09366e+01 -1.17378e+01
2.56000e+04 2.56000e+02 -9.10241e+00 -8.21606e+00 -9.98876e+00 -1.13084e+01 -1.09081e+01 -1.17087e+01
2.56800e+04 2.56000e+02 -9.10241e+00 -8.21606e+00 -9.98876e+00 -1.12797e+01 -1.08798e+01 -1.16797e+01
2.57600e+04 2.57000e+02 -8.84866e+00 -7.54433e+00 -1.01530e+01 -1.12512e+01 -1.08516e+01 -1.16508e+01
2.58400e+04 2.58000e+02 -8.44260e+00 -7.91627e+00 -8.96893e+00 -1.12227e+01 -1.08235e+01 -1.16220e+01
2.59200e+04 2.59000e+02 -1.00178e+01 -8.94973e+00 -1.10859e+01 -1.11944e+01 -1.07956e+01 -1.15933e+01
2.60000e+04 2.60000e+02 -8.68866e+00 -8.47973e+00 -8.89759e+00 -1.11663e+01 -1.07678e+01 -1.15648e+01
2.60800e+04 2.60000e+02 -8.68866e+00 -8.47973e+00 -8.89759e+00 -1.11383e+01 -1.07402e+01 -1.15364e+01
2.61600e+04 2.61000e+02 -9.34112e+00 -8.84054e+00 -9.84169e+00 -1.11105e+01 -1.07128e+01 -1.15082e+01
2.62400e+04 2.62000e+02 -8.66060e+00 -8.34061e+00 -8.98059e+00 -1.10828e+01 -1.06854e+01 -1.14801e+01
2.63200e+04 2.63000e+02 -8.62083e+00 -7.95602e+00 -9.28563e+00 -1.10552e+01 -1.06583e+01 -1.14521e+01
2.64000e+04 2.64000e+02 -9.19384e+00 -8.35625e+00 -1.00314e+01 -1.10278e+01 -1.06313e+01 -1.14243e+01
2.64800e+04 2.64000e+02 -9.19384e+00 -8.35625e+00 -1.00314e+01 -1.10006e+01 -1.06045e+01 -1.13967e+01
2.65600e+04 2.65000e+02 -9.27301e+00 -8.44552e+00 -1.01005e+01 -1.09736e+01 -1.05779e+01 -1.13693e+01
2.66400e+04 2.66000e+02 -9.07534e+00 -8.25173e+00 -9.89896e+00 -1.09467e+01 -1.05515e+01 -1.13419e+01
2.67200e+04 2.67000e+02 -8.38350e+00 -7.75400e+00 -9.01300e+00 -1.09200e+01 -1.05251e+01 -1.13149e+01
2.68000e+04 2.68000e+02 -8.49550e+00 -8.37634e+00 -8.61467e+00 -1.08935e+01 -1.04991e+01 -1.12879e+01
2.68800e+04 2.68000e+02 -8.49550e+00 -8.37634e+00 -8.61467e+00 -1.08672e+01 -1.04733e+01 -1.12612e+01
2.69600e+04 2.69000e+02 -8.69859e+00 -8.50345e+00 -8.89373e+00 -1.08411e+01 -1.04475e+01 -1.12347e+01
2.70400e+04 2.70000e+02 -8.28148e+00 -7.96309e+00 -8.59988e+00 -1.08151e+01 -1.04220e+01 -1.12082e+01
2.71200e+04 2.71000e+02 -8.89415e+00 -8.29281e+00 -9.49550e+00 -1.07894e+01 -1.03968e+01 -1.11821e+01
2.72000e+04 2.72000e+02 -8.64807e+00 -7.98298e+00 -9.31315e+00 -1.07639e+01 -1.03718e+01 -1.11560e+01
2.72800e+04 2.72000e+02 -8.64807e+00 -7.98298e+00 -9.31315e+00 -1.07386e+01 -1.03469e+01 -1.11303e+01
2.73600e+04 2.73000e+02 -9.69201e+00 -8.74697e+00 -1.06371e+01 -1.07135e+01 -1.03223e+01 -1.11047e+01
2.74400e+04 2.74000e+02 -8.19549e+00 -7.81557e+00 -8.57540e+00 -1.06886e+01 -1.02979e+01 -1.10793e+01
2.75200e+04 2.75000e+02 -8.82372e+00 -8.04358e+00 -9.60386e+00 -1.06639e+01 -1.02737e+01 -1.10540e+01
2.76000e+04 2.76000e+02 -8.74787e+00 -7.79338e+00 -9.70237e+00 -1.06394e+01 -1.02498e+01 -1.10291e+01
2.76800e+04 2.76000e+02 -8.74787e+00 -7.79338e+00 -9.70237e+00 -1.06152e+01 -1.02261e+01 -1.10043e+01
2.77600e+04 2.77000e+02 -9.14146e+00 -8.16019e+00 -1.01227e+01 -1.05911e+01 -1.02025e+01 -1.09796e+01
2.78400e+04 2.78000e+02 -9.71726e+00 -8.99060e+00 -1.04439e+01 -1.05673e+01 -1.01794e+01 -1.09552e+01
2.79200e+04 2.79000e+02 -8.46847e+00 -8.13250e+00 -8.80444e+00 -1.05437e+01 -1.01563e+01 -1.09310e+01
2.80000e+04 2.80000e+02 -8.58072e+00 -8.26823e+00 -8.89321e+00 -1.05203e+01 -1.01336e+01 -1.09070e+01
2.80800e+04 2.80000e+02 -8.58072e+00 -8.26823e+00 -8.89321e+00 -1.04971e+01 -1.01111e+01 -1.08832e+01
2.81600e+04 2.81000e+02 -8.88088e+00 -8.39273e+00 -9.36903e+00 -1.04742e+01 -1.00887e+01 -1.08596e+01
2.82400e+04 2.82000e+02 -7.78154e+00 -7.55472e+00 -8.00835e+00 -1.04514e+01 -1.00667e+01 -1.08362e+01
2.83200e+04 2.83000e+02 -8.88247e+00 -8.29003e+00 -9.47491e+00 -1.04290e+01 -1.00449e+01 -1.08130e+01
2.84000e+04 2.84000e+02 -8.84643e+00 -8.59570e+00 -9.09716e+00 -1.04067e+01 -1.00233e+01 -1.07900e+01
2.84800e+04 2.84000e+02 -8.84643e+00 -8.59570e+00 -9.09716e+00 -1.03846e+01 -1.00020e+01 -1.07672e+01
2.85600e+04 2.85000e+02 -8.70236e+00 -8.38433e+00 -9.02038e+00 -1.03628e+01 -9.98100e+00 -1.07445e+01
2.86400e+04 2.86000e+02 -8.22118e+00 -8.07995e+00 -8.36241e+00 -1.03412e+01 -9.96019e+00 -1.07222e+01
2.87200e+04 2.87000e+02 -8.49927e+00 -8.31043e+00 -8.68811e+00 -1.03197e+01 -9.93961e+00 -1.06999e+01
2.88000e+04 2.88000e+02 -8.53290e+00 -8.39040e+00 -8.67539e+00 -1.02986e+01 -9.91929e+00 -1.06778e+01
2.88800e+04 2.88000e+02 -8.53290e+00 -8.39040e+00 -8.67539e+00 -1.02776e+01 -9.89923e+00 -1.06560e+01
2.89600e+04 2.89000e+02 -8.24438e+00 -7.80429e+00 -8.68447e+00 -1.02568e+01 -9.87939e+00 -1.06343e+01
2.90400e+04 2.90000e+02 -7.97997e+00 -7.69333e+00 -8.26662e+00 -1.02364e+01 -9.85981e+00 -1.06129e+01
2.91200e+04 2.91000e+02 -8.04771e+00 -7.69317e+00 -8.40225e+00 -1.02160e+01 -9.84044e+00 -1.05916e+01
2.92000e+04 2.92000e+02 -8.91795e+00 -8.57568e+00 -9.26022e+00 -1.01959e+01 -9.82135e+00 -1.05705e+01
2.92800e+04 2.92000e+02 -8.91795e+00 -8.57568e+00 -9.26022e+00 -1.01760e+01 -9.80245e+00 -1.05496e+01
2.93600e+04 2.93000e+02 -8.95288e+00 -7.84291e+00 -1.00628e+01 -1.01563e+01 -9.78380e+00 -1.05289e+01
2.94400e+04 2.94000e+02 -1.00018e+01 -8.80543e+00 -1.11981e+01 -1.01369e+01 -9.76540e+00 -1.05083e+01
2.95200e+04 2.95000e+02 -8.02968e+00 -7.75767e+00 -8.30168e+00 -1.01176e+01 -9.74721e+00 -1.04880e+01
2.96000e+04 2.96000e+02 -8.23394e+00 -7.47994e+00 -8.98794e+00 -1.00985e+01 -9.72924e+00 -1.04678e+01
2.96800e+04 2.96000e+02 -8.23394e+00 -7.47994e+00 -8.98794e+00 -1.00796e+01 -9.71150e+00 -1.04477e+01
2.97600e+04 2.97000e+02 -9.50522e+00 -7.88106e+00 -1.11294e+01 -1.00609e+01 -9.69396e+00 -1.04279e+01
2.98400e+04 2.98000e+02 -8.35716e+00 -7.97948e+00 -8.73484e+00 -1.00425e+01 -9.67666e+00 -1.04083e+01
2.99200e+04 2.99000e+02 -9.13274e+00 -8.92719e+00 -9.33829e+00 -1.00241e+01 -9.65956e+00 -1.03887e+01
3.00000e+04 3.00000e+02 -9.04607e+00 -7.56080e+00 -1.05314e+01 -1.00060e+01 -9.64265e+00 -1.03694e+01
3.00800e+04 3.00000e+02 -9.04607e+00 -7.56080e+00 -1.05314e+01 -9.98813e+00 -9.62596e+00 -1.03503e+01
3.01600e+04 3.01000e+02 -8.53945e+00 -7.96901e+00 -9.10989e+00 -9.97043e+00 -9.60947e+00 -1.03314e+01
3.02400e+04 3.02000e+02 -8.81721e+00 -8.35798e+00 -9.27643e+00 -9.95289e+00 -9.59316e+00 -1.03126e+01
3.03200e+04 3.03000e+02 -9.55684e+00 -9.29920e+00 -9.81447e+00 -9.93552e+00 -9.57705e+00 -1.02940e+01
3.04000e+04 3.04000e+02 -8.28948e+00 -7.86946e+00 -8.70950e+00 -9.91832e+00 -9.56112e+00 -1.02755e+01
3.04800e+04 3.04000e+02 -8.28948e+00 -7.86946e+00 -8.70950e+00 -9.90129e+00 -9.54537e+00 -1.02572e+01
3.05600e+04 3.05000e+02 -8.49727e+00 -7.92892e+00 -9.06563e+00 -9.88445e+00 -9.52979e+00 -1.02391e+01
3.06400e+04 3.06000e+02 -7.98752e+00 -7.82955e+00 -8.14549e+00 -9.86774e+00 -9.51439e+00 -1.02211e+01
3.07200e+04 3.07000e+02 -8.16111e+00 -7.83231e+00 -8.48990e+00 -9.85123e+00 -9.49915e+00 -1.02033e+01
3.08000e+04 3.08000e+02 -8.46769e+00 -7.53392e+00 -9.40147e+00 -9.83487e+00 -9.48408e+00 -1.01857e+01
3.08800e+04 3.08000e+02 -8.46769e+00 -7.53392e+00 -9.40147e+00 -9.81867e+00 -9.46916e+00 -1.01682e+01
3.09600e+04 3.09000e+02 -8.59664e+00 -8.28667e+00 -8.90661e+00 -9.80263e+00 -9.45439e+00 -1.01509e+01
3.10400e+04 3.10000e+02 -8.60592e+00 -8.06601e+00 -9.14583e+00 -9.78674e+00 -9.43978e+00 -1.01337e+01
3.11200e+04 3.11000e+02 -8.70242e+00 -7.62428e+00 -9.78057e+00 -9.77096e+00 -9.42532e+00 -1.01166e+01
3.12000e+04 3.12000e+02 -8.41734e+00 -7.62000e+00 -9.21468e+00 -9.75537e+00 -9.41098e+00 -1.00998e+01
3.12800e+04 3.12000e+02 -8.41734e+00 -7.62000e+00 -9.21468e+00 -9.73989e+00 -9.39679e+00 -1.00830e+01
3.13600e+04 3.13000e+02 -8.44036e+00 -7.99977e+00 -8.88096e+00 -9.72456e+00 -9.38274e+00 -1.00664e+01
3.14400e+04 3.14000e+02 -8.47674e+00 -8.05364e+00 -8.89983e+00 -9.70938e+00 -9.36881e+00 -1.00499e+01
3.15200e+04 3.15000e+02 -8.76117e+00 -8.09480e+00 -9.42754e+00 -9.69430e+00 -9.35501e+00 -1.00336e+01
3.16000e+04 3.16000e+02 -8.62565e+00 -8.45845e+00 -8.79285e+00 -9.67937e+00 -9.34133e+00 -1.00174e+01
3.16800e+04 3.16000e+02 -8.62565e+00 -8.45845e+00 -8.79285e+00 -9.66458e+00 -9.32777e+00 -1.00014e+01
3.17600e+04 3.17000e+02 -8.24834e+00 -8.10925e+00 -8.38743e+00 -9.64990e+00 -9.31433e+00 -9.98547e+00
3.18400e+04 3.18000e+02 -8.59133e+00 -7.96071e+00 -9.22194e+00 -9.63536e+00 -9.30100e+00 -9.96971e+00
3.19200e+04 3.19000e+02 -8.80283e+00 -7.86112e+00 -9.74454e+00 -9.62092e+00 -9.28778e+00 -9.95406e+00
3.20000e+04 3.20000e+02 -8.95177e+00 -8.03189e+00 -9.87165e+00 -9.60658e+00 -9.27467e+00 -9.93849e+00
3.20800e+04 3.20000e+02 -8.95177e+00 -8.03189e+00 -9.87165e+00 -9.59237e+00 -9.26166e+00 -9.92307e+00
3.21600e+04 3.21000e+02 -8.23718e+00 -7.85173e+00 -8.62264e+00 -9.57827e+00 -9.24876e+00 -9.90778e+00
3.22400e+04 3.22000e+02 -7.62417e+00 -7.22861e+00 -8.01973e+00 -9.56428e+00 -9.23596e+00 -9.89260e+00
3.23200e+04 3.23000e+02 -8.43351e+00 -7.95532e+00 -8.91170e+00 -9.55040e+00 -9.22326e+00 -9.87754e+00
3.24000e+04 3.24000e+02 -8.04170e+00 -7.60019e+00 -8.48321e+00 -9.53663e+00 -9.21065e+00 -9.86260e+00
3.24800e+04 3.24000e+02 -8.04170e+00 -7.60019e+00 -8.48321e+00 -9.52296e+00 -9.19814e+00 -9.84777e+00
3.25600e+04 3.25000e+02 -8.12502e+00 -7.70233e+00 -8.54772e+00 -9.50939e+00 -9.18573e+00 -9.83306e+00
3.26400e+04 3.26000e+02 -8.47346e+00 -7.68000e+00 -9.26692e+00 -9.49593e+00 -9.17340e+00 -9.81845e+00
3.27200e+04 3.27000e+02 -7.81396e+00 -7.22605e+00 -8.40186e+00 -9.48257e+00 -9.16116e+00 -9.80397e+00
3.28000e+04 3.28000e+02 -8.66670e+00 -8.60617e+00 -8.72723e+00 -9.46930e+00 -9.14902e+00 -9.78958e+00
3.28800e+04 3.28000e+02 -8.66670e+00 -8.60617e+00 -8.72723e+00 -9.45614e+00 -9.13697e+00 -9.77531e+00
3.29600e+04 3.29000e+02 -8.22764e+00 -7.85686e+00 -8.59841e+00 -9.44308e+00 -9.12501e+00 -9.76115e+00
3.30400e+04 3.30000e+02 -8.09273e+00 -7.38054e+00 -8.80492e+00 -9.43011e+00 -9.11313e+00 -9.74708e+00
3.31200e+04 3.31000e+02 -8.66935e+00 -8.18219e+00 -9.15650e+00 -9.41724e+00 -9.10134e+00 -9.73313e+00
3.32000e+04 3.32000e+02 -7.87238e+00 -7.72793e+00 -8.01683e+00 -9.40446e+00 -9.08964e+00 -9.71928e+00
3.32800e+04 3.32000e+02 -7.87238e+00 -7.72793e+00 -8.01683e+00 -9.39179e+00 -9.07804e+00 -9.70554e+00
3.33600e+04 3.33000e+02 -7.99337e+00 -7.54653e+00 -8.44020e+00 -9.37921e+00 -9.06651e+00 -9.69191e+00
3.34400e+04 3.34000e+02 -7.64402e+00 -7.17033e+00 -8.11771e+00 -9.36672e+00 -9.05508e+00 -9.67836e+00
3.35200e+04 3.35000e+02 -7.70940e+00 -7.42074e+00 -7.99805e+00 -9.35433e+00 -9.04373e+00 -9.66493e+00
3.36000e+04 3.36000e+02 -8.27880e+00 -7.99572e+00 -8.56188e+00 -9.34204e+00 -9.03247e+00 -9.65161e+00
3.36800e+04 3.36000e+02 -8.27880e+00 -7.99572e+00 -8.56188e+00 -9.32984e+00 -9.02130e+00 -9.63838e+00
3.37600e+04 3.37000e+02 -8.04661e+00 -7.82482e+00 -8.26840e+00 -9.31774e+00 -9.01022e+00 -9.62526e+00
3.38400e+04 3.38000e+02 -8.71754e+00 -8.51181e+00 -8.92327e+00 -9.30574e+00 -8.99923e+00 -9.61225e+00
3.39200e+04 3.39000e+02 -8.57141e+00 -8.44155e+00 -8.70128e+00 -9.29383e+00 -8.98833e+00 -9.59933e+00
3.40000e+04 3.40000e+02 -8.49044e+00 -7.87881e+00 -9.10207e+00 -9.28201e+00 -8.97752e+00 -9.58651e+00
3.40800e+04 3.40000e+02 -8.49044e+00 -7.87881e+00 -9.10207e+00 -9.27030e+00 -8.96680e+00 -9.57380e+00
3.41600e+04 3.41000e+02 -7.72710e+00 -7.66656e+00 -7.78763e+00 -9.25867e+00 -8.95617e+00 -9.56118e+00
3.42400e+04 3.42000e+02 -8.25189e+00 -8.03813e+00 -8.46565e+00 -9.24715e+00 -8.94564e+00 -9.54867e+00
3.43200e+04 3.43000e+02 -8.22238e+00 -7.57463e+00 -8.87013e+00 -9.23572e+00 -8.93520e+00 -9.53625e+00
3.44000e+04 3.44000e+02 -7.89567e+00 -7.67280e+00 -8.11854e+00 -9.22439e+00 -8.92484e+00 -9.52394e+00
3.44800e+04 3.44000e+02 -7.89567e+00 -7.67280e+00 -8.11854e+00 -9.21315e+00 -8.91459e+00 -9.51172e+00
3.45600e+04 3.45000e+02 -7.85307e+00 -7.52273e+00 -8.18341e+00 -9.20201e+00 -8.90442e+00 -9.49960e+00
3.46400e+04 3.46000e+02 -8.21447e+00 -7.31362e+00 -9.11531e+00 -9.19096e+00 -8.89435e+00 -9.48758e+00
3.47200e+04 3.47000e+02 -8.59963e+00 -8.24118e+00 -8.95808e+00 -9.18001e+00 -8.88438e+00 -9.47565e+00
3.48000e+04 3.48000e+02 -7.99628e+00 -7.80152e+00 -8.19104e+00 -9.16915e+00 -8.87449e+00 -9.46381e+00
3.48800e+04 3.48000e+02 -7.99628e+00 -7.80152e+00 -8.19104e+00 -9.15839e+00 -8.86471e+00 -9.45207e+00
3.49600e+04 3.49000e+02 -7.70543e+00 -7.47476e+00 -7.93611e+00 -9.14772e+00 -8.85501e+00 -9.44043e+00
3.50400e+04 3.50000e+02 -7.74256e+00 -7.33810e+00 -8.14702e+00 -9.13714e+00 -8.84541e+00 -9.42887e+00
3.51200e+04 3.51000e+02 -8.80994e+00 -8.66221e+00 -8.95767e+00 -9.12665e+00 -8.83590e+00 -9.41740e+00
3.52000e+04 3.52000e+02 -7.76599e+00 -7.32775e+00 -8.20423e+00 -9.11625e+00 -8.82648e+00 -9.40601e+00
3.52800e+04 3.52000e+02 -7.76599e+00 -7.32775e+00 -8.20423e+00 -9.10594e+00 -8.81716e+00 -9.39471e+00
3.53600e+04 3.53000e+02 -8.24156e+00 -7.99436e+00 -8.48877e+00 -9.09571e+00 -8.80793e+00 -9.38349e+00
3.54400e+04 3.54000e+02 -8.32296e+00 -7.91894e+00 -8.72698e+00 -9.08557e+00 -8.79880e+00 -9.37235e+00
3.55200e+04 3.55000e+02 -8.26164e+00 -7.48609e+00 -9.03719e+00 -9.07552e+00 -8.78976e+00 -9.36128e+00
3.56000e+04 3.56000e+02 -8.12493e+00 -8.09263e+00 -8.15724e+00 -9.06554e+00 -8.78080e+00 -9.35028e+00
3.56800e+04 3.56000e+02 -8.12493e+00 -8.09263e+00 -8.15724e+00 -9.05565e+00 -8.77193e+00 -9.33936e+00
3.57600e+04 3.57000e+02 -8.10995e+00 -7.54522e+00 -8.67469e+00 -9.04583e+00 -8.76316e+00 -9.32850e+00
3.58400e+04 3.58000e+02 -8.42643e+00 -7.82708e+00 -9.02578e+00 -9.03609e+00 -8.75448e+00 -9.31770e+00
3.59200e+04 3.59000e+02 -8.57141e+00 -7.66953e+00 -9.47329e+00 -9.02642e+00 -8.74588e+00 -9.30696e+00
3.60000e+04 3.60000e+02 -7.75606e+00 -7.61749e+00 -7.89463e+00 -9.01682e+00 -8.73736e+00 -9.29628e+00
3.60800e+04 3.60000e+02 -7.75606e+00 -7.61749e+00 -7.89463e+00 -9.00730e+00 -8.72894e+00 -9.28565e+00
3.61600e+04 3.61000e+02 -7.99409e+00 -7.38610e+00 -8.60207e+00 -8.99783e+00 -8.72059e+00 -9.27508e+00
3.62400e+04 3.62000e+02 -7.95722e+00 -7.57906e+00 -8.33537e+00 -8.98844e+00 -8.71234e+00 -9.26453e+00
3.63200e+04 3.63000e+02 -7.77106e+00 -7.65866e+00 -7.88347e+00 -8.97910e+00 -8.70417e+00 -9.25403e+00
3.64000e+04 3.64000e+02 -8.07769e+00 -7.88319e+00 -8.27220e+00 -8.96982e+00 -8.69607e+00 -9.24358e+00
3.64800e+04 3.64000e+02 -8.07769e+00 -7.88319e+00 -8.27220e+00 -8.96060e+00 -8.68806e+00 -9.23314e+00
3.65600e+04 3.65000e+02 -8.89216e+00 -7.81608e+00 -9.96824e+00 -8.95143e+00 -8.68012e+00 -9.22274e+00
3.66400e+04 3.66000e+02 -7.82363e+00 -7.28144e+00 -8.36582e+00 -8.94232e+00 -8.67227e+00 -9.21236e+00
3.67200e+04 3.67000e+02 -7.74568e+00 -7.19261e+00 -8.29874e+00 -8.93324e+00 -8.66449e+00 -9.20200e+00
3.68000e+04 3.68000e+02 -8.18021e+00 -7.92009e+00 -8.44032e+00 -8.92423e+00 -8.65680e+00 -9.19166e+00
3.68800e+04 3.68000e+02 -8.18021e+00 -7.92009e+00 -8.44032e+00 -8.91525e+00 -8.64917e+00 -9.18132e+00
3.69600e+04 3.69000e+02 -7.83324e+00 -7.61496e+00 -8.05153e+00 -8.90631e+00 -8.64162e+00 -9.17099e+00
3.70400e+04 3.70000e+02 -7.75218e+00 -7.39663e+00 -8.10773e+00 -8.89741e+00 -8.63414e+00 -9.16068e+00
3.71200e+04 3.71000e+02 -7.60187e+00 -7.06303e+00 -8.14071e+00 -8.88855e+00 -8.62674e+00 -9.15035e+00
3.72000e+04 3.72000e+02 -7.36626e+00 -7.15585e+00 -7.57668e+00 -8.87972e+00 -8.61941e+00 -9.14002e+00
3.72800e+04 3.72000e+02 -7.36626e+00 -7.15585e+00 -7.57668e+00 -8.87092e+00 -8.61216e+00 -9.12968e+00
3.73600e+04 3.73000e+02 -7.26134e+00 -6.80051e+00 -7.72217e+00 -8.86215e+00 -8.60497e+00 -9.11934e+00
3.74400e+04 3.74000e+02 -7.58341e+00 -7.29330e+00 -7.87352e+00 -8.85342e+00 -8.59785e+00 -9.10898e+00
3.75200e+04 3.75000e+02 -8.09060e+00 -7.71991e+00 -8.46129e+00 -8.84470e+00 -8.59081e+00 -9.09860e+00
3.76000e+04 3.76000e+02 -7.76616e+00 -7.15916e+00 -8.37316e+00 -8.83601e+00 -8.58383e+00 -9.08820e+00
3.76800e+04 3.76000e+02 -7.76616e+00 -7.15916e+00 -8.37316e+00 -8.82735e+00 -8.57692e+00 -9.07778e+00
3.77600e+04 3.77000e+02 -8.54945e+00 -7.90206e+00 -9.19685e+00 -8.81870e+00 -8.57008e+00 -9.06732e+00
3.78400e+04 3.78000e+02 -7.86405e+00 -7.57342e+00 -8.15468e+00 -8.81008e+00 -8.56332e+00 -9.05685e+00
3.79200e+04 3.79000e+02 -7.83341e+00 -7.46489e+00 -8.20193e+00 -8.80147e+00 -8.55661e+00 -9.04634e+00
3.80000e+04 3.80000e+02 -7.56010e+00 -7.25401e+00 -7.86618e+00 -8.79289e+00 -8.54998e+00 -9.03580e+00
3.80800e+04 3.80000e+02 -7.56010e+00 -7.25401e+00 -7.86618e+00 -8.78432e+00 -8.54342e+00 -9.02523e+00
3.81600e+04 3.81000e+02 -7.66782e+00 -7.42175e+00 -7.91390e+00 -8.77577e+00 -8.53692e+00 -9.01462e+00
3.82400e+04 3.82000e+02 -7.36531e+00 -7.28209e+00 -7.44853e+00 -8.76723e+00 -8.53049e+00 -9.00397e+00
3.83200e+04 3.83000e+02 -7.73087e+00 -7.29544e+00 -8.16629e+00 -8.75871e+00 -8.52413e+00 -8.99330e+00
3.84000e+04 3.84000e+02 -7.91062e+00 -7.50308e+00 -8.31817e+00 -8.75021e+00 -8.51784e+00 -8.98258e+00
3.84800e+04 3.84000e+02 -7.91062e+00 -7.50308e+00 -8.31817e+00 -8.74172e+00 -8.51162e+00 -8.97182e+00
3.85600e+04 3.85000e+02 -7.65369e+00 -7.24930e+00 -8.05809e+00 -8.73325e+00 -8.50546e+00 -8.96103e+00
3.86400e+04 3.86000e+02 -7.92792e+00 -7.63960e+00 -8.21623e+00 -8.72479e+00 -8.49938e+00 -8.95020e+00
3.87200e+04 3.87000e+02 -7.62399e+00 -7.46826e+00 -7.77972e+00 -8.71634e+00 -8.49336e+00 -8.93933e+00
3.88000e+04 3.88000e+02 -8.11263e+00 -7.70826e+00 -8.51701e+00 -8.70792e+00 -8.48741e+00 -8.92843e+00
3.88800e+04 3.88000e+02 -8.11263e+00 -7.70826e+00 -8.51701e+00 -8.69951e+00 -8.48153e+00 -8.91749e+00
3.89600e+04 3.89000e+02 -8.10807e+00 -7.76028e+00 -8.45586e+00 -8.69111e+00 -8.47571e+00 -8.90651e+00
3.90400e+04 3.90000e+02 -7.81240e+00 -7.56621e+00 -8.05860e+00 -8.68274e+00 -8.46997e+00 -8.89550e+00
3.91200e+04 3.91000e+02 -8.64804e+00 -8.15909e+00 -9.13699e+00 -8.67437e+00 -8.46429e+00 -8.88446e+00
3.92000e+04 3.92000e+02 -7.70440e+00 -7.58491e+00 -7.82388e+00 -8.66603e+00 -8.45868e+00 -8.87339e+00
3.92800e+04 3.92000e+02 -7.70440e+00 -7.58491e+00 -7.82388e+00 -8.65771e+00 -8.45313e+00 -8.86229e+00
3.93600e+04 3.93000e+02 -7.82450e+00 -7.28759e+00 -8.36140e+00 -8.64940e+00 -8.44764e+00 -8.85115e+00
3.94400e+04 3.94000e+02 -7.58588e+00 -7.36825e+00 -7.80350e+00 -8.64111e+00 -8.44223e+00 -8.83999e+00
3.95200e+04 3.95000e+02 -8.03211e+00 -7.47764e+00 -8.58658e+00 -8.63284e+00 -8.43687e+00 -8.82882e+00
3.96000e+04 3.96000e+02 -7.91287e+00 -7.49045e+00 -8.33530e+00 -8.62459e+00 -8.43157e+00 -8.81762e+00
3.96800e+04 3.96000e+02 -7.91287e+00 -7.49045e+00 -8.33530e+00 -8.61636e+00 -8.42633e+00 -8.80640e+00
3.97600e+04 3.97000e+02 -7.77858e+00 -7.31756e+00 -8.23960e+00 -8.60815e+00 -8.42114e+00 -8.79516e+00
3.98400e+04 3.98000e+02 -7.53155e+00 -7.50532e+00 -7.55778e+00 -8.59996e+00 -8.41601e+00 -8.78391e+00
3.99200e+04 3.99000e+02 -7.94346e+00 -7.66314e+00 -8.22379e+00 -8.59179e+00 -8.41093e+00 -8.77266e+00
4.00000e+04 4.00000e+02 -7.57844e+00 -7.23089e+00 -7.92599e+00 -8.58364e+00 -8.40589e+00 -8.76139e+00
4.00800e+04 4.00000e+02 -7.57844e+00 -7.23089e+00 -7.92599e+00 -8.57551e+00 -8.40091e+00 -8.75011e+00
4.01600e+04 4.01000e+02 -7.50615e+00 -6.90516e+00 -8.10715e+00 -8.56740e+00 -8.39596e+00 -8.73884e+00
4.02400e+04 4.02000e+02 -8.36130e+00 -6.97798e+00 -9.74462e+00 -8.55932e+00 -8.39106e+00 -8.72757e+00
4.03200e+04 4.03000e+02 -8.20369e+00 -7.13090e+00 -9.27649e+00 -8.55125e+00 -8.38619e+00 -8.71631e+00
4.04000e+04 4.04000e+02 -7.50645e+00 -7.45552e+00 -7.55737e+00 -8.54320e+00 -8.38135e+00 -8.70505e+00
4.04800e+04 4.04000e+02 -7.50645e+00 -7.45552e+00 -7.55737e+00 -8.53517e+00 -8.37652e+00 -8.69382e+00
4.05600e+04 4.05000e+02 -7.99193e+00 -7.58653e+00 -8.39733e+00 -8.52716e+00 -8.37173e+00 -8.68259e+00
4.06400e+04 4.06000e+02 -7.69364e+00 -7.37872e+00 -8.00857e+00 -8.51917e+00 -8.36695e+00 -8.67138e+00
4.07200e+04 4.07000e+02 -7.89617e+00 -7.36453e+00 -8.42782e+00 -8.51120e+00 -8.36219e+00 -8.66021e+00
4.08000e+04 4.08000e+02 -7.85711e+00 -7.27951e+00 -8.43471e+00 -8.50324e+00 -8.35742e+00 -8.64906e+00
4.08800e+04 4.08000e+02 -7.85711e+00 -7.27951e+00 -8.43471e+00 -8.49531e+00 -8.35267e+00 -8.63796e+00
4.09600e+04 4.09000e+02 -7.91783e+00 -7.67709e+00 -8.15858e+00 -8.48739e+00 -8.34790e+00 -8.62689e+00
4.10400e+04 4.10000e+02 -7.82833e+00 -7.50383e+00 -8.15283e+00 -8.47949e+00 -8.34313e+00 -8.61585e+00
4.11200e+04 4.11000e+02 -7.59800e+00 -7.26801e+00 -7.92799e+00 -8.47161e+00 -8.33835e+00 -8.60487e+00
4.12000e+04 4.12000e+02 -8.02512e+00 -7.39673e+00 -8.65351e+00 -8.46375e+00 -8.33354e+00 -8.59396e+00
4.12800e+04 4.12000e+02 -8.02512e+00 -7.39673e+00 -8.65351e+00 -8.45589e+00 -8.32870e+00 -8.58308e+00
4.13600e+04 4.13000e+02 -8.13801e+00 -7.64637e+00 -8.62965e+00 -8.44806e+00 -8.32383e+00 -8.57229e+00
4.14400e+04 4.14000e+02 -7.81970e+00 -7.80337e+00 -7.83603e+00 -8.44024e+00 -8.31893e+00 -8.56155e+00
4.15200e+04 4.15000e+02 -7.34165e+00 -6.90446e+00 -7.77884e+00 -8.43244e+00 -8.31398e+00 -8.55090e+00
4.16000e+04 4.16000e+02 -7.53150e+00 -7.46349e+00 -7.59951e+00 -8.42465e+00 -8.30897e+00 -8.54032e+00
4.16800e+04 4.16000e+02 -7.53150e+00 -7.46349e+00 -7.59951e+00 -8.41687e+00 -8.30392e+00 -8.52983e+00
4.17600e+04 4.17000e+02 -7.55964e+00 -7.22563e+00 -7.89365e+00 -8.40912e+00 -8.29881e+00 -8.51942e+00
4.18400e+04 4.18000e+02 -8.16881e+00 -7.81977e+00 -8.51784e+00 -8.40137e+00 -8.29363e+00 -8.50912e+00
4.19200e+04 4.19000e+02 -7.71496e+00 -7.41203e+00 -8.01790e+00 -8.39365e+00 -8.28838e+00 -8.49892e+00
4.20000e+04 4.20000e+02 -7.95880e+00 -7.64322e+00 -8.27438e+00 -8.38594e+00 -8.28306e+00 -8.48882e+00
4.20800e+04 4.20000e+02 -7.95880e+00 -7.64322e+00 -8.27438e+00 -8.37825e+00 -8.27765e+00 -8.47885e+00
4.21600e+04 4.21000e+02 -7.55254e+00 -7.31940e+00 -7.78568e+00 -8.37057e+00 -8.27216e+00 -8.46897e+00
4.22400e+04 4.22000e+02 -7.85582e+00 -7.49437e+00 -8.21727e+00 -8.36291e+00 -8.26659e+00 -8.45923e+00
4.23200e+04 4.23000e+02 -7.86402e+00 -7.41093e+00 -8.31711e+00 -8.35527e+00 -8.26092e+00 -8.44962e+00
4.24000e+04 4.24000e+02 -8.43702e+00 -8.19671e+00 -8.67733e+00 -8.34765e+00 -8.25516e+00 -8.44013e+00
4.24800e+04 4.24000e+02 -8.43702e+00 -8.19671e+00 -8.67733e+00 -8.34005e+00 -8.24932e+00 -8.43078e+00
4.25600e+04 4.25000e+02 -8.39551e+00 -8.00366e+00 -8.78736e+00 -8.33246e+00 -8.24336e+00 -8.42156e+00
4.26400e+04 4.26000e+02 -7.53420e+00 -7.06806e+00 -8.00035e+00 -8.32490e+00 -8.23731e+00 -8.41249e+00
4.27200e+04 4.27000e+02 -7.43791e+00 -7.07012e+00 -7.80570e+00 -8.31736e+00 -8.23116e+00 -8.40357e+00
4.28000e+04 4.28000e+02 -7.68312e+00 -7.46501e+00 -7.90123e+00 -8.30985e+00 -8.22491e+00 -8.39479e+00
4.28800e+04 4.28000e+02 -7.68312e+00 -7.46501e+00 -7.90123e+00 -8.30237e+00 -8.21857e+00 -8.38617e+00
4.29600e+04 4.29000e+02 -7.64705e+00 -7.30019e+00 -7.99392e+00 -8.29490e+00 -8.21212e+00 -8.37769e+00
4.30400e+04 4.30000e+02 -8.06373e+00 -7.53295e+00 -8.59452e+00 -8.28747e+00 -8.20558e+00 -8.36936e+00
4.31200e+04 4.31000e+02 -7.98493e+00 -7.68721e+00 -8.28264e+00 -8.28007e+00 -8.19894e+00 -8.36119e+00
4.32000e+04 4.32000e+02 -8.08232e+00 -7.55276e+00 -8.61188e+00 -8.27269e+00 -8.19221e+00 -8.35318e+00
4.32800e+04 4.32000e+02 -8.08232e+00 -7.55276e+00 -8.61188e+00 -8.26535e+00 -8.18540e+00 -8.34531e+00
4.33600e+04 4.33000e+02 -7.71117e+00 -7.58234e+00 -7.84000e+00 -8.25805e+00 -8.17849e+00 -8.33760e+00
4.34400e+04 4.34000e+02 -7.67051e+00 -7.09163e+00 -8.24940e+00 -8.25078e+00 -8.17151e+00 -8.33004e+00
4.35200e+04 4.35000e+02 -7.43231e+00 -7.15451e+00 -7.71012e+00 -8.24354e+00 -8.16445e+00 -8.32263e+00
4.36000e+04 4.36000e+02 -7.65510e+00 -7.48148e+00 -7.82872e+00 -8.23635e+00 -8.15732e+00 -8.31537e+00
4.36800e+04 4.36000e+02 -7.65510e+00 -7.48148e+00 -7.82872e+00 -8.22919e+00 -8.15013e+00 -8.30825e+00
4.37600e+04 4.37000e+02 -7.91277e+00 -7.74663e+00 -8.07891e+00 -8.22208e+00 -8.14288e+00 -8.30129e+00
4.38400e+04 4.38000e+02 -8.12591e+00 -7.80685e+00 -8.44498e+00 -8.21502e+00 -8.13558e+00 -8.29446e+00
4.39200e+04 4.39000e+02 -7.75567e+00 -7.63718e+00 -7.87417e+00 -8.20800e+00 -8.12823e+00 -8.28777e+00
4.40000e+04 4.40000e+02 -7.46211e+00 -7.23162e+00 -7.69260e+00 -8.20102e+00 -8.12083e+00 -8.28121e+00
4.40800e+04 4.40000e+02 -7.46211e+00 -7.23162e+00 -7.69260e+00 -8.19410e+00 -8.11341e+00 -8.27479e+00
4.41600e+04 4.41000e+02 -7.56110e+00 -7.28877e+00 -7.83343e+00 -8.18722e+00 -8.10595e+00 -8.26850e+00
4.42400e+04 4.42000e+02 -7.87327e+00 -7.72465e+00 -8.02188e+00 -8.18040e+00 -8.09848e+00 -8.26233e+00
4.43200e+04 4.43000e+02 -7.44084e+00 -7.09900e+00 -7.78268e+00 -8.17364e+00 -8.09099e+00 -8.25629e+00
4.44000e+04 4.44000e+02 -7.51969e+00 -7.44681e+00 -7.59257e+00 -8.16693e+00 -8.08348e+00 -8.25038e+00
4.44800e+04 4.44000e+02 -7.51969e+00 -7.44681e+00 -7.59257e+00 -8.16028e+00 -8.07598e+00 -8.24458e+00
4.45600e+04 4.45000e+02 -7.81509e+00 -7.77721e+00 -7.85297e+00 -8.15368e+00 -8.06847e+00 -8.23890e+00
4.46400e+04 4.46000e+02 -8.46910e+00 -7.63373e+00 -9.30446e+00 -8.14715e+00 -8.06097e+00 -8.23333e+00
4.47200e+04 4.47000e+02 -7.64099e+00 -7.43778e+00 -7.84420e+00 -8.14068e+00 -8.05349e+00 -8.22787e+00
4.48000e+04 4.48000e+02 -7.41855e+00 -7.01674e+00 -7.82036e+00 -8.13427e+00 -8.04602e+00 -8.22253e+00
4.48800e+04 4.48000e+02 -7.41855e+00 -7.01674e+00 -7.82036e+00 -8.12793e+00 -8.03858e+00 -8.21728e+00
4.49600e+04 4.49000e+02 -8.03665e+00 -7.73473e+00 -8.33857e+00 -8.12166e+00 -8.03117e+00 -8.21214e+00
4.50400e+04 4.50000e+02 -7.81904e+00 -7.31140e+00 -8.32668e+00 -8.11545e+00 -8.02380e+00 -8.20710e+00
4.51200e+04 4.51000e+02 -7.85550e+00 -7.45554e+00 -8.25547e+00 -8.10931e+00 -8.01646e+00 -8.20217e+00
4.52000e+04 4.52000e+02 -7.55879e+00 -7.30068e+00 -7.81691e+00 -8.10325e+00 -8.00916e+00 -8.19733e+00
4.52800e+04 4.52000e+02 -7.55879e+00 -7.30068e+00 -7.81691e+00 -8.09725e+00 -8.00191e+00 -8.19258e+00
4.53600e+04 4.53000e+02 -7.89326e+00 -7.39165e+00 -8.39486e+00 -8.09132e+00 -7.99471e+00 -8.18793e+00
4.54400e+04 4.54000e+02 -7.71556e+00 -7.49381e+00 -7.93731e+00 -8.08547e+00 -7.98758e+00 -8.18336e+00
4.55200e+04 4.55000e+02 -7.74338e+00 -6.98839e+00 -8.49837e+00 -8.07969e+00 -7.98050e+00 -8.17888e+00
4.56000e+04 4.56000e+02 -7.47759e+00 -6.96283e+00 -7.99235e+00 -8.07399e+00 -7.97348e+00 -8.17450e+00
4.56800e+04 4.56000e+02 -7.47759e+00 -6.96283e+00 -7.99235e+00 -8.06836e+00 -7.96653e+00 -8.17019e+00
4.57600e+04 4.57000e+02 -7.69072e+00 -7.45966e+00 -7.92178e+00 -8.06281e+00 -7.95964e+00 -8.16598e+00
4.58400e+04 4.58000e+02 -7.82606e+00 -7.77451e+00 -7.87760e+00 -8.05734e+00 -7.95284e+00 -8.16184e+00
4.59200e+04 4.59000e+02 -7.73753e+00 -7.02924e+00 -8.44582e+00 -8.05194e+00 -7.94610e+00 -8.15778e+00
4.60000e+04 4.60000e+02 -7.92075e+00 -7.40316e+00 -8.43834e+00 -8.04662e+00 -7.93945e+00 -8.15380e+00
4.60800e+04 4.60000e+02 -7.92075e+00 -7.40316e+00 -8.43834e+00 -8.04138e+00 -7.93288e+00 -8.14988e+00
4.61600e+04 4.61000e+02 -7.31721e+00 -7.23569e+00 -7.39873e+00 -8.03622e+00 -7.92638e+00 -8.14606e+00
4.62400e+04 4.62000e+02 -7.45327e+00 -7.24211e+00 -7.66444e+00 -8.03114e+00 -7.91998e+00 -8.14229e+00
4.63200e+04 4.63000e+02 -7.93476e+00 -7.80369e+00 -8.06583e+00 -8.02613e+00 -7.91366e+00 -8.13860e+00
4.64000e+04 4.64000e+02 -7.49554e+00 -7.35187e+00 -7.63921e+00 -8.02120e+00 -7.90743e+00 -8.13497e+00
4.64800e+04 4.64000e+02 -7.49554e+00 -7.35187e+00 -7.63921e+00 -8.01635e+00 -7.90129e+00 -8.13141e+00
4.65600e+04 4.65000e+02 -7.40035e+00 -7.09950e+00 -7.70120e+00 -8.01158e+00 -7.89524e+00 -8.12791e+00
4.66400e+04 4.66000e+02 -7.41397e+00 -7.09431e+00 -7.73363e+00 -8.00689e+00 -7.88929e+00 -8.12449e+00
4.67200e+04 4.67000e+02 -7.51572e+00 -7.15308e+00 -7.87835e+00 -8.00227e+00 -7.88343e+00 -8.12111e+00
4.68000e+04 4.68000e+02 -7.53801e+00 -7.27142e+00 -7.80459e+00 -7.99773e+00 -7.87766e+00 -8.11780e+00
4.68800e+04 4.68000e+02 -7.53801e+00 -7.27142e+00 -7.80459e+00 -7.99327e+00 -7.87200e+00 -8.11453e+00
4.69600e+04 4.69000e+02 -7.33757e+00 -6.98631e+00 -7.68882e+00 -7.98888e+00 -7.86643e+00 -8.11132e+00
4.70400e+04 4.70000e+02 -7.47320e+00 -7.19204e+00 -7.75436e+00 -7.98457e+00 -7.86096e+00 -8.10817e+00
4.71200e+04 4.71000e+02 -7.75567e+00 -7.36394e+00 -8.14740e+00 -7.98033e+00 -7.85559e+00 -8.10506e+00
4.72000e+04 4.72000e+02 -8.19300e+00 -7.83333e+00 -8.55268e+00 -7.97616e+00 -7.85032e+00 -8.10200e+00
4.72800e+04 4.72000e+02 -8.19300e+00 -7.83333e+00 -8.55268e+00 -7.97207e+00 -7.84514e+00 -8.09899e+00
4.73600e+04 4.73000e+02 -7.25753e+00 -6.74085e+00 -7.77420e+00 -7.96805e+00 -7.84007e+00 -8.09602e+00
4.74400e+04 4.74000e+02 -7.54128e+00 -7.32984e+00 -7.75271e+00 -7.96410e+00 -7.83509e+00 -8.09310e+00
4.75200e+04 4.75000e+02 -7.72776e+00 -7.56243e+00 -7.89308e+00 -7.96021e+00 -7.83021e+00 -8.09021e+00
4.76000e+04 4.76000e+02 -7.81503e+00 -7.30734e+00 -8.32272e+00 -7.95640e+00 -7.82544e+00 -8.08736e+00
4.76800e+04 4.76000e+02 -7.81503e+00 -7.30734e+00 -8.32272e+00 -7.95265e+00 -7.82075e+00 -8.08456e+00
4.77600e+04 4.77000e+02 -7.64133e+00 -7.19550e+00 -8.08716e+00 -7.94897e+00 -7.81616e+00 -8.08178e+00
4.78400e+04 4.78000e+02 -7.62862e+00 -7.06291e+00 -8.19433e+00 -7.94535e+00 -7.81167e+00 -8.07904e+00
4.79200e+04 4.79000e+02 -7.39024e+00 -6.66979e+00 -8.11069e+00 -7.94180e+00 -7.80728e+00 -8.07633e+00
4.80000e+04 4.80000e+02 -7.25998e+00 -6.91565e+00 -7.60431e+00 -7.93831e+00 -7.80297e+00 -8.07365e+00
4.80800e+04 4.80000e+02 -7.25998e+00 -6.91565e+00 -7.60431e+00 -7.93488e+00 -7.79876e+00 -8.07100e+00
4.81600e+04 4.81000e+02 -7.70260e+00 -7.24482e+00 -8.16038e+00 -7.93151e+00 -7.79464e+00 -8.06837e+00
4.82400e+04 4.82000e+02 -7.89853e+00 -7.35533e+00 -8.44174e+00 -7.92819e+00 -7.79061e+00 -8.06577e+00
4.83200e+04 4.83000e+02 -7.19350e+00 -7.01749e+00 -7.36950e+00 -7.92493e+00 -7.78667e+00 -8.06320e+00
4.84000e+04 4.84000e+02 -7.42372e+00 -7.26496e+00 -7.58248e+00 -7.92172e+00 -7.78280e+00 -8.06065e+00
4.84800e+04 4.84000e+02 -7.42372e+00 -7.26496e+00 -7.58248e+00 -7.91857e+00 -7.77903e+00 -8.05812e+00
4.85600e+04 4.85000e+02 -7.35750e+00 -7.22800e+00 -7.48700e+00 -7.91547e+00 -7.77533e+00 -8.05561e+00
4.86400e+04 4.86000e+02 -7.70375e+00 -7.08889e+00 -8.31861e+00 -7.91242e+00 -7.77171e+00 -8.05312e+00
4.87200e+04 4.87000e+02 -7.46953e+00 -7.11579e+00 -7.82327e+00 -7.90941e+00 -7.76818e+00 -8.05064e+00
4.88000e+04 4.88000e+02 -7.52477e+00 -7.28177e+00 -7.76778e+00 -7.90644e+00 -7.76470e+00 -8.04818e+00
4.88800e+04 4.88000e+02 -7.52477e+00 -7.28177e+00 -7.76778e+00 -7.90353e+00 -7.76131e+00 -8.04574e+00
4.89600e+04 4.89000e+02 -7.51175e+00 -7.34102e+00 -7.68247e+00 -7.90065e+00 -7.75798e+00 -8.04332e+00
4.90400e+04 4.90000e+02 -7.74056e+00 -7.09179e+00 -8.38933e+00 -7.89781e+00 -7.75472e+00 -8.04090e+00
4.91200e+04 4.91000e+02 -7.51709e+00 -6.96792e+00 -8.06625e+00 -7.89501e+00 -7.75152e+00 -8.03850e+00
4.92000e+04 4.92000e+02 -7.11765e+00 -6.93631e+00 -7.29899e+00 -7.89224e+00 -7.74838e+00 -8.03610e+00
4.92800e+04 4.92000e+02 -7.11765e+00 -6.93631e+00 -7.29899e+00 -7.88951e+00 -7.74530e+00 -8.03372e+00
4.93600e+04 4.93000e+02 -7.36521e+00 -7.23825e+00 -7.49217e+00 -7.88680e+00 -7.74227e+00 -8.03134e+00
4.94400e+04 4.94000e+02 -7.66865e+00 -7.22223e+00 -8.11508e+00 -7.88413e+00 -7.73929e+00 -8.02897e+00
4.95200e+04 4.95000e+02 -7.58114e+00 -7.32661e+00 -7.83567e+00 -7.88148e+00 -7.73636e+00 -8.02660e+00
4.96000e+04 4.96000e+02 -7.64686e+00 -7.35853e+00 -7.93520e+00 -7.87886e+00 -7.73347e+00 -8.02425e+00
4.96800e+04 4.96000e+02 -7.64686e+00 -7.35853e+00 -7.93520e+00 -7.87627e+00 -7.73063e+00 -8.02190e+00
4.97600e+04 4.97000e+02 -7.93548e+00 -7.59391e+00 -8.27705e+00 -7.87369e+00 -7.72782e+00 -8.01955e+00
4.98400e+04 4.98000e+02 -7.33849e+00 -7.03024e+00 -7.64675e+00 -7.87113e+00 -7.72506e+00 -8.01720e+00
4.99200e+04 4.99000e+02 -7.52599e+00 -7.33808e+00 -7.71391e+00 -7.86859e+00 -7.72232e+00 -8.01486e+00
5.00000e+04 5.00000e+02 -7.62509e+00 -7.21434e+00 -8.03584e+00 -7.86606e+00 -7.71961e+00 -8.01251e+00
5.00800e+04 5.00000e+02 -7.62509e+00 -7.21434e+00 -8.03584e+00 -7.86354e+00 -7.71693e+00 -8.01016e+00
5.01600e+04 5.01000e+02 -7.14448e+00 -7.01869e+00 -7.27028e+00 -7.86104e+00 -7.71427e+00 -8.00782e+00
5.02400e+04 5.02000e+02 -7.35854e+00 -6.98963e+00 -7.72745e+00 -7.85855e+00 -7.71163e+00 -8.00547e+00
5.03200e+04 5.03000e+02 -7.57655e+00 -7.22727e+00 -7.92582e+00 -7.85606e+00 -7.70900e+00 -8.00312e+00
5.04000e+04 5.04000e+02 -7.29463e+00 -6.88050e+00 -7.70876e+00 -7.85358e+00 -7.70639e+00 -8.00077e+00
5.04800e+04 5.04000e+02 -7.29463e+00 -6.88050e+00 -7.70876e+00 -7.85110e+00 -7.70379e+00 -7.99841e+00
5.05600e+04 5.05000e+02 -7.27244e+00 -7.01050e+00 -7.53437e+00 -7.84862e+00 -7.70119e+00 -7.99605e+00
5.06400e+04 5.06000e+02 -7.34782e+00 -7.05552e+00 -7.64012e+00 -7.84615e+00 -7.69861e+00 -7.99369e+00
5.07200e+04 5.07000e+02 -8.02286e+00 -7.48688e+00 -8.55884e+00 -7.84367e+00 -7.69602e+00 -7.99131e+00
5.08000e+04 5.08000e+02 -7.38820e+00 -7.03794e+00 -7.73846e+00 -7.84119e+00 -7.69344e+00 -7.98893e+00
5.08800e+04 5.08000e+02 -7.38820e+00 -7.03794e+00 -7.73846e+00 -7.83870e+00 -7.69085e+00 -7.98655e+00
5.09600e+04 5.09000e+02 -8.16081e+00 -6.94695e+00 -9.37466e+00 -7.83621e+00 -7.68825e+00 -7.98416e+00
5.10400e+04 5.10000e+02 -7.48113e+00 -7.31251e+00 -7.64975e+00 -7.83371e+00 -7.68566e+00 -7.98176e+00
5.11200e+04 5.11000e+02 -7.43677e+00 -7.26334e+00 -7.61019e+00 -7.83120e+00 -7.68304e+00 -7.97936e+00
5.12000e+04 5.12000e+02 -8.11389e+00 -7.40266e+00 -8.82513e+00 -7.82868e+00 -7.68042e+00 -7.97693e+00
5.12800e+04 5.12000e+02 -8.11389e+00 -7.40266e+00 -8.82513e+00 -7.82615e+00 -7.67779e+00 -7.97450e+00
5.13600e+04 5.13000e+02 -7.81500e+00 -7.30705e+00 -8.32295e+00 -7.82360e+00 -7.67513e+00 -7.97207e+00
5.14400e+04 5.14000e+02 -7.33552e+00 -7.20786e+00 -7.46318e+00 -7.82104e+00 -7.67247e+00 -7.96961e+00
5.15200e+04 5.15000e+02 -7.97376e+00 -7.48517e+00 -8.46235e+00 -7.81847e+00 -7.66979e+00 -7.96715e+00
5.16000e+04 5.16000e+02 -7.38288e+00 -6.98154e+00 -7.78422e+00 -7.81588e+00 -7.66708e+00 -7.96468e+00
5.16800e+04 5.16000e+02 -7.38288e+00 -6.98154e+00 -7.78422e+00 -7.81328e+00 -7.66436e+00 -7.96219e+00
5.17600e+04 5.17000e+02 -7.83524e+00 -7.19208e+00 -8.47840e+00 -7.81066e+00 -7.66163e+00 -7.95969e+00
5.18400e+04 5.18000e+02 -7.35330e+00 -7.19468e+00 -7.51191e+00 -7.80801e+00 -7.65886e+00 -7.95717e+00
5.19200e+04 5.19000e+02 -7.40313e+00 -7.17899e+00 -7.62727e+00 -7.80536e+00 -7.65608e+00 -7.95464e+00
5.20000e+04 5.20000e+02 -7.30087e+00 -7.22136e+00 -7.38038e+00 -7.80268e+00 -7.65327e+00 -7.95209e+00
5.20800e+04 5.20000e+02 -7.30087e+00 -7.22136e+00 -7.38038e+00 -7.79998e+00 -7.65044e+00 -7.94952e+00
5.21600e+04 5.21000e+02 -7.38377e+00 -7.10910e+00 -7.65844e+00 -7.79727e+00 -7.64759e+00 -7.94694e+00
5.22400e+04 5.22000e+02 -7.13415e+00 -6.90971e+00 -7.35859e+00 -7.79453e+00 -7.64472e+00 -7.94433e+00
5.23200e+04 5.23000e+02 -7.34629e+00 -7.01690e+00 -7.67567e+00 -7.79177e+00 -7.64183e+00 -7.94171e+00
5.24000e+04 5.24000e+02 -8.23488e+00 -7.22223e+00 -9.24752e+00 -7.78899e+00 -7.63891e+00 -7.93907e+00
5.24800e+04 5.24000e+02 -8.23488e+00 -7.22223e+00 -9.24752e+00 -7.78619e+00 -7.63598e+00 -7.93640e+00
5.25600e+04 5.25000e+02 -7.25780e+00 -7.18299e+00 -7.33261e+00 -7.78337e+00 -7.63302e+00 -7.93372e+00
5.26400e+04 5.26000e+02 -7.33882e+00 -6.82412e+00 -7.85352e+00 -7.78053e+00 -7.63005e+00 -7.93101e+00
5.27200e+04 5.27000e+02 -7.36801e+00 -7.17440e+00 -7.56162e+00 -7.77767e+00 -7.62706e+00 -7.92828e+00
5.28000e+04 5.28000e+02 -7.34433e+00 -7.03044e+00 -7.65822e+00 -7.77479e+00 -7.62404e+00 -7.92554e+00
5.28800e+04 5.28000e+02 -7.34433e+00 -7.03044e+00 -7.65822e+00 -7.77189e+00 -7.62102e+00 -7.92276e+00
5.29600e+04 5.29000e+02 -7.43628e+00 -7.33362e+00 -7.53894e+00 -7.76897e+00 -7.61797e+00 -7.91996e+00
5.30400e+04 5.30000e+02 -7.41883e+00 -7.02033e+00 -7.81732e+00 -7.76603e+00 -7.61493e+00 -7.91713e+00
5.31200e+04 5.31000e+02 -7.14983e+00 -7.01538e+00 -7.28428e+00 -7.76307e+00 -7.61186e+00 -7.91429e+00
5.32000e+04 5.32000e+02 -7.86528e+00 -7.43442e+00 -8.29614e+00 -7.76010e+00 -7.60879e+00 -7.91142e+00
5.32800e+04 5.32000e+02 -7.86528e+00 -7.43442e+00 -8.29614e+00 -7.75712e+00 -7.60571e+00 -7.90852e+00
5.33600e+04 5.33000e+02 -7.41383e+00 -7.06102e+00 -7.76664e+00 -7.75411e+00 -7.60263e+00 -7.90560e+00
5.34400e+04 5.34000e+02 -7.47647e+00 -7.45010e+00 -7.50284e+00 -7.75109e+00 -7.59954e+00 -7.90265e+00
5.35200e+04 5.35000e+02 -7.01088e+00 -6.86704e+00 -7.15471e+00 -7.74807e+00 -7.59645e+00 -7.89968e+00
5.36000e+04 5.36000e+02 -7.37893e+00 -7.21894e+00 -7.53892e+00 -7.74502e+00 -7.59336e+00 -7.89668e+00
5.36800e+04 5.36000e+02 -7.37893e+00 -7.21894e+00 -7.53892e+00 -7.74197e+00 -7.59028e+00 -7.89367e+00
5.37600e+04 5.37000e+02 -7.24585e+00 -7.05322e+00 -7.43848e+00 -7.73891e+00 -7.58720e+00 -7.89062e+00
5.38400e+04 5.38000e+02 -7.37238e+00 -7.08640e+00 -7.65837e+00 -7.73584e+00 -7.58413e+00 -7.88755e+00
5.39200e+04 5.39000e+02 -8.10129e+00 -6.81393e+00 -9.38866e+00 -7.73277e+00 -7.58107e+00 -7.88446e+00
5.40000e+04 5.40000e+02 -7.19325e+00 -6.88691e+00 -7.49959e+00 -7.72969e+00 -7.57803e+00 -7.88135e+00
5.40800e+04 5.40000e+02 -7.19325e+00 -6.88691e+00 -7.49959e+00 -7.72661e+00 -7.57499e+00 -7.87822e+00
5.41600e+04 5.41000e+02 -7.04716e+00 -6.83450e+00 -7.25983e+00 -7.72353e+00 -7.57199e+00 -7.87507e+00
5.42400e+04 5.42000e+02 -7.12575e+00 -6.90809e+00 -7.34342e+00 -7.72044e+00 -7.56899e+00 -7.87189e+00
5.43200e+04 5.43000e+02 -7.34687e+00 -7.23460e+00 -7.45914e+00 -7.71736e+00 -7.56602e+00 -7.86870e+00
5.44000e+04 5.44000e+02 -7.45536e+00 -7.27070e+00 -7.64003e+00 -7.71428e+00 -7.56306e+00 -7.86550e+00
5.44800e+04 5.44000e+02 -7.45536e+00 -7.27070e+00 -7.64003e+00 -7.71121e+00 -7.56013e+00 -7.86228e+00
5.45600e+04 5.45000e+02 -7.06987e+00 -6.88266e+00 -7.25708e+00 -7.70814e+00 -7.55724e+00 -7.85904e+00
5.46400e+04 5.46000e+02 -7.38359e+00 -7.25425e+00 -7.51293e+00 -7.70508e+00 -7.55438e+00 -7.85579e+00
5.47200e+04 5.47000e+02 -7.63798e+00 -7.42500e+00 -7.85096e+00 -7.70203e+00 -7.55154e+00 -7.85252e+00
5.48000e+04 5.48000e+02 -7.56001e+00 -7.11595e+00 -8.00407e+00 -7.69899e+00 -7.54873e+00 -7.84925e+00
5.48800e+04 5.48000e+02 -7.56001e+00 -7.11595e+00 -8.00407e+00 -7.69596e+00 -7.54596e+00 -7.84597e+00
5.49600e+04 5.49000e+02 -7.52931e+00 -7.34243e+00 -7.71618e+00 -7.69295e+00 -7.54322e+00 -7.84268e+00
5.50400e+04 5.50000e+02 -7.28123e+00 -7.16831e+00 -7.39415e+00 -7.68996e+00 -7.54052e+00 -7.83939e+00
5.51200e+04 5.51000e+02 -7.22560e+00 -6.87103e+00 -7.58016e+00 -7.68698e+00 -7.53786e+00 -7.83609e+00
5.52000e+04 5.52000e+02 -7.02344e+00 -6.76720e+00 -7.27968e+00 -7.68401e+00 -7.53523e+00 -7.83279e+00
5.52800e+04 5.52000e+02 -7.02344e+00 -6.76720e+00 -7.27968e+00 -7.68106e+00 -7.53263e+00 -7.82949e+00
5.53600e+04 5.53000e+02 -7.25732e+00 -6.97269e+00 -7.54195e+00 -7.67813e+00 -7.53008e+00 -7.82618e+00
5.54400e+04 5.54000e+02 -7.31303e+00 -7.19128e+00 -7.43479e+00 -7.67523e+00 -7.52757e+00 -7.82289e+00
5.55200e+04 5.55000e+02 -7.27423e+00 -7.08542e+00 -7.46304e+00 -7.67234e+00 -7.52509e+00 -7.81959e+00
5.56000e+04 5.56000e+02 -7.44321e+00 -7.26454e+00 -7.62188e+00 -7.66947e+00 -7.52265e+00 -7.81630e+00
5.56800e+04 5.56000e+02 -7.44321e+00 -7.26454e+00 -7.62188e+00 -7.66663e+00 -7.52024e+00 -7.81301e+00
5.57600e+04 5.57000e+02 -7.50685e+00 -7.07751e+00 -7.93620e+00 -7.66381e+00 -7.51788e+00 -7.80974e+00
5.58400e+04 5.58000e+02 -7.62720e+00 -7.45042e+00 -7.80399e+00 -7.66101e+00 -7.51555e+00 -7.80646e+00
5.59200e+04 5.59000e+02 -7.53086e+00 -7.42811e+00 -7.63361e+00 -7.65823e+00 -7.51325e+00 -7.80320e+00
5.60000e+04 5.60000e+02 -7.28340e+00 -6.88112e+00 -7.68568e+00 -7.65547e+00 -7.51099e+00 -7.79995e+00
5.60800e+04 5.60000e+02 -7.28340e+00 -6.88112e+00 -7.68568e+00 -7.65274e+00 -7.50876e+00 -7.79671e+00
5.61600e+04 5.61000e+02 -7.09570e+00 -6.98361e+00 -7.20779e+00 -7.65003e+00 -7.50656e+00 -7.79349e+00
5.62400e+04 5.62000e+02 -7.37509e+00 -7.12645e+00 -7.62373e+00 -7.64734e+00 -7.50440e+00 -7.79027e+00
5.63200e+04 5.63000e+02 -7.64777e+00 -7.47110e+00 -7.82443e+00 -7.64467e+00 -7.50226e+00 -7.78707e+00
5.64000e+04 5.64000e+02 -7.30481e+00 -7.20759e+00 -7.40204e+00 -7.64202e+00 -7.50015e+00 -7.78389e+00
5.64800e+04 5.64000e+02 -7.30481e+00 -7.20759e+00 -7.40204e+00 -7.63940e+00 -7.49807e+00 -7.78072e+00
5.65600e+04 5.65000e+02 -7.42171e+00 -7.09925e+00 -7.74418e+00 -7.63679e+00 -7.49601e+00 -7.77756e+00
5.66400e+04 5.66000e+02 -7.21684e+00 -7.09453e+00 -7.33914e+00 -7.63420e+00 -7.49398e+00 -7.77443e+00
5.67200e+04 5.67000e+02 -7.30226e+00 -7.28334e+00 -7.32119e+00 -7.63163e+00 -7.49196e+00 -7.77130e+00
5.68000e+04 5.68000e+02 -7.35999e+00 -7.29800e+00 -7.42199e+00 -7.62908e+00 -7.48996e+00 -7.76820e+00
5.68800e+04 5.68000e+02 -7.35999e+00 -7.29800e+00 -7.42199e+00 -7.62654e+00 -7.48798e+00 -7.76511e+00
5.69600e+04 5.69000e+02 -7.89387e+00 -7.39230e+00 -8.39543e+00 -7.62403e+00 -7.48602e+00 -7.76203e+00
5.70400e+04 5.70000e+02 -7.40371e+00 -7.13412e+00 -7.67330e+00 -7.62152e+00 -7.48407e+00 -7.75897e+00
5.71200e+04 5.71000e+02 -7.46741e+00 -7.09680e+00 -7.83802e+00 -7.61903e+00 -7.48213e+00 -7.75592e+00
5.72000e+04 5.72000e+02 -7.26299e+00 -7.00277e+00 -7.52320e+00 -7.61655e+00 -7.48020e+00 -7.75289e+00
5.72800e+04 5.72000e+02 -7.26299e+00 -7.00277e+00 -7.52320e+00 -7.61408e+00 -7.47827e+00 -7.74988e+00
5.73600e+04 5.73000e+02 -7.48377e+00 -7.30149e+00 -7.66605e+00 -7.61162e+00 -7.47636e+00 -7.74688e+00
5.74400e+04 5.74000e+02 -7.54048e+00 -7.31527e+00 -7.76569e+00 -7.60917e+00 -7.47444e+00 -7.74390e+00
5.75200e+04 5.75000e+02 -7.69009e+00 -7.24412e+00 -8.13606e+00 -7.60673e+00 -7.47254e+00 -7.74092e+00
5.76000e+04 5.76000e+02 -7.21454e+00 -6.87333e+00 -7.55575e+00 -7.60429e+00 -7.47062e+00 -7.73796e+00
5.76800e+04 5.76000e+02 -7.21454e+00 -6.87333e+00 -7.55575e+00 -7.60186e+00 -7.46871e+00 -7.73501e+00
5.77600e+04 5.77000e+02 -7.29872e+00 -7.21215e+00 -7.38528e+00 -7.59943e+00 -7.46679e+00 -7.73207e+00
5.78400e+04 5.78000e+02 -7.30369e+00 -7.10672e+00 -7.50066e+00 -7.59701e+00 -7.46487e+00 -7.72915e+00
5.79200e+04 5.79000e+02 -7.45680e+00 -7.17104e+00 -7.74256e+00 -7.59459e+00 -7.46294e+00 -7.72623e+00
5.80000e+04 5.80000e+02 -7.46621e+00 -7.12898e+00 -7.80345e+00 -7.59217e+00 -7.46101e+00 -7.72333e+00
5.80800e+04 5.80000e+02 -7.46621e+00 -7.12898e+00 -7.80345e+00 -7.58975e+00 -7.45906e+00 -7.72043e+00
5.81600e+04 5.81000e+02 -7.20981e+00 -7.05435e+00 -7.36527e+00 -7.58733e+00 -7.45711e+00 -7.71755e+00
5.82400e+04 5.82000e+02 -7.16254e+00 -6.96724e+00 -7.35784e+00 -7.58490e+00 -7.45514e+00 -7.71467e+00
5.83200e+04 5.83000e+02 -7.41591e+00 -7.25010e+00 -7.58173e+00 -7.58248e+00 -7.45316e+00 -7.71180e+00
5.84000e+04 5.84000e+02 -7.05147e+00 -6.96913e+00 -7.13381e+00 -7.58005e+00 -7.45116e+00 -7.70893e+00
5.84800e+04 5.84000e+02 -7.05147e+00 -6.96913e+00 -7.13381e+00 -7.57762e+00 -7.44916e+00 -7.70608e+00
5.85600e+04 5.85000e+02 -7.29459e+00 -6.96306e+00 -7.62612e+00 -7.57518e+00 -7.44714e+00 -7.70323e+00
5.86400e+04 5.86000e+02 -7.26700e+00 -7.04140e+00 -7.49260e+00 -7.57274e+00 -7.44511e+00 -7.70037e+00
5.87200e+04 5.87000e+02 -7.84556e+00 -7.31781e+00 -8.37332e+00 -7.57029e+00 -7.44306e+00 -7.69753e+00
5.88000e+04 5.88000e+02 -7.17810e+00 -6.85499e+00 -7.50121e+00 -7.56784e+00 -7.44099e+00 -7.69469e+00
5.88800e+04 5.88000e+02 -7.17810e+00 -6.85499e+00 -7.50121e+00 -7.56538e+00 -7.43891e+00 -7.69185e+00
5.89600e+04 5.89000e+02 -7.17917e+00 -7.10567e+00 -7.25267e+00 -7.56292e+00 -7.43682e+00 -7.68903e+00
5.90400e+04 5.90000e+02 -7.41198e+00 -7.01212e+00 -7.81184e+00 -7.56045e+00 -7.43472e+00 -7.68619e+00
5.91200e+04 5.91000e+02 -7.03237e+00 -6.97669e+00 -7.08805e+00 -7.55798e+00 -7.43259e+00 -7.68336e+00
5.92000e+04 5.92000e+02 -7.33827e+00 -7.16434e+00 -7.51219e+00 -7.55549e+00 -7.43046e+00 -7.68053e+00
5.92800e+04 5.92000e+02 -7.33827e+00 -7.16434e+00 -7.51219e+00 -7.55301e+00 -7.42831e+00 -7.67771e+00
5.93600e+04 5.93000e+02 -7.54415e+00 -7.18951e+00 -7.89878e+00 -7.55052e+00 -7.42616e+00 -7.67488e+00
5.94400e+04 5.94000e+02 -7.56638e+00 -6.97122e+00 -8.16154e+00 -7.54803e+00 -7.42401e+00 -7.67205e+00
5.95200e+04 5.95000e+02 -7.44196e+00 -7.40900e+00 -7.47493e+00 -7.54553e+00 -7.42183e+00 -7.66923e+00
5.96000e+04 5.96000e+02 -7.17913e+00 -6.94932e+00 -7.40894e+00 -7.54303e+00 -7.41965e+00 -7.66641e+00
5.96800e+04 5.96000e+02 -7.17913e+00 -6.94932e+00 -7.40894e+00 -7.54053e+00 -7.41748e+00 -7.66358e+00
5.97600e+04 5.97000e+02 -7.21536e+00 -6.94810e+00 -7.48262e+00 -7.53802e+00 -7.41529e+00 -7.66075e+00
5.98400e+04 5.98000e+02 -7.15903e+00 -6.89564e+00 -7.42242e+00 -7.53552e+00 -7.41311e+00 -7.65793e+00
5.99200e+04 5.99000e+02 -7.53171e+00 -7.28300e+00 -7.78042e+00 -7.53302e+00 -7.41092e+00 -7.65511e+00
6.00000e+04 6.00000e+02 -7.26576e+00 -7.16272e+00 -7.36880e+00 -7.53051e+00 -7.40874e+00 -7.65229e+00
6.00800e+04 6.00000e+02 -7.26576e+00 -7.16272e+00 -7.36880e+00 -7.52802e+00 -7.40656e+00 -7.64948e+00
6.01600e+04 6.01000e+02 -7.35111e+00 -6.78774e+00 -7.91449e+00 -7.52552e+00 -7.40438e+00 -7.64666e+00
6.02400e+04 6.02000e+02 -7.25561e+00 -6.99042e+00 -7.52080e+00 -7.52303e+00 -7.40222e+00 -7.64384e+00
6.03200e+04 6.03000e+02 -7.17095e+00 -6.99079e+00 -7.35111e+00 -7.52054e+00 -7.40006e+00 -7.64102e+00
6.04000e+04 6.04000e+02 -7.31250e+00 -7.05065e+00 -7.57434e+00 -7.51806e+00 -7.39791e+00 -7.63821e+00
6.04800e+04 6.04000e+02 -7.31250e+00 -7.05065e+00 -7.57434e+00 -7.51559e+00 -7.39578e+00 -7.63540e+00
6.05600e+04 6.05000e+02 -7.45406e+00 -7.07991e+00 -7.82820e+00 -7.51313e+00 -7.39366e+00 -7.63260e+00
6.06400e+04 6.06000e+02 -7.35612e+00 -7.28119e+00 -7.43105e+00 -7.51068e+00 -7.39156e+00 -7.62979e+00
6.07200e+04 6.07000e+02 -7.21211e+00 -7.02284e+00 -7.40138e+00 -7.50824e+00 -7.38948e+00 -7.62699e+00
6.08000e+04 6.08000e+02 -7.68250e+00 -7.07415e+00 -8.29086e+00 -7.50581e+00 -7.38742e+00 -7.62420e+00
6.08800e+04 6.08000e+02 -7.68250e+00 -7.07415e+00 -8.29086e+00 -7.50339e+00 -7.38537e+00 -7.62141e+00
6.09600e+04 6.09000e+02 -7.02963e+00 -6.90749e+00 -7.15178e+00 -7.50099e+00 -7.38336e+00 -7.61862e+00
6.10400e+04 6.10000e+02 -7.19914e+00 -7.09093e+00 -7.30734e+00 -7.49860e+00 -7.38136e+00 -7.61585e+00
6.11200e+04 6.11000e+02 -7.16909e+00 -6.91553e+00 -7.42265e+00 -7.49624e+00 -7.37939e+00 -7.61308e+00
6.12000e+04 6.12000e+02 -7.31225e+00 -7.08981e+00 -7.53469e+00 -7.49388e+00 -7.37745e+00 -7.61031e+00
6.12800e+04 6.12000e+02 -7.31225e+00 -7.08981e+00 -7.53469e+00 -7.49155e+00 -7.37553e+00 -7.60756e+00
6.13600e+04 6.13000e+02 -7.44059e+00 -7.24397e+00 -7.63720e+00 -7.48923e+00 -7.37364e+00 -7.60482e+00
6.14400e+04 6.14000e+02 -7.50295e+00 -7.17934e+00 -7.82655e+00 -7.48693e+00 -7.37178e+00 -7.60209e+00
6.15200e+04 6.15000e+02 -7.30108e+00 -7.00737e+00 -7.59480e+00 -7.48465e+00 -7.36995e+00 -7.59936e+00
6.16000e+04 6.16000e+02 -7.05295e+00 -6.99044e+00 -7.11545e+00 -7.48240e+00 -7.36815e+00 -7.59665e+00
6.16800e+04 6.16000e+02 -7.05295e+00 -6.99044e+00 -7.11545e+00 -7.48017e+00 -7.36639e+00 -7.59395e+00
6.17600e+04 6.17000e+02 -7.19829e+00 -7.13188e+00 -7.26471e+00 -7.47795e+00 -7.36465e+00 -7.59126e+00
6.18400e+04 6.18000e+02 -7.43942e+00 -7.34246e+00 -7.53638e+00 -7.47576e+00 -7.36294e+00 -7.58858e+00
6.19200e+04 6.19000e+02 -7.07123e+00 -6.98982e+00 -7.15264e+00 -7.47359e+00 -7.36126e+00 -7.58593e+00
6.20000e+04 6.20000e+02 -7.06744e+00 -6.84546e+00 -7.28942e+00 -7.47144e+00 -7.35961e+00 -7.58327e+00
6.20800e+04 6.20000e+02 -7.06744e+00 -6.84546e+00 -7.28942e+00 -7.46932e+00 -7.35799e+00 -7.58065e+00
6.21600e+04 6.21000e+02 -7.14648e+00 -7.02027e+00 -7.27269e+00 -7.46722e+00 -7.35641e+00 -7.57802e+00
6.22400e+04 6.22000e+02 -7.36766e+00 -7.18913e+00 -7.54619e+00 -7.46514e+00 -7.35485e+00 -7.57542e+00
6.23200e+04 6.23000e+02 -7.22658e+00 -7.09838e+00 -7.35477e+00 -7.46308e+00 -7.35332e+00 -7.57284e+00
6.24000e+04 6.24000e+02 -7.08464e+00 -6.86538e+00 -7.30390e+00 -7.46105e+00 -7.35183e+00 -7.57028e+00
6.24800e+04 6.24000e+02 -7.08464e+00 -6.86538e+00 -7.30390e+00 -7.45904e+00 -7.35035e+00 -7.56774e+00
6.25600e+04 6.25000e+02 -7.47299e+00 -7.20390e+00 -7.74208e+00 -7.45706e+00 -7.34891e+00 -7.56521e+00
6.26400e+04 6.26000e+02 -7.52938e+00 -7.22663e+00 -7.83212e+00 -7.45510e+00 -7.34749e+00 -7.56271e+00
6.27200e+04 6.27000e+02 -7.22440e+00 -7.13915e+00 -7.30965e+00 -7.45316e+00 -7.34609e+00 -7.56022e+00
6.28000e+04 6.28000e+02 -7.19621e+00 -7.00618e+00 -7.38624e+00 -7.45124e+00 -7.34472e+00 -7.55775e+00
6.28800e+04 6.28000e+02 -7.19621e+00 -7.00618e+00 -7.38624e+00 -7.44934e+00 -7.34337e+00 -7.55532e+00
6.29600e+04 6.29000e+02 -7.22744e+00 -6.99875e+00 -7.45612e+00 -7.44747e+00 -7.34203e+00 -7.55291e+00
6.30400e+04 6.30000e+02 -7.41835e+00 -7.25169e+00 -7.58502e+00 -7.44562e+00 -7.34072e+00 -7.55051e+00
6.31200e+04 6.31000e+02 -7.71550e+00 -7.40992e+00 -8.02109e+00 -7.44378e+00 -7.33943e+00 -7.54814e+00
6.32000e+04 6.32000e+02 -7.12082e+00 -7.07360e+00 -7.16805e+00 -7.44197e+00 -7.33815e+00 -7.54580e+00
6.32800e+04 6.32000e+02 -7.12082e+00 -7.07360e+00 -7.16805e+00 -7.44018e+00 -7.33688e+00 -7.54349e+00
6.33600e+04 6.33000e+02 -7.86441e+00 -7.54147e+00 -8.18735e+00 -7.43841e+00 -7.33562e+00 -7.54120e+00
6.34400e+04 6.34000e+02 -7.14588e+00 -7.06123e+00 -7.23052e+00 -7.43666e+00 -7.33438e+00 -7.53893e+00
6.35200e+04 6.35000e+02 -7.26177e+00 -7.15141e+00 -7.37212e+00 -7.43492e+00 -7.33314e+00 -7.53671e+00
6.36000e+04 6.36000e+02 -7.20271e+00 -7.02711e+00 -7.37832e+00 -7.43321e+00 -7.33191e+00 -7.53451e+00
6.36800e+04 6.36000e+02 -7.20271e+00 -7.02711e+00 -7.37832e+00 -7.43151e+00 -7.33069e+00 -7.53233e+00
6.37600e+04 6.37000e+02 -7.27013e+00 -7.16939e+00 -7.37087e+00 -7.42983e+00 -7.32947e+00 -7.53019e+00
6.38400e+04 6.38000e+02 -7.40365e+00 -6.74105e+00 -8.06626e+00 -7.42816e+00 -7.32825e+00 -7.52808e+00
6.39200e+04 6.39000e+02 -7.15086e+00 -6.92800e+00 -7.37373e+00 -7.42651e+00 -7.32703e+00 -7.52600e+00
6.40000e+04 6.40000e+02 -7.22506e+00 -7.04742e+00 -7.40270e+00 -7.42488e+00 -7.32580e+00 -7.52396e+00
6.40800e+04 6.40000e+02 -7.22506e+00 -7.04742e+00 -7.40270e+00 -7.42326e+00 -7.32457e+00 -7.52194e+00
6.41600e+04 6.41000e+02 -7.24354e+00 -6.96410e+00 -7.52298e+00 -7.42165e+00 -7.32334e+00 -7.51996e+00
6.42400e+04 6.42000e+02 -7.59144e+00 -7.30862e+00 -7.87426e+00 -7.42006e+00 -7.32209e+00 -7.51802e+00
6.43200e+04 6.43000e+02 -7.21842e+00 -6.98428e+00 -7.45257e+00 -7.41848e+00 -7.32085e+00 -7.51611e+00
6.44000e+04 6.44000e+02 -7.06905e+00 -6.89446e+00 -7.24363e+00 -7.41690e+00 -7.31958e+00 -7.51423e+00
6.44800e+04 6.44000e+02 -7.06905e+00 -6.89446e+00 -7.24363e+00 -7.41534e+00 -7.31831e+00 -7.51238e+00
6.45600e+04 6.45000e+02 -7.14692e+00 -7.08438e+00 -7.20946e+00 -7.41379e+00 -7.31702e+00 -7.51057e+00
6.46400e+04 6.46000e+02 -7.16676e+00 -7.01974e+00 -7.31377e+00 -7.41225e+00 -7.31571e+00 -7.50879e+00
6.47200e+04 6.47000e+02 -7.36048e+00 -7.18786e+00 -7.53310e+00 -7.41072e+00 -7.31440e+00 -7.50704e+00
6.48000e+04 6.48000e+02 -7.03684e+00 -6.94616e+00 -7.12752e+00 -7.40920e+00 -7.31307e+00 -7.50534e+00
6.48800e+04 6.48000e+02 -7.03684e+00 -6.94616e+00 -7.12752e+00 -7.40768e+00 -7.31171e+00 -7.50366e+00
6.49600e+04 6.49000e+02 -7.42722e+00 -7.33855e+00 -7.51589e+00 -7.40618e+00 -7.31034e+00 -7.50201e+00
6.50400e+04 6.50000e+02 -7.36050e+00 -7.05223e+00 -7.66878e+00 -7.40467e+00 -7.30895e+00 -7.50040e+00
6.51200e+04 6.51000e+02 -7.19080e+00 -6.95571e+00 -7.42588e+00 -7.40318e+00 -7.30754e+00 -7.49882e+00
6.52000e+04 6.52000e+02 -7.11842e+00 -6.85803e+00 -7.37881e+00 -7.40169e+00 -7.30611e+00 -7.49727e+00
6.52800e+04 6.52000e+02 -7.11842e+00 -6.85803e+00 -7.37881e+00 -7.40021e+00 -7.30466e+00 -7.49575e+00
6.53600e+04 6.53000e+02 -7.72235e+00 -7.33255e+00 -8.11215e+00 -7.39873e+00 -7.30319e+00 -7.49426e+00
6.54400e+04 6.54000e+02 -7.42397e+00 -7.00287e+00 -7.84507e+00 -7.39726e+00 -7.30170e+00 -7.49281e+00
6.55200e+04 6.55000e+02 -7.45977e+00 -7.12121e+00 -7.79833e+00 -7.39579e+00 -7.30020e+00 -7.49138e+00
6.56000e+04 6.56000e+02 -7.20067e+00 -7.06562e+00 -7.33572e+00 -7.39432e+00 -7.29867e+00 -7.48998e+00
6.56800e+04 6.56000e+02 -7.20067e+00 -7.06562e+00 -7.33572e+00 -7.39287e+00 -7.29712e+00 -7.48861e+00
6.57600e+04 6.57000e+02 -7.46986e+00 -6.79220e+00 -8.14752e+00 -7.39141e+00 -7.29556e+00 -7.48726e+00
6.58400e+04 6.58000e+02 -7.39010e+00 -6.97450e+00 -7.80571e+00 -7.38996e+00 -7.29398e+00 -7.48594e+00
6.59200e+04 6.59000e+02 -7.25926e+00 -7.14571e+00 -7.37280e+00 -7.38851e+00 -7.29238e+00 -7.48464e+00
6.60000e+04 6.60000e+02 -7.54480e+00 -6.93312e+00 -8.15649e+00 -7.38707e+00 -7.29078e+00 -7.48336e+00
6.60800e+04 6.60000e+02 -7.54480e+00 -6.93312e+00 -8.15649e+00 -7.38563e+00 -7.28914e+00 -7.48211e+00
6.61600e+04 6.61000e+02 -7.22730e+00 -7.12204e+00 -7.33255e+00 -7.38420e+00 -7.28751e+00 -7.48088e+00
6.62400e+04 6.62000e+02 -7.38547e+00 -7.13675e+00 -7.63418e+00 -7.38277e+00 -7.28586e+00 -7.47967e+00
6.63200e+04 6.63000e+02 -7.07376e+00 -6.92241e+00 -7.22510e+00 -7.38134e+00 -7.28420e+00 -7.47848e+00
6.64000e+04 6.64000e+02 -7.22194e+00 -7.16181e+00 -7.28207e+00 -7.37992e+00 -7.28254e+00 -7.47730e+00
6.64800e+04 6.64000e+02 -7.22194e+00 -7.16181e+00 -7.28207e+00 -7.37850e+00 -7.28086e+00 -7.47614e+00
6.65600e+04 6.65000e+02 -7.20991e+00 -7.12552e+00 -7.29431e+00 -7.37710e+00 -7.27919e+00 -7.47501e+00
6.66400e+04 6.66000e+02 -7.14611e+00 -7.08650e+00 -7.20573e+00 -7.37569e+00 -7.27751e+00 -7.47388e+00
6.67200e+04 6.67000e+02 -7.06466e+00 -7.02812e+00 -7.10120e+00 -7.37429e+00 -7.27582e+00 -7.47276e+00
6.68000e+04 6.68000e+02 -7.21337e+00 -7.17010e+00 -7.25664e+00 -7.37290e+00 -7.27414e+00 -7.47166e+00
6.68800e+04 6.68000e+02 -7.21337e+00 -7.17010e+00 -7.25664e+00 -7.37152e+00 -7.27247e+00 -7.47057e+00
6.69600e+04 6.69000e+02 -7.11191e+00 -6.93821e+00 -7.28560e+00 -7.37014e+00 -7.27079e+00 -7.46949e+00
6.70400e+04 6.70000e+02 -7.19155e+00 -7.03353e+00 -7.34957e+00 -7.36877e+00 -7.26912e+00 -7.46842e+00
6.71200e+04 6.71000e+02 -7.67997e+00 -7.11978e+00 -8.24017e+00 -7.36741e+00 -7.26746e+00 -7.46735e+00
6.72000e+04 6.72000e+02 -7.14353e+00 -7.12299e+00 -7.16406e+00 -7.36605e+00 -7.26581e+00 -7.46630e+00
6.72800e+04 6.72000e+02 -7.14353e+00 -7.12299e+00 -7.16406e+00 -7.36471e+00 -7.26417e+00 -7.46524e+00
6.73600e+04 6.73000e+02 -7.09298e+00 -6.83855e+00 -7.34740e+00 -7.36337e+00 -7.26255e+00 -7.46419e+00
6.74400e+04 6.74000e+02 -7.85464e+00 -7.34733e+00 -8.36195e+00 -7.36204e+00 -7.26093e+00 -7.46315e+00
6.75200e+04 6.75000e+02 -7.09266e+00 -7.00844e+00 -7.17689e+00 -7.36072e+00 -7.25934e+00 -7.46211e+00
6.76000e+04 6.76000e+02 -7.42279e+00 -7.28734e+00 -7.55824e+00 -7.35941e+00 -7.25777e+00 -7.46106e+00
6.76800e+04 6.76000e+02 -7.42279e+00 -7.28734e+00 -7.55824e+00 -7.35811e+00 -7.25621e+00 -7.46001e+00
6.77600e+04 6.77000e+02 -7.07287e+00 -6.95738e+00 -7.18836e+00 -7.35683e+00 -7.25468e+00 -7.45897e+00
6.78400e+04 6.78000e+02 -7.04356e+00 -6.94190e+00 -7.14522e+00 -7.35555e+00 -7.25318e+00 -7.45792e+00
6.79200e+04 6.79000e+02 -7.36718e+00 -7.23649e+00 -7.49788e+00 -7.35429e+00 -7.25170e+00 -7.45688e+00
6.80000e+04 6.80000e+02 -7.07096e+00 -6.87089e+00 -7.27103e+00 -7.35304e+00 -7.25025e+00 -7.45583e+00
6.80800e+04 6.80000e+02 -7.07096e+00 -6.87089e+00 -7.27103e+00 -7.35180e+00 -7.24883e+00 -7.45477e+00
6.81600e+04 6.81000e+02 -7.06561e+00 -6.91464e+00 -7.21659e+00 -7.35057e+00 -7.24744e+00 -7.45371e+00
6.82400e+04 6.82000e+02 -7.11775e+00 -7.07871e+00 -7.15679e+00 -7.34936e+00 -7.24607e+00 -7.45265e+00
6.83200e+04 6.83000e+02 -7.38697e+00 -7.02886e+00 -7.74508e+00 -7.34816e+00 -7.24475e+00 -7.45157e+00
6.84000e+04 6.84000e+02 -6.99229e+00 -6.86160e+00 -7.12299e+00 -7.34698e+00 -7.24347e+00 -7.45049e+00
6.84800e+04 6.84000e+02 -6.99229e+00 -6.86160e+00 -7.12299e+00 -7.34581e+00 -7.24221e+00 -7.44940e+00
6.85600e+04 6.85000e+02 -7.06188e+00 -7.01674e+00 -7.10703e+00 -7.34465e+00 -7.24100e+00 -7.44831e+00
6.86400e+04 6.86000e+02 -7.11154e+00 -6.88183e+00 -7.34125e+00 -7.34351e+00 -7.23982e+00 -7.44720e+00
6.87200e+04 6.87000e+02 -7.49884e+00 -7.04809e+00 -7.94960e+00 -7.34239e+00 -7.23868e+00 -7.44610e+00
6.88000e+04 6.88000e+02 -7.46159e+00 -7.34669e+00 -7.57649e+00 -7.34128e+00 -7.23759e+00 -7.44498e+00
6.88800e+04 6.88000e+02 -7.46159e+00 -7.34669e+00 -7.57649e+00 -7.34019e+00 -7.23653e+00 -7.44385e+00
6.89600e+04 6.89000e+02 -7.27159e+00 -7.07324e+00 -7.46995e+00 -7.33911e+00 -7.23552e+00 -7.44271e+00
6.90400e+04 6.90000e+02 -7.08072e+00 -6.96761e+00 -7.19383e+00 -7.33805e+00 -7.23455e+00 -7.44156e+00
6.91200e+04 6.91000e+02 -7.63298e+00 -6.93344e+00 -8.33252e+00 -7.33701e+00 -7.23363e+00 -7.44039e+00
6.92000e+04 6.92000e+02 -7.21303e+00 -6.96393e+00 -7.46214e+00 -7.33599e+00 -7.23274e+00 -7.43923e+00
6.92800e+04 6.92000e+02 -7.21303e+00 -6.96393e+00 -7.46214e+00 -7.33498e+00 -7.23190e+00 -7.43805e+00
6.93600e+04 6.93000e+02 -7.07859e+00 -7.05909e+00 -7.09809e+00 -7.33399e+00 -7.23112e+00 -7.43686e+00
6.94400e+04 6.94000e+02 -7.19205e+00 -7.07595e+00 -7.30815e+00 -7.33301e+00 -7.23037e+00 -7.43565e+00
6.95200e+04 6.95000e+02 -7.13511e+00 -7.02933e+00 -7.24089e+00 -7.33205e+00 -7.22966e+00 -7.43443e+00
6.96000e+04 6.96000e+02 -7.03951e+00 -6.83838e+00 -7.24064e+00 -7.33111e+00 -7.22901e+00 -7.43320e+00
6.96800e+04 6.96000e+02 -7.03951e+00 -6.83838e+00 -7.24064e+00 -7.33018e+00 -7.22840e+00 -7.43197e+00
6.97600e+04 6.97000e+02 -7.17728e+00 -6.94372e+00 -7.41083e+00 -7.32927e+00 -7.22783e+00 -7.43071e+00
6.98400e+04 6.98000e+02 -6.96609e+00 -6.74991e+00 -7.18228e+00 -7.32837e+00 -7.22731e+00 -7.42944e+00
6.99200e+04 6.99000e+02 -7.08049e+00 -6.98714e+00 -7.17384e+00 -7.32750e+00 -7.22683e+00 -7.42816e+00
7.00000e+04 7.00000e+02 -7.54101e+00 -6.91523e+00 -8.16680e+00 -7.32663e+00 -7.22640e+00 -7.42687e+00
7.00800e+04 7.00000e+02 -7.54101e+00 -6.91523e+00 -8.16680e+00 -7.32579e+00 -7.22601e+00 -7.42556e+00
7.01600e+04 7.01000e+02 -7.09092e+00 -6.92641e+00 -7.25543e+00 -7.32495e+00 -7.22566e+00 -7.42424e+00
7.02400e+04 7.02000e+02 -7.03951e+00 -6.90151e+00 -7.17751e+00 -7.32413e+00 -7.22536e+00 -7.42290e+00
7.03200e+04 7.03000e+02 -7.10024e+00 -6.95694e+00 -7.24353e+00 -7.32333e+00 -7.22510e+00 -7.42155e+00
7.04000e+04 7.04000e+02 -7.18774e+00 -7.07235e+00 -7.30314e+00 -7.32253e+00 -7.22487e+00 -7.42019e+00
7.04800e+04 7.04000e+02 -7.18774e+00 -7.07235e+00 -7.30314e+00 -7.32175e+00 -7.22470e+00 -7.41880e+00
7.05600e+04 7.05000e+02 -7.34309e+00 -7.02488e+00 -7.66129e+00 -7.32098e+00 -7.22455e+00 -7.41741e+00
7.06400e+04 7.06000e+02 -7.09582e+00 -7.00405e+00 -7.18758e+00 -7.32022e+00 -7.22445e+00 -7.41599e+00
7.07200e+04 7.07000e+02 -7.00035e+00 -6.92037e+00 -7.08033e+00 -7.31947e+00 -7.22438e+00 -7.41456e+00
7.08000e+04 7.08000e+02 -7.30430e+00 -6.85892e+00 -7.74968e+00 -7.31873e+00 -7.22435e+00 -7.41312e+00
7.08800e+04 7.08000e+02 -7.30430e+00 -6.85892e+00 -7.74968e+00 -7.31800e+00 -7.22435e+00 -7.41165e+00
7.09600e+04 7.09000e+02 -7.02397e+00 -6.90521e+00 -7.14274e+00 -7.31728e+00 -7.22439e+00 -7.41017e+00
7.10400e+04 7.10000e+02 -7.10177e+00 -7.06150e+00 -7.14204e+00 -7.31657e+00 -7.22446e+00 -7.40868e+00
7.11200e+04 7.11000e+02 -7.25855e+00 -6.83685e+00 -7.68025e+00 -7.31586e+00 -7.22456e+00 -7.40717e+00
7.12000e+04 7.12000e+02 -7.29981e+00 -6.96760e+00 -7.63201e+00 -7.31516e+00 -7.22468e+00 -7.40564e+00
7.12800e+04 7.12000e+02 -7.29981e+00 -6.96760e+00 -7.63201e+00 -7.31446e+00 -7.22483e+00 -7.40409e+00
7.13600e+04 7.13000e+02 -7.11567e+00 -7.05865e+00 -7.17270e+00 -7.31377e+00 -7.22501e+00 -7.40253e+00
7.14400e+04 7.14000e+02 -7.24404e+00 -6.91104e+00 -7.57704e+00 -7.31308e+00 -7.22521e+00 -7.40095e+00
7.15200e+04 7.15000e+02 -6.95898e+00 -6.90733e+00 -7.01062e+00 -7.31239e+00 -7.22543e+00 -7.39935e+00
7.16000e+04 7.16000e+02 -7.40174e+00 -7.03058e+00 -7.77291e+00 -7.31171e+00 -7.22568e+00 -7.39774e+00
7.16800e+04 7.16000e+02 -7.40174e+00 -7.03058e+00 -7.77291e+00 -7.31103e+00 -7.22594e+00 -7.39611e+00
7.17600e+04 7.17000e+02 -7.05738e+00 -6.98056e+00 -7.13420e+00 -7.31034e+00 -7.22622e+00 -7.39446e+00
7.18400e+04 7.18000e+02 -7.27350e+00 -6.99915e+00 -7.54785e+00 -7.30966e+00 -7.22651e+00 -7.39281e+00
7.19200e+04 7.19000e+02 -7.55107e+00 -7.31539e+00 -7.78674e+00 -7.30897e+00 -7.22682e+00 -7.39113e+00
7.20000e+04 7.20000e+02 -7.10525e+00 -7.09677e+00 -7.11372e+00 -7.30828e+00 -7.22713e+00 -7.38943e+00
7.20800e+04 7.20000e+02 -7.10525e+00 -7.09677e+00 -7.11372e+00 -7.30759e+00 -7.22745e+00 -7.38773e+00
7.21600e+04 7.21000e+02 -7.00853e+00 -6.81161e+00 -7.20544e+00 -7.30690e+00 -7.22779e+00 -7.38601e+00
7.22400e+04 7.22000e+02 -7.23067e+00 -6.95226e+00 -7.50909e+00 -7.30620e+00 -7.22812e+00 -7.38428e+00
7.23200e+04 7.23000e+02 -7.03770e+00 -6.96348e+00 -7.11192e+00 -7.30549e+00 -7.22845e+00 -7.38253e+00
7.24000e+04 7.24000e+02 -7.30818e+00 -6.95619e+00 -7.66017e+00 -7.30478e+00 -7.22879e+00 -7.38077e+00
7.24800e+04 7.24000e+02 -7.30818e+00 -6.95619e+00 -7.66017e+00 -7.30406e+00 -7.22912e+00 -7.37900e+00
7.25600e+04 7.25000e+02 -7.17818e+00 -7.03428e+00 -7.32209e+00 -7.30333e+00 -7.22945e+00 -7.37721e+00
7.26400e+04 7.26000e+02 -7.30597e+00 -7.03397e+00 -7.57798e+00 -7.30260e+00 -7.22977e+00 -7.37542e+00
7.27200e+04 7.27000e+02 -7.20752e+00 -7.12350e+00 -7.29155e+00 -7.30185e+00 -7.23008e+00 -7.37362e+00
7.28000e+04 7.28000e+02 -7.29803e+00 -6.88717e+00 -7.70889e+00 -7.30110e+00 -7.23038e+00 -7.37181e+00
7.28800e+04 7.28000e+02 -7.29803e+00 -6.88717e+00 -7.70889e+00 -7.30034e+00 -7.23067e+00 -7.37000e+00
7.29600e+04 7.29000e+02 -7.08191e+00 -7.02280e+00 -7.14103e+00 -7.29956e+00 -7.23094e+00 -7.36818e+00
7.30400e+04 7.30000e+02 -7.13926e+00 -7.10226e+00 -7.17626e+00 -7.29877e+00 -7.23119e+00 -7.36636e+00
7.31200e+04 7.31000e+02 -7.20837e+00 -7.08580e+00 -7.33094e+00 -7.29797e+00 -7.23142e+00 -7.36453e+00
7.32000e+04 7.32000e+02 -7.12687e+00 -6.85763e+00 -7.39610e+00 -7.29716e+00 -7.23163e+00 -7.36269e+00
7.32800e+04 7.32000e+02 -7.12687e+00 -6.85763e+00 -7.39610e+00 -7.29634e+00 -7.23181e+00 -7.36086e+00
7.33600e+04 7.33000e+02 -7.13570e+00 -6.94381e+00 -7.32759e+00 -7.29550e+00 -7.23197e+00 -7.35902e+00
7.34400e+04 7.34000e+02 -7.34710e+00 -7.08710e+00 -7.60710e+00 -7.29464e+00 -7.23209e+00 -7.35720e+00
7.35200e+04 7.35000e+02 -7.04693e+00 -6.90557e+00 -7.18829e+00 -7.29378e+00 -7.23219e+00 -7.35536e+00
7.36000e+04 7.36000e+02 -7.08721e+00 -6.90916e+00 -7.26526e+00 -7.29290e+00 -7.23225e+00 -7.35354e+00
7.36800e+04 7.36000e+02 -7.08721e+00 -6.90916e+00 -7.26526e+00 -7.29199e+00 -7.23227e+00 -7.35172e+00
7.37600e+04 7.37000e+02 -6.99776e+00 -6.76866e+00 -7.22686e+00 -7.29108e+00 -7.23225e+00 -7.34991e+00
7.38400e+04 7.38000e+02 -7.38775e+00 -7.04714e+00 -7.72836e+00 -7.29016e+00 -7.23220e+00 -7.34811e+00
7.39200e+04 7.39000e+02 -6.94551e+00 -6.83272e+00 -7.05830e+00 -7.28921e+00 -7.23211e+00 -7.34632e+00
7.40000e+04 7.40000e+02 -6.94445e+00 -6.79714e+00 -7.09177e+00 -7.28825e+00 -7.23197e+00 -7.34453e+00
7.40800e+04 7.40000e+02 -6.94445e+00 -6.79714e+00 -7.09177e+00 -7.28728e+00 -7.23179e+00 -7.34277e+00
7.41600e+04 7.41000e+02 -7.22760e+00 -7.12296e+00 -7.33224e+00 -7.28629e+00 -7.23156e+00 -7.34102e+00
7.42400e+04 7.42000e+02 -7.04329e+00 -6.98603e+00 -7.10055e+00 -7.28528e+00 -7.23129e+00 -7.33928e+00
7.43200e+04 7.43000e+02 -6.92247e+00 -6.78155e+00 -7.06340e+00 -7.28426e+00 -7.23096e+00 -7.33756e+00
7.44000e+04 7.44000e+02 -6.99742e+00 -6.84043e+00 -7.15441e+00 -7.28322e+00 -7.23058e+00 -7.33586e+00
7.44800e+04 7.44000e+02 -6.99742e+00 -6.84043e+00 -7.15441e+00 -7.28217e+00 -7.23016e+00 -7.33418e+00
7.45600e+04 7.45000e+02 -7.03017e+00 -6.92158e+00 -7.13876e+00 -7.28110e+00 -7.22968e+00 -7.33252e+00
7.46400e+04 7.46000e+02 -6.95870e+00 -6.80381e+00 -7.11360e+00 -7.28002e+00 -7.22915e+00 -7.33088e+00
7.47200e+04 7.47000e+02 -7.09544e+00 -7.00534e+00 -7.18555e+00 -7.27892e+00 -7.22857e+00 -7.32927e+00
7.48000e+04 7.48000e+02 -7.10326e+00 -7.02358e+00 -7.18293e+00 -7.27781e+00 -7.22794e+00 -7.32768e+00
7.48800e+04 7.48000e+02 -7.10326e+00 -7.02358e+00 -7.18293e+00 -7.27669e+00 -7.22724e+00 -7.32613e+00
7.49600e+04 7.49000e+02 -7.02576e+00 -6.86131e+00 -7.19020e+00 -7.27555e+00 -7.22650e+00 -7.32459e+00
7.50400e+04 7.50000e+02 -6.97997e+00 -6.81484e+00 -7.14510e+00 -7.27440e+00 -7.22570e+00 -7.32310e+00
7.51200e+04 7.51000e+02 -7.04952e+00 -6.83000e+00 -7.26904e+00 -7.27324e+00 -7.22485e+00 -7.32163e+00
7.52000e+04 7.52000e+02 -7.00882e+00 -6.94108e+00 -7.07656e+00 -7.27207e+00 -7.22394e+00 -7.32019e+00
7.52800e+04 7.52000e+02 -7.00882e+00 -6.94108e+00 -7.07656e+00 -7.27089e+00 -7.22299e+00 -7.31879e+00
7.53600e+04 7.53000e+02 -7.10824e+00 -7.00474e+00 -7.21175e+00 -7.26969e+00 -7.22197e+00 -7.31741e+00
7.54400e+04 7.54000e+02 -7.30140e+00 -7.15438e+00 -7.44842e+00 -7.26849e+00 -7.22090e+00 -7.31608e+00
7.55200e+04 7.55000e+02 -7.23428e+00 -7.07780e+00 -7.39077e+00 -7.26728e+00 -7.21979e+00 -7.31477e+00
7.56000e+04 7.56000e+02 -7.01434e+00 -6.85383e+00 -7.17486e+00 -7.26606e+00 -7.21862e+00 -7.31351e+00
7.56800e+04 7.56000e+02 -7.01434e+00 -6.85383e+00 -7.17486e+00 -7.26484e+00 -7.21740e+00 -7.31228e+00
7.57600e+04 7.57000e+02 -7.07517e+00 -6.97735e+00 -7.17299e+00 -7.26360e+00 -7.21613e+00 -7.31108e+00
7.58400e+04 7.58000e+02 -6.99492e+00 -6.83612e+00 -7.15372e+00 -7.26237e+00 -7.21481e+00 -7.30992e+00
7.59200e+04 7.59000e+02 -7.09638e+00 -7.06132e+00 -7.13144e+00 -7.26112e+00 -7.21345e+00 -7.30880e+00
7.60000e+04 7.60000e+02 -6.98712e+00 -6.76937e+00 -7.20487e+00 -7.25987e+00 -7.21203e+00 -7.30771e+00
7.60800e+04 7.60000e+02 -6.98712e+00 -6.76937e+00 -7.20487e+00 -7.25862e+00 -7.21058e+00 -7.30667e+00
7.61600e+04 7.61000e+02 -6.98419e+00 -6.77735e+00 -7.19102e+00 -7.25737e+00 -7.20908e+00 -7.30565e+00
7.62400e+04 7.62000e+02 -7.04779e+00 -6.79337e+00 -7.30221e+00 -7.25611e+00 -7.20753e+00 -7.30468e+00
7.63200e+04 7.63000e+02 -7.07366e+00 -6.99282e+00 -7.15451e+00 -7.25485e+00 -7.20596e+00 -7.30374e+00
7.64000e+04 7.64000e+02 -7.18380e+00 -7.08095e+00 -7.28664e+00 -7.25359e+00 -7.20434e+00 -7.30283e+00
7.64800e+04 7.64000e+02 -7.18380e+00 -7.08095e+00 -7.28664e+00 -7.25232e+00 -7.20268e+00 -7.30196e+00
7.65600e+04 7.65000e+02 -7.08498e+00 -6.93117e+00 -7.23879e+00 -7.25106e+00 -7.20099e+00 -7.30112e+00
7.66400e+04 7.66000e+02 -7.18447e+00 -6.99575e+00 -7.37319e+00 -7.24979e+00 -7.19926e+00 -7.30031e+00
7.67200e+04 7.67000e+02 -7.12834e+00 -7.00033e+00 -7.25635e+00 -7.24852e+00 -7.19751e+00 -7.29953e+00
7.68000e+04 7.68000e+02 -6.98035e+00 -6.83511e+00 -7.12559e+00 -7.24725e+00 -7.19572e+00 -7.29878e+00
7.68800e+04 7.68000e+02 -6.98035e+00 -6.83511e+00 -7.12559e+00 -7.24598e+00 -7.19390e+00 -7.29807e+00
7.69600e+04 7.69000e+02 -7.14437e+00 -6.76477e+00 -7.52397e+00 -7.24471e+00 -7.19205e+00 -7.29737e+00
7.70400e+04 7.70000e+02 -6.98250e+00 -6.82505e+00 -7.13996e+00 -7.24344e+00 -7.19019e+00 -7.29669e+00
7.71200e+04 7.71000e+02 -6.98416e+00 -6.86430e+00 -7.10402e+00 -7.24217e+00 -7.18830e+00 -7.29605e+00
7.72000e+04 7.72000e+02 -7.24565e+00 -7.14162e+00 -7.34968e+00 -7.24090e+00 -7.18638e+00 -7.29542e+00
7.72800e+04 7.72000e+02 -7.24565e+00 -7.14162e+00 -7.34968e+00 -7.23963e+00 -7.18445e+00 -7.29481e+00
7.73600e+04 7.73000e+02 -7.15300e+00 -7.03315e+00 -7.27285e+00 -7.23835e+00 -7.18249e+00 -7.29422e+00
7.74400e+04 7.74000e+02 -7.03081e+00 -6.86261e+00 -7.19901e+00 -7.23708e+00 -7.18052e+00 -7.29364e+00
7.75200e+04 7.75000e+02 -7.03904e+00 -6.75875e+00 -7.31932e+00 -7.23580e+00 -7.17853e+00 -7.29307e+00
7.76000e+04 7.76000e+02 -7.10389e+00 -6.72360e+00 -7.48418e+00 -7.23452e+00 -7.17653e+00 -7.29251e+00
7.76800e+04 7.76000e+02 -7.10389e+00 -6.72360e+00 -7.48418e+00 -7.23324e+00 -7.17452e+00 -7.29197e+00
7.77600e+04 7.77000e+02 -7.28157e+00 -6.91958e+00 -7.64356e+00 -7.23196e+00 -7.17250e+00 -7.29142e+00
7.78400e+04 7.78000e+02 -7.06611e+00 -6.76823e+00 -7.36400e+00 -7.23067e+00 -7.17046e+00 -7.29088e+00
7.79200e+04 7.79000e+02 -7.09832e+00 -6.98081e+00 -7.21584e+00 -7.22938e+00 -7.16842e+00 -7.29034e+00
7.80000e+04 7.80000e+02 -7.86978e+00 -7.25038e+00 -8.48919e+00 -7.22809e+00 -7.16637e+00 -7.28980e+00
7.80800e+04 7.80000e+02 -7.86978e+00 -7.25038e+00 -8.48919e+00 -7.22679e+00 -7.16431e+00 -7.28926e+00
7.81600e+04 7.81000e+02 -7.05560e+00 -6.91686e+00 -7.19434e+00 -7.22548e+00 -7.16225e+00 -7.28871e+00
7.82400e+04 7.82000e+02 -7.19821e+00 -6.86869e+00 -7.52774e+00 -7.22417e+00 -7.16019e+00 -7.28816e+00
7.83200e+04 7.83000e+02 -7.07754e+00 -6.88155e+00 -7.27352e+00 -7.22286e+00 -7.15812e+00 -7.28759e+00
7.84000e+04 7.84000e+02 -7.25242e+00 -6.70832e+00 -7.79652e+00 -7.22153e+00 -7.15605e+00 -7.28701e+00
7.84800e+04 7.84000e+02 -7.25242e+00 -6.70832e+00 -7.79652e+00 -7.22020e+00 -7.15398e+00 -7.28643e+00
7.85600e+04 7.85000e+02 -6.98876e+00 -6.87312e+00 -7.10439e+00 -7.21887e+00 -7.15191e+00 -7.28583e+00
7.86400e+04 7.86000e+02 -7.28564e+00 -6.79804e+00 -7.77324e+00 -7.21753e+00 -7.14984e+00 -7.28521e+00
7.87200e+04 7.87000e+02 -6.98053e+00 -6.77102e+00 -7.19004e+00 -7.21617e+00 -7.14777e+00 -7.28457e+00
7.88000e+04 7.88000e+02 -7.22652e+00 -6.72551e+00 -7.72752e+00 -7.21481e+00 -7.14571e+00 -7.28392e+00
7.88800e+04 7.88000e+02 -7.22652e+00 -6.72551e+00 -7.72752e+00 -7.21344e+00 -7.14364e+00 -7.28324e+00
7.89600e+04 7.89000e+02 -7.36823e+00 -6.63160e+00 -8.10486e+00 -7.21206e+00 -7.14158e+00 -7.28255e+00
7.90400e+04 7.90000e+02 -7.40602e+00 -6.77071e+00 -8.04134e+00 -7.21068e+00 -7.13953e+00 -7.28182e+00
7.91200e+04 7.91000e+02 -7.40575e+00 -6.66047e+00 -8.15102e+00 -7.20928e+00 -7.13747e+00 -7.28108e+00
7.92000e+04 7.92000e+02 -7.17234e+00 -6.73624e+00 -7.60843e+00 -7.20787e+00 -7.13543e+00 -7.28031e+00
7.92800e+04 7.92000e+02 -7.17234e+00 -6.73624e+00 -7.60843e+00 -7.20645e+00 -7.13339e+00 -7.27951e+00
7.93600e+04 7.93000e+02 -7.44195e+00 -6.92321e+00 -7.96070e+00 -7.20503e+00 -7.13136e+00 -7.27869e+00
7.94400e+04 7.94000e+02 -7.37281e+00 -6.78553e+00 -7.96009e+00 -7.20359e+00 -7.12933e+00 -7.27785e+00
7.95200e+04 7.95000e+02 -7.66781e+00 -7.22292e+00 -8.11270e+00 -7.20215e+00 -7.12732e+00 -7.27698e+00
7.96000e+04 7.96000e+02 -7.80030e+00 -6.57366e+00 -9.02694e+00 -7.20069e+00 -7.12531e+00 -7.27608e+00
7.96800e+04 7.96000e+02 -7.80030e+00 -6.57366e+00 -9.02694e+00 -7.19923e+00 -7.12330e+00 -7.27516e+00
7.97600e+04 7.97000e+02 -7.44161e+00 -6.94092e+00 -7.94230e+00 -7.19776e+00 -7.12130e+00 -7.27421e+00
7.98400e+04 7.98000e+02 -6.97915e+00 -6.86741e+00 -7.09089e+00 -7.19627e+00 -7.11931e+00 -7.27324e+00
7.99200e+04 7.99000e+02 -7.34614e+00 -7.08584e+00 -7.60644e+00 -7.19479e+00 -7.11733e+00 -7.27225e+00
8.00000e+04 8.00000e+02 -7.27766e+00 -6.61278e+00 -7.94254e+00 -7.19329e+00 -7.11536e+00 -7.27123e+00
8.00800e+04 8.00000e+02 -7.27766e+00 -6.61278e+00 -7.94254e+00 -7.19179e+00 -7.11340e+00 -7.27019e+00
8.01600e+04 8.01000e+02 -7.13878e+00 -6.86189e+00 -7.41567e+00 -7.19029e+00 -7.11144e+00 -7.26913e+00
8.02400e+04 8.02000e+02 -7.50676e+00 -6.55330e+00 -8.46021e+00 -7.18878e+00 -7.10950e+00 -7.26806e+00
8.03200e+04 8.03000e+02 -7.23227e+00 -6.72337e+00 -7.74117e+00 -7.18726e+00 -7.10756e+00 -7.26696e+00
8.04000e+04 8.04000e+02 -7.39402e+00 -6.75951e+00 -8.02853e+00 -7.18574e+00 -7.10563e+00 -7.26585e+00
8.04800e+04 8.04000e+02 -7.39402e+00 -6.75951e+00 -8.02853e+00 -7.18422e+00 -7.10371e+00 -7.26473e+00
8.05600e+04 8.05000e+02 -7.09547e+00 -6.76545e+00 -7.42549e+00 -7.18270e+00 -7.10180e+00 -7.26359e+00
8.06400e+04 8.06000e+02 -6.94137e+00 -6.79617e+00 -7.08658e+00 -7.18118e+00 -7.09991e+00 -7.26245e+00
8.07200e+04 8.07000e+02 -7.15539e+00 -6.75938e+00 -7.55140e+00 -7.17965e+00 -7.09802e+00 -7.26129e+00
8.08000e+04 8.08000e+02 -7.16873e+00 -6.68652e+00 -7.65094e+00 -7.17814e+00 -7.09614e+00 -7.26013e+00
8.08800e+04 8.08000e+02 -7.16873e+00 -6.68652e+00 -7.65094e+00 -7.17663e+00 -7.09428e+00 -7.25898e+00
8.09600e+04 8.09000e+02 -7.42501e+00 -6.93894e+00 -7.91109e+00 -7.17512e+00 -7.09242e+00 -7.25782e+00
8.10400e+04 8.10000e+02 -7.28911e+00 -6.67158e+00 -7.90663e+00 -7.17362e+00 -7.09057e+00 -7.25666e+00
8.11200e+04 8.11000e+02 -7.36597e+00 -6.64766e+00 -8.08428e+00 -7.17213e+00 -7.08874e+00 -7.25552e+00
8.12000e+04 8.12000e+02 -7.79714e+00 -6.64649e+00 -8.94779e+00 -7.17065e+00 -7.08692e+00 -7.25438e+00
8.12800e+04 8.12000e+02 -7.79714e+00 -6.64649e+00 -8.94779e+00 -7.16919e+00 -7.08511e+00 -7.25326e+00
8.13600e+04 8.13000e+02 -7.32833e+00 -6.79517e+00 -7.86150e+00 -7.16774e+00 -7.08331e+00 -7.25216e+00
8.14400e+04 8.14000e+02 -7.31002e+00 -6.67241e+00 -7.94762e+00 -7.16630e+00 -7.08153e+00 -7.25108e+00
8.15200e+04 8.15000e+02 -6.99965e+00 -6.84614e+00 -7.15317e+00 -7.16489e+00 -7.07976e+00 -7.25001e+00
8.16000e+04 8.16000e+02 -7.01619e+00 -6.82698e+00 -7.20539e+00 -7.16349e+00 -7.07800e+00 -7.24899e+00
8.16800e+04 8.16000e+02 -7.01619e+00 -6.82698e+00 -7.20539e+00 -7.16213e+00 -7.07626e+00 -7.24800e+00
8.17600e+04 8.17000e+02 -7.22963e+00 -6.76068e+00 -7.69858e+00 -7.16078e+00 -7.07452e+00 -7.24703e+00
8.18400e+04 8.18000e+02 -7.28190e+00 -6.79563e+00 -7.76818e+00 -7.15946e+00 -7.07280e+00 -7.24612e+00
8.19200e+04 8.19000e+02 -7.39688e+00 -6.81630e+00 -7.97746e+00 -7.15817e+00 -7.07110e+00 -7.24524e+00
8.20000e+04 8.20000e+02 -7.32958e+00 -6.74808e+00 -7.91108e+00 -7.15692e+00 -7.06941e+00 -7.24442e+00
8.20800e+04 8.20000e+02 -7.32958e+00 -6.74808e+00 -7.91108e+00 -7.15570e+00 -7.06774e+00 -7.24365e+00
8.21600e+04 8.21000e+02 -6.95954e+00 -6.79664e+00 -7.12244e+00 -7.15451e+00 -7.06608e+00 -7.24295e+00
8.22400e+04 8.22000e+02 -7.14224e+00 -6.85280e+00 -7.43168e+00 -7.15337e+00 -7.06443e+00 -7.24230e+00
8.23200e+04 8.23000e+02 -7.51038e+00 -6.64616e+00 -8.37460e+00 -7.15226e+00 -7.06280e+00 -7.24173e+00
8.24000e+04 8.24000e+02 -7.31576e+00 -6.76133e+00 -7.87019e+00 -7.15120e+00 -7.06117e+00 -7.24124e+00
8.24800e+04 8.24000e+02 -7.31576e+00 -6.76133e+00 -7.87019e+00 -7.15019e+00 -7.05956e+00 -7.24081e+00
8.25600e+04 8.25000e+02 -6.99809e+00 -6.92651e+00 -7.06966e+00 -7.14922e+00 -7.05795e+00 -7.24048e+00
8.26400e+04 8.26000e+02 -7.01961e+00 -6.78623e+00 -7.25299e+00 -7.14830e+00 -7.05637e+00 -7.24023e+00
8.27200e+04 8.27000e+02 -6.94445e+00 -6.80021e+00 -7.08868e+00 -7.14743e+00 -7.05478e+00 -7.24008e+00
8.28000e+04 8.28000e+02 -7.49312e+00 -6.75021e+00 -8.23602e+00 -7.14662e+00 -7.05321e+00 -7.24004e+00
8.28800e+04 8.28000e+02 -7.49312e+00 -6.75021e+00 -8.23602e+00 -7.14587e+00 -7.05164e+00 -7.24010e+00
8.29600e+04 8.29000e+02 -7.47480e+00 -6.59906e+00 -8.35054e+00 -7.14516e+00 -7.05006e+00 -7.24026e+00
8.30400e+04 8.30000e+02 -7.04330e+00 -6.97512e+00 -7.11147e+00 -7.14452e+00 -7.04850e+00 -7.24055e+00
8.31200e+04 8.31000e+02 -7.44565e+00 -6.65322e+00 -8.23808e+00 -7.14394e+00 -7.04693e+00 -7.24095e+00
8.32000e+04 8.32000e+02 -7.03623e+00 -6.81612e+00 -7.25634e+00 -7.14343e+00 -7.04537e+00 -7.24148e+00
8.32800e+04 8.32000e+02 -7.03623e+00 -6.81612e+00 -7.25634e+00 -7.14297e+00 -7.04380e+00 -7.24215e+00
8.33600e+04 8.33000e+02 -7.05301e+00 -6.75043e+00 -7.35560e+00 -7.14258e+00 -7.04222e+00 -7.24295e+00
8.34400e+04 8.34000e+02 -7.17284e+00 -6.72221e+00 -7.62346e+00 -7.14226e+00 -7.04063e+00 -7.24388e+00
8.35200e+04 8.35000e+02 -7.10898e+00 -7.03321e+00 -7.18475e+00 -7.14200e+00 -7.03904e+00 -7.24496e+00
8.36000e+04 8.36000e+02 -7.26458e+00 -6.71382e+00 -7.81534e+00 -7.14181e+00 -7.03743e+00 -7.24619e+00
8.36800e+04 8.36000e+02 -7.26458e+00 -6.71382e+00 -7.81534e+00 -7.14169e+00 -7.03580e+00 -7.24758e+00
8.37600e+04 8.37000e+02 -7.06904e+00 -6.92745e+00 -7.21063e+00 -7.14163e+00 -7.03415e+00 -7.24911e+00
8.38400e+04 8.38000e+02 -6.94154e+00 -6.74883e+00 -7.13426e+00 -7.14165e+00 -7.03249e+00 -7.25081e+00
8.39200e+04 8.39000e+02 -6.96033e+00 -6.76111e+00 -7.15954e+00 -7.14173e+00 -7.03080e+00 -7.25266e+00
8.40000e+04 8.40000e+02 -6.99461e+00 -6.82241e+00 -7.16681e+00 -7.14188e+00 -7.02909e+00 -7.25467e+00
8.40800e+04 8.40000e+02 -6.99461e+00 -6.82241e+00 -7.16681e+00 -7.14210e+00 -7.02734e+00 -7.25686e+00
8.41600e+04 8.41000e+02 -6.94539e+00 -6.80826e+00 -7.08252e+00 -7.14239e+00 -7.02558e+00 -7.25920e+00
8.42400e+04 8.42000e+02 -7.14213e+00 -6.57278e+00 -7.71149e+00 -7.14274e+00 -7.02378e+00 -7.26171e+00
8.43200e+04 8.43000e+02 -7.12112e+00 -6.70160e+00 -7.54063e+00 -7.14316e+00 -7.02195e+00 -7.26438e+00
8.44000e+04 8.44000e+02 -6.99342e+00 -6.80746e+00 -7.17939e+00 -7.14366e+00 -7.02009e+00 -7.26722e+00
8.44800e+04 8.44000e+02 -6.99342e+00 -6.80746e+00 -7.17939e+00 -7.14421e+00 -7.01820e+00 -7.27022e+00
8.45600e+04 8.45000e+02 -6.98131e+00 -6.90950e+00 -7.05312e+00 -7.14483e+00 -7.01627e+00 -7.27339e+00
8.46400e+04 8.46000e+02 -6.97222e+00 -6.77243e+00 -7.17201e+00 -7.14551e+00 -7.01430e+00 -7.27671e+00
8.47200e+04 8.47000e+02 -7.19634e+00 -6.82190e+00 -7.57078e+00 -7.14625e+00 -7.01230e+00 -7.28020e+00
8.48000e+04 8.48000e+02 -6.94559e+00 -6.80263e+00 -7.08855e+00 -7.14705e+00 -7.01027e+00 -7.28383e+00
8.48800e+04 8.48000e+02 -6.94559e+00 -6.80263e+00 -7.08855e+00 -7.14791e+00 -7.00819e+00 -7.28763e+00
8.49600e+04 8.49000e+02 -6.95117e+00 -6.84712e+00 -7.05522e+00 -7.14883e+00 -7.00609e+00 -7.29156e+00
8.50400e+04 8.50000e+02 -7.09859e+00 -6.66652e+00 -7.53066e+00 -7.14980e+00 -7.00395e+00 -7.29565e+00
8.51200e+04 8.51000e+02 -6.95945e+00 -6.74839e+00 -7.17051e+00 -7.15082e+00 -7.00177e+00 -7.29987e+00
8.52000e+04 8.52000e+02 -6.97922e+00 -6.78426e+00 -7.17418e+00 -7.15189e+00 -6.99956e+00 -7.30422e+00
8.52800e+04 8.52000e+02 -6.97922e+00 -6.78426e+00 -7.17418e+00 -7.15301e+00 -6.99733e+00 -7.30870e+00
8.53600e+04 8.53000e+02 -7.11403e+00 -6.67450e+00 -7.55356e+00 -7.15418e+00 -6.99505e+00 -7.31331e+00
8.54400e+04 8.54000e+02 -7.12089e+00 -6.75474e+00 -7.48703e+00 -7.15539e+00 -6.99275e+00 -7.31803e+00
8.55200e+04 8.55000e+02 -6.92601e+00 -6.73528e+00 -7.11674e+00 -7.15664e+00 -6.99042e+00 -7.32286e+00
8.56000e+04 8.56000e+02 -7.04590e+00 -6.83661e+00 -7.25518e+00 -7.15792e+00 -6.98806e+00 -7.32779e+00
8.56800e+04 8.56000e+02 -7.04590e+00 -6.83661e+00 -7.25518e+00 -7.15924e+00 -6.98567e+00 -7.33281e+00
8.57600e+04 8.57000e+02 -6.92628e+00 -6.77290e+00 -7.07966e+00 -7.16060e+00 -6.98326e+00 -7.33793e+00
8.58400e+04 8.58000e+02 -6.86928e+00 -6.71483e+00 -7.02374e+00 -7.16198e+00 -6.98083e+00 -7.34313e+00
8.59200e+04 8.59000e+02 -7.46836e+00 -6.89131e+00 -8.04541e+00 -7.16338e+00 -6.97837e+00 -7.34840e+00
8.60000e+04 8.60000e+02 -7.12481e+00 -6.73715e+00 -7.51247e+00 -7.16482e+00 -6.97590e+00 -7.35373e+00
8.60800e+04 8.60000e+02 -7.12481e+00 -6.73715e+00 -7.51247e+00 -7.16627e+00 -6.97341e+00 -7.35912e+00
8.61600e+04 8.61000e+02 -7.16360e+00 -6.84623e+00 -7.48097e+00 -7.16773e+00 -6.97090e+00 -7.36456e+00
8.62400e+04 8.62000e+02 -6.89244e+00 -6.79641e+00 -6.98846e+00 -7.16921e+00 -6.96838e+00 -7.37003e+00
8.63200e+04 8.63000e+02 -6.92271e+00 -6.75822e+00 -7.08720e+00 -7.17069e+00 -6.96584e+00 -7.37554e+00
8.64000e+04 8.64000e+02 -7.18732e+00 -7.03190e+00 -7.34274e+00 -7.17219e+00 -6.96330e+00 -7.38108e+00
8.64800e+04 8.64000e+02 -7.18732e+00 -7.03190e+00 -7.34274e+00 -7.17369e+00 -6.96076e+00 -7.38662e+00
8.65600e+04 8.65000e+02 -6.94210e+00 -6.89788e+00 -6.98632e+00 -7.17519e+00 -6.95820e+00 -7.39218e+00
8.66400e+04 8.66000e+02 -7.02810e+00 -6.92796e+00 -7.12823e+00 -7.17668e+00 -6.95563e+00 -7.39773e+00
8.67200e+04 8.67000e+02 -6.94359e+00 -6.74649e+00 -7.14070e+00 -7.17817e+00 -6.95306e+00 -7.40327e+00
8.68000e+04 8.68000e+02 -7.08362e+00 -6.75057e+00 -7.41667e+00 -7.17964e+00 -6.95050e+00 -7.40879e+00
8.68800e+04 8.68000e+02 -7.08362e+00 -6.75057e+00 -7.41667e+00 -7.18111e+00 -6.94793e+00 -7.41428e+00
8.69600e+04 8.69000e+02 -7.63895e+00 -7.01809e+00 -8.25981e+00 -7.18255e+00 -6.94537e+00 -7.41973e+00
8.70400e+04 8.70000e+02 -7.07408e+00 -6.80418e+00 -7.34397e+00 -7.18398e+00 -6.94281e+00 -7.42515e+00
8.71200e+04 8.71000e+02 -6.98570e+00 -6.88159e+00 -7.08982e+00 -7.18538e+00 -6.94025e+00 -7.43050e+00
8.72000e+04 8.72000e+02 -7.16558e+00 -6.68021e+00 -7.65096e+00 -7.18675e+00 -6.93770e+00 -7.43580e+00
8.72800e+04 8.72000e+02 -7.16558e+00 -6.68021e+00 -7.65096e+00 -7.18810e+00 -6.93516e+00 -7.44103e+00
8.73600e+04 8.73000e+02 -6.92953e+00 -6.76001e+00 -7.09905e+00 -7.18941e+00 -6.93263e+00 -7.44618e+00
8.74400e+04 8.74000e+02 -6.96888e+00 -6.69100e+00 -7.24676e+00 -7.19068e+00 -6.93012e+00 -7.45125e+00
8.75200e+04 8.75000e+02 -6.90982e+00 -6.71592e+00 -7.10372e+00 -7.19192e+00 -6.92761e+00 -7.45622e+00
8.76000e+04 8.76000e+02 -7.00710e+00 -6.72774e+00 -7.28647e+00 -7.19311e+00 -6.92512e+00 -7.46110e+00
8.76800e+04 8.76000e+02 -7.00710e+00 -6.72774e+00 -7.28647e+00 -7.19426e+00 -6.92265e+00 -7.46586e+00
8.77600e+04 8.77000e+02 -6.93286e+00 -6.79711e+00 -7.06861e+00 -7.19536e+00 -6.92019e+00 -7.47053e+00
8.78400e+04 8.78000e+02 -7.37028e+00 -6.82871e+00 -7.91186e+00 -7.19640e+00 -6.91774e+00 -7.47506e+00
8.79200e+04 8.79000e+02 -7.41109e+00 -7.01394e+00 -7.80824e+00 -7.19740e+00 -6.91533e+00 -7.47948e+00
8.80000e+04 8.80000e+02 -7.08605e+00 -6.96699e+00 -7.20511e+00 -7.19834e+00 -6.91292e+00 -7.48376e+00
8.80800e+04 8.80000e+02 -7.08605e+00 -6.96699e+00 -7.20511e+00 -7.19923e+00 -6.91054e+00 -7.48791e+00
8.81600e+04 8.81000e+02 -6.91594e+00 -6.76628e+00 -7.06559e+00 -7.20005e+00 -6.90819e+00 -7.49192e+00
8.82400e+04 8.82000e+02 -7.16858e+00 -7.02153e+00 -7.31564e+00 -7.20081e+00 -6.90585e+00 -7.49577e+00
8.83200e+04 8.83000e+02 -6.97955e+00 -6.72390e+00 -7.23520e+00 -7.20151e+00 -6.90354e+00 -7.49948e+00
8.84000e+04 8.84000e+02 -6.92758e+00 -6.77722e+00 -7.07794e+00 -7.20214e+00 -6.90125e+00 -7.50304e+00
8.84800e+04 8.84000e+02 -6.92758e+00 -6.77722e+00 -7.07794e+00 -7.20271e+00 -6.89899e+00 -7.50643e+00
8.85600e+04 8.85000e+02 -6.92509e+00 -6.75828e+00 -7.09190e+00 -7.20321e+00 -6.89676e+00 -7.50966e+00
8.86400e+04 8.86000e+02 -6.98185e+00 -6.77368e+00 -7.19002e+00 -7.20364e+00 -6.89456e+00 -7.51272e+00
8.87200e+04 8.87000e+02 -6.97245e+00 -6.88698e+00 -7.05792e+00 -7.20400e+00 -6.89238e+00 -7.51562e+00
8.88000e+04 8.88000e+02 -6.92476e+00 -6.79150e+00 -7.05802e+00 -7.20429e+00 -6.89024e+00 -7.51834e+00
8.88800e+04 8.88000e+02 -6.92476e+00 -6.79150e+00 -7.05802e+00 -7.20451e+00 -6.88812e+00 -7.52089e+00
8.89600e+04 8.89000e+02 -7.23010e+00 -6.96097e+00 -7.49922e+00 -7.20465e+00 -6.88603e+00 -7.52326e+00
8.90400e+04 8.90000e+02 -6.90563e+00 -6.76909e+00 -7.04217e+00 -7.20472e+00 -6.88398e+00 -7.52545e+00
8.91200e+04 8.91000e+02 -6.92331e+00 -6.78995e+00 -7.05667e+00 -7.20472e+00 -6.88196e+00 -7.52747e+00
8.92000e+04 8.92000e+02 -6.87624e+00 -6.79015e+00 -6.96233e+00 -7.20464e+00 -6.87998e+00 -7.52931e+00
8.92800e+04 8.92000e+02 -6.87624e+00 -6.79015e+00 -6.96233e+00 -7.20449e+00 -6.87802e+00 -7.53096e+00
8.93600e+04 8.93000e+02 -7.04047e+00 -6.94167e+00 -7.13928e+00 -7.20427e+00 -6.87610e+00 -7.53244e+00
8.94400e+04 8.94000e+02 -7.14041e+00 -6.84575e+00 -7.43506e+00 -7.20398e+00 -6.87422e+00 -7.53374e+00
8.95200e+04 8.95000e+02 -7.27227e+00 -7.05170e+00 -7.49283e+00 -7.20362e+00 -6.87238e+00 -7.53486e+00
8.96000e+04 8.96000e+02 -7.13541e+00 -6.78660e+00 -7.48423e+00 -7.20318e+00 -6.87056e+00 -7.53580e+00
8.96800e+04 8.96000e+02 -7.13541e+00 -6.78660e+00 -7.48423e+00 -7.20268e+00 -6.86879e+00 -7.53656e+00
8.97600e+04 8.97000e+02 -7.25062e+00 -6.62180e+00 -7.87944e+00 -7.20210e+00 -6.86706e+00 -7.53714e+00
8.98400e+04 8.98000e+02 -6.99217e+00 -6.78397e+00 -7.20037e+00 -7.20146e+00 -6.86536e+00 -7.53756e+00
8.99200e+04 8.99000e+02 -6.91972e+00 -6.74990e+00 -7.08954e+00 -7.20076e+00 -6.86371e+00 -7.53781e+00
9.00000e+04 9.00000e+02 -7.30146e+00 -6.79809e+00 -7.80483e+00 -7.19998e+00 -6.86209e+00 -7.53787e+00
9.00800e+04 9.00000e+02 -7.30146e+00 -6.79809e+00 -7.80483e+00 -7.19915e+00 -6.86051e+00 -7.53778e+00
9.01600e+04 9.01000e+02 -6.98602e+00 -6.88743e+00 -7.08461e+00 -7.19824e+00 -6.85897e+00 -7.53752e+00
9.02400e+04 9.02000e+02 -7.13105e+00 -6.75940e+00 -7.50270e+00 -7.19729e+00 -6.85748e+00 -7.53710e+00
9.03200e+04 9.03000e+02 -7.16677e+00 -6.77488e+00 -7.55866e+00 -7.19627e+00 -6.85603e+00 -7.53652e+00
9.04000e+04 9.04000e+02 -6.93876e+00 -6.74061e+00 -7.13692e+00 -7.19520e+00 -6.85461e+00 -7.53579e+00
9.04800e+04 9.04000e+02 -6.93876e+00 -6.74061e+00 -7.13692e+00 -7.19407e+00 -6.85324e+00 -7.53490e+00
9.05600e+04 9.05000e+02 -6.90486e+00 -6.79333e+00 -7.01639e+00 -7.19289e+00 -6.85192e+00 -7.53386e+00
9.06400e+04 9.06000e+02 -6.94657e+00 -6.81135e+00 -7.08179e+00 -7.19166e+00 -6.85063e+00 -7.53269e+00
9.07200e+04 9.07000e+02 -7.22202e+00 -6.76817e+00 -7.67588e+00 -7.19038e+00 -6.84939e+00 -7.53138e+00
9.08000e+04 9.08000e+02 -6.94923e+00 -6.79008e+00 -7.10838e+00 -7.18906e+00 -6.84819e+00 -7.52992e+00
9.08800e+04 9.08000e+02 -6.94923e+00 -6.79008e+00 -7.10838e+00 -7.18769e+00 -6.84704e+00 -7.52833e+00
9.09600e+04 9.09000e+02 -6.94301e+00 -6.77053e+00 -7.11550e+00 -7.18627e+00 -6.84593e+00 -7.52662e+00
9.10400e+04 9.10000e+02 -6.97224e+00 -6.84330e+00 -7.10118e+00 -7.18482e+00 -6.84486e+00 -7.52478e+00
9.11200e+04 9.11000e+02 -6.95463e+00 -6.80557e+00 -7.10370e+00 -7.18333e+00 -6.84384e+00 -7.52282e+00
9.12000e+04 9.12000e+02 -7.04513e+00 -6.78891e+00 -7.30135e+00 -7.18180e+00 -6.84286e+00 -7.52075e+00
9.12800e+04 9.12000e+02 -7.04513e+00 -6.78891e+00 -7.30135e+00 -7.18025e+00 -6.84193e+00 -7.51857e+00
9.13600e+04 9.13000e+02 -6.95695e+00 -6.77961e+00 -7.13428e+00 -7.17866e+00 -6.84104e+00 -7.51628e+00
9.14400e+04 9.14000e+02 -7.10144e+00 -7.01840e+00 -7.18447e+00 -7.17704e+00 -6.84020e+00 -7.51388e+00
9.15200e+04 9.15000e+02 -7.06116e+00 -6.77075e+00 -7.35158e+00 -7.17539e+00 -6.83940e+00 -7.51138e+00
9.16000e+04 9.16000e+02 -6.97211e+00 -6.77635e+00 -7.16787e+00 -7.17372e+00 -6.83865e+00 -7.50880e+00
9.16800e+04 9.16000e+02 -6.97211e+00 -6.77635e+00 -7.16787e+00 -7.17203e+00 -6.83793e+00 -7.50612e+00
9.17600e+04 9.17000e+02 -6.90930e+00 -6.74939e+00 -7.06921e+00 -7.17032e+00 -6.83727e+00 -7.50336e+00
9.18400e+04 9.18000e+02 -7.07512e+00 -7.00975e+00 -7.14050e+00 -7.16858e+00 -6.83665e+00 -7.50051e+00
9.19200e+04 9.19000e+02 -7.04180e+00 -6.80756e+00 -7.27604e+00 -7.16683e+00 -6.83608e+00 -7.49759e+00
9.20000e+04 9.20000e+02 -6.93921e+00 -6.82846e+00 -7.04997e+00 -7.16507e+00 -6.83554e+00 -7.49460e+00
9.20800e+04 9.20000e+02 -6.93921e+00 -6.82846e+00 -7.04997e+00 -7.16329e+00 -6.83506e+00 -7.49153e+00
9.21600e+04 9.21000e+02 -6.97419e+00 -6.88350e+00 -7.06488e+00 -7.16150e+00 -6.83461e+00 -7.48840e+00
9.22400e+04 9.22000e+02 -6.94289e+00 -6.79327e+00 -7.09251e+00 -7.15971e+00 -6.83421e+00 -7.48521e+00
9.23200e+04 9.23000e+02 -6.98767e+00 -6.81944e+00 -7.15590e+00 -7.15790e+00 -6.83385e+00 -7.48195e+00
9.24000e+04 9.24000e+02 -7.00570e+00 -6.79096e+00 -7.22044e+00 -7.15609e+00 -6.83354e+00 -7.47865e+00
9.24800e+04 9.24000e+02 -7.00570e+00 -6.79096e+00 -7.22044e+00 -7.15428e+00 -6.83326e+00 -7.47530e+00
9.25600e+04 9.25000e+02 -6.98981e+00 -6.82827e+00 -7.15136e+00 -7.15246e+00 -6.83303e+00 -7.47190e+00
9.26400e+04 9.26000e+02 -6.89728e+00 -6.71778e+00 -7.07678e+00 -7.15065e+00 -6.83284e+00 -7.46845e+00
9.27200e+04 9.27000e+02 -6.96671e+00 -6.76720e+00 -7.16623e+00 -7.14883e+00 -6.83269e+00 -7.46497e+00
9.28000e+04 9.28000e+02 -6.89862e+00 -6.71192e+00 -7.08532e+00 -7.14702e+00 -6.83258e+00 -7.46145e+00
9.28800e+04 9.28000e+02 -6.89862e+00 -6.71192e+00 -7.08532e+00 -7.14521e+00 -6.83252e+00 -7.45790e+00
9.29600e+04 9.29000e+02 -6.94100e+00 -6.75422e+00 -7.12778e+00 -7.14340e+00 -6.83249e+00 -7.45432e+00
9.30400e+04 9.30000e+02 -6.96237e+00 -6.86310e+00 -7.06165e+00 -7.14161e+00 -6.83249e+00 -7.45072e+00
9.31200e+04 9.31000e+02 -6.94187e+00 -6.75924e+00 -7.12450e+00 -7.13981e+00 -6.83253e+00 -7.44709e+00
9.32000e+04 9.32000e+02 -6.93823e+00 -6.74849e+00 -7.12797e+00 -7.13803e+00 -6.83261e+00 -7.44344e+00
9.32800e+04 9.32000e+02 -6.93823e+00 -6.74849e+00 -7.12797e+00 -7.13625e+00 -6.83273e+00 -7.43978e+00
9.33600e+04 9.33000e+02 -6.93613e+00 -6.82642e+00 -7.04584e+00 -7.13449e+00 -6.83288e+00 -7.43611e+00
9.34400e+04 9.34000e+02 -6.90963e+00 -6.76107e+00 -7.05818e+00 -7.13274e+00 -6.83307e+00 -7.43241e+00
9.35200e+04 9.35000e+02 -6.97571e+00 -6.79389e+00 -7.15753e+00 -7.13100e+00 -6.83328e+00 -7.42872e+00
9.36000e+04 9.36000e+02 -6.94126e+00 -6.78531e+00 -7.09721e+00 -7.12928e+00 -6.83354e+00 -7.42502e+00
9.36800e+04 9.36000e+02 -6.94126e+00 -6.78531e+00 -7.09721e+00 -7.12757e+00 -6.83381e+00 -7.42133e+00
9.37600e+04 9.37000e+02 -6.96382e+00 -6.82466e+00 -7.10298e+00 -7.12588e+00 -6.83413e+00 -7.41762e+00
9.38400e+04 9.38000e+02 -6.91951e+00 -6.69457e+00 -7.14445e+00 -7.12419e+00 -6.83446e+00 -7.41392e+00
9.39200e+04 9.39000e+02 -7.09217e+00 -6.84412e+00 -7.34021e+00 -7.12253e+00 -6.83483e+00 -7.41023e+00
9.40000e+04 9.40000e+02 -6.87472e+00 -6.68660e+00 -7.06283e+00 -7.12088e+00 -6.83522e+00 -7.40654e+00
9.40800e+04 9.40000e+02 -6.87472e+00 -6.68660e+00 -7.06283e+00 -7.11925e+00 -6.83564e+00 -7.40286e+00
9.41600e+04 9.41000e+02 -6.90183e+00 -6.76814e+00 -7.03552e+00 -7.11763e+00 -6.83607e+00 -7.39919e+00
9.42400e+04 9.42000e+02 -7.34261e+00 -7.00647e+00 -7.67874e+00 -7.11604e+00 -6.83653e+00 -7.39554e+00
9.43200e+04 9.43000e+02 -6.90554e+00 -6.74727e+00 -7.06381e+00 -7.11446e+00 -6.83702e+00 -7.39190e+00
9.44000e+04 9.44000e+02 -6.85395e+00 -6.72041e+00 -6.98749e+00 -7.11289e+00 -6.83752e+00 -7.38827e+00
9.44800e+04 9.44000e+02 -6.85395e+00 -6.72041e+00 -6.98749e+00 -7.11135e+00 -6.83803e+00 -7.38467e+00
9.45600e+04 9.45000e+02 -6.96522e+00 -6.87636e+00 -7.05408e+00 -7.10982e+00 -6.83857e+00 -7.38108e+00
9.46400e+04 9.46000e+02 -6.93011e+00 -6.75036e+00 -7.10986e+00 -7.10831e+00 -6.83911e+00 -7.37751e+00
9.47200e+04 9.47000e+02 -6.91849e+00 -6.78267e+00 -7.05432e+00 -7.10682e+00 -6.83968e+00 -7.37396e+00
9.48000e+04 9.48000e+02 -7.11867e+00 -6.91091e+00 -7.32643e+00 -7.10534e+00 -6.84025e+00 -7.37043e+00
9.48800e+04 9.48000e+02 -7.11867e+00 -6.91091e+00 -7.32643e+00 -7.10388e+00 -6.84083e+00 -7.36694e+00
9.49600e+04 9.49000e+02 -7.21539e+00 -6.62122e+00 -7.80956e+00 -7.10244e+00 -6.84142e+00 -7.36346e+00
9.50400e+04 9.50000e+02 -6.88978e+00 -6.72221e+00 -7.05735e+00 -7.10101e+00 -6.84202e+00 -7.36001e+00
9.51200e+04 9.51000e+02 -7.02148e+00 -6.94181e+00 -7.10115e+00 -7.09960e+00 -6.84262e+00 -7.35659e+00
9.52000e+04 9.52000e+02 -6.93351e+00 -6.81999e+00 -7.04703e+00 -7.09821e+00 -6.84322e+00 -7.35320e+00
9.52800e+04 9.52000e+02 -6.93351e+00 -6.81999e+00 -7.04703e+00 -7.09683e+00 -6.84383e+00 -7.34983e+00
9.53600e+04 9.53000e+02 -6.95548e+00 -6.76917e+00 -7.14178e+00 -7.09546e+00 -6.84444e+00 -7.34649e+00
9.54400e+04 9.54000e+02 -7.02904e+00 -6.92627e+00 -7.13180e+00 -7.09411e+00 -6.84505e+00 -7.34318e+00
9.55200e+04 9.55000e+02 -7.02145e+00 -6.98715e+00 -7.05575e+00 -7.09277e+00 -6.84564e+00 -7.33990e+00
9.56000e+04 9.56000e+02 -7.03026e+00 -6.79248e+00 -7.26804e+00 -7.09145e+00 -6.84625e+00 -7.33665e+00
9.56800e+04 9.56000e+02 -7.03026e+00 -6.79248e+00 -7.26804e+00 -7.09013e+00 -6.84684e+00 -7.33343e+00
9.57600e+04 9.57000e+02 -7.12925e+00 -6.93965e+00 -7.31884e+00 -7.08883e+00 -6.84742e+00 -7.33024e+00
9.58400e+04 9.58000e+02 -6.91629e+00 -6.77968e+00 -7.05290e+00 -7.08753e+00 -6.84799e+00 -7.32707e+00
9.59200e+04 9.59000e+02 -7.01543e+00 -6.92833e+00 -7.10253e+00 -7.08625e+00 -6.84856e+00 -7.32394e+00
9.60000e+04 9.60000e+02 -6.89477e+00 -6.75147e+00 -7.03808e+00 -7.08498e+00 -6.84911e+00 -7.32084e+00
9.60800e+04 9.60000e+02 -6.89477e+00 -6.75147e+00 -7.03808e+00 -7.08371e+00 -6.84965e+00 -7.31777e+00
9.61600e+04 9.61000e+02 -6.88196e+00 -6.71790e+00 -7.04603e+00 -7.08245e+00 -6.85017e+00 -7.31473e+00
9.62400e+04 9.62000e+02 -6.89545e+00 -6.76607e+00 -7.02482e+00 -7.08120e+00 -6.85068e+00 -7.31172e+00
9.63200e+04 9.63000e+02 -7.52030e+00 -6.82110e+00 -8.21951e+00 -7.07996e+00 -6.85118e+00 -7.30873e+00
9.64000e+04 9.64000e+02 -7.22477e+00 -6.87667e+00 -7.57288e+00 -7.07872e+00 -6.85165e+00 -7.30579e+00
9.64800e+04 9.64000e+02 -7.22477e+00 -6.87667e+00 -7.57288e+00 -7.07749e+00 -6.85211e+00 -7.30287e+00
9.65600e+04 9.65000e+02 -7.28040e+00 -6.98192e+00 -7.57888e+00 -7.07625e+00 -6.85254e+00 -7.29997e+00
9.66400e+04 9.66000e+02 -6.96248e+00 -6.83397e+00 -7.09098e+00 -7.07503e+00 -6.85296e+00 -7.29711e+00
9.67200e+04 9.67000e+02 -7.19532e+00 -7.05391e+00 -7.33673e+00 -7.07381e+00 -6.85334e+00 -7.29427e+00
9.68000e+04 9.68000e+02 -7.22355e+00 -6.89302e+00 -7.55409e+00 -7.07259e+00 -6.85371e+00 -7.29146e+00
9.68800e+04 9.68000e+02 -7.22355e+00 -6.89302e+00 -7.55409e+00 -7.07137e+00 -6.85406e+00 -7.28868e+00
9.69600e+04 9.69000e+02 -7.04618e+00 -7.03895e+00 -7.05341e+00 -7.07016e+00 -6.85438e+00 -7.28593e+00
9.70400e+04 9.70000e+02 -7.17626e+00 -6.91073e+00 -7.44179e+00 -7.06895e+00 -6.85468e+00 -7.28321e+00
9.71200e+04 9.71000e+02 -7.13182e+00 -6.93972e+00 -7.32391e+00 -7.06773e+00 -6.85495e+00 -7.28051e+00
9.72000e+04 9.72000e+02 -6.92216e+00 -6.77538e+00 -7.06894e+00 -7.06652e+00 -6.85520e+00 -7.27784e+00
9.72800e+04 9.72000e+02 -6.92216e+00 -6.77538e+00 -7.06894e+00 -7.06531e+00 -6.85542e+00 -7.27520e+00
9.73600e+04 9.73000e+02 -6.98590e+00 -6.89346e+00 -7.07834e+00 -7.06410e+00 -6.85562e+00 -7.27259e+00
9.74400e+04 9.74000e+02 -7.22333e+00 -6.91064e+00 -7.53603e+00 -7.06289e+00 -6.85579e+00 -7.26999e+00
9.75200e+04 9.75000e+02 -7.21489e+00 -7.09694e+00 -7.33285e+00 -7.06168e+00 -6.85594e+00 -7.26743e+00
9.76000e+04 9.76000e+02 -6.92258e+00 -6.79727e+00 -7.04790e+00 -7.06048e+00 -6.85607e+00 -7.26489e+00
9.76800e+04 9.76000e+02 -6.92258e+00 -6.79727e+00 -7.04790e+00 -7.05927e+00 -6.85616e+00 -7.26237e+00
9.77600e+04 9.77000e+02 -7.38994e+00 -7.04044e+00 -7.73944e+00 -7.05806e+00 -6.85624e+00 -7.25988e+00
9.78400e+04 9.78000e+02 -6.93878e+00 -6.84731e+00 -7.03026e+00 -7.05686e+00 -6.85629e+00 -7.25742e+00
9.79200e+04 9.79000e+02 -7.22023e+00 -6.84844e+00 -7.59203e+00 -7.05565e+00 -6.85632e+00 -7.25498e+00
9.80000e+04 9.80000e+02 -6.88693e+00 -6.71116e+00 -7.06269e+00 -7.05445e+00 -6.85633e+00 -7.25256e+00
9.80800e+04 9.80000e+02 -6.88693e+00 -6.71116e+00 -7.06269e+00 -7.05324e+00 -6.85632e+00 -7.25017e+00
9.81600e+04 9.81000e+02 -7.02697e+00 -6.74478e+00 -7.30915e+00 -7.05204e+00 -6.85629e+00 -7.24780e+00
9.82400e+04 9.82000e+02 -6.96044e+00 -6.93782e+00 -6.98306e+00 -7.05085e+00 -6.85624e+00 -7.24546e+00
9.83200e+04 9.83000e+02 -7.07982e+00 -6.95413e+00 -7.20550e+00 -7.04965e+00 -6.85618e+00 -7.24313e+00
9.84000e+04 9.84000e+02 -7.17741e+00 -7.02473e+00 -7.33010e+00 -7.04847e+00 -6.85610e+00 -7.24083e+00
9.84800e+04 9.84000e+02 -7.17741e+00 -7.02473e+00 -7.33010e+00 -7.04728e+00 -6.85601e+00 -7.23856e+00
9.85600e+04 9.85000e+02 -6.90132e+00 -6.78919e+00 -7.01344e+00 -7.04610e+00 -6.85590e+00 -7.23630e+00
9.86400e+04 9.86000e+02 -6.91996e+00 -6.71951e+00 -7.12041e+00 -7.04493e+00 -6.85579e+00 -7.23407e+00
9.87200e+04 9.87000e+02 -7.13112e+00 -6.78407e+00 -7.47817e+00 -7.04376e+00 -6.85567e+00 -7.23185e+00
9.88000e+04 9.88000e+02 -7.21030e+00 -6.86116e+00 -7.55944e+00 -7.04260e+00 -6.85554e+00 -7.22966e+00
9.88800e+04 9.88000e+02 -7.21030e+00 -6.86116e+00 -7.55944e+00 -7.04145e+00 -6.85541e+00 -7.22750e+00
9.89600e+04 9.89000e+02 -6.82894e+00 -6.73521e+00 -6.92267e+00 -7.04031e+00 -6.85527e+00 -7.22535e+00
9.90400e+04 9.90000e+02 -7.10633e+00 -6.87520e+00 -7.33747e+00 -7.03918e+00 -6.85515e+00 -7.22322e+00
9.91200e+04 9.91000e+02 -6.86156e+00 -6.76511e+00 -6.95801e+00 -7.03807e+00 -6.85503e+00 -7.22111e+00
9.92000e+04 9.92000e+02 -7.01101e+00 -6.95289e+00 -7.06912e+00 -7.03696e+00 -6.85491e+00 -7.21902e+00
9.92800e+04 9.92000e+02 -7.01101e+00 -6.95289e+00 -7.06912e+00 -7.03587e+00 -6.85479e+00 -7.21695e+00
9.93600e+04 9.93000e+02 -6.87505e+00 -6.73846e+00 -7.01165e+00 -7.03480e+00 -6.85470e+00 -7.21490e+00
9.94400e+04 9.94000e+02 -7.26614e+00 -6.95348e+00 -7.57879e+00 -7.03374e+00 -6.85462e+00 -7.21287e+00
9.95200e+04 9.95000e+02 -6.92743e+00 -6.77339e+00 -7.08147e+00 -7.03270e+00 -6.85455e+00 -7.21085e+00
9.96000e+04 9.96000e+02 -7.03154e+00 -6.72805e+00 -7.33503e+00 -7.03169e+00 -6.85451e+00 -7.20886e+00
9.96800e+04 9.96000e+02 -7.03154e+00 -6.72805e+00 -7.33503e+00 -7.03069e+00 -6.85450e+00 -7.20688e+00
9.97600e+04 9.97000e+02 -7.00327e+00 -6.81869e+00 -7.18785e+00 -7.02971e+00 -6.85450e+00 -7.20492e+00
9.98400e+04 9.98000e+02 -7.16431e+00 -7.00913e+00 -7.31950e+00 -7.02876e+00 -6.85454e+00 -7.20299e+00
9.99200e+04 9.99000e+02 -6.87667e+00 -6.68401e+00 -7.06933e+00 -7.02784e+00 -6.85461e+00 -7.20107e+00


==> ppo_bipedalwalker.dat <==
0.00000e+00 0.00000e+00 -1.05707e+02 -9.86933e+01 -1.12721e+02 -1.05707e+02 -9.86933e+01 -1.12721e+02
6.40000e+02 6.00000e+00 -5.96224e+01 -5.62764e+01 -6.29684e+01 -1.05707e+02 -9.86933e+01 -1.12721e+02
1.28000e+03 6.00000e+00 -5.96224e+01 -5.62764e+01 -6.29684e+01 -1.05707e+02 -9.86933e+01 -1.12721e+02
1.92000e+03 6.00000e+00 -5.96224e+01 -5.62764e+01 -6.29684e+01 -1.05707e+02 -9.86933e+01 -1.12721e+02
2.56000e+03 7.50000e+00 -5.97399e+01 -5.64032e+01 -6.30766e+01 -1.05703e+02 -9.86920e+01 -1.12715e+02
3.20000e+03 7.50000e+00 -5.97399e+01 -5.64032e+01 -6.30766e+01 -1.05678e+02 -9.86786e+01 -1.12677e+02
3.84000e+03 8.50000e+00 -5.81309e+01 -5.36755e+01 -6.25863e+01 -1.05577e+02 -9.86164e+01 -1.12537e+02
4.48000e+03 8.50000e+00 -5.81309e+01 -5.36755e+01 -6.25863e+01 -1.05294e+02 -9.84283e+01 -1.12160e+02
5.12000e+03 8.50000e+00 -5.81309e+01 -5.36755e+01 -6.25863e+01 -1.04684e+02 -9.79994e+01 -1.11369e+02
5.76000e+03 1.20000e+01 -6.31342e+01 -6.14313e+01 -6.48372e+01 -1.03594e+02 -9.71992e+01 -1.09989e+02
6.40000e+03 1.20000e+01 -6.31342e+01 -6.14313e+01 -6.48372e+01 -1.01907e+02 -9.59131e+01 -1.07901e+02
7.04000e+03 1.20000e+01 -6.31342e+01 -6.14313e+01 -6.48372e+01 -9.95788e+01 -9.40727e+01 -1.05085e+02
7.68000e+03 1.80000e+01 -7.87150e+01 -5.51489e+01 -1.02281e+02 -9.66489e+01 -9.16757e+01 -1.01622e+02
8.32000e+03 1.85000e+01 -5.96078e+01 -5.51489e+01 -6.40667e+01 -9.32429e+01 -8.87938e+01 -9.76919e+01
8.96000e+03 1.85000e+01 -5.96078e+01 -5.51489e+01 -6.40667e+01 -8.95485e+01 -8.55669e+01 -9.35301e+01
9.60000e+03 1.95000e+01 -6.27480e+01 -6.25055e+01 -6.29905e+01 -8.57852e+01 -8.21852e+01 -8.93853e+01
1.02400e+04 1.95000e+01 -6.27480e+01 -6.25055e+01 -6.29905e+01 -8.21713e+01 -7.88603e+01 -8.54822e+01
1.08800e+04 2.10000e+01 -6.30031e+01 -6.25055e+01 -6.35008e+01 -7.88920e+01 -7.57867e+01 -8.19974e+01
1.15200e+04 2.20000e+01 -6.49215e+01 -6.35008e+01 -6.63423e+01 -7.60722e+01 -7.31038e+01 -7.90407e+01
1.21600e+04 2.20000e+01 -6.49215e+01 -6.35008e+01 -6.63423e+01 -7.37604e+01 -7.08747e+01 -7.66462e+01
1.28000e+04 2.40000e+01 -8.06302e+01 -6.01454e+01 -1.01115e+02 -7.19345e+01 -6.90922e+01 -7.47768e+01
1.34400e+04 2.45000e+01 -7.06204e+01 -6.01454e+01 -8.10953e+01 -7.05245e+01 -6.77045e+01 -7.33445e+01
1.40800e+04 2.50000e+01 -9.05460e+01 -8.10953e+01 -9.99966e+01 -6.94431e+01 -6.66454e+01 -7.22408e+01
1.47200e+04 2.70000e+01 -6.23117e+01 -5.67375e+01 -6.78858e+01 -6.86095e+01 -6.58527e+01 -7.13664e+01
1.53600e+04 2.70000e+01 -6.23117e+01 -5.67375e+01 -6.78858e+01 -6.79639e+01 -6.52730e+01 -7.06548e+01
1.60000e+04 2.75000e+01 -6.92604e+01 -6.78858e+01 -7.06350e+01 -6.74722e+01 -6.48593e+01 -7.00851e+01
1.66400e+04 2.80000e+01 -6.16711e+01 -5.27073e+01 -7.06350e+01 -6.71235e+01 -6.45700e+01 -6.96771e+01
1.72800e+04 2.80000e+01 -6.16711e+01 -5.27073e+01 -7.06350e+01 -6.69198e+01 -6.43709e+01 -6.94688e+01
1.79200e+04 3.10000e+01 -6.51236e+01 -5.77066e+01 -7.25406e+01 -6.68602e+01 -6.42349e+01 -6.94855e+01
1.85600e+04 3.10000e+01 -6.51236e+01 -5.77066e+01 -7.25406e+01 -6.69259e+01 -6.41389e+01 -6.97129e+01
1.92000e+04 3.10000e+01 -6.51236e+01 -5.77066e+01 -7.25406e+01 -6.70758e+01 -6.40662e+01 -7.00854e+01
1.98400e+04 3.25000e+01 -6.66098e+01 -6.30065e+01 -7.02131e+01 -6.72535e+01 -6.40140e+01 -7.04931e+01
2.04800e+04 3.25000e+01 -6.66098e+01 -6.30065e+01 -7.02131e+01 -6.74038e+01 -6.39985e+01 -7.08090e+01
2.11200e+04 3.30000e+01 -6.13284e+01 -5.96502e+01 -6.30065e+01 -6.74887e+01 -6.40480e+01 -7.09293e+01
2.17600e+04 3.55000e+01 -8.41401e+01 -5.96502e+01 -1.08630e+02 -6.74949e+01 -6.41838e+01 -7.08060e+01
2.24000e+04 3.65000e+01 -6.76659e+01 -5.96502e+01 -7.56815e+01 -6.74312e+01 -6.44050e+01 -7.04574e+01
2.30400e+04 3.75000e+01 -6.56681e+01 -5.56547e+01 -7.56815e+01 -6.73212e+01 -6.46881e+01 -6.99542e+01
2.36800e+04 3.80000e+01 -5.60001e+01 -5.56547e+01 -5.63455e+01 -6.71961e+01 -6.50045e+01 -6.93878e+01
2.43200e+04 3.90000e+01 -8.23533e+01 -5.63455e+01 -1.08361e+02 -6.70945e+01 -6.53515e+01 -6.88375e+01
2.49600e+04 3.95000e+01 -5.74489e+01 -5.63455e+01 -5.85523e+01 -6.70580e+01 -6.57664e+01 -6.83495e+01
2.56000e+04 4.00000e+01 -6.85337e+01 -5.85523e+01 -7.85151e+01 -6.71215e+01 -6.63105e+01 -6.79325e+01
2.62400e+04 4.15000e+01 -9.41346e+01 -7.85151e+01 -1.09754e+02 -6.72977e+01 -6.70291e+01 -6.75662e+01
2.68800e+04 4.35000e+01 -6.61251e+01 -6.26546e+01 -6.95956e+01 -6.75652e+01 -6.72172e+01 -6.79131e+01
2.75200e+04 4.35000e+01 -6.61251e+01 -6.26546e+01 -6.95956e+01 -6.78722e+01 -6.68569e+01 -6.88874e+01
2.81600e+04 4.40000e+01 -6.57722e+01 -6.19489e+01 -6.95956e+01 -6.81538e+01 -6.64714e+01 -6.98362e+01
2.88000e+04 4.70000e+01 -6.46665e+01 -6.19489e+01 -6.73841e+01 -6.83574e+01 -6.60656e+01 -7.06492e+01
2.94400e+04 4.70000e+01 -6.46665e+01 -6.19489e+01 -6.73841e+01 -6.84614e+01 -6.56602e+01 -7.12627e+01
3.00800e+04 4.75000e+01 -5.98430e+01 -5.23018e+01 -6.73841e+01 -6.84778e+01 -6.52836e+01 -7.16720e+01
3.07200e+04 4.80000e+01 -6.39105e+01 -5.23018e+01 -7.55192e+01 -6.84400e+01 -6.49604e+01 -7.19196e+01
3.13600e+04 4.85000e+01 -6.47642e+01 -5.40092e+01 -7.55192e+01 -6.83870e+01 -6.47018e+01 -7.20722e+01
3.20000e+04 4.90000e+01 -8.16271e+01 -5.40092e+01 -1.09245e+02 -6.83492e+01 -6.45015e+01 -7.21970e+01
3.26400e+04 5.05000e+01 -6.34317e+01 -5.40092e+01 -7.28542e+01 -6.83378e+01 -6.43345e+01 -7.23411e+01
3.32800e+04 5.10000e+01 -6.74249e+01 -6.19957e+01 -7.28542e+01 -6.83410e+01 -6.41601e+01 -7.25219e+01
3.39200e+04 5.15000e+01 -5.95953e+01 -5.71949e+01 -6.19957e+01 -6.83311e+01 -6.39296e+01 -7.27325e+01
3.45600e+04 5.25000e+01 -5.51899e+01 -5.31850e+01 -5.71949e+01 -6.82784e+01 -6.35977e+01 -7.29591e+01
3.52000e+04 5.25000e+01 -5.51899e+01 -5.31850e+01 -5.71949e+01 -6.81664e+01 -6.31360e+01 -7.31967e+01
3.58400e+04 5.30000e+01 -6.11667e+01 -5.31850e+01 -6.91484e+01 -6.79973e+01 -6.25436e+01 -7.34511e+01
3.64800e+04 5.35000e+01 -6.17193e+01 -5.42901e+01 -6.91484e+01 -6.77884e+01 -6.18509e+01 -7.37260e+01
3.71200e+04 5.40000e+01 -8.74291e+01 -5.42901e+01 -1.20568e+02 -6.75585e+01 -6.11140e+01 -7.40030e+01
3.77600e+04 5.50000e+01 -5.95137e+01 -5.20974e+01 -6.69300e+01 -6.73151e+01 -6.03972e+01 -7.42330e+01
3.84000e+04 5.50000e+01 -5.95137e+01 -5.20974e+01 -6.69300e+01 -6.70491e+01 -5.97526e+01 -7.43456e+01
3.90400e+04 5.60000e+01 -6.93829e+01 -5.20974e+01 -8.66683e+01 -6.67408e+01 -5.92062e+01 -7.42753e+01
3.96800e+04 5.65000e+01 -7.24678e+01 -5.82673e+01 -8.66683e+01 -6.63724e+01 -5.87557e+01 -7.39891e+01
4.03200e+04 5.65000e+01 -7.24678e+01 -5.82673e+01 -8.66683e+01 -6.59385e+01 -5.83778e+01 -7.34992e+01
4.09600e+04 5.75000e+01 -6.42295e+01 -5.31995e+01 -7.52595e+01 -6.54497e+01 -5.80398e+01 -7.28596e+01
4.16000e+04 5.75000e+01 -6.42295e+01 -5.31995e+01 -7.52595e+01 -6.49316e+01 -5.77102e+01 -7.21531e+01
4.22400e+04 5.85000e+01 -6.63646e+01 -5.31995e+01 -7.95298e+01 -6.44243e+01 -5.73685e+01 -7.14800e+01
4.28800e+04 5.90000e+01 -6.71721e+01 -5.48144e+01 -7.95298e+01 -6.39778e+01 -5.70111e+01 -7.09446e+01
4.35200e+04 5.90000e+01 -6.71721e+01 -5.48144e+01 -7.95298e+01 -6.36435e+01 -5.66505e+01 -7.06364e+01
4.41600e+04 6.00000e+01 -5.97069e+01 -4.88619e+01 -7.05518e+01 -6.34587e+01 -5.63073e+01 -7.06101e+01
4.48000e+04 6.00000e+01 -5.97069e+01 -4.88619e+01 -7.05518e+01 -6.34375e+01 -5.60007e+01 -7.08743e+01
4.54400e+04 6.05000e+01 -6.00348e+01 -4.88619e+01 -7.12076e+01 -6.35681e+01 -5.57415e+01 -7.13947e+01
4.60800e+04 6.10000e+01 -6.32296e+01 -5.52516e+01 -7.12076e+01 -6.38182e+01 -5.55302e+01 -7.21062e+01
4.67200e+04 6.10000e+01 -6.32296e+01 -5.52516e+01 -7.12076e+01 -6.41427e+01 -5.53583e+01 -7.29270e+01
4.73600e+04 6.25000e+01 -6.07409e+01 -4.53553e+01 -7.61266e+01 -6.44897e+01 -5.52098e+01 -7.37696e+01
4.80000e+04 6.25000e+01 -6.07409e+01 -4.53553e+01 -7.61266e+01 -6.48064e+01 -5.50636e+01 -7.45493e+01
4.86400e+04 6.35000e+01 -6.04970e+01 -4.53553e+01 -7.56387e+01 -6.50467e+01 -5.48991e+01 -7.51943e+01
4.92800e+04 6.40000e+01 -6.15850e+01 -4.75314e+01 -7.56387e+01 -6.51792e+01 -5.47040e+01 -7.56545e+01
4.99200e+04 6.40000e+01 -6.15850e+01 -4.75314e+01 -7.56387e+01 -6.51928e+01 -5.44757e+01 -7.59098e+01
5.05600e+04 6.50000e+01 -6.27184e+01 -5.27774e+01 -7.26594e+01 -6.50950e+01 -5.42175e+01 -7.59725e+01
5.12000e+04 6.50000e+01 -6.27184e+01 -5.27774e+01 -7.26594e+01 -6.49065e+01 -5.39301e+01 -7.58829e+01
5.18400e+04 6.55000e+01 -6.22811e+01 -5.27774e+01 -7.17848e+01 -6.46533e+01 -5.36085e+01 -7.56981e+01
5.24800e+04 6.60000e+01 -5.97678e+01 -4.77507e+01 -7.17848e+01 -6.43606e+01 -5.32437e+01 -7.54774e+01
5.31200e+04 6.60000e+01 -5.97678e+01 -4.77507e+01 -7.17848e+01 -6.40500e+01 -5.28311e+01 -7.52689e+01
5.37600e+04 6.75000e+01 -5.90667e+01 -4.78877e+01 -7.02457e+01 -6.37388e+01 -5.23770e+01 -7.51007e+01
5.44000e+04 6.75000e+01 -5.90667e+01 -4.78877e+01 -7.02457e+01 -6.34408e+01 -5.19024e+01 -7.49791e+01
5.50400e+04 6.80000e+01 -6.00282e+01 -4.78877e+01 -7.21687e+01 -6.31649e+01 -5.14374e+01 -7.48924e+01
5.56800e+04 6.90000e+01 -6.05183e+01 -4.88680e+01 -7.21687e+01 -6.29154e+01 -5.10122e+01 -7.48186e+01
5.63200e+04 6.90000e+01 -6.05183e+01 -4.88680e+01 -7.21687e+01 -6.26914e+01 -5.06498e+01 -7.47330e+01
5.69600e+04 7.00000e+01 -5.81587e+01 -4.46504e+01 -7.16670e+01 -6.24881e+01 -5.03620e+01 -7.46141e+01
5.76000e+04 7.00000e+01 -5.81587e+01 -4.46504e+01 -7.16670e+01 -6.22998e+01 -5.01516e+01 -7.44480e+01
5.82400e+04 7.05000e+01 -5.66578e+01 -4.46504e+01 -6.86653e+01 -6.21238e+01 -5.00175e+01 -7.42302e+01
5.88800e+04 7.10000e+01 -5.61059e+01 -4.35464e+01 -6.86653e+01 -6.19618e+01 -4.99570e+01 -7.39666e+01
5.95200e+04 7.10000e+01 -5.61059e+01 -4.35464e+01 -6.86653e+01 -6.18173e+01 -4.99633e+01 -7.36713e+01
6.01600e+04 7.20000e+01 -5.52513e+01 -4.72241e+01 -6.32785e+01 -6.16914e+01 -5.00197e+01 -7.33631e+01
6.08000e+04 7.20000e+01 -5.52513e+01 -4.72241e+01 -6.32785e+01 -6.15785e+01 -5.00971e+01 -7.30599e+01
6.14400e+04 7.25000e+01 -5.46836e+01 -4.72241e+01 -6.21431e+01 -6.14654e+01 -5.01566e+01 -7.27743e+01
6.20800e+04 7.30000e+01 -5.45945e+01 -4.70460e+01 -6.21431e+01 -6.13331e+01 -5.01569e+01 -7.25093e+01
6.27200e+04 7.30000e+01 -5.45945e+01 -4.70460e+01 -6.21431e+01 -6.11606e+01 -5.00644e+01 -7.22568e+01
6.33600e+04 7.40000e+01 -5.10136e+01 -4.49437e+01 -5.70835e+01 -6.09296e+01 -4.98612e+01 -7.19981e+01
6.40000e+04 7.40000e+01 -5.10136e+01 -4.49437e+01 -5.70835e+01 -6.06288e+01 -4.95507e+01 -7.17070e+01
6.46400e+04 7.45000e+01 -5.28674e+01 -4.49437e+01 -6.07910e+01 -6.02559e+01 -4.91559e+01 -7.13558e+01
6.52800e+04 7.50000e+01 -5.51022e+01 -4.94134e+01 -6.07910e+01 -5.98174e+01 -4.87133e+01 -7.09214e+01
6.59200e+04 7.50000e+01 -5.51022e+01 -4.94134e+01 -6.07910e+01 -5.93258e+01 -4.82632e+01 -7.03885e+01
6.65600e+04 7.60000e+01 -7.70043e+01 -5.34706e+01 -1.00538e+02 -5.87956e+01 -4.78407e+01 -6.97505e+01
6.72000e+04 7.70000e+01 -4.95671e+01 -4.56637e+01 -5.34706e+01 -5.82391e+01 -4.74690e+01 -6.90093e+01
6.78400e+04 7.75000e+01 -4.91255e+01 -4.56637e+01 -5.25873e+01 -5.76680e+01 -4.71594e+01 -6.81765e+01
6.84800e+04 7.80000e+01 -4.69662e+01 -4.13451e+01 -5.25873e+01 -5.70945e+01 -4.69157e+01 -6.72733e+01
6.91200e+04 7.80000e+01 -4.69662e+01 -4.13451e+01 -5.25873e+01 -5.65348e+01 -4.67422e+01 -6.63275e+01
6.97600e+04 7.85000e+01 -4.81288e+01 -4.13451e+01 -5.49126e+01 -5.60062e+01 -4.66465e+01 -6.53659e+01
7.04000e+04 7.90000e+01 -4.87655e+01 -4.26183e+01 -5.49126e+01 -5.55218e+01 -4.66361e+01 -6.44075e+01
7.10400e+04 7.95000e+01 -4.86415e+01 -4.26183e+01 -5.46648e+01 -5.50844e+01 -4.67083e+01 -6.34604e+01
7.16800e+04 8.15000e+01 -7.74579e+01 -5.46648e+01 -1.00251e+02 -5.46835e+01 -4.68422e+01 -6.25248e+01
7.23200e+04 8.25000e+01 -4.89693e+01 -4.32737e+01 -5.46648e+01 -5.42985e+01 -4.69985e+01 -6.15985e+01
7.29600e+04 8.30000e+01 -4.62188e+01 -4.32737e+01 -4.91639e+01 -5.39057e+01 -4.71282e+01 -6.06833e+01
7.36000e+04 8.35000e+01 -4.67000e+01 -4.42360e+01 -4.91639e+01 -5.34882e+01 -4.71874e+01 -5.97891e+01
7.42400e+04 8.40000e+01 -4.57552e+01 -4.42360e+01 -4.72744e+01 -5.30446e+01 -4.71565e+01 -5.89327e+01
7.48800e+04 8.40000e+01 -4.57552e+01 -4.42360e+01 -4.72744e+01 -5.25916e+01 -4.70494e+01 -5.81338e+01
7.55200e+04 8.55000e+01 -4.65958e+01 -4.59172e+01 -4.72744e+01 -5.21569e+01 -4.69059e+01 -5.74079e+01
7.61600e+04 8.60000e+01 -4.82501e+01 -4.59172e+01 -5.05829e+01 -5.17652e+01 -4.67709e+01 -5.67596e+01
7.68000e+04 8.65000e+01 -4.80324e+01 -4.54820e+01 -5.05829e+01 -5.14274e+01 -4.66749e+01 -5.61799e+01
7.74400e+04 8.70000e+01 -4.63526e+01 -4.54820e+01 -4.72232e+01 -5.11373e+01 -4.66275e+01 -5.56472e+01
7.80800e+04 8.70000e+01 -4.63526e+01 -4.54820e+01 -4.72232e+01 -5.08791e+01 -4.66244e+01 -5.51339e+01
7.87200e+04 8.80000e+01 -4.42090e+01 -4.11947e+01 -4.72232e+01 -5.06354e+01 -4.66555e+01 -5.46152e+01
7.93600e+04 8.85000e+01 -4.75990e+01 -4.11947e+01 -5.40033e+01 -5.03936e+01 -4.67107e+01 -5.40764e+01
8.00000e+04 8.90000e+01 -4.86534e+01 -4.33035e+01 -5.40033e+01 -5.01482e+01 -4.67793e+01 -5.35170e+01
8.06400e+04 8.95000e+01 -4.39258e+01 -4.33035e+01 -4.45481e+01 -4.98989e+01 -4.68503e+01 -5.29476e+01
8.12800e+04 8.95000e+01 -4.39258e+01 -4.33035e+01 -4.45481e+01 -4.96484e+01 -4.69122e+01 -5.23847e+01
8.19200e+04 9.00000e+01 -4.43924e+01 -4.42366e+01 -4.45481e+01 -4.93997e+01 -4.69523e+01 -5.18470e+01
8.25600e+04 9.05000e+01 -4.55807e+01 -4.42366e+01 -4.69247e+01 -4.91554e+01 -4.69561e+01 -5.13547e+01
8.32000e+04 9.10000e+01 -4.59704e+01 -4.50161e+01 -4.69247e+01 -4.89179e+01 -4.69086e+01 -5.09272e+01
8.38400e+04 9.15000e+01 -4.33284e+01 -4.16406e+01 -4.50161e+01 -4.86876e+01 -4.67977e+01 -5.05774e+01
8.44800e+04 9.15000e+01 -4.33284e+01 -4.16406e+01 -4.50161e+01 -4.84616e+01 -4.66187e+01 -5.03045e+01
8.51200e+04 9.20000e+01 -4.49665e+01 -4.16406e+01 -4.82925e+01 -4.82347e+01 -4.63772e+01 -5.00921e+01
8.57600e+04 9.30000e+01 -4.55939e+01 -4.28954e+01 -4.82925e+01 -4.80003e+01 -4.60881e+01 -4.99126e+01
8.64000e+04 9.35000e+01 -4.15022e+01 -4.01089e+01 -4.28954e+01 -4.77545e+01 -4.57738e+01 -4.97351e+01
8.70400e+04 9.40000e+01 -7.88885e+01 -4.01089e+01 -1.17668e+02 -4.74958e+01 -4.54597e+01 -4.95319e+01
8.76800e+04 9.45000e+01 -4.34978e+01 -4.01089e+01 -4.68867e+01 -4.72275e+01 -4.51716e+01 -4.92835e+01
8.83200e+04 9.50000e+01 -4.76595e+01 -4.68867e+01 -4.84324e+01 -4.69580e+01 -4.49325e+01 -4.89835e+01
8.89600e+04 9.55000e+01 -4.99994e+01 -4.84324e+01 -5.15664e+01 -4.67001e+01 -4.47603e+01 -4.86399e+01
8.96000e+04 9.60000e+01 -4.33524e+01 -3.51383e+01 -5.15664e+01 -4.64685e+01 -4.46621e+01 -4.82748e+01
9.02400e+04 9.60000e+01 -4.33524e+01 -3.51383e+01 -5.15664e+01 -4.62753e+01 -4.46297e+01 -4.79209e+01
9.08800e+04 9.65000e+01 -4.24686e+01 -3.51383e+01 -4.97990e+01 -4.61285e+01 -4.46425e+01 -4.76145e+01
9.15200e+04 9.70000e+01 -4.29237e+01 -3.60485e+01 -4.97990e+01 -4.60316e+01 -4.46762e+01 -4.73870e+01
9.21600e+04 9.80000e+01 -4.01539e+01 -3.60485e+01 -4.42593e+01 -4.59844e+01 -4.47106e+01 -4.72582e+01
9.28000e+04 9.85000e+01 -3.60316e+01 -2.78039e+01 -4.42593e+01 -4.59826e+01 -4.47300e+01 -4.72352e+01
9.34400e+04 9.85000e+01 -3.60316e+01 -2.78039e+01 -4.42593e+01 -4.60149e+01 -4.47165e+01 -4.73133e+01
9.40800e+04 9.90000e+01 -3.53668e+01 -2.78039e+01 -4.29298e+01 -4.60626e+01 -4.46457e+01 -4.74794e+01
9.47200e+04 9.95000e+01 -4.14967e+01 -4.00636e+01 -4.29298e+01 -4.61009e+01 -4.44881e+01 -4.77136e+01
9.53600e+04 1.00000e+02 -4.38143e+01 -4.00636e+01 -4.75649e+01 -4.61026e+01 -4.42151e+01 -4.79901e+01
9.60000e+04 1.00500e+02 -4.14832e+01 -3.54014e+01 -4.75649e+01 -4.60402e+01 -4.38038e+01 -4.82766e+01
9.66400e+04 1.00500e+02 -4.14832e+01 -3.54014e+01 -4.75649e+01 -4.58875e+01 -4.32401e+01 -4.85350e+01
9.72800e+04 1.01000e+02 -4.04794e+01 -3.54014e+01 -4.55574e+01 -4.56247e+01 -4.25240e+01 -4.87255e+01
9.79200e+04 1.01500e+02 -4.35725e+01 -4.15875e+01 -4.55574e+01 -4.52455e+01 -4.16770e+01 -4.88140e+01
9.85600e+04 1.02000e+02 -4.14357e+01 -4.12840e+01 -4.15875e+01 -4.47631e+01 -4.07446e+01 -4.87817e+01
9.92000e+04 1.02500e+02 -3.88663e+01 -3.64487e+01 -4.12840e+01 -4.42101e+01 -3.97902e+01 -4.86301e+01
9.98400e+04 1.02500e+02 -3.88663e+01 -3.64487e+01 -4.12840e+01 -4.36309e+01 -3.88815e+01 -4.83804e+01
1.00480e+05 1.03000e+02 -4.10307e+01 -3.64487e+01 -4.56128e+01 -4.30717e+01 -3.80774e+01 -4.80660e+01
1.01120e+05 1.03500e+02 -4.53297e+01 -4.50465e+01 -4.56128e+01 -4.25713e+01 -3.74208e+01 -4.77219e+01
1.01760e+05 1.04000e+02 -4.73166e+01 -4.50465e+01 -4.95868e+01 -4.21558e+01 -3.69370e+01 -4.73746e+01
1.02400e+05 1.04500e+02 -4.13067e+01 -3.30266e+01 -4.95868e+01 -4.18351e+01 -3.66330e+01 -4.70372e+01
1.03040e+05 1.04500e+02 -4.13067e+01 -3.30266e+01 -4.95868e+01 -4.16046e+01 -3.64980e+01 -4.67111e+01
1.03680e+05 1.05000e+02 -3.85981e+01 -3.30266e+01 -4.41696e+01 -4.14508e+01 -3.65081e+01 -4.63935e+01
1.04320e+05 1.05500e+02 -3.43235e+01 -2.44773e+01 -4.41696e+01 -4.13606e+01 -3.66356e+01 -4.60855e+01
1.04960e+05 1.06000e+02 -3.12258e+01 -2.44773e+01 -3.79743e+01 -4.13263e+01 -3.68550e+01 -4.57975e+01
1.05600e+05 1.06500e+02 -2.93198e+01 -2.06653e+01 -3.79743e+01 -4.13457e+01 -3.71420e+01 -4.55493e+01
1.06240e+05 1.06500e+02 -2.93198e+01 -2.06653e+01 -3.79743e+01 -4.14145e+01 -3.74657e+01 -4.53632e+01
1.06880e+05 1.07000e+02 -3.13259e+01 -2.06653e+01 -4.19864e+01 -4.15178e+01 -3.77817e+01 -4.52539e+01
1.07520e+05 1.07500e+02 -3.26225e+01 -2.32586e+01 -4.19864e+01 -4.16249e+01 -3.80300e+01 -4.52197e+01
1.08160e+05 1.08000e+02 -3.03367e+01 -2.32586e+01 -3.74148e+01 -4.16900e+01 -3.81415e+01 -4.52385e+01
1.08800e+05 1.08500e+02 -2.53303e+01 -1.32458e+01 -3.74148e+01 -4.16601e+01 -3.80492e+01 -4.52710e+01
1.09440e+05 1.08500e+02 -2.53303e+01 -1.32458e+01 -3.74148e+01 -4.14862e+01 -3.77016e+01 -4.52708e+01
1.10080e+05 1.09000e+02 -2.64128e+01 -1.32458e+01 -3.95798e+01 -4.11358e+01 -3.70737e+01 -4.51979e+01
1.10720e+05 1.09500e+02 -2.49834e+01 -1.03870e+01 -3.95798e+01 -4.06009e+01 -3.61730e+01 -4.50287e+01
1.11360e+05 1.10000e+02 -2.40761e+01 -1.03870e+01 -3.77652e+01 -3.98974e+01 -3.50370e+01 -4.47577e+01
1.12000e+05 1.10500e+02 -2.74598e+01 -1.71545e+01 -3.77652e+01 -3.90572e+01 -3.37207e+01 -4.43938e+01
1.12640e+05 1.10500e+02 -2.74598e+01 -1.71545e+01 -3.77652e+01 -3.81178e+01 -3.22814e+01 -4.39541e+01
1.13280e+05 1.11000e+02 -2.64143e+01 -1.71545e+01 -3.56741e+01 -3.71129e+01 -3.07653e+01 -4.34604e+01
1.13920e+05 1.11500e+02 -2.35772e+01 -1.14803e+01 -3.56741e+01 -3.60694e+01 -2.92030e+01 -4.29358e+01
1.14560e+05 1.12000e+02 -2.34599e+01 -1.14803e+01 -3.54395e+01 -3.50081e+01 -2.76134e+01 -4.24028e+01
1.15200e+05 1.12500e+02 -1.83418e+01 -1.24413e+00 -3.54395e+01 -3.39469e+01 -2.60137e+01 -4.18801e+01
1.15840e+05 1.12500e+02 -1.83418e+01 -1.24413e+00 -3.54395e+01 -3.29044e+01 -2.44288e+01 -4.13801e+01
1.16480e+05 1.13000e+02 -1.93733e+01 -1.24413e+00 -3.75024e+01 -3.19006e+01 -2.28935e+01 -4.09078e+01
1.17120e+05 1.13500e+02 -1.68903e+01 3.72188e+00 -3.75024e+01 -3.09532e+01 -2.14455e+01 -4.04610e+01
1.17760e+05 1.14000e+02 -1.68322e+01 3.72188e+00 -3.73862e+01 -3.00735e+01 -2.01136e+01 -4.00333e+01
1.18400e+05 1.14500e+02 -8.20175e+00 2.09827e+01 -3.73862e+01 -2.92614e+01 -1.89054e+01 -3.96175e+01
1.19040e+05 1.14500e+02 -8.20175e+00 2.09827e+01 -3.73862e+01 -2.85055e+01 -1.78017e+01 -3.92094e+01
1.19680e+05 1.15000e+02 5.45055e+00 2.09827e+01 -1.00816e+01 -2.77845e+01 -1.67587e+01 -3.88103e+01
1.20320e+05 1.15500e+02 2.50140e+00 1.50844e+01 -1.00816e+01 -2.70727e+01 -1.57175e+01 -3.84280e+01
1.20960e+05 1.16000e+02 -6.77635e+00 1.50844e+01 -2.86371e+01 -2.63443e+01 -1.46146e+01 -3.80741e+01
1.21600e+05 1.16500e+02 2.85545e+00 3.43480e+01 -2.86371e+01 -2.55721e+01 -1.33877e+01 -3.77565e+01
1.22240e+05 1.16500e+02 2.85545e+00 3.43480e+01 -2.86371e+01 -2.47228e+01 -1.19800e+01 -3.74656e+01
1.22880e+05 1.17000e+02 8.91565e+00 3.43480e+01 -1.65167e+01 -2.37539e+01 -1.03470e+01 -3.71608e+01
1.23520e+05 1.17500e+02 1.27275e+00 1.90622e+01 -1.65167e+01 -2.26195e+01 -8.46695e+00 -3.67720e+01
1.24160e+05 1.18000e+02 5.06654e+00 1.90622e+01 -8.92912e+00 -2.12852e+01 -6.34736e+00 -3.62230e+01
1.24800e+05 1.18500e+02 1.71134e+01 4.31559e+01 -8.92912e+00 -1.97409e+01 -4.01903e+00 -3.54627e+01
1.25440e+05 1.18500e+02 1.71134e+01 4.31559e+01 -8.92912e+00 -1.80027e+01 -1.52294e+00 -3.44825e+01
1.26080e+05 1.19000e+02 1.18501e+01 4.31559e+01 -1.94557e+01 -1.61079e+01 1.09680e+00 -3.33127e+01
1.26720e+05 1.19500e+02 1.51206e+01 4.96969e+01 -1.94557e+01 -1.41069e+01 3.78972e+00 -3.20035e+01
1.27360e+05 1.20000e+02 2.65942e+01 4.96969e+01 3.49158e+00 -1.20532e+01 6.49617e+00 -3.06026e+01
1.28000e+05 1.20500e+02 1.81332e+01 3.27748e+01 3.49158e+00 -9.99332e+00 9.15665e+00 -2.91433e+01
1.28640e+05 1.20500e+02 1.81332e+01 3.27748e+01 3.49158e+00 -7.95810e+00 1.17304e+01 -2.76466e+01
1.29280e+05 1.21000e+02 6.59930e+00 3.27748e+01 -1.95762e+01 -5.96070e+00 1.42105e+01 -2.61319e+01
1.29920e+05 1.21500e+02 1.13992e+01 4.23747e+01 -1.95762e+01 -3.99955e+00 1.66241e+01 -2.46232e+01
1.30560e+05 1.22000e+02 1.31909e+01 4.23747e+01 -1.59928e+01 -2.06205e+00 1.90163e+01 -2.31404e+01
1.31200e+05 1.22500e+02 1.50967e+01 4.61861e+01 -1.59928e+01 -1.34050e-01 2.14215e+01 -2.16896e+01
1.31840e+05 1.22500e+02 1.50967e+01 4.61861e+01 -1.59928e+01 1.78690e+00 2.38383e+01 -2.02645e+01
1.32480e+05 1.23000e+02 1.71204e+01 4.61861e+01 -1.19454e+01 3.67925e+00 2.62229e+01 -1.88644e+01
1.33120e+05 1.23500e+02 3.07652e+01 7.34757e+01 -1.19454e+01 5.49665e+00 2.85045e+01 -1.75112e+01
1.33760e+05 1.24000e+02 4.29169e+01 7.34757e+01 1.23581e+01 7.17910e+00 3.06108e+01 -1.62526e+01
1.34400e+05 1.24500e+02 3.42959e+01 5.62336e+01 1.23581e+01 8.67170e+00 3.24927e+01 -1.51493e+01
1.35040e+05 1.24500e+02 3.42959e+01 5.62336e+01 1.23581e+01 9.94160e+00 3.41380e+01 -1.42548e+01
1.35680e+05 1.25000e+02 1.84297e+01 5.62336e+01 -1.93742e+01 1.09922e+01 3.55798e+01 -1.35953e+01
1.36320e+05 1.25500e+02 2.68729e+01 7.31200e+01 -1.93742e+01 1.18703e+01 3.68970e+01 -1.31563e+01
1.36960e+05 1.26000e+02 3.13183e+01 7.31200e+01 -1.04834e+01 1.26634e+01 3.82014e+01 -1.28746e+01
1.37600e+05 1.26500e+02 3.34626e+01 7.74085e+01 -1.04834e+01 1.34802e+01 3.96075e+01 -1.26471e+01
1.38240e+05 1.26500e+02 3.34626e+01 7.74085e+01 -1.04834e+01 1.44176e+01 4.11966e+01 -1.23613e+01
1.38880e+05 1.27000e+02 5.31262e+01 7.74085e+01 2.88439e+01 1.55291e+01 4.29975e+01 -1.19394e+01
1.39520e+05 1.27500e+02 4.62747e+01 6.37054e+01 2.88439e+01 1.68113e+01 4.49908e+01 -1.13683e+01
1.40160e+05 1.28000e+02 3.66428e+01 6.37054e+01 9.58022e+00 1.82159e+01 4.71309e+01 -1.06991e+01
1.40800e+05 1.28500e+02 4.56034e+01 8.16265e+01 9.58022e+00 1.96769e+01 4.93682e+01 -1.00145e+01
1.41440e+05 1.28500e+02 4.56034e+01 8.16265e+01 9.58022e+00 2.11418e+01 5.16616e+01 -9.37794e+00
1.42080e+05 1.29000e+02 4.80596e+01 8.16265e+01 1.44928e+01 2.25932e+01 5.39753e+01 -8.78880e+00
1.42720e+05 1.29500e+02 4.32968e+01 7.21009e+01 1.44928e+01 2.40478e+01 5.62680e+01 -8.17247e+00
1.43360e+05 1.30000e+02 4.99511e+01 7.21009e+01 2.78014e+01 2.55374e+01 5.84862e+01 -7.41149e+00
1.44000e+05 1.30500e+02 3.61197e+01 4.44380e+01 2.78014e+01 2.70878e+01 6.05737e+01 -6.39808e+00
1.44640e+05 1.30500e+02 3.61197e+01 4.44380e+01 2.78014e+01 2.87058e+01 6.24885e+01 -5.07682e+00
1.45280e+05 1.31000e+02 3.63522e+01 4.44380e+01 2.82663e+01 3.03776e+01 6.42144e+01 -3.45915e+00
1.45920e+05 1.31500e+02 6.37912e+01 9.93160e+01 2.82663e+01 3.20736e+01 6.57561e+01 -1.60881e+00
1.46560e+05 1.32000e+02 1.26716e+01 9.93160e+01 -7.39727e+01 3.37551e+01 6.71210e+01 3.89247e-01
1.47200e+05 1.32500e+02 1.49301e+01 1.03833e+02 -7.39727e+01 3.53767e+01 6.82943e+01 2.45916e+00
1.47840e+05 1.33000e+02 7.69519e+01 1.03833e+02 5.00709e+01 3.68895e+01 6.92287e+01 4.55034e+00
1.48480e+05 1.33000e+02 7.69519e+01 1.03833e+02 5.00709e+01 3.82497e+01 6.98678e+01 6.63167e+00
1.49120e+05 1.33500e+02 7.04009e+01 9.07310e+01 5.00709e+01 3.94254e+01 7.01966e+01 8.65422e+00
1.49760e+05 1.34000e+02 6.90599e+01 9.07310e+01 4.73888e+01 4.03903e+01 7.02847e+01 1.04958e+01
1.50400e+05 1.34500e+02 8.26579e+01 1.17927e+02 4.73888e+01 4.11202e+01 7.02924e+01 1.19480e+01
1.51040e+05 1.35000e+02 9.36694e+01 1.17927e+02 6.94118e+01 4.16127e+01 7.04341e+01 1.27912e+01
1.51680e+05 1.35000e+02 9.36694e+01 1.17927e+02 6.94118e+01 4.19183e+01 7.09159e+01 1.29206e+01
1.52320e+05 1.35500e+02 1.00396e+02 1.31381e+02 6.94118e+01 4.21544e+01 7.18763e+01 1.24326e+01
1.52960e+05 1.36000e+02 8.35324e+01 1.31381e+02 3.56837e+01 4.24883e+01 7.33570e+01 1.16196e+01
1.53600e+05 1.36500e+02 7.65784e+01 1.17473e+02 3.56837e+01 4.31016e+01 7.53152e+01 1.08880e+01
1.54240e+05 1.37000e+02 8.23441e+01 1.17473e+02 4.72153e+01 4.41572e+01 7.76649e+01 1.06494e+01
1.54880e+05 1.37000e+02 8.23441e+01 1.17473e+02 4.72153e+01 4.57736e+01 8.03200e+01 1.12273e+01
1.55520e+05 1.37500e+02 5.45121e+01 6.18089e+01 4.72153e+01 4.80076e+01 8.32221e+01 1.27932e+01
1.56160e+05 1.38000e+02 5.42926e+01 6.18089e+01 4.67762e+01 5.08387e+01 8.63412e+01 1.53361e+01
1.56800e+05 1.38500e+02 7.46641e+01 1.02552e+02 4.67762e+01 5.41647e+01 8.96542e+01 1.86751e+01
1.57440e+05 1.39000e+02 8.88832e+01 1.02552e+02 7.52143e+01 5.78123e+01 9.31116e+01 2.25130e+01
1.58080e+05 1.39000e+02 8.88832e+01 1.02552e+02 7.52143e+01 6.15576e+01 9.66021e+01 2.65132e+01
1.58720e+05 1.39500e+02 9.31987e+01 1.11183e+02 7.52143e+01 6.51510e+01 9.99306e+01 3.03715e+01
1.59360e+05 1.40000e+02 8.36759e+01 1.11183e+02 5.61688e+01 6.83498e+01 1.02835e+02 3.38646e+01
1.60000e+05 1.40500e+02 9.15669e+01 1.26965e+02 5.61688e+01 7.09617e+01 1.05051e+02 3.68724e+01
1.60640e+05 1.41000e+02 1.02674e+02 1.26965e+02 7.83832e+01 7.28903e+01 1.06398e+02 3.93826e+01
1.61280e+05 1.41000e+02 1.02674e+02 1.26965e+02 7.83832e+01 7.41573e+01 1.06838e+02 4.14765e+01
1.61920e+05 1.41500e+02 9.11091e+01 1.03835e+02 7.83832e+01 7.48936e+01 1.06494e+02 4.32931e+01
1.62560e+05 1.42000e+02 2.56514e+01 1.03835e+02 -5.25322e+01 7.52947e+01 1.05611e+02 4.49785e+01
1.63200e+05 1.42500e+02 3.98919e+01 1.32316e+02 -5.25322e+01 7.55723e+01 1.04500e+02 4.66446e+01
1.63840e+05 1.43000e+02 9.43883e+01 1.32316e+02 5.64606e+01 7.59126e+01 1.03471e+02 4.83541e+01
1.64480e+05 1.43000e+02 9.43883e+01 1.32316e+02 5.64606e+01 7.64463e+01 1.02777e+02 5.01156e+01
1.65120e+05 1.44000e+02 1.03888e+02 1.36103e+02 7.16721e+01 7.72104e+01 1.02562e+02 5.18587e+01
1.65760e+05 1.44000e+02 1.03888e+02 1.36103e+02 7.16721e+01 7.81320e+01 1.02858e+02 5.34059e+01
1.66400e+05 1.44500e+02 9.95705e+01 1.27469e+02 7.16721e+01 7.90538e+01 1.03606e+02 5.45017e+01
1.67040e+05 1.45000e+02 1.03616e+02 1.27469e+02 7.97621e+01 7.98103e+01 1.04708e+02 5.49127e+01
1.67680e+05 1.45000e+02 1.03616e+02 1.27469e+02 7.97621e+01 8.03056e+01 1.06072e+02 5.45393e+01
1.68320e+05 1.46000e+02 1.10598e+02 1.41134e+02 8.00624e+01 8.05585e+01 1.07641e+02 5.34760e+01
1.68960e+05 1.46000e+02 1.10598e+02 1.41134e+02 8.00624e+01 8.06912e+01 1.09388e+02 5.19944e+01
1.69600e+05 1.46500e+02 1.13099e+02 1.46135e+02 8.00624e+01 8.08802e+01 1.11294e+02 5.04663e+01
1.70240e+05 1.47000e+02 1.17057e+02 1.46135e+02 8.79794e+01 8.12989e+01 1.13330e+02 4.92679e+01
1.70880e+05 1.47000e+02 1.17057e+02 1.46135e+02 8.79794e+01 8.20738e+01 1.15450e+02 4.86975e+01
1.71520e+05 1.48000e+02 1.00767e+02 1.37301e+02 6.42338e+01 8.32627e+01 1.17597e+02 4.89285e+01
1.72160e+05 1.48000e+02 1.00767e+02 1.37301e+02 6.42338e+01 8.48595e+01 1.19720e+02 4.99991e+01
1.72800e+05 1.48500e+02 1.03673e+02 1.43112e+02 6.42338e+01 8.68139e+01 1.21792e+02 5.18357e+01
1.73440e+05 1.49000e+02 1.14793e+02 1.43112e+02 8.64736e+01 8.90471e+01 1.23805e+02 5.42892e+01
1.74080e+05 1.49000e+02 1.14793e+02 1.43112e+02 8.64736e+01 9.14665e+01 1.25765e+02 5.71680e+01
1.74720e+05 1.50500e+02 1.03122e+02 1.27459e+02 7.87852e+01 9.39671e+01 1.27675e+02 6.02591e+01
1.75360e+05 1.50500e+02 1.03122e+02 1.27459e+02 7.87852e+01 9.64339e+01 1.29522e+02 6.33458e+01
1.76000e+05 1.50500e+02 1.03122e+02 1.27459e+02 7.87852e+01 9.87566e+01 1.31278e+02 6.62351e+01
1.76640e+05 1.52500e+02 1.08539e+02 1.29491e+02 8.75867e+01 1.00844e+02 1.32900e+02 6.87885e+01
1.77280e+05 1.52500e+02 1.08539e+02 1.29491e+02 8.75867e+01 1.02638e+02 1.34335e+02 7.09402e+01
1.77920e+05 1.54000e+02 1.18870e+02 1.38639e+02 9.91010e+01 1.04101e+02 1.35509e+02 7.26924e+01
1.78560e+05 1.54000e+02 1.18870e+02 1.38639e+02 9.91010e+01 1.05214e+02 1.36334e+02 7.40947e+01
1.79200e+05 1.54000e+02 1.18870e+02 1.38639e+02 9.91010e+01 1.05964e+02 1.36707e+02 7.52207e+01
1.79840e+05 1.55500e+02 1.14612e+02 1.33248e+02 9.59754e+01 1.06347e+02 1.36545e+02 7.61491e+01
1.80480e+05 1.55500e+02 1.14612e+02 1.33248e+02 9.59754e+01 1.06388e+02 1.35825e+02 7.69520e+01
1.81120e+05 1.56500e+02 1.13830e+02 1.40535e+02 8.71242e+01 1.06156e+02 1.34619e+02 7.76924e+01
1.81760e+05 1.56500e+02 1.13830e+02 1.40535e+02 8.71242e+01 1.05758e+02 1.33093e+02 7.84240e+01
1.82400e+05 1.56500e+02 1.13830e+02 1.40535e+02 8.71242e+01 1.05329e+02 1.31468e+02 7.91905e+01
1.83040e+05 1.57500e+02 1.28896e+02 1.46690e+02 1.11102e+02 1.04996e+02 1.29970e+02 8.00221e+01
1.83680e+05 1.57500e+02 1.28896e+02 1.46690e+02 1.11102e+02 1.04855e+02 1.28777e+02 8.09334e+01
1.84320e+05 1.59000e+02 1.20459e+02 1.54597e+02 8.63208e+01 1.04960e+02 1.28000e+02 8.19203e+01
1.84960e+05 1.59000e+02 1.20459e+02 1.54597e+02 8.63208e+01 1.05320e+02 1.27678e+02 8.29626e+01
1.85600e+05 1.59000e+02 1.20459e+02 1.54597e+02 8.63208e+01 1.05916e+02 1.27797e+02 8.40357e+01
1.86240e+05 1.60000e+02 5.42068e+01 1.50283e+02 -4.18694e+01 1.06715e+02 1.28309e+02 8.51217e+01
1.86880e+05 1.60000e+02 5.42068e+01 1.50283e+02 -4.18694e+01 1.07679e+02 1.29157e+02 8.62009e+01
1.87520e+05 1.61000e+02 1.18577e+02 1.34667e+02 1.02487e+02 1.08757e+02 1.30285e+02 8.72293e+01
1.88160e+05 1.61000e+02 1.18577e+02 1.34667e+02 1.02487e+02 1.09883e+02 1.31645e+02 8.81202e+01
1.88800e+05 1.61000e+02 1.18577e+02 1.34667e+02 1.02487e+02 1.10957e+02 1.33196e+02 8.87185e+01
1.89440e+05 1.62000e+02 1.35788e+02 1.54456e+02 1.17120e+02 1.11837e+02 1.34893e+02 8.87812e+01
1.90080e+05 1.62000e+02 1.35788e+02 1.54456e+02 1.17120e+02 1.12351e+02 1.36680e+02 8.80217e+01
1.90720e+05 1.63000e+02 4.95029e+01 1.55847e+02 -5.68413e+01 1.12358e+02 1.38480e+02 8.62362e+01
1.91360e+05 1.63500e+02 1.21283e+02 1.55847e+02 8.67190e+01 1.11819e+02 1.40195e+02 8.34425e+01
1.92000e+05 1.63500e+02 1.21283e+02 1.55847e+02 8.67190e+01 1.10833e+02 1.41727e+02 7.99393e+01
1.92640e+05 1.64000e+02 1.14133e+02 1.41547e+02 8.67190e+01 1.09621e+02 1.43004e+02 7.62374e+01
1.93280e+05 1.65000e+02 1.23199e+02 1.41547e+02 1.04851e+02 1.08440e+02 1.44005e+02 7.28758e+01
1.93920e+05 1.65500e+02 1.25693e+02 1.46535e+02 1.04851e+02 1.07491e+02 1.44762e+02 7.02194e+01
1.94560e+05 1.66000e+02 1.20112e+02 1.46535e+02 9.36895e+01 1.06858e+02 1.45348e+02 6.83676e+01
1.95200e+05 1.66000e+02 1.20112e+02 1.46535e+02 9.36895e+01 1.06525e+02 1.45846e+02 6.72035e+01
1.95840e+05 1.66500e+02 1.27973e+02 1.62256e+02 9.36895e+01 1.06417e+02 1.46315e+02 6.65200e+01
1.96480e+05 1.67000e+02 1.26765e+02 1.62256e+02 9.12746e+01 1.06461e+02 1.46776e+02 6.61458e+01
1.97120e+05 1.68000e+02 1.28580e+02 1.65885e+02 9.12746e+01 1.06614e+02 1.47212e+02 6.60156e+01
1.97760e+05 1.68500e+02 1.29202e+02 1.65885e+02 9.25191e+01 1.06880e+02 1.47589e+02 6.61701e+01
1.98400e+05 1.68500e+02 1.29202e+02 1.65885e+02 9.25191e+01 1.07293e+02 1.47882e+02 6.67049e+01
1.99040e+05 1.69000e+02 1.24982e+02 1.57445e+02 9.25191e+01 1.07899e+02 1.48093e+02 6.77051e+01
1.99680e+05 1.69500e+02 1.18702e+02 1.57445e+02 7.99583e+01 1.08725e+02 1.48252e+02 6.91971e+01
2.00320e+05 1.70000e+02 1.09583e+02 1.39208e+02 7.99583e+01 1.09769e+02 1.48405e+02 7.11321e+01
2.00960e+05 1.70500e+02 1.24430e+02 1.39208e+02 1.09653e+02 1.11000e+02 1.48602e+02 7.33973e+01
2.01600e+05 1.70500e+02 1.24430e+02 1.39208e+02 1.09653e+02 1.12366e+02 1.48889e+02 7.58436e+01
2.02240e+05 1.71500e+02 1.31832e+02 1.54011e+02 1.09653e+02 1.13807e+02 1.49301e+02 7.83126e+01
2.02880e+05 1.72500e+02 1.29137e+02 1.54011e+02 1.04262e+02 1.15252e+02 1.49849e+02 8.06558e+01
2.03520e+05 1.72500e+02 1.29137e+02 1.54011e+02 1.04262e+02 1.16629e+02 1.50505e+02 8.27523e+01
2.04160e+05 1.73000e+02 1.13299e+02 1.22336e+02 1.04262e+02 1.17863e+02 1.51196e+02 8.45291e+01
2.04800e+05 1.73500e+02 1.07289e+02 1.22336e+02 9.22420e+01 1.18892e+02 1.51809e+02 8.59748e+01
2.05440e+05 1.74000e+02 1.18959e+02 1.45675e+02 9.22420e+01 1.19677e+02 1.52222e+02 8.71321e+01
2.06080e+05 1.74500e+02 1.25966e+02 1.45675e+02 1.06256e+02 1.20207e+02 1.52340e+02 8.80748e+01
2.06720e+05 1.74500e+02 1.25966e+02 1.45675e+02 1.06256e+02 1.20500e+02 1.52115e+02 8.88843e+01
2.07360e+05 1.75000e+02 1.31995e+02 1.57733e+02 1.06256e+02 1.20585e+02 1.51540e+02 8.96306e+01
2.08000e+05 1.75500e+02 1.27349e+02 1.57733e+02 9.69651e+01 1.20498e+02 1.50637e+02 9.03597e+01
2.08640e+05 1.76000e+02 1.18776e+02 1.40586e+02 9.69651e+01 1.20272e+02 1.49453e+02 9.10910e+01
2.09280e+05 1.76500e+02 1.25259e+02 1.40586e+02 1.09932e+02 1.19951e+02 1.48073e+02 9.18281e+01
2.09920e+05 1.76500e+02 1.25259e+02 1.40586e+02 1.09932e+02 1.19593e+02 1.46616e+02 9.25707e+01
2.10560e+05 1.77000e+02 1.29950e+02 1.49967e+02 1.09932e+02 1.19275e+02 1.45229e+02 9.33207e+01
2.11200e+05 1.77500e+02 1.24522e+02 1.49967e+02 9.90776e+01 1.19068e+02 1.44057e+02 9.40787e+01
2.11840e+05 1.78000e+02 1.24514e+02 1.49950e+02 9.90776e+01 1.19027e+02 1.43213e+02 9.48414e+01
2.12480e+05 1.78500e+02 1.35987e+02 1.49950e+02 1.22024e+02 1.19173e+02 1.42741e+02 9.56045e+01
2.13120e+05 1.78500e+02 1.35987e+02 1.49950e+02 1.22024e+02 1.19496e+02 1.42624e+02 9.63676e+01
2.13760e+05 1.79000e+02 1.37654e+02 1.53284e+02 1.22024e+02 1.19965e+02 1.42796e+02 9.71335e+01
2.14400e+05 1.79500e+02 1.17682e+02 1.53284e+02 8.20794e+01 1.20537e+02 1.43172e+02 9.79022e+01
2.15040e+05 1.80000e+02 1.29405e+02 1.76730e+02 8.20794e+01 1.21172e+02 1.43673e+02 9.86701e+01
2.15680e+05 1.80500e+02 1.44225e+02 1.76730e+02 1.11720e+02 1.21838e+02 1.44238e+02 9.94388e+01
2.16320e+05 1.80500e+02 1.44225e+02 1.76730e+02 1.11720e+02 1.22525e+02 1.44829e+02 1.00220e+02
2.16960e+05 1.81000e+02 1.41910e+02 1.72100e+02 1.11720e+02 1.23225e+02 1.45430e+02 1.01020e+02
2.17600e+05 1.81500e+02 1.49879e+02 1.72100e+02 1.27657e+02 1.23934e+02 1.46049e+02 1.01818e+02
2.18240e+05 1.82000e+02 1.42903e+02 1.58149e+02 1.27657e+02 1.24638e+02 1.46721e+02 1.02555e+02
2.18880e+05 1.82500e+02 1.41872e+02 1.58149e+02 1.25595e+02 1.25333e+02 1.47509e+02 1.03157e+02
2.19520e+05 1.82500e+02 1.41872e+02 1.58149e+02 1.25595e+02 1.26030e+02 1.48486e+02 1.03574e+02
2.20160e+05 1.83000e+02 1.35166e+02 1.44736e+02 1.25595e+02 1.26764e+02 1.49711e+02 1.03817e+02
2.20800e+05 1.83500e+02 1.34287e+02 1.44736e+02 1.23839e+02 1.27587e+02 1.51206e+02 1.03968e+02
2.21440e+05 1.84000e+02 1.46963e+02 1.70086e+02 1.23839e+02 1.28546e+02 1.52935e+02 1.04156e+02
2.22080e+05 1.84500e+02 1.49801e+02 1.70086e+02 1.29516e+02 1.29662e+02 1.54800e+02 1.04524e+02
2.22720e+05 1.84500e+02 1.49801e+02 1.70086e+02 1.29516e+02 1.30923e+02 1.56659e+02 1.05186e+02
2.23360e+05 1.85000e+02 1.52938e+02 1.76360e+02 1.29516e+02 1.32270e+02 1.58343e+02 1.06197e+02
2.24000e+05 1.85500e+02 1.45412e+02 1.76360e+02 1.14464e+02 1.33628e+02 1.59705e+02 1.07551e+02
2.24640e+05 1.86500e+02 1.33749e+02 1.53034e+02 1.14464e+02 1.34918e+02 1.60651e+02 1.09185e+02
2.25280e+05 1.87000e+02 1.42101e+02 1.53034e+02 1.31169e+02 1.36093e+02 1.61178e+02 1.11007e+02
2.25920e+05 1.87000e+02 1.42101e+02 1.53034e+02 1.31169e+02 1.37141e+02 1.61367e+02 1.12914e+02
2.26560e+05 1.88000e+02 1.35407e+02 1.39645e+02 1.31169e+02 1.38083e+02 1.61359e+02 1.14807e+02
2.27200e+05 1.88500e+02 1.35499e+02 1.39645e+02 1.31353e+02 1.38944e+02 1.61294e+02 1.16594e+02
2.27840e+05 1.89000e+02 1.37178e+02 1.43002e+02 1.31353e+02 1.39731e+02 1.61267e+02 1.18194e+02
2.28480e+05 1.89500e+02 1.33377e+02 1.43002e+02 1.23751e+02 1.40419e+02 1.61286e+02 1.19553e+02
2.29120e+05 1.89500e+02 1.33377e+02 1.43002e+02 1.23751e+02 1.40964e+02 1.61275e+02 1.20653e+02
2.29760e+05 1.90000e+02 1.41633e+02 1.59515e+02 1.23751e+02 1.41314e+02 1.61107e+02 1.21520e+02
2.30400e+05 1.90500e+02 1.47785e+02 1.59515e+02 1.36055e+02 1.41431e+02 1.60648e+02 1.22214e+02
2.31040e+05 1.91500e+02 1.50695e+02 1.65334e+02 1.36055e+02 1.41308e+02 1.59811e+02 1.22804e+02
2.31680e+05 1.92000e+02 1.49762e+02 1.65334e+02 1.34189e+02 1.40966e+02 1.58582e+02 1.23350e+02
2.32320e+05 1.92000e+02 1.49762e+02 1.65334e+02 1.34189e+02 1.40458e+02 1.57030e+02 1.23885e+02
2.32960e+05 1.92500e+02 1.53087e+02 1.71984e+02 1.34189e+02 1.39856e+02 1.55290e+02 1.24422e+02
2.33600e+05 1.93000e+02 1.67356e+02 1.71984e+02 1.62727e+02 1.39244e+02 1.53529e+02 1.24960e+02
2.34240e+05 1.94000e+02 1.53404e+02 1.62727e+02 1.44081e+02 1.38708e+02 1.51912e+02 1.25503e+02
2.34880e+05 1.94500e+02 1.40260e+02 1.44081e+02 1.36438e+02 1.38320e+02 1.50579e+02 1.26061e+02
2.35520e+05 1.94500e+02 1.40260e+02 1.44081e+02 1.36438e+02 1.38145e+02 1.49636e+02 1.26654e+02
2.36160e+05 1.95000e+02 1.49016e+02 1.61594e+02 1.36438e+02 1.38235e+02 1.49153e+02 1.27317e+02
2.36800e+05 1.95500e+02 1.49474e+02 1.61594e+02 1.37355e+02 1.38625e+02 1.49147e+02 1.28103e+02
2.37440e+05 1.96000e+02 1.49986e+02 1.62617e+02 1.37355e+02 1.39325e+02 1.49573e+02 1.29076e+02
2.38080e+05 1.96500e+02 1.51134e+02 1.62617e+02 1.39651e+02 1.40295e+02 1.50310e+02 1.30280e+02
2.38720e+05 1.96500e+02 1.51134e+02 1.62617e+02 1.39651e+02 1.41455e+02 1.51198e+02 1.31712e+02
2.39360e+05 1.97000e+02 1.49529e+02 1.59406e+02 1.39651e+02 1.42694e+02 1.52080e+02 1.33308e+02
2.40000e+05 1.97500e+02 1.45096e+02 1.59406e+02 1.30786e+02 1.43903e+02 1.52847e+02 1.34958e+02
2.40640e+05 1.98000e+02 1.49599e+02 1.68412e+02 1.30786e+02 1.44995e+02 1.53458e+02 1.36531e+02
2.41280e+05 1.99000e+02 1.49784e+02 1.68412e+02 1.31156e+02 1.45923e+02 1.53933e+02 1.37912e+02
2.41920e+05 1.99000e+02 1.49784e+02 1.68412e+02 1.31156e+02 1.46674e+02 1.54328e+02 1.39021e+02
2.42560e+05 1.99500e+02 1.49653e+02 1.68149e+02 1.31156e+02 1.47263e+02 1.54707e+02 1.39819e+02
2.43200e+05 2.00000e+02 1.57322e+02 1.68149e+02 1.46496e+02 1.47708e+02 1.55121e+02 1.40295e+02
2.43840e+05 2.00500e+02 1.66714e+02 1.86931e+02 1.46496e+02 1.48019e+02 1.55597e+02 1.40442e+02
2.44480e+05 2.01000e+02 1.73786e+02 1.86931e+02 1.60641e+02 1.48200e+02 1.56152e+02 1.40247e+02
2.45120e+05 2.01000e+02 1.73786e+02 1.86931e+02 1.60641e+02 1.48248e+02 1.56789e+02 1.39706e+02
2.45760e+05 2.01500e+02 1.63795e+02 1.66949e+02 1.60641e+02 1.48178e+02 1.57511e+02 1.38846e+02
2.46400e+05 2.02000e+02 1.59865e+02 1.66949e+02 1.52782e+02 1.48037e+02 1.58319e+02 1.37756e+02
2.47040e+05 2.02500e+02 1.63322e+02 1.73863e+02 1.52782e+02 1.47902e+02 1.59221e+02 1.36583e+02
2.47680e+05 2.03500e+02 1.62656e+02 1.73863e+02 1.51450e+02 1.47876e+02 1.60236e+02 1.35517e+02
2.48320e+05 2.03500e+02 1.62656e+02 1.73863e+02 1.51450e+02 1.48069e+02 1.61387e+02 1.34751e+02
2.48960e+05 2.04000e+02 1.71473e+02 1.91496e+02 1.51450e+02 1.48561e+02 1.62678e+02 1.34445e+02
2.49600e+05 2.05000e+02 1.66245e+02 1.91496e+02 1.40993e+02 1.49384e+02 1.64081e+02 1.34687e+02
2.50240e+05 2.05500e+02 1.63046e+02 1.85099e+02 1.40993e+02 1.50498e+02 1.65534e+02 1.35463e+02
2.50880e+05 2.05500e+02 1.63046e+02 1.85099e+02 1.40993e+02 1.51808e+02 1.66959e+02 1.36657e+02
2.51520e+05 2.06000e+02 1.64109e+02 1.85099e+02 1.43119e+02 1.53185e+02 1.68291e+02 1.38078e+02
2.52160e+05 2.06500e+02 1.60866e+02 1.78613e+02 1.43119e+02 1.54508e+02 1.69501e+02 1.39515e+02
2.52800e+05 2.07500e+02 6.10110e+01 1.78613e+02 -5.65909e+01 1.55692e+02 1.70608e+02 1.40777e+02
2.53440e+05 2.08500e+02 1.43534e+02 1.57795e+02 1.29274e+02 1.56697e+02 1.71664e+02 1.41730e+02
2.54080e+05 2.08500e+02 1.43534e+02 1.57795e+02 1.29274e+02 1.57523e+02 1.72730e+02 1.42316e+02
2.54720e+05 2.08500e+02 1.43534e+02 1.57795e+02 1.29274e+02 1.58188e+02 1.73845e+02 1.42531e+02
2.55360e+05 2.10000e+02 1.53636e+02 1.71965e+02 1.35307e+02 1.58685e+02 1.75015e+02 1.42356e+02
2.56000e+05 2.10000e+02 1.53636e+02 1.71965e+02 1.35307e+02 1.58943e+02 1.76198e+02 1.41688e+02
2.56640e+05 2.10500e+02 1.34438e+02 1.35307e+02 1.33568e+02 1.58830e+02 1.77314e+02 1.40346e+02
2.57280e+05 2.11000e+02 1.35040e+02 1.36511e+02 1.33568e+02 1.58207e+02 1.78251e+02 1.38162e+02
2.57920e+05 2.11000e+02 1.35040e+02 1.36511e+02 1.33568e+02 1.56973e+02 1.78893e+02 1.35053e+02
2.58560e+05 2.12500e+02 1.49879e+02 1.67793e+02 1.31965e+02 1.55111e+02 1.79153e+02 1.31070e+02
2.59200e+05 2.12500e+02 1.49879e+02 1.67793e+02 1.31965e+02 1.52707e+02 1.78988e+02 1.26425e+02
2.59840e+05 2.12500e+02 1.49879e+02 1.67793e+02 1.31965e+02 1.49934e+02 1.78390e+02 1.21479e+02
2.60480e+05 2.13500e+02 1.55060e+02 1.76464e+02 1.33655e+02 1.47025e+02 1.77358e+02 1.16692e+02
2.61120e+05 2.13500e+02 1.55060e+02 1.76464e+02 1.33655e+02 1.44204e+02 1.75875e+02 1.12534e+02
2.61760e+05 2.14500e+02 1.74277e+02 1.98921e+02 1.49634e+02 1.41656e+02 1.73924e+02 1.09389e+02
2.62400e+05 2.14500e+02 1.74277e+02 1.98921e+02 1.49634e+02 1.39513e+02 1.71540e+02 1.07487e+02
2.63040e+05 2.14500e+02 1.74277e+02 1.98921e+02 1.49634e+02 1.37863e+02 1.68847e+02 1.06880e+02
2.63680e+05 2.15500e+02 1.68733e+02 1.86355e+02 1.51112e+02 1.36764e+02 1.66069e+02 1.07459e+02
2.64320e+05 2.15500e+02 1.68733e+02 1.86355e+02 1.51112e+02 1.36249e+02 1.63490e+02 1.09007e+02
2.64960e+05 2.16500e+02 1.58978e+02 1.77945e+02 1.40011e+02 1.36334e+02 1.61406e+02 1.11262e+02
2.65600e+05 2.16500e+02 1.58978e+02 1.77945e+02 1.40011e+02 1.37024e+02 1.60074e+02 1.13974e+02
2.66240e+05 2.16500e+02 1.58978e+02 1.77945e+02 1.40011e+02 1.38301e+02 1.59659e+02 1.16943e+02
2.66880e+05 2.17500e+02 6.28938e+01 1.68687e+02 -4.28994e+01 1.40119e+02 1.60210e+02 1.20027e+02
2.67520e+05 2.18000e+02 1.77224e+02 1.85761e+02 1.68687e+02 1.42391e+02 1.61649e+02 1.23132e+02
2.68160e+05 2.18500e+02 4.40383e+01 1.85761e+02 -9.76844e+01 1.44988e+02 1.63787e+02 1.26188e+02
2.68800e+05 2.19500e+02 1.70192e+02 1.84520e+02 1.55863e+02 1.47726e+02 1.66320e+02 1.29132e+02
2.69440e+05 2.19500e+02 1.70192e+02 1.84520e+02 1.55863e+02 1.50362e+02 1.68817e+02 1.31907e+02
2.70080e+05 2.20500e+02 1.60115e+02 1.84520e+02 1.35709e+02 1.52615e+02 1.70752e+02 1.34477e+02
2.70720e+05 2.21500e+02 8.23138e+01 1.35709e+02 2.89186e+01 1.54235e+02 1.71643e+02 1.36827e+02
2.71360e+05 2.21500e+02 8.23138e+01 1.35709e+02 2.89186e+01 1.55094e+02 1.71230e+02 1.38959e+02
2.72000e+05 2.23500e+02 1.60084e+02 1.74695e+02 1.45472e+02 1.55226e+02 1.69582e+02 1.40871e+02
2.72640e+05 2.23500e+02 1.60084e+02 1.74695e+02 1.45472e+02 1.54793e+02 1.67047e+02 1.42538e+02
2.73280e+05 2.24500e+02 1.12632e+02 2.01627e+02 2.36361e+01 1.53986e+02 1.64063e+02 1.43909e+02
2.73920e+05 2.24500e+02 1.12632e+02 2.01627e+02 2.36361e+01 1.52926e+02 1.60944e+02 1.44908e+02
2.74560e+05 2.24500e+02 1.12632e+02 2.01627e+02 2.36361e+01 1.51614e+02 1.57776e+02 1.45452e+02
2.75200e+05 2.27000e+02 1.70452e+02 1.96803e+02 1.44100e+02 1.49990e+02 1.54506e+02 1.45475e+02
2.75840e+05 2.27000e+02 1.70452e+02 1.96803e+02 1.44100e+02 1.48026e+02 1.51108e+02 1.44943e+02
2.76480e+05 2.27500e+02 1.72418e+02 2.00736e+02 1.44100e+02 1.45774e+02 1.47727e+02 1.43821e+02
2.77120e+05 2.28000e+02 1.73462e+02 2.00736e+02 1.46188e+02 1.43348e+02 1.44690e+02 1.42006e+02
2.77760e+05 2.28000e+02 1.73462e+02 2.00736e+02 1.46188e+02 1.40885e+02 1.42436e+02 1.39333e+02
2.78400e+05 2.29000e+02 1.88227e+02 2.07528e+02 1.68927e+02 1.38523e+02 1.41371e+02 1.35675e+02
2.79040e+05 2.29000e+02 1.88227e+02 2.07528e+02 1.68927e+02 1.36423e+02 1.41764e+02 1.31081e+02
2.79680e+05 2.29500e+02 1.87373e+02 2.05819e+02 1.68927e+02 1.34770e+02 1.43678e+02 1.25863e+02
2.80320e+05 2.30000e+02 1.72253e+02 2.05819e+02 1.38688e+02 1.33769e+02 1.46984e+02 1.20553e+02
2.80960e+05 2.30000e+02 1.72253e+02 2.05819e+02 1.38688e+02 1.33594e+02 1.51405e+02 1.15783e+02
2.81600e+05 2.31000e+02 1.82016e+02 1.95692e+02 1.68340e+02 1.34367e+02 1.56593e+02 1.12140e+02
2.82240e+05 2.31000e+02 1.82016e+02 1.95692e+02 1.68340e+02 1.36120e+02 1.62192e+02 1.10047e+02
2.82880e+05 2.31500e+02 1.75175e+02 1.82011e+02 1.68340e+02 1.38789e+02 1.67885e+02 1.09693e+02
2.83520e+05 2.32500e+02 1.70569e+02 1.82011e+02 1.59127e+02 1.42215e+02 1.73416e+02 1.11014e+02
2.84160e+05 2.32500e+02 1.70569e+02 1.82011e+02 1.59127e+02 1.46166e+02 1.78595e+02 1.13738e+02
2.84800e+05 2.33500e+02 1.66466e+02 1.79104e+02 1.53829e+02 1.50379e+02 1.83282e+02 1.17475e+02
2.85440e+05 2.33500e+02 1.66466e+02 1.79104e+02 1.53829e+02 1.54593e+02 1.87377e+02 1.21809e+02
2.86080e+05 2.34000e+02 1.73245e+02 1.92662e+02 1.53829e+02 1.58591e+02 1.90808e+02 1.26374e+02
2.86720e+05 2.34500e+02 1.67185e+02 1.92662e+02 1.41708e+02 1.62199e+02 1.93520e+02 1.30878e+02
2.87360e+05 2.34500e+02 1.67185e+02 1.92662e+02 1.41708e+02 1.65300e+02 1.95482e+02 1.35118e+02
2.88000e+05 2.35500e+02 1.69319e+02 1.86394e+02 1.52243e+02 1.67826e+02 1.96687e+02 1.38964e+02
2.88640e+05 2.35500e+02 1.69319e+02 1.86394e+02 1.52243e+02 1.69757e+02 1.97168e+02 1.42345e+02
2.89280e+05 2.36000e+02 1.74596e+02 1.96949e+02 1.52243e+02 1.71113e+02 1.97004e+02 1.45221e+02
2.89920e+05 2.37000e+02 1.75497e+02 1.96949e+02 1.54044e+02 1.71946e+02 1.96320e+02 1.47572e+02
2.90560e+05 2.37000e+02 1.75497e+02 1.96949e+02 1.54044e+02 1.72334e+02 1.95278e+02 1.49391e+02
2.91200e+05 2.38000e+02 1.82003e+02 1.93003e+02 1.71003e+02 1.72370e+02 1.94050e+02 1.50689e+02
2.91840e+05 2.38000e+02 1.82003e+02 1.93003e+02 1.71003e+02 1.72143e+02 1.92789e+02 1.51498e+02
2.92480e+05 2.38500e+02 1.78861e+02 1.86720e+02 1.71003e+02 1.71746e+02 1.91623e+02 1.51869e+02
2.93120e+05 2.39000e+02 1.60951e+02 1.86720e+02 1.35181e+02 1.71260e+02 1.90642e+02 1.51877e+02
2.93760e+05 2.39000e+02 1.60951e+02 1.86720e+02 1.35181e+02 1.70760e+02 1.89903e+02 1.51616e+02
2.94400e+05 2.40000e+02 1.69166e+02 1.86867e+02 1.51464e+02 1.70322e+02 1.89433e+02 1.51212e+02
2.95040e+05 2.40000e+02 1.69166e+02 1.86867e+02 1.51464e+02 1.70015e+02 1.89226e+02 1.50804e+02
2.95680e+05 2.40500e+02 1.65654e+02 1.79843e+02 1.51464e+02 1.69886e+02 1.89249e+02 1.50523e+02
2.96320e+05 2.42000e+02 1.63459e+02 1.79843e+02 1.47075e+02 1.69939e+02 1.89438e+02 1.50440e+02
2.96960e+05 2.42000e+02 1.63459e+02 1.79843e+02 1.47075e+02 1.70134e+02 1.89717e+02 1.50550e+02
2.97600e+05 2.42500e+02 5.08455e+01 1.47075e+02 -4.53839e+01 1.70392e+02 1.90007e+02 1.50777e+02
2.98240e+05 2.45000e+02 4.52764e+01 1.41746e+02 -5.11933e+01 1.70620e+02 1.90240e+02 1.51001e+02
2.98880e+05 2.46000e+02 1.70356e+02 1.98966e+02 1.41746e+02 1.70718e+02 1.90357e+02 1.51079e+02
2.99520e+05 2.46500e+02 1.63156e+02 1.98966e+02 1.27345e+02 1.70580e+02 1.90292e+02 1.50868e+02
3.00160e+05 2.47000e+02 4.26628e+01 1.27345e+02 -4.20193e+01 1.70064e+02 1.89883e+02 1.50244e+02
3.00800e+05 2.47500e+02 1.60573e+02 1.93802e+02 1.27345e+02 1.68959e+02 1.88800e+02 1.49117e+02
3.01440e+05 2.48000e+02 1.71970e+02 1.93802e+02 1.50138e+02 1.67021e+02 1.86594e+02 1.47448e+02
3.02080e+05 2.48000e+02 1.71970e+02 1.93802e+02 1.50138e+02 1.64089e+02 1.82899e+02 1.45278e+02
3.02720e+05 2.49000e+02 1.61075e+02 1.80021e+02 1.42128e+02 1.60178e+02 1.77621e+02 1.42735e+02
3.03360e+05 2.49000e+02 1.61075e+02 1.80021e+02 1.42128e+02 1.55494e+02 1.70977e+02 1.40011e+02
3.04000e+05 2.49500e+02 1.65779e+02 1.89429e+02 1.42128e+02 1.50377e+02 1.63423e+02 1.37332e+02
3.04640e+05 2.50500e+02 1.77761e+02 1.89429e+02 1.66092e+02 1.45245e+02 1.55574e+02 1.34917e+02
3.05280e+05 2.50500e+02 1.77761e+02 1.89429e+02 1.66092e+02 1.40538e+02 1.48121e+02 1.32954e+02
3.05920e+05 2.51000e+02 1.78777e+02 1.91462e+02 1.66092e+02 1.36654e+02 1.41734e+02 1.31574e+02
3.06560e+05 2.51500e+02 1.73079e+02 1.91462e+02 1.54697e+02 1.33897e+02 1.36963e+02 1.30831e+02
3.07200e+05 2.52000e+02 1.75554e+02 1.96411e+02 1.54697e+02 1.32428e+02 1.34154e+02 1.30702e+02
3.07840e+05 2.52500e+02 1.78463e+02 1.96411e+02 1.60514e+02 1.32260e+02 1.33415e+02 1.31105e+02
3.08480e+05 2.52500e+02 1.78463e+02 1.96411e+02 1.60514e+02 1.33284e+02 1.34631e+02 1.31938e+02
3.09120e+05 2.53000e+02 1.63947e+02 1.67380e+02 1.60514e+02 1.35314e+02 1.37513e+02 1.33115e+02
3.09760e+05 2.53500e+02 1.54635e+02 1.67380e+02 1.41891e+02 1.38123e+02 1.41673e+02 1.34573e+02
3.10400e+05 2.54000e+02 1.60204e+02 1.78517e+02 1.41891e+02 1.41474e+02 1.46685e+02 1.36262e+02
3.11040e+05 2.54500e+02 5.62764e+01 1.78517e+02 -6.59641e+01 1.45141e+02 1.52147e+02 1.38135e+02
3.11680e+05 2.55000e+02 4.58657e+01 1.78517e+02 -8.67855e+01 1.48919e+02 1.57704e+02 1.40135e+02
3.12320e+05 2.56000e+02 8.33543e+01 1.71160e+02 -4.45131e+00 1.52619e+02 1.63050e+02 1.42188e+02
3.12960e+05 2.56500e+02 1.85312e+02 1.99464e+02 1.71160e+02 1.56053e+02 1.67929e+02 1.44178e+02
3.13600e+05 2.57000e+02 1.88337e+02 1.99464e+02 1.77210e+02 1.59008e+02 1.72134e+02 1.45883e+02
3.14240e+05 2.57000e+02 1.88337e+02 1.99464e+02 1.77210e+02 1.61218e+02 1.75512e+02 1.46923e+02
3.14880e+05 2.58000e+02 1.85206e+02 1.93202e+02 1.77210e+02 1.62371e+02 1.77923e+02 1.46819e+02
3.15520e+05 2.58500e+02 1.75216e+02 1.93202e+02 1.57229e+02 1.62202e+02 1.79204e+02 1.45201e+02
3.16160e+05 2.59000e+02 1.76999e+02 1.96769e+02 1.57229e+02 1.60620e+02 1.79212e+02 1.42028e+02
3.16800e+05 2.59500e+02 1.82619e+02 1.96769e+02 1.68469e+02 1.57807e+02 1.77929e+02 1.37685e+02
3.17440e+05 2.59500e+02 1.82619e+02 1.96769e+02 1.68469e+02 1.54222e+02 1.75551e+02 1.32893e+02
3.18080e+05 2.60000e+02 1.72837e+02 1.77206e+02 1.68469e+02 1.50490e+02 1.72484e+02 1.28496e+02
3.18720e+05 2.60500e+02 1.77390e+02 1.77574e+02 1.77206e+02 1.47245e+02 1.69262e+02 1.25227e+02
3.19360e+05 2.61000e+02 1.89228e+02 2.00882e+02 1.77574e+02 1.44989e+02 1.66427e+02 1.23551e+02
3.20000e+05 2.61500e+02 1.82089e+02 2.00882e+02 1.63296e+02 1.44012e+02 1.64416e+02 1.23609e+02
3.20640e+05 2.61500e+02 1.82089e+02 2.00882e+02 1.63296e+02 1.44375e+02 1.63484e+02 1.25265e+02
3.21280e+05 2.62000e+02 1.69768e+02 1.76240e+02 1.63296e+02 1.45945e+02 1.63682e+02 1.28209e+02
3.21920e+05 2.62500e+02 1.73428e+02 1.76240e+02 1.70617e+02 1.48469e+02 1.64881e+02 1.32056e+02
3.22560e+05 2.63000e+02 1.81892e+02 1.93168e+02 1.70617e+02 1.51633e+02 1.66837e+02 1.36430e+02
3.23200e+05 2.63500e+02 1.78960e+02 1.93168e+02 1.64753e+02 1.55141e+02 1.69276e+02 1.41005e+02
3.23840e+05 2.63500e+02 1.78960e+02 1.93168e+02 1.64753e+02 1.58727e+02 1.71942e+02 1.45512e+02
3.24480e+05 2.64000e+02 1.78620e+02 1.92487e+02 1.64753e+02 1.62185e+02 1.74626e+02 1.49745e+02
3.25120e+05 2.65000e+02 1.79483e+02 1.92487e+02 1.66480e+02 1.65359e+02 1.77160e+02 1.53558e+02
3.25760e+05 2.65500e+02 1.76045e+02 1.85610e+02 1.66480e+02 1.68145e+02 1.79425e+02 1.56865e+02
3.26400e+05 2.65500e+02 1.76045e+02 1.85610e+02 1.66480e+02 1.70490e+02 1.81349e+02 1.59631e+02
3.27040e+05 2.66000e+02 1.78316e+02 1.85610e+02 1.71022e+02 1.72383e+02 1.82919e+02 1.61847e+02
3.27680e+05 2.66500e+02 1.89262e+02 2.07501e+02 1.71022e+02 1.73832e+02 1.84167e+02 1.63497e+02
3.28320e+05 2.67000e+02 1.95799e+02 2.07501e+02 1.84097e+02 1.74855e+02 1.85155e+02 1.64554e+02
3.28960e+05 2.67500e+02 1.77190e+02 1.84097e+02 1.70284e+02 1.75480e+02 1.85951e+02 1.65008e+02
3.29600e+05 2.67500e+02 1.77190e+02 1.84097e+02 1.70284e+02 1.75760e+02 1.86612e+02 1.64907e+02
3.30240e+05 2.68000e+02 1.74709e+02 1.79133e+02 1.70284e+02 1.75779e+02 1.87180e+02 1.64377e+02
3.30880e+05 2.68500e+02 1.86302e+02 1.93470e+02 1.79133e+02 1.75651e+02 1.87696e+02 1.63607e+02
3.31520e+05 2.69500e+02 1.85272e+02 1.93470e+02 1.77074e+02 1.75513e+02 1.88202e+02 1.62824e+02
3.32160e+05 2.70000e+02 1.90250e+02 2.03425e+02 1.77074e+02 1.75483e+02 1.88722e+02 1.62243e+02
3.32800e+05 2.70000e+02 1.90250e+02 2.03425e+02 1.77074e+02 1.75640e+02 1.89246e+02 1.62034e+02
3.33440e+05 2.70500e+02 1.84697e+02 2.03425e+02 1.65968e+02 1.76006e+02 1.89722e+02 1.62290e+02
3.34080e+05 2.71000e+02 1.87239e+02 2.08510e+02 1.65968e+02 1.76550e+02 1.90082e+02 1.63018e+02
3.34720e+05 2.71500e+02 1.93073e+02 2.08510e+02 1.77637e+02 1.77212e+02 1.90280e+02 1.64143e+02
3.35360e+05 2.72000e+02 3.73750e+01 1.77637e+02 -1.02887e+02 1.77927e+02 1.90319e+02 1.65535e+02
3.36000e+05 2.72500e+02 1.94765e+02 2.11893e+02 1.77637e+02 1.78651e+02 1.90258e+02 1.67043e+02
3.36640e+05 2.73000e+02 1.94022e+02 2.11893e+02 1.76152e+02 1.79359e+02 1.90200e+02 1.68519e+02
3.37280e+05 2.74000e+02 1.84517e+02 1.92881e+02 1.76152e+02 1.80046e+02 1.90252e+02 1.69840e+02
3.37920e+05 2.74500e+02 1.82062e+02 1.92881e+02 1.71244e+02 1.80700e+02 1.90474e+02 1.70927e+02
3.38560e+05 2.74500e+02 1.82062e+02 1.92881e+02 1.71244e+02 1.81297e+02 1.90844e+02 1.71750e+02
3.39200e+05 2.75000e+02 1.85257e+02 1.99271e+02 1.71244e+02 1.81797e+02 1.91265e+02 1.72329e+02
3.39840e+05 2.75500e+02 1.87612e+02 1.99271e+02 1.75953e+02 1.82168e+02 1.91618e+02 1.72718e+02
3.40480e+05 2.76000e+02 1.86487e+02 1.97020e+02 1.75953e+02 1.82395e+02 1.91810e+02 1.72980e+02
3.41120e+05 2.76500e+02 1.92257e+02 1.97020e+02 1.87493e+02 1.82486e+02 1.91799e+02 1.73173e+02
3.41760e+05 2.76500e+02 1.92257e+02 1.97020e+02 1.87493e+02 1.82470e+02 1.91608e+02 1.73332e+02
3.42400e+05 2.77000e+02 1.17136e+02 1.87493e+02 4.67796e+01 1.82389e+02 1.91305e+02 1.73474e+02
3.43040e+05 2.77500e+02 1.12639e+02 1.78499e+02 4.67796e+01 1.82295e+02 1.90985e+02 1.73604e+02
3.43680e+05 2.78000e+02 1.87032e+02 1.95565e+02 1.78499e+02 1.82234e+02 1.90743e+02 1.73725e+02
3.44320e+05 2.78500e+02 1.88701e+02 1.95565e+02 1.81836e+02 1.82242e+02 1.90626e+02 1.73857e+02
3.44960e+05 2.79000e+02 1.90365e+02 1.98894e+02 1.81836e+02 1.82301e+02 1.90570e+02 1.74033e+02
3.45600e+05 2.79000e+02 1.90365e+02 1.98894e+02 1.81836e+02 1.82320e+02 1.90350e+02 1.74291e+02
3.46240e+05 2.79500e+02 1.91445e+02 1.98894e+02 1.83996e+02 1.82148e+02 1.89633e+02 1.74662e+02
3.46880e+05 2.80000e+02 1.92538e+02 2.01079e+02 1.83996e+02 1.81637e+02 1.88123e+02 1.75152e+02
3.47520e+05 2.80500e+02 1.92793e+02 2.01079e+02 1.84506e+02 1.80737e+02 1.85729e+02 1.75744e+02
3.48160e+05 2.81000e+02 9.58912e+01 1.84506e+02 7.27641e+00 1.79517e+02 1.82631e+02 1.76402e+02
3.48800e+05 2.81000e+02 9.58912e+01 1.84506e+02 7.27641e+00 1.78161e+02 1.79235e+02 1.77087e+02
3.49440e+05 2.82000e+02 1.85569e+02 1.89347e+02 1.81790e+02 1.76906e+02 1.77765e+02 1.76048e+02
3.50080e+05 2.82000e+02 1.85569e+02 1.89347e+02 1.81790e+02 1.75969e+02 1.78415e+02 1.73522e+02
3.50720e+05 2.83000e+02 1.87640e+02 1.89764e+02 1.85516e+02 1.75469e+02 1.79028e+02 1.71910e+02
3.51360e+05 2.83000e+02 1.87640e+02 1.89764e+02 1.85516e+02 1.75371e+02 1.79603e+02 1.71140e+02
3.52000e+05 2.83000e+02 1.87640e+02 1.89764e+02 1.85516e+02 1.75488e+02 1.80140e+02 1.70837e+02
3.52640e+05 2.84500e+02 2.03197e+02 2.18220e+02 1.88173e+02 1.75565e+02 1.80641e+02 1.70490e+02
3.53280e+05 2.84500e+02 2.03197e+02 2.18220e+02 1.88173e+02 1.75398e+02 1.81101e+02 1.69695e+02
3.53920e+05 2.85500e+02 1.90659e+02 1.98577e+02 1.82740e+02 1.74913e+02 1.81512e+02 1.68314e+02
3.54560e+05 2.85500e+02 1.90659e+02 1.98577e+02 1.82740e+02 1.74180e+02 1.81855e+02 1.66506e+02
3.55200e+05 2.85500e+02 1.90659e+02 1.98577e+02 1.82740e+02 1.73369e+02 1.82092e+02 1.64645e+02
3.55840e+05 2.86500e+02 9.94565e+01 1.81439e+02 1.74741e+01 1.72680e+02 1.82176e+02 1.63185e+02
3.56480e+05 2.86500e+02 9.94565e+01 1.81439e+02 1.74741e+01 1.72306e+02 1.82077e+02 1.62535e+02
3.57120e+05 2.87500e+02 1.91255e+02 2.05024e+02 1.77486e+02 1.72382e+02 1.81802e+02 1.62961e+02
3.57760e+05 2.87500e+02 1.91255e+02 2.05024e+02 1.77486e+02 1.72959e+02 1.81401e+02 1.64517e+02
3.58400e+05 2.88000e+02 1.82861e+02 1.88236e+02 1.77486e+02 1.73968e+02 1.80950e+02 1.66985e+02
3.59040e+05 2.88500e+02 1.89376e+02 1.90517e+02 1.88236e+02 1.75192e+02 1.80527e+02 1.69857e+02
3.59680e+05 2.88500e+02 1.89376e+02 1.90517e+02 1.88236e+02 1.76321e+02 1.80192e+02 1.72449e+02
3.60320e+05 2.89500e+02 1.95813e+02 2.08606e+02 1.83021e+02 1.77052e+02 1.79972e+02 1.74132e+02
3.60960e+05 2.89500e+02 1.95813e+02 2.08606e+02 1.83021e+02 1.77215e+02 1.79868e+02 1.74562e+02
3.61600e+05 2.90000e+02 1.88196e+02 1.93371e+02 1.83021e+02 1.76820e+02 1.79858e+02 1.73782e+02
3.62240e+05 2.90500e+02 1.96303e+02 1.99235e+02 1.93371e+02 1.76045e+02 1.79926e+02 1.72164e+02
3.62880e+05 2.90500e+02 1.96303e+02 1.99235e+02 1.93371e+02 1.75160e+02 1.80061e+02 1.70258e+02
3.63520e+05 2.91500e+02 2.02243e+02 2.06723e+02 1.97763e+02 1.74447e+02 1.80270e+02 1.68623e+02
3.64160e+05 2.91500e+02 2.02243e+02 2.06723e+02 1.97763e+02 1.74130e+02 1.80557e+02 1.67703e+02
3.64800e+05 2.92000e+02 7.15263e+01 1.97763e+02 -5.47105e+01 1.74341e+02 1.80930e+02 1.67751e+02
3.65440e+05 2.93000e+02 1.93173e+02 1.98213e+02 1.88134e+02 1.75109e+02 1.81397e+02 1.68821e+02
3.66080e+05 2.93000e+02 1.93173e+02 1.98213e+02 1.88134e+02 1.76385e+02 1.81975e+02 1.70796e+02
3.66720e+05 2.94000e+02 2.05584e+02 2.08026e+02 2.03142e+02 1.78064e+02 1.82682e+02 1.73446e+02
3.67360e+05 2.94000e+02 2.05584e+02 2.08026e+02 2.03142e+02 1.79995e+02 1.83536e+02 1.76455e+02
3.68000e+05 2.94000e+02 2.05584e+02 2.08026e+02 2.03142e+02 1.81992e+02 1.84542e+02 1.79441e+02
3.68640e+05 2.95000e+02 1.93941e+02 1.97693e+02 1.90189e+02 1.83848e+02 1.85686e+02 1.82010e+02
3.69280e+05 2.95000e+02 1.93941e+02 1.97693e+02 1.90189e+02 1.85397e+02 1.86939e+02 1.83854e+02
3.69920e+05 2.96000e+02 2.00019e+02 2.12172e+02 1.87865e+02 1.86553e+02 1.88261e+02 1.84846e+02
3.70560e+05 2.96000e+02 2.00019e+02 2.12172e+02 1.87865e+02 1.87340e+02 1.89611e+02 1.85069e+02
3.71200e+05 2.96000e+02 2.00019e+02 2.12172e+02 1.87865e+02 1.87863e+02 1.90947e+02 1.84778e+02
3.71840e+05 2.97000e+02 2.05812e+02 2.07929e+02 2.03696e+02 1.88264e+02 1.92222e+02 1.84306e+02
3.72480e+05 2.97000e+02 2.05812e+02 2.07929e+02 2.03696e+02 1.88675e+02 1.93382e+02 1.83967e+02
3.73120e+05 2.98000e+02 2.02920e+02 2.10247e+02 1.95592e+02 1.89178e+02 1.94366e+02 1.83989e+02
3.73760e+05 2.98000e+02 2.02920e+02 2.10247e+02 1.95592e+02 1.89809e+02 1.95120e+02 1.84498e+02
3.74400e+05 2.98000e+02 2.02920e+02 2.10247e+02 1.95592e+02 1.90570e+02 1.95618e+02 1.85522e+02
3.75040e+05 2.99000e+02 1.90248e+02 1.93199e+02 1.87297e+02 1.91440e+02 1.95872e+02 1.87007e+02
3.75680e+05 2.99000e+02 1.90248e+02 1.93199e+02 1.87297e+02 1.92397e+02 1.95945e+02 1.88848e+02
3.76320e+05 3.00000e+02 1.79972e+02 1.84893e+02 1.75051e+02 1.93418e+02 1.95924e+02 1.90911e+02
3.76960e+05 3.00000e+02 1.79972e+02 1.84893e+02 1.75051e+02 1.94479e+02 1.95896e+02 1.93063e+02
3.77600e+05 3.00000e+02 1.79972e+02 1.84893e+02 1.75051e+02 1.95547e+02 1.95912e+02 1.95181e+02
3.78240e+05 3.01000e+02 2.05698e+02 2.06697e+02 2.04699e+02 1.96568e+02 1.97155e+02 1.95981e+02
3.78880e+05 3.01000e+02 2.05698e+02 2.06697e+02 2.04699e+02 1.97476e+02 1.98884e+02 1.96067e+02
3.79520e+05 3.02000e+02 9.49658e+01 1.80554e+02 9.37758e+00 1.98186e+02 2.00266e+02 1.96106e+02
3.80160e+05 3.02000e+02 9.49658e+01 1.80554e+02 9.37758e+00 1.98620e+02 2.01205e+02 1.96034e+02
3.80800e+05 3.03000e+02 1.97697e+02 2.14839e+02 1.80554e+02 1.98721e+02 2.01632e+02 1.95810e+02
3.81440e+05 3.03500e+02 2.01246e+02 2.14839e+02 1.87654e+02 1.98484e+02 2.01529e+02 1.95439e+02
3.82080e+05 3.03500e+02 2.01246e+02 2.14839e+02 1.87654e+02 1.97938e+02 2.00907e+02 1.94969e+02
3.82720e+05 3.04500e+02 2.02701e+02 2.06685e+02 1.98717e+02 1.97087e+02 1.99706e+02 1.94469e+02
3.83360e+05 3.04500e+02 2.02701e+02 2.06685e+02 1.98717e+02 1.95861e+02 1.97729e+02 1.93992e+02
3.84000e+05 3.05000e+02 9.36787e+01 1.98717e+02 -1.13597e+01 1.94138e+02 1.94717e+02 1.93559e+02
3.84640e+05 3.06000e+02 2.04326e+02 2.09068e+02 1.99583e+02 1.91851e+02 1.93154e+02 1.90547e+02
3.85280e+05 3.06000e+02 2.04326e+02 2.09068e+02 1.99583e+02 1.89073e+02 1.92753e+02 1.85394e+02
3.85920e+05 3.06500e+02 1.96223e+02 1.99583e+02 1.92863e+02 1.86044e+02 1.92339e+02 1.79750e+02
3.86560e+05 3.07000e+02 2.05786e+02 2.18710e+02 1.92863e+02 1.83089e+02 1.91928e+02 1.74249e+02
3.87200e+05 3.07000e+02 2.05786e+02 2.18710e+02 1.92863e+02 1.80495e+02 1.91568e+02 1.69422e+02
3.87840e+05 3.08000e+02 1.95895e+02 2.09899e+02 1.81892e+02 1.78438e+02 1.91330e+02 1.65545e+02
3.88480e+05 3.08000e+02 1.95895e+02 2.09899e+02 1.81892e+02 1.76976e+02 1.91293e+02 1.62658e+02
3.89120e+05 3.08500e+02 2.06287e+02 2.09899e+02 2.02675e+02 1.76099e+02 1.91507e+02 1.60690e+02
3.89760e+05 3.09000e+02 6.99944e+01 2.02675e+02 -6.26862e+01 1.75784e+02 1.91976e+02 1.59592e+02
3.90400e+05 3.10000e+02 2.11127e+02 2.19580e+02 2.02675e+02 1.76014e+02 1.92642e+02 1.59386e+02
3.91040e+05 3.10500e+02 2.10925e+02 2.19580e+02 2.02271e+02 1.76767e+02 1.93398e+02 1.60137e+02
3.91680e+05 3.11000e+02 2.13603e+02 2.24936e+02 2.02271e+02 1.77989e+02 1.94113e+02 1.61865e+02
3.92320e+05 3.11500e+02 2.17267e+02 2.24936e+02 2.09598e+02 1.79554e+02 1.94674e+02 1.64434e+02
3.92960e+05 3.11500e+02 2.17267e+02 2.24936e+02 2.09598e+02 1.81270e+02 1.95024e+02 1.67517e+02
3.93600e+05 3.13500e+02 2.15756e+02 2.21914e+02 2.09598e+02 1.82929e+02 1.95171e+02 1.70687e+02
3.94240e+05 3.14000e+02 2.07295e+02 2.21914e+02 1.92676e+02 1.84383e+02 1.95181e+02 1.73585e+02
3.94880e+05 3.14000e+02 2.07295e+02 2.21914e+02 1.92676e+02 1.85591e+02 1.95150e+02 1.76033e+02
3.95520e+05 3.15000e+02 9.50394e+01 2.21764e+02 -3.16852e+01 1.86608e+02 1.95179e+02 1.78036e+02
3.96160e+05 3.15500e+02 2.09558e+02 2.21764e+02 1.97352e+02 1.87500e+02 1.95350e+02 1.79651e+02
3.96800e+05 3.16000e+02 2.10847e+02 2.24342e+02 1.97352e+02 1.88298e+02 1.95708e+02 1.80888e+02
3.97440e+05 3.16000e+02 2.10847e+02 2.24342e+02 1.97352e+02 1.88976e+02 1.96235e+02 1.81717e+02
3.98080e+05 3.16500e+02 2.16298e+02 2.24342e+02 2.08255e+02 1.89481e+02 1.96808e+02 1.82155e+02
3.98720e+05 3.17000e+02 2.13227e+02 2.18200e+02 2.08255e+02 1.89752e+02 1.97175e+02 1.82329e+02
3.99360e+05 3.17500e+02 2.08131e+02 2.18200e+02 1.98063e+02 1.89742e+02 1.97008e+02 1.82476e+02
4.00000e+05 3.18000e+02 2.04113e+02 2.10162e+02 1.98063e+02 1.89464e+02 1.96045e+02 1.82883e+02
4.00640e+05 3.18000e+02 2.04113e+02 2.10162e+02 1.98063e+02 1.89013e+02 1.94223e+02 1.83803e+02
4.01280e+05 3.18500e+02 2.05594e+02 2.10162e+02 2.01025e+02 1.88558e+02 1.91724e+02 1.85392e+02
4.01920e+05 3.19000e+02 2.09903e+02 2.18781e+02 2.01025e+02 1.88301e+02 1.88927e+02 1.87676e+02
4.02560e+05 3.20000e+02 2.08244e+02 2.18781e+02 1.97707e+02 1.88419e+02 1.90558e+02 1.86281e+02
4.03200e+05 3.20500e+02 2.04563e+02 2.11419e+02 1.97707e+02 1.89014e+02 1.93850e+02 1.84179e+02
4.03840e+05 3.20500e+02 2.04563e+02 2.11419e+02 1.97707e+02 1.90096e+02 1.97314e+02 1.82878e+02
4.04480e+05 3.21000e+02 2.00630e+02 2.11419e+02 1.89840e+02 1.91588e+02 2.00711e+02 1.82465e+02
4.05120e+05 3.21500e+02 1.91036e+02 1.92233e+02 1.89840e+02 1.93358e+02 2.03845e+02 1.82870e+02
4.05760e+05 3.22000e+02 2.03986e+02 2.15738e+02 1.92233e+02 1.95250e+02 2.06585e+02 1.83915e+02
4.06400e+05 3.22500e+02 1.05408e+02 2.15738e+02 -4.92171e+00 1.97118e+02 2.08869e+02 1.85368e+02
4.07040e+05 3.22500e+02 1.05408e+02 2.15738e+02 -4.92171e+00 1.98843e+02 2.10687e+02 1.86998e+02
4.07680e+05 3.24500e+02 2.14197e+02 2.18764e+02 2.09631e+02 2.00334e+02 2.12057e+02 1.88610e+02
4.08320e+05 3.24500e+02 2.14197e+02 2.18764e+02 2.09631e+02 2.01526e+02 2.12985e+02 1.90068e+02
4.08960e+05 3.25000e+02 2.13663e+02 2.18764e+02 2.08563e+02 2.02362e+02 2.13411e+02 1.91312e+02
4.09600e+05 3.26000e+02 1.35121e+02 2.08563e+02 6.16790e+01 2.02744e+02 2.13127e+02 1.92360e+02
4.10240e+05 3.26000e+02 1.35121e+02 2.08563e+02 6.16790e+01 2.02522e+02 2.11755e+02 1.93288e+02
4.10880e+05 3.26500e+02 1.37704e+02 2.13729e+02 6.16790e+01 2.01546e+02 2.08897e+02 1.94196e+02
4.11520e+05 3.27000e+02 2.14131e+02 2.14533e+02 2.13729e+02 1.99757e+02 2.04338e+02 1.95176e+02
4.12160e+05 3.27500e+02 2.14129e+02 2.14533e+02 2.13725e+02 1.97215e+02 1.98148e+02 1.96283e+02
4.12800e+05 3.28000e+02 1.03028e+02 2.13725e+02 -7.66986e+00 1.94070e+02 1.97527e+02 1.90614e+02
4.13440e+05 3.28000e+02 1.03028e+02 2.13725e+02 -7.66986e+00 1.90501e+02 1.98879e+02 1.82124e+02
4.14080e+05 3.29000e+02 1.11722e+02 2.10576e+02 1.28672e+01 1.86704e+02 2.00290e+02 1.73118e+02
4.14720e+05 3.29500e+02 2.10929e+02 2.11282e+02 2.10576e+02 1.82906e+02 2.01707e+02 1.64106e+02
4.15360e+05 3.30000e+02 1.99288e+02 2.11282e+02 1.87293e+02 1.79352e+02 2.03084e+02 1.55620e+02
4.16000e+05 3.30000e+02 1.99288e+02 2.11282e+02 1.87293e+02 1.76225e+02 2.04355e+02 1.48095e+02
4.16640e+05 3.30500e+02 2.06935e+02 2.26576e+02 1.87293e+02 1.73577e+02 2.05367e+02 1.41786e+02
4.17280e+05 3.31000e+02 2.25172e+02 2.26576e+02 2.23768e+02 1.71314e+02 2.05827e+02 1.36801e+02
4.17920e+05 3.31500e+02 2.13531e+02 2.23768e+02 2.03293e+02 1.69290e+02 2.05379e+02 1.33201e+02
4.18560e+05 3.32000e+02 1.98817e+02 2.03293e+02 1.94341e+02 1.67417e+02 2.03777e+02 1.31058e+02
4.19200e+05 3.32000e+02 1.98817e+02 2.03293e+02 1.94341e+02 1.65746e+02 2.01039e+02 1.30453e+02
4.19840e+05 3.32500e+02 2.07447e+02 2.20553e+02 1.94341e+02 1.64470e+02 1.97502e+02 1.31437e+02
4.20480e+05 3.33000e+02 2.19141e+02 2.20553e+02 2.17729e+02 1.63859e+02 1.93725e+02 1.33993e+02
4.21120e+05 3.33500e+02 2.13230e+02 2.17729e+02 2.08730e+02 1.64168e+02 1.90325e+02 1.38011e+02
4.21760e+05 3.34000e+02 1.38378e+02 2.08730e+02 6.80252e+01 1.65540e+02 1.87806e+02 1.43274e+02
4.22400e+05 3.34000e+02 1.38378e+02 2.08730e+02 6.80252e+01 1.67964e+02 1.86459e+02 1.49468e+02
4.23040e+05 3.35000e+02 2.00627e+02 2.18487e+02 1.82768e+02 1.71281e+02 1.86349e+02 1.56213e+02
4.23680e+05 3.35000e+02 2.00627e+02 2.18487e+02 1.82768e+02 1.75238e+02 1.87357e+02 1.63119e+02
4.24320e+05 3.35500e+02 1.96704e+02 2.10639e+02 1.82768e+02 1.79522e+02 1.89251e+02 1.69793e+02
4.24960e+05 3.36000e+02 2.18898e+02 2.27157e+02 2.10639e+02 1.83781e+02 1.91748e+02 1.75815e+02
4.25600e+05 3.36000e+02 2.18898e+02 2.27157e+02 2.10639e+02 1.87653e+02 1.94565e+02 1.80740e+02
4.26240e+05 3.37000e+02 2.17177e+02 2.28957e+02 2.05397e+02 1.90821e+02 1.97457e+02 1.84185e+02
4.26880e+05 3.37000e+02 2.17177e+02 2.28957e+02 2.05397e+02 1.93099e+02 2.00240e+02 1.85957e+02
4.27520e+05 3.37500e+02 6.95336e+01 2.28957e+02 -8.98898e+01 1.94474e+02 2.02794e+02 1.86154e+02
4.28160e+05 3.38500e+02 2.18402e+02 2.23279e+02 2.13525e+02 1.95111e+02 2.05048e+02 1.85174e+02
4.28800e+05 3.38500e+02 2.18402e+02 2.23279e+02 2.13525e+02 1.95293e+02 2.06967e+02 1.83620e+02
4.29440e+05 3.40000e+02 1.03263e+02 1.92106e+02 1.44208e+01 1.95344e+02 2.08527e+02 1.82160e+02
4.30080e+05 3.40500e+02 1.97145e+02 2.02184e+02 1.92106e+02 1.95532e+02 2.09695e+02 1.81369e+02
4.30720e+05 3.40500e+02 1.97145e+02 2.02184e+02 1.92106e+02 1.96026e+02 2.10424e+02 1.81627e+02
4.31360e+05 3.41000e+02 2.05761e+02 2.09338e+02 2.02184e+02 1.96859e+02 2.10661e+02 1.83057e+02
4.32000e+05 3.41500e+02 2.12793e+02 2.16248e+02 2.09338e+02 1.97922e+02 2.10364e+02 1.85479e+02
4.32640e+05 3.42000e+02 2.12464e+02 2.16248e+02 2.08681e+02 1.98963e+02 2.09512e+02 1.88413e+02
4.33280e+05 3.42500e+02 2.16895e+02 2.25109e+02 2.08681e+02 1.99659e+02 2.08125e+02 1.91194e+02
4.33920e+05 3.42500e+02 2.16895e+02 2.25109e+02 2.08681e+02 1.99739e+02 2.06285e+02 1.93194e+02
4.34560e+05 3.43000e+02 2.21133e+02 2.25109e+02 2.17157e+02 1.99091e+02 2.04149e+02 1.94034e+02
4.35200e+05 3.43500e+02 2.21294e+02 2.25432e+02 2.17157e+02 1.97815e+02 2.01933e+02 1.93696e+02
4.35840e+05 3.44000e+02 2.21626e+02 2.25432e+02 2.17821e+02 1.96182e+02 1.99876e+02 1.92488e+02
4.36480e+05 3.44500e+02 2.23657e+02 2.29494e+02 2.17821e+02 1.94554e+02 1.98194e+02 1.90914e+02
4.37120e+05 3.44500e+02 2.23657e+02 2.29494e+02 2.17821e+02 1.93281e+02 1.97042e+02 1.89519e+02
4.37760e+05 3.45000e+02 2.21004e+02 2.29494e+02 2.12514e+02 1.92628e+02 1.96503e+02 1.88754e+02
4.38400e+05 3.45500e+02 2.09297e+02 2.12514e+02 2.06080e+02 1.92742e+02 1.96586e+02 1.88898e+02
4.39040e+05 3.46000e+02 2.07283e+02 2.08485e+02 2.06080e+02 1.93644e+02 1.97244e+02 1.90043e+02
4.39680e+05 3.46500e+02 5.34605e+01 2.08485e+02 -1.01564e+02 1.95253e+02 1.98386e+02 1.92120e+02
4.40320e+05 3.47000e+02 2.23117e+02 2.37748e+02 2.08485e+02 1.97421e+02 1.99897e+02 1.94945e+02
4.40960e+05 3.48000e+02 2.25875e+02 2.37748e+02 2.14001e+02 1.99959e+02 2.01645e+02 1.98273e+02
4.41600e+05 3.48500e+02 2.11041e+02 2.14001e+02 2.08082e+02 2.02660e+02 2.03497e+02 2.01823e+02
4.42240e+05 3.49000e+02 2.04531e+02 2.08082e+02 2.00980e+02 2.05317e+02 2.05322e+02 2.05312e+02
4.42880e+05 3.49000e+02 2.04531e+02 2.08082e+02 2.00980e+02 2.07743e+02 2.08482e+02 2.07003e+02
4.43520e+05 3.49500e+02 2.06296e+02 2.11611e+02 2.00980e+02 2.09793e+02 2.11153e+02 2.08434e+02
4.44160e+05 3.50000e+02 2.11337e+02 2.11611e+02 2.11063e+02 2.11393e+02 2.13249e+02 2.09537e+02
4.44800e+05 3.50500e+02 1.55857e+02 2.11063e+02 1.00652e+02 2.12531e+02 2.14789e+02 2.10274e+02
4.45440e+05 3.51000e+02 1.63953e+02 2.27254e+02 1.00652e+02 2.13249e+02 2.15849e+02 2.10649e+02
4.46080e+05 3.51500e+02 2.25661e+02 2.27254e+02 2.24069e+02 2.13611e+02 2.16519e+02 2.10703e+02
4.46720e+05 3.51500e+02 2.25661e+02 2.27254e+02 2.24069e+02 2.13681e+02 2.16866e+02 2.10496e+02
4.47360e+05 3.52000e+02 2.20056e+02 2.24069e+02 2.16043e+02 2.13500e+02 2.16893e+02 2.10106e+02
4.48000e+05 3.52500e+02 2.16666e+02 2.17290e+02 2.16043e+02 2.13057e+02 2.16496e+02 2.09618e+02
4.48640e+05 3.53000e+02 2.15353e+02 2.17290e+02 2.13416e+02 2.12305e+02 2.15479e+02 2.09130e+02
4.49280e+05 3.53500e+02 2.00019e+02 2.13416e+02 1.86622e+02 2.11204e+02 2.13661e+02 2.08747e+02
4.49920e+05 3.53500e+02 2.00019e+02 2.13416e+02 1.86622e+02 2.09787e+02 2.11006e+02 2.08568e+02
4.50560e+05 3.54000e+02 2.03232e+02 2.19841e+02 1.86622e+02 2.08180e+02 2.08663e+02 2.07696e+02
4.51200e+05 3.54500e+02 2.22574e+02 2.25307e+02 2.19841e+02 2.06581e+02 2.09054e+02 2.04107e+02
4.51840e+05 3.55000e+02 2.25809e+02 2.26311e+02 2.25307e+02 2.05204e+02 2.09711e+02 2.00696e+02
4.52480e+05 3.55500e+02 2.19046e+02 2.26311e+02 2.11780e+02 2.04207e+02 2.10558e+02 1.97857e+02
4.53120e+05 3.55500e+02 2.19046e+02 2.26311e+02 2.11780e+02 2.03665e+02 2.11501e+02 1.95829e+02
4.53760e+05 3.56000e+02 2.09140e+02 2.11780e+02 2.06500e+02 2.03559e+02 2.12447e+02 1.94671e+02
4.54400e+05 3.56500e+02 2.24763e+02 2.43026e+02 2.06500e+02 2.03822e+02 2.13331e+02 1.94314e+02
4.55040e+05 3.57000e+02 2.23998e+02 2.43026e+02 2.04969e+02 2.04378e+02 2.14125e+02 1.94631e+02
4.55680e+05 3.57500e+02 2.02779e+02 2.04969e+02 2.00588e+02 2.05161e+02 2.14836e+02 1.95486e+02
4.56320e+05 3.57500e+02 2.02779e+02 2.04969e+02 2.00588e+02 2.06120e+02 2.15482e+02 1.96757e+02
4.56960e+05 3.58000e+02 2.01085e+02 2.01583e+02 2.00588e+02 2.07214e+02 2.16077e+02 1.98350e+02
4.57600e+05 3.58500e+02 2.16748e+02 2.31912e+02 2.01583e+02 2.08401e+02 2.16603e+02 2.00200e+02
4.58240e+05 3.59000e+02 2.25449e+02 2.31912e+02 2.18985e+02 2.09642e+02 2.17014e+02 2.02270e+02
4.58880e+05 3.59500e+02 2.24161e+02 2.29338e+02 2.18985e+02 2.10880e+02 2.17246e+02 2.04513e+02
4.59520e+05 3.59500e+02 2.24161e+02 2.29338e+02 2.18985e+02 2.12044e+02 2.17239e+02 2.06850e+02
4.60160e+05 3.60000e+02 2.17678e+02 2.29338e+02 2.06017e+02 2.13058e+02 2.16953e+02 2.09162e+02
4.60800e+05 3.60500e+02 2.20823e+02 2.35630e+02 2.06017e+02 2.13856e+02 2.16383e+02 2.11328e+02
4.61440e+05 3.61000e+02 2.32435e+02 2.35630e+02 2.29239e+02 2.14413e+02 2.15566e+02 2.13261e+02
4.62080e+05 3.61500e+02 2.42134e+02 2.55029e+02 2.29239e+02 2.14760e+02 2.14936e+02 2.14584e+02
4.62720e+05 3.61500e+02 2.42134e+02 2.55029e+02 2.29239e+02 2.14962e+02 2.16380e+02 2.13544e+02
4.63360e+05 3.62000e+02 2.41137e+02 2.55029e+02 2.27246e+02 2.15106e+02 2.17656e+02 2.12557e+02
4.64000e+05 3.62500e+02 2.33039e+02 2.38832e+02 2.27246e+02 2.15276e+02 2.18844e+02 2.11709e+02
4.64640e+05 3.63000e+02 2.31706e+02 2.38832e+02 2.24579e+02 2.15540e+02 2.20019e+02 2.11061e+02
4.65280e+05 3.63500e+02 2.35137e+02 2.45694e+02 2.24579e+02 2.15959e+02 2.21257e+02 2.10660e+02
4.65920e+05 3.63500e+02 2.35137e+02 2.45694e+02 2.24579e+02 2.16582e+02 2.22623e+02 2.10542e+02
4.66560e+05 3.64000e+02 2.33439e+02 2.45694e+02 2.21184e+02 2.17453e+02 2.24169e+02 2.10737e+02
4.67200e+05 3.65000e+02 2.24013e+02 2.26843e+02 2.21184e+02 2.18586e+02 2.25913e+02 2.11258e+02
4.67840e+05 3.65500e+02 2.30024e+02 2.33205e+02 2.26843e+02 2.19959e+02 2.27828e+02 2.12090e+02
4.68480e+05 3.65500e+02 2.30024e+02 2.33205e+02 2.26843e+02 2.21515e+02 2.29842e+02 2.13188e+02
4.69120e+05 3.66000e+02 2.38009e+02 2.42813e+02 2.33205e+02 2.23150e+02 2.31825e+02 2.14476e+02
4.69760e+05 3.66500e+02 2.37560e+02 2.42813e+02 2.32306e+02 2.24707e+02 2.33553e+02 2.15861e+02
4.70400e+05 3.67000e+02 2.28501e+02 2.32306e+02 2.24696e+02 2.25984e+02 2.34720e+02 2.17249e+02
4.71040e+05 3.67500e+02 2.27870e+02 2.31043e+02 2.24696e+02 2.26796e+02 2.35027e+02 2.18564e+02
4.71680e+05 3.67500e+02 2.27870e+02 2.31043e+02 2.24696e+02 2.27041e+02 2.34318e+02 2.19763e+02
4.72320e+05 3.68000e+02 2.44308e+02 2.57573e+02 2.31043e+02 2.26748e+02 2.32658e+02 2.20839e+02
4.72960e+05 3.68500e+02 2.42585e+02 2.57573e+02 2.27597e+02 2.26075e+02 2.30333e+02 2.21816e+02
4.73600e+05 3.69000e+02 2.37962e+02 2.48326e+02 2.27597e+02 2.25239e+02 2.27748e+02 2.22731e+02
4.74240e+05 3.69500e+02 2.40345e+02 2.48326e+02 2.32364e+02 2.24468e+02 2.25319e+02 2.23617e+02
4.74880e+05 3.69500e+02 2.40345e+02 2.48326e+02 2.32364e+02 2.23933e+02 2.24493e+02 2.23372e+02
4.75520e+05 3.70000e+02 2.38073e+02 2.43782e+02 2.32364e+02 2.23739e+02 2.25359e+02 2.22119e+02
4.76160e+05 3.70500e+02 2.35971e+02 2.43782e+02 2.28160e+02 2.23930e+02 2.26198e+02 2.21663e+02
4.76800e+05 3.71000e+02 2.34671e+02 2.41181e+02 2.28160e+02 2.24499e+02 2.26981e+02 2.22017e+02
4.77440e+05 3.71500e+02 2.36184e+02 2.41181e+02 2.31187e+02 2.25400e+02 2.27680e+02 2.23120e+02
4.78080e+05 3.71500e+02 2.36184e+02 2.41181e+02 2.31187e+02 2.26565e+02 2.28276e+02 2.24854e+02
4.78720e+05 3.72000e+02 2.38684e+02 2.46181e+02 2.31187e+02 2.27908e+02 2.28763e+02 2.27053e+02
4.79360e+05 3.72500e+02 2.41061e+02 2.46181e+02 2.35941e+02 2.29337e+02 2.29526e+02 2.29147e+02
4.80000e+05 3.73000e+02 2.46167e+02 2.56393e+02 2.35941e+02 2.30758e+02 2.32078e+02 2.29439e+02
4.80640e+05 3.73500e+02 2.48005e+02 2.56393e+02 2.39618e+02 2.32092e+02 2.34532e+02 2.29652e+02
4.81280e+05 3.73500e+02 2.48005e+02 2.56393e+02 2.39618e+02 2.33276e+02 2.36751e+02 2.29800e+02
4.81920e+05 3.74000e+02 2.46250e+02 2.52881e+02 2.39618e+02 2.34277e+02 2.38650e+02 2.29904e+02
4.82560e+05 3.74500e+02 2.45997e+02 2.52881e+02 2.39113e+02 2.35093e+02 2.40198e+02 2.29988e+02
4.83200e+05 3.75000e+02 2.53978e+02 2.68844e+02 2.39113e+02 2.35750e+02 2.41420e+02 2.30081e+02
4.83840e+05 3.75500e+02 2.50524e+02 2.68844e+02 2.32203e+02 2.36301e+02 2.42383e+02 2.30219e+02
4.84480e+05 3.75500e+02 2.50524e+02 2.68844e+02 2.32203e+02 2.36806e+02 2.43180e+02 2.30433e+02
4.85120e+05 3.76000e+02 2.50808e+02 2.69412e+02 2.32203e+02 2.37326e+02 2.43902e+02 2.30750e+02
4.85760e+05 3.76500e+02 2.51420e+02 2.69412e+02 2.33428e+02 2.37905e+02 2.44628e+02 2.31183e+02
4.86400e+05 3.77000e+02 2.54324e+02 2.75220e+02 2.33428e+02 2.38572e+02 2.45418e+02 2.31727e+02
4.87040e+05 3.77500e+02 2.52212e+02 2.75220e+02 2.29204e+02 2.39336e+02 2.46314e+02 2.32358e+02
4.87680e+05 3.77500e+02 2.52212e+02 2.75220e+02 2.29204e+02 2.40194e+02 2.47353e+02 2.33034e+02
4.88320e+05 3.78000e+02 2.36812e+02 2.44419e+02 2.29204e+02 2.41130e+02 2.48560e+02 2.33699e+02
4.88960e+05 3.78500e+02 2.40826e+02 2.44419e+02 2.37233e+02 2.42123e+02 2.49949e+02 2.34297e+02
4.89600e+05 3.79000e+02 2.54861e+02 2.72489e+02 2.37233e+02 2.43148e+02 2.51515e+02 2.34781e+02
4.90240e+05 3.79500e+02 2.55334e+02 2.72489e+02 2.38180e+02 2.44177e+02 2.53237e+02 2.35117e+02
4.90880e+05 3.79500e+02 2.55334e+02 2.72489e+02 2.38180e+02 2.45178e+02 2.55064e+02 2.35292e+02
4.91520e+05 3.80500e+02 1.45195e+02 2.38180e+02 5.22104e+01 2.46108e+02 2.56908e+02 2.35307e+02
4.92160e+05 3.81000e+02 1.50100e+02 2.47990e+02 5.22104e+01 2.46916e+02 2.58647e+02 2.35185e+02
4.92800e+05 3.81500e+02 1.10043e+02 2.47990e+02 -2.79049e+01 2.47560e+02 2.60153e+02 2.34967e+02
4.93440e+05 3.82500e+02 2.46337e+02 2.56183e+02 2.36490e+02 2.48003e+02 2.61298e+02 2.34708e+02
4.94080e+05 3.82500e+02 2.46337e+02 2.56183e+02 2.36490e+02 2.48175e+02 2.61886e+02 2.34465e+02
4.94720e+05 3.83000e+02 2.51938e+02 2.67386e+02 2.36490e+02 2.47923e+02 2.61549e+02 2.34298e+02
4.95360e+05 3.83500e+02 2.59093e+02 2.67386e+02 2.50800e+02 2.46995e+02 2.59736e+02 2.34255e+02
4.96000e+05 3.83500e+02 2.59093e+02 2.67386e+02 2.50800e+02 2.45136e+02 2.55895e+02 2.34377e+02
4.96640e+05 3.84500e+02 2.56825e+02 2.73956e+02 2.39694e+02 2.42228e+02 2.49774e+02 2.34682e+02
4.97280e+05 3.84500e+02 2.56825e+02 2.73956e+02 2.39694e+02 2.38405e+02 2.41648e+02 2.35162e+02
4.97920e+05 3.85000e+02 1.23159e+02 2.39694e+02 6.62437e+00 2.34057e+02 2.35782e+02 2.32332e+02
4.98560e+05 3.86000e+02 1.87431e+02 2.45878e+02 1.28984e+02 2.29743e+02 2.36499e+02 2.22986e+02
4.99200e+05 3.86000e+02 1.87431e+02 2.45878e+02 1.28984e+02 2.26043e+02 2.37274e+02 2.14812e+02
4.99840e+05 3.86500e+02 1.90729e+02 2.52474e+02 1.28984e+02 2.23421e+02 2.38077e+02 2.08765e+02
5.00480e+05 3.87000e+02 2.53172e+02 2.53870e+02 2.52474e+02 2.22094e+02 2.38880e+02 2.05307e+02
5.01120e+05 3.87000e+02 2.53172e+02 2.53870e+02 2.52474e+02 2.21964e+02 2.39658e+02 2.04269e+02
5.01760e+05 3.88000e+02 2.53011e+02 2.73757e+02 2.32264e+02 2.22642e+02 2.40386e+02 2.04897e+02
5.02400e+05 3.88000e+02 2.53011e+02 2.73757e+02 2.32264e+02 2.23578e+02 2.41046e+02 2.06111e+02
5.03040e+05 3.88500e+02 2.56481e+02 2.73757e+02 2.39205e+02 2.24262e+02 2.41638e+02 2.06885e+02
5.03680e+05 3.89000e+02 1.66557e+02 2.39205e+02 9.39089e+01 2.24381e+02 2.42175e+02 2.06586e+02
5.04320e+05 3.89000e+02 1.66557e+02 2.39205e+02 9.39089e+01 2.23908e+02 2.42677e+02 2.05139e+02
5.04960e+05 3.90000e+02 2.44408e+02 2.48898e+02 2.39918e+02 2.23060e+02 2.43147e+02 2.02974e+02
5.05600e+05 3.90000e+02 2.44408e+02 2.48898e+02 2.39918e+02 2.22179e+02 2.43563e+02 2.00796e+02
5.06240e+05 3.91000e+02 2.54274e+02 2.69971e+02 2.38577e+02 2.21570e+02 2.43883e+02 1.99257e+02
5.06880e+05 3.91000e+02 2.54274e+02 2.69971e+02 2.38577e+02 2.21370e+02 2.44058e+02 1.98683e+02
5.07520e+05 3.91000e+02 2.54274e+02 2.69971e+02 2.38577e+02 2.21532e+02 2.44063e+02 1.99002e+02
5.08160e+05 3.92000e+02 2.41230e+02 2.45115e+02 2.37344e+02 2.21895e+02 2.43907e+02 1.99884e+02
5.08800e+05 3.92000e+02 2.41230e+02 2.45115e+02 2.37344e+02 2.22306e+02 2.43636e+02 2.00977e+02
5.09440e+05 3.93000e+02 2.36717e+02 2.43809e+02 2.29625e+02 2.22704e+02 2.43313e+02 2.02096e+02
5.10080e+05 3.93000e+02 2.36717e+02 2.43809e+02 2.29625e+02 2.23139e+02 2.42997e+02 2.03282e+02
5.10720e+05 3.93000e+02 2.36717e+02 2.43809e+02 2.29625e+02 2.23731e+02 2.42725e+02 2.04736e+02
5.11360e+05 3.94500e+02 2.47665e+02 2.57485e+02 2.37845e+02 2.24597e+02 2.42501e+02 2.06694e+02
5.12000e+05 3.94500e+02 2.47665e+02 2.57485e+02 2.37845e+02 2.25804e+02 2.42304e+02 2.09304e+02
5.12640e+05 3.95500e+02 1.70626e+02 2.32396e+02 1.08856e+02 2.27332e+02 2.42098e+02 2.12566e+02
5.13280e+05 3.95500e+02 1.70626e+02 2.32396e+02 1.08856e+02 2.29083e+02 2.41835e+02 2.16331e+02
5.13920e+05 3.96000e+02 2.42594e+02 2.52793e+02 2.32396e+02 2.30908e+02 2.41479e+02 2.20337e+02
5.14560e+05 3.96500e+02 2.47618e+02 2.52793e+02 2.42444e+02 2.32647e+02 2.41008e+02 2.24285e+02
5.15200e+05 3.96500e+02 2.47618e+02 2.52793e+02 2.42444e+02 2.34154e+02 2.40430e+02 2.27878e+02
5.15840e+05 3.97500e+02 2.47308e+02 2.66957e+02 2.27658e+02 2.35295e+02 2.39773e+02 2.30817e+02
5.16480e+05 3.97500e+02 2.47308e+02 2.66957e+02 2.27658e+02 2.35938e+02 2.39077e+02 2.32799e+02
5.17120e+05 3.98000e+02 1.78071e+02 2.27658e+02 1.28484e+02 2.35985e+02 2.38385e+02 2.33585e+02
5.17760e+05 3.98500e+02 1.89733e+02 2.50982e+02 1.28484e+02 2.35427e+02 2.37741e+02 2.33113e+02
5.18400e+05 3.99000e+02 2.47811e+02 2.50982e+02 2.44641e+02 2.34380e+02 2.37183e+02 2.31576e+02
5.19040e+05 3.99500e+02 2.44154e+02 2.44641e+02 2.43667e+02 2.33070e+02 2.36737e+02 2.29402e+02
5.19680e+05 3.99500e+02 2.44154e+02 2.44641e+02 2.43667e+02 2.31756e+02 2.36406e+02 2.27106e+02
5.20320e+05 4.00000e+02 1.46854e+02 2.43667e+02 5.00404e+01 2.30636e+02 2.36176e+02 2.25096e+02
5.20960e+05 4.01000e+02 2.59490e+02 2.74112e+02 2.44869e+02 2.29778e+02 2.36035e+02 2.23521e+02
5.21600e+05 4.01000e+02 2.59490e+02 2.74112e+02 2.44869e+02 2.29138e+02 2.35988e+02 2.22288e+02
5.22240e+05 4.01500e+02 2.63930e+02 2.74112e+02 2.53748e+02 2.28615e+02 2.36057e+02 2.21174e+02
5.22880e+05 4.02000e+02 2.61569e+02 2.69390e+02 2.53748e+02 2.28102e+02 2.36271e+02 2.19933e+02
5.23520e+05 4.02000e+02 2.61569e+02 2.69390e+02 2.53748e+02 2.27493e+02 2.36649e+02 2.18337e+02
5.24160e+05 4.03000e+02 2.52224e+02 2.66215e+02 2.38232e+02 2.26712e+02 2.37187e+02 2.16237e+02
5.24800e+05 4.03000e+02 2.52224e+02 2.66215e+02 2.38232e+02 2.25760e+02 2.37864e+02 2.13655e+02
5.25440e+05 4.03500e+02 2.54751e+02 2.66215e+02 2.43287e+02 2.24746e+02 2.38647e+02 2.10846e+02
5.26080e+05 4.04000e+02 2.39792e+02 2.43287e+02 2.36297e+02 2.23887e+02 2.39505e+02 2.08269e+02
5.26720e+05 4.04000e+02 2.39792e+02 2.43287e+02 2.36297e+02 2.23439e+02 2.40411e+02 2.06466e+02
5.27360e+05 4.05000e+02 2.30740e+02 2.50832e+02 2.10649e+02 2.23619e+02 2.41331e+02 2.05907e+02
5.28000e+05 4.05000e+02 2.30740e+02 2.50832e+02 2.10649e+02 2.24548e+02 2.42221e+02 2.06875e+02
5.28640e+05 4.05500e+02 2.30710e+02 2.50772e+02 2.10649e+02 2.26212e+02 2.43028e+02 2.09396e+02
5.29280e+05 4.06000e+02 2.58596e+02 2.66421e+02 2.50772e+02 2.28474e+02 2.43701e+02 2.13247e+02
5.29920e+05 4.06000e+02 2.58596e+02 2.66421e+02 2.50772e+02 2.31109e+02 2.44212e+02 2.18006e+02
5.30560e+05 4.07000e+02 2.58820e+02 2.67460e+02 2.50179e+02 2.33847e+02 2.44558e+02 2.23137e+02
5.31200e+05 4.07000e+02 2.58820e+02 2.67460e+02 2.50179e+02 2.36431e+02 2.44774e+02 2.28089e+02
5.31840e+05 4.07500e+02 2.54282e+02 2.67460e+02 2.41105e+02 2.38655e+02 2.44912e+02 2.32398e+02
5.32480e+05 4.08000e+02 2.57360e+02 2.73615e+02 2.41105e+02 2.40407e+02 2.45036e+02 2.35779e+02
5.33120e+05 4.08000e+02 2.57360e+02 2.73615e+02 2.41105e+02 2.41690e+02 2.45199e+02 2.38180e+02
5.33760e+05 4.09000e+02 2.58394e+02 2.68913e+02 2.47876e+02 2.42594e+02 2.45434e+02 2.39754e+02
5.34400e+05 4.09000e+02 2.58394e+02 2.68913e+02 2.47876e+02 2.43273e+02 2.45752e+02 2.40794e+02
5.35040e+05 4.09500e+02 2.61219e+02 2.68913e+02 2.53525e+02 2.43885e+02 2.46134e+02 2.41635e+02
5.35680e+05 4.10000e+02 2.60005e+02 2.66486e+02 2.53525e+02 2.44558e+02 2.46541e+02 2.42574e+02
5.36320e+05 4.10000e+02 2.60005e+02 2.66486e+02 2.53525e+02 2.45369e+02 2.46918e+02 2.43820e+02
5.36960e+05 4.11000e+02 2.59260e+02 2.67418e+02 2.51102e+02 2.46343e+02 2.47218e+02 2.45467e+02
5.37600e+05 4.11000e+02 2.59260e+02 2.67418e+02 2.51102e+02 2.47462e+02 2.47510e+02 2.47414e+02
5.38240e+05 4.11500e+02 2.56875e+02 2.67418e+02 2.46331e+02 2.48683e+02 2.49861e+02 2.47506e+02
5.38880e+05 4.12000e+02 2.55955e+02 2.65580e+02 2.46331e+02 2.49954e+02 2.52384e+02 2.47525e+02
5.39520e+05 4.12000e+02 2.55955e+02 2.65580e+02 2.46331e+02 2.51222e+02 2.54927e+02 2.47518e+02
5.40160e+05 4.13000e+02 1.14941e+02 2.72907e+02 -4.30240e+01 2.52443e+02 2.57350e+02 2.47536e+02
5.40800e+05 4.13500e+02 2.61929e+02 2.72907e+02 2.50952e+02 2.53582e+02 2.59546e+02 2.47617e+02
5.41440e+05 4.13500e+02 2.61929e+02 2.72907e+02 2.50952e+02 2.54607e+02 2.61443e+02 2.47771e+02
5.42080e+05 4.14000e+02 1.66440e+02 2.50952e+02 8.19276e+01 2.55478e+02 2.63012e+02 2.47945e+02
5.42720e+05 4.14500e+02 1.59918e+02 2.37909e+02 8.19276e+01 2.56103e+02 2.64255e+02 2.47952e+02
5.43360e+05 4.15000e+02 2.51493e+02 2.65077e+02 2.37909e+02 2.56317e+02 2.65199e+02 2.47435e+02
5.44000e+05 4.15500e+02 2.53166e+02 2.65077e+02 2.41256e+02 2.55926e+02 2.65869e+02 2.45983e+02
5.44640e+05 4.16000e+02 2.58521e+02 2.75785e+02 2.41256e+02 2.54775e+02 2.66219e+02 2.43331e+02
5.45280e+05 4.16000e+02 2.58521e+02 2.75785e+02 2.41256e+02 2.52788e+02 2.66055e+02 2.39521e+02
5.45920e+05 4.16500e+02 2.61849e+02 2.75785e+02 2.47913e+02 2.49993e+02 2.65070e+02 2.34915e+02
5.46560e+05 4.17000e+02 2.53380e+02 2.58846e+02 2.47913e+02 2.46541e+02 2.63000e+02 2.30082e+02
5.47200e+05 4.17500e+02 2.50096e+02 2.58846e+02 2.41347e+02 2.42717e+02 2.59801e+02 2.25633e+02
5.47840e+05 4.18000e+02 2.59206e+02 2.77064e+02 2.41347e+02 2.38899e+02 2.55728e+02 2.22071e+02
5.48480e+05 4.18000e+02 2.59206e+02 2.77064e+02 2.41347e+02 2.35502e+02 2.51294e+02 2.19710e+02
5.49120e+05 4.18500e+02 2.62172e+02 2.77064e+02 2.47280e+02 2.32882e+02 2.47111e+02 2.18654e+02
5.49760e+05 4.19000e+02 2.62940e+02 2.78600e+02 2.47280e+02 2.31280e+02 2.43730e+02 2.18831e+02
5.50400e+05 4.19500e+02 1.62112e+02 2.78600e+02 4.56240e+01 2.30779e+02 2.41514e+02 2.20043e+02
5.51040e+05 4.20000e+02 1.55550e+02 2.65476e+02 4.56240e+01 2.31314e+02 2.40607e+02 2.22021e+02
5.51680e+05 4.20500e+02 2.52100e+02 2.65476e+02 2.38724e+02 2.32719e+02 2.40958e+02 2.24481e+02
5.52320e+05 4.21000e+02 2.56339e+02 2.73955e+02 2.38724e+02 2.34766e+02 2.42392e+02 2.27139e+02
5.52960e+05 4.21000e+02 2.56339e+02 2.73955e+02 2.38724e+02 2.37175e+02 2.44667e+02 2.29684e+02
5.53600e+05 4.21500e+02 2.57942e+02 2.73955e+02 2.41928e+02 2.39613e+02 2.47523e+02 2.31703e+02
5.54240e+05 4.22000e+02 2.52827e+02 2.63727e+02 2.41928e+02 2.41701e+02 2.50704e+02 2.32697e+02
5.54880e+05 4.22500e+02 2.57692e+02 2.63727e+02 2.51656e+02 2.43102e+02 2.53975e+02 2.32230e+02
5.55520e+05 4.23000e+02 2.64506e+02 2.77356e+02 2.51656e+02 2.43632e+02 2.57131e+02 2.30133e+02
5.56160e+05 4.23000e+02 2.64506e+02 2.77356e+02 2.51656e+02 2.43316e+02 2.60020e+02 2.26613e+02
5.56800e+05 4.23500e+02 2.58928e+02 2.77356e+02 2.40499e+02 2.42380e+02 2.62541e+02 2.22218e+02
5.57440e+05 4.24000e+02 2.56578e+02 2.72657e+02 2.40499e+02 2.41164e+02 2.64644e+02 2.17684e+02
5.58080e+05 4.24500e+02 2.59906e+02 2.72657e+02 2.47156e+02 2.40031e+02 2.66320e+02 2.13743e+02
5.58720e+05 4.25000e+02 2.59969e+02 2.72782e+02 2.47156e+02 2.39277e+02 2.67589e+02 2.10965e+02
5.59360e+05 4.25000e+02 2.59969e+02 2.72782e+02 2.47156e+02 2.39088e+02 2.68504e+02 2.09671e+02
5.60000e+05 4.25500e+02 2.62711e+02 2.72782e+02 2.52639e+02 2.39528e+02 2.69142e+02 2.09913e+02
5.60640e+05 4.26000e+02 2.62452e+02 2.72266e+02 2.52639e+02 2.40555e+02 2.69587e+02 2.11524e+02
5.61280e+05 4.26500e+02 2.58973e+02 2.72266e+02 2.45679e+02 2.42055e+02 2.69920e+02 2.14191e+02
5.61920e+05 4.27000e+02 2.54694e+02 2.63709e+02 2.45679e+02 2.43876e+02 2.70205e+02 2.17548e+02
5.62560e+05 4.27000e+02 2.54694e+02 2.63709e+02 2.45679e+02 2.45863e+02 2.70479e+02 2.21248e+02
5.63200e+05 4.27500e+02 2.59608e+02 2.63709e+02 2.55507e+02 2.47884e+02 2.70760e+02 2.25008e+02
5.63840e+05 4.28000e+02 2.63080e+02 2.70653e+02 2.55507e+02 2.49837e+02 2.71046e+02 2.28628e+02
5.64480e+05 4.28500e+02 1.18505e+02 2.70653e+02 -3.36423e+01 2.51651e+02 2.71323e+02 2.31980e+02
5.65120e+05 4.30500e+02 2.57615e+02 2.65031e+02 2.50198e+02 2.53280e+02 2.71568e+02 2.34992e+02
5.65760e+05 4.30500e+02 2.57615e+02 2.65031e+02 2.50198e+02 2.54691e+02 2.71749e+02 2.37632e+02
5.66400e+05 4.30500e+02 2.57615e+02 2.65031e+02 2.50198e+02 2.55855e+02 2.71837e+02 2.39873e+02
5.67040e+05 4.31500e+02 1.49209e+02 2.57303e+02 4.11152e+01 2.56706e+02 2.71811e+02 2.41601e+02
5.67680e+05 4.32000e+02 2.64775e+02 2.72247e+02 2.57303e+02 2.57093e+02 2.71666e+02 2.42520e+02
5.68320e+05 4.32500e+02 2.63639e+02 2.72247e+02 2.55030e+02 2.56811e+02 2.71413e+02 2.42209e+02
5.68960e+05 4.32500e+02 2.63639e+02 2.72247e+02 2.55030e+02 2.55683e+02 2.71036e+02 2.40330e+02
5.69600e+05 4.33000e+02 2.58734e+02 2.62438e+02 2.55030e+02 2.53638e+02 2.70417e+02 2.36859e+02
5.70240e+05 4.33500e+02 2.56438e+02 2.62438e+02 2.50439e+02 2.50731e+02 2.69290e+02 2.32172e+02
5.70880e+05 4.34000e+02 2.57078e+02 2.63717e+02 2.50439e+02 2.47149e+02 2.67328e+02 2.26970e+02
5.71520e+05 4.34500e+02 2.57214e+02 2.63717e+02 2.50710e+02 2.43197e+02 2.64323e+02 2.22072e+02
5.72160e+05 4.34500e+02 2.57214e+02 2.63717e+02 2.50710e+02 2.39273e+02 2.60336e+02 2.18210e+02
5.72800e+05 4.35000e+02 2.58344e+02 2.65977e+02 2.50710e+02 2.35796e+02 2.55716e+02 2.15875e+02
5.73440e+05 4.36000e+02 1.61262e+02 2.65977e+02 5.65468e+01 2.33126e+02 2.51000e+02 2.15253e+02
5.74080e+05 4.36500e+02 1.64767e+02 2.72988e+02 5.65468e+01 2.31507e+02 2.46761e+02 2.16254e+02
5.74720e+05 4.37000e+02 2.68285e+02 2.72988e+02 2.63582e+02 2.31021e+02 2.43461e+02 2.18581e+02
5.75360e+05 4.37000e+02 2.68285e+02 2.72988e+02 2.63582e+02 2.31589e+02 2.41373e+02 2.21804e+02
5.76000e+05 4.38000e+02 2.71008e+02 2.78732e+02 2.63283e+02 2.32968e+02 2.40566e+02 2.25370e+02
5.76640e+05 4.38000e+02 2.71008e+02 2.78732e+02 2.63283e+02 2.34771e+02 2.40941e+02 2.28601e+02
5.77280e+05 4.38500e+02 2.69480e+02 2.75677e+02 2.63283e+02 2.36536e+02 2.42291e+02 2.30782e+02
5.77920e+05 4.39500e+02 2.63216e+02 2.75677e+02 2.50756e+02 2.37870e+02 2.44362e+02 2.31377e+02
5.78560e+05 4.40000e+02 2.62504e+02 2.74252e+02 2.50756e+02 2.38572e+02 2.46910e+02 2.30233e+02
5.79200e+05 4.40000e+02 2.62504e+02 2.74252e+02 2.50756e+02 2.38692e+02 2.49726e+02 2.27658e+02
5.79840e+05 4.40500e+02 2.71926e+02 2.74252e+02 2.69600e+02 2.38478e+02 2.52649e+02 2.24308e+02
5.80480e+05 4.41000e+02 2.71848e+02 2.74095e+02 2.69600e+02 2.38264e+02 2.55562e+02 2.20966e+02
5.81120e+05 4.41500e+02 2.62053e+02 2.74095e+02 2.50011e+02 2.38349e+02 2.58380e+02 2.18318e+02
5.81760e+05 4.42500e+02 1.22839e+02 2.50011e+02 -4.33398e+00 2.38924e+02 2.61037e+02 2.16812e+02
5.82400e+05 4.43000e+02 1.72488e+02 2.50011e+02 9.49645e+01 2.40060e+02 2.63485e+02 2.16636e+02
5.83040e+05 4.43500e+02 1.68421e+02 2.41878e+02 9.49645e+01 2.41722e+02 2.65681e+02 2.17764e+02
5.83680e+05 4.44000e+02 2.57088e+02 2.72299e+02 2.41878e+02 2.43804e+02 2.67585e+02 2.20024e+02
5.84320e+05 4.44500e+02 2.56548e+02 2.72299e+02 2.40797e+02 2.46125e+02 2.69090e+02 2.23161e+02
5.84960e+05 4.44500e+02 2.56548e+02 2.72299e+02 2.40797e+02 2.48400e+02 2.69926e+02 2.26874e+02
5.85600e+05 4.45000e+02 1.29742e+02 2.40797e+02 1.86877e+01 2.50226e+02 2.69608e+02 2.30845e+02
5.86240e+05 4.46000e+02 2.65328e+02 2.75792e+02 2.54865e+02 2.51169e+02 2.67570e+02 2.34769e+02
5.86880e+05 4.46000e+02 2.65328e+02 2.75792e+02 2.54865e+02 2.50904e+02 2.63426e+02 2.38381e+02
5.87520e+05 4.47000e+02 2.69346e+02 2.76565e+02 2.62127e+02 2.49332e+02 2.57186e+02 2.41477e+02
5.88160e+05 4.47000e+02 2.69346e+02 2.76565e+02 2.62127e+02 2.46601e+02 2.49265e+02 2.43936e+02
5.88800e+05 4.47000e+02 2.69346e+02 2.76565e+02 2.62127e+02 2.43031e+02 2.45724e+02 2.40338e+02
5.89440e+05 4.48000e+02 1.95062e+02 2.48312e+02 1.41813e+02 2.39042e+02 2.46897e+02 2.31188e+02
5.90080e+05 4.48000e+02 1.95062e+02 2.48312e+02 1.41813e+02 2.35090e+02 2.47577e+02 2.22603e+02
5.90720e+05 4.49500e+02 2.63110e+02 2.75847e+02 2.50373e+02 2.31625e+02 2.47933e+02 2.15316e+02
5.91360e+05 4.49500e+02 2.63110e+02 2.75847e+02 2.50373e+02 2.29022e+02 2.48142e+02 2.09902e+02
5.92000e+05 4.50000e+02 2.64651e+02 2.78929e+02 2.50373e+02 2.27507e+02 2.48354e+02 2.06660e+02
5.92640e+05 4.50500e+02 2.66373e+02 2.78929e+02 2.53818e+02 2.27083e+02 2.48654e+02 2.05512e+02
5.93280e+05 4.50500e+02 2.66373e+02 2.78929e+02 2.53818e+02 2.27547e+02 2.49046e+02 2.06048e+02
5.93920e+05 4.52000e+02 1.97018e+02 2.75920e+02 1.18115e+02 2.28584e+02 2.49466e+02 2.07702e+02
5.94560e+05 4.52000e+02 1.97018e+02 2.75920e+02 1.18115e+02 2.29892e+02 2.49816e+02 2.09969e+02
5.95200e+05 4.53000e+02 2.60259e+02 2.71128e+02 2.49389e+02 2.31279e+02 2.50016e+02 2.12543e+02
5.95840e+05 4.53000e+02 2.60259e+02 2.71128e+02 2.49389e+02 2.32673e+02 2.50026e+02 2.15319e+02
5.96480e+05 4.53000e+02 2.60259e+02 2.71128e+02 2.49389e+02 2.34050e+02 2.49806e+02 2.18294e+02
5.97120e+05 4.54000e+02 -5.04330e+00 3.98560e+00 -1.40722e+01 2.35362e+02 2.49246e+02 2.21477e+02
5.97760e+05 4.55000e+02 2.65619e+02 2.76625e+02 2.54613e+02 2.36490e+02 2.48134e+02 2.24847e+02
5.98400e+05 4.55000e+02 2.65619e+02 2.76625e+02 2.54613e+02 2.37297e+02 2.46234e+02 2.28360e+02
5.99040e+05 4.55500e+02 2.65128e+02 2.75643e+02 2.54613e+02 2.37659e+02 2.43398e+02 2.31921e+02
5.99680e+05 4.56000e+02 2.68952e+02 2.75643e+02 2.62260e+02 2.37456e+02 2.39595e+02 2.35317e+02
6.00320e+05 4.56000e+02 2.68952e+02 2.75643e+02 2.62260e+02 2.36528e+02 2.38172e+02 2.34883e+02
6.00960e+05 4.57000e+02 1.66173e+02 2.70242e+02 6.21038e+01 2.34732e+02 2.40059e+02 2.29405e+02
6.01600e+05 4.57000e+02 1.66173e+02 2.70242e+02 6.21038e+01 2.32069e+02 2.40695e+02 2.23442e+02
6.02240e+05 4.58000e+02 2.70387e+02 2.80716e+02 2.60057e+02 2.28779e+02 2.40109e+02 2.17448e+02
6.02880e+05 4.58000e+02 2.70387e+02 2.80716e+02 2.60057e+02 2.25322e+02 2.38652e+02 2.11991e+02
6.03520e+05 4.58500e+02 2.64827e+02 2.80716e+02 2.48939e+02 2.22233e+02 2.36894e+02 2.07572e+02
6.04160e+05 4.59000e+02 2.62387e+02 2.75835e+02 2.48939e+02 2.19933e+02 2.35436e+02 2.04430e+02
6.04800e+05 4.59000e+02 2.62387e+02 2.75835e+02 2.48939e+02 2.18612e+02 2.34762e+02 2.02461e+02
6.05440e+05 4.60500e+02 2.62587e+02 2.77036e+02 2.48139e+02 2.18250e+02 2.35152e+02 2.01349e+02
6.06080e+05 4.60500e+02 2.62587e+02 2.77036e+02 2.48139e+02 2.18721e+02 2.36670e+02 2.00772e+02
6.06720e+05 4.61000e+02 2.54441e+02 2.77036e+02 2.31846e+02 2.19887e+02 2.39204e+02 2.00569e+02
6.07360e+05 4.61500e+02 2.53629e+02 2.75412e+02 2.31846e+02 2.21642e+02 2.42514e+02 2.00770e+02
6.08000e+05 4.61500e+02 2.53629e+02 2.75412e+02 2.31846e+02 2.23902e+02 2.46278e+02 2.01526e+02
6.08640e+05 4.62500e+02 2.61588e+02 2.76070e+02 2.47106e+02 2.26566e+02 2.50135e+02 2.02998e+02
6.09280e+05 4.62500e+02 2.61588e+02 2.76070e+02 2.47106e+02 2.29512e+02 2.53757e+02 2.05267e+02
6.09920e+05 4.63500e+02 2.55541e+02 2.62794e+02 2.48288e+02 2.32599e+02 2.56912e+02 2.08285e+02
6.10560e+05 4.63500e+02 2.55541e+02 2.62794e+02 2.48288e+02 2.35688e+02 2.59496e+02 2.11880e+02
6.11200e+05 4.63500e+02 2.55541e+02 2.62794e+02 2.48288e+02 2.38662e+02 2.61527e+02 2.15797e+02
6.11840e+05 4.65000e+02 2.60447e+02 2.79801e+02 2.41094e+02 2.41436e+02 2.63107e+02 2.19765e+02
6.12480e+05 4.65000e+02 2.60447e+02 2.79801e+02 2.41094e+02 2.43961e+02 2.64367e+02 2.23555e+02
6.13120e+05 4.66000e+02 2.49100e+02 2.74182e+02 2.24017e+02 2.46220e+02 2.65425e+02 2.27015e+02
6.13760e+05 4.66000e+02 2.49100e+02 2.74182e+02 2.24017e+02 2.48207e+02 2.66355e+02 2.30059e+02
6.14400e+05 4.66000e+02 2.49100e+02 2.74182e+02 2.24017e+02 2.49911e+02 2.67185e+02 2.32636e+02
6.15040e+05 4.67000e+02 1.17201e+02 2.74322e+02 -3.99206e+01 2.51315e+02 2.67922e+02 2.34707e+02
6.15680e+05 4.67500e+02 1.76457e+02 2.74322e+02 7.85921e+01 2.52406e+02 2.68570e+02 2.36243e+02
6.16320e+05 4.68000e+02 1.76639e+02 2.74685e+02 7.85921e+01 2.53191e+02 2.69145e+02 2.37237e+02
6.16960e+05 4.68500e+02 2.62236e+02 2.74685e+02 2.49786e+02 2.53678e+02 2.69673e+02 2.37684e+02
6.17600e+05 4.69000e+02 2.64836e+02 2.79886e+02 2.49786e+02 2.53842e+02 2.70178e+02 2.37506e+02
6.18240e+05 4.69500e+02 2.60623e+02 2.79886e+02 2.41359e+02 2.53570e+02 2.70675e+02 2.36464e+02
6.18880e+05 4.69500e+02 2.60623e+02 2.79886e+02 2.41359e+02 2.52672e+02 2.71168e+02 2.34176e+02
6.19520e+05 4.70000e+02 2.55941e+02 2.70523e+02 2.41359e+02 2.50967e+02 2.71651e+02 2.30283e+02
6.20160e+05 4.70500e+02 2.60096e+02 2.70523e+02 2.49668e+02 2.48403e+02 2.72114e+02 2.24692e+02
6.20800e+05 4.71000e+02 2.61379e+02 2.73090e+02 2.49668e+02 2.45146e+02 2.72552e+02 2.17740e+02
6.21440e+05 4.71500e+02 2.57127e+02 2.73090e+02 2.41165e+02 2.41564e+02 2.72963e+02 2.10164e+02
6.22080e+05 4.71500e+02 2.57127e+02 2.73090e+02 2.41165e+02 2.38137e+02 2.73351e+02 2.02922e+02
6.22720e+05 4.72000e+02 2.57392e+02 2.73619e+02 2.41165e+02 2.35328e+02 2.73717e+02 1.96939e+02
6.23360e+05 4.73000e+02 2.57541e+02 2.73619e+02 2.41462e+02 2.33478e+02 2.74050e+02 1.92905e+02
6.24000e+05 4.73500e+02 2.58934e+02 2.76407e+02 2.41462e+02 2.32752e+02 2.74333e+02 1.91170e+02
6.24640e+05 4.73500e+02 2.58934e+02 2.76407e+02 2.41462e+02 2.33136e+02 2.74546e+02 1.91726e+02
6.25280e+05 4.74000e+02 2.64202e+02 2.76407e+02 2.51997e+02 2.34462e+02 2.74674e+02 1.94249e+02
6.25920e+05 4.74500e+02 2.63900e+02 2.75804e+02 2.51997e+02 2.36433e+02 2.74714e+02 1.98152e+02
6.26560e+05 4.75000e+02 2.63356e+02 2.75804e+02 2.50908e+02 2.38685e+02 2.74677e+02 2.02692e+02
6.27200e+05 4.75500e+02 2.64749e+02 2.78590e+02 2.50908e+02 2.40861e+02 2.74583e+02 2.07138e+02
6.27840e+05 4.75500e+02 2.64749e+02 2.78590e+02 2.50908e+02 2.42708e+02 2.74463e+02 2.10952e+02
6.28480e+05 4.76500e+02 2.61046e+02 2.74082e+02 2.48009e+02 2.44121e+02 2.74347e+02 2.13895e+02
6.29120e+05 4.76500e+02 2.61046e+02 2.74082e+02 2.48009e+02 2.45144e+02 2.74261e+02 2.16026e+02
6.29760e+05 4.77000e+02 2.60415e+02 2.74082e+02 2.46748e+02 2.45918e+02 2.74225e+02 2.17610e+02
6.30400e+05 4.77500e+02 2.61024e+02 2.75299e+02 2.46748e+02 2.46619e+02 2.74251e+02 2.18988e+02
6.31040e+05 4.77500e+02 2.61024e+02 2.75299e+02 2.46748e+02 2.47403e+02 2.74341e+02 2.20464e+02
6.31680e+05 4.79500e+02 2.55602e+02 2.76787e+02 2.34418e+02 2.48364e+02 2.74491e+02 2.22237e+02
6.32320e+05 4.79500e+02 2.55602e+02 2.76787e+02 2.34418e+02 2.49530e+02 2.74686e+02 2.24374e+02
6.32960e+05 4.80000e+02 2.54873e+02 2.75327e+02 2.34418e+02 2.50867e+02 2.74905e+02 2.26829e+02
6.33600e+05 4.80500e+02 2.68580e+02 2.75327e+02 2.61833e+02 2.52291e+02 2.75123e+02 2.29460e+02
6.34240e+05 4.80500e+02 2.68580e+02 2.75327e+02 2.61833e+02 2.53671e+02 2.75318e+02 2.32023e+02
6.34880e+05 4.81500e+02 8.64785e+01 2.77661e+02 -1.04704e+02 2.54840e+02 2.75477e+02 2.34204e+02
6.35520e+05 4.82000e+02 2.66799e+02 2.77661e+02 2.55938e+02 2.55645e+02 2.75596e+02 2.35695e+02
6.36160e+05 4.82500e+02 1.52660e+02 2.55938e+02 4.93823e+01 2.55995e+02 2.75677e+02 2.36313e+02
6.36800e+05 4.83000e+02 1.48651e+02 2.47919e+02 4.93823e+01 2.55904e+02 2.75731e+02 2.36077e+02
6.37440e+05 4.83500e+02 2.63492e+02 2.79064e+02 2.47919e+02 2.55483e+02 2.75765e+02 2.35202e+02
6.38080e+05 4.83500e+02 2.63492e+02 2.79064e+02 2.47919e+02 2.54893e+02 2.75772e+02 2.34014e+02
6.38720e+05 4.84500e+02 1.57492e+02 2.60501e+02 5.44822e+01 2.54263e+02 2.75670e+02 2.32856e+02
6.39360e+05 4.85000e+02 2.68056e+02 2.75611e+02 2.60501e+02 2.53623e+02 2.75234e+02 2.32011e+02
6.40000e+05 4.86000e+02 2.64972e+02 2.75611e+02 2.54334e+02 2.52888e+02 2.74115e+02 2.31661e+02
6.40640e+05 4.86000e+02 2.64972e+02 2.75611e+02 2.54334e+02 2.51928e+02 2.71976e+02 2.31881e+02
6.41280e+05 4.86500e+02 2.67625e+02 2.80917e+02 2.54334e+02 2.50632e+02 2.68612e+02 2.32653e+02
6.41920e+05 4.87500e+02 2.68214e+02 2.80917e+02 2.55511e+02 2.48938e+02 2.63983e+02 2.33892e+02
6.42560e+05 4.88000e+02 1.83044e+02 2.55511e+02 1.10577e+02 2.46829e+02 2.58210e+02 2.35449e+02
6.43200e+05 4.88500e+02 1.79702e+02 2.48827e+02 1.10577e+02 2.44368e+02 2.51608e+02 2.37128e+02
6.43840e+05 4.89000e+02 2.65244e+02 2.81661e+02 2.48827e+02 2.41703e+02 2.44689e+02 2.38717e+02
6.44480e+05 4.89000e+02 2.65244e+02 2.81661e+02 2.48827e+02 2.39066e+02 2.40035e+02 2.38097e+02
6.45120e+05 4.90000e+02 2.61567e+02 2.72564e+02 2.50569e+02 2.36704e+02 2.40967e+02 2.32442e+02
6.45760e+05 4.90000e+02 2.61567e+02 2.72564e+02 2.50569e+02 2.34796e+02 2.41497e+02 2.28094e+02
6.46400e+05 4.90500e+02 8.09120e+01 2.72564e+02 -1.10740e+02 2.33386e+02 2.41694e+02 2.25078e+02
6.47040e+05 4.91500e+02 2.61128e+02 2.75657e+02 2.46600e+02 2.32428e+02 2.41689e+02 2.23166e+02
6.47680e+05 4.91500e+02 2.61128e+02 2.75657e+02 2.46600e+02 2.31847e+02 2.41629e+02 2.22066e+02
6.48320e+05 4.93000e+02 2.55600e+02 2.80069e+02 2.31130e+02 2.31614e+02 2.41636e+02 2.21593e+02
6.48960e+05 4.93000e+02 2.55600e+02 2.80069e+02 2.31130e+02 2.31745e+02 2.41770e+02 2.21719e+02
6.49600e+05 4.93000e+02 2.55600e+02 2.80069e+02 2.31130e+02 2.32274e+02 2.42015e+02 2.22534e+02
6.50240e+05 4.94000e+02 2.53233e+02 2.74934e+02 2.31531e+02 2.33221e+02 2.42297e+02 2.24145e+02
6.50880e+05 4.94000e+02 2.53233e+02 2.74934e+02 2.31531e+02 2.34550e+02 2.42521e+02 2.26580e+02
6.51520e+05 4.95000e+02 2.55719e+02 2.79050e+02 2.32388e+02 2.36170e+02 2.42606e+02 2.29734e+02
6.52160e+05 4.95000e+02 2.55719e+02 2.79050e+02 2.32388e+02 2.37952e+02 2.42504e+02 2.33400e+02
6.52800e+05 4.95500e+02 2.54497e+02 2.76605e+02 2.32388e+02 2.39762e+02 2.42197e+02 2.37328e+02
6.53440e+05 4.96000e+02 2.57853e+02 2.76605e+02 2.39100e+02 2.41497e+02 2.41693e+02 2.41300e+02
6.54080e+05 4.96000e+02 2.57853e+02 2.76605e+02 2.39100e+02 2.43089e+02 2.45159e+02 2.41019e+02
6.54720e+05 4.97000e+02 2.56288e+02 2.74447e+02 2.38130e+02 2.44519e+02 2.48822e+02 2.40216e+02
6.55360e+05 4.97000e+02 2.56288e+02 2.74447e+02 2.38130e+02 2.45793e+02 2.52256e+02 2.39330e+02
6.56000e+05 4.97500e+02 8.53217e+01 2.38130e+02 -6.74867e+01 2.46938e+02 2.55460e+02 2.38415e+02
6.56640e+05 4.98500e+02 2.48118e+02 2.67840e+02 2.28395e+02 2.47984e+02 2.58438e+02 2.37531e+02
6.57280e+05 4.98500e+02 2.48118e+02 2.67840e+02 2.28395e+02 2.48962e+02 2.61189e+02 2.36734e+02
6.57920e+05 4.99500e+02 2.62075e+02 2.72680e+02 2.51469e+02 2.49880e+02 2.63686e+02 2.36075e+02
6.58560e+05 4.99500e+02 2.62075e+02 2.72680e+02 2.51469e+02 2.50714e+02 2.65842e+02 2.35585e+02
6.59200e+05 4.99500e+02 2.62075e+02 2.72680e+02 2.51469e+02 2.51383e+02 2.67494e+02 2.35272e+02
6.59840e+05 5.00500e+02 2.60154e+02 2.77456e+02 2.42852e+02 2.51781e+02 2.68451e+02 2.35112e+02
6.60480e+05 5.00500e+02 2.60154e+02 2.77456e+02 2.42852e+02 2.51826e+02 2.68588e+02 2.35064e+02
6.61120e+05 5.01500e+02 2.59750e+02 2.75982e+02 2.43517e+02 2.51507e+02 2.67920e+02 2.35094e+02
6.61760e+05 5.01500e+02 2.59750e+02 2.75982e+02 2.43517e+02 2.50909e+02 2.66626e+02 2.35193e+02
6.62400e+05 5.02000e+02 2.59634e+02 2.75751e+02 2.43517e+02 2.50189e+02 2.65000e+02 2.35378e+02
6.63040e+05 5.02500e+02 2.59730e+02 2.75751e+02 2.43709e+02 2.49529e+02 2.63378e+02 2.35681e+02
6.63680e+05 5.02500e+02 2.59730e+02 2.75751e+02 2.43709e+02 2.49089e+02 2.62055e+02 2.36124e+02
6.64320e+05 5.03500e+02 1.73432e+02 2.73969e+02 7.28958e+01 2.48974e+02 2.61240e+02 2.36708e+02
6.64960e+05 5.03500e+02 1.73432e+02 2.73969e+02 7.28958e+01 2.49219e+02 2.61027e+02 2.37410e+02
6.65600e+05 5.04500e+02 2.57829e+02 2.67495e+02 2.48162e+02 2.49795e+02 2.61405e+02 2.38185e+02
6.66240e+05 5.04500e+02 2.57829e+02 2.67495e+02 2.48162e+02 2.50627e+02 2.62286e+02 2.38967e+02
6.66880e+05 5.04500e+02 2.57829e+02 2.67495e+02 2.48162e+02 2.51578e+02 2.63535e+02 2.39621e+02
6.67520e+05 5.05500e+02 2.62933e+02 2.80955e+02 2.44911e+02 2.52441e+02 2.65000e+02 2.39882e+02
6.68160e+05 5.05500e+02 2.62933e+02 2.80955e+02 2.44911e+02 2.52956e+02 2.66538e+02 2.39374e+02
6.68800e+05 5.07000e+02 2.57042e+02 2.62293e+02 2.51791e+02 2.52889e+02 2.68023e+02 2.37755e+02
6.69440e+05 5.07000e+02 2.57042e+02 2.62293e+02 2.51791e+02 2.52127e+02 2.69356e+02 2.34899e+02
6.70080e+05 5.07000e+02 2.57042e+02 2.62293e+02 2.51791e+02 2.50740e+02 2.70473e+02 2.31006e+02
6.70720e+05 5.08000e+02 2.60971e+02 2.68658e+02 2.53284e+02 2.48955e+02 2.71342e+02 2.26568e+02
6.71360e+05 5.08000e+02 2.60971e+02 2.68658e+02 2.53284e+02 2.47087e+02 2.71950e+02 2.22224e+02
6.72000e+05 5.09000e+02 2.59863e+02 2.70341e+02 2.49386e+02 2.45438e+02 2.72282e+02 2.18593e+02
6.72640e+05 5.09000e+02 2.59863e+02 2.70341e+02 2.49386e+02 2.44231e+02 2.72321e+02 2.16140e+02
6.73280e+05 5.09000e+02 2.59863e+02 2.70341e+02 2.49386e+02 2.43584e+02 2.72060e+02 2.15107e+02
6.73920e+05 5.10000e+02 2.66131e+02 2.75530e+02 2.56732e+02 2.43519e+02 2.71523e+02 2.15514e+02
6.74560e+05 5.10000e+02 2.66131e+02 2.75530e+02 2.56732e+02 2.43985e+02 2.70773e+02 2.17197e+02
6.75200e+05 5.11000e+02 2.57113e+02 2.72821e+02 2.41405e+02 2.44889e+02 2.69903e+02 2.19876e+02
6.75840e+05 5.11000e+02 2.57113e+02 2.72821e+02 2.41405e+02 2.46122e+02 2.69024e+02 2.23220e+02
6.76480e+05 5.11000e+02 2.57113e+02 2.72821e+02 2.41405e+02 2.47570e+02 2.68238e+02 2.26903e+02
6.77120e+05 5.12000e+02 1.25996e+02 2.73560e+02 -2.15680e+01 2.49138e+02 2.67631e+02 2.30646e+02
6.77760e+05 5.12500e+02 2.68774e+02 2.73560e+02 2.63987e+02 2.50746e+02 2.67257e+02 2.34236e+02
6.78400e+05 5.13000e+02 2.68249e+02 2.72510e+02 2.63987e+02 2.52327e+02 2.67139e+02 2.37516e+02
6.79040e+05 5.13500e+02 2.59402e+02 2.72510e+02 2.46295e+02 2.53798e+02 2.67267e+02 2.40330e+02
6.79680e+05 5.13500e+02 2.59402e+02 2.72510e+02 2.46295e+02 2.55030e+02 2.67607e+02 2.42452e+02
6.80320e+05 5.14000e+02 2.58448e+02 2.70602e+02 2.46295e+02 2.55849e+02 2.68106e+02 2.43592e+02
6.80960e+05 5.14500e+02 2.62062e+02 2.70602e+02 2.53522e+02 2.56110e+02 2.68705e+02 2.43515e+02
6.81600e+05 5.15000e+02 2.49621e+02 2.53522e+02 2.45721e+02 2.55769e+02 2.69348e+02 2.42191e+02
6.82240e+05 5.15500e+02 2.43637e+02 2.45721e+02 2.41554e+02 2.54918e+02 2.69984e+02 2.39852e+02
6.82880e+05 5.16000e+02 2.51456e+02 2.61358e+02 2.41554e+02 2.53760e+02 2.70573e+02 2.36948e+02
6.83520e+05 5.16000e+02 2.51456e+02 2.61358e+02 2.41554e+02 2.52549e+02 2.71084e+02 2.34014e+02
6.84160e+05 5.17000e+02 2.58004e+02 2.61358e+02 2.54650e+02 2.51509e+02 2.71481e+02 2.31537e+02
6.84800e+05 5.17500e+02 2.66207e+02 2.77765e+02 2.54650e+02 2.50791e+02 2.71719e+02 2.29863e+02
6.85440e+05 5.18000e+02 2.59694e+02 2.77765e+02 2.41623e+02 2.50441e+02 2.71736e+02 2.29146e+02
6.86080e+05 5.18500e+02 2.58230e+02 2.74837e+02 2.41623e+02 2.50409e+02 2.71469e+02 2.29350e+02
6.86720e+05 5.18500e+02 2.58230e+02 2.74837e+02 2.41623e+02 2.50592e+02 2.70886e+02 2.30298e+02
6.87360e+05 5.19000e+02 2.60606e+02 2.74837e+02 2.46374e+02 2.50873e+02 2.70005e+02 2.31742e+02
6.88000e+05 5.19500e+02 2.59454e+02 2.72533e+02 2.46374e+02 2.51173e+02 2.68913e+02 2.33433e+02
6.88640e+05 5.20000e+02 2.59973e+02 2.72533e+02 2.47412e+02 2.51460e+02 2.67749e+02 2.35171e+02
6.89280e+05 5.20500e+02 2.56588e+02 2.65764e+02 2.47412e+02 2.51748e+02 2.66676e+02 2.36821e+02
6.89920e+05 5.20500e+02 2.56588e+02 2.65764e+02 2.47412e+02 2.52073e+02 2.65843e+02 2.38303e+02
6.90560e+05 5.21000e+02 2.54983e+02 2.65764e+02 2.44201e+02 2.52469e+02 2.65352e+02 2.39585e+02
6.91200e+05 5.21500e+02 2.56699e+02 2.69197e+02 2.44201e+02 2.52954e+02 2.65244e+02 2.40665e+02
6.91840e+05 5.22000e+02 2.62215e+02 2.69197e+02 2.55233e+02 2.53528e+02 2.65493e+02 2.41563e+02
6.92480e+05 5.22500e+02 2.58084e+02 2.60935e+02 2.55233e+02 2.54166e+02 2.66025e+02 2.42308e+02
6.93120e+05 5.22500e+02 2.58084e+02 2.60935e+02 2.55233e+02 2.54832e+02 2.66731e+02 2.42933e+02
6.93760e+05 5.23000e+02 2.53236e+02 2.60935e+02 2.45537e+02 2.55480e+02 2.67495e+02 2.43464e+02
6.94400e+05 5.23500e+02 2.57375e+02 2.69213e+02 2.45537e+02 2.56068e+02 2.68215e+02 2.43921e+02
6.95040e+05 5.24000e+02 2.58615e+02 2.69213e+02 2.48017e+02 2.56571e+02 2.68814e+02 2.44327e+02
6.95680e+05 5.24500e+02 2.60293e+02 2.72570e+02 2.48017e+02 2.56975e+02 2.69245e+02 2.44705e+02
6.96320e+05 5.24500e+02 2.60293e+02 2.72570e+02 2.48017e+02 2.57284e+02 2.69485e+02 2.45082e+02
6.96960e+05 5.25000e+02 2.67624e+02 2.72570e+02 2.62678e+02 2.57505e+02 2.69534e+02 2.45477e+02
6.97600e+05 5.25500e+02 2.53786e+02 2.62678e+02 2.44893e+02 2.57651e+02 2.69408e+02 2.45894e+02
6.98240e+05 5.26000e+02 2.47231e+02 2.49568e+02 2.44893e+02 2.57734e+02 2.69148e+02 2.46320e+02
6.98880e+05 5.26500e+02 2.60342e+02 2.71116e+02 2.49568e+02 2.57771e+02 2.68808e+02 2.46734e+02
6.99520e+05 5.26500e+02 2.60342e+02 2.71116e+02 2.49568e+02 2.57786e+02 2.68448e+02 2.47124e+02
7.00160e+05 5.27000e+02 2.63328e+02 2.71116e+02 2.55541e+02 2.57805e+02 2.68112e+02 2.47497e+02
7.00800e+05 5.27500e+02 2.62738e+02 2.69935e+02 2.55541e+02 2.57842e+02 2.67804e+02 2.47881e+02
7.01440e+05 5.28000e+02 2.67109e+02 2.69935e+02 2.64283e+02 2.57899e+02 2.67487e+02 2.48311e+02
7.02080e+05 5.28500e+02 2.69429e+02 2.74575e+02 2.64283e+02 2.57958e+02 2.67109e+02 2.48808e+02
7.02720e+05 5.28500e+02 2.69429e+02 2.74575e+02 2.64283e+02 2.58004e+02 2.66639e+02 2.49368e+02
7.03360e+05 5.29000e+02 2.68820e+02 2.74575e+02 2.63066e+02 2.58029e+02 2.66088e+02 2.49970e+02
7.04000e+05 5.29500e+02 2.69040e+02 2.75014e+02 2.63066e+02 2.58050e+02 2.65514e+02 2.50586e+02
7.04640e+05 5.30500e+02 2.67582e+02 2.75014e+02 2.60151e+02 2.58097e+02 2.64996e+02 2.51199e+02
7.05280e+05 5.31500e+02 2.65969e+02 2.71786e+02 2.60151e+02 2.58214e+02 2.64617e+02 2.51811e+02
7.05920e+05 5.31500e+02 2.65969e+02 2.71786e+02 2.60151e+02 2.58440e+02 2.64443e+02 2.52437e+02
7.06560e+05 5.32000e+02 1.19520e+02 2.71786e+02 -3.27452e+01 2.58805e+02 2.64512e+02 2.53098e+02
7.07200e+05 5.33000e+02 2.60273e+02 2.71490e+02 2.49055e+02 2.59304e+02 2.64820e+02 2.53788e+02
7.07840e+05 5.33000e+02 2.60273e+02 2.71490e+02 2.49055e+02 2.59891e+02 2.65320e+02 2.54462e+02
7.08480e+05 5.34000e+02 2.62238e+02 2.73376e+02 2.51100e+02 2.60467e+02 2.65919e+02 2.55015e+02
7.09120e+05 5.34000e+02 2.62238e+02 2.73376e+02 2.51100e+02 2.60878e+02 2.66509e+02 2.55247e+02
7.09760e+05 5.34000e+02 2.62238e+02 2.73376e+02 2.51100e+02 2.60940e+02 2.67001e+02 2.54879e+02
7.10400e+05 5.35000e+02 1.37748e+02 2.72693e+02 2.80386e+00 2.60502e+02 2.67350e+02 2.53653e+02
7.11040e+05 5.35500e+02 2.67261e+02 2.72693e+02 2.61830e+02 2.59512e+02 2.67560e+02 2.51463e+02
7.11680e+05 5.36000e+02 2.65875e+02 2.69919e+02 2.61830e+02 2.58051e+02 2.67676e+02 2.48427e+02
7.12320e+05 5.36500e+02 2.66556e+02 2.69919e+02 2.63193e+02 2.56291e+02 2.67758e+02 2.44825e+02
7.12960e+05 5.37000e+02 2.66759e+02 2.70324e+02 2.63193e+02 2.54400e+02 2.67864e+02 2.40936e+02
7.13600e+05 5.37000e+02 2.66759e+02 2.70324e+02 2.63193e+02 2.52472e+02 2.68037e+02 2.36908e+02
7.14240e+05 5.37500e+02 2.65150e+02 2.70324e+02 2.59976e+02 2.50544e+02 2.68294e+02 2.32795e+02
7.14880e+05 5.38000e+02 2.66078e+02 2.72180e+02 2.59976e+02 2.48651e+02 2.68630e+02 2.28672e+02
7.15520e+05 5.38500e+02 2.57765e+02 2.72180e+02 2.43351e+02 2.46880e+02 2.69020e+02 2.24741e+02
7.16160e+05 5.39000e+02 5.90440e+01 2.43351e+02 -1.25263e+02 2.45380e+02 2.69429e+02 2.21332e+02
7.16800e+05 5.39500e+02 2.57202e+02 2.71052e+02 2.43351e+02 2.44321e+02 2.69819e+02 2.18822e+02
7.17440e+05 5.40000e+02 2.63692e+02 2.71052e+02 2.56333e+02 2.43844e+02 2.70161e+02 2.17526e+02
7.18080e+05 5.40500e+02 2.59842e+02 2.63351e+02 2.56333e+02 2.44017e+02 2.70435e+02 2.17599e+02
7.18720e+05 5.41500e+02 2.63695e+02 2.64039e+02 2.63351e+02 2.44812e+02 2.70617e+02 2.19006e+02
7.19360e+05 5.42000e+02 2.68060e+02 2.72082e+02 2.64039e+02 2.46100e+02 2.70674e+02 2.21526e+02
7.20000e+05 5.42000e+02 2.68060e+02 2.72082e+02 2.64039e+02 2.47696e+02 2.70568e+02 2.24825e+02
7.20640e+05 5.42500e+02 2.64179e+02 2.72082e+02 2.56276e+02 2.49402e+02 2.70276e+02 2.28528e+02
7.21280e+05 5.43500e+02 2.64860e+02 2.73444e+02 2.56276e+02 2.51046e+02 2.69806e+02 2.32286e+02
7.21920e+05 5.44000e+02 2.64228e+02 2.73444e+02 2.55011e+02 2.52508e+02 2.69193e+02 2.35823e+02
7.22560e+05 5.44500e+02 2.67128e+02 2.79246e+02 2.55011e+02 2.53731e+02 2.68501e+02 2.38962e+02
7.23200e+05 5.44500e+02 2.67128e+02 2.79246e+02 2.55011e+02 2.54713e+02 2.67793e+02 2.41632e+02
7.23840e+05 5.45000e+02 2.68790e+02 2.79246e+02 2.58334e+02 2.55481e+02 2.67114e+02 2.43848e+02
7.24480e+05 5.45500e+02 2.66838e+02 2.75342e+02 2.58334e+02 2.56078e+02 2.66479e+02 2.45678e+02
7.25120e+05 5.46000e+02 2.65090e+02 2.75342e+02 2.54838e+02 2.56552e+02 2.65891e+02 2.47212e+02
7.25760e+05 5.46500e+02 2.64579e+02 2.74319e+02 2.54838e+02 2.56946e+02 2.65366e+02 2.48526e+02
7.26400e+05 5.46500e+02 2.64579e+02 2.74319e+02 2.54838e+02 2.57312e+02 2.64946e+02 2.49677e+02
7.27040e+05 5.47000e+02 1.30000e+02 2.74319e+02 -1.43187e+01 2.57700e+02 2.64696e+02 2.50703e+02
7.27680e+05 5.48000e+02 1.13220e+02 2.60538e+02 -3.40971e+01 2.58149e+02 2.64676e+02 2.51622e+02
7.28320e+05 5.48500e+02 2.55490e+02 2.60538e+02 2.50442e+02 2.58685e+02 2.64927e+02 2.52442e+02
7.28960e+05 5.49000e+02 2.60352e+02 2.70262e+02 2.50442e+02 2.59286e+02 2.65449e+02 2.53122e+02
7.29600e+05 5.49500e+02 2.46156e+02 2.70262e+02 2.22050e+02 2.59843e+02 2.66202e+02 2.53484e+02
7.30240e+05 5.49500e+02 2.46156e+02 2.70262e+02 2.22050e+02 2.60120e+02 2.67110e+02 2.53131e+02
7.30880e+05 5.50000e+02 2.47108e+02 2.72165e+02 2.22050e+02 2.59799e+02 2.68069e+02 2.51529e+02
7.31520e+05 5.50500e+02 2.59250e+02 2.72165e+02 2.46336e+02 2.58610e+02 2.68967e+02 2.48252e+02
7.32160e+05 5.51000e+02 2.59409e+02 2.72483e+02 2.46336e+02 2.56466e+02 2.69707e+02 2.43226e+02
7.32800e+05 5.52000e+02 2.59869e+02 2.72483e+02 2.47255e+02 2.53519e+02 2.70224e+02 2.36815e+02
7.33440e+05 5.52500e+02 2.62638e+02 2.78021e+02 2.47255e+02 2.50113e+02 2.70504e+02 2.29722e+02
7.34080e+05 5.52500e+02 2.62638e+02 2.78021e+02 2.47255e+02 2.46678e+02 2.70576e+02 2.22779e+02
7.34720e+05 5.53000e+02 2.68939e+02 2.78021e+02 2.59857e+02 2.43618e+02 2.70501e+02 2.16735e+02
7.35360e+05 5.53500e+02 2.66132e+02 2.72407e+02 2.59857e+02 2.41217e+02 2.70350e+02 2.12084e+02
7.36000e+05 5.54000e+02 2.67909e+02 2.72407e+02 2.63410e+02 2.39595e+02 2.70195e+02 2.08995e+02
7.36640e+05 5.54500e+02 2.68760e+02 2.74109e+02 2.63410e+02 2.38728e+02 2.70090e+02 2.07366e+02
7.37280e+05 5.54500e+02 2.68760e+02 2.74109e+02 2.63410e+02 2.38518e+02 2.70078e+02 2.06959e+02
7.37920e+05 5.55000e+02 2.67526e+02 2.74109e+02 2.60943e+02 2.38853e+02 2.70180e+02 2.07527e+02
7.38560e+05 5.55500e+02 2.65529e+02 2.70114e+02 2.60943e+02 2.39647e+02 2.70400e+02 2.08895e+02
7.39200e+05 5.56000e+02 2.66778e+02 2.70114e+02 2.63442e+02 2.40844e+02 2.70722e+02 2.10965e+02
7.39840e+05 5.56500e+02 2.67898e+02 2.72354e+02 2.63442e+02 2.42398e+02 2.71116e+02 2.13680e+02
7.40480e+05 5.56500e+02 2.67898e+02 2.72354e+02 2.63442e+02 2.44266e+02 2.71543e+02 2.16988e+02
7.41120e+05 5.57000e+02 2.61445e+02 2.72354e+02 2.50537e+02 2.46382e+02 2.71964e+02 2.20801e+02
7.41760e+05 5.57500e+02 2.60745e+02 2.70954e+02 2.50537e+02 2.48666e+02 2.72345e+02 2.24987e+02
7.42400e+05 5.58000e+02 1.34980e+02 2.70954e+02 -9.94600e-01 2.51020e+02 2.72658e+02 2.29382e+02
7.43040e+05 5.58500e+02 1.32655e+02 2.66304e+02 -9.94600e-01 2.53345e+02 2.72883e+02 2.33807e+02
7.43680e+05 5.59000e+02 2.59877e+02 2.66304e+02 2.53450e+02 2.55552e+02 2.73014e+02 2.38089e+02
7.44320e+05 5.59000e+02 2.59877e+02 2.66304e+02 2.53450e+02 2.57560e+02 2.73055e+02 2.42066e+02
7.44960e+05 5.60000e+02 2.68134e+02 2.74426e+02 2.61841e+02 2.59283e+02 2.73019e+02 2.45547e+02
7.45600e+05 5.60000e+02 2.68134e+02 2.74426e+02 2.61841e+02 2.60587e+02 2.72920e+02 2.48255e+02
7.46240e+05 5.60500e+02 2.68713e+02 2.75585e+02 2.61841e+02 2.61307e+02 2.72769e+02 2.49844e+02
7.46880e+05 5.61000e+02 2.68629e+02 2.75585e+02 2.61673e+02 2.61300e+02 2.72571e+02 2.50028e+02
7.47520e+05 5.61500e+02 2.68685e+02 2.75698e+02 2.61673e+02 2.60536e+02 2.72333e+02 2.48739e+02
7.48160e+05 5.62000e+02 2.71038e+02 2.75698e+02 2.66379e+02 2.59138e+02 2.72064e+02 2.46211e+02
7.48800e+05 5.62000e+02 2.71038e+02 2.75698e+02 2.66379e+02 2.57364e+02 2.71789e+02 2.42939e+02
7.49440e+05 5.62500e+02 2.68296e+02 2.70213e+02 2.66379e+02 2.55541e+02 2.71539e+02 2.39544e+02
7.50080e+05 5.63000e+02 2.66591e+02 2.70213e+02 2.62970e+02 2.53987e+02 2.71352e+02 2.36623e+02
7.50720e+05 5.63500e+02 2.66844e+02 2.70717e+02 2.62970e+02 2.52939e+02 2.71258e+02 2.34620e+02
7.51360e+05 5.64000e+02 2.65314e+02 2.70717e+02 2.59911e+02 2.52525e+02 2.71277e+02 2.33774e+02
7.52000e+05 5.64500e+02 2.65543e+02 2.71175e+02 2.59911e+02 2.52764e+02 2.71408e+02 2.34119e+02
7.52640e+05 5.64500e+02 2.65543e+02 2.71175e+02 2.59911e+02 2.53579e+02 2.71630e+02 2.35529e+02
7.53280e+05 5.65000e+02 2.77439e+02 2.83703e+02 2.71175e+02 2.54839e+02 2.71907e+02 2.37770e+02
7.53920e+05 5.65500e+02 2.79213e+02 2.83703e+02 2.74724e+02 2.56377e+02 2.72192e+02 2.40563e+02
7.54560e+05 5.66000e+02 1.75405e+02 2.74724e+02 7.60852e+01 2.58034e+02 2.72442e+02 2.43627e+02
7.55200e+05 5.66500e+02 1.76190e+02 2.76295e+02 7.60852e+01 2.59672e+02 2.72624e+02 2.46719e+02
7.55840e+05 5.67000e+02 2.71823e+02 2.76295e+02 2.67352e+02 2.61192e+02 2.72721e+02 2.49662e+02
7.56480e+05 5.67000e+02 2.71823e+02 2.76295e+02 2.67352e+02 2.62538e+02 2.72732e+02 2.52344e+02
7.57120e+05 5.68000e+02 2.75126e+02 2.76967e+02 2.73285e+02 2.63664e+02 2.72675e+02 2.54654e+02
7.57760e+05 5.68000e+02 2.75126e+02 2.76967e+02 2.73285e+02 2.64483e+02 2.72578e+02 2.56388e+02
7.58400e+05 5.68500e+02 2.74772e+02 2.76259e+02 2.73285e+02 2.64857e+02 2.72477e+02 2.57237e+02
7.59040e+05 5.69000e+02 2.75260e+02 2.76259e+02 2.74260e+02 2.64659e+02 2.72407e+02 2.56912e+02
7.59680e+05 5.69500e+02 2.74478e+02 2.74696e+02 2.74260e+02 2.63860e+02 2.72399e+02 2.55320e+02
7.60320e+05 5.70000e+02 2.68160e+02 2.74696e+02 2.61624e+02 2.62566e+02 2.72471e+02 2.52661e+02
7.60960e+05 5.70000e+02 2.68160e+02 2.74696e+02 2.61624e+02 2.61014e+02 2.72630e+02 2.49399e+02
7.61600e+05 5.70500e+02 2.65144e+02 2.68665e+02 2.61624e+02 2.59503e+02 2.72873e+02 2.46134e+02
7.62240e+05 5.71000e+02 2.71414e+02 2.74163e+02 2.68665e+02 2.58313e+02 2.73183e+02 2.43443e+02
7.62880e+05 5.71500e+02 2.71473e+02 2.74163e+02 2.68783e+02 2.57644e+02 2.73536e+02 2.41751e+02
7.63520e+05 5.72000e+02 1.77637e+02 2.68783e+02 8.64919e+01 2.57580e+02 2.73902e+02 2.41259e+02
7.64160e+05 5.72500e+02 1.80916e+02 2.75340e+02 8.64919e+01 2.58098e+02 2.74248e+02 2.41948e+02
7.64800e+05 5.73000e+02 2.66176e+02 2.75340e+02 2.57012e+02 2.59082e+02 2.74537e+02 2.43626e+02
7.65440e+05 5.73000e+02 2.66176e+02 2.75340e+02 2.57012e+02 2.60365e+02 2.74734e+02 2.45997e+02
7.66080e+05 5.73500e+02 2.65732e+02 2.74453e+02 2.57012e+02 2.61752e+02 2.74809e+02 2.48695e+02
7.66720e+05 5.74000e+02 2.68483e+02 2.74453e+02 2.62513e+02 2.63001e+02 2.74746e+02 2.51256e+02
7.67360e+05 5.74500e+02 2.67974e+02 2.73436e+02 2.62513e+02 2.63833e+02 2.74550e+02 2.53116e+02
7.68000e+05 5.75000e+02 2.71793e+02 2.73436e+02 2.70150e+02 2.63990e+02 2.74246e+02 2.53734e+02
7.68640e+05 5.75500e+02 2.72343e+02 2.74537e+02 2.70150e+02 2.63330e+02 2.73881e+02 2.52780e+02
7.69280e+05 5.75500e+02 2.72343e+02 2.74537e+02 2.70150e+02 2.61892e+02 2.73507e+02 2.50278e+02
7.69920e+05 5.76000e+02 2.71799e+02 2.74537e+02 2.69062e+02 2.59900e+02 2.73175e+02 2.46625e+02
7.70560e+05 5.76500e+02 2.71243e+02 2.73424e+02 2.69062e+02 2.57693e+02 2.72919e+02 2.42467e+02
7.71200e+05 5.77000e+02 2.74588e+02 2.75753e+02 2.73424e+02 2.55639e+02 2.72757e+02 2.38521e+02
7.71840e+05 5.77500e+02 2.72839e+02 2.75753e+02 2.69926e+02 2.54050e+02 2.72690e+02 2.35411e+02
7.72480e+05 5.77500e+02 2.72839e+02 2.75753e+02 2.69926e+02 2.53130e+02 2.72706e+02 2.33553e+02
7.73120e+05 5.78000e+02 2.66784e+02 2.69926e+02 2.63643e+02 2.52952e+02 2.72785e+02 2.33119e+02
7.73760e+05 5.78500e+02 2.69643e+02 2.75643e+02 2.63643e+02 2.53484e+02 2.72906e+02 2.34062e+02
7.74400e+05 5.79000e+02 1.68619e+02 2.75643e+02 6.15954e+01 2.54611e+02 2.73046e+02 2.36175e+02
7.75040e+05 5.79500e+02 1.60950e+02 2.60305e+02 6.15954e+01 2.56175e+02 2.73184e+02 2.39165e+02
7.75680e+05 5.80000e+02 2.69288e+02 2.78272e+02 2.60305e+02 2.58004e+02 2.73298e+02 2.42710e+02
7.76320e+05 5.80500e+02 2.73817e+02 2.78272e+02 2.69361e+02 2.59933e+02 2.73372e+02 2.46494e+02
7.76960e+05 5.80500e+02 2.73817e+02 2.78272e+02 2.69361e+02 2.61791e+02 2.73398e+02 2.50183e+02
7.77600e+05 5.81000e+02 2.73754e+02 2.78146e+02 2.69361e+02 2.63368e+02 2.73374e+02 2.53362e+02
7.78240e+05 5.81500e+02 2.74802e+02 2.78146e+02 2.71457e+02 2.64415e+02 2.73292e+02 2.55539e+02
7.78880e+05 5.82000e+02 2.72798e+02 2.74140e+02 2.71457e+02 2.64709e+02 2.73138e+02 2.56281e+02
7.79520e+05 5.82500e+02 2.73426e+02 2.74140e+02 2.72712e+02 2.64148e+02 2.72891e+02 2.55405e+02
7.80160e+05 5.82500e+02 2.73426e+02 2.74140e+02 2.72712e+02 2.62820e+02 2.72541e+02 2.53099e+02
7.80800e+05 5.83500e+02 2.82764e+02 2.90141e+02 2.75386e+02 2.60990e+02 2.72095e+02 2.49886e+02
7.81440e+05 5.83500e+02 2.82764e+02 2.90141e+02 2.75386e+02 2.59029e+02 2.71582e+02 2.46475e+02
7.82080e+05 5.84000e+02 2.73178e+02 2.75386e+02 2.70970e+02 2.57306e+02 2.71050e+02 2.43562e+02
7.82720e+05 5.84500e+02 2.71050e+02 2.71129e+02 2.70970e+02 2.56114e+02 2.70552e+02 2.41675e+02
7.83360e+05 5.84500e+02 2.71050e+02 2.71129e+02 2.70970e+02 2.55623e+02 2.70139e+02 2.41106e+02
7.84000e+05 5.85500e+02 2.76706e+02 2.80858e+02 2.72554e+02 2.55878e+02 2.69850e+02 2.41906e+02
7.84640e+05 5.85500e+02 2.76706e+02 2.80858e+02 2.72554e+02 2.56824e+02 2.69706e+02 2.43941e+02
7.85280e+05 5.86500e+02 2.79406e+02 2.84777e+02 2.74036e+02 2.58331e+02 2.69713e+02 2.46948e+02
7.85920e+05 5.86500e+02 2.79406e+02 2.84777e+02 2.74036e+02 2.60226e+02 2.69855e+02 2.50596e+02
7.86560e+05 5.86500e+02 2.79406e+02 2.84777e+02 2.74036e+02 2.62323e+02 2.70105e+02 2.54541e+02
7.87200e+05 5.87500e+02 2.77969e+02 2.78373e+02 2.77564e+02 2.64451e+02 2.70422e+02 2.58479e+02
7.87840e+05 5.87500e+02 2.77969e+02 2.78373e+02 2.77564e+02 2.66474e+02 2.70767e+02 2.62180e+02
7.88480e+05 5.88500e+02 2.76483e+02 2.82212e+02 2.70755e+02 2.68305e+02 2.71108e+02 2.65502e+02
7.89120e+05 5.88500e+02 2.76483e+02 2.82212e+02 2.70755e+02 2.69906e+02 2.71425e+02 2.68387e+02
7.89760e+05 5.89000e+02 2.78694e+02 2.82212e+02 2.75176e+02 2.71276e+02 2.71712e+02 2.70840e+02
7.90400e+05 5.89500e+02 2.75424e+02 2.75673e+02 2.75176e+02 2.72434e+02 2.72894e+02 2.71974e+02
7.91040e+05 5.90000e+02 1.55643e+02 2.75673e+02 3.56121e+01 2.73412e+02 2.74598e+02 2.72225e+02
7.91680e+05 5.90500e+02 1.59942e+02 2.84271e+02 3.56121e+01 2.74234e+02 2.75996e+02 2.72472e+02
7.92320e+05 5.91000e+02 2.78533e+02 2.84271e+02 2.72795e+02 2.74923e+02 2.77129e+02 2.72717e+02
7.92960e+05 5.91000e+02 2.78533e+02 2.84271e+02 2.72795e+02 2.75486e+02 2.78031e+02 2.72942e+02
7.93600e+05 5.92000e+02 2.75505e+02 2.80086e+02 2.70923e+02 2.75900e+02 2.78729e+02 2.73072e+02
7.94240e+05 5.92000e+02 2.75505e+02 2.80086e+02 2.70923e+02 2.76077e+02 2.79245e+02 2.72908e+02
7.94880e+05 5.93000e+02 2.73179e+02 2.75938e+02 2.70421e+02 2.75861e+02 2.79602e+02 2.72119e+02
7.95520e+05 5.93000e+02 2.73179e+02 2.75938e+02 2.70421e+02 2.75102e+02 2.79830e+02 2.70374e+02
7.96160e+05 5.93000e+02 2.73179e+02 2.75938e+02 2.70421e+02 2.73744e+02 2.79968e+02 2.67519e+02
7.96800e+05 5.94000e+02 2.80214e+02 2.90046e+02 2.70383e+02 2.71873e+02 2.80052e+02 2.63694e+02
7.97440e+05 5.94000e+02 2.80214e+02 2.90046e+02 2.70383e+02 2.69712e+02 2.80111e+02 2.59313e+02
7.98080e+05 5.95000e+02 1.51740e+02 2.68440e+02 3.50409e+01 2.67552e+02 2.80159e+02 2.54945e+02
7.98720e+05 5.95500e+02 2.74500e+02 2.80561e+02 2.68440e+02 2.65673e+02 2.80196e+02 2.51149e+02
7.99360e+05 5.95500e+02 2.74500e+02 2.80561e+02 2.68440e+02 2.64284e+02 2.80216e+02 2.48352e+02
8.00000e+05 5.96000e+02 2.77409e+02 2.80561e+02 2.74258e+02 2.63488e+02 2.80199e+02 2.46776e+02
8.00640e+05 5.96500e+02 2.74825e+02 2.75392e+02 2.74258e+02 2.63238e+02 2.80036e+02 2.46441e+02
8.01280e+05 5.97000e+02 2.73184e+02 2.75392e+02 2.70977e+02 2.63335e+02 2.79469e+02 2.47201e+02
8.01920e+05 5.97500e+02 2.77631e+02 2.84286e+02 2.70977e+02 2.63473e+02 2.78136e+02 2.48809e+02
8.02560e+05 5.98000e+02 2.76587e+02 2.84286e+02 2.68888e+02 2.63365e+02 2.75745e+02 2.50984e+02
8.03200e+05 5.98000e+02 2.76587e+02 2.84286e+02 2.68888e+02 2.62856e+02 2.72253e+02 2.53459e+02
8.03840e+05 5.99000e+02 2.80270e+02 2.87790e+02 2.72751e+02 2.61974e+02 2.67932e+02 2.56016e+02
8.04480e+05 5.99000e+02 2.80270e+02 2.87790e+02 2.72751e+02 2.60894e+02 2.63293e+02 2.58494e+02
8.05120e+05 5.99500e+02 2.76784e+02 2.80817e+02 2.72751e+02 2.59864e+02 2.60787e+02 2.58941e+02
8.05760e+05 6.00000e+02 2.73642e+02 2.80817e+02 2.66466e+02 2.59127e+02 2.62831e+02 2.55422e+02
8.06400e+05 6.00000e+02 2.73642e+02 2.80817e+02 2.66466e+02 2.58853e+02 2.64593e+02 2.53114e+02
8.07040e+05 6.01000e+02 1.01203e+02 2.80012e+02 -7.76050e+01 2.59125e+02 2.66064e+02 2.52186e+02
8.07680e+05 6.01500e+02 2.73555e+02 2.80012e+02 2.67099e+02 2.59933e+02 2.67257e+02 2.52609e+02
8.08320e+05 6.02000e+02 2.72683e+02 2.78266e+02 2.67099e+02 2.61198e+02 2.68195e+02 2.54202e+02
8.08960e+05 6.02500e+02 2.73873e+02 2.78266e+02 2.69479e+02 2.62785e+02 2.68889e+02 2.56681e+02
8.09600e+05 6.02500e+02 2.73873e+02 2.78266e+02 2.69479e+02 2.64511e+02 2.69299e+02 2.59724e+02
8.10240e+05 6.03500e+02 2.72548e+02 2.74332e+02 2.70763e+02 2.66160e+02 2.69306e+02 2.63015e+02
8.10880e+05 6.03500e+02 2.72548e+02 2.74332e+02 2.70763e+02 2.67523e+02 2.68764e+02 2.66282e+02
8.11520e+05 6.04000e+02 2.76964e+02 2.79595e+02 2.74332e+02 2.68453e+02 2.69317e+02 2.67589e+02
8.12160e+05 6.04500e+02 2.74518e+02 2.79595e+02 2.69440e+02 2.68906e+02 2.71979e+02 2.65834e+02
8.12800e+05 6.04500e+02 2.74518e+02 2.79595e+02 2.69440e+02 2.68945e+02 2.74192e+02 2.63697e+02
8.13440e+05 6.05500e+02 2.73026e+02 2.73047e+02 2.73005e+02 2.68698e+02 2.75924e+02 2.61473e+02
8.14080e+05 6.05500e+02 2.73026e+02 2.73047e+02 2.73005e+02 2.68329e+02 2.77182e+02 2.59477e+02
8.14720e+05 6.06500e+02 2.77661e+02 2.87799e+02 2.67524e+02 2.67985e+02 2.78000e+02 2.57969e+02
8.15360e+05 6.06500e+02 2.77661e+02 2.87799e+02 2.67524e+02 2.67770e+02 2.78438e+02 2.57103e+02
8.16000e+05 6.06500e+02 2.77661e+02 2.87799e+02 2.67524e+02 2.67745e+02 2.78571e+02 2.56920e+02
8.16640e+05 6.07500e+02 2.78469e+02 2.86165e+02 2.70773e+02 2.67924e+02 2.78485e+02 2.57363e+02
8.17280e+05 6.07500e+02 2.78469e+02 2.86165e+02 2.70773e+02 2.68282e+02 2.78259e+02 2.58305e+02
8.17920e+05 6.08500e+02 9.23314e+01 2.74796e+02 -9.01332e+01 2.68780e+02 2.77969e+02 2.59592e+02
8.18560e+05 6.09000e+02 2.81389e+02 2.87981e+02 2.74796e+02 2.69374e+02 2.77685e+02 2.61062e+02
8.19200e+05 6.09500e+02 2.81668e+02 2.87981e+02 2.75355e+02 2.70024e+02 2.77476e+02 2.62572e+02
8.19840e+05 6.10000e+02 2.77306e+02 2.79257e+02 2.75355e+02 2.70698e+02 2.77386e+02 2.64010e+02
8.20480e+05 6.10000e+02 2.77306e+02 2.79257e+02 2.75355e+02 2.71344e+02 2.77386e+02 2.65302e+02
8.21120e+05 6.10500e+02 2.74268e+02 2.79257e+02 2.69279e+02 2.71873e+02 2.77332e+02 2.66413e+02
8.21760e+05 6.11000e+02 2.78009e+02 2.86738e+02 2.69279e+02 2.72180e+02 2.77011e+02 2.67348e+02
8.22400e+05 6.11500e+02 2.77206e+02 2.86738e+02 2.67673e+02 2.72186e+02 2.76240e+02 2.68132e+02
8.23040e+05 6.12000e+02 2.70551e+02 2.73429e+02 2.67673e+02 2.71891e+02 2.74977e+02 2.68805e+02
8.23680e+05 6.12500e+02 2.71092e+02 2.73429e+02 2.68756e+02 2.71370e+02 2.73337e+02 2.69403e+02
8.24320e+05 6.12500e+02 2.71092e+02 2.73429e+02 2.68756e+02 2.70756e+02 2.71563e+02 2.69949e+02
8.24960e+05 6.13000e+02 2.78159e+02 2.87562e+02 2.68756e+02 2.70192e+02 2.70445e+02 2.69939e+02
8.25600e+05 6.13500e+02 2.78326e+02 2.87562e+02 2.69089e+02 2.69795e+02 2.70876e+02 2.68715e+02
8.26240e+05 6.14000e+02 2.78409e+02 2.87729e+02 2.69089e+02 2.69634e+02 2.71219e+02 2.68049e+02
8.26880e+05 6.14500e+02 2.80253e+02 2.87729e+02 2.72777e+02 2.69716e+02 2.71449e+02 2.67982e+02
8.27520e+05 6.14500e+02 2.80253e+02 2.87729e+02 2.72777e+02 2.70005e+02 2.71553e+02 2.68456e+02
8.28160e+05 6.15500e+02 2.80677e+02 2.86059e+02 2.75295e+02 2.70442e+02 2.71532e+02 2.69351e+02
8.28800e+05 6.15500e+02 2.80677e+02 2.86059e+02 2.75295e+02 2.70969e+02 2.71402e+02 2.70536e+02
8.29440e+05 6.16000e+02 2.81839e+02 2.88383e+02 2.75295e+02 2.71541e+02 2.71892e+02 2.71189e+02
8.30080e+05 6.16500e+02 2.81408e+02 2.88383e+02 2.74432e+02 2.72131e+02 2.73332e+02 2.70930e+02
8.30720e+05 6.16500e+02 2.81408e+02 2.88383e+02 2.74432e+02 2.72731e+02 2.74799e+02 2.70664e+02
8.31360e+05 6.18000e+02 2.76599e+02 2.82020e+02 2.71179e+02 2.73341e+02 2.76251e+02 2.70432e+02
8.32000e+05 6.18000e+02 2.76599e+02 2.82020e+02 2.71179e+02 2.73963e+02 2.77657e+02 2.70270e+02
8.32640e+05 6.19000e+02 1.16836e+02 2.74149e+02 -4.04775e+01 2.74599e+02 2.78993e+02 2.70204e+02
8.33280e+05 6.19500e+02 2.81682e+02 2.89215e+02 2.74149e+02 2.75233e+02 2.80237e+02 2.70229e+02
8.33920e+05 6.19500e+02 2.81682e+02 2.89215e+02 2.74149e+02 2.75829e+02 2.81369e+02 2.70289e+02
8.34560e+05 6.20500e+02 2.77409e+02 2.84934e+02 2.69885e+02 2.76312e+02 2.82346e+02 2.70277e+02
8.35200e+05 6.20500e+02 2.77409e+02 2.84934e+02 2.69885e+02 2.76567e+02 2.83056e+02 2.70079e+02
8.35840e+05 6.21000e+02 2.78209e+02 2.84934e+02 2.71483e+02 2.76464e+02 2.83298e+02 2.69630e+02
8.36480e+05 6.21500e+02 2.80849e+02 2.90214e+02 2.71483e+02 2.75895e+02 2.82846e+02 2.68945e+02
8.37120e+05 6.22000e+02 2.78822e+02 2.90214e+02 2.67430e+02 2.74849e+02 2.81580e+02 2.68118e+02
8.37760e+05 6.22500e+02 2.78779e+02 2.90128e+02 2.67430e+02 2.73423e+02 2.79567e+02 2.67280e+02
8.38400e+05 6.22500e+02 2.78779e+02 2.90128e+02 2.67430e+02 2.71812e+02 2.77065e+02 2.66560e+02
8.39040e+05 6.23500e+02 2.76086e+02 2.87180e+02 2.64992e+02 2.70253e+02 2.74454e+02 2.66052e+02
8.39680e+05 6.23500e+02 2.76086e+02 2.87180e+02 2.64992e+02 2.68966e+02 2.72129e+02 2.65803e+02
8.40320e+05 6.24000e+02 1.05963e+02 2.87180e+02 -7.52539e+01 2.68109e+02 2.70410e+02 2.65807e+02
8.40960e+05 6.25000e+02 2.80298e+02 2.90780e+02 2.69817e+02 2.67756e+02 2.69491e+02 2.66021e+02
8.41600e+05 6.25000e+02 2.80298e+02 2.90780e+02 2.69817e+02 2.67899e+02 2.69423e+02 2.66376e+02
8.42240e+05 6.26000e+02 2.77122e+02 2.84837e+02 2.69407e+02 2.68456e+02 2.70137e+02 2.66775e+02
8.42880e+05 6.26000e+02 2.77122e+02 2.84837e+02 2.69407e+02 2.69279e+02 2.71478e+02 2.67079e+02
8.43520e+05 6.26500e+02 2.80240e+02 2.84837e+02 2.75642e+02 2.70175e+02 2.73249e+02 2.67100e+02
8.44160e+05 6.27000e+02 2.81039e+02 2.86436e+02 2.75642e+02 2.70956e+02 2.75252e+02 2.66659e+02
8.44800e+05 6.27500e+02 1.69553e+02 2.86436e+02 5.26699e+01 2.71488e+02 2.77312e+02 2.65664e+02
8.45440e+05 6.28000e+02 1.71535e+02 2.90400e+02 5.26699e+01 2.71731e+02 2.79294e+02 2.64169e+02
8.46080e+05 6.28500e+02 2.79911e+02 2.90400e+02 2.69422e+02 2.71733e+02 2.81101e+02 2.62365e+02
8.46720e+05 6.28500e+02 2.79911e+02 2.90400e+02 2.69422e+02 2.71594e+02 2.82670e+02 2.60518e+02
8.47360e+05 6.29500e+02 2.77050e+02 2.83750e+02 2.70350e+02 2.71409e+02 2.83970e+02 2.58849e+02
8.48000e+05 6.29500e+02 2.77050e+02 2.83750e+02 2.70350e+02 2.71192e+02 2.84995e+02 2.57388e+02
8.48640e+05 6.30000e+02 2.79120e+02 2.87889e+02 2.70350e+02 2.70851e+02 2.85765e+02 2.55937e+02
8.49280e+05 6.30500e+02 1.94346e+02 2.87889e+02 1.00804e+02 2.70251e+02 2.86318e+02 2.54184e+02
8.49920e+05 6.31000e+02 2.79010e+02 2.87889e+02 2.70130e+02 2.69303e+02 2.86701e+02 2.51905e+02
8.50560e+05 6.31500e+02 2.79891e+02 2.89652e+02 2.70130e+02 2.68031e+02 2.86957e+02 2.49104e+02
8.51200e+05 6.31500e+02 2.79891e+02 2.89652e+02 2.70130e+02 2.66562e+02 2.87119e+02 2.46005e+02
8.51840e+05 6.32500e+02 1.88142e+02 2.75428e+02 1.00856e+02 2.65049e+02 2.87209e+02 2.42889e+02
8.52480e+05 6.32500e+02 1.88142e+02 2.75428e+02 1.00856e+02 2.63588e+02 2.87245e+02 2.39931e+02
8.53120e+05 6.33500e+02 2.78683e+02 2.85627e+02 2.71739e+02 2.62195e+02 2.87238e+02 2.37153e+02
8.53760e+05 6.33500e+02 2.78683e+02 2.85627e+02 2.71739e+02 2.60853e+02 2.87184e+02 2.34522e+02
8.54400e+05 6.34500e+02 2.75308e+02 2.81982e+02 2.68635e+02 2.59534e+02 2.86991e+02 2.32077e+02
8.55040e+05 6.34500e+02 2.75308e+02 2.81982e+02 2.68635e+02 2.58206e+02 2.86424e+02 2.29988e+02
8.55680e+05 6.34500e+02 2.75308e+02 2.81982e+02 2.68635e+02 2.56832e+02 2.85142e+02 2.28521e+02
8.56320e+05 6.36000e+02 2.76774e+02 2.84163e+02 2.69384e+02 2.55403e+02 2.82857e+02 2.27949e+02
8.56960e+05 6.36000e+02 2.76774e+02 2.84163e+02 2.69384e+02 2.53982e+02 2.79506e+02 2.28459e+02
8.57600e+05 6.36500e+02 2.74248e+02 2.79111e+02 2.69384e+02 2.52703e+02 2.75323e+02 2.30083e+02
8.58240e+05 6.37500e+02 2.74342e+02 2.79111e+02 2.69574e+02 2.51717e+02 2.70781e+02 2.32653e+02
8.58880e+05 6.37500e+02 2.74342e+02 2.79111e+02 2.69574e+02 2.51114e+02 2.66456e+02 2.35772e+02
8.59520e+05 6.38000e+02 2.77352e+02 2.85131e+02 2.69574e+02 2.50872e+02 2.62871e+02 2.38873e+02
8.60160e+05 6.38500e+02 2.79553e+02 2.85131e+02 2.73975e+02 2.50874e+02 2.60387e+02 2.41361e+02
8.60800e+05 6.39000e+02 2.71090e+02 2.73975e+02 2.68205e+02 2.50955e+02 2.59155e+02 2.42756e+02
8.61440e+05 6.39500e+02 2.69932e+02 2.71658e+02 2.68205e+02 2.50966e+02 2.59132e+02 2.42799e+02
8.62080e+05 6.39500e+02 2.69932e+02 2.71658e+02 2.68205e+02 2.50823e+02 2.60131e+02 2.41516e+02
8.62720e+05 6.40500e+02 2.68002e+02 2.70514e+02 2.65491e+02 2.50553e+02 2.61885e+02 2.39222e+02
8.63360e+05 6.40500e+02 2.68002e+02 2.70514e+02 2.65491e+02 2.50282e+02 2.64111e+02 2.36453e+02
8.64000e+05 6.41000e+02 2.67962e+02 2.70514e+02 2.65410e+02 2.50185e+02 2.66538e+02 2.33831e+02
8.64640e+05 6.41500e+02 2.67873e+02 2.70335e+02 2.65410e+02 2.50427e+02 2.68930e+02 2.31923e+02
8.65280e+05 6.41500e+02 2.67873e+02 2.70335e+02 2.65410e+02 2.51108e+02 2.71091e+02 2.31124e+02
8.65920e+05 6.42500e+02 2.79034e+02 2.84381e+02 2.73686e+02 2.52241e+02 2.72873e+02 2.31609e+02
8.66560e+05 6.42500e+02 2.79034e+02 2.84381e+02 2.73686e+02 2.53760e+02 2.74181e+02 2.33338e+02
8.67200e+05 6.43500e+02 2.78274e+02 2.86730e+02 2.69819e+02 2.55538e+02 2.74974e+02 2.36103e+02
8.67840e+05 6.43500e+02 2.78274e+02 2.86730e+02 2.69819e+02 2.57440e+02 2.75272e+02 2.39607e+02
8.68480e+05 6.44000e+02 2.79594e+02 2.86730e+02 2.72457e+02 2.59334e+02 2.75146e+02 2.43522e+02
8.69120e+05 6.44500e+02 2.77722e+02 2.82987e+02 2.72457e+02 2.61134e+02 2.74717e+02 2.47550e+02
8.69760e+05 6.44500e+02 2.77722e+02 2.82987e+02 2.72457e+02 2.62799e+02 2.74143e+02 2.51455e+02
8.70400e+05 6.45500e+02 2.76028e+02 2.79644e+02 2.72411e+02 2.64329e+02 2.73591e+02 2.55067e+02
8.71040e+05 6.45500e+02 2.76028e+02 2.79644e+02 2.72411e+02 2.65748e+02 2.73212e+02 2.58284e+02
8.71680e+05 6.46000e+02 2.76370e+02 2.79644e+02 2.73097e+02 2.67086e+02 2.73113e+02 2.61058e+02
8.72320e+05 6.47000e+02 2.76870e+02 2.80643e+02 2.73097e+02 2.68364e+02 2.73343e+02 2.63385e+02
8.72960e+05 6.47500e+02 2.75514e+02 2.80643e+02 2.70385e+02 2.69589e+02 2.73889e+02 2.65289e+02
8.73600e+05 6.48000e+02 2.76818e+02 2.83251e+02 2.70385e+02 2.70752e+02 2.74686e+02 2.66818e+02
8.74240e+05 6.48000e+02 2.76818e+02 2.83251e+02 2.70385e+02 2.71826e+02 2.75624e+02 2.68028e+02
8.74880e+05 6.48500e+02 2.77626e+02 2.83251e+02 2.72002e+02 2.72768e+02 2.76560e+02 2.68976e+02
8.75520e+05 6.49000e+02 2.79048e+02 2.86095e+02 2.72002e+02 2.73534e+02 2.77350e+02 2.69719e+02
8.76160e+05 6.49500e+02 2.78642e+02 2.86095e+02 2.71188e+02 2.74096e+02 2.77891e+02 2.70300e+02
8.76800e+05 6.50000e+02 2.70798e+02 2.71188e+02 2.70409e+02 2.74448e+02 2.78144e+02 2.70753e+02
8.77440e+05 6.50500e+02 2.70135e+02 2.70409e+02 2.69862e+02 2.74625e+02 2.78148e+02 2.71103e+02
8.78080e+05 6.51000e+02 2.73431e+02 2.77000e+02 2.69862e+02 2.74679e+02 2.77993e+02 2.71365e+02
8.78720e+05 6.51000e+02 2.73431e+02 2.77000e+02 2.69862e+02 2.74673e+02 2.77794e+02 2.71552e+02
8.79360e+05 6.51500e+02 2.74928e+02 2.77000e+02 2.72855e+02 2.74664e+02 2.77654e+02 2.71675e+02
8.80000e+05 6.52000e+02 2.78302e+02 2.83749e+02 2.72855e+02 2.74688e+02 2.77631e+02 2.71746e+02
8.80640e+05 6.52500e+02 2.75872e+02 2.83749e+02 2.67995e+02 2.74751e+02 2.77729e+02 2.71773e+02
8.81280e+05 6.53000e+02 1.17547e+02 2.67995e+02 -3.29000e+01 2.74835e+02 2.77906e+02 2.71764e+02
8.81920e+05 6.54000e+02 1.76715e+02 2.84672e+02 6.87577e+01 2.74913e+02 2.78099e+02 2.71727e+02
8.82560e+05 6.54000e+02 1.76715e+02 2.84672e+02 6.87577e+01 2.74959e+02 2.78252e+02 2.71667e+02
8.83200e+05 6.54500e+02 2.78048e+02 2.84672e+02 2.71423e+02 2.74958e+02 2.78323e+02 2.71594e+02
8.83840e+05 6.55000e+02 2.78988e+02 2.86553e+02 2.71423e+02 2.74875e+02 2.78253e+02 2.71498e+02
8.84480e+05 6.55500e+02 2.78618e+02 2.86553e+02 2.70683e+02 2.74601e+02 2.77900e+02 2.71301e+02
8.85120e+05 6.56000e+02 2.77511e+02 2.84340e+02 2.70683e+02 2.73918e+02 2.77055e+02 2.70781e+02
8.85760e+05 6.56500e+02 2.78575e+02 2.84340e+02 2.72809e+02 2.72571e+02 2.75548e+02 2.69593e+02
8.86400e+05 6.57000e+02 2.76909e+02 2.81009e+02 2.72809e+02 2.70388e+02 2.73367e+02 2.67409e+02
8.87040e+05 6.57000e+02 2.76909e+02 2.81009e+02 2.72809e+02 2.67405e+02 2.70703e+02 2.64108e+02
8.87680e+05 6.57500e+02 2.75835e+02 2.81009e+02 2.70661e+02 2.63895e+02 2.67912e+02 2.59879e+02
8.88320e+05 6.58000e+02 2.78202e+02 2.85742e+02 2.70661e+02 2.60298e+02 2.65404e+02 2.55191e+02
8.88960e+05 6.58500e+02 2.77869e+02 2.85742e+02 2.69996e+02 2.57094e+02 2.63535e+02 2.50652e+02
8.89600e+05 6.59000e+02 2.74542e+02 2.79088e+02 2.69996e+02 2.54685e+02 2.62526e+02 2.46845e+02
8.90240e+05 6.59500e+02 2.76341e+02 2.79088e+02 2.73593e+02 2.53319e+02 2.62440e+02 2.44197e+02
8.90880e+05 6.59500e+02 2.76341e+02 2.79088e+02 2.73593e+02 2.53058e+02 2.63200e+02 2.42915e+02
8.91520e+05 6.60000e+02 2.74870e+02 2.76146e+02 2.73593e+02 2.53810e+02 2.64633e+02 2.42988e+02
8.92160e+05 6.60500e+02 2.75275e+02 2.76146e+02 2.74404e+02 2.55380e+02 2.66527e+02 2.44232e+02
8.92800e+05 6.61000e+02 2.79428e+02 2.84453e+02 2.74404e+02 2.57514e+02 2.68666e+02 2.46362e+02
8.93440e+05 6.61500e+02 2.77467e+02 2.84453e+02 2.70482e+02 2.59959e+02 2.70858e+02 2.49060e+02
8.94080e+05 6.61500e+02 2.77467e+02 2.84453e+02 2.70482e+02 2.62491e+02 2.72948e+02 2.52034e+02
8.94720e+05 6.62500e+02 2.76150e+02 2.82743e+02 2.69558e+02 2.64929e+02 2.74816e+02 2.55043e+02
8.95360e+05 6.62500e+02 2.76150e+02 2.82743e+02 2.69558e+02 2.67152e+02 2.76388e+02 2.57917e+02
8.96000e+05 6.63500e+02 2.77188e+02 2.84383e+02 2.69992e+02 2.69091e+02 2.77632e+02 2.60551e+02
8.96640e+05 6.63500e+02 2.77188e+02 2.84383e+02 2.69992e+02 2.70723e+02 2.78561e+02 2.62885e+02
8.97280e+05 6.63500e+02 2.77188e+02 2.84383e+02 2.69992e+02 2.72058e+02 2.79221e+02 2.64894e+02
8.97920e+05 6.64500e+02 2.66567e+02 2.71628e+02 2.61506e+02 2.73126e+02 2.79679e+02 2.66574e+02
8.98560e+05 6.64500e+02 2.66567e+02 2.71628e+02 2.61506e+02 2.73970e+02 2.80005e+02 2.67934e+02
8.99200e+05 6.66000e+02 2.73132e+02 2.76150e+02 2.70115e+02 2.74627e+02 2.80261e+02 2.68992e+02
8.99840e+05 6.66000e+02 2.73132e+02 2.76150e+02 2.70115e+02 2.75132e+02 2.80490e+02 2.69774e+02
9.00480e+05 6.66500e+02 2.72899e+02 2.76150e+02 2.69647e+02 2.75508e+02 2.80699e+02 2.70317e+02
9.01120e+05 6.67000e+02 2.75010e+02 2.80373e+02 2.69647e+02 2.75757e+02 2.80850e+02 2.70663e+02
9.01760e+05 6.67500e+02 2.76201e+02 2.80373e+02 2.72029e+02 2.75853e+02 2.80850e+02 2.70856e+02
9.02400e+05 6.68000e+02 2.76124e+02 2.80218e+02 2.72029e+02 2.75759e+02 2.80575e+02 2.70942e+02
9.03040e+05 6.68000e+02 2.76124e+02 2.80218e+02 2.72029e+02 2.75442e+02 2.79926e+02 2.70958e+02
9.03680e+05 6.69000e+02 2.73110e+02 2.80218e+02 2.66002e+02 2.74907e+02 2.78882e+02 2.70932e+02
9.04320e+05 6.69500e+02 2.73471e+02 2.80939e+02 2.66002e+02 2.74202e+02 2.77522e+02 2.70882e+02
9.04960e+05 6.70000e+02 2.73215e+02 2.80939e+02 2.65491e+02 2.73413e+02 2.76010e+02 2.70817e+02
9.05600e+05 6.70500e+02 2.77183e+02 2.88875e+02 2.65491e+02 2.72630e+02 2.74542e+02 2.70718e+02
9.06240e+05 6.70500e+02 2.77183e+02 2.88875e+02 2.65491e+02 2.71909e+02 2.73304e+02 2.70513e+02
9.06880e+05 6.71500e+02 2.76155e+02 2.84603e+02 2.67707e+02 2.71255e+02 2.72427e+02 2.70084e+02
9.07520e+05 6.71500e+02 2.76155e+02 2.84603e+02 2.67707e+02 2.70648e+02 2.71976e+02 2.69320e+02
9.08160e+05 6.72000e+02 2.76068e+02 2.84603e+02 2.67533e+02 2.70064e+02 2.71950e+02 2.68178e+02
9.08800e+05 6.73000e+02 1.44489e+02 2.67533e+02 2.14459e+01 2.69510e+02 2.72309e+02 2.66712e+02
9.09440e+05 6.74000e+02 2.77509e+02 2.85148e+02 2.69869e+02 2.69027e+02 2.72985e+02 2.65069e+02
9.10080e+05 6.74000e+02 2.77509e+02 2.85148e+02 2.69869e+02 2.68669e+02 2.73901e+02 2.63437e+02
9.10720e+05 6.74500e+02 2.76704e+02 2.83538e+02 2.69869e+02 2.68467e+02 2.74930e+02 2.62004e+02
9.11360e+05 6.75000e+02 2.76579e+02 2.83538e+02 2.69619e+02 2.68368e+02 2.75825e+02 2.60911e+02
9.12000e+05 6.75000e+02 2.76579e+02 2.83538e+02 2.69619e+02 2.68211e+02 2.76186e+02 2.60235e+02
9.12640e+05 6.76500e+02 2.80803e+02 2.88935e+02 2.72672e+02 2.67785e+02 2.75583e+02 2.59987e+02
9.13280e+05 6.76500e+02 2.80803e+02 2.88935e+02 2.72672e+02 2.66943e+02 2.73756e+02 2.60130e+02
9.13920e+05 6.77500e+02 2.74964e+02 2.83972e+02 2.65956e+02 2.65678e+02 2.70763e+02 2.60592e+02
9.14560e+05 6.77500e+02 2.74964e+02 2.83972e+02 2.65956e+02 2.64130e+02 2.66970e+02 2.61290e+02
9.15200e+05 6.78500e+02 2.77841e+02 2.83611e+02 2.72072e+02 2.62534e+02 2.62926e+02 2.62141e+02
9.15840e+05 6.78500e+02 2.77841e+02 2.83611e+02 2.72072e+02 2.61137e+02 2.63073e+02 2.59201e+02
9.16480e+05 6.78500e+02 2.77841e+02 2.83611e+02 2.72072e+02 2.60143e+02 2.64028e+02 2.56257e+02
9.17120e+05 6.80000e+02 2.75249e+02 2.83541e+02 2.66957e+02 2.59675e+02 2.64960e+02 2.54391e+02
9.17760e+05 6.80000e+02 2.75249e+02 2.83541e+02 2.66957e+02 2.59774e+02 2.65830e+02 2.53717e+02
9.18400e+05 6.81000e+02 1.93734e+02 2.68997e+02 1.18471e+02 2.60398e+02 2.66608e+02 2.54188e+02
9.19040e+05 6.81000e+02 1.93734e+02 2.68997e+02 1.18471e+02 2.61452e+02 2.67276e+02 2.55627e+02
9.19680e+05 6.81500e+02 1.96970e+02 2.75468e+02 1.18471e+02 2.62791e+02 2.67827e+02 2.57755e+02
9.20320e+05 6.82000e+02 2.77110e+02 2.78751e+02 2.75468e+02 2.64250e+02 2.68265e+02 2.60235e+02
9.20960e+05 6.82500e+02 2.74869e+02 2.78751e+02 2.70987e+02 2.65647e+02 2.68597e+02 2.62698e+02
9.21600e+05 6.83000e+02 2.75976e+02 2.80965e+02 2.70987e+02 2.66788e+02 2.68835e+02 2.64741e+02
9.22240e+05 6.83500e+02 7.72795e+01 2.80965e+02 -1.26406e+02 2.67459e+02 2.68994e+02 2.65923e+02
9.22880e+05 6.84500e+02 1.73488e+02 2.83729e+02 6.32463e+01 2.67473e+02 2.69096e+02 2.65850e+02
9.23520e+05 6.85000e+02 2.79224e+02 2.83729e+02 2.74719e+02 2.66751e+02 2.69172e+02 2.64330e+02
9.24160e+05 6.85000e+02 2.79224e+02 2.83729e+02 2.74719e+02 2.65364e+02 2.69242e+02 2.61486e+02
9.24800e+05 6.86000e+02 2.75270e+02 2.80143e+02 2.70398e+02 2.63507e+02 2.69257e+02 2.57757e+02
9.25440e+05 6.86000e+02 2.75270e+02 2.80143e+02 2.70398e+02 2.61399e+02 2.69012e+02 2.53787e+02
9.26080e+05 6.87000e+02 2.76672e+02 2.81164e+02 2.72180e+02 2.59195e+02 2.68137e+02 2.50252e+02
9.26720e+05 6.87000e+02 2.76672e+02 2.81164e+02 2.72180e+02 2.56974e+02 2.66243e+02 2.47706e+02
9.27360e+05 6.87000e+02 2.76672e+02 2.81164e+02 2.72180e+02 2.54808e+02 2.63133e+02 2.46484e+02
9.28000e+05 6.88000e+02 2.74553e+02 2.80168e+02 2.68937e+02 2.52810e+02 2.58944e+02 2.46675e+02
9.28640e+05 6.88000e+02 2.74553e+02 2.80168e+02 2.68937e+02 2.51147e+02 2.54135e+02 2.48159e+02
9.29280e+05 6.89000e+02 2.75531e+02 2.82366e+02 2.68697e+02 2.50010e+02 2.50670e+02 2.49349e+02
9.29920e+05 6.89000e+02 2.75531e+02 2.82366e+02 2.68697e+02 2.49552e+02 2.53874e+02 2.45230e+02
9.30560e+05 6.90000e+02 2.76078e+02 2.81001e+02 2.71156e+02 2.49853e+02 2.57436e+02 2.42270e+02
9.31200e+05 6.90000e+02 2.76078e+02 2.81001e+02 2.71156e+02 2.50896e+02 2.61062e+02 2.40730e+02
9.31840e+05 6.90500e+02 2.77106e+02 2.81001e+02 2.73210e+02 2.52575e+02 2.64525e+02 2.40626e+02
9.32480e+05 6.91000e+02 2.75523e+02 2.77836e+02 2.73210e+02 2.54730e+02 2.67675e+02 2.41784e+02
9.33120e+05 6.91000e+02 2.75523e+02 2.77836e+02 2.73210e+02 2.57170e+02 2.70430e+02 2.43910e+02
9.33760e+05 6.92500e+02 2.75559e+02 2.82543e+02 2.68575e+02 2.59716e+02 2.72766e+02 2.46667e+02
9.34400e+05 6.92500e+02 2.75559e+02 2.82543e+02 2.68575e+02 2.62216e+02 2.74695e+02 2.49738e+02
9.35040e+05 6.93000e+02 2.76775e+02 2.82543e+02 2.71007e+02 2.64558e+02 2.76252e+02 2.52864e+02
9.35680e+05 6.93500e+02 2.77053e+02 2.83098e+02 2.71007e+02 2.66663e+02 2.77468e+02 2.55857e+02
9.36320e+05 6.94000e+02 2.76898e+02 2.83098e+02 2.70697e+02 2.68473e+02 2.78349e+02 2.58597e+02
9.36960e+05 6.94500e+02 2.78173e+02 2.85648e+02 2.70697e+02 2.69942e+02 2.78864e+02 2.61019e+02
9.37600e+05 6.95000e+02 1.02949e+02 2.85648e+02 -7.97506e+01 2.71038e+02 2.78978e+02 2.63098e+02
9.38240e+05 6.96000e+02 1.46680e+02 2.77793e+02 1.55674e+01 2.71763e+02 2.78692e+02 2.64833e+02
9.38880e+05 6.96500e+02 2.74937e+02 2.77793e+02 2.72081e+02 2.72159e+02 2.78075e+02 2.66243e+02
9.39520e+05 6.96500e+02 2.74937e+02 2.77793e+02 2.72081e+02 2.72300e+02 2.77261e+02 2.67339e+02
9.40160e+05 6.97500e+02 8.62516e+01 1.23010e+02 4.94931e+01 2.72236e+02 2.76421e+02 2.68052e+02
9.40800e+05 6.98000e+02 1.97790e+02 2.72569e+02 1.23010e+02 2.71932e+02 2.75716e+02 2.68148e+02
9.41440e+05 6.98500e+02 2.78642e+02 2.84714e+02 2.72569e+02 2.71257e+02 2.75265e+02 2.67250e+02
9.42080e+05 6.98500e+02 2.78642e+02 2.84714e+02 2.72569e+02 2.70046e+02 2.75095e+02 2.64996e+02
9.42720e+05 6.99500e+02 2.73034e+02 2.79494e+02 2.66575e+02 2.68134e+02 2.75092e+02 2.61175e+02
9.43360e+05 6.99500e+02 2.73034e+02 2.79494e+02 2.66575e+02 2.65365e+02 2.74954e+02 2.55777e+02
9.44000e+05 7.00000e+02 2.72307e+02 2.79494e+02 2.65120e+02 2.61635e+02 2.74255e+02 2.49014e+02
9.44640e+05 7.00500e+02 2.74682e+02 2.84243e+02 2.65120e+02 2.56975e+02 2.72617e+02 2.41332e+02
9.45280e+05 7.01500e+02 2.72776e+02 2.84243e+02 2.61310e+02 2.51649e+02 2.69900e+02 2.33398e+02
9.45920e+05 7.02000e+02 2.70543e+02 2.79775e+02 2.61310e+02 2.46145e+02 2.66288e+02 2.26002e+02
9.46560e+05 7.02000e+02 2.70543e+02 2.79775e+02 2.61310e+02 2.41072e+02 2.62240e+02 2.19904e+02
9.47200e+05 7.03000e+02 2.74635e+02 2.78566e+02 2.70704e+02 2.37012e+02 2.58346e+02 2.15677e+02
9.47840e+05 7.03000e+02 2.74635e+02 2.78566e+02 2.70704e+02 2.34374e+02 2.55162e+02 2.13586e+02
9.48480e+05 7.03500e+02 2.73418e+02 2.78566e+02 2.68271e+02 2.33321e+02 2.53085e+02 2.13557e+02
9.49120e+05 7.04000e+02 2.73461e+02 2.78651e+02 2.68271e+02 2.33774e+02 2.52300e+02 2.15248e+02
9.49760e+05 7.04500e+02 2.71701e+02 2.78651e+02 2.64750e+02 2.35483e+02 2.52779e+02 2.18186e+02
9.50400e+05 7.05000e+02 2.70201e+02 2.75651e+02 2.64750e+02 2.38118e+02 2.54330e+02 2.21905e+02
9.51040e+05 7.05000e+02 2.70201e+02 2.75651e+02 2.64750e+02 2.41345e+02 2.56666e+02 2.26024e+02
9.51680e+05 7.05500e+02 2.70603e+02 2.75651e+02 2.65556e+02 2.44877e+02 2.59472e+02 2.30283e+02
9.52320e+05 7.06000e+02 2.74392e+02 2.83229e+02 2.65556e+02 2.48486e+02 2.62454e+02 2.34517e+02
9.52960e+05 7.06500e+02 1.42001e+02 2.83229e+02 7.72637e-01 2.51999e+02 2.65372e+02 2.38625e+02
9.53600e+05 7.07500e+02 2.76597e+02 2.83312e+02 2.69883e+02 2.55297e+02 2.68055e+02 2.42539e+02
9.54240e+05 7.07500e+02 2.76597e+02 2.83312e+02 2.69883e+02 2.58295e+02 2.70395e+02 2.46195e+02
9.54880e+05 7.08500e+02 1.16007e+02 2.70054e+02 -3.80408e+01 2.60927e+02 2.72348e+02 2.49506e+02
9.55520e+05 7.09000e+02 2.75883e+02 2.81712e+02 2.70054e+02 2.63111e+02 2.73918e+02 2.52303e+02
9.56160e+05 7.09500e+02 2.75187e+02 2.81712e+02 2.68661e+02 2.64725e+02 2.75149e+02 2.54301e+02
9.56800e+05 7.09500e+02 2.75187e+02 2.81712e+02 2.68661e+02 2.65642e+02 2.76091e+02 2.55193e+02
9.57440e+05 7.10000e+02 1.66809e+02 2.68661e+02 6.49572e+01 2.65762e+02 2.76713e+02 2.54810e+02
9.58080e+05 7.11000e+02 2.75647e+02 2.81201e+02 2.70092e+02 2.65032e+02 2.76823e+02 2.53241e+02
9.58720e+05 7.11000e+02 2.75647e+02 2.81201e+02 2.70092e+02 2.63469e+02 2.76093e+02 2.50845e+02
9.59360e+05 7.11500e+02 2.76271e+02 2.81201e+02 2.71341e+02 2.61173e+02 2.74198e+02 2.48147e+02
9.60000e+05 7.12500e+02 2.74480e+02 2.77619e+02 2.71341e+02 2.58314e+02 2.70928e+02 2.45700e+02
9.60640e+05 7.13000e+02 2.76069e+02 2.77619e+02 2.74519e+02 2.55085e+02 2.66220e+02 2.43949e+02
9.61280e+05 7.13000e+02 2.76069e+02 2.77619e+02 2.74519e+02 2.51672e+02 2.60186e+02 2.43159e+02
9.61920e+05 7.14000e+02 2.62650e+02 2.67527e+02 2.57774e+02 2.48267e+02 2.53131e+02 2.43403e+02
9.62560e+05 7.14000e+02 2.62650e+02 2.67527e+02 2.57774e+02 2.45058e+02 2.45519e+02 2.44597e+02
9.63200e+05 7.15000e+02 2.01699e+02 2.66293e+02 1.37105e+02 2.42234e+02 2.46552e+02 2.37916e+02
9.63840e+05 7.15000e+02 2.01699e+02 2.66293e+02 1.37105e+02 2.39971e+02 2.49031e+02 2.30910e+02
9.64480e+05 7.15500e+02 1.25148e+02 2.66293e+02 -1.59974e+01 2.38423e+02 2.51800e+02 2.25046e+02
9.65120e+05 7.16500e+02 2.71630e+02 2.71667e+02 2.71593e+02 2.37693e+02 2.54650e+02 2.20736e+02
9.65760e+05 7.16500e+02 2.71630e+02 2.71667e+02 2.71593e+02 2.37786e+02 2.57409e+02 2.18162e+02
9.66400e+05 7.17000e+02 2.66350e+02 2.71593e+02 2.61106e+02 2.38563e+02 2.59945e+02 2.17182e+02
9.67040e+05 7.17500e+02 1.18478e+02 2.61106e+02 -2.41508e+01 2.39730e+02 2.62167e+02 2.17293e+02
9.67680e+05 7.19000e+02 2.53005e+02 2.71243e+02 2.34767e+02 2.40873e+02 2.64025e+02 2.17721e+02
9.68320e+05 7.19000e+02 2.53005e+02 2.71243e+02 2.34767e+02 2.41582e+02 2.65507e+02 2.17658e+02
9.68960e+05 7.20000e+02 2.70808e+02 2.74337e+02 2.67280e+02 2.41584e+02 2.66634e+02 2.16535e+02
9.69600e+05 7.20000e+02 2.70808e+02 2.74337e+02 2.67280e+02 2.40784e+02 2.67442e+02 2.14125e+02
9.70240e+05 7.20000e+02 2.70808e+02 2.74337e+02 2.67280e+02 2.39230e+02 2.67973e+02 2.10487e+02
9.70880e+05 7.21000e+02 2.73389e+02 2.77567e+02 2.69211e+02 2.37075e+02 2.68271e+02 2.05879e+02
9.71520e+05 7.21000e+02 2.73389e+02 2.77567e+02 2.69211e+02 2.34555e+02 2.68384e+02 2.00726e+02
9.72160e+05 7.22000e+02 1.37379e+02 2.68673e+02 6.08512e+00 2.31983e+02 2.68363e+02 1.95603e+02
9.72800e+05 7.23000e+02 2.65775e+02 2.68673e+02 2.62878e+02 2.29724e+02 2.68262e+02 1.91186e+02
9.73440e+05 7.23500e+02 2.68171e+02 2.73465e+02 2.62878e+02 2.28136e+02 2.68127e+02 1.88145e+02
9.74080e+05 7.23500e+02 2.68171e+02 2.73465e+02 2.62878e+02 2.27497e+02 2.67995e+02 1.86999e+02
9.74720e+05 7.25000e+02 2.74169e+02 2.77063e+02 2.71276e+02 2.27919e+02 2.67891e+02 1.87947e+02
9.75360e+05 7.25000e+02 2.74169e+02 2.77063e+02 2.71276e+02 2.29281e+02 2.67831e+02 1.90731e+02
9.76000e+05 7.26000e+02 2.71437e+02 2.76869e+02 2.66004e+02 2.31259e+02 2.67819e+02 1.94699e+02
9.76640e+05 7.26000e+02 2.71437e+02 2.76869e+02 2.66004e+02 2.33447e+02 2.67859e+02 1.99035e+02
9.77280e+05 7.26500e+02 2.72115e+02 2.76869e+02 2.67360e+02 2.35504e+02 2.67954e+02 2.03053e+02
9.77920e+05 7.27000e+02 2.73592e+02 2.79825e+02 2.67360e+02 2.37251e+02 2.68107e+02 2.06394e+02
9.78560e+05 7.27000e+02 2.73592e+02 2.79825e+02 2.67360e+02 2.38693e+02 2.68315e+02 2.09071e+02
9.79200e+05 7.28000e+02 2.76884e+02 2.79385e+02 2.74382e+02 2.39971e+02 2.68564e+02 2.11377e+02
9.79840e+05 7.28000e+02 2.76884e+02 2.79385e+02 2.74382e+02 2.41280e+02 2.68830e+02 2.13731e+02
9.80480e+05 7.28500e+02 2.74346e+02 2.79385e+02 2.69307e+02 2.42800e+02 2.69082e+02 2.16519e+02
9.81120e+05 7.29000e+02 2.11627e+02 2.69307e+02 1.53948e+02 2.44642e+02 2.69287e+02 2.19997e+02
9.81760e+05 7.29500e+02 2.15238e+02 2.76527e+02 1.53948e+02 2.46834e+02 2.69425e+02 2.24244e+02
9.82400e+05 7.30000e+02 2.75035e+02 2.76527e+02 2.73543e+02 2.49335e+02 2.69494e+02 2.29175e+02
9.83040e+05 7.30500e+02 2.13934e+02 2.73543e+02 1.54324e+02 2.52041e+02 2.69512e+02 2.34570e+02
9.83680e+05 7.30500e+02 2.13934e+02 2.73543e+02 1.54324e+02 2.54792e+02 2.69507e+02 2.40077e+02
9.84320e+05 7.31500e+02 2.76142e+02 2.79780e+02 2.72505e+02 2.57363e+02 2.69508e+02 2.45218e+02
9.84960e+05 7.31500e+02 2.76142e+02 2.79780e+02 2.72505e+02 2.59497e+02 2.69530e+02 2.49464e+02
9.85600e+05 7.32500e+02 2.77126e+02 2.78478e+02 2.75774e+02 2.60954e+02 2.69533e+02 2.52376e+02
9.86240e+05 7.32500e+02 2.77126e+02 2.78478e+02 2.75774e+02 2.61570e+02 2.69373e+02 2.53767e+02
9.86880e+05 7.33500e+02 2.71600e+02 2.72012e+02 2.71188e+02 2.61291e+02 2.68810e+02 2.53771e+02
9.87520e+05 7.33500e+02 2.71600e+02 2.72012e+02 2.71188e+02 2.60203e+02 2.67606e+02 2.52801e+02
9.88160e+05 7.34000e+02 1.12100e+02 2.72012e+02 -4.78122e+01 2.58534e+02 2.65650e+02 2.51419e+02
9.88800e+05 7.35000e+02 1.79540e+02 2.76996e+02 8.20846e+01 2.56616e+02 2.63048e+02 2.50184e+02
9.89440e+05 7.35000e+02 1.79540e+02 2.76996e+02 8.20846e+01 2.54815e+02 2.60103e+02 2.49526e+02
9.90080e+05 7.36000e+02 1.57009e+02 2.73549e+02 4.04688e+01 2.53448e+02 2.57210e+02 2.49686e+02
9.90720e+05 7.36000e+02 1.57009e+02 2.73549e+02 4.04688e+01 2.52689e+02 2.54673e+02 2.50704e+02
9.91360e+05 7.37000e+02 2.73685e+02 2.83275e+02 2.64095e+02 2.52486e+02 2.52505e+02 2.52466e+02
9.92000e+05 7.37000e+02 2.73685e+02 2.83275e+02 2.64095e+02 2.52549e+02 2.54750e+02 2.50348e+02
9.92640e+05 7.38000e+02 2.72773e+02 2.73475e+02 2.72071e+02 2.52440e+02 2.57236e+02 2.47643e+02
9.93280e+05 7.38000e+02 2.72773e+02 2.73475e+02 2.72071e+02 2.51708e+02 2.59479e+02 2.43937e+02
9.93920e+05 7.39000e+02 2.74747e+02 2.78239e+02 2.71256e+02 2.50055e+02 2.60952e+02 2.39157e+02
9.94560e+05 7.39000e+02 2.74747e+02 2.78239e+02 2.71256e+02 2.47441e+02 2.61206e+02 2.33675e+02
9.95200e+05 7.39500e+02 2.74448e+02 2.78239e+02 2.70658e+02 2.44127e+02 2.60067e+02 2.28188e+02
9.95840e+05 7.40000e+02 1.17326e+02 2.70658e+02 -3.60054e+01 2.40599e+02 2.57712e+02 2.23487e+02
9.96480e+05 7.40500e+02 2.74281e+02 2.77904e+02 2.70658e+02 2.37431e+02 2.54622e+02 2.20240e+02
9.97120e+05 7.41000e+02 2.74816e+02 2.77904e+02 2.71728e+02 2.35137e+02 2.51421e+02 2.18853e+02
9.97760e+05 7.41500e+02 2.72351e+02 2.72973e+02 2.71728e+02 2.34049e+02 2.48677e+02 2.19421e+02
9.98400e+05 7.42000e+02 2.68269e+02 2.72973e+02 2.63565e+02 2.34246e+02 2.46719e+02 2.21773e+02
9.99040e+05 7.42500e+02 2.70916e+02 2.78267e+02 2.63565e+02 2.35550e+02 2.45555e+02 2.25546e+02
9.99680e+05 7.43000e+02 2.72855e+02 2.78267e+02 2.67443e+02 2.37624e+02 2.44961e+02 2.30286e+02
1.00032e+06 7.43000e+02 2.72855e+02 2.78267e+02 2.67443e+02 2.40093e+02 2.44654e+02 2.35532e+02


==> ppo_halfcheetah.dat <==
0.00000e+00 0.00000e+00 -2.32022e+02 -1.91879e+02 -2.72165e+02 -2.32022e+02 -1.91879e+02 -2.72165e+02
6.40000e+02 0.00000e+00 -2.32022e+02 -1.91879e+02 -2.72165e+02 -2.32022e+02 -1.91879e+02 -2.72165e+02
1.28000e+03 1.00000e+00 -2.59329e+02 -2.23303e+02 -2.95356e+02 -2.32022e+02 -1.91879e+02 -2.72165e+02
1.92000e+03 1.00000e+00 -2.59329e+02 -2.23303e+02 -2.95356e+02 -2.32022e+02 -1.91879e+02 -2.72165e+02
2.56000e+03 2.00000e+00 -2.99788e+02 -2.84083e+02 -3.15493e+02 -2.32022e+02 -1.91879e+02 -2.72165e+02
3.20000e+03 3.00000e+00 -2.34115e+02 -2.05407e+02 -2.62824e+02 -2.32025e+02 -1.91891e+02 -2.72159e+02
3.84000e+03 3.00000e+00 -2.34115e+02 -2.05407e+02 -2.62824e+02 -2.32047e+02 -1.91969e+02 -2.72125e+02
4.48000e+03 4.00000e+00 -1.96743e+02 -1.58995e+02 -2.34490e+02 -2.32135e+02 -1.92255e+02 -2.72015e+02
5.12000e+03 5.00000e+00 -2.19131e+02 -1.96233e+02 -2.42028e+02 -2.32387e+02 -1.93009e+02 -2.71765e+02
5.76000e+03 5.00000e+00 -2.19131e+02 -1.96233e+02 -2.42028e+02 -2.32943e+02 -1.94556e+02 -2.71330e+02
6.40000e+03 6.00000e+00 -2.58812e+02 -2.13001e+02 -3.04623e+02 -2.33921e+02 -1.97176e+02 -2.70666e+02
7.04000e+03 7.00000e+00 -2.47531e+02 -1.81196e+02 -3.13866e+02 -2.35336e+02 -2.00962e+02 -2.69710e+02
7.68000e+03 7.00000e+00 -2.47531e+02 -1.81196e+02 -3.13866e+02 -2.37053e+02 -2.05748e+02 -2.68358e+02
8.32000e+03 8.00000e+00 -1.29021e+02 -9.55754e+01 -1.62466e+02 -2.38804e+02 -2.11111e+02 -2.66497e+02
8.96000e+03 8.00000e+00 -1.29021e+02 -9.55754e+01 -1.62466e+02 -2.40290e+02 -2.16504e+02 -2.64075e+02
9.60000e+03 9.00000e+00 -1.14848e+02 -5.97544e+01 -1.69941e+02 -2.41286e+02 -2.21408e+02 -2.61165e+02
1.02400e+04 1.00000e+01 -1.19522e+02 -8.67407e+01 -1.52302e+02 -2.41707e+02 -2.25434e+02 -2.57979e+02
1.08800e+04 1.00000e+01 -1.19522e+02 -8.67407e+01 -1.52302e+02 -2.41562e+02 -2.28332e+02 -2.54793e+02
1.15200e+04 1.10000e+01 -1.35111e+02 -8.20796e+01 -1.88143e+02 -2.40853e+02 -2.29964e+02 -2.51743e+02
1.21600e+04 1.20000e+01 -1.06442e+02 -7.75554e+01 -1.35328e+02 -2.39468e+02 -2.30274e+02 -2.48662e+02
1.28000e+04 1.20000e+01 -1.06442e+02 -7.75554e+01 -1.35328e+02 -2.37164e+02 -2.29211e+02 -2.45117e+02
1.34400e+04 1.30000e+01 -7.21421e+01 -3.79286e+01 -1.06356e+02 -2.33643e+02 -2.26639e+02 -2.40647e+02
1.40800e+04 1.40000e+01 -1.00260e+02 -7.43278e+01 -1.26193e+02 -2.28669e+02 -2.22394e+02 -2.34943e+02
1.47200e+04 1.40000e+01 -1.00260e+02 -7.43278e+01 -1.26193e+02 -2.22168e+02 -2.16450e+02 -2.27886e+02
1.53600e+04 1.50000e+01 -8.76217e+01 -5.11744e+01 -1.24069e+02 -2.14260e+02 -2.09019e+02 -2.19500e+02
1.60000e+04 1.60000e+01 -7.97150e+01 -2.82840e+01 -1.31146e+02 -2.05206e+02 -2.00507e+02 -2.09905e+02
1.66400e+04 1.60000e+01 -7.97150e+01 -2.82840e+01 -1.31146e+02 -1.95338e+02 -1.91381e+02 -1.99295e+02
1.72800e+04 1.70000e+01 -4.28721e+01 -3.59648e+01 -4.97794e+01 -1.84991e+02 -1.82039e+02 -1.87944e+02
1.79200e+04 1.70000e+01 -4.28721e+01 -3.59648e+01 -4.97794e+01 -1.74479e+02 -1.72708e+02 -1.76249e+02
1.85600e+04 1.80000e+01 -8.60950e+01 -3.94564e+01 -1.32734e+02 -1.64077e+02 -1.63050e+02 -1.65103e+02
1.92000e+04 1.90000e+01 -8.96161e+01 -4.46873e+01 -1.34545e+02 -1.54016e+02 -1.52236e+02 -1.55796e+02
1.98400e+04 1.90000e+01 -8.96161e+01 -4.46873e+01 -1.34545e+02 -1.44465e+02 -1.41658e+02 -1.47271e+02
2.04800e+04 2.00000e+01 -2.34020e+01 2.01898e+00 -4.88231e+01 -1.35512e+02 -1.32025e+02 -1.38999e+02
2.11200e+04 2.10000e+01 -5.72998e+01 -2.57791e+01 -8.88205e+01 -1.27183e+02 -1.23504e+02 -1.30862e+02
2.17600e+04 2.10000e+01 -5.72998e+01 -2.57791e+01 -8.88205e+01 -1.19473e+02 -1.16088e+02 -1.22858e+02
2.24000e+04 2.20000e+01 -3.28059e+01 -1.88684e+01 -4.67434e+01 -1.12389e+02 -1.09716e+02 -1.15061e+02
2.30400e+04 2.30000e+01 -6.91580e+01 -2.61207e+01 -1.12195e+02 -1.05939e+02 -1.04331e+02 -1.07547e+02
2.36800e+04 2.30000e+01 -6.91580e+01 -2.61207e+01 -1.12195e+02 -1.00106e+02 -9.98452e+01 -1.00367e+02
2.43200e+04 2.40000e+01 -4.07561e+01 -2.16781e+01 -5.98340e+01 -9.48221e+01 -9.33788e+01 -9.62654e+01
2.49600e+04 2.40000e+01 -4.07561e+01 -2.16781e+01 -5.98340e+01 -8.99771e+01 -8.66526e+01 -9.33017e+01
2.56000e+04 2.50000e+01 4.13363e+00 3.40281e+01 -2.57608e+01 -8.54490e+01 -8.01196e+01 -9.07784e+01
2.62400e+04 2.60000e+01 -2.22362e+01 4.77857e+01 -9.22581e+01 -8.11439e+01 -7.38250e+01 -8.84629e+01
2.68800e+04 2.60000e+01 -2.22362e+01 4.77857e+01 -9.22581e+01 -7.70221e+01 -6.78669e+01 -8.61773e+01
2.75200e+04 2.70000e+01 -2.48049e+01 1.28545e+00 -5.08953e+01 -7.30863e+01 -6.23675e+01 -8.38051e+01
2.81600e+04 2.80000e+01 4.99560e+00 3.20072e+01 -2.20160e+01 -6.93385e+01 -5.74356e+01 -8.12413e+01
2.88000e+04 2.80000e+01 4.99560e+00 3.20072e+01 -2.20160e+01 -6.57395e+01 -5.31335e+01 -7.83455e+01
2.94400e+04 2.90000e+01 9.11390e+00 4.56755e+01 -2.74477e+01 -6.22059e+01 -4.94429e+01 -7.49690e+01
3.00800e+04 3.00000e+01 -2.62964e+01 4.69288e+01 -9.95216e+01 -5.86423e+01 -4.62212e+01 -7.10633e+01
3.07200e+04 3.00000e+01 -2.62964e+01 4.69288e+01 -9.95216e+01 -5.49773e+01 -4.31728e+01 -6.67817e+01
3.13600e+04 3.10000e+01 1.64658e+01 3.01594e+01 2.77226e+00 -5.11770e+01 -3.98915e+01 -6.24625e+01
3.20000e+04 3.20000e+01 4.11870e+01 1.01411e+02 -1.90368e+01 -4.72365e+01 -3.60416e+01 -5.84314e+01
3.26400e+04 3.20000e+01 4.11870e+01 1.01411e+02 -1.90368e+01 -4.31716e+01 -3.15927e+01 -5.47506e+01
3.32800e+04 3.30000e+01 6.01937e+01 8.31995e+01 3.71879e+01 -3.90232e+01 -2.68110e+01 -5.12354e+01
3.39200e+04 3.30000e+01 6.01937e+01 8.31995e+01 3.71879e+01 -3.48582e+01 -2.19978e+01 -4.77186e+01
3.45600e+04 3.40000e+01 -1.14739e+01 2.93651e+01 -5.23129e+01 -3.07481e+01 -1.72933e+01 -4.42029e+01
3.52000e+04 3.50000e+01 -1.26385e+01 1.37206e+00 -2.66490e+01 -2.67289e+01 -1.26475e+01 -4.08103e+01
3.58400e+04 3.50000e+01 -1.26385e+01 1.37206e+00 -2.66490e+01 -2.27690e+01 -7.89482e+00 -3.76432e+01
3.64800e+04 3.60000e+01 4.81976e+01 8.47163e+01 1.16789e+01 -1.87753e+01 -2.87195e+00 -3.46787e+01
3.71200e+04 3.70000e+01 8.10421e+01 2.26120e+02 -6.40358e+01 -1.46511e+01 2.47368e+00 -3.17759e+01
3.77600e+04 3.70000e+01 8.10421e+01 2.26120e+02 -6.40358e+01 -1.03773e+01 8.02948e+00 -2.87841e+01
3.84000e+04 3.80000e+01 4.71243e+01 7.66734e+01 1.75753e+01 -6.05573e+00 1.35258e+01 -2.56373e+01
3.90400e+04 3.90000e+01 4.74955e+01 1.05295e+02 -1.03044e+01 -1.87450e+00 1.86055e+01 -2.23545e+01
3.96800e+04 3.90000e+01 4.74955e+01 1.05295e+02 -1.03044e+01 1.98970e+00 2.29478e+01 -1.89684e+01
4.03200e+04 4.00000e+01 1.09359e+02 1.36362e+02 8.23566e+01 5.46927e+00 2.64000e+01 -1.54615e+01
4.09600e+04 4.00000e+01 1.09359e+02 1.36362e+02 8.23566e+01 8.64009e+00 2.90567e+01 -1.17765e+01
4.16000e+04 4.10000e+01 9.65662e+01 1.42146e+02 5.09866e+01 1.16771e+01 3.12735e+01 -7.91924e+00
4.22400e+04 4.20000e+01 7.77339e+01 1.50291e+02 5.17666e+00 1.47735e+01 3.36207e+01 -4.07364e+00
4.28800e+04 4.20000e+01 7.77339e+01 1.50291e+02 5.17666e+00 1.80845e+01 3.67352e+01 -5.66270e-01
4.35200e+04 4.30000e+01 8.11983e+01 1.61335e+02 1.06117e+00 2.17182e+01 4.10386e+01 2.39780e+00
4.41600e+04 4.40000e+01 8.28330e+01 1.00428e+02 6.52376e+01 2.57500e+01 4.65323e+01 4.96770e+00
4.48000e+04 4.40000e+01 8.28330e+01 1.00428e+02 6.52376e+01 3.02224e+01 5.29153e+01 7.52945e+00
4.54400e+04 4.50000e+01 3.44763e+01 7.36406e+01 -4.68805e+00 3.51262e+01 5.98390e+01 1.04134e+01
4.60800e+04 4.60000e+01 1.15681e+02 1.32899e+02 9.84625e+01 4.03802e+01 6.70178e+01 1.37427e+01
4.67200e+04 4.60000e+01 1.15681e+02 1.32899e+02 9.84625e+01 4.58306e+01 7.42063e+01 1.74548e+01
4.73600e+04 4.70000e+01 -3.48073e+01 7.97743e+01 -1.49389e+02 5.12687e+01 8.11498e+01 2.13877e+01
4.80000e+04 4.80000e+01 1.02729e+02 1.55702e+02 4.97556e+01 5.64554e+01 8.75627e+01 2.53480e+01
4.86400e+04 4.80000e+01 1.02729e+02 1.55702e+02 4.97556e+01 6.11520e+01 9.31554e+01 2.91486e+01
4.92800e+04 4.90000e+01 7.04822e+01 1.40376e+02 5.88869e-01 6.51612e+01 9.76818e+01 3.26406e+01
4.99200e+04 4.90000e+01 7.04822e+01 1.40376e+02 5.88869e-01 6.83402e+01 1.00940e+02 3.57405e+01
5.05600e+04 5.00000e+01 1.41580e+02 2.67294e+02 1.58666e+01 7.05855e+01 1.02745e+02 3.84260e+01
5.12000e+04 5.10000e+01 4.75662e+01 1.18382e+02 -2.32501e+01 7.18394e+01 1.02983e+02 4.06959e+01
5.18400e+04 5.10000e+01 4.75662e+01 1.18382e+02 -2.32501e+01 7.21321e+01 1.01752e+02 4.25120e+01
5.24800e+04 5.20000e+01 6.16574e+01 1.15597e+02 7.71791e+00 7.16239e+01 9.94864e+01 4.37614e+01
5.31200e+04 5.30000e+01 3.07507e+01 1.84663e+02 -1.23162e+02 7.06164e+01 9.69515e+01 4.42813e+01
5.37600e+04 5.30000e+01 3.07507e+01 1.84663e+02 -1.23162e+02 6.95014e+01 9.50561e+01 4.39467e+01
5.44000e+04 5.40000e+01 2.37425e+01 8.65395e+01 -3.90545e+01 6.86533e+01 9.45431e+01 4.27635e+01
5.50400e+04 5.50000e+01 1.72549e+02 2.77630e+02 6.74689e+01 6.83128e+01 9.57684e+01 4.08571e+01
5.56800e+04 5.50000e+01 1.72549e+02 2.77630e+02 6.74689e+01 6.85191e+01 9.86992e+01 3.83390e+01
5.63200e+04 5.60000e+01 1.47568e+02 2.30549e+02 6.45871e+01 6.91126e+01 1.03021e+02 3.52042e+01
5.69600e+04 5.60000e+01 1.47568e+02 2.30549e+02 6.45871e+01 6.97971e+01 1.08213e+02 3.13815e+01
5.76000e+04 5.70000e+01 1.06864e+02 2.60325e+02 -4.65962e+01 7.02605e+01 1.13635e+02 2.68859e+01
5.82400e+04 5.80000e+01 1.47892e+02 2.73218e+02 2.25667e+01 7.03280e+01 1.18703e+02 2.19534e+01
5.88800e+04 5.80000e+01 1.47892e+02 2.73218e+02 2.25667e+01 7.00782e+01 1.23096e+02 1.70601e+01
5.95200e+04 5.90000e+01 1.19778e+02 1.62894e+02 7.66612e+01 6.98400e+01 1.26875e+02 1.28047e+01
6.01600e+04 6.00000e+01 9.08512e+01 1.74848e+02 6.85397e+00 7.00723e+01 1.30438e+02 9.70618e+00
6.08000e+04 6.00000e+01 9.08512e+01 1.74848e+02 6.85397e+00 7.11942e+01 1.34359e+02 8.02891e+00
6.14400e+04 6.10000e+01 1.56095e+02 3.48926e+02 -3.67365e+01 7.34610e+01 1.39188e+02 7.73388e+00
6.20800e+04 6.20000e+01 1.69566e+02 2.07763e+02 1.31369e+02 7.69096e+01 1.45242e+02 8.57751e+00
6.27200e+04 6.20000e+01 1.69566e+02 2.07763e+02 1.31369e+02 8.13680e+01 1.52445e+02 1.02908e+01
6.33600e+04 6.30000e+01 1.67653e+02 2.34178e+02 1.01129e+02 8.65033e+01 1.60277e+02 1.27298e+01
6.40000e+04 6.40000e+01 1.11530e+02 2.06485e+02 1.65749e+01 9.19130e+01 1.67914e+02 1.59121e+01
6.46400e+04 6.40000e+01 1.11530e+02 2.06485e+02 1.65749e+01 9.72390e+01 1.74528e+02 1.99498e+01
6.52800e+04 6.50000e+01 1.77973e+02 1.95108e+02 1.60839e+02 1.02258e+02 1.79561e+02 2.49554e+01
6.59200e+04 6.50000e+01 1.77973e+02 1.95108e+02 1.60839e+02 1.06917e+02 1.82867e+02 3.09676e+01
6.65600e+04 6.60000e+01 4.26350e+01 1.36361e+02 -5.10909e+01 1.11289e+02 1.84685e+02 3.78928e+01
6.72000e+04 6.70000e+01 1.74496e+02 2.50075e+02 9.89183e+01 1.15485e+02 1.85488e+02 4.54808e+01
6.78400e+04 6.70000e+01 1.74496e+02 2.50075e+02 9.89183e+01 1.19569e+02 1.85791e+02 5.33464e+01
6.84800e+04 6.80000e+01 1.86902e+02 3.42205e+02 3.15989e+01 1.23522e+02 1.86007e+02 6.10367e+01
6.91200e+04 6.90000e+01 1.90010e+02 2.56678e+02 1.23342e+02 1.27224e+02 1.86325e+02 6.81231e+01
6.97600e+04 6.90000e+01 1.90010e+02 2.56678e+02 1.23342e+02 1.30474e+02 1.86603e+02 7.43442e+01
7.04000e+04 7.00000e+01 1.92918e+02 3.06340e+02 7.94953e+01 1.33069e+02 1.86402e+02 7.97346e+01
7.10400e+04 7.10000e+01 -6.49630e+01 1.31684e+02 -2.61610e+02 1.34921e+02 1.85253e+02 8.45885e+01
7.16800e+04 7.10000e+01 -6.49630e+01 1.31684e+02 -2.61610e+02 1.36130e+02 1.83017e+02 8.92435e+01
7.23200e+04 7.20000e+01 9.43416e+01 2.08979e+02 -2.02955e+01 1.36979e+02 1.80073e+02 9.38851e+01
7.29600e+04 7.20000e+01 9.43416e+01 2.08979e+02 -2.02955e+01 1.37842e+02 1.77185e+02 9.85001e+01
7.36000e+04 7.30000e+01 6.61230e+01 2.80772e+02 -1.48526e+02 1.39024e+02 1.75136e+02 1.02912e+02
7.42400e+04 7.40000e+01 2.47368e+02 2.78912e+02 2.15824e+02 1.40564e+02 1.74319e+02 1.06808e+02
7.48800e+04 7.40000e+01 2.47368e+02 2.78912e+02 2.15824e+02 1.42132e+02 1.74564e+02 1.09701e+02
7.55200e+04 7.50000e+01 1.62948e+02 2.00189e+02 1.25707e+02 1.43132e+02 1.75326e+02 1.10938e+02
7.61600e+04 7.60000e+01 2.27048e+02 2.71045e+02 1.83050e+02 1.42937e+02 1.76027e+02 1.09848e+02
7.68000e+04 7.60000e+01 2.27048e+02 2.71045e+02 1.83050e+02 1.41175e+02 1.76300e+02 1.06050e+02
7.74400e+04 7.70000e+01 3.07637e+02 4.21109e+02 1.94166e+02 1.37925e+02 1.76089e+02 9.97611e+01
7.80800e+04 7.80000e+01 2.34104e+02 2.41012e+02 2.27197e+02 1.33740e+02 1.75622e+02 9.18581e+01
7.87200e+04 7.80000e+01 2.34104e+02 2.41012e+02 2.27197e+02 1.29490e+02 1.75307e+02 8.36724e+01
7.93600e+04 7.90000e+01 1.51123e+02 2.57204e+02 4.50410e+01 1.26132e+02 1.75621e+02 7.66439e+01
8.00000e+04 8.00000e+01 3.29705e+02 4.49077e+02 2.10333e+02 1.24523e+02 1.77025e+02 7.20206e+01
8.06400e+04 8.00000e+01 3.29705e+02 4.49077e+02 2.10333e+02 1.25294e+02 1.79882e+02 7.07063e+01
8.12800e+04 8.10000e+01 2.43806e+02 2.56549e+02 2.31063e+02 1.28768e+02 1.84334e+02 7.32022e+01
8.19200e+04 8.10000e+01 2.43806e+02 2.56549e+02 2.31063e+02 1.34890e+02 1.90245e+02 7.95356e+01
8.25600e+04 8.20000e+01 2.76127e+02 3.66733e+02 1.85520e+02 1.43230e+02 1.97245e+02 8.92150e+01
8.32000e+04 8.30000e+01 2.76539e+02 3.40151e+02 2.12927e+02 1.53110e+02 2.04872e+02 1.01348e+02
8.38400e+04 8.30000e+01 2.76539e+02 3.40151e+02 2.12927e+02 1.63807e+02 2.12702e+02 1.14911e+02
8.44800e+04 8.40000e+01 3.38090e+02 3.86638e+02 2.89543e+02 1.74710e+02 2.20405e+02 1.29015e+02
8.51200e+04 8.50000e+01 3.73027e+02 4.74610e+02 2.71445e+02 1.85389e+02 2.27734e+02 1.43043e+02
8.57600e+04 8.50000e+01 3.73027e+02 4.74610e+02 2.71445e+02 1.95590e+02 2.34543e+02 1.56638e+02
8.64000e+04 8.60000e+01 3.54475e+02 4.05524e+02 3.03426e+02 2.05200e+02 2.40825e+02 1.69575e+02
8.70400e+04 8.70000e+01 3.74485e+02 4.95693e+02 2.53277e+02 2.14222e+02 2.46795e+02 1.81649e+02
8.76800e+04 8.70000e+01 3.74485e+02 4.95693e+02 2.53277e+02 2.22768e+02 2.52902e+02 1.92634e+02
8.83200e+04 8.80000e+01 2.03105e+02 3.57278e+02 4.89317e+01 2.31054e+02 2.59750e+02 2.02357e+02
8.89600e+04 8.80000e+01 2.03105e+02 3.57278e+02 4.89317e+01 2.39356e+02 2.67907e+02 2.10804e+02
8.96000e+04 8.90000e+01 3.42465e+02 4.50398e+02 2.34533e+02 2.47943e+02 2.77695e+02 2.18190e+02
9.02400e+04 9.00000e+01 3.77657e+02 5.26736e+02 2.28578e+02 2.56987e+02 2.89077e+02 2.24898e+02
9.08800e+04 9.00000e+01 3.77657e+02 5.26736e+02 2.28578e+02 2.66467e+02 3.01631e+02 2.31303e+02
9.15200e+04 9.10000e+01 2.17226e+02 4.89576e+02 -5.51229e+01 2.76103e+02 3.14560e+02 2.37646e+02
9.21600e+04 9.20000e+01 3.18697e+02 3.39750e+02 2.97644e+02 2.85406e+02 3.26820e+02 2.43992e+02
9.28000e+04 9.20000e+01 3.18697e+02 3.39750e+02 2.97644e+02 2.93847e+02 3.37468e+02 2.50226e+02
9.34400e+04 9.30000e+01 3.84319e+02 4.18660e+02 3.49978e+02 3.01033e+02 3.46035e+02 2.56030e+02
9.40800e+04 9.40000e+01 3.62903e+02 4.06428e+02 3.19378e+02 3.06770e+02 3.52676e+02 2.60864e+02
9.47200e+04 9.40000e+01 3.62903e+02 4.06428e+02 3.19378e+02 3.11025e+02 3.58017e+02 2.64033e+02
9.53600e+04 9.50000e+01 3.07005e+02 4.90983e+02 1.23027e+02 3.13862e+02 3.62795e+02 2.64930e+02
9.60000e+04 9.60000e+01 3.46288e+02 3.95421e+02 2.97156e+02 3.15450e+02 3.67547e+02 2.63353e+02
9.66400e+04 9.60000e+01 3.46288e+02 3.95421e+02 2.97156e+02 3.16090e+02 3.72464e+02 2.59716e+02
9.72800e+04 9.70000e+01 3.31983e+02 4.02989e+02 2.60978e+02 3.16210e+02 3.77430e+02 2.54990e+02
9.79200e+04 9.70000e+01 3.31983e+02 4.02989e+02 2.60978e+02 3.16275e+02 3.82186e+02 2.50363e+02
9.85600e+04 9.80000e+01 3.86692e+02 4.65576e+02 3.07809e+02 3.16663e+02 3.86496e+02 2.46829e+02
9.92000e+04 9.90000e+01 4.42462e+02 6.20215e+02 2.64710e+02 3.17582e+02 3.90214e+02 2.44951e+02
9.98400e+04 9.90000e+01 4.42462e+02 6.20215e+02 2.64710e+02 3.19058e+02 3.93234e+02 2.44882e+02
1.00480e+05 1.00000e+02 3.31301e+02 6.02212e+02 6.03909e+01 3.20984e+02 3.95462e+02 2.46506e+02
1.01120e+05 1.01000e+02 2.49910e+02 4.05730e+02 9.40909e+01 3.23219e+02 3.96862e+02 2.49576e+02
1.01760e+05 1.01000e+02 2.49910e+02 4.05730e+02 9.40909e+01 3.25683e+02 3.97573e+02 2.53793e+02
1.02400e+05 1.02000e+02 4.15650e+02 5.62259e+02 2.69041e+02 3.28411e+02 3.97993e+02 2.58828e+02
1.03040e+05 1.03000e+02 3.87315e+02 4.72505e+02 3.02125e+02 3.31511e+02 3.98748e+02 2.64273e+02
1.03680e+05 1.03000e+02 3.87315e+02 4.72505e+02 3.02125e+02 3.35035e+02 4.00544e+02 2.69526e+02
1.04320e+05 1.04000e+02 4.53618e+02 6.28588e+02 2.78648e+02 3.38853e+02 4.04008e+02 2.73698e+02
1.04960e+05 1.04000e+02 4.53618e+02 6.28588e+02 2.78648e+02 3.42649e+02 4.09526e+02 2.75771e+02
1.05600e+05 1.05000e+02 3.01657e+02 5.36474e+02 6.68403e+01 3.46062e+02 4.17054e+02 2.75069e+02
1.06240e+05 1.06000e+02 2.71351e+02 4.33263e+02 1.09440e+02 3.48861e+02 4.26034e+02 2.71689e+02
1.06880e+05 1.06000e+02 2.71351e+02 4.33263e+02 1.09440e+02 3.51060e+02 4.35651e+02 2.66469e+02
1.07520e+05 1.07000e+02 5.62841e+02 7.18413e+02 4.07269e+02 3.52894e+02 4.45213e+02 2.60575e+02
1.08160e+05 1.08000e+02 5.03325e+02 6.99210e+02 3.07440e+02 3.54676e+02 4.54322e+02 2.55030e+02
1.08800e+05 1.08000e+02 5.03325e+02 6.99210e+02 3.07440e+02 3.56598e+02 4.62790e+02 2.50407e+02
1.09440e+05 1.09000e+02 4.53250e+02 4.81737e+02 4.24762e+02 3.58632e+02 4.70526e+02 2.46737e+02
1.10080e+05 1.10000e+02 4.76082e+02 5.81389e+02 3.70775e+02 3.60633e+02 4.77567e+02 2.43700e+02
1.10720e+05 1.10000e+02 4.76082e+02 5.81389e+02 3.70775e+02 3.62580e+02 4.84179e+02 2.40981e+02
1.11360e+05 1.11000e+02 1.67860e+02 4.03877e+02 -6.81560e+01 3.64719e+02 4.90865e+02 2.38572e+02
1.12000e+05 1.12000e+02 4.94779e+02 5.85841e+02 4.03716e+02 3.67528e+02 4.98171e+02 2.36884e+02
1.12640e+05 1.12000e+02 4.94779e+02 5.85841e+02 4.03716e+02 3.71515e+02 5.06402e+02 2.36629e+02
1.13280e+05 1.13000e+02 3.63309e+02 4.26482e+02 3.00135e+02 3.76980e+02 5.15405e+02 2.38555e+02
1.13920e+05 1.13000e+02 3.63309e+02 4.26482e+02 3.00135e+02 3.83802e+02 5.24419e+02 2.43185e+02
1.14560e+05 1.14000e+02 5.11170e+02 6.60959e+02 3.61381e+02 3.91362e+02 5.32068e+02 2.50657e+02
1.15200e+05 1.15000e+02 5.81472e+02 7.92547e+02 3.70397e+02 3.98712e+02 5.36709e+02 2.60716e+02
1.15840e+05 1.15000e+02 5.81472e+02 7.92547e+02 3.70397e+02 4.04902e+02 5.37027e+02 2.72777e+02
1.16480e+05 1.16000e+02 4.42848e+02 5.01221e+02 3.84476e+02 4.09296e+02 5.32565e+02 2.86027e+02
1.17120e+05 1.17000e+02 3.25532e+02 6.24188e+02 2.68754e+01 4.11757e+02 5.23966e+02 2.99547e+02
1.17760e+05 1.17000e+02 3.25532e+02 6.24188e+02 2.68754e+01 4.12675e+02 5.12885e+02 3.12465e+02
1.18400e+05 1.18000e+02 5.87242e+02 7.42099e+02 4.32385e+02 4.12862e+02 5.01624e+02 3.24100e+02
1.19040e+05 1.19000e+02 5.97864e+02 8.05248e+02 3.90481e+02 4.13293e+02 4.92537e+02 3.34049e+02
1.19680e+05 1.19000e+02 5.97864e+02 8.05248e+02 3.90481e+02 4.14761e+02 4.87419e+02 3.42103e+02
1.20320e+05 1.20000e+02 5.88277e+02 7.87386e+02 3.89167e+02 4.17615e+02 4.87145e+02 3.48085e+02
1.20960e+05 1.20000e+02 5.88277e+02 7.87386e+02 3.89167e+02 4.21724e+02 4.91678e+02 3.51770e+02
1.21600e+05 1.21000e+02 4.78663e+02 6.08277e+02 3.49048e+02 4.26710e+02 5.00368e+02 3.53052e+02
1.22240e+05 1.22000e+02 2.15733e+02 5.55853e+02 -1.24386e+02 4.32257e+02 5.12373e+02 3.52141e+02
1.22880e+05 1.22000e+02 2.15733e+02 5.55853e+02 -1.24386e+02 4.38296e+02 5.26965e+02 3.49627e+02
1.23520e+05 1.23000e+02 5.43862e+02 7.27585e+02 3.60139e+02 4.44990e+02 5.43608e+02 3.46371e+02
1.24160e+05 1.24000e+02 6.65134e+02 9.68551e+02 3.61717e+02 4.52514e+02 5.61785e+02 3.43243e+02
1.24800e+05 1.24000e+02 6.65134e+02 9.68551e+02 3.61717e+02 4.60769e+02 5.80762e+02 3.40776e+02
1.25440e+05 1.25000e+02 6.17284e+02 9.26746e+02 3.07822e+02 4.69184e+02 5.99478e+02 3.38890e+02
1.26080e+05 1.26000e+02 6.55977e+02 8.65641e+02 4.46313e+02 4.76822e+02 6.16718e+02 3.36926e+02
1.26720e+05 1.26000e+02 6.55977e+02 8.65641e+02 4.46313e+02 4.82782e+02 6.31527e+02 3.34038e+02
1.27360e+05 1.27000e+02 3.17270e+02 5.14086e+02 1.20454e+02 4.86654e+02 6.43641e+02 3.29668e+02
1.28000e+05 1.28000e+02 5.35659e+02 5.58466e+02 5.12853e+02 4.88751e+02 6.53647e+02 3.23855e+02
1.28640e+05 1.28000e+02 5.35659e+02 5.58466e+02 5.12853e+02 4.90006e+02 6.62768e+02 3.17244e+02
1.29280e+05 1.29000e+02 6.78994e+02 9.16998e+02 4.40990e+02 4.91607e+02 6.72324e+02 3.10890e+02
1.29920e+05 1.29000e+02 6.78994e+02 9.16998e+02 4.40990e+02 4.94516e+02 6.83037e+02 3.05996e+02
1.30560e+05 1.30000e+02 7.61238e+02 1.02284e+03 4.99638e+02 4.99074e+02 6.94486e+02 3.03662e+02
1.31200e+05 1.31000e+02 5.20474e+02 6.28863e+02 4.12086e+02 5.04918e+02 7.05119e+02 3.04717e+02
1.31840e+05 1.31000e+02 5.20474e+02 6.28863e+02 4.12086e+02 5.11275e+02 7.12921e+02 3.09629e+02
1.32480e+05 1.32000e+02 4.72820e+02 1.08518e+03 -1.39545e+02 5.17436e+02 7.16434e+02 3.18438e+02
1.33120e+05 1.33000e+02 6.11554e+02 7.83386e+02 4.39722e+02 5.23137e+02 7.15525e+02 3.30749e+02
1.33760e+05 1.33000e+02 6.11554e+02 7.83386e+02 4.39722e+02 5.28624e+02 7.11463e+02 3.45785e+02
1.34400e+05 1.34000e+02 7.37022e+02 1.05405e+03 4.19991e+02 5.34386e+02 7.06340e+02 3.62432e+02
1.35040e+05 1.35000e+02 4.88001e+02 8.56298e+02 1.19704e+02 5.40757e+02 7.02289e+02 3.79225e+02
1.35680e+05 1.35000e+02 4.88001e+02 8.56298e+02 1.19704e+02 5.47666e+02 7.00942e+02 3.94390e+02
1.36320e+05 1.36000e+02 7.49415e+02 1.02750e+03 4.71329e+02 5.54683e+02 7.03296e+02 4.06070e+02
1.36960e+05 1.36000e+02 7.49415e+02 1.02750e+03 4.71329e+02 5.61300e+02 7.09846e+02 4.12753e+02
1.37600e+05 1.37000e+02 7.52973e+02 1.01095e+03 4.94998e+02 5.67195e+02 7.20684e+02 4.13707e+02
1.38240e+05 1.38000e+02 4.76064e+02 1.05707e+03 -1.04945e+02 5.72318e+02 7.35438e+02 4.09198e+02
1.38880e+05 1.38000e+02 4.76064e+02 1.05707e+03 -1.04945e+02 5.76820e+02 7.53267e+02 4.00373e+02
1.39520e+05 1.39000e+02 6.98549e+02 9.01469e+02 4.95629e+02 5.81001e+02 7.73082e+02 3.88919e+02
1.40160e+05 1.40000e+02 6.56029e+02 8.27903e+02 4.84156e+02 5.85260e+02 7.93854e+02 3.76667e+02
1.40800e+05 1.40000e+02 6.56029e+02 8.27903e+02 4.84156e+02 5.89993e+02 8.14819e+02 3.65168e+02
1.41440e+05 1.41000e+02 3.36644e+02 7.03150e+02 -2.98631e+01 5.95400e+02 8.35481e+02 3.55320e+02
1.42080e+05 1.42000e+02 7.62285e+02 9.73875e+02 5.50695e+02 6.01385e+02 8.55473e+02 3.47296e+02
1.42720e+05 1.42000e+02 7.62285e+02 9.73875e+02 5.50695e+02 6.07610e+02 8.74358e+02 3.40861e+02
1.43360e+05 1.43000e+02 6.86000e+02 9.82543e+02 3.89457e+02 6.13625e+02 8.91400e+02 3.35849e+02
1.44000e+05 1.44000e+02 4.60830e+02 7.00668e+02 2.20992e+02 6.18917e+02 9.05315e+02 3.32519e+02
1.44640e+05 1.44000e+02 4.60830e+02 7.00668e+02 2.20992e+02 6.22928e+02 9.14232e+02 3.31625e+02
1.45280e+05 1.45000e+02 7.11498e+02 9.40129e+02 4.82867e+02 6.25198e+02 9.16232e+02 3.34164e+02
1.45920e+05 1.45000e+02 7.11498e+02 9.40129e+02 4.82867e+02 6.25596e+02 9.10269e+02 3.40922e+02
1.46560e+05 1.46000e+02 4.12205e+02 5.53003e+02 2.71407e+02 6.24387e+02 8.96678e+02 3.52097e+02
1.47200e+05 1.47000e+02 6.85916e+02 8.47025e+02 5.24807e+02 6.22124e+02 8.77034e+02 3.67214e+02
1.47840e+05 1.47000e+02 6.85916e+02 8.47025e+02 5.24807e+02 6.19378e+02 8.53447e+02 3.85309e+02
1.48480e+05 1.48000e+02 6.89180e+02 8.77491e+02 5.00869e+02 6.16581e+02 8.27981e+02 4.05181e+02
1.49120e+05 1.49000e+02 4.66614e+02 6.01426e+02 3.31803e+02 6.13928e+02 8.02253e+02 4.25603e+02
1.49760e+05 1.49000e+02 4.66614e+02 6.01426e+02 3.31803e+02 6.11384e+02 7.77299e+02 4.45469e+02
1.50400e+05 1.50000e+02 4.65888e+02 5.46079e+02 3.85697e+02 6.08818e+02 7.53752e+02 4.63883e+02
1.51040e+05 1.51000e+02 6.26371e+02 1.11278e+03 1.39965e+02 6.06190e+02 7.32181e+02 4.80199e+02
1.51680e+05 1.51000e+02 6.26371e+02 1.11278e+03 1.39965e+02 6.03632e+02 7.13279e+02 4.93984e+02
1.52320e+05 1.52000e+02 7.40992e+02 1.00861e+03 4.73372e+02 6.01326e+02 6.97705e+02 5.04947e+02
1.52960e+05 1.52000e+02 7.40992e+02 1.00861e+03 4.73372e+02 5.99314e+02 6.85750e+02 5.12878e+02
1.53600e+05 1.53000e+02 7.43866e+02 1.01422e+03 4.73507e+02 5.97397e+02 6.77211e+02 5.17582e+02
1.54240e+05 1.54000e+02 8.02605e+02 9.65028e+02 6.40182e+02 5.95250e+02 6.71704e+02 5.18796e+02
1.54880e+05 1.54000e+02 8.02605e+02 9.65028e+02 6.40182e+02 5.92686e+02 6.69175e+02 5.16197e+02
1.55520e+05 1.55000e+02 7.54877e+02 8.96654e+02 6.13101e+02 5.89887e+02 6.70159e+02 5.09615e+02
1.56160e+05 1.56000e+02 7.98230e+02 9.32512e+02 6.63948e+02 5.87471e+02 6.75530e+02 4.99412e+02
1.56800e+05 1.56000e+02 7.98230e+02 9.32512e+02 6.63948e+02 5.86354e+02 6.85978e+02 4.86729e+02
1.57440e+05 1.57000e+02 4.94025e+02 6.25023e+02 3.63026e+02 5.87511e+02 7.01612e+02 4.73410e+02
1.58080e+05 1.58000e+02 8.03851e+02 1.06891e+03 5.38787e+02 5.91710e+02 7.21836e+02 4.61584e+02
1.58720e+05 1.58000e+02 8.03851e+02 1.06891e+03 5.38787e+02 5.99317e+02 7.45446e+02 4.53189e+02
1.59360e+05 1.59000e+02 8.92303e+02 1.18196e+03 6.02643e+02 6.10197e+02 7.70787e+02 4.49607e+02
1.60000e+05 1.60000e+02 7.18540e+02 8.11893e+02 6.25187e+02 6.23675e+02 7.95873e+02 4.51476e+02
1.60640e+05 1.60000e+02 7.18540e+02 8.11893e+02 6.25187e+02 6.38603e+02 8.18562e+02 4.58643e+02
1.61280e+05 1.61000e+02 8.44387e+02 1.02660e+03 6.62179e+02 6.53631e+02 8.37015e+02 4.70247e+02
1.61920e+05 1.61000e+02 8.44387e+02 1.02660e+03 6.62179e+02 6.67616e+02 8.50298e+02 4.84933e+02
1.62560e+05 1.62000e+02 7.60013e+02 8.70050e+02 6.49977e+02 6.79945e+02 8.58735e+02 5.01155e+02
1.63200e+05 1.63000e+02 7.94379e+02 9.85858e+02 6.02900e+02 6.90595e+02 8.63692e+02 5.17498e+02
1.63840e+05 1.63000e+02 7.94379e+02 9.85858e+02 6.02900e+02 6.99944e+02 8.66965e+02 5.32922e+02
1.64480e+05 1.64000e+02 8.57139e+02 1.07711e+03 6.37167e+02 7.08520e+02 8.70155e+02 5.46885e+02
1.65120e+05 1.65000e+02 7.16008e+02 1.12404e+03 3.07973e+02 7.16778e+02 8.74221e+02 5.59334e+02
1.65760e+05 1.65000e+02 7.16008e+02 1.12404e+03 3.07973e+02 7.24980e+02 8.79357e+02 5.70602e+02
1.66400e+05 1.66000e+02 8.81615e+02 1.21628e+03 5.46950e+02 7.33177e+02 8.85152e+02 5.81202e+02
1.67040e+05 1.67000e+02 5.81491e+02 1.00708e+03 1.55903e+02 7.41281e+02 8.90992e+02 5.91569e+02
1.67680e+05 1.67000e+02 5.81491e+02 1.00708e+03 1.55903e+02 7.49151e+02 8.96483e+02 6.01819e+02
1.68320e+05 1.68000e+02 9.91477e+02 1.39749e+03 5.85466e+02 7.56629e+02 9.01718e+02 6.11541e+02
1.68960e+05 1.68000e+02 9.91477e+02 1.39749e+03 5.85466e+02 7.63555e+02 9.07310e+02 6.19801e+02
1.69600e+05 1.69000e+02 8.83198e+02 1.11829e+03 6.48104e+02 7.69771e+02 9.14180e+02 6.25362e+02
1.70240e+05 1.70000e+02 9.63821e+02 1.15375e+03 7.73896e+02 7.75091e+02 9.23165e+02 6.27016e+02
1.70880e+05 1.70000e+02 9.63821e+02 1.15375e+03 7.73896e+02 7.79332e+02 9.34734e+02 6.23931e+02
1.71520e+05 1.71000e+02 7.75670e+02 9.54757e+02 5.96583e+02 7.82468e+02 9.48972e+02 6.15964e+02
1.72160e+05 1.72000e+02 8.87597e+02 1.17690e+03 5.98292e+02 7.84774e+02 9.65684e+02 6.03863e+02
1.72800e+05 1.72000e+02 8.87597e+02 1.17690e+03 5.98292e+02 7.86844e+02 9.84448e+02 5.89241e+02
1.73440e+05 1.73000e+02 8.02713e+02 1.01746e+03 5.87971e+02 7.89445e+02 1.00459e+03 5.74305e+02
1.74080e+05 1.74000e+02 8.84384e+02 1.32881e+03 4.39954e+02 7.93243e+02 1.02514e+03 5.61344e+02
1.74720e+05 1.74000e+02 8.84384e+02 1.32881e+03 4.39954e+02 7.98576e+02 1.04497e+03 5.52179e+02
1.75360e+05 1.75000e+02 9.82075e+02 1.33935e+03 6.24795e+02 8.05332e+02 1.06289e+03 5.47774e+02
1.76000e+05 1.76000e+02 7.02094e+02 8.48521e+02 5.55667e+02 8.13036e+02 1.07796e+03 5.48116e+02
1.76640e+05 1.76000e+02 7.02094e+02 8.48521e+02 5.55667e+02 8.21024e+02 1.08970e+03 5.52352e+02
1.77280e+05 1.77000e+02 3.50618e+02 6.65734e+02 3.55021e+01 8.28638e+02 1.09821e+03 5.59070e+02
1.77920e+05 1.77000e+02 3.50618e+02 6.65734e+02 3.55021e+01 8.35434e+02 1.10421e+03 5.66661e+02
1.78560e+05 1.78000e+02 9.71690e+02 1.27789e+03 6.65493e+02 8.41258e+02 1.10876e+03 5.73757e+02
1.79200e+05 1.79000e+02 9.62439e+02 1.17373e+03 7.51144e+02 8.46106e+02 1.11260e+03 5.79612e+02
1.79840e+05 1.79000e+02 9.62439e+02 1.17373e+03 7.51144e+02 8.49778e+02 1.11532e+03 5.84237e+02
1.80480e+05 1.80000e+02 8.72620e+02 1.14859e+03 5.96648e+02 8.51664e+02 1.11513e+03 5.88198e+02
1.81120e+05 1.81000e+02 8.89079e+02 1.23847e+03 5.39687e+02 8.50913e+02 1.10960e+03 5.92223e+02
1.81760e+05 1.81000e+02 8.89079e+02 1.23847e+03 5.39687e+02 8.46978e+02 1.09708e+03 5.96878e+02
1.82400e+05 1.82000e+02 9.73064e+02 1.13092e+03 8.15207e+02 8.40084e+02 1.07774e+03 6.02433e+02
1.83040e+05 1.83000e+02 9.74807e+02 1.35536e+03 5.94254e+02 8.31346e+02 1.05383e+03 6.08859e+02
1.83680e+05 1.83000e+02 9.74807e+02 1.35536e+03 5.94254e+02 8.22409e+02 1.02894e+03 6.15876e+02
1.84320e+05 1.84000e+02 7.65087e+02 7.97610e+02 7.32565e+02 8.14969e+02 1.00690e+03 6.23034e+02
1.84960e+05 1.84000e+02 7.65087e+02 7.97610e+02 7.32565e+02 8.10340e+02 9.90806e+02 6.29874e+02
1.85600e+05 1.85000e+02 9.02884e+02 1.17421e+03 6.31559e+02 8.09284e+02 9.82490e+02 6.36077e+02
1.86240e+05 1.86000e+02 9.49999e+02 1.16137e+03 7.38632e+02 8.11980e+02 9.82443e+02 6.41517e+02
1.86880e+05 1.86000e+02 9.49999e+02 1.16137e+03 7.38632e+02 8.18111e+02 9.90003e+02 6.46219e+02
1.87520e+05 1.87000e+02 9.37122e+02 1.24131e+03 6.32938e+02 8.26896e+02 1.00347e+03 6.50324e+02
1.88160e+05 1.88000e+02 1.06424e+03 1.44531e+03 6.83165e+02 8.37231e+02 1.02043e+03 6.54030e+02
1.88800e+05 1.88000e+02 1.06424e+03 1.44531e+03 6.83165e+02 8.47959e+02 1.03840e+03 6.57514e+02
1.89440e+05 1.89000e+02 6.44685e+02 1.10202e+03 1.87352e+02 8.58110e+02 1.05531e+03 6.60915e+02
1.90080e+05 1.90000e+02 1.03302e+03 1.39101e+03 6.75024e+02 8.67116e+02 1.06993e+03 6.64302e+02
1.90720e+05 1.90000e+02 1.03302e+03 1.39101e+03 6.75024e+02 8.74861e+02 1.08207e+03 6.67657e+02
1.91360e+05 1.91000e+02 8.88848e+02 9.02917e+02 8.74780e+02 8.81579e+02 1.09234e+03 6.70820e+02
1.92000e+05 1.92000e+02 1.08921e+03 1.42821e+03 7.50206e+02 8.87605e+02 1.10183e+03 6.73376e+02
1.92640e+05 1.92000e+02 1.08921e+03 1.42821e+03 7.50206e+02 8.93101e+02 1.11160e+03 6.74604e+02
1.93280e+05 1.93000e+02 6.35985e+02 1.16773e+03 1.04236e+02 8.97965e+02 1.12224e+03 6.73692e+02
1.93920e+05 1.93000e+02 6.35985e+02 1.16773e+03 1.04236e+02 9.02000e+02 1.13381e+03 6.70189e+02
1.94560e+05 1.94000e+02 8.93612e+02 1.17734e+03 6.09880e+02 9.05095e+02 1.14577e+03 6.64418e+02
1.95200e+05 1.95000e+02 1.03704e+03 1.14737e+03 9.26719e+02 9.07381e+02 1.15727e+03 6.57489e+02
1.95840e+05 1.95000e+02 1.03704e+03 1.14737e+03 9.26719e+02 9.09132e+02 1.16746e+03 6.50802e+02
1.96480e+05 1.96000e+02 7.92937e+02 1.36680e+03 2.19078e+02 9.10535e+02 1.17575e+03 6.45325e+02
1.97120e+05 1.97000e+02 1.13303e+03 1.49146e+03 7.74601e+02 9.11516e+02 1.18184e+03 6.41188e+02
1.97760e+05 1.97000e+02 1.13303e+03 1.49146e+03 7.74601e+02 9.11819e+02 1.18576e+03 6.37874e+02
1.98400e+05 1.98000e+02 8.95664e+02 9.71086e+02 8.20243e+02 9.11245e+02 1.18773e+03 6.34756e+02
1.99040e+05 1.99000e+02 1.01190e+03 1.27326e+03 7.50528e+02 9.09834e+02 1.18822e+03 6.31447e+02
1.99680e+05 1.99000e+02 1.01190e+03 1.27326e+03 7.50528e+02 9.07881e+02 1.18793e+03 6.27830e+02
2.00320e+05 2.00000e+02 9.63005e+02 1.16960e+03 7.56413e+02 9.05909e+02 1.18785e+03 6.23967e+02
2.00960e+05 2.00000e+02 9.63005e+02 1.16960e+03 7.56413e+02 9.04537e+02 1.18891e+03 6.20161e+02
2.01600e+05 2.01000e+02 1.10617e+03 1.39483e+03 8.17518e+02 9.04357e+02 1.19168e+03 6.17029e+02
2.02240e+05 2.02000e+02 1.07452e+03 1.40824e+03 7.40794e+02 9.05749e+02 1.19602e+03 6.15480e+02
2.02880e+05 2.02000e+02 1.07452e+03 1.40824e+03 7.40794e+02 9.08848e+02 1.20121e+03 6.16488e+02
2.03520e+05 2.03000e+02 9.30735e+02 1.02683e+03 8.34644e+02 9.13536e+02 1.20627e+03 6.20803e+02
2.04160e+05 2.04000e+02 6.51549e+02 9.59124e+02 3.43973e+02 9.19591e+02 1.21045e+03 6.28729e+02
2.04800e+05 2.04000e+02 6.51549e+02 9.59124e+02 3.43973e+02 9.26797e+02 1.21355e+03 6.40042e+02
2.05440e+05 2.05000e+02 5.05654e+02 8.95412e+02 1.15897e+02 9.35009e+02 1.21597e+03 6.54044e+02
2.06080e+05 2.06000e+02 1.04080e+03 1.17560e+03 9.05990e+02 9.44045e+02 1.21836e+03 6.69731e+02
2.06720e+05 2.06000e+02 1.04080e+03 1.17560e+03 9.05990e+02 9.53478e+02 1.22088e+03 6.86073e+02
2.07360e+05 2.07000e+02 1.11032e+03 1.42694e+03 7.93695e+02 9.62404e+02 1.22250e+03 7.02308e+02
2.08000e+05 2.08000e+02 1.13969e+03 1.59776e+03 6.81628e+02 9.69383e+02 1.22067e+03 7.18095e+02
2.08640e+05 2.08000e+02 1.13969e+03 1.59776e+03 6.81628e+02 9.72682e+02 1.21190e+03 7.33462e+02
2.09280e+05 2.09000e+02 5.21009e+02 9.72064e+02 6.99532e+01 9.70933e+02 1.19330e+03 7.48567e+02
2.09920e+05 2.09000e+02 5.21009e+02 9.72064e+02 6.99532e+01 9.63803e+02 1.16414e+03 7.63467e+02
2.10560e+05 2.10000e+02 9.83521e+02 1.19527e+03 7.71773e+02 9.52341e+02 1.12676e+03 7.77925e+02
2.11200e+05 2.11000e+02 1.00227e+03 1.38028e+03 6.24261e+02 9.38755e+02 1.08613e+03 7.91384e+02
2.11840e+05 2.11000e+02 1.00227e+03 1.38028e+03 6.24261e+02 9.25621e+02 1.04810e+03 8.03138e+02
2.12480e+05 2.12000e+02 1.12826e+03 1.41900e+03 8.37512e+02 9.14923e+02 1.01717e+03 8.12678e+02
2.13120e+05 2.13000e+02 1.01542e+03 1.23644e+03 7.94402e+02 9.07513e+02 9.95123e+02 8.19902e+02
2.13760e+05 2.13000e+02 1.01542e+03 1.23644e+03 7.94402e+02 9.03178e+02 9.81343e+02 8.25013e+02
2.14400e+05 2.14000e+02 1.15262e+03 1.45734e+03 8.47890e+02 9.01218e+02 9.74241e+02 8.28195e+02
2.15040e+05 2.15000e+02 1.29729e+03 1.68657e+03 9.08020e+02 9.00993e+02 9.72530e+02 8.29456e+02
2.15680e+05 2.15000e+02 1.29729e+03 1.68657e+03 9.08020e+02 9.02284e+02 9.75833e+02 8.28735e+02
2.16320e+05 2.16000e+02 1.05032e+03 1.24455e+03 8.56094e+02 9.05274e+02 9.84442e+02 8.26106e+02
2.16960e+05 2.16000e+02 1.05032e+03 1.24455e+03 8.56094e+02 9.10351e+02 9.98744e+02 8.21958e+02
2.17600e+05 2.17000e+02 1.07419e+03 1.18345e+03 9.64941e+02 9.17934e+02 1.01886e+03 8.17003e+02
2.18240e+05 2.18000e+02 1.04176e+03 1.10212e+03 9.81402e+02 9.28357e+02 1.04457e+03 8.12146e+02
2.18880e+05 2.18000e+02 1.04176e+03 1.10212e+03 9.81402e+02 9.41773e+02 1.07526e+03 8.08283e+02
2.19520e+05 2.19000e+02 1.22905e+03 1.59866e+03 8.59433e+02 9.58036e+02 1.10993e+03 8.06139e+02
2.20160e+05 2.20000e+02 1.15001e+03 1.29749e+03 1.00252e+03 9.76555e+02 1.14690e+03 8.06212e+02
2.20800e+05 2.20000e+02 1.15001e+03 1.29749e+03 1.00252e+03 9.96318e+02 1.18382e+03 8.08820e+02
2.21440e+05 2.21000e+02 1.20768e+03 1.65357e+03 7.61793e+02 1.01607e+03 1.21799e+03 8.14151e+02
2.22080e+05 2.22000e+02 5.90510e+02 1.00930e+03 1.71724e+02 1.03462e+03 1.24699e+03 8.22244e+02
2.22720e+05 2.22000e+02 5.90510e+02 1.00930e+03 1.71724e+02 1.05114e+03 1.26940e+03 8.32883e+02
2.23360e+05 2.23000e+02 1.01697e+03 1.36132e+03 6.72628e+02 1.06534e+03 1.28514e+03 8.45532e+02
2.24000e+05 2.24000e+02 1.15263e+03 1.48994e+03 8.15318e+02 1.07734e+03 1.29532e+03 8.59355e+02
2.24640e+05 2.24000e+02 1.15263e+03 1.48994e+03 8.15318e+02 1.08743e+03 1.30156e+03 8.73295e+02
2.25280e+05 2.25000e+02 1.06030e+03 1.32691e+03 7.93689e+02 1.09561e+03 1.30496e+03 8.86263e+02
2.25920e+05 2.25000e+02 1.06030e+03 1.32691e+03 7.93689e+02 1.10136e+03 1.30543e+03 8.97291e+02
2.26560e+05 2.26000e+02 1.15455e+03 1.43428e+03 8.74820e+02 1.10385e+03 1.30211e+03 9.05598e+02
2.27200e+05 2.27000e+02 1.22801e+03 1.67630e+03 7.79723e+02 1.10246e+03 1.29430e+03 9.10615e+02
2.27840e+05 2.27000e+02 1.22801e+03 1.67630e+03 7.79723e+02 1.09723e+03 1.28242e+03 9.12041e+02
2.28480e+05 2.28000e+02 1.12524e+03 1.35104e+03 8.99442e+02 1.08902e+03 1.26811e+03 9.09918e+02
2.29120e+05 2.29000e+02 7.12228e+02 1.00191e+03 4.22550e+02 1.07925e+03 1.25384e+03 9.04663e+02
2.29760e+05 2.29000e+02 7.12228e+02 1.00191e+03 4.22550e+02 1.06964e+03 1.24227e+03 8.97013e+02
2.30400e+05 2.30000e+02 1.20963e+03 1.47381e+03 9.45460e+02 1.06178e+03 1.23568e+03 8.87880e+02
2.31040e+05 2.31000e+02 8.93658e+02 1.63406e+03 1.53250e+02 1.05688e+03 1.23555e+03 8.78213e+02
2.31680e+05 2.31000e+02 8.93658e+02 1.63406e+03 1.53250e+02 1.05546e+03 1.24200e+03 8.68910e+02
2.32320e+05 2.32000e+02 1.30861e+03 1.62664e+03 9.90580e+02 1.05714e+03 1.25350e+03 8.60782e+02
2.32960e+05 2.32000e+02 1.30861e+03 1.62664e+03 9.90580e+02 1.06078e+03 1.26707e+03 8.54493e+02
2.33600e+05 2.33000e+02 8.32627e+02 1.27348e+03 3.91777e+02 1.06487e+03 1.27938e+03 8.50352e+02
2.34240e+05 2.34000e+02 1.10203e+03 1.34561e+03 8.58453e+02 1.06804e+03 1.28811e+03 8.47975e+02
2.34880e+05 2.34000e+02 1.10203e+03 1.34561e+03 8.58453e+02 1.06947e+03 1.29271e+03 8.46230e+02
2.35520e+05 2.35000e+02 1.11961e+03 1.41524e+03 8.23985e+02 1.06904e+03 1.29436e+03 8.43721e+02
2.36160e+05 2.36000e+02 1.18360e+03 1.30960e+03 1.05760e+03 1.06714e+03 1.29466e+03 8.39623e+02
2.36800e+05 2.36000e+02 1.18360e+03 1.30960e+03 1.05760e+03 1.06438e+03 1.29453e+03 8.34229e+02
2.37440e+05 2.37000e+02 1.31328e+03 1.59502e+03 1.03153e+03 1.06128e+03 1.29374e+03 8.28819e+02
2.38080e+05 2.38000e+02 5.69633e+02 1.12374e+03 1.55273e+01 1.05825e+03 1.29150e+03 8.25004e+02
2.38720e+05 2.38000e+02 5.69633e+02 1.12374e+03 1.55273e+01 1.05565e+03 1.28725e+03 8.24050e+02
2.39360e+05 2.39000e+02 1.09450e+03 1.26727e+03 9.21737e+02 1.05391e+03 1.28123e+03 8.26596e+02
2.40000e+05 2.40000e+02 1.23107e+03 1.57059e+03 8.91542e+02 1.05356e+03 1.27442e+03 8.32695e+02
2.40640e+05 2.40000e+02 1.23107e+03 1.57059e+03 8.91542e+02 1.05503e+03 1.26805e+03 8.42005e+02
2.41280e+05 2.41000e+02 5.56927e+02 1.16208e+03 -4.82227e+01 1.05829e+03 1.26270e+03 8.53886e+02
2.41920e+05 2.41000e+02 5.56927e+02 1.16208e+03 -4.82227e+01 1.06262e+03 1.25783e+03 8.67405e+02
2.42560e+05 2.42000e+02 1.07985e+03 1.26933e+03 8.90359e+02 1.06678e+03 1.25219e+03 8.81360e+02
2.43200e+05 2.43000e+02 1.20298e+03 1.41697e+03 9.88981e+02 1.06957e+03 1.24475e+03 8.94396e+02
2.43840e+05 2.43000e+02 1.20298e+03 1.41697e+03 9.88981e+02 1.07022e+03 1.23522e+03 9.05221e+02
2.44480e+05 2.44000e+02 1.33568e+03 1.75526e+03 9.16101e+02 1.06831e+03 1.22378e+03 9.12835e+02
2.45120e+05 2.45000e+02 1.18931e+03 1.56722e+03 8.11399e+02 1.06368e+03 1.21073e+03 9.16625e+02
2.45760e+05 2.45000e+02 1.18931e+03 1.56722e+03 8.11399e+02 1.05649e+03 1.19656e+03 9.16413e+02
2.46400e+05 2.46000e+02 1.24784e+03 1.48097e+03 1.01471e+03 1.04742e+03 1.18224e+03 9.12603e+02
2.47040e+05 2.47000e+02 1.19869e+03 1.60363e+03 7.93745e+02 1.03782e+03 1.16915e+03 9.06484e+02
2.47680e+05 2.47000e+02 1.19869e+03 1.60363e+03 7.93745e+02 1.02952e+03 1.15871e+03 9.00330e+02
2.48320e+05 2.48000e+02 1.35930e+03 1.76902e+03 9.49580e+02 1.02444e+03 1.15199e+03 8.96898e+02
2.48960e+05 2.48000e+02 1.35930e+03 1.76902e+03 9.49580e+02 1.02411e+03 1.14991e+03 8.98301e+02
2.49600e+05 2.49000e+02 1.43450e+03 1.74951e+03 1.11950e+03 1.02925e+03 1.15369e+03 9.04813e+02
2.50240e+05 2.50000e+02 1.13651e+03 1.25495e+03 1.01808e+03 1.03976e+03 1.16502e+03 9.14493e+02
2.50880e+05 2.50000e+02 1.13651e+03 1.25495e+03 1.01808e+03 1.05483e+03 1.18553e+03 9.24120e+02
2.51520e+05 2.51000e+02 1.29327e+03 1.65744e+03 9.29100e+02 1.07332e+03 1.21552e+03 9.31117e+02
2.52160e+05 2.52000e+02 1.27135e+03 1.54968e+03 9.93025e+02 1.09411e+03 1.25339e+03 9.34832e+02
2.52800e+05 2.52000e+02 1.27135e+03 1.54968e+03 9.93025e+02 1.11627e+03 1.29632e+03 9.36229e+02
2.53440e+05 2.53000e+02 1.28534e+03 1.57509e+03 9.95595e+02 1.13898e+03 1.34111e+03 9.36847e+02
2.54080e+05 2.54000e+02 1.14623e+03 1.24866e+03 1.04380e+03 1.16140e+03 1.38478e+03 9.38014e+02
2.54720e+05 2.54000e+02 1.14623e+03 1.24866e+03 1.04380e+03 1.18268e+03 1.42486e+03 9.40512e+02
2.55360e+05 2.55000e+02 1.03953e+03 1.17228e+03 9.06781e+02 1.20206e+03 1.45958e+03 9.44535e+02
2.56000e+05 2.56000e+02 1.24371e+03 1.58587e+03 9.01554e+02 1.21893e+03 1.48797e+03 9.49882e+02
2.56640e+05 2.56000e+02 1.24371e+03 1.58587e+03 9.01554e+02 1.23296e+03 1.50975e+03 9.56174e+02
2.57280e+05 2.57000e+02 1.40698e+03 1.83552e+03 9.78428e+02 1.24403e+03 1.52503e+03 9.63025e+02
2.57920e+05 2.57000e+02 1.40698e+03 1.83552e+03 9.78428e+02 1.25200e+03 1.53393e+03 9.70079e+02
2.58560e+05 2.58000e+02 1.18286e+03 1.38916e+03 9.76552e+02 1.25675e+03 1.53656e+03 9.76946e+02
2.59200e+05 2.59000e+02 1.24607e+03 1.69722e+03 7.94920e+02 1.25817e+03 1.53319e+03 9.83153e+02
2.59840e+05 2.59000e+02 1.24607e+03 1.69722e+03 7.94920e+02 1.25644e+03 1.52470e+03 9.88192e+02
2.60480e+05 2.60000e+02 1.39015e+03 1.71405e+03 1.06625e+03 1.25223e+03 1.51276e+03 9.91702e+02
2.61120e+05 2.61000e+02 1.41789e+03 1.71221e+03 1.12357e+03 1.24660e+03 1.49963e+03 9.93566e+02
2.61760e+05 2.61000e+02 1.41789e+03 1.71221e+03 1.12357e+03 1.24076e+03 1.48763e+03 9.93880e+02
2.62400e+05 2.62000e+02 1.32264e+03 1.59508e+03 1.05019e+03 1.23575e+03 1.47870e+03 9.92796e+02
2.63040e+05 2.63000e+02 1.30905e+03 1.66368e+03 9.54414e+02 1.23230e+03 1.47412e+03 9.90482e+02
2.63680e+05 2.63000e+02 1.30905e+03 1.66368e+03 9.54414e+02 1.23089e+03 1.47453e+03 9.87246e+02
2.64320e+05 2.64000e+02 1.24869e+03 1.53085e+03 9.66526e+02 1.23178e+03 1.47992e+03 9.83650e+02
2.64960e+05 2.64000e+02 1.24869e+03 1.53085e+03 9.66526e+02 1.23517e+03 1.48984e+03 9.80494e+02
2.65600e+05 2.65000e+02 1.30395e+03 1.56898e+03 1.03892e+03 1.24102e+03 1.50345e+03 9.78593e+02
2.66240e+05 2.66000e+02 1.38558e+03 1.72773e+03 1.04343e+03 1.24906e+03 1.51962e+03 9.78493e+02
2.66880e+05 2.66000e+02 1.38558e+03 1.72773e+03 1.04343e+03 1.25868e+03 1.53704e+03 9.80311e+02
2.67520e+05 2.67000e+02 1.31282e+03 1.67307e+03 9.52570e+02 1.26903e+03 1.55435e+03 9.83717e+02
2.68160e+05 2.68000e+02 1.33399e+03 1.50829e+03 1.15969e+03 1.27918e+03 1.57026e+03 9.88093e+02
2.68800e+05 2.68000e+02 1.33399e+03 1.50829e+03 1.15969e+03 1.28829e+03 1.58382e+03 9.92767e+02
2.69440e+05 2.69000e+02 1.34795e+03 1.66552e+03 1.03037e+03 1.29587e+03 1.59454e+03 9.97206e+02
2.70080e+05 2.70000e+02 1.26360e+03 1.39403e+03 1.13317e+03 1.30182e+03 1.60255e+03 1.00109e+03
2.70720e+05 2.70000e+02 1.26360e+03 1.39403e+03 1.13317e+03 1.30630e+03 1.60829e+03 1.00432e+03
2.71360e+05 2.71000e+02 1.05201e+03 1.50327e+03 6.00758e+02 1.30969e+03 1.61237e+03 1.00701e+03
2.72000e+05 2.72000e+02 7.88983e+02 1.32309e+03 2.54873e+02 1.31237e+03 1.61523e+03 1.00951e+03
2.72640e+05 2.72000e+02 7.88983e+02 1.32309e+03 2.54873e+02 1.31464e+03 1.61701e+03 1.01227e+03
2.73280e+05 2.73000e+02 1.28337e+03 1.49924e+03 1.06751e+03 1.31663e+03 1.61741e+03 1.01584e+03
2.73920e+05 2.73000e+02 1.28337e+03 1.49924e+03 1.06751e+03 1.31817e+03 1.61570e+03 1.02064e+03
2.74560e+05 2.74000e+02 1.22783e+03 1.30615e+03 1.14950e+03 1.31868e+03 1.61066e+03 1.02671e+03
2.75200e+05 2.75000e+02 1.29718e+03 1.64806e+03 9.46307e+02 1.31712e+03 1.60055e+03 1.03370e+03
2.75840e+05 2.75000e+02 1.29718e+03 1.64806e+03 9.46307e+02 1.31224e+03 1.58346e+03 1.04102e+03
2.76480e+05 2.76000e+02 1.38697e+03 1.80362e+03 9.70326e+02 1.30307e+03 1.55800e+03 1.04813e+03
2.77120e+05 2.77000e+02 1.41980e+03 1.84863e+03 9.90973e+02 1.28948e+03 1.52426e+03 1.05470e+03
2.77760e+05 2.77000e+02 1.41980e+03 1.84863e+03 9.90973e+02 1.27236e+03 1.48414e+03 1.06058e+03
2.78400e+05 2.78000e+02 1.36726e+03 1.71038e+03 1.02414e+03 1.25348e+03 1.44129e+03 1.06567e+03
2.79040e+05 2.79000e+02 1.50353e+03 1.78640e+03 1.22065e+03 1.23507e+03 1.40039e+03 1.06976e+03
2.79680e+05 2.79000e+02 1.50353e+03 1.78640e+03 1.22065e+03 1.21938e+03 1.36626e+03 1.07250e+03
2.80320e+05 2.80000e+02 1.37000e+03 1.56952e+03 1.17048e+03 1.20826e+03 1.34292e+03 1.07359e+03
2.80960e+05 2.80000e+02 1.37000e+03 1.56952e+03 1.17048e+03 1.20291e+03 1.33282e+03 1.07301e+03
2.81600e+05 2.81000e+02 1.32563e+03 1.72501e+03 9.26241e+02 1.20379e+03 1.33656e+03 1.07102e+03
2.82240e+05 2.82000e+02 1.46648e+03 1.71578e+03 1.21719e+03 1.21065e+03 1.35323e+03 1.06808e+03
2.82880e+05 2.82000e+02 1.46648e+03 1.71578e+03 1.21719e+03 1.22273e+03 1.38071e+03 1.06474e+03
2.83520e+05 2.83000e+02 1.26177e+03 1.51826e+03 1.00529e+03 1.23886e+03 1.41600e+03 1.06172e+03
2.84160e+05 2.84000e+02 1.46136e+03 1.87592e+03 1.04680e+03 1.25764e+03 1.45549e+03 1.05979e+03
2.84800e+05 2.84000e+02 1.46136e+03 1.87592e+03 1.04680e+03 1.27758e+03 1.49567e+03 1.05949e+03
2.85440e+05 2.85000e+02 1.51474e+03 1.98363e+03 1.04585e+03 1.29730e+03 1.53364e+03 1.06097e+03
2.86080e+05 2.86000e+02 1.43850e+03 1.78746e+03 1.08954e+03 1.31566e+03 1.56733e+03 1.06399e+03
2.86720e+05 2.86000e+02 1.43850e+03 1.78746e+03 1.08954e+03 1.33182e+03 1.59564e+03 1.06801e+03
2.87360e+05 2.87000e+02 1.36919e+03 1.49662e+03 1.24177e+03 1.34534e+03 1.61835e+03 1.07233e+03
2.88000e+05 2.88000e+02 1.47747e+03 1.67798e+03 1.27696e+03 1.35621e+03 1.63614e+03 1.07627e+03
2.88640e+05 2.88000e+02 1.47747e+03 1.67798e+03 1.27696e+03 1.36483e+03 1.65039e+03 1.07927e+03
2.89280e+05 2.89000e+02 8.68723e+02 1.57053e+03 1.66911e+02 1.37192e+03 1.66280e+03 1.08104e+03
2.89920e+05 2.89000e+02 8.68723e+02 1.57053e+03 1.66911e+02 1.37818e+03 1.67472e+03 1.08164e+03
2.90560e+05 2.90000e+02 8.02515e+02 1.27102e+03 3.34013e+02 1.38416e+03 1.68675e+03 1.08157e+03
2.91200e+05 2.91000e+02 1.55177e+03 1.91184e+03 1.19170e+03 1.39002e+03 1.69839e+03 1.08166e+03
2.91840e+05 2.91000e+02 1.55177e+03 1.91184e+03 1.19170e+03 1.39550e+03 1.70798e+03 1.08303e+03
2.92480e+05 2.92000e+02 1.28695e+03 1.51522e+03 1.05867e+03 1.39968e+03 1.71261e+03 1.08675e+03
2.93120e+05 2.93000e+02 1.21187e+03 1.39391e+03 1.02982e+03 1.40096e+03 1.70855e+03 1.09337e+03
2.93760e+05 2.93000e+02 1.21187e+03 1.39391e+03 1.02982e+03 1.39754e+03 1.69250e+03 1.10258e+03
2.94400e+05 2.94000e+02 1.34416e+03 1.52432e+03 1.16401e+03 1.38818e+03 1.66312e+03 1.11324e+03
2.95040e+05 2.95000e+02 1.41457e+03 1.69736e+03 1.13178e+03 1.37290e+03 1.62194e+03 1.12387e+03
2.95680e+05 2.95000e+02 1.41457e+03 1.69736e+03 1.13178e+03 1.35312e+03 1.57305e+03 1.13320e+03
2.96320e+05 2.96000e+02 1.47052e+03 1.65390e+03 1.28713e+03 1.33116e+03 1.52185e+03 1.14047e+03
2.96960e+05 2.96000e+02 1.47052e+03 1.65390e+03 1.28713e+03 1.30952e+03 1.47360e+03 1.14544e+03
2.97600e+05 2.97000e+02 1.70914e+03 2.18424e+03 1.23404e+03 1.29034e+03 1.43244e+03 1.14825e+03
2.98240e+05 2.98000e+02 1.46752e+03 1.68549e+03 1.24955e+03 1.27519e+03 1.40105e+03 1.14933e+03
2.98880e+05 2.98000e+02 1.46752e+03 1.68549e+03 1.24955e+03 1.26497e+03 1.38074e+03 1.14920e+03
2.99520e+05 2.99000e+02 1.47368e+03 1.76396e+03 1.18340e+03 1.26018e+03 1.37179e+03 1.14857e+03
3.00160e+05 3.00000e+02 1.60084e+03 1.94906e+03 1.25262e+03 1.26104e+03 1.37375e+03 1.14832e+03
3.00800e+05 3.00000e+02 1.60084e+03 1.94906e+03 1.25262e+03 1.26761e+03 1.38581e+03 1.14940e+03
3.01440e+05 3.01000e+02 8.38464e+02 1.59414e+03 8.27868e+01 1.27972e+03 1.40689e+03 1.15254e+03
3.02080e+05 3.02000e+02 1.41912e+03 1.74353e+03 1.09470e+03 1.29678e+03 1.43557e+03 1.15799e+03
3.02720e+05 3.02000e+02 1.41912e+03 1.74353e+03 1.09470e+03 1.31778e+03 1.47008e+03 1.16548e+03
3.03360e+05 3.03000e+02 1.27827e+03 1.50162e+03 1.05492e+03 1.34124e+03 1.50809e+03 1.17440e+03
3.04000e+05 3.04000e+02 1.62222e+03 2.03900e+03 1.20543e+03 1.36531e+03 1.54667e+03 1.18395e+03
3.04640e+05 3.04000e+02 1.62222e+03 2.03900e+03 1.20543e+03 1.38773e+03 1.58215e+03 1.19331e+03
3.05280e+05 3.05000e+02 1.52112e+03 1.78329e+03 1.25896e+03 1.40615e+03 1.61069e+03 1.20160e+03
3.05920e+05 3.05000e+02 1.52112e+03 1.78329e+03 1.25896e+03 1.41865e+03 1.62948e+03 1.20782e+03
3.06560e+05 3.06000e+02 9.08497e+02 1.67500e+03 1.41997e+02 1.42433e+03 1.63767e+03 1.21099e+03
3.07200e+05 3.07000e+02 1.65962e+03 1.92924e+03 1.39000e+03 1.42354e+03 1.63663e+03 1.21045e+03
3.07840e+05 3.07000e+02 1.65962e+03 1.92924e+03 1.39000e+03 1.41787e+03 1.62934e+03 1.20640e+03
3.08480e+05 3.08000e+02 1.53961e+03 1.85543e+03 1.22379e+03 1.40961e+03 1.61915e+03 1.20008e+03
3.09120e+05 3.09000e+02 1.60087e+03 1.91427e+03 1.28746e+03 1.40091e+03 1.60834e+03 1.19348e+03
3.09760e+05 3.09000e+02 1.60087e+03 1.91427e+03 1.28746e+03 1.39312e+03 1.59762e+03 1.18863e+03
3.10400e+05 3.10000e+02 1.70274e+03 2.04775e+03 1.35772e+03 1.38679e+03 1.58685e+03 1.18672e+03
3.11040e+05 3.11000e+02 1.47030e+03 1.74097e+03 1.19962e+03 1.38203e+03 1.57652e+03 1.18754e+03
3.11680e+05 3.11000e+02 1.47030e+03 1.74097e+03 1.19962e+03 1.37905e+03 1.56852e+03 1.18958e+03
3.12320e+05 3.12000e+02 1.80008e+03 2.22933e+03 1.37083e+03 1.37830e+03 1.56571e+03 1.19089e+03
3.12960e+05 3.12000e+02 1.80008e+03 2.22933e+03 1.37083e+03 1.38049e+03 1.57041e+03 1.19057e+03
3.13600e+05 3.13000e+02 1.58838e+03 1.85960e+03 1.31716e+03 1.38628e+03 1.58316e+03 1.18941e+03
3.14240e+05 3.14000e+02 1.80136e+03 2.20218e+03 1.40054e+03 1.39606e+03 1.60279e+03 1.18933e+03
3.14880e+05 3.14000e+02 1.80136e+03 2.20218e+03 1.40054e+03 1.40972e+03 1.62743e+03 1.19200e+03
3.15520e+05 3.15000e+02 1.56479e+03 1.93881e+03 1.19077e+03 1.42676e+03 1.65546e+03 1.19805e+03
3.16160e+05 3.16000e+02 1.76199e+03 2.08374e+03 1.44024e+03 1.44642e+03 1.68575e+03 1.20708e+03
3.16800e+05 3.16000e+02 1.76199e+03 2.08374e+03 1.44024e+03 1.46786e+03 1.71755e+03 1.21817e+03
3.17440e+05 3.17000e+02 1.54942e+03 1.82808e+03 1.27076e+03 1.49029e+03 1.75023e+03 1.23035e+03
3.18080e+05 3.18000e+02 1.54347e+03 1.76793e+03 1.31900e+03 1.51301e+03 1.78316e+03 1.24285e+03
3.18720e+05 3.18000e+02 1.54347e+03 1.76793e+03 1.31900e+03 1.53535e+03 1.81563e+03 1.25508e+03
3.19360e+05 3.19000e+02 1.61995e+03 1.84021e+03 1.39969e+03 1.55673e+03 1.84686e+03 1.26659e+03
3.20000e+05 3.20000e+02 1.71341e+03 1.98752e+03 1.43929e+03 1.57658e+03 1.87604e+03 1.27711e+03
3.20640e+05 3.20000e+02 1.71341e+03 1.98752e+03 1.43929e+03 1.59436e+03 1.90226e+03 1.28647e+03
3.21280e+05 3.21000e+02 1.66491e+03 1.92889e+03 1.40093e+03 1.60956e+03 1.92451e+03 1.29461e+03
3.21920e+05 3.21000e+02 1.66491e+03 1.92889e+03 1.40093e+03 1.62167e+03 1.94177e+03 1.30157e+03
3.22560e+05 3.22000e+02 1.55187e+03 1.84829e+03 1.25545e+03 1.63041e+03 1.95331e+03 1.30751e+03
3.23200e+05 3.23000e+02 1.66111e+03 1.98772e+03 1.33451e+03 1.63584e+03 1.95889e+03 1.31280e+03
3.23840e+05 3.23000e+02 1.66111e+03 1.98772e+03 1.33451e+03 1.63845e+03 1.95897e+03 1.31793e+03
3.24480e+05 3.24000e+02 1.52327e+03 1.98936e+03 1.05718e+03 1.63902e+03 1.95453e+03 1.32350e+03
3.25120e+05 3.25000e+02 1.62348e+03 1.93967e+03 1.30728e+03 1.63841e+03 1.94685e+03 1.32996e+03
3.25760e+05 3.25000e+02 1.62348e+03 1.93967e+03 1.30728e+03 1.63732e+03 1.93723e+03 1.33740e+03
3.26400e+05 3.26000e+02 1.70755e+03 2.04783e+03 1.36727e+03 1.63615e+03 1.92695e+03 1.34535e+03
3.27040e+05 3.27000e+02 1.85443e+03 2.27951e+03 1.42934e+03 1.63503e+03 1.91727e+03 1.35279e+03
3.27680e+05 3.27000e+02 1.85443e+03 2.27951e+03 1.42934e+03 1.63384e+03 1.90929e+03 1.35838e+03
3.28320e+05 3.28000e+02 1.65925e+03 1.90392e+03 1.41457e+03 1.63239e+03 1.90383e+03 1.36094e+03
3.28960e+05 3.28000e+02 1.65925e+03 1.90392e+03 1.41457e+03 1.63055e+03 1.90126e+03 1.35984e+03
3.29600e+05 3.29000e+02 1.31045e+03 1.87747e+03 7.43427e+02 1.62849e+03 1.90159e+03 1.35539e+03
3.30240e+05 3.30000e+02 1.70726e+03 2.10820e+03 1.30632e+03 1.62667e+03 1.90465e+03 1.34869e+03
3.30880e+05 3.30000e+02 1.70726e+03 2.10820e+03 1.30632e+03 1.62584e+03 1.91032e+03 1.34136e+03
3.31520e+05 3.31000e+02 1.68898e+03 2.05941e+03 1.31855e+03 1.62661e+03 1.91820e+03 1.33503e+03
3.32160e+05 3.32000e+02 1.03189e+03 1.88868e+03 1.75112e+02 1.62913e+03 1.92734e+03 1.33093e+03
3.32800e+05 3.32000e+02 1.03189e+03 1.88868e+03 1.75112e+02 1.63284e+03 1.93599e+03 1.32969e+03
3.33440e+05 3.33000e+02 1.31423e+03 1.80573e+03 8.22731e+02 1.63668e+03 1.94212e+03 1.33124e+03
3.34080e+05 3.34000e+02 9.74223e+02 1.61389e+03 3.34554e+02 1.63956e+03 1.94420e+03 1.33493e+03
3.34720e+05 3.34000e+02 9.74223e+02 1.61389e+03 3.34554e+02 1.64066e+03 1.94164e+03 1.33968e+03
3.35360e+05 3.35000e+02 1.61093e+03 1.96466e+03 1.25721e+03 1.63923e+03 1.93423e+03 1.34423e+03
3.36000e+05 3.36000e+02 1.73015e+03 2.10281e+03 1.35750e+03 1.63445e+03 1.92145e+03 1.34745e+03
3.36640e+05 3.36000e+02 1.73015e+03 2.10281e+03 1.35750e+03 1.62532e+03 1.90224e+03 1.34839e+03
3.37280e+05 3.37000e+02 1.59429e+03 1.88382e+03 1.30476e+03 1.61085e+03 1.87549e+03 1.34621e+03
3.37920e+05 3.37000e+02 1.59429e+03 1.88382e+03 1.30476e+03 1.59051e+03 1.84079e+03 1.34023e+03
3.38560e+05 3.38000e+02 1.79708e+03 2.04361e+03 1.55055e+03 1.56475e+03 1.79901e+03 1.33048e+03
3.39200e+05 3.39000e+02 1.81957e+03 2.22567e+03 1.41347e+03 1.53531e+03 1.75275e+03 1.31788e+03
3.39840e+05 3.39000e+02 1.81957e+03 2.22567e+03 1.41347e+03 1.50514e+03 1.70648e+03 1.30379e+03
3.40480e+05 3.40000e+02 1.95225e+03 2.31889e+03 1.58562e+03 1.47769e+03 1.66609e+03 1.28929e+03
3.41120e+05 3.41000e+02 1.77684e+03 2.17125e+03 1.38243e+03 1.45625e+03 1.63741e+03 1.27508e+03
3.41760e+05 3.41000e+02 1.77684e+03 2.17125e+03 1.38243e+03 1.44326e+03 1.62430e+03 1.26221e+03
3.42400e+05 3.42000e+02 1.75511e+03 2.16486e+03 1.34536e+03 1.44009e+03 1.62749e+03 1.25270e+03
3.43040e+05 3.43000e+02 1.84225e+03 2.32225e+03 1.36224e+03 1.44706e+03 1.64502e+03 1.24911e+03
3.43680e+05 3.43000e+02 1.84225e+03 2.32225e+03 1.36224e+03 1.46357e+03 1.67389e+03 1.25324e+03
3.44320e+05 3.44000e+02 1.75237e+03 2.03770e+03 1.46703e+03 1.48825e+03 1.71113e+03 1.26538e+03
3.44960e+05 3.44000e+02 1.75237e+03 2.03770e+03 1.46703e+03 1.51920e+03 1.75417e+03 1.28423e+03
3.45600e+05 3.45000e+02 1.74397e+03 2.10738e+03 1.38057e+03 1.55410e+03 1.80082e+03 1.30738e+03
3.46240e+05 3.46000e+02 1.97165e+03 2.45939e+03 1.48391e+03 1.59054e+03 1.84914e+03 1.33194e+03
3.46880e+05 3.46000e+02 1.97165e+03 2.45939e+03 1.48391e+03 1.62631e+03 1.89737e+03 1.35525e+03
3.47520e+05 3.47000e+02 1.82561e+03 2.30198e+03 1.34924e+03 1.65960e+03 1.94392e+03 1.37529e+03
3.48160e+05 3.48000e+02 1.86273e+03 2.33818e+03 1.38728e+03 1.68915e+03 1.98727e+03 1.39103e+03
3.48800e+05 3.48000e+02 1.86273e+03 2.33818e+03 1.38728e+03 1.71425e+03 2.02616e+03 1.40234e+03
3.49440e+05 3.49000e+02 1.69158e+03 2.04174e+03 1.34142e+03 1.73485e+03 2.05988e+03 1.40981e+03
3.50080e+05 3.50000e+02 1.78597e+03 2.31257e+03 1.25936e+03 1.75143e+03 2.08846e+03 1.41440e+03
3.50720e+05 3.50000e+02 1.78597e+03 2.31257e+03 1.25936e+03 1.76484e+03 2.11263e+03 1.41705e+03
3.51360e+05 3.51000e+02 1.74693e+03 2.00088e+03 1.49297e+03 1.77599e+03 2.13350e+03 1.41847e+03
3.52000e+05 3.52000e+02 1.69912e+03 2.08015e+03 1.31809e+03 1.78557e+03 2.15202e+03 1.41911e+03
3.52640e+05 3.52000e+02 1.69912e+03 2.08015e+03 1.31809e+03 1.79390e+03 2.16859e+03 1.41920e+03
3.53280e+05 3.53000e+02 1.92587e+03 2.47929e+03 1.37244e+03 1.80091e+03 2.18301e+03 1.41881e+03
3.53920e+05 3.53000e+02 1.92587e+03 2.47929e+03 1.37244e+03 1.80633e+03 2.19473e+03 1.41793e+03
3.54560e+05 3.54000e+02 1.97183e+03 2.44278e+03 1.50089e+03 1.80981e+03 2.20312e+03 1.41651e+03
3.55200e+05 3.55000e+02 1.86794e+03 2.26605e+03 1.46983e+03 1.81115e+03 2.20774e+03 1.41456e+03
3.55840e+05 3.55000e+02 1.86794e+03 2.26605e+03 1.46983e+03 1.81035e+03 2.20860e+03 1.41211e+03
3.56480e+05 3.56000e+02 1.82122e+03 2.23912e+03 1.40333e+03 1.80782e+03 2.20639e+03 1.40926e+03
3.57120e+05 3.57000e+02 1.79612e+03 2.07669e+03 1.51555e+03 1.80436e+03 2.20252e+03 1.40620e+03
3.57760e+05 3.57000e+02 1.79612e+03 2.07669e+03 1.51555e+03 1.80106e+03 2.19888e+03 1.40324e+03
3.58400e+05 3.58000e+02 1.91885e+03 2.20887e+03 1.62883e+03 1.79904e+03 2.19725e+03 1.40084e+03
3.59040e+05 3.59000e+02 1.81603e+03 2.16331e+03 1.46875e+03 1.79916e+03 2.19879e+03 1.39953e+03
3.59680e+05 3.59000e+02 1.81603e+03 2.16331e+03 1.46875e+03 1.80169e+03 2.20360e+03 1.39977e+03
3.60320e+05 3.60000e+02 1.75959e+03 2.13301e+03 1.38618e+03 1.80635e+03 2.21080e+03 1.40189e+03
3.60960e+05 3.60000e+02 1.75959e+03 2.13301e+03 1.38618e+03 1.81245e+03 2.21882e+03 1.40608e+03
3.61600e+05 3.61000e+02 1.93901e+03 2.34348e+03 1.53455e+03 1.81917e+03 2.22599e+03 1.41234e+03
3.62240e+05 3.62000e+02 1.84558e+03 2.26822e+03 1.42294e+03 1.82577e+03 2.23100e+03 1.42054e+03
3.62880e+05 3.62000e+02 1.84558e+03 2.26822e+03 1.42294e+03 1.83170e+03 2.23308e+03 1.43033e+03
3.63520e+05 3.63000e+02 1.78138e+03 2.13153e+03 1.43124e+03 1.83658e+03 2.23204e+03 1.44112e+03
3.64160e+05 3.64000e+02 1.92358e+03 2.39488e+03 1.45229e+03 1.84020e+03 2.22819e+03 1.45220e+03
3.64800e+05 3.64000e+02 1.92358e+03 2.39488e+03 1.45229e+03 1.84259e+03 2.22232e+03 1.46286e+03
3.65440e+05 3.65000e+02 1.83514e+03 2.08413e+03 1.58615e+03 1.84399e+03 2.21553e+03 1.47244e+03
3.66080e+05 3.66000e+02 1.89818e+03 2.21137e+03 1.58499e+03 1.84469e+03 2.20893e+03 1.48044e+03
3.66720e+05 3.66000e+02 1.89818e+03 2.21137e+03 1.58499e+03 1.84498e+03 2.20337e+03 1.48658e+03
3.67360e+05 3.67000e+02 1.78490e+03 2.15351e+03 1.41628e+03 1.84507e+03 2.19937e+03 1.49078e+03
3.68000e+05 3.68000e+02 1.77107e+03 2.21492e+03 1.32723e+03 1.84515e+03 2.19715e+03 1.49316e+03
3.68640e+05 3.68000e+02 1.77107e+03 2.21492e+03 1.32723e+03 1.84536e+03 2.19666e+03 1.49406e+03
3.69280e+05 3.69000e+02 1.72615e+03 2.15933e+03 1.29297e+03 1.84581e+03 2.19752e+03 1.49410e+03
3.69920e+05 3.69000e+02 1.72615e+03 2.15933e+03 1.29297e+03 1.84656e+03 2.19918e+03 1.49394e+03
3.70560e+05 3.70000e+02 1.90801e+03 2.17902e+03 1.63700e+03 1.84753e+03 2.20090e+03 1.49416e+03
3.71200e+05 3.71000e+02 1.43255e+03 2.12415e+03 7.40945e+02 1.84850e+03 2.20205e+03 1.49494e+03
3.71840e+05 3.71000e+02 1.43255e+03 2.12415e+03 7.40945e+02 1.84906e+03 2.20208e+03 1.49604e+03
3.72480e+05 3.72000e+02 2.02819e+03 2.44703e+03 1.60935e+03 1.84878e+03 2.20065e+03 1.49690e+03
3.73120e+05 3.73000e+02 1.90591e+03 2.38348e+03 1.42835e+03 1.84727e+03 2.19765e+03 1.49689e+03
3.73760e+05 3.73000e+02 1.90591e+03 2.38348e+03 1.42835e+03 1.84434e+03 2.19313e+03 1.49554e+03
3.74400e+05 3.74000e+02 1.98313e+03 2.49828e+03 1.46798e+03 1.83984e+03 2.18724e+03 1.49245e+03
3.75040e+05 3.75000e+02 1.83877e+03 2.28482e+03 1.39271e+03 1.83378e+03 2.18031e+03 1.48724e+03
3.75680e+05 3.75000e+02 1.83877e+03 2.28482e+03 1.39271e+03 1.82641e+03 2.17312e+03 1.47970e+03
3.76320e+05 3.76000e+02 1.78633e+03 2.26578e+03 1.30689e+03 1.81845e+03 2.16695e+03 1.46996e+03
3.76960e+05 3.76000e+02 1.78633e+03 2.26578e+03 1.30689e+03 1.81103e+03 2.16327e+03 1.45878e+03
3.77600e+05 3.77000e+02 1.97316e+03 2.42924e+03 1.51707e+03 1.80540e+03 2.16329e+03 1.44752e+03
3.78240e+05 3.78000e+02 1.98254e+03 2.38706e+03 1.57803e+03 1.80264e+03 2.16749e+03 1.43779e+03
3.78880e+05 3.78000e+02 1.98254e+03 2.38706e+03 1.57803e+03 1.80324e+03 2.17568e+03 1.43081e+03
3.79520e+05 3.79000e+02 1.99585e+03 2.39227e+03 1.59943e+03 1.80704e+03 2.18709e+03 1.42699e+03
3.80160e+05 3.80000e+02 2.03621e+03 2.40409e+03 1.66833e+03 1.81333e+03 2.20069e+03 1.42598e+03
3.80800e+05 3.80000e+02 2.03621e+03 2.40409e+03 1.66833e+03 1.82125e+03 2.21534e+03 1.42716e+03
3.81440e+05 3.81000e+02 1.94322e+03 2.38668e+03 1.49976e+03 1.83007e+03 2.23003e+03 1.43011e+03
3.82080e+05 3.82000e+02 2.08457e+03 2.61873e+03 1.55042e+03 1.83940e+03 2.24404e+03 1.43477e+03
3.82720e+05 3.82000e+02 2.08457e+03 2.61873e+03 1.55042e+03 1.84915e+03 2.25698e+03 1.44132e+03
3.83360e+05 3.83000e+02 2.00374e+03 2.48614e+03 1.52134e+03 1.85944e+03 2.26886e+03 1.45002e+03
3.84000e+05 3.84000e+02 1.87174e+03 2.34297e+03 1.40051e+03 1.87044e+03 2.27997e+03 1.46091e+03
3.84640e+05 3.84000e+02 1.87174e+03 2.34297e+03 1.40051e+03 1.88217e+03 2.29065e+03 1.47369e+03
3.85280e+05 3.85000e+02 1.97644e+03 2.33788e+03 1.61501e+03 1.89454e+03 2.30141e+03 1.48767e+03
3.85920e+05 3.85000e+02 1.97644e+03 2.33788e+03 1.61501e+03 1.90733e+03 2.31274e+03 1.50192e+03
3.86560e+05 3.86000e+02 2.03825e+03 2.41903e+03 1.65748e+03 1.92023e+03 2.32498e+03 1.51548e+03
3.87200e+05 3.87000e+02 1.94193e+03 2.40476e+03 1.47911e+03 1.93282e+03 2.33816e+03 1.52747e+03
3.87840e+05 3.87000e+02 1.94193e+03 2.40476e+03 1.47911e+03 1.94456e+03 2.35180e+03 1.53731e+03
3.88480e+05 3.88000e+02 1.87221e+03 2.35182e+03 1.39261e+03 1.95486e+03 2.36496e+03 1.54477e+03
3.89120e+05 3.89000e+02 1.96241e+03 2.42368e+03 1.50114e+03 1.96331e+03 2.37647e+03 1.55014e+03
3.89760e+05 3.89000e+02 1.96241e+03 2.42368e+03 1.50114e+03 1.96973e+03 2.38543e+03 1.55403e+03
3.90400e+05 3.90000e+02 1.89246e+03 2.40759e+03 1.37733e+03 1.97420e+03 2.39135e+03 1.55706e+03
3.91040e+05 3.91000e+02 2.14941e+03 2.57107e+03 1.72775e+03 1.97697e+03 2.39434e+03 1.55960e+03
3.91680e+05 3.91000e+02 2.14941e+03 2.57107e+03 1.72775e+03 1.97822e+03 2.39488e+03 1.56156e+03
3.92320e+05 3.92000e+02 2.12276e+03 2.61267e+03 1.63284e+03 1.97812e+03 2.39371e+03 1.56253e+03
3.92960e+05 3.92000e+02 2.12276e+03 2.61267e+03 1.63284e+03 1.97676e+03 2.39155e+03 1.56197e+03
3.93600e+05 3.93000e+02 2.00926e+03 2.40696e+03 1.61156e+03 1.97434e+03 2.38918e+03 1.55950e+03
3.94240e+05 3.94000e+02 1.85077e+03 2.31055e+03 1.39098e+03 1.97119e+03 2.38724e+03 1.55514e+03
3.94880e+05 3.94000e+02 1.85077e+03 2.31055e+03 1.39098e+03 1.96799e+03 2.38645e+03 1.54953e+03
3.95520e+05 3.95000e+02 2.02412e+03 2.58132e+03 1.46693e+03 1.96560e+03 2.38740e+03 1.54381e+03
3.96160e+05 3.96000e+02 2.07878e+03 2.46056e+03 1.69700e+03 1.96491e+03 2.39046e+03 1.53935e+03
3.96800e+05 3.96000e+02 2.07878e+03 2.46056e+03 1.69700e+03 1.96642e+03 2.39555e+03 1.53729e+03
3.97440e+05 3.97000e+02 2.22263e+03 2.69711e+03 1.74814e+03 1.97008e+03 2.40213e+03 1.53803e+03
3.98080e+05 3.98000e+02 2.14138e+03 2.54071e+03 1.74205e+03 1.97524e+03 2.40937e+03 1.54112e+03
3.98720e+05 3.98000e+02 2.14138e+03 2.54071e+03 1.74205e+03 1.98100e+03 2.41648e+03 1.54553e+03
3.99360e+05 3.99000e+02 2.11544e+03 2.54951e+03 1.68137e+03 1.98655e+03 2.42295e+03 1.55014e+03
4.00000e+05 4.00000e+02 1.41491e+03 2.37231e+03 4.57504e+02 1.99152e+03 2.42873e+03 1.55431e+03
4.00640e+05 4.00000e+02 1.41491e+03 2.37231e+03 4.57504e+02 1.99613e+03 2.43419e+03 1.55807e+03
4.01280e+05 4.01000e+02 2.15248e+03 2.65254e+03 1.65243e+03 2.00100e+03 2.43999e+03 1.56201e+03
4.01920e+05 4.01000e+02 2.15248e+03 2.65254e+03 1.65243e+03 2.00685e+03 2.44679e+03 1.56692e+03
4.02560e+05 4.02000e+02 2.20511e+03 2.71615e+03 1.69408e+03 2.01406e+03 2.45479e+03 1.57334e+03
4.03200e+05 4.03000e+02 1.93783e+03 2.43185e+03 1.44380e+03 2.02218e+03 2.46341e+03 1.58095e+03
4.03840e+05 4.03000e+02 1.93783e+03 2.43185e+03 1.44380e+03 2.02990e+03 2.47133e+03 1.58848e+03
4.04480e+05 4.04000e+02 1.99334e+03 2.52691e+03 1.45978e+03 2.03556e+03 2.47703e+03 1.59409e+03
4.05120e+05 4.05000e+02 2.09594e+03 2.69761e+03 1.49427e+03 2.03795e+03 2.47971e+03 1.59619e+03
4.05760e+05 4.05000e+02 2.09594e+03 2.69761e+03 1.49427e+03 2.03685e+03 2.47963e+03 1.59407e+03
4.06400e+05 4.06000e+02 2.13523e+03 2.56426e+03 1.70619e+03 2.03302e+03 2.47789e+03 1.58814e+03
4.07040e+05 4.07000e+02 2.27920e+03 2.89984e+03 1.65856e+03 2.02769e+03 2.47577e+03 1.57961e+03
4.07680e+05 4.07000e+02 2.27920e+03 2.89984e+03 1.65856e+03 2.02215e+03 2.47432e+03 1.56999e+03
4.08320e+05 4.08000e+02 2.05592e+03 2.55767e+03 1.55417e+03 2.01737e+03 2.47417e+03 1.56057e+03
4.08960e+05 4.08000e+02 2.05592e+03 2.55767e+03 1.55417e+03 2.01402e+03 2.47578e+03 1.55226e+03
4.09600e+05 4.09000e+02 2.08586e+03 2.64005e+03 1.53167e+03 2.01255e+03 2.47938e+03 1.54571e+03
4.10240e+05 4.10000e+02 1.31208e+03 2.44796e+03 1.76205e+02 2.01334e+03 2.48516e+03 1.54152e+03
4.10880e+05 4.10000e+02 1.31208e+03 2.44796e+03 1.76205e+02 2.01672e+03 2.49328e+03 1.54016e+03
4.11520e+05 4.11000e+02 2.10759e+03 2.64497e+03 1.57021e+03 2.02277e+03 2.50378e+03 1.54176e+03
4.12160e+05 4.12000e+02 2.35771e+03 2.80508e+03 1.91033e+03 2.03120e+03 2.51646e+03 1.54593e+03
4.12800e+05 4.12000e+02 2.35771e+03 2.80508e+03 1.91033e+03 2.04099e+03 2.53047e+03 1.55151e+03
4.13440e+05 4.13000e+02 2.16704e+03 2.69089e+03 1.64319e+03 2.05036e+03 2.54400e+03 1.55672e+03
4.14080e+05 4.14000e+02 1.86654e+03 2.36701e+03 1.36607e+03 2.05704e+03 2.55455e+03 1.55954e+03
4.14720e+05 4.14000e+02 1.86654e+03 2.36701e+03 1.36607e+03 2.05915e+03 2.55989e+03 1.55841e+03
4.15360e+05 4.15000e+02 1.66822e+03 2.44917e+03 8.87266e+02 2.05608e+03 2.55934e+03 1.55282e+03
4.16000e+05 4.16000e+02 2.20708e+03 2.83048e+03 1.58368e+03 2.04887e+03 2.55427e+03 1.54347e+03
4.16640e+05 4.16000e+02 2.20708e+03 2.83048e+03 1.58368e+03 2.03973e+03 2.54733e+03 1.53212e+03
4.17280e+05 4.17000e+02 1.98261e+03 2.48618e+03 1.47904e+03 2.03105e+03 2.54107e+03 1.52103e+03
4.17920e+05 4.17000e+02 1.98261e+03 2.48618e+03 1.47904e+03 2.02442e+03 2.53682e+03 1.51202e+03
4.18560e+05 4.18000e+02 1.56535e+03 2.47476e+03 6.55944e+02 2.02013e+03 2.53451e+03 1.50575e+03
4.19200e+05 4.19000e+02 2.11207e+03 2.66881e+03 1.55533e+03 2.01744e+03 2.53336e+03 1.50152e+03
4.19840e+05 4.19000e+02 2.11207e+03 2.66881e+03 1.55533e+03 2.01527e+03 2.53259e+03 1.49795e+03
4.20480e+05 4.20000e+02 2.24055e+03 2.73167e+03 1.74942e+03 2.01274e+03 2.53186e+03 1.49362e+03
4.21120e+05 4.21000e+02 2.21853e+03 2.81054e+03 1.62652e+03 2.00924e+03 2.53106e+03 1.48742e+03
4.21760e+05 4.21000e+02 2.21853e+03 2.81054e+03 1.62652e+03 2.00437e+03 2.53016e+03 1.47858e+03
4.22400e+05 4.22000e+02 2.28215e+03 2.74501e+03 1.81928e+03 1.99794e+03 2.52914e+03 1.46673e+03
4.23040e+05 4.23000e+02 2.05929e+03 2.58182e+03 1.53675e+03 1.99025e+03 2.52821e+03 1.45230e+03
4.23680e+05 4.23000e+02 2.05929e+03 2.58182e+03 1.53675e+03 1.98228e+03 2.52774e+03 1.43682e+03
4.24320e+05 4.24000e+02 2.23299e+03 2.79872e+03 1.66726e+03 1.97561e+03 2.52830e+03 1.42291e+03
4.24960e+05 4.24000e+02 2.23299e+03 2.79872e+03 1.66726e+03 1.97203e+03 2.53037e+03 1.41370e+03
4.25600e+05 4.25000e+02 2.19064e+03 2.77281e+03 1.60847e+03 1.97312e+03 2.53431e+03 1.41193e+03
4.26240e+05 4.26000e+02 2.03445e+03 2.55564e+03 1.51326e+03 1.97971e+03 2.54032e+03 1.41909e+03
4.26880e+05 4.26000e+02 2.03445e+03 2.55564e+03 1.51326e+03 1.99169e+03 2.54842e+03 1.43497e+03
4.27520e+05 4.27000e+02 2.29452e+03 2.89924e+03 1.68980e+03 2.00816e+03 2.55851e+03 1.45782e+03
4.28160e+05 4.28000e+02 2.23019e+03 2.76420e+03 1.69618e+03 2.02767e+03 2.57037e+03 1.48497e+03
4.28800e+05 4.28000e+02 2.23019e+03 2.76420e+03 1.69618e+03 2.04859e+03 2.58368e+03 1.51350e+03
4.29440e+05 4.29000e+02 2.21479e+03 2.78806e+03 1.64152e+03 2.06936e+03 2.59795e+03 1.54078e+03
4.30080e+05 4.30000e+02 2.12766e+03 2.58674e+03 1.66858e+03 2.08871e+03 2.61249e+03 1.56494e+03
4.30720e+05 4.30000e+02 2.12766e+03 2.58674e+03 1.66858e+03 2.10583e+03 2.62659e+03 1.58508e+03
4.31360e+05 4.31000e+02 2.30208e+03 2.73301e+03 1.87116e+03 2.12046e+03 2.63970e+03 1.60122e+03
4.32000e+05 4.32000e+02 2.16764e+03 2.67200e+03 1.66329e+03 2.13280e+03 2.65168e+03 1.61392e+03
4.32640e+05 4.32000e+02 2.16764e+03 2.67200e+03 1.66329e+03 2.14329e+03 2.66261e+03 1.62397e+03
4.33280e+05 4.33000e+02 2.17734e+03 2.66060e+03 1.69409e+03 2.15240e+03 2.67265e+03 1.63215e+03
4.33920e+05 4.33000e+02 2.17734e+03 2.66060e+03 1.69409e+03 2.16045e+03 2.68178e+03 1.63913e+03
4.34560e+05 4.34000e+02 2.07867e+03 2.59352e+03 1.56382e+03 2.16764e+03 2.68975e+03 1.64554e+03
4.35200e+05 4.35000e+02 2.30786e+03 2.85361e+03 1.76211e+03 2.17411e+03 2.69629e+03 1.65192e+03
4.35840e+05 4.35000e+02 2.30786e+03 2.85361e+03 1.76211e+03 2.17990e+03 2.70116e+03 1.65864e+03
4.36480e+05 4.36000e+02 2.18016e+03 2.63592e+03 1.72440e+03 2.18497e+03 2.70418e+03 1.66576e+03
4.37120e+05 4.37000e+02 2.16783e+03 2.72269e+03 1.61297e+03 2.18918e+03 2.70533e+03 1.67303e+03
4.37760e+05 4.37000e+02 2.16783e+03 2.72269e+03 1.61297e+03 2.19232e+03 2.70471e+03 1.67993e+03
4.38400e+05 4.38000e+02 2.30825e+03 2.82600e+03 1.79050e+03 2.19426e+03 2.70260e+03 1.68592e+03
4.39040e+05 4.39000e+02 2.20315e+03 2.68210e+03 1.72419e+03 2.19508e+03 2.69952e+03 1.69064e+03
4.39680e+05 4.39000e+02 2.20315e+03 2.68210e+03 1.72419e+03 2.19505e+03 2.69607e+03 1.69403e+03
4.40320e+05 4.40000e+02 2.39985e+03 2.88010e+03 1.91959e+03 2.19454e+03 2.69279e+03 1.69628e+03
4.40960e+05 4.40000e+02 2.39985e+03 2.88010e+03 1.91959e+03 2.19393e+03 2.69008e+03 1.69779e+03
4.41600e+05 4.41000e+02 2.42191e+03 2.87351e+03 1.97031e+03 2.19359e+03 2.68820e+03 1.69898e+03
4.42240e+05 4.42000e+02 2.25723e+03 2.83183e+03 1.68263e+03 2.19383e+03 2.68733e+03 1.70033e+03
4.42880e+05 4.42000e+02 2.25723e+03 2.83183e+03 1.68263e+03 2.19495e+03 2.68762e+03 1.70228e+03
4.43520e+05 4.43000e+02 2.30042e+03 2.73007e+03 1.87077e+03 2.19727e+03 2.68921e+03 1.70533e+03
4.44160e+05 4.44000e+02 2.41808e+03 2.96644e+03 1.86972e+03 2.20115e+03 2.69226e+03 1.71004e+03
4.44800e+05 4.44000e+02 2.41808e+03 2.96644e+03 1.86972e+03 2.20695e+03 2.69694e+03 1.71696e+03
4.45440e+05 4.45000e+02 2.37697e+03 2.84373e+03 1.91021e+03 2.21483e+03 2.70339e+03 1.72627e+03
4.46080e+05 4.46000e+02 2.14486e+03 2.61904e+03 1.67068e+03 2.22465e+03 2.71155e+03 1.73774e+03
4.46720e+05 4.46000e+02 2.14486e+03 2.61904e+03 1.67068e+03 2.23592e+03 2.72118e+03 1.75066e+03
4.47360e+05 4.47000e+02 2.38140e+03 2.90004e+03 1.86276e+03 2.24800e+03 2.73184e+03 1.76416e+03
4.48000e+05 4.48000e+02 2.25571e+03 2.82551e+03 1.68591e+03 2.26030e+03 2.74311e+03 1.77749e+03
4.48640e+05 4.48000e+02 2.25571e+03 2.82551e+03 1.68591e+03 2.27231e+03 2.75457e+03 1.79005e+03
4.49280e+05 4.49000e+02 2.11761e+03 2.66785e+03 1.56737e+03 2.28359e+03 2.76575e+03 1.80143e+03
4.49920e+05 4.49000e+02 2.11761e+03 2.66785e+03 1.56737e+03 2.29367e+03 2.77602e+03 1.81132e+03
4.50560e+05 4.50000e+02 1.86277e+03 2.78221e+03 9.43328e+02 2.30209e+03 2.78471e+03 1.81948e+03
4.51200e+05 4.51000e+02 2.11099e+03 2.54741e+03 1.67457e+03 2.30852e+03 2.79133e+03 1.82571e+03
4.51840e+05 4.51000e+02 2.11099e+03 2.54741e+03 1.67457e+03 2.31273e+03 2.79565e+03 1.82980e+03
4.52480e+05 4.52000e+02 1.53595e+03 2.83081e+03 2.41095e+02 2.31447e+03 2.79759e+03 1.83136e+03
4.53120e+05 4.53000e+02 2.37902e+03 2.92363e+03 1.83441e+03 2.31337e+03 2.79705e+03 1.82969e+03
4.53760e+05 4.53000e+02 2.37902e+03 2.92363e+03 1.83441e+03 2.30880e+03 2.79372e+03 1.82387e+03
4.54400e+05 4.54000e+02 2.30604e+03 2.81348e+03 1.79859e+03 2.30005e+03 2.78721e+03 1.81289e+03
4.55040e+05 4.55000e+02 2.42137e+03 2.89571e+03 1.94703e+03 2.28647e+03 2.77720e+03 1.79574e+03
4.55680e+05 4.55000e+02 2.42137e+03 2.89571e+03 1.94703e+03 2.26768e+03 2.76381e+03 1.77155e+03
4.56320e+05 4.56000e+02 2.31940e+03 2.78643e+03 1.85236e+03 2.24393e+03 2.74796e+03 1.73989e+03
4.56960e+05 4.56000e+02 2.31940e+03 2.78643e+03 1.85236e+03 2.21647e+03 2.73145e+03 1.70150e+03
4.57600e+05 4.57000e+02 2.26600e+03 2.78772e+03 1.74428e+03 2.18769e+03 2.71628e+03 1.65910e+03
4.58240e+05 4.58000e+02 2.18395e+03 2.78360e+03 1.58431e+03 2.16067e+03 2.70386e+03 1.61748e+03
4.58880e+05 4.58000e+02 2.18395e+03 2.78360e+03 1.58431e+03 2.13860e+03 2.69463e+03 1.58256e+03
4.59520e+05 4.59000e+02 2.20223e+03 2.62981e+03 1.77465e+03 2.12396e+03 2.68831e+03 1.55962e+03
4.60160e+05 4.60000e+02 2.33614e+03 2.81659e+03 1.85568e+03 2.11809e+03 2.68456e+03 1.55161e+03
4.60800e+05 4.60000e+02 2.33614e+03 2.81659e+03 1.85568e+03 2.12085e+03 2.68325e+03 1.55844e+03
4.61440e+05 4.61000e+02 2.04878e+03 2.56946e+03 1.52810e+03 2.13086e+03 2.68450e+03 1.57722e+03
4.62080e+05 4.62000e+02 2.39495e+03 3.02400e+03 1.76590e+03 2.14590e+03 2.68833e+03 1.60347e+03
4.62720e+05 4.62000e+02 2.39495e+03 3.02400e+03 1.76590e+03 2.16344e+03 2.69438e+03 1.63250e+03
4.63360e+05 4.63000e+02 2.28995e+03 2.71313e+03 1.86677e+03 2.18119e+03 2.70185e+03 1.66052e+03
4.64000e+05 4.64000e+02 2.29240e+03 2.49927e+03 2.08553e+03 2.19742e+03 2.70972e+03 1.68512e+03
4.64640e+05 4.64000e+02 2.29240e+03 2.49927e+03 2.08553e+03 2.21102e+03 2.71697e+03 1.70507e+03
4.65280e+05 4.65000e+02 2.29605e+03 2.78560e+03 1.80650e+03 2.22153e+03 2.72294e+03 1.72011e+03
4.65920e+05 4.65000e+02 2.29605e+03 2.78560e+03 1.80650e+03 2.22903e+03 2.72749e+03 1.73058e+03
4.66560e+05 4.66000e+02 2.58451e+03 3.15112e+03 2.01790e+03 2.23415e+03 2.73087e+03 1.73742e+03
4.67200e+05 4.67000e+02 2.18324e+03 2.70316e+03 1.66332e+03 2.23772e+03 2.73340e+03 1.74205e+03
4.67840e+05 4.67000e+02 2.18324e+03 2.70316e+03 1.66332e+03 2.24065e+03 2.73516e+03 1.74613e+03
4.68480e+05 4.68000e+02 2.46807e+03 2.95040e+03 1.98574e+03 2.24368e+03 2.73602e+03 1.75134e+03
4.69120e+05 4.69000e+02 2.48404e+03 3.07013e+03 1.89796e+03 2.24748e+03 2.73603e+03 1.75893e+03
4.69760e+05 4.69000e+02 2.48404e+03 3.07013e+03 1.89796e+03 2.25255e+03 2.73567e+03 1.76942e+03
4.70400e+05 4.70000e+02 2.15018e+03 2.86338e+03 1.43697e+03 2.25923e+03 2.73590e+03 1.78256e+03
4.71040e+05 4.71000e+02 2.24860e+03 2.79561e+03 1.70159e+03 2.26755e+03 2.73774e+03 1.79736e+03
4.71680e+05 4.71000e+02 2.24860e+03 2.79561e+03 1.70159e+03 2.27731e+03 2.74201e+03 1.81261e+03
4.72320e+05 4.72000e+02 2.37905e+03 2.96412e+03 1.79399e+03 2.28816e+03 2.74917e+03 1.82714e+03
4.72960e+05 4.72000e+02 2.37905e+03 2.96412e+03 1.79399e+03 2.29965e+03 2.75926e+03 1.84005e+03
4.73600e+05 4.73000e+02 2.30273e+03 2.90580e+03 1.69965e+03 2.31116e+03 2.77176e+03 1.85056e+03
4.74240e+05 4.74000e+02 2.50365e+03 2.89639e+03 2.11091e+03 2.32184e+03 2.78567e+03 1.85801e+03
4.74880e+05 4.74000e+02 2.50365e+03 2.89639e+03 2.11091e+03 2.33077e+03 2.79975e+03 1.86178e+03
4.75520e+05 4.75000e+02 2.37436e+03 2.87464e+03 1.87408e+03 2.33723e+03 2.81291e+03 1.86155e+03
4.76160e+05 4.76000e+02 2.09493e+03 2.46259e+03 1.72727e+03 2.34093e+03 2.82449e+03 1.85737e+03
4.76800e+05 4.76000e+02 2.09493e+03 2.46259e+03 1.72727e+03 2.34210e+03 2.83432e+03 1.84988e+03
4.77440e+05 4.77000e+02 2.28003e+03 2.68264e+03 1.87741e+03 2.34146e+03 2.84256e+03 1.84035e+03
4.78080e+05 4.78000e+02 2.58544e+03 3.10110e+03 2.06977e+03 2.34001e+03 2.84945e+03 1.83057e+03
4.78720e+05 4.78000e+02 2.58544e+03 3.10110e+03 2.06977e+03 2.33870e+03 2.85495e+03 1.82246e+03
4.79360e+05 4.79000e+02 2.56223e+03 3.06578e+03 2.05868e+03 2.33803e+03 2.85835e+03 1.81771e+03
4.80000e+05 4.80000e+02 2.58859e+03 3.09791e+03 2.07927e+03 2.33791e+03 2.85835e+03 1.81746e+03
4.80640e+05 4.80000e+02 2.58859e+03 3.09791e+03 2.07927e+03 2.33781e+03 2.85356e+03 1.82207e+03
4.81280e+05 4.81000e+02 1.36896e+03 2.44870e+03 2.89223e+02 2.33733e+03 2.84347e+03 1.83119e+03
4.81920e+05 4.81000e+02 1.36896e+03 2.44870e+03 2.89223e+02 2.33656e+03 2.82917e+03 1.84395e+03
4.82560e+05 4.82000e+02 1.44817e+03 2.82655e+03 6.97929e+01 2.33624e+03 2.81327e+03 1.85921e+03
4.83200e+05 4.83000e+02 2.46987e+03 2.94334e+03 1.99640e+03 2.33744e+03 2.79896e+03 1.87591e+03
4.83840e+05 4.83000e+02 2.46987e+03 2.94334e+03 1.99640e+03 2.34077e+03 2.78829e+03 1.89325e+03
4.84480e+05 4.84000e+02 2.41755e+03 2.92110e+03 1.91401e+03 2.34547e+03 2.78041e+03 1.91053e+03
4.85120e+05 4.85000e+02 2.16418e+03 2.68130e+03 1.64706e+03 2.34893e+03 2.77125e+03 1.92662e+03
4.85760e+05 4.85000e+02 2.16418e+03 2.68130e+03 1.64706e+03 2.34744e+03 2.75522e+03 1.93966e+03
4.86400e+05 4.86000e+02 2.42076e+03 2.99719e+03 1.84433e+03 2.33775e+03 2.72788e+03 1.94761e+03
4.87040e+05 4.87000e+02 2.56326e+03 3.07100e+03 2.05552e+03 2.31867e+03 2.68829e+03 1.94906e+03
4.87680e+05 4.87000e+02 2.56326e+03 3.07100e+03 2.05552e+03 2.29172e+03 2.63967e+03 1.94377e+03
4.88320e+05 4.88000e+02 2.66678e+03 3.31924e+03 2.01432e+03 2.26048e+03 2.58841e+03 1.93255e+03
4.88960e+05 4.88000e+02 2.66678e+03 3.31924e+03 2.01432e+03 2.22943e+03 2.54206e+03 1.91680e+03
4.89600e+05 4.89000e+02 2.63231e+03 3.23855e+03 2.02607e+03 2.20275e+03 2.50739e+03 1.89811e+03
4.90240e+05 4.90000e+02 2.35414e+03 3.01180e+03 1.69647e+03 2.18363e+03 2.48887e+03 1.87839e+03
4.90880e+05 4.90000e+02 2.35414e+03 3.01180e+03 1.69647e+03 2.17406e+03 2.48816e+03 1.85996e+03
4.91520e+05 4.91000e+02 2.57523e+03 3.14754e+03 2.00291e+03 2.17496e+03 2.50457e+03 1.84536e+03
4.92160e+05 4.92000e+02 2.63466e+03 3.12615e+03 2.14317e+03 2.18626e+03 2.53585e+03 1.83666e+03
4.92800e+05 4.92000e+02 2.63466e+03 3.12615e+03 2.14317e+03 2.20700e+03 2.57915e+03 1.83486e+03
4.93440e+05 4.93000e+02 2.65187e+03 3.26315e+03 2.04059e+03 2.23541e+03 2.63126e+03 1.83955e+03
4.94080e+05 4.94000e+02 2.46789e+03 3.09353e+03 1.84224e+03 2.26902e+03 2.68887e+03 1.84917e+03
4.94720e+05 4.94000e+02 2.46789e+03 3.09353e+03 1.84224e+03 2.30516e+03 2.74862e+03 1.86169e+03
4.95360e+05 4.95000e+02 2.58662e+03 3.20010e+03 1.97314e+03 2.34139e+03 2.80739e+03 1.87539e+03
4.96000e+05 4.96000e+02 1.74769e+03 2.87775e+03 6.17637e+02 2.37592e+03 2.86259e+03 1.88925e+03
4.96640e+05 4.96000e+02 1.74769e+03 2.87775e+03 6.17637e+02 2.40772e+03 2.91252e+03 1.90292e+03
4.97280e+05 4.97000e+02 2.60128e+03 3.12424e+03 2.07832e+03 2.43631e+03 2.95634e+03 1.91627e+03
4.97920e+05 4.97000e+02 2.60128e+03 3.12424e+03 2.07832e+03 2.46150e+03 2.99393e+03 1.92906e+03
4.98560e+05 4.98000e+02 2.52043e+03 3.04945e+03 1.99141e+03 2.48304e+03 3.02542e+03 1.94066e+03
4.99200e+05 4.99000e+02 2.25314e+03 2.91855e+03 1.58774e+03 2.50028e+03 3.05070e+03 1.94985e+03
4.99840e+05 4.99000e+02 2.25314e+03 2.91855e+03 1.58774e+03 2.51211e+03 3.06914e+03 1.95508e+03
5.00480e+05 5.00000e+02 2.68312e+03 3.27449e+03 2.09175e+03 2.51743e+03 3.07990e+03 1.95495e+03
5.01120e+05 5.01000e+02 2.65535e+03 3.29404e+03 2.01665e+03 2.51585e+03 3.08281e+03 1.94889e+03
5.01760e+05 5.01000e+02 2.65535e+03 3.29404e+03 2.01665e+03 2.50804e+03 3.07875e+03 1.93733e+03
5.02400e+05 5.02000e+02 2.75715e+03 3.35625e+03 2.15804e+03 2.49556e+03 3.06960e+03 1.92152e+03
5.03040e+05 5.03000e+02 2.62414e+03 3.14503e+03 2.10326e+03 2.48056e+03 3.05777e+03 1.90336e+03
5.03680e+05 5.03000e+02 2.62414e+03 3.14503e+03 2.10326e+03 2.46534e+03 3.04559e+03 1.88509e+03
5.04320e+05 5.04000e+02 2.70769e+03 3.27483e+03 2.14054e+03 2.45213e+03 3.03512e+03 1.86915e+03
5.04960e+05 5.04000e+02 2.70769e+03 3.27483e+03 2.14054e+03 2.44290e+03 3.02801e+03 1.85778e+03
5.05600e+05 5.05000e+02 2.69592e+03 3.30147e+03 2.09037e+03 2.43913e+03 3.02559e+03 1.85266e+03
5.06240e+05 5.06000e+02 2.73551e+03 3.30030e+03 2.17072e+03 2.44164e+03 3.02861e+03 1.85466e+03
5.06880e+05 5.06000e+02 2.73551e+03 3.30030e+03 2.17072e+03 2.45048e+03 3.03722e+03 1.86374e+03
5.07520e+05 5.07000e+02 2.56746e+03 3.26237e+03 1.87255e+03 2.46497e+03 3.05083e+03 1.87911e+03
5.08160e+05 5.08000e+02 2.60243e+03 3.16897e+03 2.03588e+03 2.48390e+03 3.06836e+03 1.89945e+03
5.08800e+05 5.08000e+02 2.60243e+03 3.16897e+03 2.03588e+03 2.50582e+03 3.08850e+03 1.92314e+03
5.09440e+05 5.09000e+02 2.24890e+03 2.64425e+03 1.85356e+03 2.52923e+03 3.11002e+03 1.94844e+03
5.10080e+05 5.10000e+02 2.71835e+03 3.31292e+03 2.12377e+03 2.55276e+03 3.13187e+03 1.97365e+03
5.10720e+05 5.10000e+02 2.71835e+03 3.31292e+03 2.12377e+03 2.57518e+03 3.15316e+03 1.99719e+03
5.11360e+05 5.11000e+02 2.52690e+03 3.08920e+03 1.96461e+03 2.59533e+03 3.17297e+03 2.01768e+03
5.12000e+05 5.12000e+02 2.54188e+03 3.25915e+03 1.82461e+03 2.61212e+03 3.19016e+03 2.03408e+03
5.12640e+05 5.12000e+02 2.54188e+03 3.25915e+03 1.82461e+03 2.62452e+03 3.20328e+03 2.04577e+03
5.13280e+05 5.13000e+02 2.50977e+03 3.11565e+03 1.90390e+03 2.63180e+03 3.21098e+03 2.05262e+03
5.13920e+05 5.13000e+02 2.50977e+03 3.11565e+03 1.90390e+03 2.63377e+03 3.21252e+03 2.05502e+03
5.14560e+05 5.14000e+02 2.61143e+03 3.09794e+03 2.12492e+03 2.63095e+03 3.20815e+03 2.05374e+03
5.15200e+05 5.15000e+02 2.15139e+03 3.05234e+03 1.25045e+03 2.62437e+03 3.19907e+03 2.04968e+03
5.15840e+05 5.15000e+02 2.15139e+03 3.05234e+03 1.25045e+03 2.61535e+03 3.18713e+03 2.04356e+03
5.16480e+05 5.16000e+02 2.51348e+03 2.90302e+03 2.12395e+03 2.60513e+03 3.17436e+03 2.03590e+03
5.17120e+05 5.17000e+02 2.55382e+03 3.15957e+03 1.94808e+03 2.59474e+03 3.16235e+03 2.02712e+03
5.17760e+05 5.17000e+02 2.55382e+03 3.15957e+03 1.94808e+03 2.58480e+03 3.15195e+03 2.01765e+03
5.18400e+05 5.18000e+02 2.48942e+03 3.08332e+03 1.89552e+03 2.57543e+03 3.14296e+03 2.00790e+03
5.19040e+05 5.19000e+02 2.53010e+03 3.14484e+03 1.91535e+03 2.56623e+03 3.13438e+03 1.99809e+03
5.19680e+05 5.19000e+02 2.53010e+03 3.14484e+03 1.91535e+03 2.55666e+03 3.12493e+03 1.98839e+03
5.20320e+05 5.20000e+02 2.51720e+03 3.06372e+03 1.97067e+03 2.54634e+03 3.11364e+03 1.97904e+03
5.20960e+05 5.20000e+02 2.51720e+03 3.06372e+03 1.97067e+03 2.53535e+03 3.10023e+03 1.97047e+03
5.21600e+05 5.21000e+02 2.77733e+03 3.34526e+03 2.20940e+03 2.52423e+03 3.08526e+03 1.96320e+03
5.22240e+05 5.22000e+02 2.51248e+03 3.23008e+03 1.79488e+03 2.51375e+03 3.06987e+03 1.95763e+03
5.22880e+05 5.22000e+02 2.51248e+03 3.23008e+03 1.79488e+03 2.50469e+03 3.05547e+03 1.95391e+03
5.23520e+05 5.23000e+02 2.50272e+03 3.12726e+03 1.87818e+03 2.49770e+03 3.04344e+03 1.95195e+03
5.24160e+05 5.24000e+02 2.81275e+03 3.51075e+03 2.11475e+03 2.49327e+03 3.03490e+03 1.95164e+03
5.24800e+05 5.24000e+02 2.81275e+03 3.51075e+03 2.11475e+03 2.49177e+03 3.03069e+03 1.95286e+03
5.25440e+05 5.25000e+02 2.63876e+03 3.06920e+03 2.20831e+03 2.49338e+03 3.03128e+03 1.95548e+03
5.26080e+05 5.26000e+02 2.62011e+03 3.23134e+03 2.00887e+03 2.49792e+03 3.03669e+03 1.95915e+03
5.26720e+05 5.26000e+02 2.62011e+03 3.23134e+03 2.00887e+03 2.50491e+03 3.04649e+03 1.96333e+03
5.27360e+05 5.27000e+02 1.73733e+03 3.17659e+03 2.98073e+02 2.51373e+03 3.05995e+03 1.96751e+03
5.28000e+05 5.28000e+02 2.76562e+03 3.34177e+03 2.18947e+03 2.52383e+03 3.07617e+03 1.97149e+03
5.28640e+05 5.28000e+02 2.76562e+03 3.34177e+03 2.18947e+03 2.53485e+03 3.09413e+03 1.97558e+03
5.29280e+05 5.29000e+02 2.63648e+03 3.10825e+03 2.16470e+03 2.54642e+03 3.11258e+03 1.98026e+03
5.29920e+05 5.29000e+02 2.63648e+03 3.10825e+03 2.16470e+03 2.55775e+03 3.12995e+03 1.98555e+03
5.30560e+05 5.30000e+02 2.72103e+03 3.36580e+03 2.07625e+03 2.56737e+03 3.14431e+03 1.99042e+03
5.31200e+05 5.31000e+02 2.92500e+03 3.51719e+03 2.33281e+03 2.57341e+03 3.15379e+03 1.99303e+03
5.31840e+05 5.31000e+02 2.92500e+03 3.51719e+03 2.33281e+03 2.57446e+03 3.15722e+03 1.99170e+03
5.32480e+05 5.32000e+02 2.82724e+03 3.45154e+03 2.20293e+03 2.57029e+03 3.15468e+03 1.98590e+03
5.33120e+05 5.33000e+02 2.80057e+03 3.40102e+03 2.20013e+03 2.56208e+03 3.14754e+03 1.97662e+03
5.33760e+05 5.33000e+02 2.80057e+03 3.40102e+03 2.20013e+03 2.55218e+03 3.13807e+03 1.96629e+03
5.34400e+05 5.34000e+02 2.55685e+03 3.14309e+03 1.97060e+03 2.54347e+03 3.12888e+03 1.95806e+03
5.35040e+05 5.35000e+02 2.65605e+03 3.18452e+03 2.12759e+03 2.53874e+03 3.12251e+03 1.95498e+03
5.35680e+05 5.35000e+02 2.65605e+03 3.18452e+03 2.12759e+03 2.54005e+03 3.12104e+03 1.95905e+03
5.36320e+05 5.36000e+02 2.59971e+03 3.13332e+03 2.06609e+03 2.54835e+03 3.12587e+03 1.97083e+03
5.36960e+05 5.36000e+02 2.59971e+03 3.13332e+03 2.06609e+03 2.56331e+03 3.13739e+03 1.98923e+03
5.37600e+05 5.37000e+02 2.33642e+03 2.95321e+03 1.71962e+03 2.58342e+03 3.15483e+03 2.01200e+03
5.38240e+05 5.38000e+02 2.71034e+03 3.41731e+03 2.00337e+03 2.60632e+03 3.17632e+03 2.03633e+03
5.38880e+05 5.38000e+02 2.71034e+03 3.41731e+03 2.00337e+03 2.62938e+03 3.19914e+03 2.05963e+03
5.39520e+05 5.39000e+02 2.33210e+03 3.08369e+03 1.58052e+03 2.65011e+03 3.22038e+03 2.07984e+03
5.40160e+05 5.40000e+02 2.59667e+03 2.99622e+03 2.19711e+03 2.66650e+03 3.23744e+03 2.09556e+03
5.40800e+05 5.40000e+02 2.59667e+03 2.99622e+03 2.19711e+03 2.67719e+03 3.24856e+03 2.10582e+03
5.41440e+05 5.41000e+02 2.42792e+03 3.05040e+03 1.80544e+03 2.68156e+03 3.25304e+03 2.11008e+03
5.42080e+05 5.42000e+02 2.60968e+03 3.33159e+03 1.88777e+03 2.67973e+03 3.25126e+03 2.10819e+03
5.42720e+05 5.42000e+02 2.60968e+03 3.33159e+03 1.88777e+03 2.67240e+03 3.24427e+03 2.10053e+03
5.43360e+05 5.43000e+02 2.78790e+03 3.57377e+03 2.00202e+03 2.66064e+03 3.23327e+03 2.08802e+03
5.44000e+05 5.44000e+02 2.73624e+03 3.27996e+03 2.19253e+03 2.64571e+03 3.21923e+03 2.07218e+03
5.44640e+05 5.44000e+02 2.73624e+03 3.27996e+03 2.19253e+03 2.62889e+03 3.20300e+03 2.05477e+03
5.45280e+05 5.45000e+02 2.91740e+03 3.47260e+03 2.36219e+03 2.61145e+03 3.18550e+03 2.03739e+03
5.45920e+05 5.45000e+02 2.91740e+03 3.47260e+03 2.36219e+03 2.59466e+03 3.16810e+03 2.02121e+03
5.46560e+05 5.46000e+02 1.89184e+03 3.28370e+03 4.99976e+02 2.57985e+03 3.15263e+03 2.00708e+03
5.47200e+05 5.47000e+02 2.70524e+03 3.37974e+03 2.03073e+03 2.56838e+03 3.14106e+03 1.99569e+03
5.47840e+05 5.47000e+02 2.70524e+03 3.37974e+03 2.03073e+03 2.56145e+03 3.13497e+03 1.98794e+03
5.48480e+05 5.48000e+02 2.81478e+03 3.35810e+03 2.27145e+03 2.55983e+03 3.13504e+03 1.98461e+03
5.49120e+05 5.49000e+02 2.68911e+03 3.28316e+03 2.09506e+03 2.56332e+03 3.14080e+03 1.98584e+03
5.49760e+05 5.49000e+02 2.68911e+03 3.28316e+03 2.09506e+03 2.57053e+03 3.15054e+03 1.99051e+03
5.50400e+05 5.50000e+02 2.73671e+03 3.37549e+03 2.09793e+03 2.57916e+03 3.16179e+03 1.99653e+03
5.51040e+05 5.51000e+02 2.57210e+03 2.99619e+03 2.14800e+03 2.58694e+03 3.17212e+03 2.00175e+03
5.51680e+05 5.51000e+02 2.57210e+03 2.99619e+03 2.14800e+03 2.59250e+03 3.18013e+03 2.00487e+03
5.52320e+05 5.52000e+02 2.70825e+03 3.19704e+03 2.21946e+03 2.59570e+03 3.18567e+03 2.00573e+03
5.52960e+05 5.52000e+02 2.70825e+03 3.19704e+03 2.21946e+03 2.59740e+03 3.18953e+03 2.00526e+03
5.53600e+05 5.53000e+02 2.44350e+03 3.13345e+03 1.75356e+03 2.59892e+03 3.19277e+03 2.00506e+03
5.54240e+05 5.54000e+02 2.68606e+03 3.30794e+03 2.06418e+03 2.60140e+03 3.19606e+03 2.00674e+03
5.54880e+05 5.54000e+02 2.68606e+03 3.30794e+03 2.06418e+03 2.60546e+03 3.19954e+03 2.01138e+03
5.55520e+05 5.55000e+02 2.68462e+03 3.18351e+03 2.18574e+03 2.61106e+03 3.20285e+03 2.01927e+03
5.56160e+05 5.56000e+02 2.73823e+03 3.27550e+03 2.20096e+03 2.61762e+03 3.20543e+03 2.02980e+03
5.56800e+05 5.56000e+02 2.73823e+03 3.27550e+03 2.20096e+03 2.62421e+03 3.20673e+03 2.04169e+03
5.57440e+05 5.57000e+02 2.73249e+03 3.33200e+03 2.13299e+03 2.62989e+03 3.20642e+03 2.05336e+03
5.58080e+05 5.58000e+02 2.60438e+03 3.06391e+03 2.14485e+03 2.63403e+03 3.20449e+03 2.06357e+03
5.58720e+05 5.58000e+02 2.60438e+03 3.06391e+03 2.14485e+03 2.63649e+03 3.20138e+03 2.07160e+03
5.59360e+05 5.59000e+02 2.67918e+03 3.24510e+03 2.11325e+03 2.63764e+03 3.19780e+03 2.07748e+03
5.60000e+05 5.60000e+02 2.43064e+03 2.91866e+03 1.94261e+03 2.63821e+03 3.19462e+03 2.08180e+03
5.60640e+05 5.60000e+02 2.43064e+03 2.91866e+03 1.94261e+03 2.63900e+03 3.19263e+03 2.08537e+03
5.61280e+05 5.61000e+02 2.90016e+03 3.59165e+03 2.20866e+03 2.64064e+03 3.19228e+03 2.08900e+03
5.61920e+05 5.61000e+02 2.90016e+03 3.59165e+03 2.20866e+03 2.64335e+03 3.19349e+03 2.09322e+03
5.62560e+05 5.62000e+02 2.56851e+03 3.25266e+03 1.88436e+03 2.64694e+03 3.19570e+03 2.09818e+03
5.63200e+05 5.63000e+02 2.75209e+03 3.37006e+03 2.13413e+03 2.65082e+03 3.19799e+03 2.10365e+03
5.63840e+05 5.63000e+02 2.75209e+03 3.37006e+03 2.13413e+03 2.65426e+03 3.19939e+03 2.10913e+03
5.64480e+05 5.64000e+02 2.72239e+03 3.36872e+03 2.07606e+03 2.65672e+03 3.19940e+03 2.11404e+03
5.65120e+05 5.65000e+02 2.43880e+03 3.17453e+03 1.70306e+03 2.65802e+03 3.19819e+03 2.11785e+03
5.65760e+05 5.65000e+02 2.43880e+03 3.17453e+03 1.70306e+03 2.65840e+03 3.19657e+03 2.12022e+03
5.66400e+05 5.66000e+02 2.50913e+03 3.12452e+03 1.89374e+03 2.65831e+03 3.19569e+03 2.12093e+03
5.67040e+05 5.67000e+02 2.90947e+03 3.55883e+03 2.26011e+03 2.65828e+03 3.19662e+03 2.11995e+03
5.67680e+05 5.67000e+02 2.90947e+03 3.55883e+03 2.26011e+03 2.65872e+03 3.20005e+03 2.11740e+03
5.68320e+05 5.68000e+02 2.91953e+03 3.58800e+03 2.25107e+03 2.65968e+03 3.20609e+03 2.11327e+03
5.68960e+05 5.68000e+02 2.91953e+03 3.58800e+03 2.25107e+03 2.66074e+03 3.21414e+03 2.10735e+03
5.69600e+05 5.69000e+02 2.63320e+03 3.20974e+03 2.05667e+03 2.66123e+03 3.22307e+03 2.09940e+03
5.70240e+05 5.70000e+02 2.77858e+03 3.25674e+03 2.30042e+03 2.66063e+03 3.23174e+03 2.08952e+03
5.70880e+05 5.70000e+02 2.77858e+03 3.25674e+03 2.30042e+03 2.65899e+03 3.23951e+03 2.07848e+03
5.71520e+05 5.71000e+02 2.90697e+03 3.64892e+03 2.16502e+03 2.65713e+03 3.24650e+03 2.06775e+03
5.72160e+05 5.72000e+02 2.68442e+03 3.32916e+03 2.03967e+03 2.65625e+03 3.25341e+03 2.05909e+03
5.72800e+05 5.72000e+02 2.68442e+03 3.32916e+03 2.03967e+03 2.65744e+03 3.26086e+03 2.05402e+03
5.73440e+05 5.73000e+02 2.65903e+03 3.26995e+03 2.04811e+03 2.66135e+03 3.26914e+03 2.05356e+03
5.74080e+05 5.74000e+02 2.78446e+03 3.51261e+03 2.05632e+03 2.66803e+03 3.27809e+03 2.05797e+03
5.74720e+05 5.74000e+02 2.78446e+03 3.51261e+03 2.05632e+03 2.67714e+03 3.28744e+03 2.06683e+03
5.75360e+05 5.75000e+02 2.92940e+03 3.47598e+03 2.38283e+03 2.68803e+03 3.29704e+03 2.07903e+03
5.76000e+05 5.76000e+02 2.09469e+03 2.96724e+03 1.22214e+03 2.69988e+03 3.30676e+03 2.09300e+03
5.76640e+05 5.76000e+02 2.09469e+03 2.96724e+03 1.22214e+03 2.71168e+03 3.31641e+03 2.10695e+03
5.77280e+05 5.77000e+02 2.76807e+03 3.44043e+03 2.09571e+03 2.72251e+03 3.32572e+03 2.11931e+03
5.77920e+05 5.77000e+02 2.76807e+03 3.44043e+03 2.09571e+03 2.73172e+03 3.33440e+03 2.12903e+03
5.78560e+05 5.78000e+02 2.90857e+03 3.43722e+03 2.37992e+03 2.73897e+03 3.34196e+03 2.13598e+03
5.79200e+05 5.79000e+02 2.88455e+03 3.48014e+03 2.28897e+03 2.74402e+03 3.34710e+03 2.14093e+03
5.79840e+05 5.79000e+02 2.88455e+03 3.48014e+03 2.28897e+03 2.74638e+03 3.34750e+03 2.14527e+03
5.80480e+05 5.80000e+02 2.75426e+03 3.33950e+03 2.16903e+03 2.74548e+03 3.34060e+03 2.15037e+03
5.81120e+05 5.81000e+02 2.58133e+03 3.02402e+03 2.13864e+03 2.74112e+03 3.32514e+03 2.15710e+03
5.81760e+05 5.81000e+02 2.58133e+03 3.02402e+03 2.13864e+03 2.73389e+03 3.30217e+03 2.16561e+03
5.82400e+05 5.82000e+02 2.92894e+03 3.42802e+03 2.42986e+03 2.72525e+03 3.27508e+03 2.17542e+03
5.83040e+05 5.83000e+02 2.94566e+03 3.61858e+03 2.27274e+03 2.71709e+03 3.24836e+03 2.18582e+03
5.83680e+05 5.83000e+02 2.94566e+03 3.61858e+03 2.27274e+03 2.71113e+03 3.22606e+03 2.19619e+03
5.84320e+05 5.84000e+02 2.55507e+03 3.18583e+03 1.92431e+03 2.70832e+03 3.21047e+03 2.20618e+03
5.84960e+05 5.84000e+02 2.55507e+03 3.18583e+03 1.92431e+03 2.70879e+03 3.20179e+03 2.21579e+03
5.85600e+05 5.85000e+02 2.76873e+03 3.50273e+03 2.03472e+03 2.71205e+03 3.19889e+03 2.22521e+03
5.86240e+05 5.86000e+02 2.89508e+03 3.32988e+03 2.46029e+03 2.71746e+03 3.20025e+03 2.23467e+03
5.86880e+05 5.86000e+02 2.89508e+03 3.32988e+03 2.46029e+03 2.72445e+03 3.20468e+03 2.24423e+03
5.87520e+05 5.87000e+02 3.03009e+03 3.64573e+03 2.41444e+03 2.73245e+03 3.21127e+03 2.25364e+03
5.88160e+05 5.88000e+02 2.85666e+03 3.39447e+03 2.31885e+03 2.74078e+03 3.21923e+03 2.26233e+03
5.88800e+05 5.88000e+02 2.85666e+03 3.39447e+03 2.31885e+03 2.74871e+03 3.22786e+03 2.26955e+03
5.89440e+05 5.89000e+02 2.24506e+03 3.37222e+03 1.11791e+03 2.75573e+03 3.23678e+03 2.27467e+03
5.90080e+05 5.90000e+02 2.79599e+03 3.52829e+03 2.06369e+03 2.76179e+03 3.24613e+03 2.27745e+03
5.90720e+05 5.90000e+02 2.79599e+03 3.52829e+03 2.06369e+03 2.76737e+03 3.25660e+03 2.27813e+03
5.91360e+05 5.91000e+02 1.80628e+03 2.95326e+03 6.59294e+02 2.77314e+03 3.26886e+03 2.27742e+03
5.92000e+05 5.92000e+02 2.95886e+03 3.65976e+03 2.25797e+03 2.77944e+03 3.28285e+03 2.27604e+03
5.92640e+05 5.92000e+02 2.95886e+03 3.65976e+03 2.25797e+03 2.78580e+03 3.29746e+03 2.27413e+03
5.93280e+05 5.93000e+02 3.03255e+03 3.68194e+03 2.38316e+03 2.79085e+03 3.31090e+03 2.27080e+03
5.93920e+05 5.93000e+02 3.03255e+03 3.68194e+03 2.38316e+03 2.79270e+03 3.32115e+03 2.26424e+03
5.94560e+05 5.94000e+02 3.04025e+03 3.64834e+03 2.43217e+03 2.78924e+03 3.32645e+03 2.25203e+03
5.95200e+05 5.95000e+02 2.96831e+03 3.66752e+03 2.26910e+03 2.77897e+03 3.32593e+03 2.23200e+03
5.95840e+05 5.95000e+02 2.96831e+03 3.66752e+03 2.26910e+03 2.76178e+03 3.32014e+03 2.20342e+03
5.96480e+05 5.96000e+02 2.88503e+03 3.53932e+03 2.23074e+03 2.73949e+03 3.31105e+03 2.16793e+03
5.97120e+05 5.97000e+02 2.99015e+03 3.60759e+03 2.37270e+03 2.71560e+03 3.30127e+03 2.12992e+03
5.97760e+05 5.97000e+02 2.99015e+03 3.60759e+03 2.37270e+03 2.69440e+03 3.29327e+03 2.09553e+03
5.98400e+05 5.98000e+02 2.99456e+03 3.59236e+03 2.39675e+03 2.67985e+03 3.28898e+03 2.07073e+03
5.99040e+05 5.99000e+02 2.92361e+03 3.53660e+03 2.31062e+03 2.67459e+03 3.28973e+03 2.05946e+03
5.99680e+05 5.99000e+02 2.92361e+03 3.53660e+03 2.31062e+03 2.67949e+03 3.29640e+03 2.06257e+03
6.00320e+05 6.00000e+02 2.87689e+03 3.48147e+03 2.27231e+03 2.69374e+03 3.30936e+03 2.07812e+03
6.00960e+05 6.00000e+02 2.87689e+03 3.48147e+03 2.27231e+03 2.71541e+03 3.32827e+03 2.10255e+03
6.01600e+05 6.01000e+02 3.07838e+03 3.79505e+03 2.36172e+03 2.74203e+03 3.35203e+03 2.13203e+03
6.02240e+05 6.02000e+02 3.00700e+03 3.68685e+03 2.32716e+03 2.77109e+03 3.37881e+03 2.16338e+03
6.02880e+05 6.02000e+02 3.00700e+03 3.68685e+03 2.32716e+03 2.80038e+03 3.40638e+03 2.19437e+03
6.03520e+05 6.03000e+02 2.86916e+03 3.38610e+03 2.35222e+03 2.82812e+03 3.43268e+03 2.22355e+03
6.04160e+05 6.04000e+02 2.90310e+03 3.43094e+03 2.37525e+03 2.85310e+03 3.45624e+03 2.24995e+03
6.04800e+05 6.04000e+02 2.90310e+03 3.43094e+03 2.37525e+03 2.87474e+03 3.47652e+03 2.27295e+03
6.05440e+05 6.05000e+02 2.82780e+03 3.47332e+03 2.18228e+03 2.89303e+03 3.49380e+03 2.29225e+03
6.06080e+05 6.06000e+02 2.94638e+03 3.55526e+03 2.33749e+03 2.90829e+03 3.50875e+03 2.30784e+03
6.06720e+05 6.06000e+02 2.94638e+03 3.55526e+03 2.33749e+03 2.92091e+03 3.52181e+03 2.32001e+03
6.07360e+05 6.07000e+02 1.93753e+03 3.50775e+03 3.67308e+02 2.93111e+03 3.53292e+03 2.32929e+03
6.08000e+05 6.08000e+02 2.95814e+03 3.56993e+03 2.34635e+03 2.93890e+03 3.54152e+03 2.33628e+03
6.08640e+05 6.08000e+02 2.95814e+03 3.56993e+03 2.34635e+03 2.94418e+03 3.54693e+03 2.34143e+03
6.09280e+05 6.09000e+02 2.96455e+03 3.72235e+03 2.20675e+03 2.94671e+03 3.54860e+03 2.34483e+03
6.09920e+05 6.09000e+02 2.96455e+03 3.72235e+03 2.20675e+03 2.94606e+03 3.54594e+03 2.34619e+03
6.10560e+05 6.10000e+02 3.03584e+03 3.85401e+03 2.21766e+03 2.94136e+03 3.53808e+03 2.34464e+03
6.11200e+05 6.11000e+02 2.84608e+03 3.52926e+03 2.16291e+03 2.93154e+03 3.52419e+03 2.33889e+03
6.11840e+05 6.11000e+02 2.84608e+03 3.52926e+03 2.16291e+03 2.91606e+03 3.50454e+03 2.32758e+03
6.12480e+05 6.12000e+02 2.84447e+03 3.28213e+03 2.40681e+03 2.89558e+03 3.48134e+03 2.30982e+03
6.13120e+05 6.13000e+02 2.93882e+03 3.55157e+03 2.32606e+03 2.87211e+03 3.45835e+03 2.28588e+03
6.13760e+05 6.13000e+02 2.93882e+03 3.55157e+03 2.32606e+03 2.84861e+03 3.43950e+03 2.25773e+03
6.14400e+05 6.14000e+02 2.91033e+03 3.54159e+03 2.27907e+03 2.82813e+03 3.42736e+03 2.22890e+03
6.15040e+05 6.15000e+02 2.97070e+03 3.64282e+03 2.29858e+03 2.81294e+03 3.42254e+03 2.20333e+03
6.15680e+05 6.15000e+02 2.97070e+03 3.64282e+03 2.29858e+03 2.80415e+03 3.42413e+03 2.18418e+03
6.16320e+05 6.16000e+02 2.91404e+03 3.73079e+03 2.09729e+03 2.80169e+03 3.43039e+03 2.17300e+03
6.16960e+05 6.16000e+02 2.91404e+03 3.73079e+03 2.09729e+03 2.80463e+03 3.43943e+03 2.16983e+03
6.17600e+05 6.17000e+02 3.04166e+03 3.62453e+03 2.45879e+03 2.81162e+03 3.44959e+03 2.17365e+03
6.18240e+05 6.18000e+02 3.04826e+03 3.63186e+03 2.46465e+03 2.82129e+03 3.45972e+03 2.18286e+03
6.18880e+05 6.18000e+02 3.04826e+03 3.63186e+03 2.46465e+03 2.83249e+03 3.46928e+03 2.19570e+03
6.19520e+05 6.19000e+02 2.18852e+03 2.63096e+03 1.74608e+03 2.84433e+03 3.47840e+03 2.21026e+03
6.20160e+05 6.20000e+02 3.00055e+03 3.69848e+03 2.30262e+03 2.85629e+03 3.48767e+03 2.22490e+03
6.20800e+05 6.20000e+02 3.00055e+03 3.69848e+03 2.30262e+03 2.86808e+03 3.49774e+03 2.23842e+03
6.21440e+05 6.21000e+02 2.80911e+03 3.40266e+03 2.21555e+03 2.87957e+03 3.50874e+03 2.25040e+03
6.22080e+05 6.22000e+02 2.81094e+03 3.22616e+03 2.39572e+03 2.89031e+03 3.51946e+03 2.26116e+03
6.22720e+05 6.22000e+02 2.81094e+03 3.22616e+03 2.39572e+03 2.89926e+03 3.52709e+03 2.27143e+03
6.23360e+05 6.23000e+02 2.80778e+03 3.49592e+03 2.11964e+03 2.90503e+03 3.52819e+03 2.28187e+03
6.24000e+05 6.24000e+02 3.06481e+03 3.71163e+03 2.41799e+03 2.90645e+03 3.52019e+03 2.29272e+03
6.24640e+05 6.24000e+02 3.06481e+03 3.71163e+03 2.41799e+03 2.90308e+03 3.50254e+03 2.30362e+03
6.25280e+05 6.25000e+02 3.04865e+03 3.79418e+03 2.30311e+03 2.89540e+03 3.47692e+03 2.31388e+03
6.25920e+05 6.25000e+02 3.04865e+03 3.79418e+03 2.30311e+03 2.88457e+03 3.44642e+03 2.32273e+03
6.26560e+05 6.26000e+02 3.09906e+03 3.72184e+03 2.47627e+03 2.87217e+03 3.41478e+03 2.32956e+03
6.27200e+05 6.27000e+02 3.13842e+03 3.83507e+03 2.44176e+03 2.85984e+03 3.38569e+03 2.33399e+03
6.27840e+05 6.27000e+02 3.13842e+03 3.83507e+03 2.44176e+03 2.84922e+03 3.36240e+03 2.33603e+03
6.28480e+05 6.28000e+02 3.00632e+03 3.50360e+03 2.50905e+03 2.84177e+03 3.34748e+03 2.33607e+03
6.29120e+05 6.29000e+02 2.81988e+03 3.34062e+03 2.29914e+03 2.83871e+03 3.34255e+03 2.33487e+03
6.29760e+05 6.29000e+02 2.81988e+03 3.34062e+03 2.29914e+03 2.84082e+03 3.34818e+03 2.33346e+03
6.30400e+05 6.30000e+02 3.25428e+03 3.93351e+03 2.57505e+03 2.84839e+03 3.36391e+03 2.33287e+03
6.31040e+05 6.31000e+02 3.04895e+03 3.75174e+03 2.34616e+03 2.86115e+03 3.38825e+03 2.33404e+03
6.31680e+05 6.31000e+02 3.04895e+03 3.75174e+03 2.34616e+03 2.87817e+03 3.41874e+03 2.33760e+03
6.32320e+05 6.32000e+02 3.10209e+03 3.63033e+03 2.57385e+03 2.89799e+03 3.45208e+03 2.34390e+03
6.32960e+05 6.32000e+02 3.10209e+03 3.63033e+03 2.57385e+03 2.91884e+03 3.48460e+03 2.35308e+03
6.33600e+05 6.33000e+02 3.06380e+03 3.71393e+03 2.41367e+03 2.93913e+03 3.51328e+03 2.36498e+03
6.34240e+05 6.34000e+02 2.91937e+03 3.58317e+03 2.25557e+03 2.95779e+03 3.53646e+03 2.37912e+03
6.34880e+05 6.34000e+02 2.91937e+03 3.58317e+03 2.25557e+03 2.97440e+03 3.55420e+03 2.39460e+03
6.35520e+05 6.35000e+02 3.22315e+03 3.86010e+03 2.58620e+03 2.98901e+03 3.56767e+03 2.41034e+03
6.36160e+05 6.36000e+02 3.07205e+03 3.69017e+03 2.45393e+03 3.00189e+03 3.57843e+03 2.42535e+03
6.36800e+05 6.36000e+02 3.07205e+03 3.69017e+03 2.45393e+03 3.01331e+03 3.58774e+03 2.43888e+03
6.37440e+05 6.37000e+02 2.80384e+03 3.38119e+03 2.22648e+03 3.02334e+03 3.59620e+03 2.45049e+03
6.38080e+05 6.38000e+02 2.88788e+03 3.58241e+03 2.19336e+03 3.03194e+03 3.60391e+03 2.45997e+03
6.38720e+05 6.38000e+02 2.88788e+03 3.58241e+03 2.19336e+03 3.03909e+03 3.61091e+03 2.46726e+03
6.39360e+05 6.39000e+02 3.18061e+03 3.78431e+03 2.57691e+03 3.04489e+03 3.61738e+03 2.47241e+03
6.40000e+05 6.40000e+02 3.12277e+03 3.60161e+03 2.64393e+03 3.04949e+03 3.62355e+03 2.47544e+03
6.40640e+05 6.40000e+02 3.12277e+03 3.60161e+03 2.64393e+03 3.05280e+03 3.62931e+03 2.47628e+03
6.41280e+05 6.41000e+02 2.93652e+03 3.35697e+03 2.51606e+03 3.05444e+03 3.63411e+03 2.47478e+03
6.41920e+05 6.41000e+02 2.93652e+03 3.35697e+03 2.51606e+03 3.05400e+03 3.63724e+03 2.47075e+03
6.42560e+05 6.42000e+02 3.19086e+03 3.74535e+03 2.63636e+03 3.05132e+03 3.63829e+03 2.46434e+03
6.43200e+05 6.43000e+02 3.03167e+03 3.54538e+03 2.51797e+03 3.04681e+03 3.63736e+03 2.45626e+03
6.43840e+05 6.43000e+02 3.03167e+03 3.54538e+03 2.51797e+03 3.04135e+03 3.63482e+03 2.44788e+03
6.44480e+05 6.44000e+02 2.21834e+03 2.87281e+03 1.56386e+03 3.03598e+03 3.63107e+03 2.44089e+03
6.45120e+05 6.45000e+02 2.99995e+03 3.69991e+03 2.29999e+03 3.03163e+03 3.62630e+03 2.43695e+03
6.45760e+05 6.45000e+02 2.99995e+03 3.69991e+03 2.29999e+03 3.02889e+03 3.62061e+03 2.43717e+03
6.46400e+05 6.46000e+02 2.75866e+03 3.46161e+03 2.05572e+03 3.02790e+03 3.61389e+03 2.44190e+03
6.47040e+05 6.47000e+02 3.01910e+03 3.66776e+03 2.37044e+03 3.02803e+03 3.60549e+03 2.45058e+03
6.47680e+05 6.47000e+02 3.01910e+03 3.66776e+03 2.37044e+03 3.02780e+03 3.59382e+03 2.46179e+03
6.48320e+05 6.48000e+02 3.13913e+03 3.82997e+03 2.44830e+03 3.02518e+03 3.57695e+03 2.47341e+03
6.48960e+05 6.48000e+02 3.13913e+03 3.82997e+03 2.44830e+03 3.01838e+03 3.55370e+03 2.48306e+03
6.49600e+05 6.49000e+02 3.01775e+03 3.47186e+03 2.56363e+03 3.00653e+03 3.52448e+03 2.48858e+03
6.50240e+05 6.50000e+02 2.97611e+03 3.44099e+03 2.51123e+03 2.98999e+03 3.49114e+03 2.48885e+03
6.50880e+05 6.50000e+02 2.97611e+03 3.44099e+03 2.51123e+03 2.97038e+03 3.45659e+03 2.48417e+03
6.51520e+05 6.51000e+02 3.05185e+03 3.76112e+03 2.34257e+03 2.95012e+03 3.42418e+03 2.47605e+03
6.52160e+05 6.52000e+02 3.11303e+03 3.56185e+03 2.66421e+03 2.93188e+03 3.39729e+03 2.46647e+03
6.52800e+05 6.52000e+02 3.11303e+03 3.56185e+03 2.66421e+03 2.91794e+03 3.37877e+03 2.45712e+03
6.53440e+05 6.53000e+02 3.17310e+03 3.84592e+03 2.50028e+03 2.90968e+03 3.37025e+03 2.44912e+03
6.54080e+05 6.54000e+02 3.01017e+03 3.68897e+03 2.33137e+03 2.90745e+03 3.37179e+03 2.44312e+03
6.54720e+05 6.54000e+02 3.01017e+03 3.68897e+03 2.33137e+03 2.91075e+03 3.38200e+03 2.43950e+03
6.55360e+05 6.55000e+02 2.14777e+03 3.01440e+03 1.28113e+03 2.91855e+03 3.39866e+03 2.43844e+03
6.56000e+05 6.56000e+02 3.22740e+03 3.82709e+03 2.62771e+03 2.92975e+03 3.41948e+03 2.44002e+03
6.56640e+05 6.56000e+02 3.22740e+03 3.82709e+03 2.62771e+03 2.94330e+03 3.44252e+03 2.44409e+03
6.57280e+05 6.57000e+02 3.11782e+03 3.64247e+03 2.59317e+03 2.95824e+03 3.46622e+03 2.45026e+03
6.57920e+05 6.57000e+02 3.11782e+03 3.64247e+03 2.59317e+03 2.97326e+03 3.48870e+03 2.45782e+03
6.58560e+05 6.58000e+02 3.14251e+03 3.77749e+03 2.50754e+03 2.98648e+03 3.50708e+03 2.46588e+03
6.59200e+05 6.59000e+02 3.17735e+03 3.81335e+03 2.54134e+03 2.99575e+03 3.51785e+03 2.47365e+03
6.59840e+05 6.59000e+02 3.17735e+03 3.81335e+03 2.54134e+03 2.99952e+03 3.51844e+03 2.48060e+03
6.60480e+05 6.60000e+02 3.21380e+03 3.73112e+03 2.69647e+03 2.99757e+03 3.50859e+03 2.48656e+03
6.61120e+05 6.61000e+02 3.16504e+03 3.83040e+03 2.49969e+03 2.99124e+03 3.49086e+03 2.49162e+03
6.61760e+05 6.61000e+02 3.16504e+03 3.83040e+03 2.49969e+03 2.98294e+03 3.46985e+03 2.49604e+03
6.62400e+05 6.62000e+02 3.34503e+03 4.00854e+03 2.68151e+03 2.97547e+03 3.45081e+03 2.50012e+03
6.63040e+05 6.63000e+02 3.06190e+03 3.75648e+03 2.36732e+03 2.97127e+03 3.43823e+03 2.50431e+03
6.63680e+05 6.63000e+02 3.06190e+03 3.75648e+03 2.36732e+03 2.97199e+03 3.43496e+03 2.50903e+03
6.64320e+05 6.64000e+02 2.61004e+03 3.56990e+03 1.65018e+03 2.97832e+03 3.44204e+03 2.51460e+03
6.64960e+05 6.64000e+02 2.61004e+03 3.56990e+03 1.65018e+03 2.99007e+03 3.45899e+03 2.52114e+03
6.65600e+05 6.65000e+02 3.09672e+03 3.64082e+03 2.55262e+03 3.00643e+03 3.48435e+03 2.52851e+03
6.66240e+05 6.66000e+02 3.26741e+03 3.93529e+03 2.59953e+03 3.02613e+03 3.51597e+03 2.53629e+03
6.66880e+05 6.66000e+02 3.26741e+03 3.93529e+03 2.59953e+03 3.04743e+03 3.55115e+03 2.54370e+03
6.67520e+05 6.67000e+02 3.27459e+03 3.92297e+03 2.62620e+03 3.06806e+03 3.58664e+03 2.54947e+03
6.68160e+05 6.68000e+02 3.11093e+03 3.84926e+03 2.37260e+03 3.08559e+03 3.61919e+03 2.55199e+03
6.68800e+05 6.68000e+02 3.11093e+03 3.84926e+03 2.37260e+03 3.09806e+03 3.64626e+03 2.54986e+03
6.69440e+05 6.69000e+02 3.03002e+03 3.65595e+03 2.40409e+03 3.10465e+03 3.66677e+03 2.54253e+03
6.70080e+05 6.70000e+02 3.33087e+03 3.86868e+03 2.79306e+03 3.10596e+03 3.68125e+03 2.53067e+03
6.70720e+05 6.70000e+02 3.33087e+03 3.86868e+03 2.79306e+03 3.10374e+03 3.69125e+03 2.51622e+03
6.71360e+05 6.71000e+02 2.92764e+03 3.61128e+03 2.24401e+03 3.10021e+03 3.69871e+03 2.50171e+03
6.72000e+05 6.72000e+02 3.27778e+03 3.82338e+03 2.73218e+03 3.09733e+03 3.70525e+03 2.48941e+03
6.72640e+05 6.72000e+02 3.27778e+03 3.82338e+03 2.73218e+03 3.09630e+03 3.71187e+03 2.48072e+03
6.73280e+05 6.73000e+02 1.95026e+03 3.14091e+03 7.59603e+02 3.09752e+03 3.71897e+03 2.47608e+03
6.73920e+05 6.73000e+02 1.95026e+03 3.14091e+03 7.59603e+02 3.10080e+03 3.72634e+03 2.47526e+03
6.74560e+05 6.74000e+02 3.17615e+03 3.78374e+03 2.56857e+03 3.10551e+03 3.73340e+03 2.47763e+03
6.75200e+05 6.75000e+02 3.38015e+03 4.04908e+03 2.71123e+03 3.11081e+03 3.73919e+03 2.48243e+03
6.75840e+05 6.75000e+02 3.38015e+03 4.04908e+03 2.71123e+03 3.11544e+03 3.74188e+03 2.48900e+03
6.76480e+05 6.76000e+02 3.19643e+03 3.98522e+03 2.40763e+03 3.11761e+03 3.73821e+03 2.49701e+03
6.77120e+05 6.77000e+02 3.21606e+03 3.88790e+03 2.54423e+03 3.11518e+03 3.72402e+03 2.50633e+03
6.77760e+05 6.77000e+02 3.21606e+03 3.88790e+03 2.54423e+03 3.10658e+03 3.69630e+03 2.51687e+03
6.78400e+05 6.78000e+02 3.26652e+03 3.94870e+03 2.58433e+03 3.09182e+03 3.65535e+03 2.52828e+03
6.79040e+05 6.79000e+02 3.28438e+03 3.90318e+03 2.66558e+03 3.07278e+03 3.60567e+03 2.53989e+03
6.79680e+05 6.79000e+02 3.28438e+03 3.90318e+03 2.66558e+03 3.05273e+03 3.55485e+03 2.55061e+03
6.80320e+05 6.80000e+02 3.16427e+03 3.82844e+03 2.50010e+03 3.03532e+03 3.51129e+03 2.55935e+03
6.80960e+05 6.80000e+02 3.16427e+03 3.82844e+03 2.50010e+03 3.02360e+03 3.48176e+03 2.56544e+03
6.81600e+05 6.81000e+02 3.31536e+03 3.96751e+03 2.66322e+03 3.01940e+03 3.46993e+03 2.56888e+03
6.82240e+05 6.82000e+02 3.22327e+03 3.97224e+03 2.47430e+03 3.02321e+03 3.47612e+03 2.57030e+03
6.82880e+05 6.82000e+02 3.22327e+03 3.97224e+03 2.47430e+03 3.03433e+03 3.49800e+03 2.57066e+03
6.83520e+05 6.83000e+02 3.22605e+03 3.94511e+03 2.50700e+03 3.05126e+03 3.53161e+03 2.57091e+03
6.84160e+05 6.84000e+02 3.32755e+03 4.14343e+03 2.51168e+03 3.07205e+03 3.57245e+03 2.57164e+03
6.84800e+05 6.84000e+02 3.32755e+03 4.14343e+03 2.51168e+03 3.09477e+03 3.61639e+03 2.57315e+03
6.85440e+05 6.85000e+02 2.97015e+03 3.37964e+03 2.56066e+03 3.11774e+03 3.66017e+03 2.57530e+03
6.86080e+05 6.86000e+02 3.28314e+03 3.91705e+03 2.64922e+03 3.13966e+03 3.70166e+03 2.57767e+03
6.86720e+05 6.86000e+02 3.28314e+03 3.91705e+03 2.64922e+03 3.15967e+03 3.73968e+03 2.57966e+03
6.87360e+05 6.87000e+02 3.05337e+03 3.73036e+03 2.37637e+03 3.17727e+03 3.77383e+03 2.58071e+03
6.88000e+05 6.88000e+02 2.98259e+03 3.69477e+03 2.27041e+03 3.19217e+03 3.80390e+03 2.58045e+03
6.88640e+05 6.88000e+02 2.98259e+03 3.69477e+03 2.27041e+03 3.20420e+03 3.82949e+03 2.57891e+03
6.89280e+05 6.89000e+02 3.28693e+03 3.93087e+03 2.64300e+03 3.21314e+03 3.84986e+03 2.57643e+03
6.89920e+05 6.89000e+02 3.28693e+03 3.93087e+03 2.64300e+03 3.21886e+03 3.86413e+03 2.57360e+03
6.90560e+05 6.90000e+02 2.96848e+03 3.59552e+03 2.34144e+03 3.22132e+03 3.87169e+03 2.57096e+03
6.91200e+05 6.91000e+02 3.20842e+03 3.93140e+03 2.48544e+03 3.22054e+03 3.87232e+03 2.56876e+03
6.91840e+05 6.91000e+02 3.20842e+03 3.93140e+03 2.48544e+03 3.21666e+03 3.86635e+03 2.56697e+03
6.92480e+05 6.92000e+02 3.05191e+03 3.58439e+03 2.51943e+03 3.21004e+03 3.85475e+03 2.56532e+03
6.93120e+05 6.93000e+02 2.74546e+03 3.45016e+03 2.04076e+03 3.20124e+03 3.83916e+03 2.56333e+03
6.93760e+05 6.93000e+02 2.74546e+03 3.45016e+03 2.04076e+03 3.19101e+03 3.82165e+03 2.56038e+03
6.94400e+05 6.94000e+02 3.15367e+03 3.77898e+03 2.52836e+03 3.18010e+03 3.80430e+03 2.55590e+03
6.95040e+05 6.95000e+02 2.99506e+03 3.67421e+03 2.31591e+03 3.16919e+03 3.78873e+03 2.54964e+03
6.95680e+05 6.95000e+02 2.99506e+03 3.67421e+03 2.31591e+03 3.15870e+03 3.77560e+03 2.54180e+03
6.96320e+05 6.96000e+02 2.06729e+03 3.17516e+03 9.59413e+02 3.14863e+03 3.76447e+03 2.53279e+03
6.96960e+05 6.96000e+02 2.06729e+03 3.17516e+03 9.59413e+02 3.13859e+03 3.75416e+03 2.52301e+03
6.97600e+05 6.97000e+02 3.03301e+03 3.51853e+03 2.54749e+03 3.12805e+03 3.74338e+03 2.51272e+03
6.98240e+05 6.98000e+02 3.20187e+03 3.93009e+03 2.47365e+03 3.11658e+03 3.73099e+03 2.50217e+03
6.98880e+05 6.98000e+02 3.20187e+03 3.93009e+03 2.47365e+03 3.10372e+03 3.71565e+03 2.49179e+03
6.99520e+05 6.99000e+02 3.26942e+03 3.94960e+03 2.58924e+03 3.08868e+03 3.69498e+03 2.48239e+03
7.00160e+05 7.00000e+02 3.41931e+03 4.17711e+03 2.66151e+03 3.07041e+03 3.66585e+03 2.47497e+03
7.00800e+05 7.00000e+02 3.41931e+03 4.17711e+03 2.66151e+03 3.04828e+03 3.62605e+03 2.47051e+03
7.01440e+05 7.01000e+02 3.20640e+03 3.82256e+03 2.59023e+03 3.02279e+03 3.57612e+03 2.46946e+03
7.02080e+05 7.02000e+02 3.26643e+03 3.98967e+03 2.54319e+03 2.99596e+03 3.52034e+03 2.47158e+03
7.02720e+05 7.02000e+02 3.26643e+03 3.98967e+03 2.54319e+03 2.97097e+03 3.46594e+03 2.47600e+03
7.03360e+05 7.03000e+02 3.13237e+03 3.80877e+03 2.45596e+03 2.95145e+03 3.42117e+03 2.48174e+03
7.04000e+05 7.04000e+02 3.09519e+03 3.80021e+03 2.39018e+03 2.94054e+03 3.39290e+03 2.48819e+03
7.04640e+05 7.04000e+02 3.09519e+03 3.80021e+03 2.39018e+03 2.94015e+03 3.38496e+03 2.49533e+03
7.05280e+05 7.05000e+02 3.10573e+03 3.79902e+03 2.41244e+03 2.95051e+03 3.39756e+03 2.50346e+03
7.05920e+05 7.05000e+02 3.10573e+03 3.79902e+03 2.41244e+03 2.97036e+03 3.42797e+03 2.51275e+03
7.06560e+05 7.06000e+02 3.43135e+03 4.15959e+03 2.70310e+03 2.99717e+03 3.47159e+03 2.52275e+03
7.07200e+05 7.07000e+02 2.85617e+03 3.61404e+03 2.09830e+03 3.02781e+03 3.52313e+03 2.53249e+03
7.07840e+05 7.07000e+02 2.85617e+03 3.61404e+03 2.09830e+03 3.05904e+03 3.57738e+03 2.54070e+03
7.08480e+05 7.08000e+02 3.07982e+03 3.78425e+03 2.37540e+03 3.08810e+03 3.62994e+03 2.54627e+03
7.09120e+05 7.09000e+02 2.95770e+03 3.48116e+03 2.43423e+03 3.11313e+03 3.67763e+03 2.54863e+03
7.09760e+05 7.09000e+02 2.95770e+03 3.48116e+03 2.43423e+03 3.13330e+03 3.71874e+03 2.54786e+03
7.10400e+05 7.10000e+02 3.23246e+03 3.95328e+03 2.51163e+03 3.14855e+03 3.75262e+03 2.54448e+03
7.11040e+05 7.11000e+02 3.15453e+03 3.94854e+03 2.36052e+03 3.15910e+03 3.77918e+03 2.53903e+03
7.11680e+05 7.11000e+02 3.15453e+03 3.94854e+03 2.36052e+03 3.16523e+03 3.79856e+03 2.53189e+03
7.12320e+05 7.12000e+02 3.13781e+03 3.59389e+03 2.68172e+03 3.16710e+03 3.81100e+03 2.52320e+03
7.12960e+05 7.12000e+02 3.13781e+03 3.59389e+03 2.68172e+03 3.16500e+03 3.81689e+03 2.51311e+03
7.13600e+05 7.13000e+02 3.35563e+03 4.10076e+03 2.61049e+03 3.15951e+03 3.81704e+03 2.50199e+03
7.14240e+05 7.14000e+02 3.32661e+03 4.11390e+03 2.53933e+03 3.15164e+03 3.81284e+03 2.49044e+03
7.14880e+05 7.14000e+02 3.32661e+03 4.11390e+03 2.53933e+03 3.14266e+03 3.80603e+03 2.47929e+03
7.15520e+05 7.15000e+02 3.26753e+03 3.94929e+03 2.58578e+03 3.13397e+03 3.79840e+03 2.46954e+03
7.16160e+05 7.16000e+02 3.09613e+03 3.69194e+03 2.50032e+03 3.12684e+03 3.79141e+03 2.46228e+03
7.16800e+05 7.16000e+02 3.09613e+03 3.69194e+03 2.50032e+03 3.12237e+03 3.78621e+03 2.45854e+03
7.17440e+05 7.17000e+02 3.18156e+03 3.96540e+03 2.39772e+03 3.12138e+03 3.78378e+03 2.45899e+03
7.18080e+05 7.18000e+02 2.97112e+03 3.78121e+03 2.16103e+03 3.12435e+03 3.78495e+03 2.46375e+03
7.18720e+05 7.18000e+02 2.97112e+03 3.78121e+03 2.16103e+03 3.13124e+03 3.79023e+03 2.47225e+03
7.19360e+05 7.19000e+02 3.28925e+03 3.90842e+03 2.67007e+03 3.14144e+03 3.79950e+03 2.48337e+03
7.20000e+05 7.20000e+02 3.16638e+03 3.65508e+03 2.67768e+03 3.15375e+03 3.81185e+03 2.49564e+03
7.20640e+05 7.20000e+02 3.16638e+03 3.65508e+03 2.67768e+03 3.16661e+03 3.82574e+03 2.50749e+03
7.21280e+05 7.21000e+02 3.00848e+03 3.64159e+03 2.37538e+03 3.17839e+03 3.83928e+03 2.51751e+03
7.21920e+05 7.21000e+02 3.00848e+03 3.64159e+03 2.37538e+03 3.18768e+03 3.85068e+03 2.52468e+03
7.22560e+05 7.22000e+02 3.00002e+03 3.60600e+03 2.39403e+03 3.19360e+03 3.85864e+03 2.52857e+03
7.23200e+05 7.23000e+02 3.43148e+03 4.18800e+03 2.67496e+03 3.19600e+03 3.86254e+03 2.52946e+03
7.23840e+05 7.23000e+02 3.43148e+03 4.18800e+03 2.67496e+03 3.19528e+03 3.86239e+03 2.52818e+03
7.24480e+05 7.24000e+02 3.31882e+03 3.96994e+03 2.66770e+03 3.19210e+03 3.85853e+03 2.52568e+03
7.25120e+05 7.25000e+02 2.99979e+03 3.71706e+03 2.28253e+03 3.18706e+03 3.85137e+03 2.52275e+03
7.25760e+05 7.25000e+02 2.99979e+03 3.71706e+03 2.28253e+03 3.18064e+03 3.84139e+03 2.51989e+03
7.26400e+05 7.26000e+02 2.84115e+03 3.52293e+03 2.15937e+03 3.17341e+03 3.82944e+03 2.51738e+03
7.27040e+05 7.27000e+02 3.33751e+03 4.01018e+03 2.66484e+03 3.16624e+03 3.81691e+03 2.51557e+03
7.27680e+05 7.27000e+02 3.33751e+03 4.01018e+03 2.66484e+03 3.16023e+03 3.80558e+03 2.51488e+03
7.28320e+05 7.28000e+02 3.24802e+03 3.82240e+03 2.67365e+03 3.15625e+03 3.79700e+03 2.51549e+03
7.28960e+05 7.28000e+02 3.24802e+03 3.82240e+03 2.67365e+03 3.15452e+03 3.79193e+03 2.51712e+03
7.29600e+05 7.29000e+02 3.30817e+03 3.99603e+03 2.62031e+03 3.15442e+03 3.79000e+03 2.51885e+03
7.30240e+05 7.30000e+02 3.36908e+03 3.90494e+03 2.83322e+03 3.15483e+03 3.79006e+03 2.51961e+03
7.30880e+05 7.30000e+02 3.36908e+03 3.90494e+03 2.83322e+03 3.15477e+03 3.79085e+03 2.51868e+03
7.31520e+05 7.31000e+02 3.24837e+03 3.84777e+03 2.64897e+03 3.15387e+03 3.79158e+03 2.51616e+03
7.32160e+05 7.32000e+02 3.06184e+03 3.65658e+03 2.46710e+03 3.15253e+03 3.79212e+03 2.51295e+03
7.32800e+05 7.32000e+02 3.06184e+03 3.65658e+03 2.46710e+03 3.15170e+03 3.79290e+03 2.51050e+03
7.33440e+05 7.33000e+02 3.18722e+03 3.96008e+03 2.41435e+03 3.15250e+03 3.79462e+03 2.51038e+03
7.34080e+05 7.34000e+02 3.19028e+03 3.91249e+03 2.46807e+03 3.15588e+03 3.79784e+03 2.51392e+03
7.34720e+05 7.34000e+02 3.19028e+03 3.91249e+03 2.46807e+03 3.16222e+03 3.80266e+03 2.52178e+03
7.35360e+05 7.35000e+02 3.35196e+03 3.92777e+03 2.77614e+03 3.17115e+03 3.80862e+03 2.53368e+03
7.36000e+05 7.36000e+02 3.06621e+03 3.64827e+03 2.48415e+03 3.18161e+03 3.81490e+03 2.54831e+03
7.36640e+05 7.36000e+02 3.06621e+03 3.64827e+03 2.48415e+03 3.19219e+03 3.82071e+03 2.56367e+03
7.37280e+05 7.37000e+02 3.15976e+03 3.81048e+03 2.50905e+03 3.20153e+03 3.82557e+03 2.57749e+03
7.37920e+05 7.37000e+02 3.15976e+03 3.81048e+03 2.50905e+03 3.20873e+03 3.82949e+03 2.58796e+03
7.38560e+05 7.38000e+02 3.33648e+03 4.05093e+03 2.62203e+03 3.21350e+03 3.83277e+03 2.59423e+03
7.39200e+05 7.39000e+02 3.19235e+03 3.65262e+03 2.73209e+03 3.21607e+03 3.83566e+03 2.59649e+03
7.39840e+05 7.39000e+02 3.19235e+03 3.65262e+03 2.73209e+03 3.21691e+03 3.83812e+03 2.59569e+03
7.40480e+05 7.40000e+02 2.45445e+03 3.53977e+03 1.36913e+03 3.21644e+03 3.83984e+03 2.59303e+03
7.41120e+05 7.41000e+02 3.37369e+03 3.98978e+03 2.75760e+03 3.21505e+03 3.84054e+03 2.58956e+03
7.41760e+05 7.41000e+02 3.37369e+03 3.98978e+03 2.75760e+03 3.21312e+03 3.84014e+03 2.58610e+03
7.42400e+05 7.42000e+02 3.29013e+03 3.98030e+03 2.59997e+03 3.21095e+03 3.83860e+03 2.58330e+03
7.43040e+05 7.43000e+02 2.83678e+03 3.17302e+03 2.50054e+03 3.20843e+03 3.83504e+03 2.58183e+03
7.43680e+05 7.43000e+02 2.83678e+03 3.17302e+03 2.50054e+03 3.20486e+03 3.82736e+03 2.58236e+03
7.44320e+05 7.44000e+02 3.01800e+03 3.62233e+03 2.41367e+03 3.19921e+03 3.81304e+03 2.58538e+03
7.44960e+05 7.44000e+02 3.01800e+03 3.62233e+03 2.41367e+03 3.19085e+03 3.79082e+03 2.59088e+03
7.45600e+05 7.45000e+02 2.19999e+03 3.32923e+03 1.07074e+03 3.17993e+03 3.76179e+03 2.59808e+03
7.46240e+05 7.46000e+02 3.34193e+03 3.99656e+03 2.68730e+03 3.16734e+03 3.72905e+03 2.60563e+03
7.46880e+05 7.46000e+02 3.34193e+03 3.99656e+03 2.68730e+03 3.15409e+03 3.69604e+03 2.61215e+03
7.47520e+05 7.47000e+02 3.45568e+03 4.20130e+03 2.71007e+03 3.14077e+03 3.66476e+03 2.61678e+03
7.48160e+05 7.48000e+02 3.24132e+03 3.80631e+03 2.67632e+03 3.12709e+03 3.63475e+03 2.61943e+03
7.48800e+05 7.48000e+02 3.24132e+03 3.80631e+03 2.67632e+03 3.11200e+03 3.60368e+03 2.62032e+03
7.49440e+05 7.49000e+02 3.31040e+03 3.95067e+03 2.67012e+03 3.09450e+03 3.56939e+03 2.61961e+03
7.50080e+05 7.50000e+02 3.48144e+03 4.23241e+03 2.73046e+03 3.07461e+03 3.53176e+03 2.61745e+03
7.50720e+05 7.50000e+02 3.48144e+03 4.23241e+03 2.73046e+03 3.05391e+03 3.49356e+03 2.61425e+03
7.51360e+05 7.51000e+02 3.40257e+03 3.98434e+03 2.82080e+03 3.03520e+03 3.45961e+03 2.61079e+03
7.52000e+05 7.52000e+02 3.14065e+03 3.61817e+03 2.66313e+03 3.02161e+03 3.43495e+03 2.60827e+03
7.52640e+05 7.52000e+02 3.14065e+03 3.61817e+03 2.66313e+03 3.01569e+03 3.42330e+03 2.60808e+03
7.53280e+05 7.53000e+02 3.24516e+03 3.92532e+03 2.56501e+03 3.01888e+03 3.42632e+03 2.61144e+03
7.53920e+05 7.53000e+02 3.24516e+03 3.92532e+03 2.56501e+03 3.03137e+03 3.44390e+03 2.61884e+03
7.54560e+05 7.54000e+02 3.37440e+03 4.05010e+03 2.69870e+03 3.05226e+03 3.47465e+03 2.62987e+03
7.55200e+05 7.55000e+02 3.19073e+03 3.79011e+03 2.59134e+03 3.07972e+03 3.51613e+03 2.64331e+03
7.55840e+05 7.55000e+02 3.19073e+03 3.79011e+03 2.59134e+03 3.11123e+03 3.56490e+03 2.65757e+03
7.56480e+05 7.56000e+02 3.22924e+03 3.91452e+03 2.54395e+03 3.14400e+03 3.61691e+03 2.67109e+03
7.57120e+05 7.57000e+02 3.17986e+03 3.93816e+03 2.42156e+03 3.17542e+03 3.66818e+03 2.68266e+03
7.57760e+05 7.57000e+02 3.17986e+03 3.93816e+03 2.42156e+03 3.20351e+03 3.71553e+03 2.69149e+03
7.58400e+05 7.58000e+02 3.23252e+03 3.84732e+03 2.61772e+03 3.22708e+03 3.75693e+03 2.69722e+03
7.59040e+05 7.59000e+02 3.27829e+03 4.07175e+03 2.48483e+03 3.24563e+03 3.79150e+03 2.69975e+03
7.59680e+05 7.59000e+02 3.27829e+03 4.07175e+03 2.48483e+03 3.25916e+03 3.81921e+03 2.69911e+03
7.60320e+05 7.60000e+02 3.36867e+03 4.05663e+03 2.68071e+03 3.26802e+03 3.84069e+03 2.69534e+03
7.60960e+05 7.60000e+02 3.36867e+03 4.05663e+03 2.68071e+03 3.27270e+03 3.85684e+03 2.68856e+03
7.61600e+05 7.61000e+02 3.24942e+03 3.87048e+03 2.62836e+03 3.27384e+03 3.86869e+03 2.67899e+03
7.62240e+05 7.62000e+02 3.45320e+03 4.04176e+03 2.86463e+03 3.27222e+03 3.87731e+03 2.66713e+03
7.62880e+05 7.62000e+02 3.45320e+03 4.04176e+03 2.86463e+03 3.26877e+03 3.88380e+03 2.65374e+03
7.63520e+05 7.63000e+02 2.68147e+03 2.93271e+03 2.43023e+03 3.26451e+03 3.88925e+03 2.63976e+03
7.64160e+05 7.64000e+02 3.43149e+03 4.13197e+03 2.73101e+03 3.26045e+03 3.89458e+03 2.62631e+03
7.64800e+05 7.64000e+02 3.43149e+03 4.13197e+03 2.73101e+03 3.25746e+03 3.90040e+03 2.61452e+03
7.65440e+05 7.65000e+02 3.39370e+03 4.02078e+03 2.76661e+03 3.25609e+03 3.90669e+03 2.60548e+03
7.66080e+05 7.66000e+02 2.73541e+03 3.44891e+03 2.02191e+03 3.25628e+03 3.91244e+03 2.60012e+03
7.66720e+05 7.66000e+02 2.73541e+03 3.44891e+03 2.02191e+03 3.25731e+03 3.91556e+03 2.59907e+03
7.67360e+05 7.67000e+02 3.07335e+03 3.78651e+03 2.36018e+03 3.25803e+03 3.91358e+03 2.60249e+03
7.68000e+05 7.68000e+02 3.44620e+03 4.10384e+03 2.78856e+03 3.25749e+03 3.90493e+03 2.61004e+03
7.68640e+05 7.68000e+02 3.44620e+03 4.10384e+03 2.78856e+03 3.25524e+03 3.88957e+03 2.62091e+03
7.69280e+05 7.69000e+02 3.12924e+03 3.72934e+03 2.52915e+03 3.25125e+03 3.86857e+03 2.63393e+03
7.69920e+05 7.69000e+02 3.12924e+03 3.72934e+03 2.52915e+03 3.24547e+03 3.84333e+03 2.64761e+03
7.70560e+05 7.70000e+02 3.32337e+03 4.00754e+03 2.63920e+03 3.23778e+03 3.81518e+03 2.66038e+03
7.71200e+05 7.71000e+02 3.39789e+03 3.99926e+03 2.79652e+03 3.22818e+03 3.78553e+03 2.67082e+03
7.71840e+05 7.71000e+02 3.39789e+03 3.99926e+03 2.79652e+03 3.21716e+03 3.75620e+03 2.67812e+03
7.72480e+05 7.72000e+02 1.84162e+03 3.46040e+03 2.22847e+02 3.20573e+03 3.72928e+03 2.68217e+03
7.73120e+05 7.73000e+02 3.29846e+03 3.94322e+03 2.65371e+03 3.19516e+03 3.70687e+03 2.68344e+03
7.73760e+05 7.73000e+02 3.29846e+03 3.94322e+03 2.65371e+03 3.18673e+03 3.69075e+03 2.68270e+03
7.74400e+05 7.74000e+02 3.36594e+03 3.93217e+03 2.79970e+03 3.18125e+03 3.68185e+03 2.68065e+03
7.75040e+05 7.75000e+02 3.40787e+03 4.08183e+03 2.73390e+03 3.17843e+03 3.67903e+03 2.67784e+03
7.75680e+05 7.75000e+02 3.40787e+03 4.08183e+03 2.73390e+03 3.17649e+03 3.67837e+03 2.67460e+03
7.76320e+05 7.76000e+02 3.39002e+03 4.16197e+03 2.61806e+03 3.17265e+03 3.67407e+03 2.67123e+03
7.76960e+05 7.76000e+02 3.39002e+03 4.16197e+03 2.61806e+03 3.16456e+03 3.66122e+03 2.66789e+03
7.77600e+05 7.77000e+02 2.46133e+03 3.53692e+03 1.38575e+03 3.15150e+03 3.63845e+03 2.66455e+03
7.78240e+05 7.78000e+02 3.39191e+03 4.12038e+03 2.66345e+03 3.13491e+03 3.60875e+03 2.66106e+03
7.78880e+05 7.78000e+02 3.39191e+03 4.12038e+03 2.66345e+03 3.11783e+03 3.57811e+03 2.65755e+03
7.79520e+05 7.79000e+02 3.06600e+03 3.60651e+03 2.52550e+03 3.10370e+03 3.55284e+03 2.65455e+03
7.80160e+05 7.80000e+02 3.34556e+03 4.12004e+03 2.57108e+03 3.09492e+03 3.53711e+03 2.65273e+03
7.80800e+05 7.80000e+02 3.34556e+03 4.12004e+03 2.57108e+03 3.09205e+03 3.53190e+03 2.65220e+03
7.81440e+05 7.81000e+02 3.31282e+03 3.97183e+03 2.65381e+03 3.09391e+03 3.53556e+03 2.65225e+03
7.82080e+05 7.82000e+02 3.42108e+03 4.20711e+03 2.63505e+03 3.09849e+03 3.54519e+03 2.65178e+03
7.82720e+05 7.82000e+02 3.42108e+03 4.20711e+03 2.63505e+03 3.10393e+03 3.55788e+03 2.64998e+03
7.83360e+05 7.83000e+02 2.11450e+03 3.43074e+03 7.98264e+02 3.10911e+03 3.57158e+03 2.64665e+03
7.84000e+05 7.84000e+02 2.03766e+03 2.85957e+03 1.21575e+03 3.11389e+03 3.58550e+03 2.64228e+03
7.84640e+05 7.84000e+02 2.03766e+03 2.85957e+03 1.21575e+03 3.11887e+03 3.59998e+03 2.63776e+03
7.85280e+05 7.85000e+02 3.34509e+03 3.93244e+03 2.75774e+03 3.12492e+03 3.61594e+03 2.63391e+03
7.85920e+05 7.85000e+02 3.34509e+03 3.93244e+03 2.75774e+03 3.13234e+03 3.63359e+03 2.63110e+03
7.86560e+05 7.86000e+02 3.44289e+03 4.09069e+03 2.79509e+03 3.13993e+03 3.65095e+03 2.62890e+03
7.87200e+05 7.87000e+02 2.70792e+03 3.76292e+03 1.65292e+03 3.14462e+03 3.66326e+03 2.62598e+03
7.87840e+05 7.87000e+02 2.70792e+03 3.76292e+03 1.65292e+03 3.14240e+03 3.66428e+03 2.62052e+03
7.88480e+05 7.88000e+02 3.49280e+03 4.11492e+03 2.87068e+03 3.13015e+03 3.64904e+03 2.61125e+03
7.89120e+05 7.89000e+02 3.17691e+03 3.77531e+03 2.57851e+03 3.10731e+03 3.61634e+03 2.59828e+03
7.89760e+05 7.89000e+02 3.17691e+03 3.77531e+03 2.57851e+03 3.07641e+03 3.56961e+03 2.58321e+03
7.90400e+05 7.90000e+02 3.42856e+03 4.09558e+03 2.76155e+03 3.04206e+03 3.51579e+03 2.56834e+03
7.91040e+05 7.91000e+02 3.49139e+03 4.21578e+03 2.76700e+03 3.00943e+03 3.46326e+03 2.55561e+03
7.91680e+05 7.91000e+02 3.49139e+03 4.21578e+03 2.76700e+03 2.98301e+03 3.41984e+03 2.54618e+03
7.92320e+05 7.92000e+02 2.23771e+03 3.42243e+03 1.05299e+03 2.96588e+03 3.39132e+03 2.54045e+03
7.92960e+05 7.92000e+02 2.23771e+03 3.42243e+03 1.05299e+03 2.95961e+03 3.38060e+03 2.53863e+03
7.93600e+05 7.93000e+02 3.51402e+03 4.21125e+03 2.81680e+03 2.96439e+03 3.38782e+03 2.54097e+03
7.94240e+05 7.94000e+02 3.39004e+03 4.09223e+03 2.68784e+03 2.97932e+03 3.41083e+03 2.54781e+03
7.94880e+05 7.94000e+02 3.39004e+03 4.09223e+03 2.68784e+03 3.00241e+03 3.44552e+03 2.55930e+03
7.95520e+05 7.95000e+02 3.35601e+03 3.99236e+03 2.71965e+03 3.03052e+03 3.48599e+03 2.57505e+03
7.96160e+05 7.96000e+02 3.53502e+03 4.21973e+03 2.85032e+03 3.05977e+03 3.52560e+03 2.59394e+03
7.96800e+05 7.96000e+02 3.53502e+03 4.21973e+03 2.85032e+03 3.08663e+03 3.55913e+03 2.61413e+03
7.97440e+05 7.97000e+02 3.52204e+03 4.23704e+03 2.80704e+03 3.10892e+03 3.58464e+03 2.63320e+03
7.98080e+05 7.98000e+02 3.56959e+03 4.35777e+03 2.78141e+03 3.12628e+03 3.60369e+03 2.64887e+03
7.98720e+05 7.98000e+02 3.56959e+03 4.35777e+03 2.78141e+03 3.13991e+03 3.62014e+03 2.65968e+03
7.99360e+05 7.99000e+02 3.49613e+03 4.11015e+03 2.88211e+03 3.15191e+03 3.63807e+03 2.66575e+03
8.00000e+05 8.00000e+02 3.32830e+03 3.99976e+03 2.65685e+03 3.16458e+03 3.66040e+03 2.66875e+03
8.00640e+05 8.00000e+02 3.32830e+03 3.99976e+03 2.65685e+03 3.17981e+03 3.68841e+03 2.67121e+03
8.01280e+05 8.01000e+02 3.31209e+03 4.01611e+03 2.60807e+03 3.19883e+03 3.72218e+03 2.67548e+03
8.01920e+05 8.01000e+02 3.31209e+03 4.01611e+03 2.60807e+03 3.22199e+03 3.76106e+03 2.68293e+03
8.02560e+05 8.02000e+02 3.22680e+03 3.78934e+03 2.66427e+03 3.24884e+03 3.80391e+03 2.69377e+03
8.03200e+05 8.03000e+02 3.29802e+03 4.00812e+03 2.58793e+03 3.27817e+03 3.84914e+03 2.70720e+03
8.03840e+05 8.03000e+02 3.29802e+03 4.00812e+03 2.58793e+03 3.30820e+03 3.89464e+03 2.72176e+03
8.04480e+05 8.04000e+02 3.46384e+03 4.18449e+03 2.74318e+03 3.33687e+03 3.93800e+03 2.73574e+03
8.05120e+05 8.05000e+02 3.50531e+03 4.12512e+03 2.88550e+03 3.36209e+03 3.97671e+03 2.74747e+03
8.05760e+05 8.05000e+02 3.50531e+03 4.12512e+03 2.88550e+03 3.38215e+03 4.00859e+03 2.75571e+03
8.06400e+05 8.06000e+02 3.54475e+03 4.21252e+03 2.87697e+03 3.39595e+03 4.03211e+03 2.75979e+03
8.07040e+05 8.07000e+02 3.40253e+03 3.93524e+03 2.86982e+03 3.40325e+03 4.04684e+03 2.75966e+03
8.07680e+05 8.07000e+02 3.40253e+03 3.93524e+03 2.86982e+03 3.40475e+03 4.05357e+03 2.75592e+03
8.08320e+05 8.08000e+02 3.35661e+03 3.95299e+03 2.76023e+03 3.40195e+03 4.05420e+03 2.74971e+03
8.08960e+05 8.08000e+02 3.35661e+03 3.95299e+03 2.76023e+03 3.39690e+03 4.05121e+03 2.74259e+03
8.09600e+05 8.09000e+02 3.38740e+03 4.04719e+03 2.72761e+03 3.39170e+03 4.04710e+03 2.73630e+03
8.10240e+05 8.10000e+02 3.24858e+03 3.82502e+03 2.67214e+03 3.38810e+03 4.04378e+03 2.73243e+03
8.10880e+05 8.10000e+02 3.24858e+03 3.82502e+03 2.67214e+03 3.38712e+03 4.04219e+03 2.73205e+03
8.11520e+05 8.11000e+02 3.48178e+03 4.17574e+03 2.78782e+03 3.38890e+03 4.04232e+03 2.73548e+03
8.12160e+05 8.12000e+02 2.77379e+03 3.60367e+03 1.94390e+03 3.39285e+03 4.04347e+03 2.74223e+03
8.12800e+05 8.12000e+02 2.77379e+03 3.60367e+03 1.94390e+03 3.39791e+03 4.04463e+03 2.75118e+03
8.13440e+05 8.13000e+02 3.44332e+03 4.12661e+03 2.76004e+03 3.40282e+03 4.04478e+03 2.76087e+03
8.14080e+05 8.14000e+02 2.77687e+03 3.40437e+03 2.14937e+03 3.40650e+03 4.04313e+03 2.76987e+03
8.14720e+05 8.14000e+02 2.77687e+03 3.40437e+03 2.14937e+03 3.40807e+03 4.03906e+03 2.77707e+03
8.15360e+05 8.15000e+02 3.47881e+03 4.11482e+03 2.84280e+03 3.40679e+03 4.03172e+03 2.78186e+03
8.16000e+05 8.16000e+02 3.51669e+03 4.25729e+03 2.77609e+03 3.40201e+03 4.01994e+03 2.78408e+03
8.16640e+05 8.16000e+02 3.51669e+03 4.25729e+03 2.77609e+03 3.39323e+03 4.00253e+03 2.78393e+03
8.17280e+05 8.17000e+02 3.70431e+03 4.39689e+03 3.01174e+03 3.38023e+03 3.97870e+03 2.78176e+03
8.17920e+05 8.17000e+02 3.70431e+03 4.39689e+03 3.01174e+03 3.36319e+03 3.94845e+03 2.77794e+03
8.18560e+05 8.18000e+02 3.36566e+03 4.03213e+03 2.69919e+03 3.34293e+03 3.91314e+03 2.77272e+03
8.19200e+05 8.19000e+02 3.61159e+03 4.31603e+03 2.90716e+03 3.32108e+03 3.87580e+03 2.76636e+03
8.19840e+05 8.19000e+02 3.61159e+03 4.31603e+03 2.90716e+03 3.30008e+03 3.84074e+03 2.75941e+03
8.20480e+05 8.20000e+02 3.18236e+03 3.81558e+03 2.54915e+03 3.28276e+03 3.81256e+03 2.75296e+03
8.21120e+05 8.21000e+02 3.51522e+03 4.22884e+03 2.80160e+03 3.27171e+03 3.79485e+03 2.74858e+03
8.21760e+05 8.21000e+02 3.51522e+03 4.22884e+03 2.80160e+03 3.26862e+03 3.78947e+03 2.74777e+03
8.22400e+05 8.22000e+02 3.40352e+03 4.04079e+03 2.76626e+03 3.27392e+03 3.79647e+03 2.75137e+03
8.23040e+05 8.23000e+02 2.58832e+03 3.61015e+03 1.56649e+03 3.28667e+03 3.81431e+03 2.75903e+03
8.23680e+05 8.23000e+02 2.58832e+03 3.61015e+03 1.56649e+03 3.30490e+03 3.84037e+03 2.76943e+03
8.24320e+05 8.24000e+02 3.48402e+03 4.19455e+03 2.77349e+03 3.32603e+03 3.87147e+03 2.78059e+03
8.24960e+05 8.24000e+02 3.48402e+03 4.19455e+03 2.77349e+03 3.34749e+03 3.90438e+03 2.79059e+03
8.25600e+05 8.25000e+02 3.54112e+03 4.25216e+03 2.83009e+03 3.36700e+03 3.93602e+03 2.79798e+03
8.26240e+05 8.26000e+02 2.67931e+03 3.78030e+03 1.57831e+03 3.38254e+03 3.96328e+03 2.80180e+03
8.26880e+05 8.26000e+02 2.67931e+03 3.78030e+03 1.57831e+03 3.39230e+03 3.98324e+03 2.80136e+03
8.27520e+05 8.27000e+02 3.22670e+03 3.67896e+03 2.77444e+03 3.39505e+03 3.99401e+03 2.79609e+03
8.28160e+05 8.28000e+02 3.21686e+03 3.88940e+03 2.54432e+03 3.39066e+03 3.99561e+03 2.78572e+03
8.28800e+05 8.28000e+02 3.21686e+03 3.88940e+03 2.54432e+03 3.38014e+03 3.98978e+03 2.77050e+03
8.29440e+05 8.29000e+02 3.54747e+03 4.37217e+03 2.72278e+03 3.36509e+03 3.97892e+03 2.75126e+03
8.30080e+05 8.30000e+02 3.42374e+03 4.22965e+03 2.61783e+03 3.34702e+03 3.96484e+03 2.72919e+03
8.30720e+05 8.30000e+02 3.42374e+03 4.22965e+03 2.61783e+03 3.32705e+03 3.94834e+03 2.70576e+03
8.31360e+05 8.31000e+02 3.40014e+03 4.12617e+03 2.67411e+03 3.30611e+03 3.92952e+03 2.68270e+03
8.32000e+05 8.32000e+02 3.45264e+03 4.15586e+03 2.74942e+03 3.28523e+03 3.90862e+03 2.66184e+03
8.32640e+05 8.32000e+02 3.45264e+03 4.15586e+03 2.74942e+03 3.26585e+03 3.88670e+03 2.64500e+03
8.33280e+05 8.33000e+02 3.48948e+03 4.23092e+03 2.74803e+03 3.24969e+03 3.86581e+03 2.63357e+03
8.33920e+05 8.33000e+02 3.48948e+03 4.23092e+03 2.74803e+03 3.23846e+03 3.84870e+03 2.62822e+03
8.34560e+05 8.34000e+02 3.48322e+03 4.18477e+03 2.78167e+03 3.23337e+03 3.83817e+03 2.62858e+03
8.35200e+05 8.35000e+02 3.48024e+03 4.14309e+03 2.81740e+03 3.23488e+03 3.83638e+03 2.63337e+03
8.35840e+05 8.35000e+02 3.48024e+03 4.14309e+03 2.81740e+03 3.24265e+03 3.84443e+03 2.64086e+03
8.36480e+05 8.36000e+02 3.56888e+03 4.30957e+03 2.82820e+03 3.25574e+03 3.86206e+03 2.64942e+03
8.37120e+05 8.37000e+02 3.46280e+03 4.04820e+03 2.87740e+03 3.27290e+03 3.88783e+03 2.65797e+03
8.37760e+05 8.37000e+02 3.46280e+03 4.04820e+03 2.87740e+03 3.29277e+03 3.91943e+03 2.66612e+03
8.38400e+05 8.38000e+02 3.56032e+03 4.29684e+03 2.82380e+03 3.31409e+03 3.95416e+03 2.67402e+03
8.39040e+05 8.39000e+02 3.39857e+03 4.08875e+03 2.70838e+03 3.33580e+03 3.98945e+03 2.68215e+03
8.39680e+05 8.39000e+02 3.39857e+03 4.08875e+03 2.70838e+03 3.35712e+03 4.02326e+03 2.69099e+03
8.40320e+05 8.40000e+02 3.64429e+03 4.35021e+03 2.93837e+03 3.37753e+03 4.05415e+03 2.70091e+03
8.40960e+05 8.40000e+02 3.64429e+03 4.35021e+03 2.93837e+03 3.39666e+03 4.08125e+03 2.71206e+03
8.41600e+05 8.41000e+02 3.41087e+03 4.18247e+03 2.63927e+03 3.41428e+03 4.10422e+03 2.72435e+03
8.42240e+05 8.42000e+02 3.38148e+03 4.07061e+03 2.69235e+03 3.43021e+03 4.12304e+03 2.73737e+03
8.42880e+05 8.42000e+02 3.38148e+03 4.07061e+03 2.69235e+03 3.44429e+03 4.13799e+03 2.75059e+03
8.43520e+05 8.43000e+02 2.73206e+03 3.60581e+03 1.85830e+03 3.45649e+03 4.14957e+03 2.76341e+03
8.44160e+05 8.44000e+02 3.23785e+03 3.79332e+03 2.68238e+03 3.46685e+03 4.15848e+03 2.77522e+03
8.44800e+05 8.44000e+02 3.23785e+03 3.79332e+03 2.68238e+03 3.47541e+03 4.16536e+03 2.78545e+03
8.45440e+05 8.45000e+02 3.46891e+03 4.26485e+03 2.67298e+03 3.48199e+03 4.17048e+03 2.79351e+03
8.46080e+05 8.46000e+02 3.41245e+03 4.13687e+03 2.68803e+03 3.48591e+03 4.17317e+03 2.79865e+03
8.46720e+05 8.46000e+02 3.41245e+03 4.13687e+03 2.68803e+03 3.48590e+03 4.17180e+03 2.79999e+03
8.47360e+05 8.47000e+02 3.61997e+03 4.27548e+03 2.96446e+03 3.48047e+03 4.16427e+03 2.79666e+03
8.48000e+05 8.48000e+02 3.50955e+03 4.20287e+03 2.81623e+03 3.46866e+03 4.14921e+03 2.78811e+03
8.48640e+05 8.48000e+02 3.50955e+03 4.20287e+03 2.81623e+03 3.45069e+03 4.12702e+03 2.77436e+03
8.49280e+05 8.49000e+02 1.76967e+03 3.54204e+03 -2.70994e+00 3.42817e+03 4.09999e+03 2.75635e+03
8.49920e+05 8.49000e+02 1.76967e+03 3.54204e+03 -2.70994e+00 3.40379e+03 4.07165e+03 2.73594e+03
8.50560e+05 8.50000e+02 3.56764e+03 4.32148e+03 2.81380e+03 3.38073e+03 4.04563e+03 2.71584e+03
8.51200e+05 8.51000e+02 3.61695e+03 4.35947e+03 2.87443e+03 3.36178e+03 4.02475e+03 2.69880e+03
8.51840e+05 8.51000e+02 3.61695e+03 4.35947e+03 2.87443e+03 3.34826e+03 4.01017e+03 2.68634e+03
8.52480e+05 8.52000e+02 3.59206e+03 4.15130e+03 3.03282e+03 3.33916e+03 4.00095e+03 2.67737e+03
8.53120e+05 8.53000e+02 3.33723e+03 3.97056e+03 2.70389e+03 3.33149e+03 3.99470e+03 2.66828e+03
8.53760e+05 8.53000e+02 3.33723e+03 3.97056e+03 2.70389e+03 3.32186e+03 3.98926e+03 2.65446e+03
8.54400e+05 8.54000e+02 3.55632e+03 4.15671e+03 2.95593e+03 3.30833e+03 3.98414e+03 2.63253e+03
8.55040e+05 8.55000e+02 3.53936e+03 4.11484e+03 2.96388e+03 3.29139e+03 3.98066e+03 2.60213e+03
8.55680e+05 8.55000e+02 3.53936e+03 4.11484e+03 2.96388e+03 3.27367e+03 3.98084e+03 2.56650e+03
8.56320e+05 8.56000e+02 3.57354e+03 4.36122e+03 2.78586e+03 3.25868e+03 3.98588e+03 2.53148e+03
8.56960e+05 8.56000e+02 3.57354e+03 4.36122e+03 2.78586e+03 3.24955e+03 3.99560e+03 2.50350e+03
8.57600e+05 8.57000e+02 3.41543e+03 4.09401e+03 2.73685e+03 3.24816e+03 4.00864e+03 2.48768e+03
8.58240e+05 8.58000e+02 3.69085e+03 4.32693e+03 3.05477e+03 3.25495e+03 4.02326e+03 2.48665e+03
8.58880e+05 8.58000e+02 3.69085e+03 4.32693e+03 3.05477e+03 3.26920e+03 4.03798e+03 2.50042e+03
8.59520e+05 8.59000e+02 3.45165e+03 4.05140e+03 2.85190e+03 3.28941e+03 4.05202e+03 2.52681e+03
8.60160e+05 8.60000e+02 3.48102e+03 4.12217e+03 2.83987e+03 3.31369e+03 4.06521e+03 2.56218e+03
8.60800e+05 8.60000e+02 3.48102e+03 4.12217e+03 2.83987e+03 3.34013e+03 4.07776e+03 2.60250e+03
8.61440e+05 8.61000e+02 3.61979e+03 4.36308e+03 2.87651e+03 3.36702e+03 4.08995e+03 2.64408e+03
8.62080e+05 8.62000e+02 3.60221e+03 4.23161e+03 2.97281e+03 3.39304e+03 4.10193e+03 2.68414e+03
8.62720e+05 8.62000e+02 3.60221e+03 4.23161e+03 2.97281e+03 3.41727e+03 4.11363e+03 2.72091e+03
8.63360e+05 8.63000e+02 2.12717e+03 3.66026e+03 5.94077e+02 3.43906e+03 4.12467e+03 2.75345e+03
8.64000e+05 8.64000e+02 2.93438e+03 4.68687e+03 1.18190e+03 3.45803e+03 4.13461e+03 2.78145e+03
8.64640e+05 8.64000e+02 2.93438e+03 4.68687e+03 1.18190e+03 3.47408e+03 4.14318e+03 2.80498e+03
8.65280e+05 8.65000e+02 3.40667e+03 4.18823e+03 2.62511e+03 3.48723e+03 4.15017e+03 2.82429e+03
8.65920e+05 8.65000e+02 3.40667e+03 4.18823e+03 2.62511e+03 3.49713e+03 4.15458e+03 2.83968e+03
8.66560e+05 8.66000e+02 2.74289e+03 3.72730e+03 1.75849e+03 3.50235e+03 4.15386e+03 2.85084e+03
8.67200e+05 8.67000e+02 3.35951e+03 3.98515e+03 2.73387e+03 3.50040e+03 4.14460e+03 2.85620e+03
8.67840e+05 8.67000e+02 3.35951e+03 3.98515e+03 2.73387e+03 3.48866e+03 4.12461e+03 2.85271e+03
8.68480e+05 8.68000e+02 3.61178e+03 4.22985e+03 2.99371e+03 3.46569e+03 4.09459e+03 2.83679e+03
8.69120e+05 8.69000e+02 3.59347e+03 4.25685e+03 2.93010e+03 3.43195e+03 4.05761e+03 2.80630e+03
8.69760e+05 8.69000e+02 3.59347e+03 4.25685e+03 2.93010e+03 3.38975e+03 4.01708e+03 2.76242e+03
8.70400e+05 8.70000e+02 3.69517e+03 4.43795e+03 2.95240e+03 3.34269e+03 3.97518e+03 2.71020e+03
8.71040e+05 8.71000e+02 3.38679e+03 3.97019e+03 2.80339e+03 3.29513e+03 3.93324e+03 2.65703e+03
8.71680e+05 8.71000e+02 3.38679e+03 3.97019e+03 2.80339e+03 3.25166e+03 3.89321e+03 2.61011e+03
8.72320e+05 8.72000e+02 3.26855e+03 4.24531e+03 2.29180e+03 3.21652e+03 3.85852e+03 2.57452e+03
8.72960e+05 8.72000e+02 3.26855e+03 4.24531e+03 2.29180e+03 3.19309e+03 3.83345e+03 2.55273e+03
8.73600e+05 8.73000e+02 3.62103e+03 4.36930e+03 2.87277e+03 3.18338e+03 3.82174e+03 2.54502e+03
8.74240e+05 8.74000e+02 3.38703e+03 3.91245e+03 2.86160e+03 3.18768e+03 3.82504e+03 2.55032e+03
8.74880e+05 8.74000e+02 3.38703e+03 3.91245e+03 2.86160e+03 3.20446e+03 3.84244e+03 2.56648e+03
8.75520e+05 8.75000e+02 3.55321e+03 4.23139e+03 2.87502e+03 3.23069e+03 3.87096e+03 2.59043e+03
8.76160e+05 8.76000e+02 2.14321e+03 3.96949e+03 3.16935e+02 3.26255e+03 3.90674e+03 2.61836e+03
8.76800e+05 8.76000e+02 2.14321e+03 3.96949e+03 3.16935e+02 3.29627e+03 3.94599e+03 2.64655e+03
8.77440e+05 8.77000e+02 3.55487e+03 4.15386e+03 2.95589e+03 3.32879e+03 3.98542e+03 2.67217e+03
8.78080e+05 8.78000e+02 3.60620e+03 4.28182e+03 2.93058e+03 3.35801e+03 4.02220e+03 2.69382e+03
8.78720e+05 8.78000e+02 3.60620e+03 4.28182e+03 2.93058e+03 3.38242e+03 4.05326e+03 2.71158e+03
8.79360e+05 8.79000e+02 3.63064e+03 4.36629e+03 2.89500e+03 3.40050e+03 4.07447e+03 2.72652e+03
8.80000e+05 8.80000e+02 3.52642e+03 4.30598e+03 2.74686e+03 3.41049e+03 4.08101e+03 2.73997e+03
8.80640e+05 8.80000e+02 3.52642e+03 4.30598e+03 2.74686e+03 3.41109e+03 4.06947e+03 2.75271e+03
8.81280e+05 8.81000e+02 3.49987e+03 4.16685e+03 2.83289e+03 3.40246e+03 4.04040e+03 2.76452e+03
8.81920e+05 8.81000e+02 3.49987e+03 4.16685e+03 2.83289e+03 3.38669e+03 3.99911e+03 2.77427e+03
8.82560e+05 8.82000e+02 3.55655e+03 4.23307e+03 2.88003e+03 3.36753e+03 3.95426e+03 2.78079e+03
8.83200e+05 8.83000e+02 3.35686e+03 4.05387e+03 2.65985e+03 3.34936e+03 3.91474e+03 2.78398e+03
8.83840e+05 8.83000e+02 3.35686e+03 4.05387e+03 2.65985e+03 3.33604e+03 3.88687e+03 2.78521e+03
8.84480e+05 8.84000e+02 3.62990e+03 4.29662e+03 2.96318e+03 3.33006e+03 3.87324e+03 2.78689e+03
8.85120e+05 8.85000e+02 3.69108e+03 4.41347e+03 2.96869e+03 3.33226e+03 3.87344e+03 2.79107e+03
8.85760e+05 8.85000e+02 3.69108e+03 4.41347e+03 2.96869e+03 3.34192e+03 3.88532e+03 2.79853e+03
8.86400e+05 8.86000e+02 3.59009e+03 4.19645e+03 2.98373e+03 3.35730e+03 3.90605e+03 2.80856e+03
8.87040e+05 8.87000e+02 3.50185e+03 4.16164e+03 2.84205e+03 3.37614e+03 3.93273e+03 2.81956e+03
8.87680e+05 8.87000e+02 3.50185e+03 4.16164e+03 2.84205e+03 3.39633e+03 3.96283e+03 2.82983e+03
8.88320e+05 8.88000e+02 2.20351e+03 3.99644e+03 4.10591e+02 3.41637e+03 3.99443e+03 2.83830e+03
8.88960e+05 8.88000e+02 2.20351e+03 3.99644e+03 4.10591e+02 3.43550e+03 4.02620e+03 2.84480e+03
8.89600e+05 8.89000e+02 3.62166e+03 4.37807e+03 2.86525e+03 3.45355e+03 4.05712e+03 2.84998e+03
8.90240e+05 8.90000e+02 3.51171e+03 4.23584e+03 2.78758e+03 3.47043e+03 4.08606e+03 2.85479e+03
8.90880e+05 8.90000e+02 3.51171e+03 4.23584e+03 2.78758e+03 3.48542e+03 4.11108e+03 2.85975e+03
8.91520e+05 8.91000e+02 3.25778e+03 3.70312e+03 2.81245e+03 3.49669e+03 4.12897e+03 2.86442e+03
8.92160e+05 8.92000e+02 2.21524e+03 3.95247e+03 4.78020e+02 3.50168e+03 4.13601e+03 2.86735e+03
8.92800e+05 8.92000e+02 2.21524e+03 3.95247e+03 4.78020e+02 3.49826e+03 4.12995e+03 2.86656e+03
8.93440e+05 8.93000e+02 3.63766e+03 4.35297e+03 2.92236e+03 3.48591e+03 4.11156e+03 2.86025e+03
8.94080e+05 8.94000e+02 3.65078e+03 4.40371e+03 2.89784e+03 3.46597e+03 4.08451e+03 2.84743e+03
8.94720e+05 8.94000e+02 3.65078e+03 4.40371e+03 2.89784e+03 3.44084e+03 4.05309e+03 2.82858e+03
8.95360e+05 8.95000e+02 3.56052e+03 4.21764e+03 2.90341e+03 3.41264e+03 4.01902e+03 2.80625e+03
8.96000e+05 8.96000e+02 3.45201e+03 4.22077e+03 2.68325e+03 3.38259e+03 3.98039e+03 2.78479e+03
8.96640e+05 8.96000e+02 3.45201e+03 4.22077e+03 2.68325e+03 3.35144e+03 3.93401e+03 2.76887e+03
8.97280e+05 8.97000e+02 3.48182e+03 4.10004e+03 2.86359e+03 3.32035e+03 3.87922e+03 2.76149e+03
8.97920e+05 8.97000e+02 3.48182e+03 4.10004e+03 2.86359e+03 3.29148e+03 3.82035e+03 2.76261e+03
8.98560e+05 8.98000e+02 3.62111e+03 4.32185e+03 2.92037e+03 3.26767e+03 3.76607e+03 2.76928e+03
8.99200e+05 8.99000e+02 3.55556e+03 4.09022e+03 3.02090e+03 3.25166e+03 3.72617e+03 2.77714e+03
8.99840e+05 8.99000e+02 3.55556e+03 4.09022e+03 3.02090e+03 3.24522e+03 3.70756e+03 2.78289e+03
9.00480e+05 9.00000e+02 2.34905e+03 3.73586e+03 9.62241e+02 3.24878e+03 3.71163e+03 2.78592e+03
9.01120e+05 9.01000e+02 3.65890e+03 4.44743e+03 2.87037e+03 3.26141e+03 3.73483e+03 2.78799e+03
9.01760e+05 9.01000e+02 3.65890e+03 4.44743e+03 2.87037e+03 3.28130e+03 3.77139e+03 2.79121e+03
9.02400e+05 9.02000e+02 2.21224e+03 3.60317e+03 8.21320e+02 3.30607e+03 3.81547e+03 2.79668e+03
9.03040e+05 9.03000e+02 3.57383e+03 4.35389e+03 2.79378e+03 3.33277e+03 3.86133e+03 2.80421e+03
9.03680e+05 9.03000e+02 3.57383e+03 4.35389e+03 2.79378e+03 3.35784e+03 3.90299e+03 2.81269e+03
9.04320e+05 9.04000e+02 3.73278e+03 4.50047e+03 2.96508e+03 3.37760e+03 3.93458e+03 2.82062e+03
9.04960e+05 9.04000e+02 3.73278e+03 4.50047e+03 2.96508e+03 3.38885e+03 3.95148e+03 2.82622e+03
9.05600e+05 9.05000e+02 3.62020e+03 4.23848e+03 3.00191e+03 3.38937e+03 3.95144e+03 2.82729e+03
9.06240e+05 9.06000e+02 3.69095e+03 4.36646e+03 3.01544e+03 3.37842e+03 3.93553e+03 2.82131e+03
9.06880e+05 9.06000e+02 3.69095e+03 4.36646e+03 3.01544e+03 3.35730e+03 3.90842e+03 2.80618e+03
9.07520e+05 9.07000e+02 3.64356e+03 4.23041e+03 3.05672e+03 3.32947e+03 3.87721e+03 2.78172e+03
9.08160e+05 9.08000e+02 2.49890e+03 3.73499e+03 1.26280e+03 3.30002e+03 3.84895e+03 2.75110e+03
9.08800e+05 9.08000e+02 2.49890e+03 3.73499e+03 1.26280e+03 3.27455e+03 3.82852e+03 2.72057e+03
9.09440e+05 9.09000e+02 3.50726e+03 4.16098e+03 2.85354e+03 3.25783e+03 3.81819e+03 2.69747e+03
9.10080e+05 9.10000e+02 3.60482e+03 4.32683e+03 2.88281e+03 3.25291e+03 3.81847e+03 2.68736e+03
9.10720e+05 9.10000e+02 3.60482e+03 4.32683e+03 2.88281e+03 3.26037e+03 3.82879e+03 2.69194e+03
9.11360e+05 9.11000e+02 3.63122e+03 4.25997e+03 3.00247e+03 3.27805e+03 3.84749e+03 2.70861e+03
9.12000e+05 9.12000e+02 3.67215e+03 4.45538e+03 2.88893e+03 3.30167e+03 3.87142e+03 2.73192e+03
9.12640e+05 9.12000e+02 3.67215e+03 4.45538e+03 2.88893e+03 3.32613e+03 3.89610e+03 2.75616e+03
9.13280e+05 9.13000e+02 3.65919e+03 4.42596e+03 2.89242e+03 3.34729e+03 3.91707e+03 2.77752e+03
9.13920e+05 9.13000e+02 3.65919e+03 4.42596e+03 2.89242e+03 3.36303e+03 3.93144e+03 2.79461e+03
9.14560e+05 9.14000e+02 3.63730e+03 4.30476e+03 2.96984e+03 3.37349e+03 3.93894e+03 2.80804e+03
9.15200e+05 9.15000e+02 3.76150e+03 4.47607e+03 3.04693e+03 3.38056e+03 3.94174e+03 2.81938e+03
9.15840e+05 9.15000e+02 3.76150e+03 4.47607e+03 3.04693e+03 3.38687e+03 3.94354e+03 2.83021e+03
9.16480e+05 9.16000e+02 3.66497e+03 4.33247e+03 2.99747e+03 3.39490e+03 3.94837e+03 2.84144e+03
9.17120e+05 9.17000e+02 3.48758e+03 4.20006e+03 2.77510e+03 3.40636e+03 3.95951e+03 2.85322e+03
9.17760e+05 9.17000e+02 3.48758e+03 4.20006e+03 2.77510e+03 3.42197e+03 3.97882e+03 2.86512e+03
9.18400e+05 9.18000e+02 3.59520e+03 4.34581e+03 2.84459e+03 3.44155e+03 4.00641e+03 2.87670e+03
9.19040e+05 9.19000e+02 3.63253e+03 4.30042e+03 2.96463e+03 3.46433e+03 4.04096e+03 2.88769e+03
9.19680e+05 9.19000e+02 3.63253e+03 4.30042e+03 2.96463e+03 3.48910e+03 4.08016e+03 2.89805e+03
9.20320e+05 9.20000e+02 3.66663e+03 4.51422e+03 2.81903e+03 3.51446e+03 4.12120e+03 2.90772e+03
9.20960e+05 9.20000e+02 3.66663e+03 4.51422e+03 2.81903e+03 3.53885e+03 4.16124e+03 2.91646e+03
9.21600e+05 9.21000e+02 3.68899e+03 4.49109e+03 2.88690e+03 3.56083e+03 4.19787e+03 2.92379e+03
9.22240e+05 9.22000e+02 3.70891e+03 4.39896e+03 3.01887e+03 3.57932e+03 4.22943e+03 2.92921e+03
9.22880e+05 9.22000e+02 3.70891e+03 4.39896e+03 3.01887e+03 3.59378e+03 4.25522e+03 2.93235e+03
9.23520e+05 9.23000e+02 3.68832e+03 4.39528e+03 2.98136e+03 3.60430e+03 4.27546e+03 2.93314e+03
9.24160e+05 9.24000e+02 3.60406e+03 4.36202e+03 2.84610e+03 3.61149e+03 4.29121e+03 2.93178e+03
9.24800e+05 9.24000e+02 3.60406e+03 4.36202e+03 2.84610e+03 3.61631e+03 4.30395e+03 2.92866e+03
9.25440e+05 9.25000e+02 3.58782e+03 4.30106e+03 2.87458e+03 3.61981e+03 4.31516e+03 2.92445e+03
9.26080e+05 9.26000e+02 3.45784e+03 4.16307e+03 2.75261e+03 3.62295e+03 4.32593e+03 2.91997e+03
9.26720e+05 9.26000e+02 3.45784e+03 4.16307e+03 2.75261e+03 3.62641e+03 4.33678e+03 2.91605e+03
9.27360e+05 9.27000e+02 3.42684e+03 4.17435e+03 2.67933e+03 3.63048e+03 4.34763e+03 2.91333e+03
9.28000e+05 9.28000e+02 3.14078e+03 3.95371e+03 2.32785e+03 3.63502e+03 4.35792e+03 2.91211e+03
9.28640e+05 9.28000e+02 3.14078e+03 3.95371e+03 2.32785e+03 3.63953e+03 4.36682e+03 2.91223e+03
9.29280e+05 9.29000e+02 3.62288e+03 4.26659e+03 2.97917e+03 3.64324e+03 4.37339e+03 2.91310e+03
9.29920e+05 9.29000e+02 3.62288e+03 4.26659e+03 2.97917e+03 3.64524e+03 4.37666e+03 2.91383e+03
9.30560e+05 9.30000e+02 2.51820e+03 3.06490e+03 1.97150e+03 3.64456e+03 4.37567e+03 2.91344e+03
9.31200e+05 9.31000e+02 3.62790e+03 4.24148e+03 3.01432e+03 3.64024e+03 4.36941e+03 2.91107e+03
9.31840e+05 9.31000e+02 3.62790e+03 4.24148e+03 3.01432e+03 3.63154e+03 4.35683e+03 2.90626e+03
9.32480e+05 9.32000e+02 2.88105e+03 4.07378e+03 1.68833e+03 3.61805e+03 4.33703e+03 2.89906e+03
9.33120e+05 9.33000e+02 3.73646e+03 4.55155e+03 2.92136e+03 3.59957e+03 4.30929e+03 2.88985e+03
9.33760e+05 9.33000e+02 3.73646e+03 4.55155e+03 2.92136e+03 3.57602e+03 4.27299e+03 2.87905e+03
9.34400e+05 9.34000e+02 2.70842e+03 3.76334e+03 1.65349e+03 3.54755e+03 4.22800e+03 2.86709e+03
9.35040e+05 9.35000e+02 3.67032e+03 4.44922e+03 2.89142e+03 3.51472e+03 4.17493e+03 2.85451e+03
9.35680e+05 9.35000e+02 3.67032e+03 4.44922e+03 2.89142e+03 3.47873e+03 4.11539e+03 2.84206e+03
9.36320e+05 9.36000e+02 3.71655e+03 4.48082e+03 2.95228e+03 3.44134e+03 4.05212e+03 2.83056e+03
9.36960e+05 9.36000e+02 3.71655e+03 4.48082e+03 2.95228e+03 3.40460e+03 3.98855e+03 2.82066e+03
9.37600e+05 9.37000e+02 3.45710e+03 4.16681e+03 2.74739e+03 3.37037e+03 3.92808e+03 2.81265e+03
9.38240e+05 9.38000e+02 3.68976e+03 4.44769e+03 2.93182e+03 3.34004e+03 3.87341e+03 2.80667e+03
9.38880e+05 9.38000e+02 3.68976e+03 4.44769e+03 2.93182e+03 3.31480e+03 3.82659e+03 2.80300e+03
9.39520e+05 9.39000e+02 2.51777e+03 3.88090e+03 1.15464e+03 3.29579e+03 3.78956e+03 2.80201e+03
9.40160e+05 9.40000e+02 3.79470e+03 4.49171e+03 3.09770e+03 3.28419e+03 3.76453e+03 2.80386e+03
9.40800e+05 9.40000e+02 3.79470e+03 4.49171e+03 3.09770e+03 3.28086e+03 3.75353e+03 2.80819e+03
9.41440e+05 9.41000e+02 3.56012e+03 4.21624e+03 2.90399e+03 3.28583e+03 3.75742e+03 2.81425e+03
9.42080e+05 9.42000e+02 3.72447e+03 4.45102e+03 2.99792e+03 3.29793e+03 3.77460e+03 2.82125e+03
9.42720e+05 9.42000e+02 3.72447e+03 4.45102e+03 2.99792e+03 3.31453e+03 3.80058e+03 2.82848e+03
9.43360e+05 9.43000e+02 3.70335e+03 4.48033e+03 2.92637e+03 3.33238e+03 3.82950e+03 2.83525e+03
9.44000e+05 9.44000e+02 3.71013e+03 4.38727e+03 3.03298e+03 3.34866e+03 3.85652e+03 2.84080e+03
9.44640e+05 9.44000e+02 3.71013e+03 4.38727e+03 3.03298e+03 3.36196e+03 3.87961e+03 2.84431e+03
9.45280e+05 9.45000e+02 2.73526e+03 3.96713e+03 1.50340e+03 3.37253e+03 3.89965e+03 2.84541e+03
9.45920e+05 9.45000e+02 2.73526e+03 3.96713e+03 1.50340e+03 3.38183e+03 3.91913e+03 2.84454e+03
9.46560e+05 9.46000e+02 3.68680e+03 4.35006e+03 3.02354e+03 3.39191e+03 3.94059e+03 2.84324e+03
9.47200e+05 9.47000e+02 3.62643e+03 4.32998e+03 2.92288e+03 3.40451e+03 3.96533e+03 2.84370e+03
9.47840e+05 9.47000e+02 3.62643e+03 4.32998e+03 2.92288e+03 3.42032e+03 3.99265e+03 2.84798e+03
9.48480e+05 9.48000e+02 3.77326e+03 4.54297e+03 3.00355e+03 3.43846e+03 4.01971e+03 2.85721e+03
9.49120e+05 9.49000e+02 3.85146e+03 4.56394e+03 3.13898e+03 3.45677e+03 4.04240e+03 2.87113e+03
9.49760e+05 9.49000e+02 3.85146e+03 4.56394e+03 3.13898e+03 3.47272e+03 4.05748e+03 2.88796e+03
9.50400e+05 9.50000e+02 3.74237e+03 4.49143e+03 2.99331e+03 3.48456e+03 4.06435e+03 2.90478e+03
9.51040e+05 9.51000e+02 3.75322e+03 4.46451e+03 3.04192e+03 3.49199e+03 4.06535e+03 2.91862e+03
9.51680e+05 9.51000e+02 3.75322e+03 4.46451e+03 3.04192e+03 3.49617e+03 4.06466e+03 2.92768e+03
9.52320e+05 9.52000e+02 3.68505e+03 4.38555e+03 2.98455e+03 3.49931e+03 4.06645e+03 2.93216e+03
9.52960e+05 9.52000e+02 3.68505e+03 4.38555e+03 2.98455e+03 3.50387e+03 4.07370e+03 2.93403e+03
9.53600e+05 9.53000e+02 3.69517e+03 4.33182e+03 3.05851e+03 3.51188e+03 4.08792e+03 2.93585e+03
9.54240e+05 9.54000e+02 3.63199e+03 4.24654e+03 3.01745e+03 3.52446e+03 4.10936e+03 2.93956e+03
9.54880e+05 9.54000e+02 3.63199e+03 4.24654e+03 3.01745e+03 3.54162e+03 4.13731e+03 2.94592e+03
9.55520e+05 9.55000e+02 3.71730e+03 4.50508e+03 2.92952e+03 3.56244e+03 4.17028e+03 2.95459e+03
9.56160e+05 9.56000e+02 3.80223e+03 4.51397e+03 3.09050e+03 3.58538e+03 4.20612e+03 2.96463e+03
9.56800e+05 9.56000e+02 3.80223e+03 4.51397e+03 3.09050e+03 3.60866e+03 4.24230e+03 2.97503e+03
9.57440e+05 9.57000e+02 3.63173e+03 4.36400e+03 2.89947e+03 3.63060e+03 4.27630e+03 2.98489e+03
9.58080e+05 9.58000e+02 3.79967e+03 4.49184e+03 3.10750e+03 3.64986e+03 4.30607e+03 2.99365e+03
9.58720e+05 9.58000e+02 3.79967e+03 4.49184e+03 3.10750e+03 3.66569e+03 4.33043e+03 3.00095e+03
9.59360e+05 9.59000e+02 3.75374e+03 4.48117e+03 3.02631e+03 3.67793e+03 4.34924e+03 3.00661e+03
9.60000e+05 9.60000e+02 3.78847e+03 4.40588e+03 3.17107e+03 3.68693e+03 4.36319e+03 3.01067e+03
9.60640e+05 9.60000e+02 3.78847e+03 4.40588e+03 3.17107e+03 3.69336e+03 4.37349e+03 3.01323e+03
9.61280e+05 9.61000e+02 3.63263e+03 4.33379e+03 2.93147e+03 3.69793e+03 4.38137e+03 3.01450e+03
9.61920e+05 9.61000e+02 3.63263e+03 4.33379e+03 2.93147e+03 3.70137e+03 4.38792e+03 3.01482e+03
9.62560e+05 9.62000e+02 3.86257e+03 4.62787e+03 3.09727e+03 3.70429e+03 4.39393e+03 3.01465e+03
9.63200e+05 9.63000e+02 3.75039e+03 4.59258e+03 2.90820e+03 3.70719e+03 4.39982e+03 3.01455e+03
9.63840e+05 9.63000e+02 3.75039e+03 4.59258e+03 2.90820e+03 3.71038e+03 4.40569e+03 3.01506e+03
9.64480e+05 9.64000e+02 3.68178e+03 4.47923e+03 2.88433e+03 3.71394e+03 4.41133e+03 3.01655e+03
9.65120e+05 9.65000e+02 2.62275e+03 3.92395e+03 1.32155e+03 3.71778e+03 4.41649e+03 3.01906e+03
9.65760e+05 9.65000e+02 2.62275e+03 3.92395e+03 1.32155e+03 3.72174e+03 4.42113e+03 3.02235e+03
9.66400e+05 9.66000e+02 3.70525e+03 4.50959e+03 2.90090e+03 3.72570e+03 4.42550e+03 3.02590e+03
9.67040e+05 9.67000e+02 2.71578e+03 4.00242e+03 1.42914e+03 3.72952e+03 4.43003e+03 3.02901e+03
9.67680e+05 9.67000e+02 2.71578e+03 4.00242e+03 1.42914e+03 3.73266e+03 4.43457e+03 3.03075e+03
9.68320e+05 9.68000e+02 3.76874e+03 4.58815e+03 2.94933e+03 3.73382e+03 4.43751e+03 3.03014e+03
9.68960e+05 9.68000e+02 3.76874e+03 4.58815e+03 2.94933e+03 3.73093e+03 4.43568e+03 3.02617e+03
9.69600e+05 9.69000e+02 3.77867e+03 4.38064e+03 3.17670e+03 3.72170e+03 4.42541e+03 3.01800e+03
9.70240e+05 9.70000e+02 3.77836e+03 4.52266e+03 3.03405e+03 3.70439e+03 4.40380e+03 3.00497e+03
9.70880e+05 9.70000e+02 3.77836e+03 4.52266e+03 3.03405e+03 3.67831e+03 4.37006e+03 2.98656e+03
9.71520e+05 9.71000e+02 3.91661e+03 4.74855e+03 3.08466e+03 3.64435e+03 4.32626e+03 2.96245e+03
9.72160e+05 9.72000e+02 3.70760e+03 4.33244e+03 3.08276e+03 3.60520e+03 4.27729e+03 2.93311e+03
9.72800e+05 9.72000e+02 3.70760e+03 4.33244e+03 3.08276e+03 3.56491e+03 4.22931e+03 2.90051e+03
9.73440e+05 9.73000e+02 3.85036e+03 4.47971e+03 3.22101e+03 3.52822e+03 4.18783e+03 2.86860e+03
9.74080e+05 9.74000e+02 2.32250e+03 4.39144e+03 2.53553e+02 3.49949e+03 4.15641e+03 2.84257e+03
9.74720e+05 9.74000e+02 2.32250e+03 4.39144e+03 2.53553e+02 3.48193e+03 4.13663e+03 2.82723e+03
9.75360e+05 9.75000e+02 3.85993e+03 4.70032e+03 3.01953e+03 3.47702e+03 4.12878e+03 2.82525e+03
9.76000e+05 9.76000e+02 3.65993e+03 4.40049e+03 2.91938e+03 3.48441e+03 4.13249e+03 2.83634e+03
9.76640e+05 9.76000e+02 3.65993e+03 4.40049e+03 2.91938e+03 3.50190e+03 4.14680e+03 2.85701e+03
9.77280e+05 9.77000e+02 3.74552e+03 4.59465e+03 2.89639e+03 3.52545e+03 4.17019e+03 2.88071e+03
9.77920e+05 9.77000e+02 3.74552e+03 4.59465e+03 2.89639e+03 3.54979e+03 4.20050e+03 2.89907e+03
9.78560e+05 9.78000e+02 3.74977e+03 4.45038e+03 3.04915e+03 3.56974e+03 4.23517e+03 2.90431e+03
9.79200e+05 9.79000e+02 3.61661e+03 4.28922e+03 2.94401e+03 3.58183e+03 4.27152e+03 2.89213e+03
9.79840e+05 9.79000e+02 3.61661e+03 4.28922e+03 2.94401e+03 3.58513e+03 4.30721e+03 2.86305e+03
9.80480e+05 9.80000e+02 3.83457e+03 4.65343e+03 3.01571e+03 3.58120e+03 4.34047e+03 2.82192e+03
9.81120e+05 9.81000e+02 3.88849e+03 4.70235e+03 3.07463e+03 3.57319e+03 4.37026e+03 2.77611e+03
9.81760e+05 9.81000e+02 3.88849e+03 4.70235e+03 3.07463e+03 3.56470e+03 4.39601e+03 2.73338e+03
9.82400e+05 9.82000e+02 3.65156e+03 4.30640e+03 2.99673e+03 3.55877e+03 4.41747e+03 2.70007e+03
9.83040e+05 9.83000e+02 3.91433e+03 4.58551e+03 3.24316e+03 3.55731e+03 4.43456e+03 2.68007e+03
9.83680e+05 9.83000e+02 3.91433e+03 4.58551e+03 3.24316e+03 3.56113e+03 4.44758e+03 2.67469e+03
9.84320e+05 9.84000e+02 3.81395e+03 4.53140e+03 3.09649e+03 3.57015e+03 4.45724e+03 2.68306e+03
9.84960e+05 9.84000e+02 3.81395e+03 4.53140e+03 3.09649e+03 3.58376e+03 4.46462e+03 2.70290e+03
9.85600e+05 9.85000e+02 3.56662e+03 4.17244e+03 2.96080e+03 3.60095e+03 4.47066e+03 2.73125e+03
9.86240e+05 9.86000e+02 3.81145e+03 4.46226e+03 3.16065e+03 3.62058e+03 4.47601e+03 2.76514e+03
9.86880e+05 9.86000e+02 3.81145e+03 4.46226e+03 3.16065e+03 3.64149e+03 4.48095e+03 2.80203e+03
9.87520e+05 9.87000e+02 3.73799e+03 4.46458e+03 3.01140e+03 3.66268e+03 4.48542e+03 2.83994e+03
9.88160e+05 9.88000e+02 3.63857e+03 4.25564e+03 3.02150e+03 3.68318e+03 4.48907e+03 2.87729e+03
9.88800e+05 9.88000e+02 3.63857e+03 4.25564e+03 3.02150e+03 3.70207e+03 4.49125e+03 2.91289e+03
9.89440e+05 9.89000e+02 3.82744e+03 4.59293e+03 3.06195e+03 3.71848e+03 4.49121e+03 2.94576e+03
9.90080e+05 9.90000e+02 3.76652e+03 4.40892e+03 3.12413e+03 3.73181e+03 4.48848e+03 2.97515e+03
9.90720e+05 9.90000e+02 3.76652e+03 4.40892e+03 3.12413e+03 3.74178e+03 4.48303e+03 3.00053e+03
9.91360e+05 9.91000e+02 3.80621e+03 4.61470e+03 2.99772e+03 3.74841e+03 4.47523e+03 3.02158e+03
9.92000e+05 9.92000e+02 3.86241e+03 4.63073e+03 3.09409e+03 3.75202e+03 4.46574e+03 3.03830e+03
9.92640e+05 9.92000e+02 3.86241e+03 4.63073e+03 3.09409e+03 3.75315e+03 4.45535e+03 3.05095e+03
9.93280e+05 9.93000e+02 3.58995e+03 4.23194e+03 2.94795e+03 3.75252e+03 4.44497e+03 3.06007e+03
9.93920e+05 9.93000e+02 3.58995e+03 4.23194e+03 2.94795e+03 3.75098e+03 4.43557e+03 3.06638e+03
9.94560e+05 9.94000e+02 3.73400e+03 4.44451e+03 3.02349e+03 3.74934e+03 4.42812e+03 3.07055e+03
9.95200e+05 9.95000e+02 3.82813e+03 4.57908e+03 3.07718e+03 3.74831e+03 4.42351e+03 3.07310e+03
9.95840e+05 9.95000e+02 3.82813e+03 4.57908e+03 3.07718e+03 3.74836e+03 4.42232e+03 3.07440e+03
9.96480e+05 9.96000e+02 3.29110e+03 4.11288e+03 2.46932e+03 3.74956e+03 4.42449e+03 3.07463e+03
9.97120e+05 9.97000e+02 3.78669e+03 4.55822e+03 3.01516e+03 3.75156e+03 4.42920e+03 3.07392e+03
9.97760e+05 9.97000e+02 3.78669e+03 4.55822e+03 3.01516e+03 3.75375e+03 4.43517e+03 3.07233e+03
9.98400e+05 9.98000e+02 3.74644e+03 4.62838e+03 2.86449e+03 3.75550e+03 4.44103e+03 3.06996e+03
9.99040e+05 9.99000e+02 3.75179e+03 4.55302e+03 2.95056e+03 3.75616e+03 4.44541e+03 3.06690e+03
9.99680e+05 9.99000e+02 3.75179e+03 4.55302e+03 2.95056e+03 3.75508e+03 4.44698e+03 3.06317e+03


==> ppo_lunarlander.dat <==
0.00000e+00 0.00000e+00 -1.60707e+02 -7.16244e+01 -2.49789e+02 -1.60707e+02 -7.16244e+01 -2.49789e+02
6.40000e+02 6.00000e+00 -1.94493e+02 -1.24466e+02 -2.64520e+02 -1.60707e+02 -7.16244e+01 -2.49789e+02
1.28000e+03 1.20000e+01 -1.98981e+02 -1.45153e+02 -2.52810e+02 -1.60707e+02 -7.16245e+01 -2.49789e+02
1.92000e+03 1.80000e+01 -9.34136e+01 -5.05718e+01 -1.36255e+02 -1.60709e+02 -7.16301e+01 -2.49787e+02
2.56000e+03 2.46667e+01 -1.72337e+02 -9.33998e+01 -2.51275e+02 -1.60726e+02 -7.16830e+01 -2.49769e+02
3.20000e+03 3.06667e+01 -1.44662e+02 -7.60163e+01 -2.13307e+02 -1.60800e+02 -7.19168e+01 -2.49682e+02
3.84000e+03 3.60000e+01 -1.08519e+02 -6.68549e+00 -2.10352e+02 -1.61008e+02 -7.25961e+01 -2.49420e+02
4.48000e+03 4.16667e+01 -3.95884e+02 -2.17716e+02 -5.74053e+02 -1.61441e+02 -7.40770e+01 -2.48805e+02
5.12000e+03 4.86667e+01 -1.77529e+02 -7.03304e+01 -2.84727e+02 -1.62164e+02 -7.67121e+01 -2.47616e+02
5.76000e+03 5.43333e+01 -2.61705e+02 -1.18920e+02 -4.04489e+02 -1.63184e+02 -8.07266e+01 -2.45641e+02
6.40000e+03 6.00000e+01 -1.38928e+02 -1.00388e+02 -1.77468e+02 -1.64444e+02 -8.61431e+01 -2.42746e+02
7.04000e+03 6.56667e+01 -2.21762e+02 -2.01531e+02 -2.41993e+02 -1.65855e+02 -9.27860e+01 -2.38923e+02
7.68000e+03 7.20000e+01 -2.73636e+02 -1.36770e+02 -4.10503e+02 -1.67330e+02 -1.00349e+02 -2.34310e+02
8.32000e+03 7.90000e+01 -1.60577e+02 -1.07793e+01 -3.10374e+02 -1.68814e+02 -1.08464e+02 -2.29165e+02
8.96000e+03 8.50000e+01 -1.04885e+02 -8.88913e+01 -1.20878e+02 -1.70289e+02 -1.16743e+02 -2.23836e+02
9.60000e+03 9.10000e+01 -3.11714e+02 -2.33259e+02 -3.90169e+02 -1.71759e+02 -1.24815e+02 -2.18703e+02
1.02400e+04 9.66667e+01 -2.34198e+02 -9.90839e+01 -3.69313e+02 -1.73236e+02 -1.32345e+02 -2.14127e+02
1.08800e+04 1.02000e+02 -2.01335e+02 -1.05127e+02 -2.97543e+02 -1.74727e+02 -1.39064e+02 -2.10389e+02
1.15200e+04 1.08000e+02 -1.71798e+02 -3.56440e+01 -3.07952e+02 -1.76228e+02 -1.44797e+02 -2.07658e+02
1.21600e+04 1.13000e+02 -1.00058e+02 -2.36119e+01 -1.76504e+02 -1.77739e+02 -1.49500e+02 -2.05979e+02
1.28000e+04 1.18667e+02 -1.22543e+02 -5.39523e+01 -1.91134e+02 -1.79281e+02 -1.53264e+02 -2.05297e+02
1.34400e+04 1.25000e+02 -1.26016e+02 -1.08507e+02 -1.43525e+02 -1.80887e+02 -1.56285e+02 -2.05489e+02
1.40800e+04 1.30667e+02 -1.72306e+02 -1.14763e+02 -2.29849e+02 -1.82565e+02 -1.58776e+02 -2.06355e+02
1.47200e+04 1.36000e+02 -8.35284e+01 -6.05328e+01 -1.06524e+02 -1.84236e+02 -1.60885e+02 -2.07587e+02
1.53600e+04 1.41667e+02 -1.84269e+02 -9.74050e+01 -2.71133e+02 -1.85698e+02 -1.62648e+02 -2.08747e+02
1.60000e+04 1.48333e+02 -1.08669e+02 -8.72597e+01 -1.30079e+02 -1.86661e+02 -1.63993e+02 -2.09329e+02
1.66400e+04 1.54333e+02 -2.16879e+02 -1.71318e+02 -2.62439e+02 -1.86853e+02 -1.64812e+02 -2.08894e+02
1.72800e+04 1.60000e+02 -1.21894e+02 -6.54783e+01 -1.78309e+02 -1.86126e+02 -1.65045e+02 -2.07208e+02
1.79200e+04 1.65667e+02 -9.88926e+01 -7.35688e+01 -1.24216e+02 -1.84497e+02 -1.64717e+02 -2.04278e+02
1.85600e+04 1.71333e+02 -1.98846e+02 -8.54665e+01 -3.12226e+02 -1.82115e+02 -1.63917e+02 -2.00313e+02
1.92000e+04 1.77667e+02 -9.76503e+01 -5.11217e+01 -1.44179e+02 -1.79181e+02 -1.62743e+02 -1.95618e+02
1.98400e+04 1.83333e+02 -9.93373e+01 -9.06999e+01 -1.07975e+02 -1.75884e+02 -1.61254e+02 -1.90515e+02
2.04800e+04 1.89000e+02 -8.32064e+01 -5.94535e+01 -1.06959e+02 -1.72367e+02 -1.59444e+02 -1.85289e+02
2.11200e+04 1.94667e+02 -1.03490e+02 -5.09706e+01 -1.56009e+02 -1.68720e+02 -1.57258e+02 -1.80181e+02
2.17600e+04 1.99667e+02 -1.93414e+02 -1.03160e+02 -2.83667e+02 -1.65006e+02 -1.54626e+02 -1.75386e+02
2.24000e+04 2.04667e+02 -2.15941e+02 -1.71260e+02 -2.60622e+02 -1.61277e+02 -1.51540e+02 -1.71014e+02
2.30400e+04 2.10667e+02 -7.35446e+01 -5.57294e+01 -9.13598e+01 -1.57573e+02 -1.48100e+02 -1.67046e+02
2.36800e+04 2.15000e+02 1.87550e+01 8.53501e+01 -4.78402e+01 -1.53922e+02 -1.44482e+02 -1.63361e+02
2.43200e+04 2.17333e+02 -3.38607e+01 4.34350e+01 -1.11156e+02 -1.50359e+02 -1.40857e+02 -1.59861e+02
2.49600e+04 2.22000e+02 -1.18180e+02 -1.96909e+01 -2.16669e+02 -1.46955e+02 -1.37353e+02 -1.56557e+02
2.56000e+04 2.26333e+02 -4.23944e+01 5.05833e+01 -1.35372e+02 -1.43801e+02 -1.34045e+02 -1.53558e+02
2.62400e+04 2.29667e+02 -2.61028e+01 5.36579e+01 -1.05864e+02 -1.40934e+02 -1.30887e+02 -1.50981e+02
2.68800e+04 2.34667e+02 -1.25072e+02 -2.67598e+01 -2.23385e+02 -1.38250e+02 -1.27674e+02 -1.48827e+02
2.75200e+04 2.39333e+02 -1.99482e+02 -6.64164e+01 -3.32548e+02 -1.35507e+02 -1.24118e+02 -1.46895e+02
2.81600e+04 2.44000e+02 -8.91133e+01 -5.48213e+01 -1.23405e+02 -1.32410e+02 -1.19983e+02 -1.44837e+02
2.88000e+04 2.49333e+02 -6.96751e+01 -6.25344e+01 -7.68157e+01 -1.28720e+02 -1.15127e+02 -1.42313e+02
2.94400e+04 2.54000e+02 -6.15285e+01 -4.22415e+01 -8.08156e+01 -1.24342e+02 -1.09545e+02 -1.39138e+02
3.00800e+04 2.58000e+02 -1.36717e+01 6.63430e+01 -9.36864e+01 -1.19380e+02 -1.03425e+02 -1.35336e+02
3.07200e+04 2.62667e+02 -7.25305e+01 -4.30613e+01 -1.02000e+02 -1.14130e+02 -9.71428e+01 -1.31117e+02
3.13600e+04 2.66667e+02 -9.04057e+00 5.19507e+01 -7.00318e+01 -1.08988e+02 -9.11628e+01 -1.26813e+02
3.20000e+04 2.69667e+02 -1.39443e+01 4.83367e+01 -7.62254e+01 -1.04339e+02 -8.58811e+01 -1.22797e+02
3.26400e+04 2.74000e+02 -1.07864e+02 -8.51801e+00 -2.07210e+02 -1.00449e+02 -8.14901e+01 -1.19407e+02
3.32800e+04 2.78667e+02 -1.57795e+02 -7.65113e+01 -2.39080e+02 -9.74054e+01 -7.79120e+01 -1.16899e+02
3.39200e+04 2.82667e+02 -1.25108e+02 -5.62691e+01 -1.93947e+02 -9.51262e+01 -7.48389e+01 -1.15413e+02
3.45600e+04 2.86667e+02 -1.28184e+02 -5.87851e+01 -1.97582e+02 -9.34129e+01 -7.18665e+01 -1.14959e+02
3.52000e+04 2.91333e+02 -1.09194e+02 -5.23816e+01 -1.66006e+02 -9.20438e+01 -6.86756e+01 -1.15412e+02
3.58400e+04 2.96667e+02 -3.47726e+01 3.14397e+00 -7.26891e+01 -9.08625e+01 -6.51906e+01 -1.16534e+02
3.64800e+04 3.00667e+02 -2.68463e+01 1.39587e+01 -6.76513e+01 -8.98286e+01 -6.16363e+01 -1.18021e+02
3.71200e+04 3.03000e+02 -6.20141e+01 1.79458e+01 -1.41974e+02 -8.90049e+01 -5.84665e+01 -1.19543e+02
3.77600e+04 3.05333e+02 6.52159e+00 2.57156e+01 -1.26724e+01 -8.85025e+01 -5.61991e+01 -1.20806e+02
3.84000e+04 3.10000e+02 -5.24890e+01 -2.73978e+01 -7.75802e+01 -8.84193e+01 -5.52373e+01 -1.21601e+02
3.90400e+04 3.14667e+02 -3.14399e+01 8.52425e-01 -6.37323e+01 -8.87837e+01 -5.57569e+01 -1.21811e+02
3.96800e+04 3.18000e+02 -1.25910e+01 7.11877e+00 -3.23008e+01 -8.95178e+01 -5.76948e+01 -1.21341e+02
4.03200e+04 3.22000e+02 4.83940e+00 8.64040e+01 -7.67252e+01 -9.04386e+01 -6.08048e+01 -1.20072e+02
4.09600e+04 3.24333e+02 9.47857e+00 1.17223e+02 -9.82659e+01 -9.12960e+01 -6.47087e+01 -1.17883e+02
4.16000e+04 3.28333e+02 -9.98746e+01 -1.59706e+01 -1.83779e+02 -9.18357e+01 -6.89209e+01 -1.14751e+02
4.22400e+04 3.31667e+02 -6.92621e+01 -5.08998e+01 -8.76244e+01 -9.18498e+01 -7.28461e+01 -1.10854e+02
4.28800e+04 3.35667e+02 -8.31607e+01 -3.53024e+01 -1.31019e+02 -9.11982e+01 -7.57457e+01 -1.06651e+02
4.35200e+04 3.39333e+02 -1.59393e+02 -6.61107e+01 -2.52675e+02 -8.97902e+01 -7.67242e+01 -1.02856e+02
4.41600e+04 3.43333e+02 -7.33453e+01 2.29389e+01 -1.69630e+02 -8.75765e+01 -7.50495e+01 -1.00103e+02
4.48000e+04 3.45667e+02 -4.96083e+01 1.12823e+01 -1.10499e+02 -8.45715e+01 -7.08505e+01 -9.82925e+01
4.54400e+04 3.47667e+02 -2.15589e+02 -1.91036e+02 -2.40142e+02 -8.08883e+01 -6.50089e+01 -9.67676e+01
4.60800e+04 3.50333e+02 -4.81014e+01 4.08326e+01 -1.37035e+02 -7.67578e+01 -5.84640e+01 -9.50516e+01
4.67200e+04 3.52667e+02 -9.78208e+01 2.45786e+01 -2.20220e+02 -7.25038e+01 -5.20539e+01 -9.29537e+01
4.73600e+04 3.56000e+02 -1.78549e+02 -1.50491e+02 -2.06607e+02 -6.84798e+01 -4.65512e+01 -9.04084e+01
4.80000e+04 3.58667e+02 -8.57365e+01 -2.34983e+01 -1.47975e+02 -6.50105e+01 -4.25940e+01 -8.74270e+01
4.86400e+04 3.61667e+02 -5.44250e+01 5.96320e+01 -1.68482e+02 -6.23591e+01 -4.05772e+01 -8.41410e+01
4.92800e+04 3.64667e+02 -2.12459e+02 -1.72462e+02 -2.52456e+02 -6.06997e+01 -4.05671e+01 -8.08323e+01
4.99200e+04 3.66667e+02 -6.30717e+01 6.95029e+01 -1.95646e+02 -6.00978e+01 -4.22684e+01 -7.79273e+01
5.05600e+04 3.69000e+02 1.38695e+01 5.79038e+01 -3.01647e+01 -6.05158e+01 -4.50461e+01 -7.59856e+01
5.12000e+04 3.71667e+02 -4.99999e+01 -5.36542e+00 -9.46345e+01 -6.18414e+01 -4.79798e+01 -7.57030e+01
5.18400e+04 3.73000e+02 5.16567e+01 9.97504e+01 3.56292e+00 -6.39215e+01 -5.00791e+01 -7.77638e+01
5.24800e+04 3.74667e+02 -1.49964e+02 -1.22174e+01 -2.87710e+02 -6.65714e+01 -5.08514e+01 -8.22913e+01
5.31200e+04 3.77000e+02 -9.03456e+01 2.65923e+01 -2.07284e+02 -6.95456e+01 -5.05300e+01 -8.85612e+01
5.37600e+04 3.79667e+02 -1.07255e+02 -8.60131e+00 -2.05908e+02 -7.25056e+01 -4.95562e+01 -9.54550e+01
5.44000e+04 3.82333e+02 -6.94517e+01 -7.26441e+00 -1.31639e+02 -7.50196e+01 -4.82186e+01 -1.01821e+02
5.50400e+04 3.84667e+02 7.72746e+01 1.58226e+02 -3.67705e+00 -7.66295e+01 -4.66383e+01 -1.06621e+02
5.56800e+04 3.86667e+02 -4.52797e+01 -3.85079e+01 -5.20515e+01 -7.69811e+01 -4.48601e+01 -1.09102e+02
5.63200e+04 3.89667e+02 1.14217e+01 1.16305e+02 -9.34618e+01 -7.59505e+01 -4.29644e+01 -1.08937e+02
5.69600e+04 3.91000e+02 -7.27293e+01 4.72483e+01 -1.92707e+02 -7.36758e+01 -4.11228e+01 -1.06229e+02
5.76000e+04 3.93667e+02 1.60897e+01 9.91827e+01 -6.70032e+01 -7.04600e+01 -3.95378e+01 -1.01382e+02
5.82400e+04 3.95333e+02 -5.16426e+01 3.19130e+01 -1.35198e+02 -6.66239e+01 -3.83177e+01 -9.49300e+01
5.88800e+04 3.97667e+02 1.32153e+01 1.08808e+02 -8.23779e+01 -6.24019e+01 -3.73775e+01 -8.74264e+01
5.95200e+04 3.98667e+02 1.70293e+01 1.41212e+02 -1.07153e+02 -5.79226e+01 -3.63821e+01 -7.94631e+01
6.01600e+04 4.00000e+02 6.45622e+01 1.59919e+02 -3.07950e+01 -5.32486e+01 -3.46813e+01 -7.18159e+01
6.08000e+04 4.02333e+02 -1.20115e+02 3.95441e+00 -2.44185e+02 -4.84308e+01 -3.12587e+01 -6.56029e+01
6.14400e+04 4.04333e+02 4.28583e+01 1.83718e+02 -9.80014e+01 -4.35400e+01 -2.51650e+01 -6.19150e+01
6.20800e+04 4.05667e+02 6.78332e+01 1.28317e+02 7.34891e+00 -3.86622e+01 -1.64687e+01 -6.08558e+01
6.27200e+04 4.07667e+02 4.96260e+00 9.79631e+01 -8.80379e+01 -3.38717e+01 -6.10626e+00 -6.16371e+01
6.33600e+04 4.09333e+02 -7.30547e+01 4.94044e+01 -1.95514e+02 -2.92154e+01 4.93478e+00 -6.33656e+01
6.40000e+04 4.11333e+02 5.46667e+01 1.55883e+02 -4.65496e+01 -2.47102e+01 1.58411e+01 -6.52615e+01
6.46400e+04 4.14000e+02 -1.40609e+02 -4.06623e+01 -2.40556e+02 -2.03338e+01 2.59636e+01 -6.66312e+01
6.52800e+04 4.15667e+02 -4.89532e+01 4.58929e+01 -1.43799e+02 -1.60326e+01 3.48331e+01 -6.68983e+01
6.59200e+04 4.17667e+02 -1.17564e+02 -1.87306e+01 -2.16398e+02 -1.17673e+01 4.21514e+01 -6.56860e+01
6.65600e+04 4.20333e+02 -3.36907e+00 1.02508e+02 -1.09246e+02 -7.56122e+00 4.77401e+01 -6.28625e+01
6.72000e+04 4.22000e+02 8.34807e+01 1.22052e+02 4.49090e+01 -3.53369e+00 5.14709e+01 -5.85383e+01
6.78400e+04 4.22667e+02 9.32096e+01 1.03954e+02 8.24656e+01 9.27267e-02 5.32304e+01 -5.30450e+01
6.84800e+04 4.23667e+02 1.15163e+02 1.30903e+02 9.94233e+01 3.02518e+00 5.29476e+01 -4.68972e+01
6.91200e+04 4.24000e+02 6.23663e+01 1.45065e+02 -2.03325e+01 4.97597e+00 5.06736e+01 -4.07216e+01
6.97600e+04 4.25667e+02 4.02200e-01 1.35962e+02 -1.35157e+02 5.77493e+00 4.66805e+01 -3.51306e+01
7.04000e+04 4.27333e+02 1.08279e+02 1.34013e+02 8.25440e+01 5.48633e+00 4.15176e+01 -3.05450e+01
7.10400e+04 4.27667e+02 1.03790e+02 1.34978e+02 7.26021e+01 4.46550e+00 3.59701e+01 -2.70391e+01
7.16800e+04 4.28667e+02 1.14705e+02 1.64025e+02 6.53855e+01 3.29717e+00 3.09196e+01 -2.43253e+01
7.23200e+04 4.30000e+02 8.77210e+01 2.20151e+02 -4.47088e+01 2.62516e+00 2.71712e+01 -2.19209e+01
7.29600e+04 4.31333e+02 4.77608e+01 1.96441e+02 -1.00920e+02 2.96892e+00 2.53343e+01 -1.93964e+01
7.36000e+04 4.32333e+02 8.58021e+01 1.40519e+02 3.10852e+01 4.62534e+00 2.57764e+01 -1.65257e+01
7.42400e+04 4.33333e+02 -5.12106e+01 2.16705e+01 -1.24092e+02 7.67332e+00 2.85987e+01 -1.32521e+01
7.48800e+04 4.34000e+02 4.40213e+00 5.43823e+01 -4.55780e+01 1.20313e+01 3.36213e+01 -9.55860e+00
7.55200e+04 4.35000e+02 -7.35903e+00 1.79640e+02 -1.94359e+02 1.75148e+01 4.04376e+01 -5.40806e+00
7.61600e+04 4.36667e+02 5.62507e+01 1.59267e+02 -4.67652e+01 2.38673e+01 4.85208e+01 -7.86190e-01
7.68000e+04 4.38000e+02 8.35059e+01 1.64304e+02 2.70776e+00 3.07564e+01 5.72761e+01 4.23663e+00
7.74400e+04 4.39333e+02 -1.46257e+01 2.15943e+02 -2.45194e+02 3.77562e+01 6.60264e+01 9.48609e+00
7.80800e+04 4.40667e+02 4.46360e+01 1.61024e+02 -7.17522e+01 4.43673e+01 7.40431e+01 1.46916e+01
7.87200e+04 4.41333e+02 5.90151e+01 1.26615e+02 -8.58484e+00 5.00983e+01 8.06946e+01 1.95020e+01
7.93600e+04 4.42000e+02 8.85618e+01 1.12349e+02 6.47749e+01 5.45764e+01 8.56304e+01 2.35225e+01
8.00000e+04 4.42667e+02 -3.43157e+01 7.27411e+01 -1.41372e+02 5.76217e+01 8.88530e+01 2.63904e+01
8.06400e+04 4.44333e+02 6.93133e+01 1.24063e+02 1.45634e+01 5.92536e+01 9.06177e+01 2.78895e+01
8.12800e+04 4.46333e+02 8.27468e+01 1.74447e+02 -8.95342e+00 5.96579e+01 9.12581e+01 2.80576e+01
8.19200e+04 4.47667e+02 1.07121e+02 1.70546e+02 4.36960e+01 5.91404e+01 9.10635e+01 2.72173e+01
8.25600e+04 4.49000e+02 1.11328e+02 1.54706e+02 6.79502e+01 5.80630e+01 9.02228e+01 2.59032e+01
8.32000e+04 4.50333e+02 7.64743e+00 8.08987e+01 -6.56038e+01 5.67722e+01 8.88450e+01 2.46994e+01
8.38400e+04 4.51667e+02 1.81917e+01 1.00179e+02 -6.37958e+01 5.55553e+01 8.70578e+01 2.40529e+01
8.44800e+04 4.53000e+02 7.54010e+01 1.59309e+02 -8.50668e+00 5.46427e+01 8.51245e+01 2.41609e+01
8.51200e+04 4.53667e+02 1.14464e+02 1.69723e+02 5.92050e+01 5.42300e+01 8.34669e+01 2.49931e+01
8.57600e+04 4.54333e+02 1.31709e+02 1.99740e+02 6.36783e+01 5.44617e+01 8.25277e+01 2.63957e+01
8.64000e+04 4.55000e+02 9.27591e+01 1.35227e+02 5.02915e+01 5.53710e+01 8.25741e+01 2.81678e+01
8.70400e+04 4.55333e+02 1.05544e+02 1.59429e+02 5.16603e+01 5.68481e+01 8.36096e+01 3.00865e+01
8.76800e+04 4.56333e+02 1.56821e+01 1.62709e+02 -1.31345e+02 5.86937e+01 8.54423e+01 3.19451e+01
8.83200e+04 4.58000e+02 5.48870e+01 1.84781e+02 -7.50072e+01 6.07261e+01 8.78194e+01 3.36327e+01
8.89600e+04 4.59333e+02 1.32963e+02 1.48010e+02 1.17916e+02 6.28649e+01 9.05259e+01 3.52039e+01
8.96000e+04 4.60333e+02 1.40472e+02 2.07408e+02 7.35372e+01 6.51400e+01 9.34208e+01 3.68593e+01
9.02400e+04 4.61000e+02 1.39224e+02 2.00462e+02 7.79863e+01 6.76323e+01 9.64482e+01 3.88164e+01
9.08800e+04 4.62667e+02 9.75684e+01 1.98009e+02 -2.87211e+00 7.03920e+01 9.96405e+01 4.11434e+01
9.15200e+04 4.64000e+02 1.27345e+02 1.64861e+02 8.98283e+01 7.33966e+01 1.03089e+02 4.37043e+01
9.21600e+04 4.65000e+02 9.88514e+01 1.73894e+02 2.38084e+01 7.65744e+01 1.06879e+02 4.62695e+01
9.28000e+04 4.66000e+02 9.22395e+01 2.17628e+02 -3.31491e+01 7.98556e+01 1.11046e+02 4.86652e+01
9.34400e+04 4.67000e+02 4.26777e+01 1.67537e+02 -8.21819e+01 8.31973e+01 1.15577e+02 5.08174e+01
9.40800e+04 4.68000e+02 1.55992e+02 1.83429e+02 1.28556e+02 8.65684e+01 1.20441e+02 5.26962e+01
9.47200e+04 4.69000e+02 4.30000e+01 1.92529e+02 -1.06529e+02 8.99249e+01 1.25582e+02 5.42674e+01
9.53600e+04 4.70000e+02 1.26526e+02 2.20742e+02 3.23093e+01 9.31903e+01 1.30875e+02 5.55053e+01
9.60000e+04 4.70667e+02 5.77552e+01 1.26429e+02 -1.09190e+01 9.62470e+01 1.36064e+02 5.64303e+01
9.66400e+04 4.72333e+02 9.94931e+01 1.77904e+02 2.10821e+01 9.89587e+01 1.40801e+02 5.71161e+01
9.72800e+04 4.73667e+02 9.96224e+01 1.69141e+02 3.01038e+01 1.01217e+02 1.44791e+02 5.76442e+01
9.79200e+04 4.75000e+02 -1.10473e+00 1.93298e+02 -1.95507e+02 1.02975e+02 1.47937e+02 5.80125e+01
9.85600e+04 4.77000e+02 1.25013e+01 1.35643e+02 -1.10640e+02 1.04230e+02 1.50383e+02 5.80777e+01
9.92000e+04 4.78333e+02 1.24099e+02 1.45033e+02 1.03164e+02 1.04998e+02 1.52394e+02 5.76016e+01
9.98400e+04 4.78667e+02 1.43751e+02 1.92350e+02 9.51521e+01 1.05278e+02 1.54172e+02 5.63841e+01
1.00480e+05 4.79667e+02 7.18217e+01 2.54133e+02 -1.10490e+02 1.05045e+02 1.55725e+02 5.43643e+01
1.01120e+05 4.80667e+02 1.20118e+02 1.73191e+02 6.70451e+01 1.04243e+02 1.56895e+02 5.15909e+01
1.01760e+05 4.81333e+02 7.26513e+01 1.00880e+02 4.44231e+01 1.02828e+02 1.57534e+02 4.81226e+01
1.02400e+05 4.81667e+02 7.91202e+01 1.02771e+02 5.54690e+01 1.00826e+02 1.57666e+02 4.39854e+01
1.03040e+05 4.82667e+02 1.12708e+02 2.15268e+02 1.01478e+01 9.83641e+01 1.57496e+02 3.92325e+01
1.03680e+05 4.83667e+02 1.44313e+02 2.11094e+02 7.75328e+01 9.56634e+01 1.57265e+02 3.40618e+01
1.04320e+05 4.84667e+02 1.07954e+02 1.68056e+02 4.78514e+01 9.29780e+01 1.57066e+02 2.88901e+01
1.04960e+05 4.85333e+02 1.55399e+02 1.82200e+02 1.28599e+02 9.05398e+01 1.56798e+02 2.42812e+01
1.05600e+05 4.86000e+02 1.71409e+02 2.11750e+02 1.31068e+02 8.85152e+01 1.56251e+02 2.07793e+01
1.06240e+05 4.87000e+02 1.13516e+02 2.19924e+02 7.10819e+00 8.69971e+01 1.55228e+02 1.87661e+01
1.06880e+05 4.87667e+02 1.60031e+02 2.15830e+02 1.04231e+02 8.60260e+01 1.53652e+02 1.83997e+01
1.07520e+05 4.88667e+02 2.09719e+02 2.75126e+02 1.44312e+02 8.56207e+01 1.51615e+02 1.96260e+01
1.08160e+05 4.90000e+02 1.30698e+02 1.65753e+02 9.56442e+01 8.58089e+01 1.49366e+02 2.22521e+01
1.08800e+05 4.90333e+02 1.40332e+02 1.85946e+02 9.47177e+01 8.66421e+01 1.47244e+02 2.60401e+01
1.09440e+05 4.91667e+02 1.90087e+02 2.46091e+02 1.34083e+02 8.81890e+01 1.45605e+02 3.07726e+01
1.10080e+05 4.92667e+02 1.37484e+02 1.64593e+02 1.10375e+02 9.05160e+01 1.44769e+02 3.62627e+01
1.10720e+05 4.93000e+02 8.04509e+01 1.53728e+02 7.17359e+00 9.36551e+01 1.44981e+02 4.23291e+01
1.11360e+05 4.94667e+02 1.74302e+02 2.22799e+02 1.25804e+02 9.75746e+01 1.46367e+02 4.87823e+01
1.12000e+05 4.95667e+02 1.75137e+02 2.18965e+02 1.31309e+02 1.02161e+02 1.48873e+02 5.54489e+01
1.12640e+05 4.96333e+02 1.80967e+02 2.13525e+02 1.48409e+02 1.07230e+02 1.52264e+02 6.21963e+01
1.13280e+05 4.97667e+02 6.71623e+01 1.93271e+02 -5.89466e+01 1.12528e+02 1.56153e+02 6.89024e+01
1.13920e+05 4.98667e+02 3.45925e+01 1.76488e+02 -1.07303e+02 1.17739e+02 1.60090e+02 7.53893e+01
1.14560e+05 5.00000e+02 1.57366e+02 1.98616e+02 1.16116e+02 1.22535e+02 1.63661e+02 8.14096e+01
1.15200e+05 5.01000e+02 6.41742e+01 1.76453e+02 -4.81042e+01 1.26644e+02 1.66572e+02 8.67164e+01
1.15840e+05 5.02000e+02 2.72100e+01 1.50804e+02 -9.63839e+01 1.29893e+02 1.68650e+02 9.11362e+01
1.16480e+05 5.03333e+02 1.01056e+02 1.31451e+02 7.06612e+01 1.32202e+02 1.69811e+02 9.45923e+01
1.17120e+05 5.04333e+02 3.47753e+01 1.75426e+02 -1.05876e+02 1.33559e+02 1.70030e+02 9.70870e+01
1.17760e+05 5.05000e+02 3.37733e+01 1.72699e+02 -1.05152e+02 1.34008e+02 1.69342e+02 9.86752e+01
1.18400e+05 5.06333e+02 1.58680e+02 2.06631e+02 1.10729e+02 1.33623e+02 1.67817e+02 9.94283e+01
1.19040e+05 5.07000e+02 4.93455e+01 1.33709e+02 -3.50185e+01 1.32455e+02 1.65497e+02 9.94125e+01
1.19680e+05 5.07667e+02 1.14319e+02 1.51439e+02 7.71979e+01 1.30507e+02 1.62312e+02 9.87031e+01
1.20320e+05 5.08667e+02 1.39697e+02 2.31028e+02 4.83651e+01 1.27754e+02 1.58072e+02 9.74352e+01
1.20960e+05 5.09667e+02 1.03392e+02 1.22810e+02 8.39735e+01 1.24207e+02 1.52573e+02 9.58402e+01
1.21600e+05 5.10000e+02 4.88622e+01 1.07913e+02 -1.01886e+01 1.19997e+02 1.45782e+02 9.42109e+01
1.22240e+05 5.11000e+02 9.27061e+01 2.01540e+02 -1.61282e+01 1.15397e+02 1.38007e+02 9.27874e+01
1.22880e+05 5.12000e+02 1.32762e+02 2.09719e+02 5.58040e+01 1.10785e+02 1.29979e+02 9.15910e+01
1.23520e+05 5.12667e+02 1.93750e+02 2.19654e+02 1.67846e+02 1.06553e+02 1.22821e+02 9.02856e+01
1.24160e+05 5.13667e+02 1.11496e+02 1.70460e+02 5.25329e+01 1.03002e+02 1.17696e+02 8.83088e+01
1.24800e+05 5.14333e+02 8.24514e+01 1.31507e+02 3.33960e+01 1.00272e+02 1.14981e+02 8.55635e+01
1.25440e+05 5.15333e+02 5.91849e+01 1.53547e+02 -3.51771e+01 9.83470e+01 1.13836e+02 8.28581e+01
1.26080e+05 5.16333e+02 9.35839e+01 2.14652e+02 -2.74843e+01 9.71263e+01 1.13041e+02 8.12119e+01
1.26720e+05 5.17000e+02 9.25422e+01 2.11563e+02 -2.64789e+01 9.65035e+01 1.11798e+02 8.12092e+01
1.27360e+05 5.18000e+02 9.78585e+01 2.21920e+02 -2.62032e+01 9.63850e+01 1.09897e+02 8.28734e+01
1.28000e+05 5.19000e+02 1.22307e+02 1.83417e+02 6.11959e+01 9.66574e+01 1.07674e+02 8.56407e+01
1.28640e+05 5.19333e+02 1.25859e+02 1.91838e+02 5.98795e+01 9.71555e+01 1.06092e+02 8.82188e+01
1.29280e+05 5.20667e+02 1.86084e+01 1.26234e+02 -8.90172e+01 9.76755e+01 1.06673e+02 8.86777e+01
1.29920e+05 5.21333e+02 -7.71144e+01 -4.00398e+01 -1.14189e+02 9.80284e+01 1.09755e+02 8.63014e+01
1.30560e+05 5.22667e+02 -7.58043e+01 -5.78279e+01 -9.37808e+01 9.80956e+01 1.14212e+02 8.19794e+01
1.31200e+05 5.24000e+02 -5.56010e+01 1.30584e+01 -1.24260e+02 9.78658e+01 1.19388e+02 7.63440e+01
1.31840e+05 5.24667e+02 -1.97423e+01 1.18992e+02 -1.58477e+02 9.74131e+01 1.25096e+02 6.97299e+01
1.32480e+05 5.25667e+02 4.54770e+01 1.66512e+02 -7.55585e+01 9.68053e+01 1.31103e+02 6.25078e+01
1.33120e+05 5.26333e+02 6.88290e+01 1.90042e+02 -5.23842e+01 9.59868e+01 1.36893e+02 5.50810e+01
1.33760e+05 5.27000e+02 8.22810e+01 2.02816e+02 -3.82542e+01 9.47296e+01 1.41705e+02 4.77540e+01
1.34400e+05 5.27667e+02 1.49884e+02 1.77967e+02 1.21801e+02 9.26914e+01 1.44708e+02 4.06752e+01
1.35040e+05 5.28667e+02 1.83185e+02 1.93480e+02 1.72891e+02 8.95696e+01 1.45213e+02 3.39258e+01
1.35680e+05 5.30000e+02 9.21097e+01 2.26751e+02 -4.25314e+01 8.52806e+01 1.42917e+02 2.76441e+01
1.36320e+05 5.30667e+02 5.54157e+00 8.93799e+01 -7.82968e+01 8.00528e+01 1.38042e+02 2.20639e+01
1.36960e+05 5.31333e+02 4.77139e+01 1.22848e+02 -2.74201e+01 7.44241e+01 1.31355e+02 1.74927e+01
1.37600e+05 5.32333e+02 1.33586e+02 2.36621e+02 3.05521e+01 6.91465e+01 1.24011e+02 1.42818e+01
1.38240e+05 5.33333e+02 6.10117e+01 1.82653e+02 -6.06301e+01 6.50216e+01 1.17275e+02 1.27683e+01
1.38880e+05 5.34333e+02 1.73643e+02 2.17883e+02 1.29403e+02 6.26821e+01 1.12214e+02 1.31503e+01
1.39520e+05 5.35000e+02 5.27663e+01 1.76918e+02 -7.13849e+01 6.24028e+01 1.09458e+02 1.53476e+01
1.40160e+05 5.35667e+02 1.53794e+02 1.63264e+02 1.44324e+02 6.40428e+01 1.09143e+02 1.89425e+01
1.40800e+05 5.36667e+02 1.28216e+02 2.24507e+02 3.19254e+01 6.71415e+01 1.11036e+02 2.32475e+01
1.41440e+05 5.37667e+02 1.36467e+02 2.39193e+02 3.37411e+01 7.10988e+01 1.14705e+02 2.74930e+01
1.42080e+05 5.38667e+02 1.31288e+01 1.66807e+02 -1.40550e+02 7.53573e+01 1.19647e+02 3.10673e+01
1.42720e+05 5.39333e+02 4.12787e+01 1.92566e+02 -1.10009e+02 7.95183e+01 1.25335e+02 3.37019e+01
1.43360e+05 5.40333e+02 -4.15485e+01 1.02278e+02 -1.85375e+02 8.33796e+01 1.31248e+02 3.55114e+01
1.44000e+05 5.41333e+02 9.57639e+01 2.08910e+02 -1.73825e+01 8.68885e+01 1.36919e+02 3.68584e+01
1.44640e+05 5.42000e+02 1.71701e+02 1.97207e+02 1.46194e+02 9.00463e+01 1.41967e+02 3.81259e+01
1.45280e+05 5.43667e+02 5.15771e+01 1.29253e+02 -2.60984e+01 9.27982e+01 1.46072e+02 3.95247e+01
1.45920e+05 5.44000e+02 7.76056e+01 1.29379e+02 2.58322e+01 9.49810e+01 1.48951e+02 4.10114e+01
1.46560e+05 5.44667e+02 1.14610e+02 1.74599e+02 5.46221e+01 9.63719e+01 1.50438e+02 4.23058e+01
1.47200e+05 5.46000e+02 5.95867e+01 1.79600e+02 -6.04268e+01 9.68258e+01 1.50629e+02 4.30227e+01
1.47840e+05 5.47000e+02 -9.70553e+00 1.35970e+01 -3.30081e+01 9.64042e+01 1.49892e+02 4.29167e+01
1.48480e+05 5.47667e+02 -1.42904e+01 1.05481e+01 -3.91289e+01 9.53848e+01 1.48645e+02 4.21244e+01
1.49120e+05 5.48333e+02 1.66163e+01 1.72692e+02 -1.39459e+02 9.41560e+01 1.47084e+02 4.12280e+01
1.49760e+05 5.49667e+02 1.81309e+02 2.18100e+02 1.44518e+02 9.30629e+01 1.45083e+02 4.10424e+01
1.50400e+05 5.50333e+02 1.36608e+02 2.16607e+02 5.66091e+01 9.22690e+01 1.42291e+02 4.22466e+01
1.51040e+05 5.51667e+02 -5.14530e+01 6.98211e+01 -1.72727e+02 9.16892e+01 1.38301e+02 4.50776e+01
1.51680e+05 5.52667e+02 9.11761e+01 2.10835e+02 -2.84824e+01 9.10299e+01 1.32813e+02 4.92466e+01
1.52320e+05 5.53333e+02 1.25491e+02 1.97412e+02 5.35705e+01 8.99456e+01 1.25803e+02 5.40881e+01
1.52960e+05 5.54000e+02 1.21246e+02 1.88560e+02 5.39325e+01 8.82268e+01 1.17649e+02 5.88043e+01
1.53600e+05 5.55000e+02 6.42455e+01 1.96382e+02 -6.78909e+01 8.58911e+01 1.09218e+02 6.25645e+01
1.54240e+05 5.55667e+02 1.13039e+02 2.44757e+02 -1.86791e+01 8.31369e+01 1.01916e+02 6.43583e+01
1.54880e+05 5.56667e+02 4.57958e+01 1.80002e+02 -8.84107e+01 8.02469e+01 9.74158e+01 6.30779e+01
1.55520e+05 5.57333e+02 -4.95533e-01 1.13179e+02 -1.14170e+02 7.75221e+01 9.63165e+01 5.87277e+01
1.56160e+05 5.58333e+02 8.51307e+01 2.19886e+02 -4.96240e+01 7.52410e+01 9.76588e+01 5.28233e+01
1.56800e+05 5.58667e+02 7.00664e+01 1.83686e+02 -4.35532e+01 7.36185e+01 1.00488e+02 4.67488e+01
1.57440e+05 5.60000e+02 1.85398e+02 2.26967e+02 1.43828e+02 7.27572e+01 1.04355e+02 4.11591e+01
1.58080e+05 5.61000e+02 3.74135e+01 1.83732e+02 -1.08905e+02 7.26015e+01 1.08909e+02 3.62938e+01
1.58720e+05 5.62000e+02 1.33565e+02 2.61722e+02 5.40921e+00 7.29310e+01 1.13682e+02 3.21802e+01
1.59360e+05 5.63000e+02 3.41592e+01 6.06751e+01 7.64331e+00 7.34395e+01 1.18227e+02 2.86517e+01
1.60000e+05 5.63333e+02 2.19361e+01 6.33941e+01 -1.95219e+01 7.38799e+01 1.22376e+02 2.53842e+01
1.60640e+05 5.64333e+02 9.01932e+01 1.94875e+02 -1.44888e+01 7.41739e+01 1.26316e+02 2.20320e+01
1.61280e+05 5.65333e+02 1.66902e+02 2.32114e+02 1.01691e+02 7.44170e+01 1.30421e+02 1.84127e+01
1.61920e+05 5.66667e+02 1.21008e+02 2.25216e+02 1.67999e+01 7.47838e+01 1.34952e+02 1.46160e+01
1.62560e+05 5.67667e+02 1.23470e+02 2.34072e+02 1.28679e+01 7.53999e+01 1.39851e+02 1.09484e+01
1.63200e+05 5.68333e+02 9.51581e+01 2.23495e+02 -3.31788e+01 7.62681e+01 1.44770e+02 7.76569e+00
1.63840e+05 5.69333e+02 8.17149e+01 2.35683e+02 -7.22537e+01 7.73039e+01 1.49265e+02 5.34238e+00
1.64480e+05 5.70667e+02 1.53333e+02 2.40576e+02 6.60898e+01 7.84343e+01 1.53024e+02 3.84482e+00
1.65120e+05 5.71333e+02 1.43337e+02 2.19914e+02 6.67606e+01 7.96680e+01 1.55994e+02 3.34205e+00
1.65760e+05 5.72333e+02 1.74902e+02 2.04380e+02 1.45424e+02 8.10889e+01 1.58388e+02 3.78984e+00
1.66400e+05 5.73333e+02 1.04297e+02 1.86833e+02 2.17620e+01 8.27945e+01 1.60588e+02 5.00114e+00
1.67040e+05 5.74333e+02 9.22957e+01 2.08528e+02 -2.39364e+01 8.48400e+01 1.62995e+02 6.68510e+00
1.67680e+05 5.75333e+02 1.81014e+02 2.14136e+02 1.47891e+02 8.72366e+01 1.65888e+02 8.58529e+00
1.68320e+05 5.76667e+02 1.87433e+02 2.44622e+02 1.30245e+02 8.99834e+01 1.69323e+02 1.06440e+01
1.68960e+05 5.77667e+02 2.07050e+02 2.11554e+02 2.02546e+02 9.30913e+01 1.73123e+02 1.30592e+01
1.69600e+05 5.79000e+02 1.78729e+02 2.18696e+02 1.38763e+02 9.65682e+01 1.76959e+02 1.61775e+01
1.70240e+05 5.80333e+02 1.43674e+02 1.94915e+02 9.24331e+01 1.00397e+02 1.80474e+02 2.03195e+01
1.70880e+05 5.80667e+02 1.00985e+02 1.22447e+02 7.95223e+01 1.04539e+02 1.83412e+02 2.56667e+01
1.71520e+05 5.81667e+02 1.77386e+02 2.44868e+02 1.09905e+02 1.08972e+02 1.85695e+02 3.22493e+01
1.72160e+05 5.82667e+02 1.51214e+02 2.39030e+02 6.33969e+01 1.13705e+02 1.87422e+02 3.99878e+01
1.72800e+05 5.84000e+02 1.23627e+02 2.14863e+02 3.23910e+01 1.18757e+02 1.88788e+02 4.87246e+01
1.73440e+05 5.84667e+02 1.78463e+02 1.85620e+02 1.71307e+02 1.24096e+02 1.89968e+02 5.82247e+01
1.74080e+05 5.86000e+02 1.18160e+02 2.07502e+02 2.88185e+01 1.29598e+02 1.91027e+02 6.81695e+01
1.74720e+05 5.87333e+02 1.05453e+02 1.96309e+02 1.45958e+01 1.35044e+02 1.91908e+02 7.81803e+01
1.75360e+05 5.88667e+02 8.61734e+01 1.25139e+02 4.72074e+01 1.40170e+02 1.92469e+02 8.78721e+01
1.76000e+05 5.89333e+02 2.92451e+01 7.51936e+01 -1.67034e+01 1.44738e+02 1.92546e+02 9.69308e+01
1.76640e+05 5.90333e+02 1.71362e+02 2.42606e+02 1.00119e+02 1.48592e+02 1.92029e+02 1.05155e+02
1.77280e+05 5.91333e+02 1.73548e+02 2.10080e+02 1.37015e+02 1.51675e+02 1.90897e+02 1.12453e+02
1.77920e+05 5.92000e+02 7.81207e+01 1.10670e+02 4.55715e+01 1.53983e+02 1.89188e+02 1.18779e+02
1.78560e+05 5.93333e+02 1.31386e+02 1.94544e+02 6.82285e+01 1.55487e+02 1.86916e+02 1.24057e+02
1.79200e+05 5.93667e+02 -1.57723e+01 1.31391e+02 -1.62936e+02 1.56099e+02 1.84064e+02 1.28134e+02
1.79840e+05 5.94667e+02 1.92040e+02 1.96018e+02 1.88062e+02 1.55726e+02 1.80633e+02 1.30820e+02
1.80480e+05 5.95667e+02 1.73710e+02 2.48770e+02 9.86511e+01 1.54347e+02 1.76702e+02 1.31993e+02
1.81120e+05 5.96333e+02 6.52372e+01 1.15431e+02 1.50434e+01 1.52044e+02 1.72435e+02 1.31653e+02
1.81760e+05 5.97333e+02 2.05571e+02 2.34460e+02 1.76683e+02 1.48978e+02 1.68046e+02 1.29910e+02
1.82400e+05 5.98333e+02 1.06212e+02 2.41668e+02 -2.92443e+01 1.45337e+02 1.63751e+02 1.26924e+02
1.83040e+05 5.99667e+02 1.02739e+02 1.37791e+02 6.76860e+01 1.41329e+02 1.59776e+02 1.22882e+02
1.83680e+05 6.00000e+02 1.50228e+02 1.84302e+02 1.16154e+02 1.37179e+02 1.56359e+02 1.17998e+02
1.84320e+05 6.01000e+02 1.42385e+02 2.26378e+02 5.83920e+01 1.33124e+02 1.53728e+02 1.12520e+02
1.84960e+05 6.02333e+02 4.26301e+01 1.23639e+02 -3.83792e+01 1.29387e+02 1.52045e+02 1.06729e+02
1.85600e+05 6.03667e+02 8.04184e+01 1.46364e+02 1.44729e+01 1.26146e+02 1.51325e+02 1.00968e+02
1.86240e+05 6.04667e+02 1.62844e+02 2.33268e+02 9.24196e+01 1.23519e+02 1.51419e+02 9.56198e+01
1.86880e+05 6.06000e+02 8.67093e+01 2.25239e+02 -5.18203e+01 1.21551e+02 1.52062e+02 9.10399e+01
1.87520e+05 6.07333e+02 1.44761e+02 2.77125e+02 1.23970e+01 1.20216e+02 1.52975e+02 8.74572e+01
1.88160e+05 6.08333e+02 1.53034e+02 1.78131e+02 1.27937e+02 1.19415e+02 1.53901e+02 8.49284e+01
1.88800e+05 6.09333e+02 8.66622e+01 1.71192e+02 2.13242e+00 1.18994e+02 1.54606e+02 8.33816e+01
1.89440e+05 6.10000e+02 1.43932e+02 2.08616e+02 7.92482e+01 1.18801e+02 1.54931e+02 8.26708e+01
1.90080e+05 6.11000e+02 1.43912e+02 1.81089e+02 1.06735e+02 1.18729e+02 1.54865e+02 8.25928e+01
1.90720e+05 6.12000e+02 1.94106e+02 2.08297e+02 1.79915e+02 1.18739e+02 1.54575e+02 8.29021e+01
1.91360e+05 6.12667e+02 2.02914e+02 2.32879e+02 1.72949e+02 1.18847e+02 1.54337e+02 8.33577e+01
1.92000e+05 6.13667e+02 1.96107e+02 2.27457e+02 1.64756e+02 1.19099e+02 1.54429e+02 8.37690e+01
1.92640e+05 6.15000e+02 1.11880e+02 1.81459e+02 4.23002e+01 1.19534e+02 1.55045e+02 8.40232e+01
1.93280e+05 6.15333e+02 9.50692e+01 1.43583e+02 4.65550e+01 1.20196e+02 1.56266e+02 8.41263e+01
1.93920e+05 6.16333e+02 1.96530e+02 2.43681e+02 1.49379e+02 1.21163e+02 1.58076e+02 8.42496e+01
1.94560e+05 6.17667e+02 1.97828e+02 2.07859e+02 1.87796e+02 1.22560e+02 1.60395e+02 8.47249e+01
1.95200e+05 6.19000e+02 1.69779e+02 2.20836e+02 1.18722e+02 1.24534e+02 1.63110e+02 8.59568e+01
1.95840e+05 6.20000e+02 1.26036e+02 2.65304e+02 -1.32318e+01 1.27162e+02 1.66033e+02 8.82902e+01
1.96480e+05 6.21333e+02 1.74114e+02 2.39033e+02 1.09195e+02 1.30401e+02 1.68901e+02 9.19017e+01
1.97120e+05 6.22000e+02 1.53907e+02 2.14620e+02 9.31947e+01 1.34101e+02 1.71451e+02 9.67522e+01
1.97760e+05 6.23333e+02 1.40151e+02 1.85541e+02 9.47614e+01 1.38066e+02 1.73542e+02 1.02589e+02
1.98400e+05 6.24333e+02 1.60338e+02 2.18276e+02 1.02401e+02 1.42107e+02 1.75248e+02 1.08966e+02
1.99040e+05 6.25333e+02 1.92759e+02 2.31115e+02 1.54402e+02 1.46059e+02 1.76831e+02 1.15287e+02
1.99680e+05 6.26667e+02 1.65280e+02 2.12069e+02 1.18491e+02 1.49777e+02 1.78622e+02 1.20932e+02
2.00320e+05 6.27667e+02 2.02756e+02 2.57578e+02 1.47933e+02 1.53139e+02 1.80839e+02 1.25439e+02
2.00960e+05 6.28333e+02 1.64802e+02 2.54747e+02 7.48575e+01 1.56045e+02 1.83450e+02 1.28640e+02
2.01600e+05 6.29667e+02 1.66037e+02 2.21431e+02 1.10643e+02 1.58443e+02 1.86179e+02 1.30707e+02
2.02240e+05 6.30667e+02 2.04324e+02 2.44238e+02 1.64409e+02 1.60348e+02 1.88671e+02 1.32024e+02
2.02880e+05 6.32000e+02 1.93856e+02 1.99355e+02 1.88357e+02 1.61839e+02 1.90676e+02 1.33003e+02
2.03520e+05 6.33000e+02 1.59644e+02 1.99755e+02 1.19532e+02 1.63037e+02 1.92151e+02 1.33922e+02
2.04160e+05 6.34000e+02 1.93475e+02 2.33971e+02 1.52978e+02 1.64053e+02 1.93251e+02 1.34855e+02
2.04800e+05 6.35000e+02 2.20937e+02 2.48549e+02 1.93326e+02 1.64975e+02 1.94244e+02 1.35706e+02
2.05440e+05 6.36000e+02 1.24850e+02 1.36573e+02 1.13127e+02 1.65864e+02 1.95401e+02 1.36327e+02
2.06080e+05 6.37000e+02 2.05205e+02 2.18476e+02 1.91934e+02 1.66771e+02 1.96904e+02 1.36637e+02
2.06720e+05 6.38000e+02 1.40892e+02 1.84408e+02 9.73767e+01 1.67741e+02 1.98798e+02 1.36684e+02
2.07360e+05 6.38667e+02 1.41203e+02 1.84966e+02 9.74403e+01 1.68817e+02 2.00984e+02 1.36650e+02
2.08000e+05 6.40000e+02 1.64164e+02 2.60590e+02 6.77391e+01 1.70017e+02 2.03249e+02 1.36785e+02
2.08640e+05 6.41000e+02 2.01281e+02 2.38433e+02 1.64129e+02 1.71309e+02 2.05291e+02 1.37328e+02
2.09280e+05 6.42333e+02 2.18183e+02 2.69256e+02 1.67110e+02 1.72606e+02 2.06775e+02 1.38438e+02
2.09920e+05 6.43333e+02 1.86070e+02 2.02860e+02 1.69279e+02 1.73769e+02 2.07377e+02 1.40161e+02
2.10560e+05 6.44333e+02 1.39860e+02 2.06475e+02 7.32445e+01 1.74636e+02 2.06868e+02 1.42404e+02
2.11200e+05 6.45000e+02 1.15710e+02 1.95184e+02 3.62367e+01 1.75069e+02 2.05205e+02 1.44932e+02
2.11840e+05 6.45667e+02 1.65909e+02 2.61017e+02 7.08013e+01 1.75023e+02 2.02614e+02 1.47432e+02
2.12480e+05 6.47333e+02 2.21312e+02 2.76636e+02 1.65988e+02 1.74580e+02 1.99545e+02 1.49614e+02
2.13120e+05 6.48667e+02 1.73940e+02 2.19220e+02 1.28660e+02 1.73900e+02 1.96504e+02 1.51297e+02
2.13760e+05 6.50000e+02 2.03761e+02 2.57979e+02 1.49543e+02 1.73150e+02 1.93850e+02 1.52451e+02
2.14400e+05 6.51000e+02 6.31997e+01 2.12163e+02 -8.57638e+01 1.72429e+02 1.91711e+02 1.53147e+02
2.15040e+05 6.52333e+02 1.70438e+02 2.01695e+02 1.39181e+02 1.71777e+02 1.90083e+02 1.53470e+02
2.15680e+05 6.53000e+02 1.79041e+02 2.15017e+02 1.43066e+02 1.71221e+02 1.88999e+02 1.53442e+02
2.16320e+05 6.54333e+02 1.81431e+02 2.57711e+02 1.05151e+02 1.70806e+02 1.88597e+02 1.53015e+02
2.16960e+05 6.55667e+02 2.40992e+02 2.80727e+02 2.01257e+02 1.70580e+02 1.89058e+02 1.52101e+02
2.17600e+05 6.56667e+02 2.25182e+02 2.49342e+02 2.01022e+02 1.70544e+02 1.90455e+02 1.50634e+02
2.18240e+05 6.58333e+02 1.61226e+02 1.77218e+02 1.45235e+02 1.70645e+02 1.92655e+02 1.48636e+02
2.18880e+05 6.59000e+02 1.84178e+02 2.11855e+02 1.56501e+02 1.70801e+02 1.95348e+02 1.46255e+02
2.19520e+05 6.60333e+02 1.21562e+02 2.48286e+02 -5.16239e+00 1.70963e+02 1.98176e+02 1.43749e+02
2.20160e+05 6.61333e+02 2.09922e+02 2.59467e+02 1.60377e+02 1.71155e+02 2.00852e+02 1.41459e+02
2.20800e+05 6.62667e+02 1.83301e+02 2.44911e+02 1.21691e+02 1.71467e+02 2.03181e+02 1.39754e+02
2.21440e+05 6.64000e+02 2.44287e+02 2.59650e+02 2.28924e+02 1.71991e+02 2.05019e+02 1.38963e+02
2.22080e+05 6.64667e+02 2.21629e+02 2.46863e+02 1.96395e+02 1.72754e+02 2.06238e+02 1.39270e+02
2.22720e+05 6.66333e+02 1.84216e+02 2.34299e+02 1.34132e+02 1.73705e+02 2.06774e+02 1.40636e+02
2.23360e+05 6.67667e+02 1.66624e+02 2.59489e+02 7.37580e+01 1.74743e+02 2.06681e+02 1.42805e+02
2.24000e+05 6.68667e+02 1.66198e+02 2.44313e+02 8.80827e+01 1.75792e+02 2.06175e+02 1.45410e+02
2.24640e+05 6.69667e+02 2.15577e+02 2.34762e+02 1.96393e+02 1.76840e+02 2.05575e+02 1.48105e+02
2.25280e+05 6.71000e+02 2.12475e+02 2.53635e+02 1.71314e+02 1.77921e+02 2.05202e+02 1.50641e+02
2.25920e+05 6.72333e+02 2.02126e+02 2.29989e+02 1.74263e+02 1.79063e+02 2.05280e+02 1.52846e+02
2.26560e+05 6.73667e+02 9.53114e+01 1.65869e+02 2.47542e+01 1.80238e+02 2.05909e+02 1.54566e+02
2.27200e+05 6.74333e+02 1.40572e+02 2.33930e+02 4.72144e+01 1.81357e+02 2.07104e+02 1.55610e+02
2.27840e+05 6.75333e+02 1.36074e+02 2.69468e+02 2.68035e+00 1.82315e+02 2.08833e+02 1.55798e+02
2.28480e+05 6.76667e+02 2.28014e+02 2.78253e+02 1.77776e+02 1.83032e+02 2.10974e+02 1.55089e+02
2.29120e+05 6.78333e+02 2.12994e+02 2.41522e+02 1.84466e+02 1.83454e+02 2.13262e+02 1.53645e+02
2.29760e+05 6.80000e+02 1.79803e+02 2.72291e+02 8.73152e+01 1.83527e+02 2.15317e+02 1.51737e+02
2.30400e+05 6.81000e+02 1.51159e+02 2.19945e+02 8.23734e+01 1.83178e+02 2.16777e+02 1.49580e+02
2.31040e+05 6.82333e+02 9.68906e+01 1.93063e+02 7.18643e-01 1.82356e+02 2.17444e+02 1.47268e+02
2.31680e+05 6.83000e+02 1.79912e+02 2.13006e+02 1.46818e+02 1.81099e+02 2.17356e+02 1.44841e+02
2.32320e+05 6.84667e+02 1.75161e+02 2.42512e+02 1.07810e+02 1.79578e+02 2.16768e+02 1.42389e+02
2.32960e+05 6.86000e+02 1.12867e+02 1.95261e+02 3.04733e+01 1.78045e+02 2.16028e+02 1.40062e+02
2.33600e+05 6.87333e+02 2.25939e+02 2.50757e+02 2.01121e+02 1.76731e+02 2.15441e+02 1.38021e+02
2.34240e+05 6.88667e+02 1.64738e+02 2.56054e+02 7.34217e+01 1.75751e+02 2.15136e+02 1.36367e+02
2.34880e+05 6.90000e+02 1.33450e+02 2.49460e+02 1.74411e+01 1.75078e+02 2.15029e+02 1.35127e+02
2.35520e+05 6.91000e+02 1.34405e+02 2.50598e+02 1.82121e+01 1.74571e+02 2.14861e+02 1.34281e+02
2.36160e+05 6.92333e+02 1.90684e+02 2.65306e+02 1.16063e+02 1.74077e+02 2.14320e+02 1.33835e+02
2.36800e+05 6.93333e+02 1.84859e+02 2.54828e+02 1.14890e+02 1.73509e+02 2.13170e+02 1.33849e+02
2.37440e+05 6.95333e+02 2.11690e+02 2.57068e+02 1.66313e+02 1.72867e+02 2.11310e+02 1.34425e+02
2.38080e+05 6.96667e+02 2.20697e+02 2.42750e+02 1.98644e+02 1.72197e+02 2.08779e+02 1.35614e+02
2.38720e+05 6.97667e+02 1.49340e+02 2.08526e+02 9.01552e+01 1.71541e+02 2.05723e+02 1.37359e+02
2.39360e+05 6.98333e+02 1.11960e+02 1.32652e+02 9.12691e+01 1.70937e+02 2.02373e+02 1.39500e+02
2.40000e+05 6.99667e+02 1.55962e+02 2.34529e+02 7.73961e+01 1.70432e+02 1.99027e+02 1.41837e+02
2.40640e+05 7.01000e+02 2.19338e+02 2.63643e+02 1.75033e+02 1.70109e+02 1.96021e+02 1.44196e+02
2.41280e+05 7.02333e+02 1.85519e+02 2.75515e+02 9.55228e+01 1.70059e+02 1.93653e+02 1.46464e+02
2.41920e+05 7.03333e+02 1.59200e+02 2.32394e+02 8.60073e+01 1.70317e+02 1.92077e+02 1.48557e+02
2.42560e+05 7.04333e+02 1.51269e+02 2.00111e+02 1.02427e+02 1.70816e+02 1.91267e+02 1.50364e+02
2.43200e+05 7.05333e+02 2.29042e+02 2.47109e+02 2.10975e+02 1.71406e+02 1.91074e+02 1.51738e+02
2.43840e+05 7.07000e+02 2.08659e+02 2.39228e+02 1.78089e+02 1.71930e+02 1.91321e+02 1.52539e+02
2.44480e+05 7.08333e+02 2.11113e+02 2.52695e+02 1.69531e+02 1.72296e+02 1.91872e+02 1.52720e+02
2.45120e+05 7.09667e+02 2.25001e+02 2.51745e+02 1.98256e+02 1.72483e+02 1.92614e+02 1.52352e+02
2.45760e+05 7.11000e+02 2.14735e+02 2.68487e+02 1.60984e+02 1.72530e+02 1.93415e+02 1.51644e+02
2.46400e+05 7.12667e+02 1.04975e+02 1.95935e+02 1.40155e+01 1.72511e+02 1.94113e+02 1.50909e+02
2.47040e+05 7.13333e+02 1.67908e+02 1.94561e+02 1.41254e+02 1.72535e+02 1.94576e+02 1.50494e+02
2.47680e+05 7.15000e+02 1.46740e+02 2.20541e+02 7.29389e+01 1.72741e+02 1.94791e+02 1.50690e+02
2.48320e+05 7.16333e+02 1.46256e+02 2.22964e+02 6.95478e+01 1.73278e+02 1.94904e+02 1.51652e+02
2.48960e+05 7.17667e+02 2.28538e+02 2.75004e+02 1.82072e+02 1.74256e+02 1.95172e+02 1.53341e+02
2.49600e+05 7.19000e+02 2.02321e+02 2.42951e+02 1.61691e+02 1.75683e+02 1.95824e+02 1.55542e+02
2.50240e+05 7.20667e+02 2.18083e+02 2.61451e+02 1.74715e+02 1.77437e+02 1.96926e+02 1.57948e+02
2.50880e+05 7.22333e+02 2.33239e+02 2.68064e+02 1.98414e+02 1.79299e+02 1.98310e+02 1.60287e+02
2.51520e+05 7.23667e+02 1.44488e+02 2.39065e+02 4.99105e+01 1.81017e+02 1.99626e+02 1.62409e+02
2.52160e+05 7.25000e+02 2.18890e+02 2.57067e+02 1.80714e+02 1.82400e+02 2.00506e+02 1.64293e+02
2.52800e+05 7.26333e+02 1.89637e+02 2.22622e+02 1.56653e+02 1.83355e+02 2.00703e+02 1.66008e+02
2.53440e+05 7.27667e+02 2.26214e+02 2.71268e+02 1.81159e+02 1.83890e+02 2.00127e+02 1.67653e+02
2.54080e+05 7.29000e+02 2.16745e+02 2.52774e+02 1.80715e+02 1.84088e+02 1.98843e+02 1.69332e+02
2.54720e+05 7.30667e+02 1.69770e+02 2.25453e+02 1.14088e+02 1.84082e+02 1.97063e+02 1.71101e+02
2.55360e+05 7.31333e+02 1.86873e+02 2.51301e+02 1.22445e+02 1.84038e+02 1.95135e+02 1.72941e+02
2.56000e+05 7.32667e+02 2.28612e+02 2.80571e+02 1.76654e+02 1.84119e+02 1.93487e+02 1.74751e+02
2.56640e+05 7.34000e+02 1.93199e+02 2.47907e+02 1.38491e+02 1.84458e+02 1.92489e+02 1.76428e+02
2.57280e+05 7.35333e+02 1.73452e+02 2.53852e+02 9.30506e+01 1.85116e+02 1.92284e+02 1.77949e+02
2.57920e+05 7.36333e+02 1.68993e+02 2.52624e+02 8.53627e+01 1.86055e+02 1.92757e+02 1.79353e+02
2.58560e+05 7.38000e+02 2.13108e+02 2.59732e+02 1.66485e+02 1.87159e+02 1.93707e+02 1.80610e+02
2.59200e+05 7.39333e+02 2.06099e+02 2.38616e+02 1.73581e+02 1.88280e+02 1.95009e+02 1.81552e+02
2.59840e+05 7.41333e+02 1.34418e+02 2.18003e+02 5.08335e+01 1.89287e+02 1.96596e+02 1.81977e+02
2.60480e+05 7.42667e+02 2.26145e+02 2.56920e+02 1.95370e+02 1.90075e+02 1.98382e+02 1.81768e+02
2.61120e+05 7.44000e+02 1.50378e+02 2.18608e+02 8.21475e+01 1.90584e+02 2.00275e+02 1.80893e+02
2.61760e+05 7.44667e+02 9.88959e+01 1.74404e+02 2.33879e+01 1.90807e+02 2.02238e+02 1.79375e+02
2.62400e+05 7.45333e+02 6.96842e+01 1.89819e+02 -5.04501e+01 1.90804e+02 2.04302e+02 1.77306e+02
2.63040e+05 7.46667e+02 2.21614e+02 2.38802e+02 2.04426e+02 1.90696e+02 2.06503e+02 1.74889e+02
2.63680e+05 7.48000e+02 8.42250e+01 2.18949e+02 -5.04992e+01 1.90619e+02 2.08811e+02 1.72427e+02
2.64320e+05 7.49333e+02 2.24546e+02 2.40673e+02 2.08419e+02 1.90648e+02 2.11068e+02 1.70228e+02
2.64960e+05 7.50333e+02 1.94220e+02 2.42242e+02 1.46197e+02 1.90730e+02 2.12987e+02 1.68472e+02
2.65600e+05 7.51667e+02 1.42496e+02 2.74431e+02 1.05599e+01 1.90673e+02 2.14213e+02 1.67133e+02
2.66240e+05 7.52667e+02 1.21231e+02 2.38966e+02 3.49687e+00 1.90220e+02 2.14441e+02 1.65999e+02
2.66880e+05 7.54333e+02 2.18325e+02 2.25956e+02 2.10695e+02 1.89122e+02 2.13483e+02 1.64761e+02
2.67520e+05 7.55667e+02 2.19675e+02 2.35506e+02 2.03844e+02 1.87224e+02 2.11307e+02 1.63141e+02
2.68160e+05 7.57000e+02 1.26983e+02 2.60158e+02 -6.19208e+00 1.84522e+02 2.08042e+02 1.61001e+02
2.68800e+05 7.58667e+02 2.30791e+02 2.71836e+02 1.89746e+02 1.81173e+02 2.04006e+02 1.58341e+02
2.69440e+05 7.60333e+02 8.65247e+01 2.89260e+02 -1.16210e+02 1.77453e+02 1.99663e+02 1.55244e+02
2.70080e+05 7.62000e+02 2.16528e+02 2.59639e+02 1.73418e+02 1.73703e+02 1.95540e+02 1.51866e+02
2.70720e+05 7.63333e+02 2.14588e+02 2.45602e+02 1.83574e+02 1.70268e+02 1.92084e+02 1.48452e+02
2.71360e+05 7.64667e+02 1.42759e+02 1.90016e+02 9.55024e+01 1.67451e+02 1.89568e+02 1.45334e+02
2.72000e+05 7.65667e+02 1.95255e+02 2.84659e+02 1.05851e+02 1.65456e+02 1.88026e+02 1.42886e+02
2.72640e+05 7.66667e+02 1.58055e+02 2.23975e+02 9.21348e+01 1.64338e+02 1.87268e+02 1.41408e+02
2.73280e+05 7.67667e+02 2.33278e+02 2.55973e+02 2.10583e+02 1.64009e+02 1.87025e+02 1.40993e+02
2.73920e+05 7.69333e+02 1.41236e+02 2.64932e+02 1.75398e+01 1.64279e+02 1.87138e+02 1.41420e+02
2.74560e+05 7.71000e+02 2.02521e+02 2.27099e+02 1.77943e+02 1.64918e+02 1.87656e+02 1.42180e+02
2.75200e+05 7.72333e+02 1.34570e+02 2.73629e+02 -4.48918e+00 1.65703e+02 1.88697e+02 1.42709e+02
2.75840e+05 7.74000e+02 2.41089e+02 2.70919e+02 2.11259e+02 1.66460e+02 1.90178e+02 1.42742e+02
2.76480e+05 7.75333e+02 1.99521e+02 2.42510e+02 1.56531e+02 1.67098e+02 1.91749e+02 1.42447e+02
2.77120e+05 7.76333e+02 1.95554e+02 2.34394e+02 1.56714e+02 1.67597e+02 1.93022e+02 1.42172e+02
2.77760e+05 7.78000e+02 1.56127e+02 2.45184e+02 6.70694e+01 1.67981e+02 1.93831e+02 1.42132e+02
2.78400e+05 7.79333e+02 1.44826e+02 2.12616e+02 7.70367e+01 1.68309e+02 1.94292e+02 1.42327e+02
2.79040e+05 7.80667e+02 1.35284e+02 2.25784e+02 4.47829e+01 1.68684e+02 1.94693e+02 1.42675e+02
2.79680e+05 7.82667e+02 2.25854e+02 2.52556e+02 1.99152e+02 1.69250e+02 1.95321e+02 1.43179e+02
2.80320e+05 7.84333e+02 2.24506e+02 2.43043e+02 2.05969e+02 1.70161e+02 1.96333e+02 1.43989e+02
2.80960e+05 7.85667e+02 2.18704e+02 2.37793e+02 1.99615e+02 1.71520e+02 1.97691e+02 1.45348e+02
2.81600e+05 7.87667e+02 2.26733e+02 2.60789e+02 1.92677e+02 1.73337e+02 1.99187e+02 1.47488e+02
2.82240e+05 7.89000e+02 1.98804e+02 2.23772e+02 1.73836e+02 1.75527e+02 2.00508e+02 1.50546e+02
2.82880e+05 7.90333e+02 2.23737e+02 2.37991e+02 2.09483e+02 1.77947e+02 2.01378e+02 1.54516e+02
2.83520e+05 7.91667e+02 2.29597e+02 2.56222e+02 2.02972e+02 1.80469e+02 2.01688e+02 1.59250e+02
2.84160e+05 7.93667e+02 1.47002e+02 2.25928e+02 6.80759e+01 1.83024e+02 2.01548e+02 1.64500e+02
2.84800e+05 7.95333e+02 2.33952e+02 2.44168e+02 2.23735e+02 1.85598e+02 2.01238e+02 1.69958e+02
2.85440e+05 7.96333e+02 2.27062e+02 2.66367e+02 1.87757e+02 1.88188e+02 2.01084e+02 1.75293e+02
2.86080e+05 7.98333e+02 2.27141e+02 2.36994e+02 2.17289e+02 1.90768e+02 2.01341e+02 1.80195e+02
2.86720e+05 7.99667e+02 2.24217e+02 2.61526e+02 1.86909e+02 1.93275e+02 2.02139e+02 1.84411e+02
2.87360e+05 8.01667e+02 1.74061e+02 2.19021e+02 1.29101e+02 1.95637e+02 2.03505e+02 1.87769e+02
2.88000e+05 8.02333e+02 9.92714e+01 2.03622e+02 -5.07888e+00 1.97811e+02 2.05408e+02 1.90214e+02
2.88640e+05 8.03667e+02 1.78331e+02 2.23890e+02 1.32772e+02 1.99802e+02 2.07746e+02 1.91859e+02
2.89280e+05 8.05000e+02 1.50410e+02 1.77769e+02 1.23051e+02 2.01673e+02 2.10356e+02 1.92990e+02
2.89920e+05 8.05667e+02 1.67628e+02 2.05748e+02 1.29508e+02 2.03494e+02 2.13073e+02 1.93915e+02
2.90560e+05 8.07333e+02 1.71030e+02 2.43901e+02 9.81601e+01 2.05276e+02 2.15730e+02 1.94822e+02
2.91200e+05 8.08333e+02 1.58961e+02 2.26233e+02 9.16895e+01 2.06909e+02 2.18110e+02 1.95707e+02
2.91840e+05 8.09333e+02 1.31718e+02 2.65262e+02 -1.82703e+00 2.08162e+02 2.19920e+02 1.96404e+02
2.92480e+05 8.10667e+02 1.90747e+02 2.21635e+02 1.59858e+02 2.08748e+02 2.20822e+02 1.96674e+02
2.93120e+05 8.11667e+02 1.34040e+02 2.48025e+02 2.00551e+01 2.08408e+02 2.20517e+02 1.96299e+02
2.93760e+05 8.13333e+02 1.71787e+02 2.58136e+02 8.54382e+01 2.06995e+02 2.18848e+02 1.95141e+02
2.94400e+05 8.14333e+02 1.86720e+02 2.81457e+02 9.19837e+01 2.04516e+02 2.15899e+02 1.93134e+02
2.95040e+05 8.16333e+02 2.12011e+02 2.31691e+02 1.92332e+02 2.01122e+02 2.12011e+02 1.90234e+02
2.95680e+05 8.17333e+02 1.88607e+02 2.25909e+02 1.51305e+02 1.97051e+02 2.07744e+02 1.86357e+02
2.96320e+05 8.18667e+02 2.40198e+02 2.75311e+02 2.05086e+02 1.92583e+02 2.03768e+02 1.81398e+02
2.96960e+05 8.20333e+02 2.36100e+02 2.53234e+02 2.18966e+02 1.88014e+02 2.00654e+02 1.75373e+02
2.97600e+05 8.21667e+02 1.28440e+02 1.97546e+02 5.93336e+01 1.83631e+02 1.98722e+02 1.68540e+02
2.98240e+05 8.22000e+02 4.62410e+00 1.11595e+02 -1.02347e+02 1.79698e+02 1.98044e+02 1.61352e+02
2.98880e+05 8.23667e+02 2.09055e+02 2.24773e+02 1.93337e+02 1.76454e+02 1.98542e+02 1.54366e+02
2.99520e+05 8.25333e+02 1.77267e+02 2.05117e+02 1.49416e+02 1.74111e+02 2.00018e+02 1.48204e+02
3.00160e+05 8.26000e+02 2.00785e+02 2.49750e+02 1.51819e+02 1.72808e+02 2.02171e+02 1.43446e+02
3.00800e+05 8.27333e+02 1.68752e+02 2.00184e+02 1.37319e+02 1.72520e+02 2.04605e+02 1.40435e+02
3.01440e+05 8.28333e+02 1.89232e+02 2.35865e+02 1.42599e+02 1.73007e+02 2.06873e+02 1.39140e+02
3.02080e+05 8.29333e+02 1.95408e+02 2.28001e+02 1.62816e+02 1.73890e+02 2.08574e+02 1.39206e+02
3.02720e+05 8.31000e+02 2.18699e+02 2.31915e+02 2.05483e+02 1.74777e+02 2.09427e+02 1.40127e+02
3.03360e+05 8.32333e+02 1.42576e+02 2.32482e+02 5.26700e+01 1.75351e+02 2.09306e+02 1.41396e+02
3.04000e+05 8.33667e+02 2.20987e+02 2.50201e+02 1.91772e+02 1.75406e+02 2.08225e+02 1.42587e+02
3.04640e+05 8.35333e+02 2.13411e+02 2.26647e+02 2.00176e+02 1.74875e+02 2.06316e+02 1.43434e+02
3.05280e+05 8.36667e+02 2.13142e+02 2.36416e+02 1.89869e+02 1.73847e+02 2.03803e+02 1.43891e+02
3.05920e+05 8.38333e+02 2.16835e+02 2.45955e+02 1.87715e+02 1.72558e+02 2.00969e+02 1.44147e+02
3.06560e+05 8.40000e+02 2.39834e+02 2.61610e+02 2.18058e+02 1.71339e+02 1.98120e+02 1.44558e+02
3.07200e+05 8.41000e+02 1.91639e+02 2.15553e+02 1.67724e+02 1.70542e+02 1.95563e+02 1.45521e+02
3.07840e+05 8.42333e+02 2.58966e+02 2.71900e+02 2.46032e+02 1.70453e+02 1.93587e+02 1.47319e+02
3.08480e+05 8.43333e+02 2.05373e+02 2.43272e+02 1.67473e+02 1.71230e+02 1.92454e+02 1.50007e+02
3.09120e+05 8.44333e+02 1.11021e+02 1.77133e+02 4.49098e+01 1.72879e+02 1.92341e+02 1.53417e+02
3.09760e+05 8.45667e+02 2.38217e+02 2.74295e+02 2.02140e+02 1.75274e+02 1.93294e+02 1.57255e+02
3.10400e+05 8.47667e+02 2.19775e+02 2.51824e+02 1.87725e+02 1.78212e+02 1.95202e+02 1.61221e+02
3.11040e+05 8.49000e+02 2.42636e+02 2.66353e+02 2.18919e+02 1.81469e+02 1.97846e+02 1.65091e+02
3.11680e+05 8.50667e+02 1.57776e+02 2.38142e+02 7.74093e+01 1.84827e+02 2.00931e+02 1.68723e+02
3.12320e+05 8.52333e+02 1.70032e+02 1.97586e+02 1.42478e+02 1.88092e+02 2.04127e+02 1.72058e+02
3.12960e+05 8.53000e+02 2.16909e+02 2.77736e+02 1.56083e+02 1.91115e+02 2.07127e+02 1.75103e+02
3.13600e+05 8.54333e+02 2.51465e+02 2.84333e+02 2.18598e+02 1.93822e+02 2.09722e+02 1.77922e+02
3.14240e+05 8.56333e+02 2.48514e+02 2.57666e+02 2.39363e+02 1.96212e+02 2.11829e+02 1.80596e+02
3.14880e+05 8.57667e+02 3.58757e+01 1.57340e+02 -8.55888e+01 1.98330e+02 2.13476e+02 1.83184e+02
3.15520e+05 8.59333e+02 1.54757e+02 2.76982e+02 3.25320e+01 2.00219e+02 2.14742e+02 1.85696e+02
3.16160e+05 8.60333e+02 1.01974e+02 1.74954e+02 2.89945e+01 2.01906e+02 2.15700e+02 1.88111e+02
3.16800e+05 8.61667e+02 2.58575e+02 2.78415e+02 2.38735e+02 2.03408e+02 2.16388e+02 1.90428e+02
3.17440e+05 8.63000e+02 1.62952e+02 1.78978e+02 1.46926e+02 2.04723e+02 2.16793e+02 1.92653e+02
3.18080e+05 8.64333e+02 1.99517e+02 2.40883e+02 1.58151e+02 2.05774e+02 2.16846e+02 1.94701e+02
3.18720e+05 8.65667e+02 2.35786e+02 2.54799e+02 2.16772e+02 2.06380e+02 2.16477e+02 1.96283e+02
3.19360e+05 8.67667e+02 2.31886e+02 2.55969e+02 2.07802e+02 2.06291e+02 2.15706e+02 1.96877e+02
3.20000e+05 8.69333e+02 2.18683e+02 2.63642e+02 1.73725e+02 2.05296e+02 2.14646e+02 1.95947e+02
3.20640e+05 8.71000e+02 2.08357e+02 2.45223e+02 1.71491e+02 2.03353e+02 2.13309e+02 1.93397e+02
3.21280e+05 8.71333e+02 1.95572e+02 2.21701e+02 1.69443e+02 2.00650e+02 2.11563e+02 1.89737e+02
3.21920e+05 8.73333e+02 2.27391e+02 2.56001e+02 1.98781e+02 1.97588e+02 2.09388e+02 1.85788e+02
3.22560e+05 8.75333e+02 2.37174e+02 2.54141e+02 2.20207e+02 1.94680e+02 2.07025e+02 1.82335e+02
3.23200e+05 8.76333e+02 1.79970e+02 2.04111e+02 1.55829e+02 1.92419e+02 2.04877e+02 1.79961e+02
3.23840e+05 8.77667e+02 2.25807e+02 2.51170e+02 2.00444e+02 1.91149e+02 2.03311e+02 1.78987e+02
3.24480e+05 8.79333e+02 1.84434e+02 2.51340e+02 1.17529e+02 1.90992e+02 2.02501e+02 1.79483e+02
3.25120e+05 8.81000e+02 1.85968e+02 2.53247e+02 1.18689e+02 1.91839e+02 2.02357e+02 1.81321e+02
3.25760e+05 8.83000e+02 2.40824e+02 2.85372e+02 1.96276e+02 1.93414e+02 2.02581e+02 1.84248e+02
3.26400e+05 8.84333e+02 2.25655e+02 2.45629e+02 2.05682e+02 1.95371e+02 2.02795e+02 1.87946e+02
3.27040e+05 8.86333e+02 2.21970e+02 2.48206e+02 1.95733e+02 1.97382e+02 2.02715e+02 1.92048e+02
3.27680e+05 8.87667e+02 1.02420e+02 1.56373e+02 4.84668e+01 1.99201e+02 2.02321e+02 1.96080e+02
3.28320e+05 8.88667e+02 2.18067e+02 2.52934e+02 1.83200e+02 2.00693e+02 2.02330e+02 1.99056e+02
3.28960e+05 8.90333e+02 1.39119e+02 2.20838e+02 5.74004e+01 2.01834e+02 2.04309e+02 1.99358e+02
3.29600e+05 8.90667e+02 1.37256e+02 2.16345e+02 5.81669e+01 2.02669e+02 2.06532e+02 1.98807e+02
3.30240e+05 8.92333e+02 2.57028e+02 2.69933e+02 2.44123e+02 2.03264e+02 2.08222e+02 1.98306e+02
3.30880e+05 8.94000e+02 2.16404e+02 2.44195e+02 1.88613e+02 2.03649e+02 2.09693e+02 1.97605e+02
3.31520e+05 8.95667e+02 2.31851e+02 2.57921e+02 2.05780e+02 2.03802e+02 2.11527e+02 1.96076e+02
3.32160e+05 8.97333e+02 2.34285e+02 2.66286e+02 2.02284e+02 2.03643e+02 2.13990e+02 1.93296e+02
3.32800e+05 8.99333e+02 1.81951e+02 2.10772e+02 1.53131e+02 2.03077e+02 2.16833e+02 1.89321e+02
3.33440e+05 9.00667e+02 2.17568e+02 2.37331e+02 1.97805e+02 2.02061e+02 2.19601e+02 1.84521e+02
3.34080e+05 9.02333e+02 1.80699e+02 2.22165e+02 1.39234e+02 2.00660e+02 2.21896e+02 1.79424e+02
3.34720e+05 9.03667e+02 2.24305e+02 2.70906e+02 1.77704e+02 1.99064e+02 2.23492e+02 1.74636e+02
3.35360e+05 9.05000e+02 1.96511e+02 2.50926e+02 1.42096e+02 1.97541e+02 2.24355e+02 1.70726e+02
3.36000e+05 9.05667e+02 2.08489e+02 2.65410e+02 1.51568e+02 1.96354e+02 2.24600e+02 1.68108e+02
3.36640e+05 9.08000e+02 2.27867e+02 2.49233e+02 2.06500e+02 1.95686e+02 2.24401e+02 1.66971e+02
3.37280e+05 9.09667e+02 1.12035e+02 2.29431e+02 -5.36157e+00 1.95589e+02 2.23893e+02 1.67285e+02
3.37920e+05 9.10667e+02 2.04006e+02 2.49464e+02 1.58548e+02 1.95985e+02 2.23109e+02 1.68861e+02
3.38560e+05 9.11667e+02 1.62016e+02 2.02497e+02 1.21535e+02 1.96704e+02 2.21992e+02 1.71415e+02
3.39200e+05 9.13000e+02 2.21690e+02 2.65394e+02 1.77985e+02 1.97534e+02 2.20468e+02 1.74600e+02
3.39840e+05 9.14667e+02 1.45394e+02 2.36631e+02 5.41566e+01 1.98260e+02 2.18543e+02 1.77976e+02
3.40480e+05 9.16000e+02 2.46247e+02 2.86588e+02 2.05905e+02 1.98686e+02 2.16381e+02 1.80991e+02
3.41120e+05 9.18000e+02 2.29491e+02 2.69359e+02 1.89622e+02 1.98663e+02 2.14320e+02 1.83007e+02
3.41760e+05 9.19667e+02 1.31193e+02 2.27237e+02 3.51491e+01 1.98112e+02 2.12753e+02 1.83471e+02
3.42400e+05 9.21333e+02 2.29110e+02 2.70559e+02 1.87661e+02 1.97049e+02 2.11808e+02 1.82290e+02
3.43040e+05 9.22333e+02 2.27954e+02 2.54065e+02 2.01844e+02 1.95601e+02 2.11221e+02 1.79981e+02
3.43680e+05 9.24333e+02 2.26934e+02 2.53967e+02 1.99900e+02 1.93972e+02 2.10650e+02 1.77294e+02
3.44320e+05 9.25333e+02 2.19570e+02 2.62391e+02 1.76750e+02 1.92388e+02 2.09971e+02 1.74805e+02
3.44960e+05 9.27333e+02 2.19330e+02 2.35548e+02 2.03113e+02 1.91034e+02 2.09268e+02 1.72800e+02
3.45600e+05 9.28667e+02 1.46950e+02 2.89335e+02 4.56459e+00 1.90037e+02 2.08735e+02 1.71339e+02
3.46240e+05 9.30667e+02 1.68197e+02 2.92503e+02 4.38913e+01 1.89485e+02 2.08626e+02 1.70344e+02
3.46880e+05 9.32333e+02 1.66868e+02 2.93014e+02 4.07212e+01 1.89455e+02 2.09223e+02 1.69687e+02
3.47520e+05 9.34333e+02 1.13925e+02 2.29608e+02 -1.75810e+00 1.90012e+02 2.10760e+02 1.69265e+02
3.48160e+05 9.35333e+02 1.68645e+02 2.11944e+02 1.25346e+02 1.91183e+02 2.13318e+02 1.69047e+02
3.48800e+05 9.37333e+02 1.93232e+02 2.72508e+02 1.13956e+02 1.92902e+02 2.16777e+02 1.69026e+02
3.49440e+05 9.38667e+02 2.68655e+01 7.70635e+01 -2.33325e+01 1.94990e+02 2.20834e+02 1.69146e+02
3.50080e+05 9.40667e+02 2.00524e+02 2.66232e+02 1.34816e+02 1.97177e+02 2.25067e+02 1.69287e+02
3.50720e+05 9.42333e+02 2.18227e+02 2.95486e+02 1.40967e+02 1.99147e+02 2.28976e+02 1.69319e+02
3.51360e+05 9.43667e+02 1.86173e+02 2.32302e+02 1.40043e+02 2.00613e+02 2.32066e+02 1.69160e+02
3.52000e+05 9.45333e+02 2.32473e+02 2.39728e+02 2.25218e+02 2.01357e+02 2.33919e+02 1.68796e+02
3.52640e+05 9.47000e+02 1.20145e+02 2.25103e+02 1.51869e+01 2.01274e+02 2.34293e+02 1.68256e+02
3.53280e+05 9.49000e+02 2.25023e+02 2.49802e+02 2.00245e+02 2.00385e+02 2.33187e+02 1.67584e+02
3.53920e+05 9.50667e+02 2.20906e+02 2.63257e+02 1.78555e+02 1.98845e+02 2.30883e+02 1.66807e+02
3.54560e+05 9.52000e+02 2.45274e+02 2.61636e+02 2.28913e+02 1.96910e+02 2.27899e+02 1.65921e+02
3.55200e+05 9.53667e+02 2.15980e+02 2.38076e+02 1.93884e+02 1.94876e+02 2.24855e+02 1.64898e+02
3.55840e+05 9.55667e+02 1.67497e+02 2.80046e+02 5.49473e+01 1.93018e+02 2.22285e+02 1.63751e+02
3.56480e+05 9.57333e+02 2.46903e+02 2.79705e+02 2.14101e+02 1.91554e+02 2.20481e+02 1.62627e+02
3.57120e+05 9.59000e+02 2.27262e+02 2.35320e+02 2.19204e+02 1.90646e+02 2.19469e+02 1.61823e+02
3.57760e+05 9.60333e+02 1.82811e+02 2.29640e+02 1.35982e+02 1.90403e+02 2.19122e+02 1.61683e+02
3.58400e+05 9.61667e+02 1.93692e+02 2.36575e+02 1.50809e+02 1.90863e+02 2.19291e+02 1.62435e+02
3.59040e+05 9.63000e+02 2.11516e+02 2.66756e+02 1.56277e+02 1.91982e+02 2.19864e+02 1.64100e+02
3.59680e+05 9.64667e+02 2.26209e+02 2.35461e+02 2.16958e+02 1.93651e+02 2.20769e+02 1.66533e+02
3.60320e+05 9.66333e+02 2.41944e+02 2.47572e+02 2.36315e+02 1.95705e+02 2.21884e+02 1.69526e+02
3.60960e+05 9.68333e+02 2.47725e+02 2.67860e+02 2.27590e+02 1.97946e+02 2.22966e+02 1.72927e+02
3.61600e+05 9.70333e+02 2.37182e+02 2.64009e+02 2.10356e+02 2.00161e+02 2.23660e+02 1.76662e+02
3.62240e+05 9.72667e+02 1.62052e+02 2.63639e+02 6.04656e+01 2.02167e+02 2.23611e+02 1.80723e+02
3.62880e+05 9.74000e+02 2.11933e+02 2.48267e+02 1.75600e+02 2.03865e+02 2.22634e+02 1.85097e+02
3.63520e+05 9.75333e+02 2.50222e+02 2.59387e+02 2.41058e+02 2.05270e+02 2.20808e+02 1.89733e+02
3.64160e+05 9.77333e+02 2.39971e+02 2.53518e+02 2.26424e+02 2.06502e+02 2.18477e+02 1.94527e+02
3.64800e+05 9.79333e+02 1.08354e+02 2.21476e+02 -4.76772e+00 2.07731e+02 2.16139e+02 1.99322e+02
3.65440e+05 9.80667e+02 1.97301e+02 2.42572e+02 1.52030e+02 2.09109e+02 2.14315e+02 2.03902e+02
3.66080e+05 9.82000e+02 2.07219e+02 2.29688e+02 1.84749e+02 2.10713e+02 2.13582e+02 2.07844e+02
3.66720e+05 9.84333e+02 1.50991e+02 2.63740e+02 3.82423e+01 2.12534e+02 2.14882e+02 2.10187e+02
3.67360e+05 9.85667e+02 1.20631e+02 2.89536e+02 -4.82750e+01 2.14476e+02 2.17704e+02 2.11249e+02
3.68000e+05 9.87667e+02 1.67973e+02 2.99334e+02 3.66120e+01 2.16369e+02 2.20453e+02 2.12285e+02
3.68640e+05 9.89667e+02 2.40564e+02 2.62561e+02 2.18567e+02 2.17993e+02 2.22521e+02 2.13466e+02
3.69280e+05 9.91333e+02 2.33796e+02 2.75642e+02 1.91950e+02 2.19104e+02 2.23585e+02 2.14622e+02
3.69920e+05 9.92333e+02 2.13685e+02 2.69279e+02 1.58090e+02 2.19453e+02 2.23433e+02 2.15474e+02
3.70560e+05 9.93667e+02 1.99814e+02 2.35887e+02 1.63741e+02 2.18847e+02 2.22256e+02 2.15438e+02
3.71200e+05 9.94333e+02 1.83240e+02 2.06894e+02 1.59585e+02 2.17222e+02 2.21181e+02 2.13263e+02
3.71840e+05 9.96333e+02 2.13280e+02 2.34515e+02 1.92046e+02 2.14712e+02 2.20977e+02 2.08446e+02
3.72480e+05 9.97667e+02 2.31903e+02 2.67377e+02 1.96428e+02 2.11640e+02 2.21204e+02 2.02076e+02
3.73120e+05 9.99000e+02 1.43339e+02 2.64946e+02 2.17329e+01 2.08431e+02 2.21531e+02 1.95331e+02
3.73760e+05 1.00067e+03 2.10913e+02 2.90748e+02 1.31077e+02 2.05494e+02 2.21749e+02 1.89238e+02
3.74400e+05 1.00233e+03 2.25424e+02 2.73009e+02 1.77838e+02 2.03130e+02 2.21654e+02 1.84606e+02
3.75040e+05 1.00433e+03 1.48004e+02 2.55737e+02 4.02696e+01 2.01510e+02 2.21103e+02 1.81916e+02
3.75680e+05 1.00600e+03 2.11791e+02 2.78661e+02 1.44922e+02 2.00666e+02 2.20088e+02 1.81245e+02
3.76320e+05 1.00800e+03 1.91208e+02 2.37379e+02 1.45037e+02 2.00512e+02 2.18747e+02 1.82277e+02
3.76960e+05 1.00933e+03 2.10711e+02 2.68995e+02 1.52426e+02 2.00866e+02 2.17320e+02 1.84411e+02
3.77600e+05 1.01067e+03 2.55043e+02 2.79803e+02 2.30282e+02 2.01504e+02 2.16104e+02 1.86904e+02
3.78240e+05 1.01200e+03 9.63451e+01 2.14232e+02 -2.15420e+01 2.02207e+02 2.15397e+02 1.89018e+02
3.78880e+05 1.01333e+03 2.01581e+02 2.66435e+02 1.36726e+02 2.02794e+02 2.15408e+02 1.90180e+02
3.79520e+05 1.01433e+03 1.03250e+02 2.52934e+02 -4.64344e+01 2.03143e+02 2.16129e+02 1.90158e+02
3.80160e+05 1.01600e+03 2.43887e+02 2.64499e+02 2.23275e+02 2.03196e+02 2.17348e+02 1.89043e+02
3.80800e+05 1.01733e+03 2.40847e+02 2.75139e+02 2.06556e+02 2.02947e+02 2.18849e+02 1.87044e+02
3.81440e+05 1.01967e+03 2.44618e+02 2.74471e+02 2.14766e+02 2.02406e+02 2.20508e+02 1.84304e+02
3.82080e+05 1.02133e+03 2.28222e+02 2.43104e+02 2.13341e+02 2.01554e+02 2.22235e+02 1.80874e+02
3.82720e+05 1.02267e+03 2.25665e+02 2.51203e+02 2.00127e+02 2.00336e+02 2.23871e+02 1.76801e+02
3.83360e+05 1.02433e+03 2.44748e+02 2.69056e+02 2.20440e+02 1.98709e+02 2.25179e+02 1.72238e+02
3.84000e+05 1.02633e+03 2.10416e+02 2.36320e+02 1.84512e+02 1.96732e+02 2.25962e+02 1.67501e+02
3.84640e+05 1.02800e+03 2.40359e+02 2.88748e+02 1.91969e+02 1.94603e+02 2.26196e+02 1.63010e+02
3.85280e+05 1.02967e+03 2.28437e+02 2.48676e+02 2.08198e+02 1.92630e+02 2.26078e+02 1.59183e+02
3.85920e+05 1.03200e+03 2.45426e+02 2.61592e+02 2.29260e+02 1.91155e+02 2.25959e+02 1.56351e+02
3.86560e+05 1.03367e+03 2.30912e+02 2.43021e+02 2.18802e+02 1.90468e+02 2.26210e+02 1.54727e+02
3.87200e+05 1.03533e+03 2.49398e+02 2.56448e+02 2.42347e+02 1.90746e+02 2.27089e+02 1.54403e+02
3.87840e+05 1.03767e+03 2.32995e+02 2.65726e+02 2.00264e+02 1.92012e+02 2.28641e+02 1.55383e+02
3.88480e+05 1.03967e+03 2.32992e+02 2.53156e+02 2.12828e+02 1.94129e+02 2.30654e+02 1.57605e+02
3.89120e+05 1.04133e+03 2.09759e+02 2.33638e+02 1.85880e+02 1.96839e+02 2.32724e+02 1.60953e+02
3.89760e+05 1.04300e+03 2.32404e+02 2.46325e+02 2.18483e+02 1.99829e+02 2.34396e+02 1.65262e+02
3.90400e+05 1.04533e+03 5.72477e+01 3.48344e+02 -2.33848e+02 2.02814e+02 2.35312e+02 1.70317e+02
3.91040e+05 1.04667e+03 2.07566e+02 2.45339e+02 1.69792e+02 2.05577e+02 2.35326e+02 1.75828e+02
3.91680e+05 1.04833e+03 2.23175e+02 2.68763e+02 1.77587e+02 2.07983e+02 2.34523e+02 1.81443e+02
3.92320e+05 1.05067e+03 2.06266e+02 2.40602e+02 1.71930e+02 2.09969e+02 2.33165e+02 1.86773e+02
3.92960e+05 1.05167e+03 2.21406e+02 2.69695e+02 1.73116e+02 2.11500e+02 2.31602e+02 1.91397e+02
3.93600e+05 1.05333e+03 2.44848e+02 2.74243e+02 2.15452e+02 2.12505e+02 2.30194e+02 1.94815e+02
3.94240e+05 1.05500e+03 2.05865e+02 2.37791e+02 1.73938e+02 2.12874e+02 2.29258e+02 1.96490e+02
3.94880e+05 1.05700e+03 2.21041e+02 2.31882e+02 2.10200e+02 2.12525e+02 2.28994e+02 1.96057e+02
3.95520e+05 1.05900e+03 2.55420e+02 2.65169e+02 2.45670e+02 2.11491e+02 2.29399e+02 1.93582e+02
3.96160e+05 1.06067e+03 2.55047e+02 2.88131e+02 2.21963e+02 2.09950e+02 2.30301e+02 1.89599e+02
3.96800e+05 1.06267e+03 2.39153e+02 2.57031e+02 2.21276e+02 2.08194e+02 2.31471e+02 1.84917e+02
3.97440e+05 1.06400e+03 2.43645e+02 2.58938e+02 2.28351e+02 2.06537e+02 2.32715e+02 1.80359e+02
3.98080e+05 1.06600e+03 2.14628e+02 2.36516e+02 1.92740e+02 2.05235e+02 2.33923e+02 1.76547e+02
3.98720e+05 1.06800e+03 2.17414e+02 2.30116e+02 2.04712e+02 2.04457e+02 2.35098e+02 1.73817e+02
3.99360e+05 1.07000e+03 2.46745e+02 2.55441e+02 2.38049e+02 2.04289e+02 2.36326e+02 1.72252e+02
4.00000e+05 1.07167e+03 2.55593e+02 2.77492e+02 2.33694e+02 2.04758e+02 2.37730e+02 1.71786e+02
4.00640e+05 1.07333e+03 2.37743e+02 2.59414e+02 2.16071e+02 2.05823e+02 2.39399e+02 1.72247e+02
4.01280e+05 1.07567e+03 2.38437e+02 2.61715e+02 2.15158e+02 2.07370e+02 2.41340e+02 1.73399e+02
4.01920e+05 1.07733e+03 2.62402e+02 2.81505e+02 2.43299e+02 2.09226e+02 2.43473e+02 1.74979e+02
4.02560e+05 1.07967e+03 2.37670e+02 2.70708e+02 2.04632e+02 2.11214e+02 2.45660e+02 1.76767e+02
4.03200e+05 1.08100e+03 2.58825e+02 2.64098e+02 2.53553e+02 2.13198e+02 2.47748e+02 1.78649e+02
4.03840e+05 1.08300e+03 2.00401e+02 2.66027e+02 1.34775e+02 2.15112e+02 2.49608e+02 1.80616e+02
4.04480e+05 1.08433e+03 2.37308e+02 2.57727e+02 2.16889e+02 2.16949e+02 2.51163e+02 1.82735e+02
4.05120e+05 1.08633e+03 2.26510e+02 2.71982e+02 1.81038e+02 2.18736e+02 2.52392e+02 1.85079e+02
4.05760e+05 1.08867e+03 2.35446e+02 2.47680e+02 2.23211e+02 2.20501e+02 2.53345e+02 1.87657e+02
4.06400e+05 1.09067e+03 2.36883e+02 2.68630e+02 2.05136e+02 2.22211e+02 2.54101e+02 1.90322e+02
4.07040e+05 1.09233e+03 1.34094e+02 3.22125e+02 -5.39368e+01 2.23743e+02 2.54708e+02 1.92778e+02
4.07680e+05 1.09433e+03 1.74328e+02 2.46350e+02 1.02307e+02 2.24901e+02 2.55116e+02 1.94687e+02
4.08320e+05 1.09600e+03 1.94475e+02 2.80910e+02 1.08039e+02 2.25491e+02 2.55170e+02 1.95812e+02
4.08960e+05 1.09700e+03 2.02761e+02 2.49613e+02 1.55909e+02 2.25388e+02 2.54663e+02 1.96112e+02
4.09600e+05 1.09900e+03 2.40823e+02 2.72216e+02 2.09430e+02 2.24570e+02 2.53437e+02 1.95703e+02
4.10240e+05 1.10067e+03 2.24217e+02 2.35422e+02 2.13013e+02 2.23098e+02 2.51456e+02 1.94740e+02
4.10880e+05 1.10267e+03 2.41180e+02 2.64751e+02 2.17610e+02 2.21059e+02 2.48794e+02 1.93324e+02
4.11520e+05 1.10467e+03 2.32157e+02 2.68017e+02 1.96297e+02 2.18529e+02 2.45572e+02 1.91486e+02
4.12160e+05 1.10700e+03 2.28951e+02 2.63446e+02 1.94456e+02 2.15581e+02 2.41919e+02 1.89244e+02
4.12800e+05 1.10833e+03 2.21054e+02 2.96253e+02 1.45855e+02 2.12326e+02 2.37987e+02 1.86665e+02
4.13440e+05 1.10967e+03 1.72693e+02 2.99387e+02 4.59998e+01 2.08947e+02 2.33981e+02 1.83912e+02
4.14080e+05 1.11200e+03 2.40557e+02 2.51043e+02 2.30071e+02 2.05697e+02 2.30153e+02 1.81240e+02
4.14720e+05 1.11367e+03 8.06831e+01 1.90368e+02 -2.90014e+01 2.02831e+02 2.26745e+02 1.78916e+02
4.15360e+05 1.11467e+03 2.01555e+02 2.48668e+02 1.54443e+02 2.00531e+02 2.23952e+02 1.77110e+02
4.16000e+05 1.11667e+03 1.46085e+02 2.55282e+02 3.68882e+01 1.98874e+02 2.21945e+02 1.75803e+02
4.16640e+05 1.11867e+03 2.22597e+02 2.42343e+02 2.02850e+02 1.97845e+02 2.20897e+02 1.74793e+02
4.17280e+05 1.12033e+03 2.40105e+02 2.51654e+02 2.28557e+02 1.97360e+02 2.20909e+02 1.73811e+02
4.17920e+05 1.12200e+03 2.53810e+02 2.76316e+02 2.31304e+02 1.97286e+02 2.21883e+02 1.72689e+02
4.18560e+05 1.12433e+03 1.53349e+02 2.42059e+02 6.46393e+01 1.97454e+02 2.23480e+02 1.71428e+02
4.19200e+05 1.12633e+03 1.33992e+02 2.22300e+02 4.56843e+01 1.97692e+02 2.25248e+02 1.70135e+02
4.19840e+05 1.12733e+03 1.67569e+02 2.06789e+02 1.28350e+02 1.97882e+02 2.26825e+02 1.68939e+02
4.20480e+05 1.12833e+03 2.06681e+02 2.67903e+02 1.45459e+02 1.98011e+02 2.28060e+02 1.67962e+02
4.21120e+05 1.13000e+03 1.38396e+02 1.90603e+02 8.61894e+01 1.98165e+02 2.28995e+02 1.67334e+02
4.21760e+05 1.13100e+03 2.22078e+02 2.54764e+02 1.89393e+02 1.98452e+02 2.29716e+02 1.67187e+02
4.22400e+05 1.13300e+03 2.01920e+02 2.68694e+02 1.35146e+02 1.98914e+02 2.30206e+02 1.67623e+02
4.23040e+05 1.13467e+03 2.05418e+02 2.74508e+02 1.36329e+02 1.99480e+02 2.30277e+02 1.68683e+02
4.23680e+05 1.13633e+03 2.58134e+02 2.84735e+02 2.31534e+02 1.99979e+02 2.29640e+02 1.70317e+02
4.24320e+05 1.13833e+03 2.41396e+02 2.64986e+02 2.17806e+02 2.00202e+02 2.28044e+02 1.72361e+02
4.24960e+05 1.13967e+03 2.59393e+02 2.72440e+02 2.46346e+02 1.99998e+02 2.25460e+02 1.74537e+02
4.25600e+05 1.14167e+03 2.32169e+02 2.53506e+02 2.10832e+02 1.99336e+02 2.22217e+02 1.76455e+02
4.26240e+05 1.14367e+03 2.04114e+02 2.47172e+02 1.61056e+02 1.98337e+02 2.19015e+02 1.77660e+02
4.26880e+05 1.14533e+03 1.42167e+02 2.30128e+02 5.42064e+01 1.97255e+02 2.16725e+02 1.77784e+02
4.27520e+05 1.14700e+03 2.04418e+02 2.76681e+02 1.32155e+02 1.96420e+02 2.15967e+02 1.76873e+02
4.28160e+05 1.14900e+03 2.46832e+02 2.55243e+02 2.38421e+02 1.96155e+02 2.16781e+02 1.75529e+02
4.28800e+05 1.15100e+03 2.39208e+02 2.52278e+02 2.26139e+02 1.96685e+02 2.18812e+02 1.74558e+02
4.29440e+05 1.15300e+03 2.43943e+02 2.55402e+02 2.32484e+02 1.98061e+02 2.21638e+02 1.74483e+02
4.30080e+05 1.15533e+03 2.51735e+02 2.72516e+02 2.30954e+02 2.00131e+02 2.24890e+02 1.75372e+02
4.30720e+05 1.15700e+03 1.92841e+02 2.61473e+02 1.24210e+02 2.02575e+02 2.28223e+02 1.76927e+02
4.31360e+05 1.15900e+03 2.02188e+02 2.63580e+02 1.40797e+02 2.05003e+02 2.31321e+02 1.78686e+02
4.32000e+05 1.16067e+03 1.21839e+02 2.20357e+02 2.33211e+01 2.07100e+02 2.33948e+02 1.80252e+02
4.32640e+05 1.16300e+03 1.60695e+02 2.81834e+02 3.95554e+01 2.08715e+02 2.35988e+02 1.81442e+02
4.33280e+05 1.16500e+03 2.13994e+02 2.91496e+02 1.36493e+02 2.09858e+02 2.37441e+02 1.82275e+02
4.33920e+05 1.16633e+03 1.88168e+02 2.40520e+02 1.35816e+02 2.10613e+02 2.38383e+02 1.82844e+02
4.34560e+05 1.16833e+03 2.45267e+02 2.61997e+02 2.28537e+02 2.11042e+02 2.38923e+02 1.83161e+02
4.35200e+05 1.17100e+03 2.48309e+02 2.57640e+02 2.38979e+02 2.11148e+02 2.39200e+02 1.83096e+02
4.35840e+05 1.17267e+03 2.45071e+02 2.74001e+02 2.16141e+02 2.10910e+02 2.39371e+02 1.82450e+02
4.36480e+05 1.17500e+03 9.20774e+01 2.17315e+02 -3.31599e+01 2.10321e+02 2.39572e+02 1.81070e+02
4.37120e+05 1.17733e+03 2.40050e+02 2.80921e+02 1.99178e+02 2.09419e+02 2.39870e+02 1.78969e+02
4.37760e+05 1.17900e+03 2.01846e+02 2.36446e+02 1.67247e+02 2.08305e+02 2.40237e+02 1.76373e+02
4.38400e+05 1.18133e+03 1.93783e+02 2.98421e+02 8.91447e+01 2.07142e+02 2.40597e+02 1.73687e+02
4.39040e+05 1.18367e+03 2.40732e+02 2.53958e+02 2.27507e+02 2.06130e+02 2.40879e+02 1.71380e+02
4.39680e+05 1.18533e+03 2.33143e+02 2.49725e+02 2.16561e+02 2.05464e+02 2.41048e+02 1.69879e+02
4.40320e+05 1.18767e+03 2.61665e+02 2.65372e+02 2.57957e+02 2.05276e+02 2.41088e+02 1.69464e+02
4.40960e+05 1.18967e+03 2.52366e+02 2.70716e+02 2.34015e+02 2.05604e+02 2.41006e+02 1.70202e+02
4.41600e+05 1.19167e+03 2.12020e+02 2.49413e+02 1.74628e+02 2.06396e+02 2.40847e+02 1.71945e+02
4.42240e+05 1.19300e+03 1.76317e+02 3.19102e+02 3.35317e+01 2.07542e+02 2.40700e+02 1.74384e+02
4.42880e+05 1.19500e+03 1.50256e+02 2.78940e+02 2.15724e+01 2.08936e+02 2.40688e+02 1.77184e+02
4.43520e+05 1.19733e+03 1.85386e+02 2.54204e+02 1.16569e+02 2.10514e+02 2.40934e+02 1.80095e+02
4.44160e+05 1.19867e+03 1.72641e+02 2.49302e+02 9.59799e+01 2.12255e+02 2.41484e+02 1.83026e+02
4.44800e+05 1.19967e+03 1.55480e+02 2.13697e+02 9.72624e+01 2.14131e+02 2.42262e+02 1.86001e+02
4.45440e+05 1.20067e+03 2.22981e+02 2.70057e+02 1.75904e+02 2.16054e+02 2.43086e+02 1.89022e+02
4.46080e+05 1.20233e+03 2.04140e+02 2.53459e+02 1.54820e+02 2.17836e+02 2.43747e+02 1.91924e+02
4.46720e+05 1.20367e+03 2.27854e+02 2.51284e+02 2.04425e+02 2.19201e+02 2.44039e+02 1.94363e+02
4.47360e+05 1.20567e+03 2.43008e+02 2.87706e+02 1.98311e+02 2.19839e+02 2.43745e+02 1.95933e+02
4.48000e+05 1.20800e+03 2.29482e+02 2.62765e+02 1.96199e+02 2.19493e+02 2.42608e+02 1.96378e+02
4.48640e+05 1.21000e+03 2.39775e+02 2.50358e+02 2.29191e+02 2.18059e+02 2.40404e+02 1.95714e+02
4.49280e+05 1.21233e+03 1.76012e+02 2.29446e+02 1.22579e+02 2.15640e+02 2.37055e+02 1.94225e+02
4.49920e+05 1.21367e+03 2.16411e+02 2.72659e+02 1.60164e+02 2.12548e+02 2.32742e+02 1.92354e+02
4.50560e+05 1.21633e+03 2.61510e+02 2.83012e+02 2.40008e+02 2.09239e+02 2.27905e+02 1.90573e+02
4.51200e+05 1.21833e+03 2.61078e+02 2.73515e+02 2.48641e+02 2.06202e+02 2.23142e+02 1.89262e+02
4.51840e+05 1.22033e+03 2.34097e+02 2.56118e+02 2.12076e+02 2.03834e+02 2.19059e+02 1.88608e+02
4.52480e+05 1.22233e+03 1.20590e+02 2.31712e+02 9.46740e+00 2.02340e+02 2.16117e+02 1.88564e+02
4.53120e+05 1.22433e+03 2.56555e+02 2.81833e+02 2.31277e+02 2.01722e+02 2.14566e+02 1.88879e+02
4.53760e+05 1.22600e+03 2.16667e+02 2.82207e+02 1.51127e+02 2.01823e+02 2.14443e+02 1.89204e+02
4.54400e+05 1.22767e+03 2.35948e+02 2.52034e+02 2.19862e+02 2.02411e+02 2.15612e+02 1.89211e+02
4.55040e+05 1.22967e+03 1.70497e+02 2.89717e+02 5.12762e+01 2.03238e+02 2.17818e+02 1.88658e+02
4.55680e+05 1.23133e+03 2.58379e+02 2.83557e+02 2.33201e+02 2.04077e+02 2.20736e+02 1.87419e+02
4.56320e+05 1.23333e+03 2.27396e+02 2.62407e+02 1.92385e+02 2.04764e+02 2.24031e+02 1.85497e+02
4.56960e+05 1.23433e+03 2.19671e+02 2.49609e+02 1.89732e+02 2.05221e+02 2.27417e+02 1.83026e+02
4.57600e+05 1.23633e+03 2.61289e+02 2.80190e+02 2.42387e+02 2.05462e+02 2.30687e+02 1.80238e+02
4.58240e+05 1.23867e+03 2.38630e+02 2.72687e+02 2.04573e+02 2.05573e+02 2.33722e+02 1.77423e+02
4.58880e+05 1.24067e+03 1.74339e+02 2.40223e+02 1.08455e+02 2.05674e+02 2.36470e+02 1.74877e+02
4.59520e+05 1.24233e+03 1.89205e+02 2.63190e+02 1.15220e+02 2.05893e+02 2.38905e+02 1.72881e+02
4.60160e+05 1.24400e+03 2.45942e+02 2.75074e+02 2.16811e+02 2.06333e+02 2.41003e+02 1.71663e+02
4.60800e+05 1.24533e+03 1.99380e+02 2.66123e+02 1.32637e+02 2.07061e+02 2.42736e+02 1.71386e+02
4.61440e+05 1.24733e+03 2.41237e+02 2.85317e+02 1.97157e+02 2.08090e+02 2.44082e+02 1.72099e+02
4.62080e+05 1.24933e+03 9.62713e+01 3.05193e+02 -1.12650e+02 2.09368e+02 2.45038e+02 1.73698e+02
4.62720e+05 1.25067e+03 2.56612e+02 2.67545e+02 2.45678e+02 2.10780e+02 2.45626e+02 1.75935e+02
4.63360e+05 1.25233e+03 2.26825e+02 2.81080e+02 1.72570e+02 2.12178e+02 2.45881e+02 1.78476e+02
4.64000e+05 1.25367e+03 1.93133e+02 2.38958e+02 1.47309e+02 2.13393e+02 2.45825e+02 1.80962e+02
4.64640e+05 1.25567e+03 1.43768e+02 2.75049e+02 1.24858e+01 2.14247e+02 2.45459e+02 1.83034e+02
4.65280e+05 1.25767e+03 2.23725e+02 2.48158e+02 1.99292e+02 2.14571e+02 2.44780e+02 1.84363e+02
4.65920e+05 1.25967e+03 2.24119e+02 2.60115e+02 1.88122e+02 2.14246e+02 2.43780e+02 1.84713e+02
4.66560e+05 1.26133e+03 2.71107e+02 2.92137e+02 2.50077e+02 2.13217e+02 2.42424e+02 1.84010e+02
4.67200e+05 1.26333e+03 2.34137e+02 2.59558e+02 2.08716e+02 2.11504e+02 2.40676e+02 1.82331e+02
4.67840e+05 1.26533e+03 2.52796e+02 2.76686e+02 2.28907e+02 2.09219e+02 2.38584e+02 1.79855e+02
4.68480e+05 1.26733e+03 2.11703e+02 2.63918e+02 1.59488e+02 2.06578e+02 2.36329e+02 1.76828e+02
4.69120e+05 1.26933e+03 3.11608e+01 2.01441e+02 -1.39119e+02 2.03883e+02 2.34182e+02 1.73584e+02
4.69760e+05 1.27167e+03 2.65293e+02 2.98883e+02 2.31703e+02 2.01480e+02 2.32397e+02 1.70562e+02
4.70400e+05 1.27267e+03 2.33723e+02 2.73270e+02 1.94177e+02 1.99683e+02 2.31115e+02 1.68251e+02
4.71040e+05 1.27433e+03 1.29352e+02 2.11456e+02 4.72493e+01 1.98706e+02 2.30344e+02 1.67067e+02
4.71680e+05 1.27600e+03 2.55537e+02 2.80401e+02 2.30673e+02 1.98598e+02 2.29995e+02 1.67201e+02
4.72320e+05 1.27733e+03 2.57507e+02 2.69660e+02 2.45353e+02 1.99241e+02 2.29944e+02 1.68537e+02
4.72960e+05 1.27967e+03 2.34091e+02 2.77996e+02 1.90186e+02 2.00406e+02 2.30090e+02 1.70722e+02
4.73600e+05 1.28167e+03 2.64809e+02 2.80651e+02 2.48967e+02 2.01843e+02 2.30351e+02 1.73335e+02
4.74240e+05 1.28367e+03 2.17111e+02 2.78062e+02 1.56161e+02 2.03342e+02 2.30637e+02 1.76048e+02
4.74880e+05 1.28533e+03 1.98380e+02 2.43646e+02 1.53114e+02 2.04789e+02 2.30858e+02 1.78721e+02
4.75520e+05 1.28700e+03 2.32938e+02 2.95053e+02 1.70823e+02 2.06173e+02 2.30967e+02 1.81379e+02
4.76160e+05 1.28867e+03 2.23198e+02 2.76522e+02 1.69873e+02 2.07565e+02 2.30992e+02 1.84138e+02
4.76800e+05 1.29067e+03 1.62719e+02 3.06549e+02 1.88886e+01 2.09065e+02 2.31020e+02 1.87110e+02
4.77440e+05 1.29300e+03 2.53777e+02 2.65421e+02 2.42133e+02 2.10730e+02 2.31158e+02 1.90302e+02
4.78080e+05 1.29467e+03 2.43611e+02 2.68911e+02 2.18312e+02 2.12517e+02 2.31500e+02 1.93535e+02
4.78720e+05 1.29600e+03 1.65296e+02 2.87025e+02 4.35677e+01 2.14283e+02 2.32103e+02 1.96462e+02
4.79360e+05 1.29767e+03 2.49114e+02 2.58254e+02 2.39974e+02 2.15818e+02 2.32984e+02 1.98652e+02
4.80000e+05 1.29967e+03 2.41848e+02 2.78817e+02 2.04880e+02 2.16934e+02 2.34132e+02 1.99736e+02
4.80640e+05 1.30133e+03 2.56640e+02 2.78690e+02 2.34591e+02 2.17538e+02 2.35523e+02 1.99553e+02
4.81280e+05 1.30367e+03 2.57469e+02 2.81253e+02 2.33686e+02 2.17667e+02 2.37129e+02 1.98205e+02
4.81920e+05 1.30533e+03 2.28919e+02 2.97302e+02 1.60536e+02 2.17474e+02 2.38919e+02 1.96028e+02
4.82560e+05 1.30733e+03 2.55664e+02 2.64863e+02 2.46465e+02 2.17174e+02 2.40849e+02 1.93499e+02
4.83200e+05 1.30933e+03 2.28918e+02 2.37691e+02 2.20145e+02 2.16991e+02 2.42863e+02 1.91119e+02
4.83840e+05 1.31133e+03 2.48524e+02 2.70321e+02 2.26727e+02 2.17109e+02 2.44899e+02 1.89318e+02
4.84480e+05 1.31367e+03 2.44729e+02 2.73675e+02 2.15783e+02 2.17637e+02 2.46895e+02 1.88379e+02
4.85120e+05 1.31567e+03 2.35709e+02 2.63756e+02 2.07661e+02 2.18594e+02 2.48791e+02 1.88397e+02
4.85760e+05 1.31733e+03 2.07220e+02 2.63810e+02 1.50630e+02 2.19921e+02 2.50537e+02 1.89305e+02
4.86400e+05 1.31867e+03 2.17444e+02 2.65911e+02 1.68978e+02 2.21518e+02 2.52105e+02 1.90932e+02
4.87040e+05 1.32067e+03 1.90434e+02 3.17813e+02 6.30555e+01 2.23285e+02 2.53489e+02 1.93081e+02
4.87680e+05 1.32233e+03 2.13810e+02 2.80084e+02 1.47537e+02 2.25140e+02 2.54699e+02 1.95581e+02
4.88320e+05 1.32400e+03 2.42555e+02 2.68204e+02 2.16906e+02 2.27006e+02 2.55721e+02 1.98292e+02
4.88960e+05 1.32633e+03 8.07393e+01 2.17803e+02 -5.63245e+01 2.28781e+02 2.56475e+02 2.01087e+02
4.89600e+05 1.32867e+03 2.52708e+02 2.72652e+02 2.32764e+02 2.30322e+02 2.56824e+02 2.03821e+02
4.90240e+05 1.33067e+03 2.17699e+02 2.29268e+02 2.06130e+02 2.31477e+02 2.56652e+02 2.06303e+02
4.90880e+05 1.33167e+03 2.08950e+02 2.30039e+02 1.87861e+02 2.32106e+02 2.55939e+02 2.08273e+02
4.91520e+05 1.33367e+03 2.52534e+02 2.70777e+02 2.34292e+02 2.32093e+02 2.54786e+02 2.09401e+02
4.92160e+05 1.33600e+03 2.49329e+02 2.59409e+02 2.39250e+02 2.31362e+02 2.53383e+02 2.09341e+02
4.92800e+05 1.33800e+03 1.97520e+02 2.82212e+02 1.12827e+02 2.29886e+02 2.51947e+02 2.07826e+02
4.93440e+05 1.34000e+03 2.34601e+02 2.50783e+02 2.18420e+02 2.27728e+02 2.50656e+02 2.04799e+02
4.94080e+05 1.34167e+03 2.27927e+02 2.59170e+02 1.96684e+02 2.25058e+02 2.49615e+02 2.00501e+02
4.94720e+05 1.34300e+03 2.44781e+02 2.75516e+02 2.14047e+02 2.22152e+02 2.48851e+02 1.95453e+02
4.95360e+05 1.34500e+03 2.43392e+02 2.57101e+02 2.29683e+02 2.19331e+02 2.48324e+02 1.90338e+02
4.96000e+05 1.34700e+03 2.27234e+02 2.57390e+02 1.97079e+02 2.16878e+02 2.47935e+02 1.85821e+02
4.96640e+05 1.34867e+03 2.42472e+02 2.69848e+02 2.15096e+02 2.14991e+02 2.47574e+02 1.82409e+02
4.97280e+05 1.35033e+03 1.65080e+02 2.95741e+02 3.44193e+01 2.13756e+02 2.47164e+02 1.80347e+02
4.97920e+05 1.35200e+03 2.65543e+02 2.86027e+02 2.45058e+02 2.13147e+02 2.46700e+02 1.79594e+02
4.98560e+05 1.35433e+03 2.39655e+02 2.54835e+02 2.24476e+02 2.13055e+02 2.46242e+02 1.79869e+02
4.99200e+05 1.35633e+03 2.52590e+02 2.75310e+02 2.29871e+02 2.13313e+02 2.45846e+02 1.80780e+02
4.99840e+05 1.35767e+03 1.33084e+02 2.66213e+02 -4.63574e-02 2.13723e+02 2.45480e+02 1.81966e+02
5.00480e+05 1.35933e+03 2.22796e+02 2.73570e+02 1.72021e+02 2.14094e+02 2.44977e+02 1.83212e+02
5.01120e+05 1.36167e+03 1.73528e+02 2.59650e+02 8.74060e+01 2.14299e+02 2.44113e+02 1.84485e+02
5.01760e+05 1.36300e+03 1.56915e+02 2.84463e+02 2.93664e+01 2.14311e+02 2.42751e+02 1.85872e+02
5.02400e+05 1.36467e+03 2.34832e+02 2.60464e+02 2.09201e+02 2.14186e+02 2.40937e+02 1.87435e+02
5.03040e+05 1.36667e+03 1.22415e+02 2.98199e+02 -5.33698e+01 2.13992e+02 2.38893e+02 1.89090e+02
5.03680e+05 1.36900e+03 2.55759e+02 2.84809e+02 2.26708e+02 2.13745e+02 2.36882e+02 1.90608e+02
5.04320e+05 1.37067e+03 1.28241e+02 2.31721e+02 2.47604e+01 2.13380e+02 2.35006e+02 1.91753e+02
5.04960e+05 1.37233e+03 2.58610e+02 2.80666e+02 2.36554e+02 2.12770e+02 2.33109e+02 1.92430e+02
5.05600e+05 1.37433e+03 2.64990e+02 2.72784e+02 2.57196e+02 2.11789e+02 2.30859e+02 1.92718e+02
5.06240e+05 1.37667e+03 2.36090e+02 2.66066e+02 2.06113e+02 2.10371e+02 2.27975e+02 1.92767e+02
5.06880e+05 1.37900e+03 2.48892e+02 2.84605e+02 2.13179e+02 2.08547e+02 2.24451e+02 1.92643e+02
5.07520e+05 1.38067e+03 2.56580e+02 2.71075e+02 2.42086e+02 2.06453e+02 2.20711e+02 1.92196e+02
5.08160e+05 1.38200e+03 2.14471e+02 2.49803e+02 1.79138e+02 2.04325e+02 2.17636e+02 1.91014e+02
5.08800e+05 1.38367e+03 2.24138e+02 2.66455e+02 1.81820e+02 2.02467e+02 2.16240e+02 1.88694e+02
5.09440e+05 1.38567e+03 2.60345e+02 2.92373e+02 2.28318e+02 2.01197e+02 2.16950e+02 1.85445e+02
5.10080e+05 1.38700e+03 2.33917e+02 2.53457e+02 2.14378e+02 2.00784e+02 2.19437e+02 1.82131e+02
5.10720e+05 1.38933e+03 1.51427e+02 2.87078e+02 1.57773e+01 2.01369e+02 2.23103e+02 1.79635e+02
5.11360e+05 1.39100e+03 2.34139e+02 2.53959e+02 2.14320e+02 2.02936e+02 2.27377e+02 1.78495e+02
5.12000e+05 1.39267e+03 2.11740e+02 2.64250e+02 1.59231e+02 2.05312e+02 2.31763e+02 1.78861e+02
5.12640e+05 1.39400e+03 1.74978e+02 2.85577e+02 6.43789e+01 2.08214e+02 2.35866e+02 1.80562e+02
5.13280e+05 1.39633e+03 2.56767e+02 2.72744e+02 2.40791e+02 2.11315e+02 2.39433e+02 1.83197e+02
5.13920e+05 1.39800e+03 2.34550e+02 2.68645e+02 2.00455e+02 2.14308e+02 2.42355e+02 1.86262e+02
5.14560e+05 1.40000e+03 2.36453e+02 2.81290e+02 1.91615e+02 2.16960e+02 2.44614e+02 1.89307e+02
5.15200e+05 1.40133e+03 2.10148e+02 2.41544e+02 1.78753e+02 2.19124e+02 2.46204e+02 1.92044e+02
5.15840e+05 1.40300e+03 2.44220e+02 2.66419e+02 2.22021e+02 2.20747e+02 2.47093e+02 1.94401e+02
5.16480e+05 1.40533e+03 2.39410e+02 2.65880e+02 2.12940e+02 2.21865e+02 2.47260e+02 1.96470e+02
5.17120e+05 1.40733e+03 1.56541e+02 3.09223e+02 3.85866e+00 2.22582e+02 2.46762e+02 1.98402e+02
5.17760e+05 1.40933e+03 2.37515e+02 2.73713e+02 2.01316e+02 2.23025e+02 2.45739e+02 2.00310e+02
5.18400e+05 1.41033e+03 2.24771e+02 2.53172e+02 1.96369e+02 2.23292e+02 2.44368e+02 2.02216e+02
5.19040e+05 1.41233e+03 2.50164e+02 2.73481e+02 2.26847e+02 2.23437e+02 2.42807e+02 2.04068e+02
5.19680e+05 1.41400e+03 2.40507e+02 2.67845e+02 2.13168e+02 2.23472e+02 2.41190e+02 2.05755e+02
5.20320e+05 1.41600e+03 2.41207e+02 2.88677e+02 1.93737e+02 2.23396e+02 2.39659e+02 2.07133e+02
5.20960e+05 1.41767e+03 2.23800e+02 2.48551e+02 1.99049e+02 2.23223e+02 2.38374e+02 2.08072e+02
5.21600e+05 1.41967e+03 2.44261e+02 2.56878e+02 2.31645e+02 2.22998e+02 2.37478e+02 2.08518e+02
5.22240e+05 1.42167e+03 1.78683e+02 3.15903e+02 4.14631e+01 2.22783e+02 2.37024e+02 2.08542e+02
5.22880e+05 1.42400e+03 1.91861e+02 3.31514e+02 5.22089e+01 2.22633e+02 2.36940e+02 2.08326e+02
5.23520e+05 1.42633e+03 2.42684e+02 2.73585e+02 2.11783e+02 2.22572e+02 2.37044e+02 2.08100e+02
5.24160e+05 1.42867e+03 2.39114e+02 2.65575e+02 2.12653e+02 2.22593e+02 2.37121e+02 2.08064e+02
5.24800e+05 1.43033e+03 2.53628e+02 2.71771e+02 2.35485e+02 2.22671e+02 2.36996e+02 2.08346e+02
5.25440e+05 1.43267e+03 2.72638e+02 3.08495e+02 2.36782e+02 2.22785e+02 2.36599e+02 2.08971e+02
5.26080e+05 1.43500e+03 2.50507e+02 2.68524e+02 2.32490e+02 2.22927e+02 2.36025e+02 2.09829e+02
5.26720e+05 1.43767e+03 2.45898e+02 2.74892e+02 2.16905e+02 2.23105e+02 2.35561e+02 2.10650e+02
5.27360e+05 1.44000e+03 1.79025e+02 2.52719e+02 1.05331e+02 2.23358e+02 2.35625e+02 2.11091e+02
5.28000e+05 1.44133e+03 2.04711e+02 3.00280e+02 1.09141e+02 2.23751e+02 2.36548e+02 2.10954e+02
5.28640e+05 1.44333e+03 1.85257e+02 2.22717e+02 1.47797e+02 2.24365e+02 2.38359e+02 2.10370e+02
5.29280e+05 1.44400e+03 2.07305e+02 2.57518e+02 1.57093e+02 2.25258e+02 2.40819e+02 2.09696e+02
5.29920e+05 1.44667e+03 2.56486e+02 2.72417e+02 2.40554e+02 2.26421e+02 2.43614e+02 2.09229e+02
5.30560e+05 1.44867e+03 2.31406e+02 2.64448e+02 1.98365e+02 2.27753e+02 2.46450e+02 2.09055e+02
5.31200e+05 1.45067e+03 2.37820e+02 2.49100e+02 2.26540e+02 2.29055e+02 2.49052e+02 2.09058e+02
5.31840e+05 1.45200e+03 2.07077e+02 2.77556e+02 1.36597e+02 2.30091e+02 2.51136e+02 2.09045e+02
5.32480e+05 1.45367e+03 2.16127e+02 2.93162e+02 1.39092e+02 2.30657e+02 2.52436e+02 2.08878e+02
5.33120e+05 1.45600e+03 2.48013e+02 2.75289e+02 2.20738e+02 2.30667e+02 2.52796e+02 2.08538e+02
5.33760e+05 1.45800e+03 2.48314e+02 2.71587e+02 2.25041e+02 2.30169e+02 2.52244e+02 2.08095e+02
5.34400e+05 1.46067e+03 2.34302e+02 2.55877e+02 2.12727e+02 2.29319e+02 2.50994e+02 2.07643e+02
5.35040e+05 1.46267e+03 1.90828e+02 3.08069e+02 7.35871e+01 2.28304e+02 2.49375e+02 2.07233e+02
5.35680e+05 1.46467e+03 2.42736e+02 2.72262e+02 2.13210e+02 2.27290e+02 2.47739e+02 2.06840e+02
5.36320e+05 1.46667e+03 2.45264e+02 2.59401e+02 2.31128e+02 2.26384e+02 2.46381e+02 2.06388e+02
5.36960e+05 1.46867e+03 1.29996e+02 2.09759e+02 5.02329e+01 2.25650e+02 2.45489e+02 2.05811e+02
5.37600e+05 1.47033e+03 2.48494e+02 2.76592e+02 2.20395e+02 2.25115e+02 2.45116e+02 2.05114e+02
5.38240e+05 1.47233e+03 2.08157e+02 2.65295e+02 1.51018e+02 2.24787e+02 2.45190e+02 2.04384e+02
5.38880e+05 1.47400e+03 2.54982e+02 2.81570e+02 2.28394e+02 2.24659e+02 2.45577e+02 2.03741e+02
5.39520e+05 1.47533e+03 2.36840e+02 2.92018e+02 1.81662e+02 2.24699e+02 2.46121e+02 2.03276e+02
5.40160e+05 1.47767e+03 2.58411e+02 2.78293e+02 2.38529e+02 2.24837e+02 2.46661e+02 2.03013e+02
5.40800e+05 1.48000e+03 2.38569e+02 2.47492e+02 2.29646e+02 2.24971e+02 2.47021e+02 2.02922e+02
5.41440e+05 1.48233e+03 2.65189e+02 2.81258e+02 2.49120e+02 2.24999e+02 2.47057e+02 2.02941e+02
5.42080e+05 1.48467e+03 2.39609e+02 2.71328e+02 2.07891e+02 2.24869e+02 2.46732e+02 2.03006e+02
5.42720e+05 1.48700e+03 2.52185e+02 2.87204e+02 2.17166e+02 2.24600e+02 2.46139e+02 2.03062e+02
5.43360e+05 1.48900e+03 2.51103e+02 2.69430e+02 2.32775e+02 2.24279e+02 2.45473e+02 2.03086e+02
5.44000e+05 1.49067e+03 2.36366e+02 2.37541e+02 2.35190e+02 2.24019e+02 2.44947e+02 2.03091e+02
5.44640e+05 1.49300e+03 2.52550e+02 2.71668e+02 2.33432e+02 2.23929e+02 2.44724e+02 2.03134e+02
5.45280e+05 1.49533e+03 2.45574e+02 2.58741e+02 2.32408e+02 2.24087e+02 2.44890e+02 2.03283e+02
5.45920e+05 1.49733e+03 2.11480e+02 2.37446e+02 1.85514e+02 2.24519e+02 2.45470e+02 2.03567e+02
5.46560e+05 1.49867e+03 1.98613e+02 2.13438e+02 1.83787e+02 2.25199e+02 2.46446e+02 2.03951e+02
5.47200e+05 1.50067e+03 2.47723e+02 2.93558e+02 2.01888e+02 2.26069e+02 2.47777e+02 2.04361e+02
5.47840e+05 1.50233e+03 2.16765e+02 2.51067e+02 1.82463e+02 2.27067e+02 2.49389e+02 2.04745e+02
5.48480e+05 1.50400e+03 2.33719e+02 2.51300e+02 2.16138e+02 2.28126e+02 2.51151e+02 2.05101e+02
5.49120e+05 1.50500e+03 2.42124e+02 2.53394e+02 2.30853e+02 2.29149e+02 2.52851e+02 2.05448e+02
5.49760e+05 1.50733e+03 2.28626e+02 2.95285e+02 1.61967e+02 2.30012e+02 2.54222e+02 2.05803e+02
5.50400e+05 1.50867e+03 2.14864e+02 2.72641e+02 1.57088e+02 2.30590e+02 2.55023e+02 2.06157e+02
5.51040e+05 1.51067e+03 7.79243e+01 2.71747e+02 -1.15898e+02 2.30800e+02 2.55098e+02 2.06503e+02
5.51680e+05 1.51233e+03 1.31336e+02 2.01602e+02 6.10703e+01 2.30640e+02 2.54418e+02 2.06861e+02
5.52320e+05 1.51500e+03 2.35054e+02 2.46069e+02 2.24039e+02 2.30178e+02 2.53101e+02 2.07255e+02
5.52960e+05 1.51633e+03 2.19781e+02 2.64040e+02 1.75522e+02 2.29522e+02 2.51396e+02 2.07649e+02
5.53600e+05 1.51767e+03 2.54758e+02 2.64947e+02 2.44569e+02 2.28741e+02 2.49629e+02 2.07854e+02
5.54240e+05 1.51900e+03 2.05948e+02 2.44838e+02 1.67057e+02 2.27826e+02 2.48101e+02 2.07551e+02
5.54880e+05 1.52067e+03 2.23898e+02 2.86885e+02 1.60910e+02 2.26702e+02 2.46969e+02 2.06435e+02
5.55520e+05 1.52233e+03 2.20983e+02 2.81106e+02 1.60860e+02 2.25294e+02 2.46171e+02 2.04418e+02
5.56160e+05 1.52467e+03 1.73891e+02 2.86230e+02 6.15521e+01 2.23584e+02 2.45468e+02 2.01700e+02
5.56800e+05 1.52700e+03 2.55904e+02 2.80624e+02 2.31184e+02 2.21641e+02 2.44571e+02 1.98711e+02
5.57440e+05 1.52933e+03 2.51013e+02 2.60960e+02 2.41065e+02 2.19607e+02 2.43254e+02 1.95960e+02
5.58080e+05 1.53067e+03 2.50685e+02 2.84932e+02 2.16439e+02 2.17649e+02 2.41424e+02 1.93873e+02
5.58720e+05 1.53233e+03 2.57367e+02 2.64899e+02 2.49835e+02 2.15910e+02 2.39167e+02 1.92653e+02
5.59360e+05 1.53500e+03 2.49382e+02 2.71731e+02 2.27033e+02 2.14489e+02 2.36723e+02 1.92255e+02
5.60000e+05 1.53700e+03 2.56014e+02 2.88286e+02 2.23743e+02 2.13454e+02 2.34436e+02 1.92472e+02
5.60640e+05 1.53867e+03 1.93979e+02 2.15484e+02 1.72473e+02 2.12867e+02 2.32657e+02 1.93076e+02
5.61280e+05 1.54000e+03 1.91261e+02 2.15865e+02 1.66658e+02 2.12796e+02 2.31663e+02 1.93929e+02
5.61920e+05 1.54200e+03 2.60047e+02 2.76842e+02 2.43252e+02 2.13297e+02 2.31603e+02 1.94991e+02
5.62560e+05 1.54367e+03 2.57382e+02 2.84871e+02 2.29893e+02 2.14381e+02 2.32483e+02 1.96280e+02
5.63200e+05 1.54533e+03 1.95185e+02 2.37525e+02 1.52844e+02 2.15993e+02 2.34175e+02 1.97811e+02
5.63840e+05 1.54733e+03 2.46340e+02 2.59864e+02 2.32816e+02 2.18009e+02 2.36448e+02 1.99570e+02
5.64480e+05 1.54933e+03 2.58606e+02 2.68722e+02 2.48490e+02 2.20253e+02 2.38993e+02 2.01514e+02
5.65120e+05 1.55200e+03 2.44883e+02 2.49612e+02 2.40154e+02 2.22528e+02 2.41461e+02 2.03595e+02
5.65760e+05 1.55400e+03 1.35545e+02 3.16857e+02 -4.57675e+01 2.24632e+02 2.43496e+02 2.05768e+02
5.66400e+05 1.55600e+03 2.42905e+02 2.67578e+02 2.18232e+02 2.26388e+02 2.44782e+02 2.07994e+02
5.67040e+05 1.55833e+03 2.67745e+02 2.93328e+02 2.42162e+02 2.27671e+02 2.45112e+02 2.10230e+02
5.67680e+05 1.56033e+03 2.20909e+02 2.74536e+02 1.67282e+02 2.28433e+02 2.44476e+02 2.12391e+02
5.68320e+05 1.56300e+03 2.53063e+02 2.77372e+02 2.28755e+02 2.28687e+02 2.43085e+02 2.14289e+02
5.68960e+05 1.56467e+03 2.50875e+02 2.70171e+02 2.31580e+02 2.28482e+02 2.41320e+02 2.15644e+02
5.69600e+05 1.56700e+03 2.43720e+02 2.73372e+02 2.14069e+02 2.27898e+02 2.39630e+02 2.16166e+02
5.70240e+05 1.56967e+03 2.62757e+02 2.70390e+02 2.55123e+02 2.27057e+02 2.38427e+02 2.15687e+02
5.70880e+05 1.57200e+03 2.48230e+02 2.68473e+02 2.27988e+02 2.26120e+02 2.38005e+02 2.14235e+02
5.71520e+05 1.57467e+03 2.74725e+02 2.88419e+02 2.61031e+02 2.25272e+02 2.38494e+02 2.12050e+02
5.72160e+05 1.57700e+03 2.47634e+02 2.59215e+02 2.36054e+02 2.24679e+02 2.39820e+02 2.09538e+02
5.72800e+05 1.57900e+03 2.70531e+02 2.88087e+02 2.52974e+02 2.24427e+02 2.41710e+02 2.07143e+02
5.73440e+05 1.58133e+03 2.27826e+02 2.93274e+02 1.62378e+02 2.24491e+02 2.43742e+02 2.05241e+02
5.74080e+05 1.58300e+03 2.22521e+02 2.83764e+02 1.61279e+02 2.24762e+02 2.45448e+02 2.04076e+02
5.74720e+05 1.58533e+03 1.66794e+02 2.96552e+02 3.70347e+01 2.25108e+02 2.46469e+02 2.03748e+02
5.75360e+05 1.58733e+03 5.68755e+01 1.44944e+02 -3.11931e+01 2.25447e+02 2.46657e+02 2.04236e+02
5.76000e+05 1.58933e+03 2.39970e+02 2.60727e+02 2.19213e+02 2.25759e+02 2.46094e+02 2.05423e+02
5.76640e+05 1.59100e+03 1.61778e+02 2.62338e+02 6.12190e+01 2.26067e+02 2.45028e+02 2.07106e+02
5.77280e+05 1.59200e+03 1.56230e+02 2.52947e+02 5.95119e+01 2.26383e+02 2.43772e+02 2.08994e+02
5.77920e+05 1.59467e+03 1.64511e+02 2.89149e+02 3.98726e+01 2.26660e+02 2.42602e+02 2.10717e+02
5.78560e+05 1.59633e+03 2.24440e+02 2.65341e+02 1.83538e+02 2.26755e+02 2.41655e+02 2.11855e+02
5.79200e+05 1.59767e+03 1.68270e+02 2.07950e+02 1.28590e+02 2.26453e+02 2.40870e+02 2.12036e+02
5.79840e+05 1.59967e+03 2.22805e+02 3.01151e+02 1.44458e+02 2.25525e+02 2.39985e+02 2.11065e+02
5.80480e+05 1.60200e+03 2.51994e+02 2.76781e+02 2.27208e+02 2.23801e+02 2.38623e+02 2.08979e+02
5.81120e+05 1.60433e+03 2.25835e+02 2.51279e+02 2.00390e+02 2.21249e+02 2.36468e+02 2.06030e+02
5.81760e+05 1.60700e+03 1.57534e+02 2.64035e+02 5.10333e+01 2.18001e+02 2.33436e+02 2.02566e+02
5.82400e+05 1.60900e+03 7.30534e+01 1.50834e+02 -4.72685e+00 2.14333e+02 2.29753e+02 1.98912e+02
5.83040e+05 1.61200e+03 2.36010e+02 2.63077e+02 2.08943e+02 2.10611e+02 2.25920e+02 1.95302e+02
5.83680e+05 1.61433e+03 2.53099e+02 2.84244e+02 2.21954e+02 2.07233e+02 2.22557e+02 1.91908e+02
5.84320e+05 1.61700e+03 2.34569e+02 2.39614e+02 2.29524e+02 2.04552e+02 2.20180e+02 1.88923e+02
5.84960e+05 1.61933e+03 1.92405e+02 3.15555e+02 6.92543e+01 2.02807e+02 2.19022e+02 1.86591e+02
5.85600e+05 1.62167e+03 2.32535e+02 2.65410e+02 1.99659e+02 2.02074e+02 2.19008e+02 1.85140e+02
5.86240e+05 1.62433e+03 2.64702e+02 2.81698e+02 2.47706e+02 2.02278e+02 2.19853e+02 1.84703e+02
5.86880e+05 1.62667e+03 2.61151e+02 2.99369e+02 2.22933e+02 2.03244e+02 2.21188e+02 1.85299e+02
5.87520e+05 1.62900e+03 2.66127e+02 2.84162e+02 2.48092e+02 2.04765e+02 2.22657e+02 1.86872e+02
5.88160e+05 1.63100e+03 1.50060e+02 2.38474e+02 6.16456e+01 2.06657e+02 2.23992e+02 1.89322e+02
5.88800e+05 1.63333e+03 2.16703e+02 2.52600e+02 1.80806e+02 2.08788e+02 2.25061e+02 1.92515e+02
5.89440e+05 1.63467e+03 2.31453e+02 2.76811e+02 1.86095e+02 2.11092e+02 2.25916e+02 1.96268e+02
5.90080e+05 1.63700e+03 1.65058e+02 2.61585e+02 6.85311e+01 2.13558e+02 2.26768e+02 2.00348e+02
5.90720e+05 1.63933e+03 1.79876e+02 3.11315e+02 4.84381e+01 2.16197e+02 2.27931e+02 2.04463e+02
5.91360e+05 1.64200e+03 1.81916e+02 2.50411e+02 1.13422e+02 2.18976e+02 2.29666e+02 2.08285e+02
5.92000e+05 1.64333e+03 1.98026e+02 2.77965e+02 1.18086e+02 2.21770e+02 2.31994e+02 2.11546e+02
5.92640e+05 1.64567e+03 2.39901e+02 2.57104e+02 2.22697e+02 2.24359e+02 2.34585e+02 2.14133e+02
5.93280e+05 1.64800e+03 2.46169e+02 2.67323e+02 2.25015e+02 2.26489e+02 2.36939e+02 2.16039e+02
5.93920e+05 1.65033e+03 2.46982e+02 2.69347e+02 2.24617e+02 2.27963e+02 2.38697e+02 2.17228e+02
5.94560e+05 1.65267e+03 2.31931e+02 2.67466e+02 1.96397e+02 2.28684e+02 2.39756e+02 2.17612e+02
5.95200e+05 1.65400e+03 2.48887e+02 2.87197e+02 2.10577e+02 2.28680e+02 2.40170e+02 2.17190e+02
5.95840e+05 1.65633e+03 1.41098e+02 2.67973e+02 1.42220e+01 2.28077e+02 2.40035e+02 2.16119e+02
5.96480e+05 1.65867e+03 2.04505e+02 2.79789e+02 1.29221e+02 2.27066e+02 2.39496e+02 2.14636e+02
5.97120e+05 1.66067e+03 2.58637e+02 2.63727e+02 2.53548e+02 2.25851e+02 2.38823e+02 2.12879e+02
5.97760e+05 1.66267e+03 1.43324e+02 2.50750e+02 3.58974e+01 2.24610e+02 2.38411e+02 2.10809e+02
5.98400e+05 1.66433e+03 1.88721e+02 3.11581e+02 6.58609e+01 2.23474e+02 2.38610e+02 2.08339e+02
5.99040e+05 1.66667e+03 2.37710e+02 2.66920e+02 2.08500e+02 2.22502e+02 2.39534e+02 2.05470e+02
5.99680e+05 1.66900e+03 2.35664e+02 2.81210e+02 1.90119e+02 2.21673e+02 2.41033e+02 2.02314e+02
6.00320e+05 1.67067e+03 2.22452e+02 2.62760e+02 1.82145e+02 2.20913e+02 2.42792e+02 1.99034e+02
6.00960e+05 1.67233e+03 2.52910e+02 2.82222e+02 2.23597e+02 2.20130e+02 2.44430e+02 1.95830e+02
6.01600e+05 1.67367e+03 2.15996e+02 2.64575e+02 1.67416e+02 2.19261e+02 2.45576e+02 1.92946e+02
6.02240e+05 1.67533e+03 2.31743e+02 2.53541e+02 2.09945e+02 2.18313e+02 2.45968e+02 1.90659e+02
6.02880e+05 1.67600e+03 1.55816e+02 2.41105e+02 7.05279e+01 2.17357e+02 2.45499e+02 1.89216e+02
6.03520e+05 1.67833e+03 2.30483e+02 2.76358e+02 1.84609e+02 2.16508e+02 2.44227e+02 1.88788e+02
6.04160e+05 1.68067e+03 2.46633e+02 2.63606e+02 2.29660e+02 2.15879e+02 2.42316e+02 1.89441e+02
6.04800e+05 1.68300e+03 2.51828e+02 2.80977e+02 2.22679e+02 2.15549e+02 2.39951e+02 1.91146e+02
6.05440e+05 1.68500e+03 2.02911e+02 2.58370e+02 1.47453e+02 2.15538e+02 2.37288e+02 1.93787e+02
6.06080e+05 1.68667e+03 2.52745e+02 2.71563e+02 2.33927e+02 2.15817e+02 2.34464e+02 1.97170e+02
6.06720e+05 1.68933e+03 2.34211e+02 2.78418e+02 1.90004e+02 2.16333e+02 2.31641e+02 2.01025e+02
6.07360e+05 1.69133e+03 2.27150e+02 2.53071e+02 2.01228e+02 2.17034e+02 2.29019e+02 2.05049e+02
6.08000e+05 1.69300e+03 2.44517e+02 2.51219e+02 2.37815e+02 2.17876e+02 2.26780e+02 2.08971e+02
6.08640e+05 1.69533e+03 1.80936e+02 2.78050e+02 8.38230e+01 2.18808e+02 2.25009e+02 2.12607e+02
6.09280e+05 1.69800e+03 2.58457e+02 2.86126e+02 2.30787e+02 2.19771e+02 2.23698e+02 2.15845e+02
6.09920e+05 1.70067e+03 1.35312e+02 2.24720e+02 4.59031e+01 2.20705e+02 2.22807e+02 2.18604e+02
6.10560e+05 1.70233e+03 2.03467e+02 2.35365e+02 1.71569e+02 2.21577e+02 2.22382e+02 2.20773e+02
6.11200e+05 1.70433e+03 2.56769e+02 2.62624e+02 2.50913e+02 2.22393e+02 2.22970e+02 2.21816e+02
6.11840e+05 1.70633e+03 1.97951e+02 2.72426e+02 1.23476e+02 2.23186e+02 2.24168e+02 2.22204e+02
6.12480e+05 1.70833e+03 2.02869e+02 2.84257e+02 1.21481e+02 2.23992e+02 2.25142e+02 2.22841e+02
6.13120e+05 1.71033e+03 1.68595e+02 2.76360e+02 6.08303e+01 2.24822e+02 2.25948e+02 2.23697e+02
6.13760e+05 1.71200e+03 2.66012e+02 2.88467e+02 2.43557e+02 2.25656e+02 2.26816e+02 2.24496e+02
6.14400e+05 1.71400e+03 2.43526e+02 2.76332e+02 2.10720e+02 2.26441e+02 2.27923e+02 2.24959e+02
6.15040e+05 1.71600e+03 1.76647e+02 3.22798e+02 3.04968e+01 2.27085e+02 2.29052e+02 2.25119e+02
6.15680e+05 1.71800e+03 2.04221e+02 2.52334e+02 1.56107e+02 2.27457e+02 2.29863e+02 2.25052e+02
6.16320e+05 1.72033e+03 1.58937e+02 2.46894e+02 7.09794e+01 2.27400e+02 2.30168e+02 2.24632e+02
6.16960e+05 1.72367e+03 2.44077e+02 2.62406e+02 2.25749e+02 2.26804e+02 2.30048e+02 2.23560e+02
6.17600e+05 1.72600e+03 2.80020e+02 3.03323e+02 2.56717e+02 2.25669e+02 2.29825e+02 2.21514e+02
6.18240e+05 1.72767e+03 2.46139e+02 2.61320e+02 2.30957e+02 2.24121e+02 2.29864e+02 2.18378e+02
6.18880e+05 1.72867e+03 2.59965e+02 2.80539e+02 2.39390e+02 2.22373e+02 2.30429e+02 2.14317e+02
6.19520e+05 1.73100e+03 2.51064e+02 2.72041e+02 2.30087e+02 2.20663e+02 2.31671e+02 2.09655e+02
6.20160e+05 1.73300e+03 2.40915e+02 2.88178e+02 1.93652e+02 2.19212e+02 2.33630e+02 2.04793e+02
6.20800e+05 1.73567e+03 2.52207e+02 2.83071e+02 2.21344e+02 2.18195e+02 2.36221e+02 2.00170e+02
6.21440e+05 1.73733e+03 2.51732e+02 2.72931e+02 2.30532e+02 2.17743e+02 2.39270e+02 1.96217e+02
6.22080e+05 1.73900e+03 2.37390e+02 2.49062e+02 2.25718e+02 2.17935e+02 2.42555e+02 1.93314e+02
6.22720e+05 1.74200e+03 2.49949e+02 2.77638e+02 2.22260e+02 2.18787e+02 2.45849e+02 1.91725e+02
6.23360e+05 1.74433e+03 2.47416e+02 2.83403e+02 2.11429e+02 2.20257e+02 2.48954e+02 1.91559e+02
6.24000e+05 1.74667e+03 2.37938e+02 2.45931e+02 2.29945e+02 2.22237e+02 2.51723e+02 1.92752e+02
6.24640e+05 1.74867e+03 2.41191e+02 2.61106e+02 2.21276e+02 2.24583e+02 2.54076e+02 1.95091e+02
6.25280e+05 1.75100e+03 2.45792e+02 2.69640e+02 2.21944e+02 2.27126e+02 2.55980e+02 1.98272e+02
6.25920e+05 1.75333e+03 2.60521e+02 2.80441e+02 2.40601e+02 2.29700e+02 2.57433e+02 2.01967e+02
6.26560e+05 1.75567e+03 2.55103e+02 2.71905e+02 2.38302e+02 2.32171e+02 2.58465e+02 2.05876e+02
6.27200e+05 1.75700e+03 2.03353e+02 2.95780e+02 1.10925e+02 2.34451e+02 2.59142e+02 2.09761e+02
6.27840e+05 1.75867e+03 2.20810e+02 2.58820e+02 1.82801e+02 2.36506e+02 2.59565e+02 2.13447e+02
6.28480e+05 1.76000e+03 2.40484e+02 2.72541e+02 2.08426e+02 2.38333e+02 2.59850e+02 2.16815e+02
6.29120e+05 1.76167e+03 1.70106e+02 2.17773e+02 1.22439e+02 2.39934e+02 2.60091e+02 2.19777e+02
6.29760e+05 1.76267e+03 1.46621e+02 2.52696e+02 4.05463e+01 2.41283e+02 2.60337e+02 2.22229e+02
6.30400e+05 1.76467e+03 2.60777e+02 2.77982e+02 2.43571e+02 2.42300e+02 2.60570e+02 2.24030e+02
6.31040e+05 1.76733e+03 2.62279e+02 2.84171e+02 2.40387e+02 2.42858e+02 2.60697e+02 2.25018e+02
6.31680e+05 1.76967e+03 2.53277e+02 2.78755e+02 2.27799e+02 2.42815e+02 2.60549e+02 2.25081e+02
6.32320e+05 1.77233e+03 2.48981e+02 2.72435e+02 2.25527e+02 2.42055e+02 2.59894e+02 2.24216e+02
6.32960e+05 1.77433e+03 2.38979e+02 2.80561e+02 1.97396e+02 2.40537e+02 2.58517e+02 2.22556e+02
6.33600e+05 1.77633e+03 1.95177e+02 2.64506e+02 1.25848e+02 2.38339e+02 2.56326e+02 2.20352e+02
6.34240e+05 1.77800e+03 1.92768e+02 2.54827e+02 1.30709e+02 2.35687e+02 2.53454e+02 2.17919e+02
6.34880e+05 1.78000e+03 2.50313e+02 2.74274e+02 2.26352e+02 2.32909e+02 2.50254e+02 2.15564e+02
6.35520e+05 1.78300e+03 2.52475e+02 2.86806e+02 2.18143e+02 2.30365e+02 2.47210e+02 2.13521e+02
6.36160e+05 1.78567e+03 2.58382e+02 2.71046e+02 2.45718e+02 2.28346e+02 2.44777e+02 2.11915e+02
6.36800e+05 1.78800e+03 2.46854e+02 2.79070e+02 2.14639e+02 2.26996e+02 2.43241e+02 2.10752e+02
6.37440e+05 1.78967e+03 2.65199e+02 2.72028e+02 2.58370e+02 2.26290e+02 2.42631e+02 2.09949e+02
6.38080e+05 1.79233e+03 1.67134e+02 2.50929e+02 8.33384e+01 2.26077e+02 2.42759e+02 2.09395e+02
6.38720e+05 1.79467e+03 2.62768e+02 2.86842e+02 2.38694e+02 2.26171e+02 2.43333e+02 2.09009e+02
6.39360e+05 1.79667e+03 2.53307e+02 2.82073e+02 2.24542e+02 2.26434e+02 2.44087e+02 2.08781e+02
6.40000e+05 1.79867e+03 2.65931e+02 2.89954e+02 2.41908e+02 2.26811e+02 2.44861e+02 2.08760e+02
6.40640e+05 1.80100e+03 2.50513e+02 2.79885e+02 2.21142e+02 2.27315e+02 2.45607e+02 2.09023e+02
6.41280e+05 1.80333e+03 2.38469e+02 2.70941e+02 2.05996e+02 2.27997e+02 2.46362e+02 2.09632e+02
6.41920e+05 1.80500e+03 2.40488e+02 2.74871e+02 2.06106e+02 2.28906e+02 2.47201e+02 2.10612e+02
6.42560e+05 1.80733e+03 2.43660e+02 2.75444e+02 2.11876e+02 2.30071e+02 2.48185e+02 2.11956e+02
6.43200e+05 1.80933e+03 2.65501e+02 3.00021e+02 2.30981e+02 2.31486e+02 2.49331e+02 2.13642e+02
6.43840e+05 1.81133e+03 2.41336e+02 2.60146e+02 2.22526e+02 2.33111e+02 2.50598e+02 2.15625e+02
6.44480e+05 1.81367e+03 2.70994e+02 2.85376e+02 2.56611e+02 2.34871e+02 2.51911e+02 2.17831e+02
6.45120e+05 1.81567e+03 2.27903e+02 2.62441e+02 1.93364e+02 2.36676e+02 2.53198e+02 2.20154e+02
6.45760e+05 1.81833e+03 2.66357e+02 2.90522e+02 2.42192e+02 2.38447e+02 2.54428e+02 2.22466e+02
6.46400e+05 1.82033e+03 2.69583e+02 2.80557e+02 2.58608e+02 2.40125e+02 2.55621e+02 2.24630e+02
6.47040e+05 1.82300e+03 1.34540e+02 2.30013e+02 3.90656e+01 2.41667e+02 2.56821e+02 2.26514e+02
6.47680e+05 1.82533e+03 2.39581e+02 2.53308e+02 2.25855e+02 2.43029e+02 2.58045e+02 2.28013e+02
6.48320e+05 1.82733e+03 2.19449e+02 2.88118e+02 1.50780e+02 2.44154e+02 2.59255e+02 2.29052e+02
6.48960e+05 1.83000e+03 2.63975e+02 2.81252e+02 2.46697e+02 2.44979e+02 2.60378e+02 2.29581e+02
6.49600e+05 1.83200e+03 1.80750e+02 2.14248e+02 1.47253e+02 2.45455e+02 2.61334e+02 2.29575e+02
6.50240e+05 1.83367e+03 2.59720e+02 2.77964e+02 2.41476e+02 2.45556e+02 2.62073e+02 2.29039e+02
6.50880e+05 1.83600e+03 2.63671e+02 2.82538e+02 2.44804e+02 2.45300e+02 2.62579e+02 2.28022e+02
6.51520e+05 1.83800e+03 2.61007e+02 2.85526e+02 2.36488e+02 2.44743e+02 2.62865e+02 2.26622e+02
6.52160e+05 1.84033e+03 1.84427e+02 2.48314e+02 1.20540e+02 2.43962e+02 2.62925e+02 2.24998e+02
6.52800e+05 1.84167e+03 1.95252e+02 2.61307e+02 1.29197e+02 2.43027e+02 2.62704e+02 2.23349e+02
6.53440e+05 1.84367e+03 2.79989e+02 2.89146e+02 2.70831e+02 2.41994e+02 2.62125e+02 2.21862e+02
6.54080e+05 1.84600e+03 2.47705e+02 2.53700e+02 2.41709e+02 2.40913e+02 2.61145e+02 2.20681e+02
6.54720e+05 1.84867e+03 2.68659e+02 2.69274e+02 2.68043e+02 2.39837e+02 2.59793e+02 2.19881e+02
6.55360e+05 1.85067e+03 2.62306e+02 2.83662e+02 2.40949e+02 2.38799e+02 2.58120e+02 2.19478e+02
6.56000e+05 1.85333e+03 2.08899e+02 2.66764e+02 1.51033e+02 2.37808e+02 2.56179e+02 2.19437e+02
6.56640e+05 1.85433e+03 2.03179e+02 2.53499e+02 1.52858e+02 2.36859e+02 2.54033e+02 2.19685e+02
6.57280e+05 1.85600e+03 2.08654e+02 2.34514e+02 1.82795e+02 2.35966e+02 2.51804e+02 2.20128e+02
6.57920e+05 1.85767e+03 2.28965e+02 2.66051e+02 1.91879e+02 2.35184e+02 2.49679e+02 2.20689e+02
6.58560e+05 1.86067e+03 2.45834e+02 2.83568e+02 2.08101e+02 2.34597e+02 2.47849e+02 2.21346e+02
6.59200e+05 1.86300e+03 2.41306e+02 2.52346e+02 2.30267e+02 2.34273e+02 2.46426e+02 2.22121e+02
6.59840e+05 1.86500e+03 2.62497e+02 2.85538e+02 2.39456e+02 2.34207e+02 2.45409e+02 2.23004e+02
6.60480e+05 1.86733e+03 1.82077e+02 2.94882e+02 6.92715e+01 2.34302e+02 2.44738e+02 2.23866e+02
6.61120e+05 1.86933e+03 1.75573e+02 2.84666e+02 6.64806e+01 2.34401e+02 2.44363e+02 2.24440e+02
6.61760e+05 1.87133e+03 1.93671e+02 2.59214e+02 1.28128e+02 2.34350e+02 2.44265e+02 2.24436e+02
6.62400e+05 1.87233e+03 2.13725e+02 2.40661e+02 1.86788e+02 2.34055e+02 2.44396e+02 2.23714e+02
6.63040e+05 1.87467e+03 2.51658e+02 2.66704e+02 2.36612e+02 2.33469e+02 2.44597e+02 2.22342e+02
6.63680e+05 1.87667e+03 2.13323e+02 2.78732e+02 1.47914e+02 2.32558e+02 2.44656e+02 2.20460e+02
6.64320e+05 1.87767e+03 2.46588e+02 2.57156e+02 2.36019e+02 2.31262e+02 2.44481e+02 2.18043e+02
6.64960e+05 1.87933e+03 1.97340e+02 2.35981e+02 1.58698e+02 2.29523e+02 2.44283e+02 2.14764e+02
6.65600e+05 1.88067e+03 2.12490e+02 2.56960e+02 1.68020e+02 2.27342e+02 2.44479e+02 2.10205e+02
6.66240e+05 1.88300e+03 2.50724e+02 2.73150e+02 2.28298e+02 2.24826e+02 2.45291e+02 2.04362e+02
6.66880e+05 1.88500e+03 2.44701e+02 2.74721e+02 2.14681e+02 2.22186e+02 2.46517e+02 1.97855e+02
6.67520e+05 1.88767e+03 1.71249e+02 2.83032e+02 5.94671e+01 2.19689e+02 2.47721e+02 1.91656e+02
6.68160e+05 1.89000e+03 2.46635e+02 2.54485e+02 2.38785e+02 2.17583e+02 2.48486e+02 1.86681e+02
6.68800e+05 1.89267e+03 2.30776e+02 2.63075e+02 1.98478e+02 2.16048e+02 2.48540e+02 1.83556e+02
6.69440e+05 1.89500e+03 1.81531e+02 3.04190e+02 5.88721e+01 2.15176e+02 2.47817e+02 1.82535e+02
6.70080e+05 1.89767e+03 1.00481e+02 3.46285e+02 -1.45323e+02 2.14989e+02 2.46438e+02 1.83540e+02
6.70720e+05 1.90000e+03 2.63863e+02 2.73405e+02 2.54320e+02 2.15452e+02 2.44662e+02 1.86242e+02
6.71360e+05 1.90200e+03 2.76273e+02 2.91307e+02 2.61238e+02 2.16485e+02 2.42816e+02 1.90155e+02
6.72000e+05 1.90467e+03 8.16433e+01 2.01091e+02 -3.78047e+01 2.17979e+02 2.41237e+02 1.94720e+02
6.72640e+05 1.90567e+03 1.90619e+02 2.86460e+02 9.47785e+01 2.19792e+02 2.40224e+02 1.99359e+02
6.73280e+05 1.90767e+03 1.81714e+02 3.05664e+02 5.77635e+01 2.21768e+02 2.40015e+02 2.03521e+02
6.73920e+05 1.91000e+03 7.43517e+01 3.06944e+02 -1.58241e+02 2.23755e+02 2.40741e+02 2.06769e+02
6.74560e+05 1.91200e+03 1.75427e+02 2.65025e+02 8.58298e+01 2.25602e+02 2.42371e+02 2.08833e+02
6.75200e+05 1.91400e+03 1.18937e+02 2.08097e+02 2.97761e+01 2.27126e+02 2.44650e+02 2.09603e+02
6.75840e+05 1.91500e+03 1.96075e+02 2.59792e+02 1.32358e+02 2.28101e+02 2.47155e+02 2.09047e+02
6.76480e+05 1.91800e+03 1.75172e+02 2.72978e+02 7.73666e+01 2.28281e+02 2.49448e+02 2.07114e+02
6.77120e+05 1.91967e+03 2.61883e+02 2.84323e+02 2.39444e+02 2.27468e+02 2.51199e+02 2.03737e+02
6.77760e+05 1.92200e+03 2.76591e+02 2.88290e+02 2.64892e+02 2.25569e+02 2.52179e+02 1.98959e+02
6.78400e+05 1.92400e+03 2.16585e+02 2.56405e+02 1.76764e+02 2.22628e+02 2.52163e+02 1.93094e+02
6.79040e+05 1.92633e+03 2.68547e+02 2.99136e+02 2.37957e+02 2.18837e+02 2.50920e+02 1.86753e+02
6.79680e+05 1.92900e+03 2.38624e+02 2.82048e+02 1.95200e+02 2.14534e+02 2.48329e+02 1.80739e+02
6.80320e+05 1.93167e+03 2.44410e+02 2.80858e+02 2.07962e+02 2.10182e+02 2.44511e+02 1.75853e+02
6.80960e+05 1.93400e+03 2.48327e+02 2.75976e+02 2.20677e+02 2.06291e+02 2.39882e+02 1.72700e+02
6.81600e+05 1.93633e+03 2.51513e+02 2.80840e+02 2.22186e+02 2.03320e+02 2.35065e+02 1.71575e+02
6.82240e+05 1.93833e+03 1.91782e+02 2.74185e+02 1.09380e+02 2.01588e+02 2.30724e+02 1.72452e+02
6.82880e+05 1.94033e+03 2.51141e+02 2.71605e+02 2.30677e+02 2.01220e+02 2.27398e+02 1.75042e+02
6.83520e+05 1.94300e+03 1.76524e+02 2.88736e+02 6.43119e+01 2.02150e+02 2.25441e+02 1.78859e+02
6.84160e+05 1.94467e+03 1.82971e+02 2.43234e+02 1.22707e+02 2.04149e+02 2.25010e+02 1.83289e+02
6.84800e+05 1.94567e+03 2.16298e+02 2.91030e+02 1.41566e+02 2.06868e+02 2.26076e+02 1.87660e+02
6.85440e+05 1.94800e+03 2.29389e+02 2.46586e+02 2.12192e+02 2.09881e+02 2.28427e+02 1.91334e+02
6.86080e+05 1.95033e+03 2.46513e+02 2.64104e+02 2.28921e+02 2.12738e+02 2.31665e+02 1.93811e+02
6.86720e+05 1.95200e+03 2.66431e+02 2.90160e+02 2.42701e+02 2.15027e+02 2.35251e+02 1.94802e+02
6.87360e+05 1.95433e+03 2.38442e+02 2.56218e+02 2.20666e+02 2.16417e+02 2.38591e+02 1.94243e+02
6.88000e+05 1.95667e+03 2.49648e+02 2.78483e+02 2.20814e+02 2.16719e+02 2.41193e+02 1.92245e+02
6.88640e+05 1.95967e+03 2.49353e+02 2.75315e+02 2.23392e+02 2.15931e+02 2.42792e+02 1.89069e+02
6.89280e+05 1.96200e+03 1.51923e+02 3.06933e+02 -3.08709e+00 2.14273e+02 2.43406e+02 1.85139e+02
6.89920e+05 1.96400e+03 2.50725e+02 2.65390e+02 2.36060e+02 2.12158e+02 2.43292e+02 1.81024e+02
6.90560e+05 1.96633e+03 2.33435e+02 2.56826e+02 2.10044e+02 2.10095e+02 2.42838e+02 1.77352e+02
6.91200e+05 1.96900e+03 2.36651e+02 2.64195e+02 2.09106e+02 2.08546e+02 2.42421e+02 1.74671e+02
6.91840e+05 1.97100e+03 2.35810e+02 2.70017e+02 2.01604e+02 2.07811e+02 2.42329e+02 1.73293e+02
6.92480e+05 1.97300e+03 2.47741e+02 3.01935e+02 1.93546e+02 2.07966e+02 2.42718e+02 1.73214e+02
6.93120e+05 1.97567e+03 2.51977e+02 2.95965e+02 2.07990e+02 2.08911e+02 2.43638e+02 1.74185e+02
6.93760e+05 1.97833e+03 2.51142e+02 2.86822e+02 2.15461e+02 2.10461e+02 2.45068e+02 1.75854e+02
6.94400e+05 1.98067e+03 2.59291e+02 2.73609e+02 2.44973e+02 2.12431e+02 2.46940e+02 1.77922e+02
6.95040e+05 1.98300e+03 2.60599e+02 2.84478e+02 2.36720e+02 2.14679e+02 2.49151e+02 1.80207e+02
6.95680e+05 1.98500e+03 2.51143e+02 2.54478e+02 2.47809e+02 2.17113e+02 2.51588e+02 1.82637e+02
6.96320e+05 1.98767e+03 1.83641e+02 3.08277e+02 5.90050e+01 2.19667e+02 2.54143e+02 1.85190e+02
6.96960e+05 1.98967e+03 2.49453e+02 2.54567e+02 2.44339e+02 2.22293e+02 2.56725e+02 1.87861e+02
6.97600e+05 1.99233e+03 2.63274e+02 2.82602e+02 2.43945e+02 2.24957e+02 2.59256e+02 1.90657e+02
6.98240e+05 1.99467e+03 2.55700e+02 2.70186e+02 2.41213e+02 2.27627e+02 2.61658e+02 1.93597e+02
6.98880e+05 1.99667e+03 2.35860e+02 2.53806e+02 2.17914e+02 2.30268e+02 2.63849e+02 1.96688e+02
6.99520e+05 1.99833e+03 1.96397e+02 3.04859e+02 8.79353e+01 2.32817e+02 2.65742e+02 1.99891e+02
7.00160e+05 2.00000e+03 2.59973e+02 2.62605e+02 2.57341e+02 2.35189e+02 2.67262e+02 2.03116e+02
7.00800e+05 2.00233e+03 2.58191e+02 2.88545e+02 2.27837e+02 2.37299e+02 2.68347e+02 2.06250e+02
7.01440e+05 2.00467e+03 1.42748e+02 2.94031e+02 -8.53446e+00 2.39076e+02 2.68975e+02 2.09176e+02
7.02080e+05 2.00700e+03 2.41036e+02 2.71146e+02 2.10926e+02 2.40466e+02 2.69180e+02 2.11751e+02
7.02720e+05 2.00933e+03 2.16418e+02 2.81833e+02 1.51004e+02 2.41425e+02 2.69071e+02 2.13778e+02
7.03360e+05 2.01100e+03 1.63658e+02 1.95898e+02 1.31417e+02 2.41933e+02 2.68814e+02 2.15053e+02
7.04000e+05 2.01233e+03 2.06853e+02 2.39728e+02 1.73978e+02 2.42003e+02 2.68587e+02 2.15419e+02
7.04640e+05 2.01467e+03 2.06828e+02 2.83995e+02 1.29662e+02 2.41669e+02 2.68541e+02 2.14797e+02
7.05280e+05 2.01633e+03 2.09528e+02 2.89922e+02 1.29135e+02 2.40960e+02 2.68748e+02 2.13172e+02
7.05920e+05 2.01867e+03 2.22331e+02 2.67358e+02 1.77305e+02 2.39870e+02 2.69145e+02 2.10594e+02
7.06560e+05 2.02100e+03 2.51803e+02 2.70963e+02 2.32644e+02 2.38355e+02 2.69485e+02 2.07225e+02
7.07200e+05 2.02367e+03 2.39893e+02 2.60176e+02 2.19610e+02 2.36369e+02 2.69365e+02 2.03373e+02
7.07840e+05 2.02600e+03 1.53414e+02 2.73238e+02 3.35889e+01 2.33910e+02 2.68359e+02 1.99461e+02
7.08480e+05 2.02800e+03 2.35475e+02 2.77418e+02 1.93532e+02 2.31069e+02 2.66206e+02 1.95931e+02
7.09120e+05 2.02967e+03 2.62358e+02 2.88970e+02 2.35747e+02 2.28033e+02 2.62950e+02 1.93117e+02
7.09760e+05 2.03133e+03 2.49529e+02 2.67405e+02 2.31652e+02 2.25071e+02 2.58956e+02 1.91187e+02
7.10400e+05 2.03400e+03 2.69109e+02 2.97663e+02 2.40556e+02 2.22463e+02 2.54781e+02 1.90145e+02
7.11040e+05 2.03633e+03 2.63832e+02 2.75999e+02 2.51666e+02 2.20429e+02 2.50958e+02 1.89900e+02
7.11680e+05 2.03933e+03 2.27318e+02 2.97120e+02 1.57516e+02 2.19078e+02 2.47809e+02 1.90348e+02
7.12320e+05 2.04100e+03 2.58532e+02 2.67486e+02 2.49579e+02 2.18422e+02 2.45406e+02 1.91439e+02
7.12960e+05 2.04333e+03 2.55516e+02 2.66091e+02 2.44941e+02 2.18409e+02 2.43673e+02 1.93145e+02
7.13600e+05 2.04600e+03 2.37371e+02 2.55341e+02 2.19402e+02 2.18972e+02 2.42521e+02 1.95423e+02
7.14240e+05 2.04867e+03 1.99547e+02 2.90094e+02 1.09000e+02 2.20044e+02 2.41925e+02 1.98163e+02
7.14880e+05 2.04967e+03 1.44655e+02 2.00784e+02 8.85267e+01 2.21555e+02 2.41916e+02 2.01195e+02
7.15520e+05 2.05167e+03 2.51924e+02 2.61162e+02 2.42685e+02 2.23427e+02 2.42546e+02 2.04307e+02
7.16160e+05 2.05367e+03 2.60104e+02 2.80709e+02 2.39500e+02 2.25559e+02 2.43833e+02 2.07286e+02
7.16800e+05 2.05600e+03 2.28836e+02 2.99953e+02 1.57719e+02 2.27823e+02 2.45718e+02 2.09928e+02
7.17440e+05 2.05800e+03 2.12296e+02 2.74904e+02 1.49689e+02 2.30025e+02 2.48031e+02 2.12020e+02
7.18080e+05 2.06000e+03 2.45358e+02 2.78111e+02 2.12604e+02 2.31927e+02 2.50507e+02 2.13347e+02
7.18720e+05 2.06267e+03 2.41831e+02 2.83845e+02 1.99817e+02 2.33300e+02 2.52851e+02 2.13750e+02
7.19360e+05 2.06400e+03 2.33751e+02 2.75316e+02 1.92186e+02 2.34019e+02 2.54818e+02 2.13221e+02
7.20000e+05 2.06600e+03 2.82350e+02 3.01067e+02 2.63633e+02 2.34092e+02 2.56236e+02 2.11947e+02
7.20640e+05 2.06800e+03 2.67037e+02 2.87833e+02 2.46240e+02 2.33650e+02 2.57027e+02 2.10273e+02
7.21280e+05 2.07067e+03 2.27822e+02 2.42037e+02 2.13607e+02 2.32910e+02 2.57192e+02 2.08628e+02
7.21920e+05 2.07333e+03 2.46070e+02 2.71929e+02 2.20210e+02 2.32105e+02 2.56802e+02 2.07408e+02
7.22560e+05 2.07567e+03 2.68690e+02 2.84326e+02 2.53053e+02 2.31437e+02 2.55971e+02 2.06903e+02
7.23200e+05 2.07800e+03 2.40414e+02 2.88534e+02 1.92294e+02 2.31034e+02 2.54831e+02 2.07236e+02
7.23840e+05 2.08067e+03 2.29416e+02 2.68567e+02 1.90265e+02 2.30944e+02 2.53531e+02 2.08357e+02
7.24480e+05 2.08300e+03 1.38275e+02 3.36339e+02 -5.97895e+01 2.31156e+02 2.52239e+02 2.10073e+02
7.25120e+05 2.08567e+03 2.46477e+02 2.59447e+02 2.33507e+02 2.31629e+02 2.51137e+02 2.12122e+02
7.25760e+05 2.08633e+03 2.06503e+02 2.72867e+02 1.40139e+02 2.32326e+02 2.50402e+02 2.14249e+02
7.26400e+05 2.08867e+03 1.54595e+02 2.60205e+02 4.89863e+01 2.33203e+02 2.50170e+02 2.16236e+02
7.27040e+05 2.09033e+03 2.23431e+02 2.91490e+02 1.55373e+02 2.34174e+02 2.50511e+02 2.17837e+02
7.27680e+05 2.09200e+03 2.29763e+02 2.63405e+02 1.96122e+02 2.35059e+02 2.51405e+02 2.18713e+02
7.28320e+05 2.09367e+03 2.15193e+02 2.38117e+02 1.92270e+02 2.35598e+02 2.52739e+02 2.18456e+02
7.28960e+05 2.09600e+03 2.65438e+02 2.82821e+02 2.48055e+02 2.35514e+02 2.54319e+02 2.16708e+02
7.29600e+05 2.09867e+03 2.32899e+02 2.40430e+02 2.25369e+02 2.34616e+02 2.55921e+02 2.13311e+02
7.30240e+05 2.10100e+03 2.31726e+02 3.08084e+02 1.55369e+02 2.32872e+02 2.57321e+02 2.08422e+02
7.30880e+05 2.10233e+03 1.64472e+02 3.01691e+02 2.72525e+01 2.30425e+02 2.58317e+02 2.02533e+02
7.31520e+05 2.10433e+03 2.42268e+02 2.73186e+02 2.11350e+02 2.27555e+02 2.58750e+02 1.96361e+02
7.32160e+05 2.10700e+03 2.35349e+02 2.70531e+02 2.00166e+02 2.24605e+02 2.58524e+02 1.90686e+02
7.32800e+05 2.10933e+03 2.58839e+02 2.85089e+02 2.32590e+02 2.21897e+02 2.57637e+02 1.86157e+02
7.33440e+05 2.11167e+03 2.14713e+02 2.89532e+02 1.39895e+02 2.19672e+02 2.56195e+02 1.83148e+02
7.34080e+05 2.11333e+03 2.08449e+02 2.78129e+02 1.38768e+02 2.18064e+02 2.54410e+02 1.81719e+02
7.34720e+05 2.11567e+03 2.17322e+02 2.69495e+02 1.65148e+02 2.17115e+02 2.52561e+02 1.81669e+02
7.35360e+05 2.11733e+03 2.12966e+02 2.62782e+02 1.63149e+02 2.16801e+02 2.50943e+02 1.82659e+02
7.36000e+05 2.11900e+03 2.58331e+02 2.71036e+02 2.45627e+02 2.17062e+02 2.49801e+02 1.84324e+02
7.36640e+05 2.12067e+03 2.67213e+02 2.81691e+02 2.52734e+02 2.17811e+02 2.49271e+02 1.86352e+02
7.37280e+05 2.12367e+03 1.69641e+02 2.92812e+02 4.64693e+01 2.18934e+02 2.49353e+02 1.88515e+02
7.37920e+05 2.12600e+03 2.48812e+02 2.72330e+02 2.25295e+02 2.20291e+02 2.49903e+02 1.90679e+02
7.38560e+05 2.12833e+03 2.49804e+02 2.67096e+02 2.32513e+02 2.21736e+02 2.50678e+02 1.92794e+02
7.39200e+05 2.13067e+03 2.58326e+02 2.67877e+02 2.48776e+02 2.23155e+02 2.51425e+02 1.94884e+02
7.39840e+05 2.13333e+03 2.58639e+02 2.64449e+02 2.52829e+02 2.24499e+02 2.51972e+02 1.97025e+02
7.40480e+05 2.13567e+03 2.49771e+02 2.80091e+02 2.19452e+02 2.25792e+02 2.52271e+02 1.99312e+02
7.41120e+05 2.13833e+03 9.89833e+01 3.42055e+02 -1.44088e+02 2.27109e+02 2.52392e+02 2.01827e+02
7.41760e+05 2.14067e+03 2.54377e+02 2.79243e+02 2.29511e+02 2.28536e+02 2.52464e+02 2.04609e+02
7.42400e+05 2.14367e+03 2.53063e+02 2.72585e+02 2.33541e+02 2.30130e+02 2.52629e+02 2.07631e+02
7.43040e+05 2.14533e+03 1.75426e+02 2.77929e+02 7.29224e+01 2.31888e+02 2.53009e+02 2.10768e+02
7.43680e+05 2.14733e+03 1.92426e+02 3.25052e+02 5.97995e+01 2.33721e+02 2.53703e+02 2.13739e+02
7.44320e+05 2.14900e+03 2.43910e+02 2.53781e+02 2.34039e+02 2.35447e+02 2.54781e+02 2.16114e+02
7.44960e+05 2.15167e+03 2.56374e+02 2.77453e+02 2.35295e+02 2.36842e+02 2.56269e+02 2.17415e+02
7.45600e+05 2.15433e+03 1.87460e+02 2.85030e+02 8.98896e+01 2.37710e+02 2.58134e+02 2.17286e+02
7.46240e+05 2.15667e+03 2.33921e+02 2.54613e+02 2.13230e+02 2.37951e+02 2.60291e+02 2.15611e+02
7.46880e+05 2.15900e+03 2.55239e+02 2.63560e+02 2.46918e+02 2.37588e+02 2.62618e+02 2.12558e+02
7.47520e+05 2.16100e+03 2.49137e+02 2.52488e+02 2.45786e+02 2.36762e+02 2.64968e+02 2.08556e+02
7.48160e+05 2.16300e+03 2.61165e+02 2.80090e+02 2.42240e+02 2.35697e+02 2.67171e+02 2.04223e+02
7.48800e+05 2.16533e+03 2.54623e+02 2.80504e+02 2.28742e+02 2.34644e+02 2.69055e+02 2.00232e+02
7.49440e+05 2.16767e+03 2.68118e+02 2.93840e+02 2.42396e+02 2.33830e+02 2.70472e+02 1.97188e+02
7.50080e+05 2.16900e+03 2.55543e+02 2.72406e+02 2.38681e+02 2.33429e+02 2.71341e+02 1.95517e+02
7.50720e+05 2.17167e+03 2.69542e+02 2.88314e+02 2.50770e+02 2.33541e+02 2.71664e+02 1.95418e+02
7.51360e+05 2.17333e+03 2.66841e+02 2.81247e+02 2.52436e+02 2.34191e+02 2.71526e+02 1.96856e+02
7.52000e+05 2.17567e+03 2.61291e+02 2.68497e+02 2.54084e+02 2.35343e+02 2.71069e+02 1.99618e+02
7.52640e+05 2.17833e+03 2.27019e+02 2.89716e+02 1.64321e+02 2.36914e+02 2.70460e+02 2.03368e+02
7.53280e+05 2.18033e+03 1.68546e+02 3.05786e+02 3.13057e+01 2.38789e+02 2.69857e+02 2.07721e+02
7.53920e+05 2.18267e+03 2.71582e+02 2.79228e+02 2.63936e+02 2.40833e+02 2.69388e+02 2.12278e+02
7.54560e+05 2.18433e+03 2.69947e+02 2.79864e+02 2.60029e+02 2.42879e+02 2.69133e+02 2.16625e+02
7.55200e+05 2.18600e+03 2.74279e+02 2.84476e+02 2.64082e+02 2.44730e+02 2.69118e+02 2.20341e+02
7.55840e+05 2.18833e+03 2.61787e+02 2.78714e+02 2.44860e+02 2.46179e+02 2.69318e+02 2.23041e+02
7.56480e+05 2.19067e+03 1.94601e+02 2.59893e+02 1.29309e+02 2.47069e+02 2.69678e+02 2.24459e+02
7.57120e+05 2.19267e+03 1.17106e+02 2.29719e+02 4.49307e+00 2.47337e+02 2.70138e+02 2.24536e+02
7.57760e+05 2.19433e+03 1.50237e+02 2.76741e+02 2.37327e+01 2.47051e+02 2.70647e+02 2.23456e+02
7.58400e+05 2.19633e+03 1.41369e+02 3.27661e+02 -4.49233e+01 2.46377e+02 2.71154e+02 2.21601e+02
7.59040e+05 2.19767e+03 2.66672e+02 2.84497e+02 2.48846e+02 2.45506e+02 2.71585e+02 2.19427e+02
7.59680e+05 2.19967e+03 2.65398e+02 2.76236e+02 2.54560e+02 2.44550e+02 2.71792e+02 2.17307e+02
7.60320e+05 2.20233e+03 2.56469e+02 2.66700e+02 2.46238e+02 2.43461e+02 2.71501e+02 2.15422e+02
7.60960e+05 2.20467e+03 1.82633e+02 2.86975e+02 7.82904e+01 2.42043e+02 2.70340e+02 2.13747e+02
7.61600e+05 2.20667e+03 2.84659e+02 2.92418e+02 2.76899e+02 2.40064e+02 2.67994e+02 2.12134e+02
7.62240e+05 2.20933e+03 2.36925e+02 2.72639e+02 2.01212e+02 2.37414e+02 2.64390e+02 2.10437e+02
7.62880e+05 2.21167e+03 2.45015e+02 2.54083e+02 2.35947e+02 2.34209e+02 2.59806e+02 2.08613e+02
7.63520e+05 2.21400e+03 1.82792e+02 2.96384e+02 6.92012e+01 2.30779e+02 2.54832e+02 2.06727e+02
7.64160e+05 2.21600e+03 2.03796e+02 2.95660e+02 1.11931e+02 2.27552e+02 2.50200e+02 2.04903e+02
7.64800e+05 2.21800e+03 2.64283e+02 2.85786e+02 2.42779e+02 2.24908e+02 2.46560e+02 2.03257e+02
7.65440e+05 2.22033e+03 2.38582e+02 2.50906e+02 2.26257e+02 2.23084e+02 2.44291e+02 2.01877e+02
7.66080e+05 2.22233e+03 2.85881e+02 2.92109e+02 2.79654e+02 2.22113e+02 2.43426e+02 2.00801e+02
7.66720e+05 2.22467e+03 2.68314e+02 2.88010e+02 2.48618e+02 2.21829e+02 2.43679e+02 1.99979e+02
7.67360e+05 2.22733e+03 2.52245e+02 2.87979e+02 2.16510e+02 2.21941e+02 2.44563e+02 1.99320e+02
7.68000e+05 2.23000e+03 2.05465e+02 2.46394e+02 1.64536e+02 2.22160e+02 2.45543e+02 1.98776e+02
7.68640e+05 2.23133e+03 1.50688e+02 2.33706e+02 6.76704e+01 2.22322e+02 2.46204e+02 1.98439e+02
7.69280e+05 2.23367e+03 1.83662e+02 2.99346e+02 6.79766e+01 2.22448e+02 2.46360e+02 1.98536e+02
7.69920e+05 2.23633e+03 2.50399e+02 2.86623e+02 2.14175e+02 2.22713e+02 2.46075e+02 1.99351e+02
7.70560e+05 2.23867e+03 2.57271e+02 2.62913e+02 2.51628e+02 2.23336e+02 2.45569e+02 2.01104e+02
7.71200e+05 2.24067e+03 2.55642e+02 2.71368e+02 2.39916e+02 2.24453e+02 2.45083e+02 2.03823e+02
7.71840e+05 2.24233e+03 2.42049e+02 2.62336e+02 2.21763e+02 2.26026e+02 2.44791e+02 2.07262e+02
7.72480e+05 2.24433e+03 2.32212e+02 2.82410e+02 1.82014e+02 2.27865e+02 2.44784e+02 2.10945e+02
7.73120e+05 2.24667e+03 2.62042e+02 2.88008e+02 2.36077e+02 2.29714e+02 2.45094e+02 2.14334e+02
7.73760e+05 2.24900e+03 1.88229e+02 2.89717e+02 8.67406e+01 2.31364e+02 2.45711e+02 2.17017e+02
7.74400e+05 2.25133e+03 2.45113e+02 2.60296e+02 2.29931e+02 2.32699e+02 2.46567e+02 2.18831e+02
7.75040e+05 2.25433e+03 2.37947e+02 2.80745e+02 1.95149e+02 2.33696e+02 2.47522e+02 2.19870e+02
7.75680e+05 2.25667e+03 2.57128e+02 2.98965e+02 2.15291e+02 2.34397e+02 2.48399e+02 2.20394e+02
7.76320e+05 2.25933e+03 2.53105e+02 2.93793e+02 2.12418e+02 2.34882e+02 2.49073e+02 2.20691e+02
7.76960e+05 2.26100e+03 2.44221e+02 2.73263e+02 2.15178e+02 2.35243e+02 2.49547e+02 2.20940e+02
7.77600e+05 2.26333e+03 1.95737e+02 3.05941e+02 8.55328e+01 2.35549e+02 2.49970e+02 2.21128e+02
7.78240e+05 2.26600e+03 2.58359e+02 2.63845e+02 2.52873e+02 2.35833e+02 2.50542e+02 2.21124e+02
7.78880e+05 2.26800e+03 2.53402e+02 2.67901e+02 2.38903e+02 2.36113e+02 2.51397e+02 2.20828e+02
7.79520e+05 2.27000e+03 2.81750e+02 2.98316e+02 2.65184e+02 2.36413e+02 2.52551e+02 2.20276e+02
7.80160e+05 2.27233e+03 2.27110e+02 2.60938e+02 1.93282e+02 2.36776e+02 2.53932e+02 2.19620e+02
7.80800e+05 2.27467e+03 2.58772e+02 2.92261e+02 2.25283e+02 2.37249e+02 2.55436e+02 2.19062e+02
7.81440e+05 2.27700e+03 1.71329e+02 2.41926e+02 1.00731e+02 2.37886e+02 2.56966e+02 2.18806e+02
7.82080e+05 2.27900e+03 2.56858e+02 2.73968e+02 2.39748e+02 2.38723e+02 2.58433e+02 2.19012e+02
7.82720e+05 2.28067e+03 2.39145e+02 2.66902e+02 2.11388e+02 2.39769e+02 2.59774e+02 2.19764e+02
7.83360e+05 2.28300e+03 2.48403e+02 2.57487e+02 2.39318e+02 2.40990e+02 2.60958e+02 2.21022e+02
7.84000e+05 2.28533e+03 2.26288e+02 2.53783e+02 1.98794e+02 2.42304e+02 2.61977e+02 2.22631e+02
7.84640e+05 2.28767e+03 2.60943e+02 2.73627e+02 2.48258e+02 2.43599e+02 2.62838e+02 2.24360e+02
7.85280e+05 2.28967e+03 1.65135e+02 2.43905e+02 8.63651e+01 2.44757e+02 2.63542e+02 2.25972e+02
7.85920e+05 2.29067e+03 1.67454e+02 2.20375e+02 1.14532e+02 2.45686e+02 2.64092e+02 2.27279e+02
7.86560e+05 2.29233e+03 2.05737e+02 2.72706e+02 1.38768e+02 2.46330e+02 2.64492e+02 2.28168e+02
7.87200e+05 2.29433e+03 2.21591e+02 2.61983e+02 1.81198e+02 2.46671e+02 2.64745e+02 2.28597e+02
7.87840e+05 2.29567e+03 2.22609e+02 2.68829e+02 1.76388e+02 2.46698e+02 2.64855e+02 2.28541e+02
7.88480e+05 2.29767e+03 2.58286e+02 2.94139e+02 2.22434e+02 2.46371e+02 2.64815e+02 2.27927e+02
7.89120e+05 2.30033e+03 2.31644e+02 2.86597e+02 1.76691e+02 2.45600e+02 2.64603e+02 2.26597e+02
7.89760e+05 2.30267e+03 2.82655e+02 2.91879e+02 2.73431e+02 2.44273e+02 2.64182e+02 2.24364e+02
7.90400e+05 2.30467e+03 2.41419e+02 2.90319e+02 1.92518e+02 2.42306e+02 2.63478e+02 2.21133e+02
7.91040e+05 2.30733e+03 2.54359e+02 2.67432e+02 2.41287e+02 2.39705e+02 2.62391e+02 2.17019e+02
7.91680e+05 2.31000e+03 2.15672e+02 2.89116e+02 1.42228e+02 2.36600e+02 2.60842e+02 2.12357e+02
7.92320e+05 2.31167e+03 1.76768e+02 2.44445e+02 1.09090e+02 2.33227e+02 2.58846e+02 2.07608e+02
7.92960e+05 2.31367e+03 2.43791e+02 2.88580e+02 1.99002e+02 2.29879e+02 2.56551e+02 2.03207e+02
7.93600e+05 2.31567e+03 2.11301e+02 2.55809e+02 1.66792e+02 2.26821e+02 2.54201e+02 1.99441e+02
7.94240e+05 2.31767e+03 2.68717e+02 2.89926e+02 2.47509e+02 2.24238e+02 2.52064e+02 1.96412e+02
7.94880e+05 2.32000e+03 2.70621e+02 3.13975e+02 2.27268e+02 2.22206e+02 2.50357e+02 1.94054e+02
7.95520e+05 2.32233e+03 1.04616e+02 3.29407e+02 -1.20175e+02 2.20697e+02 2.49188e+02 1.92206e+02
7.96160e+05 2.32467e+03 2.53605e+02 2.91089e+02 2.16122e+02 2.19630e+02 2.48540e+02 1.90720e+02
7.96800e+05 2.32733e+03 1.59626e+02 2.72218e+02 4.70335e+01 2.18912e+02 2.48277e+02 1.89547e+02
7.97440e+05 2.33033e+03 1.73629e+02 2.97698e+02 4.95597e+01 2.18484e+02 2.48206e+02 1.88762e+02
7.98080e+05 2.33267e+03 2.47079e+02 2.89054e+02 2.05103e+02 2.18333e+02 2.48183e+02 1.88483e+02
7.98720e+05 2.33500e+03 2.44379e+02 2.49505e+02 2.39254e+02 2.18465e+02 2.48179e+02 1.88750e+02
7.99360e+05 2.33733e+03 2.43673e+02 2.79897e+02 2.07449e+02 2.18882e+02 2.48292e+02 1.89472e+02
8.00000e+05 2.33967e+03 1.56587e+02 2.86179e+02 2.69954e+01 2.19566e+02 2.48659e+02 1.90473e+02
8.00640e+05 2.34233e+03 2.58404e+02 2.79752e+02 2.37056e+02 2.20479e+02 2.49384e+02 1.91575e+02
8.01280e+05 2.34567e+03 2.58233e+02 2.86384e+02 2.30082e+02 2.21567e+02 2.50471e+02 1.92663e+02
8.01920e+05 2.34767e+03 2.24299e+02 2.88641e+02 1.59957e+02 2.22773e+02 2.51837e+02 1.93710e+02
8.02560e+05 2.34933e+03 1.25782e+02 2.21187e+02 3.03767e+01 2.24040e+02 2.53338e+02 1.94742e+02
8.03200e+05 2.35167e+03 2.64458e+02 2.79561e+02 2.49355e+02 2.25309e+02 2.54810e+02 1.95808e+02
8.03840e+05 2.35467e+03 1.79931e+02 2.65975e+02 9.38869e+01 2.26522e+02 2.56093e+02 1.96950e+02
8.04480e+05 2.35633e+03 1.95999e+02 2.94177e+02 9.78204e+01 2.27628e+02 2.57051e+02 1.98205e+02
8.05120e+05 2.35833e+03 2.59416e+02 2.81589e+02 2.37243e+02 2.28596e+02 2.57559e+02 1.99633e+02
8.05760e+05 2.36067e+03 2.17255e+02 2.91888e+02 1.42623e+02 2.29417e+02 2.57517e+02 2.01317e+02
8.06400e+05 2.36300e+03 2.45382e+02 2.75089e+02 2.15676e+02 2.30089e+02 2.56868e+02 2.03310e+02
8.07040e+05 2.36533e+03 2.53769e+02 2.85246e+02 2.22293e+02 2.30593e+02 2.55615e+02 2.05572e+02
8.07680e+05 2.36733e+03 1.87996e+02 2.60922e+02 1.15071e+02 2.30881e+02 2.53789e+02 2.07974e+02
8.08320e+05 2.37000e+03 1.65807e+02 2.65523e+02 6.60903e+01 2.30890e+02 2.51436e+02 2.10344e+02
8.08960e+05 2.37267e+03 2.60944e+02 2.79387e+02 2.42500e+02 2.30560e+02 2.48611e+02 2.12509e+02
8.09600e+05 2.37500e+03 2.13438e+02 2.74247e+02 1.52630e+02 2.29859e+02 2.45416e+02 2.14303e+02
8.10240e+05 2.37700e+03 1.69626e+02 2.57129e+02 8.21230e+01 2.28782e+02 2.41994e+02 2.15570e+02
8.10880e+05 2.37900e+03 1.90915e+02 2.63896e+02 1.17934e+02 2.27342e+02 2.38510e+02 2.16174e+02
8.11520e+05 2.38100e+03 1.91088e+02 2.90761e+02 9.14161e+01 2.25579e+02 2.35139e+02 2.16018e+02
8.12160e+05 2.38300e+03 2.62754e+02 2.91304e+02 2.34204e+02 2.23577e+02 2.32167e+02 2.14987e+02
8.12800e+05 2.38633e+03 2.61561e+02 2.93672e+02 2.29450e+02 2.21444e+02 2.30018e+02 2.12870e+02
8.13440e+05 2.38833e+03 2.33761e+02 2.48764e+02 2.18758e+02 2.19252e+02 2.28982e+02 2.09522e+02
8.14080e+05 2.38967e+03 1.30822e+02 2.88248e+02 -2.66031e+01 2.17002e+02 2.28918e+02 2.05086e+02
8.14720e+05 2.39167e+03 2.48715e+02 2.65669e+02 2.31761e+02 2.14674e+02 2.29450e+02 1.99898e+02
8.15360e+05 2.39367e+03 2.58117e+02 2.74785e+02 2.41449e+02 2.12312e+02 2.30244e+02 1.94379e+02
8.16000e+05 2.39533e+03 2.20621e+02 2.48006e+02 1.93235e+02 2.10062e+02 2.31103e+02 1.89020e+02
8.16640e+05 2.39700e+03 2.40951e+02 2.56609e+02 2.25294e+02 2.08126e+02 2.31947e+02 1.84305e+02
8.17280e+05 2.39900e+03 2.16556e+02 2.75791e+02 1.57321e+02 2.06685e+02 2.32770e+02 1.80600e+02
8.17920e+05 2.40100e+03 2.72740e+02 2.86571e+02 2.58909e+02 2.05850e+02 2.33589e+02 1.78112e+02
8.18560e+05 2.40367e+03 2.69810e+02 2.91163e+02 2.48458e+02 2.05664e+02 2.34410e+02 1.76919e+02
8.19200e+05 2.40600e+03 2.56678e+02 2.73606e+02 2.39749e+02 2.06114e+02 2.35221e+02 1.77007e+02
8.19840e+05 2.40833e+03 2.11448e+02 2.76697e+02 1.46198e+02 2.07139e+02 2.35997e+02 1.78281e+02
8.20480e+05 2.40967e+03 1.32557e+02 2.53217e+02 1.18974e+01 2.08642e+02 2.36722e+02 1.80563e+02
8.21120e+05 2.41133e+03 1.49979e+02 2.65346e+02 3.46123e+01 2.10494e+02 2.37380e+02 1.83608e+02
8.21760e+05 2.41400e+03 2.23303e+02 2.94338e+02 1.52267e+02 2.12564e+02 2.37966e+02 1.87162e+02
8.22400e+05 2.41533e+03 2.63152e+02 2.89125e+02 2.37179e+02 2.14719e+02 2.38470e+02 1.90969e+02
8.23040e+05 2.41733e+03 2.40510e+02 2.57850e+02 2.23170e+02 2.16799e+02 2.38838e+02 1.94761e+02
8.23680e+05 2.42000e+03 2.10933e+02 2.52509e+02 1.69356e+02 2.18578e+02 2.38918e+02 1.98238e+02
8.24320e+05 2.42133e+03 2.52520e+02 2.64524e+02 2.40516e+02 2.19792e+02 2.38467e+02 2.01117e+02
8.24960e+05 2.42433e+03 2.54887e+02 2.71020e+02 2.38754e+02 2.20236e+02 2.37252e+02 2.03219e+02
8.25600e+05 2.42667e+03 1.84816e+02 2.54354e+02 1.15278e+02 2.19864e+02 2.35195e+02 2.04533e+02
8.26240e+05 2.42767e+03 1.79501e+02 2.41848e+02 1.17154e+02 2.18837e+02 2.32446e+02 2.05229e+02
8.26880e+05 2.43033e+03 2.59175e+02 2.87403e+02 2.30946e+02 2.17474e+02 2.29347e+02 2.05601e+02
8.27520e+05 2.43300e+03 2.52329e+02 2.79271e+02 2.25386e+02 2.16141e+02 2.26306e+02 2.05976e+02
8.28160e+05 2.43533e+03 2.12818e+02 2.83053e+02 1.42583e+02 2.15128e+02 2.23685e+02 2.06571e+02
8.28800e+05 2.43667e+03 2.10603e+02 2.79511e+02 1.41696e+02 2.14569e+02 2.21762e+02 2.07376e+02
8.29440e+05 2.43900e+03 5.72497e+01 3.21843e+02 -2.07344e+02 2.14449e+02 2.20792e+02 2.08106e+02
8.30080e+05 2.44167e+03 2.17206e+02 2.99690e+02 1.34722e+02 2.14677e+02 2.21022e+02 2.08331e+02
8.30720e+05 2.44200e+03 2.24125e+02 3.09804e+02 1.38447e+02 2.15168e+02 2.22477e+02 2.07859e+02
8.31360e+05 2.44467e+03 2.48349e+02 2.61630e+02 2.35068e+02 2.15861e+02 2.24862e+02 2.06860e+02
8.32000e+05 2.44733e+03 2.12883e+02 2.84709e+02 1.41056e+02 2.16689e+02 2.27820e+02 2.05557e+02
8.32640e+05 2.44967e+03 2.08390e+02 2.74497e+02 1.42282e+02 2.17544e+02 2.31057e+02 2.04031e+02
8.33280e+05 2.45200e+03 2.64341e+02 2.74666e+02 2.54017e+02 2.18298e+02 2.34347e+02 2.02250e+02
8.33920e+05 2.45433e+03 2.33479e+02 2.83863e+02 1.83095e+02 2.18843e+02 2.37540e+02 2.00145e+02
8.34560e+05 2.45667e+03 2.54957e+02 2.78927e+02 2.30987e+02 2.19120e+02 2.40589e+02 1.97651e+02
8.35200e+05 2.45933e+03 2.65058e+02 2.93524e+02 2.36592e+02 2.19107e+02 2.43497e+02 1.94716e+02
8.35840e+05 2.46167e+03 2.55650e+02 2.74270e+02 2.37030e+02 2.18801e+02 2.46258e+02 1.91344e+02
8.36480e+05 2.46367e+03 2.62006e+02 2.76443e+02 2.47569e+02 2.18238e+02 2.48805e+02 1.87670e+02
8.37120e+05 2.46633e+03 2.50230e+02 2.71882e+02 2.28578e+02 2.17516e+02 2.51033e+02 1.83999e+02
8.37760e+05 2.46867e+03 1.30452e+02 2.19545e+02 4.13598e+01 2.16812e+02 2.52860e+02 1.80765e+02
8.38400e+05 2.46933e+03 1.55547e+02 2.37746e+02 7.33476e+01 2.16355e+02 2.54288e+02 1.78421e+02
8.39040e+05 2.47167e+03 2.03909e+02 2.63808e+02 1.44011e+02 2.16364e+02 2.55407e+02 1.77322e+02
8.39680e+05 2.47367e+03 2.35850e+02 3.17372e+02 1.54328e+02 2.16980e+02 2.56336e+02 1.77624e+02
8.40320e+05 2.47567e+03 1.36047e+02 2.33837e+02 3.82560e+01 2.18189e+02 2.57117e+02 1.79261e+02
8.40960e+05 2.47733e+03 2.10911e+02 2.82877e+02 1.38946e+02 2.19785e+02 2.57599e+02 1.81971e+02
8.41600e+05 2.48000e+03 2.56702e+02 2.89248e+02 2.24155e+02 2.21404e+02 2.57448e+02 1.85361e+02
8.42240e+05 2.48233e+03 2.43339e+02 2.68619e+02 2.18059e+02 2.22638e+02 2.56299e+02 1.88977e+02
8.42880e+05 2.48433e+03 2.19306e+02 2.85879e+02 1.52732e+02 2.23173e+02 2.53979e+02 1.92366e+02
8.43520e+05 2.48633e+03 1.73823e+02 2.09575e+02 1.38071e+02 2.22885e+02 2.50662e+02 1.95108e+02
8.44160e+05 2.48800e+03 2.25262e+02 2.65060e+02 1.85464e+02 2.21865e+02 2.46875e+02 1.96855e+02
8.44800e+05 2.49000e+03 2.58795e+02 2.74803e+02 2.42786e+02 2.20382e+02 2.43362e+02 1.97402e+02
8.45440e+05 2.49233e+03 2.00047e+02 2.66521e+02 1.33573e+02 2.18791e+02 2.40793e+02 1.96789e+02
8.46080e+05 2.49433e+03 1.95709e+02 2.66945e+02 1.24472e+02 2.17423e+02 2.39479e+02 1.95367e+02
8.46720e+05 2.49667e+03 2.70018e+02 2.90953e+02 2.49082e+02 2.16501e+02 2.39309e+02 1.93693e+02
8.47360e+05 2.49933e+03 2.29376e+02 2.83554e+02 1.75198e+02 2.16112e+02 2.39914e+02 1.92310e+02
8.48000e+05 2.50033e+03 2.25063e+02 2.64047e+02 1.86079e+02 2.16213e+02 2.40858e+02 1.91568e+02
8.48640e+05 2.50267e+03 1.63454e+02 3.24869e+02 2.03879e+00 2.16662e+02 2.41758e+02 1.91565e+02
8.49280e+05 2.50467e+03 2.41516e+02 2.55767e+02 2.27265e+02 2.17273e+02 2.42351e+02 1.92195e+02
8.49920e+05 2.50700e+03 2.05949e+02 2.83120e+02 1.28778e+02 2.17884e+02 2.42504e+02 1.93264e+02
8.50560e+05 2.50900e+03 2.01440e+02 2.69551e+02 1.33328e+02 2.18392e+02 2.42180e+02 1.94603e+02
8.51200e+05 2.51100e+03 2.10363e+02 2.82654e+02 1.38073e+02 2.18753e+02 2.41398e+02 1.96108e+02
8.51840e+05 2.51267e+03 2.00748e+02 2.64518e+02 1.36977e+02 2.18958e+02 2.40224e+02 1.97692e+02
8.52480e+05 2.51500e+03 2.33431e+02 2.51908e+02 2.14954e+02 2.19022e+02 2.38849e+02 1.99195e+02
8.53120e+05 2.51733e+03 2.48046e+02 2.81117e+02 2.14975e+02 2.18969e+02 2.37626e+02 2.00311e+02
8.53760e+05 2.52033e+03 2.77611e+02 2.91410e+02 2.63811e+02 2.18828e+02 2.36978e+02 2.00678e+02
8.54400e+05 2.52200e+03 2.88231e+02 3.00188e+02 2.76274e+02 2.18621e+02 2.37126e+02 2.00115e+02
8.55040e+05 2.52367e+03 1.57242e+02 2.45616e+02 6.88681e+01 2.18364e+02 2.37929e+02 1.98799e+02
8.55680e+05 2.52533e+03 9.16891e+01 1.94231e+02 -1.08529e+01 2.18094e+02 2.39060e+02 1.97128e+02
8.56320e+05 2.52733e+03 1.72599e+02 2.93611e+02 5.15868e+01 2.17890e+02 2.40290e+02 1.95490e+02
8.56960e+05 2.53000e+03 1.71874e+02 2.91956e+02 5.17932e+01 2.17873e+02 2.41574e+02 1.94173e+02
8.57600e+05 2.53233e+03 2.62376e+02 2.84612e+02 2.40140e+02 2.18157e+02 2.42919e+02 1.93396e+02
8.58240e+05 2.53433e+03 1.73292e+02 2.57177e+02 8.94066e+01 2.18739e+02 2.44191e+02 1.93286e+02
8.58880e+05 2.53600e+03 2.09721e+02 2.84126e+02 1.35316e+02 2.19424e+02 2.45056e+02 1.93792e+02
8.59520e+05 2.53867e+03 2.42866e+02 2.69659e+02 2.16073e+02 2.19885e+02 2.45133e+02 1.94636e+02
8.60160e+05 2.54100e+03 2.30126e+02 2.68372e+02 1.91880e+02 2.19805e+02 2.44269e+02 1.95341e+02
8.60800e+05 2.54267e+03 2.42565e+02 2.81137e+02 2.03992e+02 2.19023e+02 2.42737e+02 1.95309e+02
8.61440e+05 2.54467e+03 2.08250e+02 2.96304e+02 1.20197e+02 2.17577e+02 2.41160e+02 1.93994e+02
8.62080e+05 2.54633e+03 1.98336e+02 2.86553e+02 1.10119e+02 2.15676e+02 2.40120e+02 1.91232e+02
8.62720e+05 2.54900e+03 2.54144e+02 2.67353e+02 2.40935e+02 2.13628e+02 2.39789e+02 1.87467e+02
8.63360e+05 2.55100e+03 2.18733e+02 2.95624e+02 1.41842e+02 2.11764e+02 2.39984e+02 1.83544e+02
8.64000e+05 2.55300e+03 2.35907e+02 2.59632e+02 2.12181e+02 2.10360e+02 2.40486e+02 1.80234e+02
8.64640e+05 2.55533e+03 2.48405e+02 2.78662e+02 2.18148e+02 2.09574e+02 2.41211e+02 1.77937e+02
8.65280e+05 2.55733e+03 2.78276e+02 2.92272e+02 2.64281e+02 2.09445e+02 2.42215e+02 1.76675e+02
8.65920e+05 2.55967e+03 2.61928e+02 2.91077e+02 2.32778e+02 2.09925e+02 2.43623e+02 1.76226e+02
8.66560e+05 2.56167e+03 2.48171e+02 2.84879e+02 2.11462e+02 2.10907e+02 2.45521e+02 1.76293e+02
8.67200e+05 2.56333e+03 2.21913e+02 2.64660e+02 1.79166e+02 2.12259e+02 2.47899e+02 1.76619e+02
8.67840e+05 2.56500e+03 1.75942e+02 2.95718e+02 5.61662e+01 2.13855e+02 2.50642e+02 1.77067e+02
8.68480e+05 2.56733e+03 2.42436e+02 2.53194e+02 2.31677e+02 2.15615e+02 2.53574e+02 1.77657e+02
8.69120e+05 2.56967e+03 2.66332e+02 2.74723e+02 2.57942e+02 2.17523e+02 2.56509e+02 1.78537e+02
8.69760e+05 2.57300e+03 2.62631e+02 2.77904e+02 2.47358e+02 2.19586e+02 2.59251e+02 1.79921e+02
8.70400e+05 2.57500e+03 1.11268e+02 2.27840e+02 -5.30461e+00 2.21789e+02 2.61575e+02 1.82003e+02
8.71040e+05 2.57533e+03 5.95605e+01 1.05486e+02 1.36356e+01 2.24072e+02 2.63252e+02 1.84892e+02
8.71680e+05 2.57733e+03 2.71453e+02 2.94163e+02 2.48743e+02 2.26342e+02 2.64103e+02 1.88582e+02
8.72320e+05 2.57967e+03 2.61651e+02 2.69679e+02 2.53623e+02 2.28511e+02 2.64055e+02 1.92967e+02
8.72960e+05 2.58133e+03 1.57693e+02 2.25185e+02 9.02016e+01 2.30465e+02 2.63109e+02 1.97820e+02
8.73600e+05 2.58233e+03 1.91258e+02 2.66874e+02 1.15641e+02 2.32009e+02 2.61251e+02 2.02767e+02
8.74240e+05 2.58500e+03 2.67187e+02 2.87744e+02 2.46630e+02 2.32870e+02 2.58426e+02 2.07314e+02
8.74880e+05 2.58700e+03 2.65185e+02 2.72189e+02 2.58182e+02 2.32799e+02 2.54612e+02 2.10987e+02
8.75520e+05 2.58967e+03 2.19074e+02 2.84390e+02 1.53758e+02 2.31693e+02 2.49903e+02 2.13483e+02
8.76160e+05 2.59100e+03 2.17738e+02 2.82116e+02 1.53360e+02 2.29652e+02 2.44535e+02 2.14768e+02
8.76800e+05 2.59367e+03 2.80160e+02 3.01736e+02 2.58584e+02 2.26954e+02 2.38871e+02 2.15037e+02
8.77440e+05 2.59567e+03 2.52465e+02 2.65982e+02 2.38947e+02 2.23993e+02 2.33406e+02 2.14580e+02
8.78080e+05 2.59833e+03 1.91337e+02 2.93125e+02 8.95498e+01 2.21182e+02 2.28777e+02 2.13587e+02
8.78720e+05 2.60067e+03 2.59835e+02 2.94182e+02 2.25488e+02 2.18866e+02 2.25664e+02 2.12068e+02
8.79360e+05 2.60300e+03 2.61215e+02 2.91154e+02 2.31275e+02 2.17278e+02 2.24414e+02 2.10141e+02
8.80000e+05 2.60533e+03 2.48019e+02 2.78084e+02 2.17954e+02 2.16543e+02 2.24823e+02 2.08262e+02
8.80640e+05 2.60767e+03 2.24166e+02 2.48780e+02 1.99552e+02 2.16695e+02 2.26531e+02 2.06859e+02
8.81280e+05 2.61000e+03 2.37399e+02 2.55347e+02 2.19451e+02 2.17698e+02 2.29283e+02 2.06114e+02
8.81920e+05 2.61233e+03 2.93223e+02 3.06481e+02 2.79966e+02 2.19459e+02 2.32875e+02 2.06042e+02
8.82560e+05 2.61467e+03 1.81446e+02 2.95614e+02 6.72789e+01 2.21840e+02 2.37081e+02 2.06599e+02
8.83200e+05 2.61733e+03 2.59483e+02 2.74044e+02 2.44923e+02 2.24676e+02 2.41637e+02 2.07715e+02
8.83840e+05 2.61967e+03 2.26278e+02 2.95755e+02 1.56802e+02 2.27778e+02 2.46260e+02 2.09297e+02
8.84480e+05 2.62167e+03 2.21481e+02 2.89212e+02 1.53751e+02 2.30957e+02 2.50677e+02 2.11238e+02
8.85120e+05 2.62400e+03 2.74271e+02 2.91437e+02 2.57105e+02 2.34041e+02 2.54672e+02 2.13411e+02
8.85760e+05 2.62633e+03 2.54978e+02 2.67444e+02 2.42512e+02 2.36882e+02 2.58097e+02 2.15666e+02
8.86400e+05 2.62833e+03 1.73796e+02 2.93884e+02 5.37086e+01 2.39352e+02 2.60862e+02 2.17842e+02
8.87040e+05 2.63067e+03 2.54024e+02 2.70465e+02 2.37583e+02 2.41356e+02 2.62913e+02 2.19799e+02
8.87680e+05 2.63333e+03 2.23611e+02 2.52031e+02 1.95191e+02 2.42830e+02 2.64222e+02 2.21438e+02
8.88320e+05 2.63467e+03 2.19284e+02 2.47334e+02 1.91235e+02 2.43774e+02 2.64830e+02 2.22719e+02
8.88960e+05 2.63700e+03 2.49804e+02 2.68508e+02 2.31100e+02 2.44248e+02 2.64860e+02 2.23636e+02
8.89600e+05 2.63933e+03 2.40665e+02 2.57660e+02 2.23670e+02 2.44357e+02 2.64518e+02 2.24197e+02
8.90240e+05 2.64100e+03 2.24214e+02 2.85136e+02 1.63292e+02 2.44231e+02 2.64025e+02 2.24437e+02
8.90880e+05 2.64267e+03 1.68078e+02 2.18608e+02 1.17548e+02 2.43985e+02 2.63512e+02 2.24459e+02
8.91520e+05 2.64467e+03 1.59426e+02 3.32694e+02 -1.38416e+01 2.43713e+02 2.62987e+02 2.24439e+02
8.92160e+05 2.64767e+03 2.77759e+02 3.04471e+02 2.51048e+02 2.43471e+02 2.62375e+02 2.24567e+02
8.92800e+05 2.65033e+03 2.01496e+02 2.84612e+02 1.18381e+02 2.43280e+02 2.61605e+02 2.24955e+02
8.93440e+05 2.65200e+03 2.05084e+02 2.92052e+02 1.18116e+02 2.43111e+02 2.60664e+02 2.25558e+02
8.94080e+05 2.65467e+03 2.60327e+02 2.97417e+02 2.23237e+02 2.42878e+02 2.59604e+02 2.26151e+02
8.94720e+05 2.65700e+03 1.49597e+02 2.55510e+02 4.36839e+01 2.42456e+02 2.58521e+02 2.26391e+02
8.95360e+05 2.65867e+03 2.20081e+02 2.90775e+02 1.49388e+02 2.41738e+02 2.57523e+02 2.25953e+02
8.96000e+05 2.66067e+03 2.76272e+02 2.91744e+02 2.60801e+02 2.40672e+02 2.56686e+02 2.24659e+02
8.96640e+05 2.66267e+03 2.58923e+02 2.65819e+02 2.52028e+02 2.39283e+02 2.56043e+02 2.22524e+02
8.97280e+05 2.66567e+03 2.59561e+02 2.81849e+02 2.37273e+02 2.37644e+02 2.55586e+02 2.19702e+02
8.97920e+05 2.66800e+03 2.51818e+02 2.62355e+02 2.41281e+02 2.35829e+02 2.55304e+02 2.16354e+02
8.98560e+05 2.67133e+03 2.74975e+02 2.97939e+02 2.52011e+02 2.33891e+02 2.55212e+02 2.12571e+02
8.99200e+05 2.67367e+03 2.46759e+02 2.54071e+02 2.39447e+02 2.31896e+02 2.55361e+02 2.08431e+02
8.99840e+05 2.67600e+03 2.70937e+02 2.97463e+02 2.44410e+02 2.29958e+02 2.55793e+02 2.04123e+02
9.00480e+05 2.67867e+03 2.52970e+02 2.72494e+02 2.33447e+02 2.28257e+02 2.56507e+02 2.00008e+02
9.01120e+05 2.68100e+03 2.12541e+02 2.96483e+02 1.28599e+02 2.26992e+02 2.57451e+02 1.96533e+02
9.01760e+05 2.68267e+03 2.51174e+02 2.92215e+02 2.10133e+02 2.26329e+02 2.58555e+02 1.94104e+02
9.02400e+05 2.68533e+03 2.03440e+02 2.99431e+02 1.07449e+02 2.26354e+02 2.59756e+02 1.92953e+02
9.03040e+05 2.68733e+03 2.35888e+02 2.73746e+02 1.98030e+02 2.27045e+02 2.61005e+02 1.93085e+02
9.03680e+05 2.68867e+03 1.14026e+02 1.84658e+02 4.33936e+01 2.28272e+02 2.62258e+02 1.94285e+02
9.04320e+05 2.68967e+03 1.04904e+02 2.59499e+02 -4.96910e+01 2.29811e+02 2.63450e+02 1.96173e+02
9.04960e+05 2.69167e+03 2.97395e+02 3.21549e+02 2.73240e+02 2.31386e+02 2.64481e+02 1.98291e+02
9.05600e+05 2.69433e+03 2.14321e+02 2.50002e+02 1.78641e+02 2.32699e+02 2.65204e+02 2.00194e+02
9.06240e+05 2.69533e+03 2.64787e+02 2.97426e+02 2.32147e+02 2.33456e+02 2.65384e+02 2.01528e+02
9.06880e+05 2.69800e+03 2.82376e+02 2.98479e+02 2.66273e+02 2.33378e+02 2.64696e+02 2.02060e+02
9.07520e+05 2.69933e+03 1.66443e+02 2.58347e+02 7.45391e+01 2.32258e+02 2.62819e+02 2.01696e+02
9.08160e+05 2.70067e+03 2.19599e+02 3.19860e+02 1.19337e+02 2.30051e+02 2.59602e+02 2.00501e+02
9.08800e+05 2.70267e+03 2.24389e+02 2.92183e+02 1.56595e+02 2.26931e+02 2.55155e+02 1.98708e+02
9.09440e+05 2.70467e+03 2.16213e+02 2.91988e+02 1.40437e+02 2.23262e+02 2.49840e+02 1.96685e+02
9.10080e+05 2.70600e+03 1.68303e+02 1.97841e+02 1.38765e+02 2.19481e+02 2.44138e+02 1.94825e+02
9.10720e+05 2.70733e+03 1.51814e+02 2.43669e+02 5.99590e+01 2.15943e+02 2.38489e+02 1.93397e+02
9.11360e+05 2.70967e+03 2.22412e+02 3.10487e+02 1.34338e+02 2.12805e+02 2.33181e+02 1.92429e+02
9.12000e+05 2.71100e+03 1.73958e+02 3.19675e+02 2.82414e+01 2.10022e+02 2.28354e+02 1.91689e+02
9.12640e+05 2.71267e+03 1.80693e+02 2.39798e+02 1.21589e+02 2.07415e+02 2.24065e+02 1.90764e+02
9.13280e+05 2.71400e+03 1.51308e+02 2.58487e+02 4.41297e+01 2.04789e+02 2.20424e+02 1.89154e+02
9.13920e+05 2.71633e+03 1.84885e+02 2.81767e+02 8.80041e+01 2.02014e+02 2.17645e+02 1.86383e+02
9.14560e+05 2.71933e+03 2.54057e+02 2.65151e+02 2.42964e+02 1.99049e+02 2.15905e+02 1.82193e+02
9.15200e+05 2.72100e+03 6.71980e+01 2.56923e+02 -1.22527e+02 1.95924e+02 2.15142e+02 1.76707e+02
9.15840e+05 2.72300e+03 2.53080e+02 2.75803e+02 2.30356e+02 1.92714e+02 2.15060e+02 1.70368e+02
9.16480e+05 2.72567e+03 2.50149e+02 2.75352e+02 2.24945e+02 1.89536e+02 2.15311e+02 1.63762e+02
9.17120e+05 2.72800e+03 2.23114e+02 2.98880e+02 1.47349e+02 1.86551e+02 2.15651e+02 1.57452e+02
9.17760e+05 2.73000e+03 2.61396e+02 2.75640e+02 2.47152e+02 1.83920e+02 2.15996e+02 1.51845e+02
9.18400e+05 2.73300e+03 2.21774e+02 2.88040e+02 1.55508e+02 1.81763e+02 2.16411e+02 1.47115e+02
9.19040e+05 2.73467e+03 2.34560e+02 3.09828e+02 1.59293e+02 1.80152e+02 2.17041e+02 1.43263e+02
9.19680e+05 2.73733e+03 2.13637e+02 2.92593e+02 1.34680e+02 1.79134e+02 2.18032e+02 1.40236e+02
9.20320e+05 2.73933e+03 2.04442e+02 2.81469e+02 1.27414e+02 1.78768e+02 2.19490e+02 1.38046e+02
9.20960e+05 2.74200e+03 2.63715e+02 2.75468e+02 2.51962e+02 1.79131e+02 2.21472e+02 1.36789e+02
9.21600e+05 2.74467e+03 2.51166e+02 2.60831e+02 2.41502e+02 1.80300e+02 2.23990e+02 1.36610e+02
9.22240e+05 2.74733e+03 2.61784e+02 2.88526e+02 2.35042e+02 1.82323e+02 2.27014e+02 1.37632e+02
9.22880e+05 2.74933e+03 1.92003e+02 2.53976e+02 1.30029e+02 1.85176e+02 2.30449e+02 1.39902e+02
9.23520e+05 2.75100e+03 1.41490e+02 2.51209e+02 3.17713e+01 1.88751e+02 2.34147e+02 1.43356e+02
9.24160e+05 2.75300e+03 1.77656e+02 2.83460e+02 7.18512e+01 1.92871e+02 2.37929e+02 1.47813e+02
9.24800e+05 2.75533e+03 2.20250e+02 3.04401e+02 1.36099e+02 1.97317e+02 2.41627e+02 1.53008e+02
9.25440e+05 2.75700e+03 2.69005e+02 2.75591e+02 2.62420e+02 2.01856e+02 2.45101e+02 1.58611e+02
9.26080e+05 2.75933e+03 2.65435e+02 2.81816e+02 2.49054e+02 2.06229e+02 2.48233e+02 1.64225e+02
9.26720e+05 2.76100e+03 2.29814e+02 2.89578e+02 1.70049e+02 2.10154e+02 2.50916e+02 1.69393e+02
9.27360e+05 2.76300e+03 2.33072e+02 2.95140e+02 1.71004e+02 2.13339e+02 2.53020e+02 1.73658e+02
9.28000e+05 2.76567e+03 2.58887e+02 3.02223e+02 2.15551e+02 2.15554e+02 2.54420e+02 1.76688e+02
9.28640e+05 2.76867e+03 2.01740e+02 3.10691e+02 9.27887e+01 2.16719e+02 2.55041e+02 1.78398e+02
9.29280e+05 2.77067e+03 2.31901e+02 3.19180e+02 1.44622e+02 2.16944e+02 2.54903e+02 1.78985e+02
9.29920e+05 2.77300e+03 2.83796e+02 3.02451e+02 2.65142e+02 2.16506e+02 2.54134e+02 1.78878e+02
9.30560e+05 2.77533e+03 2.40802e+02 2.84258e+02 1.97346e+02 2.15775e+02 2.52939e+02 1.78611e+02
9.31200e+05 2.77733e+03 2.23025e+02 2.90338e+02 1.55712e+02 2.15120e+02 2.51558e+02 1.78681e+02
9.31840e+05 2.77967e+03 2.16008e+02 2.81650e+02 1.50365e+02 2.14837e+02 2.50236e+02 1.79438e+02
9.32480e+05 2.78200e+03 2.57321e+02 2.74196e+02 2.40445e+02 2.15122e+02 2.49215e+02 1.81029e+02
9.33120e+05 2.78400e+03 2.25412e+02 2.66123e+02 1.84701e+02 2.16069e+02 2.48710e+02 1.83427e+02
9.33760e+05 2.78533e+03 2.50735e+02 2.97959e+02 2.03511e+02 2.17678e+02 2.48871e+02 1.86485e+02
9.34400e+05 2.78767e+03 2.68811e+02 2.85486e+02 2.52136e+02 2.19861e+02 2.49727e+02 1.89995e+02
9.35040e+05 2.79000e+03 2.55332e+02 2.67660e+02 2.43005e+02 2.22454e+02 2.51150e+02 1.93758e+02
9.35680e+05 2.79300e+03 2.04445e+02 2.73780e+02 1.35110e+02 2.25244e+02 2.52871e+02 1.97618e+02
9.36320e+05 2.79433e+03 1.79028e+02 2.39173e+02 1.18884e+02 2.28006e+02 2.54558e+02 2.01454e+02
9.36960e+05 2.79567e+03 2.25457e+02 2.69064e+02 1.81849e+02 2.30540e+02 2.55924e+02 2.05157e+02
9.37600e+05 2.79833e+03 2.62890e+02 2.84008e+02 2.41772e+02 2.32717e+02 2.56808e+02 2.08627e+02
9.38240e+05 2.80067e+03 2.03894e+02 2.95168e+02 1.12619e+02 2.34484e+02 2.57194e+02 2.11774e+02
9.38880e+05 2.80200e+03 2.01381e+02 2.94151e+02 1.08610e+02 2.35836e+02 2.57151e+02 2.14522e+02
9.39520e+05 2.80433e+03 2.61969e+02 2.75515e+02 2.48423e+02 2.36781e+02 2.56736e+02 2.16826e+02
9.40160e+05 2.80667e+03 1.90425e+02 2.96739e+02 8.41110e+01 2.37331e+02 2.55970e+02 2.18691e+02
9.40800e+05 2.80833e+03 2.21851e+02 2.74746e+02 1.68956e+02 2.37513e+02 2.54882e+02 2.20144e+02
9.41440e+05 2.81067e+03 2.19493e+02 2.87192e+02 1.51794e+02 2.37372e+02 2.53571e+02 2.21172e+02
9.42080e+05 2.81267e+03 2.26426e+02 2.99378e+02 1.53475e+02 2.36955e+02 2.52187e+02 2.21723e+02
9.42720e+05 2.81500e+03 2.16944e+02 2.94154e+02 1.39733e+02 2.36295e+02 2.50824e+02 2.21766e+02
9.43360e+05 2.81667e+03 1.25985e+02 2.28144e+02 2.38267e+01 2.35387e+02 2.49491e+02 2.21282e+02
9.44000e+05 2.81933e+03 2.74361e+02 2.91688e+02 2.57034e+02 2.34206e+02 2.48243e+02 2.20169e+02
9.44640e+05 2.82133e+03 1.96411e+02 2.77598e+02 1.15223e+02 2.32743e+02 2.47300e+02 2.18186e+02
9.45280e+05 2.82367e+03 2.17306e+02 2.79621e+02 1.54991e+02 2.31035e+02 2.46929e+02 2.15141e+02
9.45920e+05 2.82500e+03 2.26589e+02 2.93392e+02 1.59786e+02 2.29172e+02 2.47189e+02 2.11156e+02
9.46560e+05 2.82767e+03 2.54190e+02 2.60478e+02 2.47902e+02 2.27280e+02 2.47923e+02 2.06638e+02
9.47200e+05 2.83067e+03 2.44251e+02 2.68935e+02 2.19567e+02 2.25488e+02 2.48910e+02 2.02067e+02
9.47840e+05 2.83300e+03 1.71645e+02 2.69564e+02 7.37270e+01 2.23893e+02 2.49935e+02 1.97851e+02
9.48480e+05 2.83533e+03 2.81303e+02 2.89797e+02 2.72810e+02 2.22548e+02 2.50782e+02 1.94315e+02
9.49120e+05 2.83800e+03 2.53785e+02 2.80636e+02 2.26935e+02 2.21470e+02 2.51236e+02 1.91704e+02
9.49760e+05 2.84033e+03 2.63485e+02 2.84726e+02 2.42244e+02 2.20664e+02 2.51154e+02 1.90175e+02
9.50400e+05 2.84267e+03 2.09567e+02 3.05161e+02 1.13974e+02 2.20146e+02 2.50549e+02 1.89743e+02
9.51040e+05 2.84467e+03 2.62523e+02 2.77094e+02 2.47951e+02 2.19949e+02 2.49605e+02 1.90292e+02
9.51680e+05 2.84767e+03 1.92492e+02 3.16834e+02 6.81509e+01 2.20124e+02 2.48623e+02 1.91625e+02
9.52320e+05 2.84967e+03 2.12284e+02 2.73078e+02 1.51490e+02 2.20730e+02 2.47910e+02 1.93551e+02
9.52960e+05 2.85233e+03 2.56721e+02 2.89359e+02 2.24083e+02 2.21790e+02 2.47661e+02 1.95920e+02
9.53600e+05 2.85467e+03 1.91891e+02 2.68475e+02 1.15307e+02 2.23257e+02 2.47899e+02 1.98615e+02
9.54240e+05 2.85700e+03 2.68648e+02 2.72507e+02 2.64789e+02 2.25010e+02 2.48522e+02 2.01498e+02
9.54880e+05 2.85933e+03 2.55609e+02 2.73275e+02 2.37942e+02 2.26875e+02 2.49418e+02 2.04332e+02
9.55520e+05 2.86233e+03 2.78941e+02 2.97887e+02 2.59995e+02 2.28660e+02 2.50544e+02 2.06776e+02
9.56160e+05 2.86500e+03 2.60848e+02 2.76308e+02 2.45389e+02 2.30177e+02 2.51870e+02 2.08485e+02
9.56800e+05 2.86700e+03 2.71509e+02 2.87288e+02 2.55730e+02 2.31272e+02 2.53290e+02 2.09255e+02
9.57440e+05 2.87000e+03 2.79120e+02 3.04093e+02 2.54147e+02 2.31865e+02 2.54632e+02 2.09097e+02
9.58080e+05 2.87167e+03 2.69725e+02 2.90582e+02 2.48868e+02 2.31989e+02 2.55753e+02 2.08225e+02
9.58720e+05 2.87467e+03 2.68635e+02 2.77488e+02 2.59782e+02 2.31807e+02 2.56616e+02 2.06999e+02
9.59360e+05 2.87700e+03 2.57295e+02 2.78965e+02 2.35625e+02 2.31577e+02 2.57290e+02 2.05863e+02
9.60000e+05 2.87933e+03 2.75144e+02 3.06831e+02 2.43456e+02 2.31573e+02 2.57898e+02 2.05248e+02
9.60640e+05 2.88233e+03 2.69784e+02 2.72625e+02 2.66943e+02 2.32023e+02 2.58563e+02 2.05483e+02
9.61280e+05 2.88433e+03 2.62591e+02 2.76165e+02 2.49017e+02 2.33053e+02 2.59368e+02 2.06738e+02
9.61920e+05 2.88700e+03 1.86601e+02 2.94986e+02 7.82163e+01 2.34676e+02 2.60346e+02 2.09007e+02
9.62560e+05 2.88933e+03 2.13343e+02 2.74756e+02 1.51930e+02 2.36813e+02 2.61488e+02 2.12137e+02
9.63200e+05 2.89100e+03 2.56814e+02 2.75572e+02 2.38057e+02 2.39325e+02 2.62769e+02 2.15881e+02
9.63840e+05 2.89400e+03 2.73623e+02 2.86201e+02 2.61045e+02 2.42045e+02 2.64144e+02 2.19945e+02
9.64480e+05 2.89667e+03 2.67624e+02 3.00350e+02 2.34899e+02 2.44790e+02 2.65558e+02 2.24023e+02
9.65120e+05 2.89900e+03 2.62103e+02 2.92507e+02 2.31699e+02 2.47364e+02 2.66930e+02 2.27798e+02
9.65760e+05 2.90200e+03 2.59736e+02 2.73549e+02 2.45923e+02 2.49567e+02 2.68158e+02 2.30975e+02
9.66400e+05 2.90467e+03 2.29700e+02 3.04490e+02 1.54910e+02 2.51241e+02 2.69128e+02 2.33354e+02
9.67040e+05 2.90600e+03 1.78658e+02 2.64667e+02 9.26480e+01 2.52319e+02 2.69752e+02 2.34885e+02
9.67680e+05 2.90833e+03 2.05955e+02 2.74313e+02 1.37597e+02 2.52831e+02 2.70002e+02 2.35660e+02
9.68320e+05 2.90933e+03 1.62667e+02 2.21414e+02 1.03921e+02 2.52877e+02 2.69917e+02 2.35837e+02
9.68960e+05 2.91167e+03 4.81426e+01 1.96018e+02 -9.97330e+01 2.52564e+02 2.69576e+02 2.35553e+02
9.69600e+05 2.91367e+03 5.98156e+01 1.53744e+02 -3.41132e+01 2.51949e+02 2.69059e+02 2.34838e+02
9.70240e+05 2.91500e+03 8.25836e+01 1.97873e+02 -3.27057e+01 2.51003e+02 2.68402e+02 2.33604e+02
9.70880e+05 2.91600e+03 1.55935e+02 2.60423e+02 5.14471e+01 2.49624e+02 2.67543e+02 2.31705e+02
9.71520e+05 2.91767e+03 2.30717e+02 2.95613e+02 1.65821e+02 2.47668e+02 2.66305e+02 2.29031e+02
9.72160e+05 2.91933e+03 2.36166e+02 3.05176e+02 1.67157e+02 2.44976e+02 2.64406e+02 2.25547e+02
9.72800e+05 2.92233e+03 2.73731e+02 2.86874e+02 2.60587e+02 2.41391e+02 2.61514e+02 2.21269e+02
9.73440e+05 2.92533e+03 2.40637e+02 2.65496e+02 2.15777e+02 2.36781e+02 2.57352e+02 2.16209e+02
9.74080e+05 2.92767e+03 2.24976e+02 2.91413e+02 1.58539e+02 2.31111e+02 2.51896e+02 2.10326e+02
9.74720e+05 2.92933e+03 2.23113e+02 2.86737e+02 1.59488e+02 2.24540e+02 2.45512e+02 2.03568e+02
9.75360e+05 2.93200e+03 2.56196e+02 2.63867e+02 2.48526e+02 2.17472e+02 2.38903e+02 1.96040e+02
9.76000e+05 2.93433e+03 2.76748e+02 2.95664e+02 2.57833e+02 2.10513e+02 2.32857e+02 1.88170e+02
9.76640e+05 2.93700e+03 2.55541e+02 2.84223e+02 2.26860e+02 2.04353e+02 2.27995e+02 1.80711e+02
9.77280e+05 2.93933e+03 2.31961e+02 2.68523e+02 1.95399e+02 1.99590e+02 2.24694e+02 1.74487e+02
9.77920e+05 2.94233e+03 2.67620e+02 2.71112e+02 2.64127e+02 1.96601e+02 2.23112e+02 1.70091e+02
9.78560e+05 2.94433e+03 1.03861e+02 2.74744e+02 -6.70219e+01 1.95500e+02 2.23235e+02 1.67765e+02
9.79200e+05 2.94667e+03 2.68012e+02 3.04358e+02 2.31666e+02 1.96180e+02 2.24914e+02 1.67446e+02
9.79840e+05 2.94933e+03 2.34474e+02 2.84827e+02 1.84120e+02 1.98394e+02 2.27897e+02 1.68892e+02
9.80480e+05 2.95100e+03 2.32213e+02 2.80430e+02 1.83997e+02 2.01810e+02 2.31843e+02 1.71778e+02
9.81120e+05 2.95367e+03 1.21216e+02 2.29219e+02 1.32127e+01 2.06026e+02 2.36336e+02 1.75716e+02
9.81760e+05 2.95433e+03 1.23261e+02 2.33644e+02 1.28777e+01 2.10593e+02 2.40920e+02 1.80266e+02
9.82400e+05 2.95633e+03 2.64933e+02 2.78188e+02 2.51678e+02 2.15068e+02 2.45171e+02 1.84965e+02
9.83040e+05 2.95867e+03 2.55130e+02 2.96109e+02 2.14151e+02 2.19093e+02 2.48796e+02 1.89389e+02
9.83680e+05 2.96000e+03 2.15311e+02 2.63278e+02 1.67343e+02 2.22432e+02 2.51649e+02 1.93216e+02
9.84320e+05 2.96200e+03 2.40401e+02 2.64814e+02 2.15988e+02 2.24945e+02 2.53603e+02 1.96287e+02
9.84960e+05 2.96400e+03 2.12837e+02 2.68142e+02 1.57531e+02 2.26545e+02 2.54458e+02 1.98631e+02
9.85600e+05 2.96633e+03 2.69577e+02 2.72724e+02 2.66431e+02 2.27206e+02 2.53975e+02 2.00437e+02
9.86240e+05 2.96867e+03 2.72720e+02 2.96517e+02 2.48923e+02 2.27001e+02 2.52038e+02 2.01964e+02
9.86880e+05 2.97100e+03 2.62483e+02 2.84363e+02 2.40603e+02 2.26105e+02 2.48769e+02 2.03440e+02
9.87520e+05 2.97400e+03 2.69442e+02 2.90662e+02 2.48221e+02 2.24776e+02 2.44532e+02 2.05020e+02
9.88160e+05 2.97633e+03 2.69372e+02 2.81357e+02 2.57386e+02 2.23304e+02 2.39831e+02 2.06776e+02
9.88800e+05 2.97900e+03 2.18781e+02 2.66042e+02 1.71521e+02 2.21977e+02 2.35237e+02 2.08717e+02
9.89440e+05 2.98100e+03 2.73959e+02 2.81020e+02 2.66899e+02 2.21056e+02 2.31385e+02 2.10726e+02
9.90080e+05 2.98333e+03 2.47401e+02 2.99391e+02 1.95411e+02 2.20755e+02 2.29059e+02 2.12451e+02
9.90720e+05 2.98600e+03 2.54691e+02 2.79310e+02 2.30071e+02 2.21216e+02 2.29015e+02 2.13417e+02
9.91360e+05 2.98833e+03 2.64819e+02 2.74107e+02 2.55531e+02 2.22475e+02 2.31170e+02 2.13780e+02
9.92000e+05 2.99100e+03 2.40969e+02 2.58204e+02 2.23734e+02 2.24452e+02 2.34587e+02 2.14317e+02
9.92640e+05 2.99400e+03 2.78016e+02 2.99515e+02 2.56518e+02 2.26968e+02 2.38409e+02 2.15527e+02
9.93280e+05 2.99600e+03 2.48806e+02 2.71988e+02 2.25624e+02 2.29798e+02 2.42135e+02 2.17462e+02
9.93920e+05 2.99867e+03 2.24577e+02 2.83114e+02 1.66039e+02 2.32715e+02 2.45552e+02 2.19878e+02
9.94560e+05 3.00067e+03 2.55775e+02 2.66501e+02 2.45049e+02 2.35537e+02 2.48669e+02 2.22405e+02
9.95200e+05 3.00300e+03 2.31654e+02 2.97550e+02 1.65758e+02 2.38147e+02 2.51614e+02 2.24679e+02
9.95840e+05 3.00533e+03 2.54466e+02 2.98066e+02 2.10865e+02 2.40494e+02 2.54498e+02 2.26491e+02
9.96480e+05 3.00767e+03 1.73746e+02 2.95295e+02 5.21960e+01 2.42567e+02 2.57305e+02 2.27829e+02
9.97120e+05 3.01000e+03 1.91568e+02 3.11675e+02 7.14609e+01 2.44351e+02 2.59886e+02 2.28817e+02
9.97760e+05 3.01167e+03 1.76773e+02 2.86834e+02 6.67126e+01 2.45810e+02 2.62049e+02 2.29571e+02
9.98400e+05 3.01400e+03 1.97083e+02 2.72790e+02 1.21376e+02 2.46890e+02 2.63688e+02 2.30093e+02
9.99040e+05 3.01567e+03 2.09922e+02 2.92641e+02 1.27203e+02 2.47539e+02 2.64831e+02 2.30247e+02
9.99680e+05 3.01833e+03 1.58709e+02 2.67577e+02 4.98419e+01 2.47728e+02 2.65637e+02 2.29819e+02


==> ppo_walker2d.dat <==
0.00000e+00 0.00000e+00 1.55650e+00 2.57777e+00 5.35228e-01 1.55650e+00 2.57777e+00 5.35228e-01
6.40000e+02 2.50000e+01 6.54637e+00 7.35876e+00 5.73398e+00 1.55650e+00 2.57777e+00 5.35228e-01
1.28000e+03 5.13333e+01 5.70165e+00 1.04545e+01 9.48778e-01 1.55650e+00 2.57777e+00 5.35232e-01
1.92000e+03 7.80000e+01 1.00347e+01 1.21599e+01 7.90953e+00 1.55672e+00 2.57795e+00 5.35488e-01
2.56000e+03 1.05667e+02 1.00569e+01 1.91294e+01 9.84393e-01 1.55879e+00 2.57966e+00 5.37923e-01
3.20000e+03 1.32333e+02 4.52068e+00 9.76829e+00 -7.26924e-01 1.56858e+00 2.58781e+00 5.49342e-01
3.84000e+03 1.60667e+02 6.09588e+00 1.19126e+01 2.79137e-01 1.59827e+00 2.61269e+00 5.83848e-01
4.48000e+03 1.84667e+02 2.52336e+01 2.81331e+01 2.23341e+01 1.66533e+00 2.66896e+00 6.61704e-01
5.12000e+03 2.06333e+02 2.21123e+01 2.95868e+01 1.46379e+01 1.78818e+00 2.77182e+00 8.04541e-01
5.76000e+03 2.30000e+02 2.12998e+01 4.64960e+01 -3.89650e+00 1.98089e+00 2.93238e+00 1.02940e+00
6.40000e+03 2.53333e+02 2.24556e+01 2.52830e+01 1.96281e+01 2.25003e+00 3.15532e+00 1.34473e+00
7.04000e+03 2.75333e+02 1.84670e+01 2.92021e+01 7.73195e+00 2.59592e+00 3.44040e+00 1.75143e+00
7.68000e+03 2.99000e+02 1.01126e+01 1.62040e+01 4.02127e+00 3.01743e+00 3.78630e+00 2.24857e+00
8.32000e+03 3.18333e+02 1.85808e+01 2.50680e+01 1.20936e+01 3.51580e+00 4.19339e+00 2.83822e+00
8.96000e+03 3.37333e+02 2.58497e+01 3.36707e+01 1.80287e+01 4.09451e+00 4.66445e+00 3.52457e+00
9.60000e+03 3.54667e+02 1.27071e+01 1.66750e+01 8.73927e+00 4.75566e+00 5.20452e+00 4.30681e+00
1.02400e+04 3.72667e+02 2.70579e+01 4.46835e+01 9.43227e+00 5.49549e+00 5.82072e+00 5.17026e+00
1.08800e+04 3.86333e+02 2.13044e+01 3.01023e+01 1.25065e+01 6.30311e+00 6.52468e+00 6.08154e+00
1.15200e+04 4.02000e+02 1.70977e+01 3.15295e+01 2.66581e+00 7.16538e+00 7.33890e+00 6.99186e+00
1.21600e+04 4.16333e+02 5.71349e+01 7.04616e+01 4.38082e+01 8.07618e+00 8.27124e+00 7.88112e+00
1.28000e+04 4.28000e+02 6.46428e+01 8.60884e+01 4.31972e+01 9.04397e+00 9.29406e+00 8.79387e+00
1.34400e+04 4.37000e+02 6.21909e+01 7.20895e+01 5.22923e+01 1.00915e+01 1.04064e+01 9.77654e+00
1.40800e+04 4.47667e+02 4.87049e+01 9.95882e+01 -2.17845e+00 1.12479e+01 1.16290e+01 1.08669e+01
1.47200e+04 4.57667e+02 4.10817e+01 7.54862e+01 6.67713e+00 1.25438e+01 1.29813e+01 1.21063e+01
1.53600e+04 4.65000e+02 6.32353e+01 7.30966e+01 5.33740e+01 1.40165e+01 1.44851e+01 1.35479e+01
1.60000e+04 4.74000e+02 6.46634e+01 9.50392e+01 3.42877e+01 1.57195e+01 1.61841e+01 1.52549e+01
1.66400e+04 4.79333e+02 7.45057e+01 1.08929e+02 4.00821e+01 1.77213e+01 1.81973e+01 1.72453e+01
1.72800e+04 4.85333e+02 1.10619e+02 1.80584e+02 4.06545e+01 2.00873e+01 2.07670e+01 1.94076e+01
1.79200e+04 4.91667e+02 2.24340e+02 3.06984e+02 1.41697e+02 2.28629e+01 2.40158e+01 2.17101e+01
1.85600e+04 4.96000e+02 1.08838e+02 1.98667e+02 1.90083e+01 2.60681e+01 2.78632e+01 2.42731e+01
1.92000e+04 5.01000e+02 5.77762e+01 9.17888e+01 2.37636e+01 2.97088e+01 3.21846e+01 2.72329e+01
1.98400e+04 5.07000e+02 1.05489e+02 2.07160e+02 3.81871e+00 3.38000e+01 3.68599e+01 3.07401e+01
2.04800e+04 5.11333e+02 1.78306e+02 2.98318e+02 5.82934e+01 3.83887e+01 4.18170e+01 3.49605e+01
2.11200e+04 5.15667e+02 1.26834e+02 2.22915e+02 3.07533e+01 4.35628e+01 4.70912e+01 4.00343e+01
2.17600e+04 5.20000e+02 1.89769e+02 2.79936e+02 9.96015e+01 4.94215e+01 5.28452e+01 4.59979e+01
2.24000e+04 5.24333e+02 1.30451e+02 2.30776e+02 3.01248e+01 5.60089e+01 5.92909e+01 5.27269e+01
2.30400e+04 5.28333e+02 2.59574e+02 3.08749e+02 2.10399e+02 6.32645e+01 6.65396e+01 5.99893e+01
2.36800e+04 5.32333e+02 1.75098e+02 2.91771e+02 5.84255e+01 7.10410e+01 7.44830e+01 6.75990e+01
2.43200e+04 5.36333e+02 1.88313e+02 2.82457e+02 9.41682e+01 7.91678e+01 8.28362e+01 7.54994e+01
2.49600e+04 5.39333e+02 1.75316e+02 2.99096e+02 5.15355e+01 8.75079e+01 9.13064e+01 8.37093e+01
2.56000e+04 5.42333e+02 2.81245e+02 3.04343e+02 2.58147e+02 9.59807e+01 9.97447e+01 9.22166e+01
2.62400e+04 5.46667e+02 1.85442e+02 3.10697e+02 6.01861e+01 1.04554e+02 1.08234e+02 1.00873e+02
2.68800e+04 5.51333e+02 2.95446e+02 3.60033e+02 2.30859e+02 1.13221e+02 1.17059e+02 1.09383e+02
2.75200e+04 5.55333e+02 3.79257e+02 6.21758e+02 1.36756e+02 1.21989e+02 1.26450e+02 1.17528e+02
2.81600e+04 5.57667e+02 1.30521e+02 2.08251e+02 5.27920e+01 1.30861e+02 1.36355e+02 1.25367e+02
2.88000e+04 5.61667e+02 3.19771e+02 4.32276e+02 2.07267e+02 1.39813e+02 1.46564e+02 1.33061e+02
2.94400e+04 5.64667e+02 4.55200e+01 6.55271e+01 2.55128e+01 1.48761e+02 1.56855e+02 1.40666e+02
3.00800e+04 5.67667e+02 3.85284e+02 5.26110e+02 2.44459e+02 1.57576e+02 1.66979e+02 1.48173e+02
3.07200e+04 5.71000e+02 3.12762e+02 3.47128e+02 2.78395e+02 1.66134e+02 1.76618e+02 1.55650e+02
3.13600e+04 5.74000e+02 2.88849e+02 3.67162e+02 2.10535e+02 1.74366e+02 1.85455e+02 1.63278e+02
3.20000e+04 5.77333e+02 2.82308e+02 3.04518e+02 2.60098e+02 1.82262e+02 1.93377e+02 1.71148e+02
3.26400e+04 5.81000e+02 2.06610e+02 2.18909e+02 1.94311e+02 1.89845e+02 2.00737e+02 1.78952e+02
3.32800e+04 5.84333e+02 4.70953e+02 5.78163e+02 3.63743e+02 1.97152e+02 2.08422e+02 1.85883e+02
3.39200e+04 5.86000e+02 3.96825e+02 5.12099e+02 2.81552e+02 2.04224e+02 2.17243e+02 1.91205e+02
3.45600e+04 5.89667e+02 3.37079e+02 4.55778e+02 2.18381e+02 2.11065e+02 2.27111e+02 1.95019e+02
3.52000e+04 5.93000e+02 2.93141e+02 3.19468e+02 2.66814e+02 2.17614e+02 2.37294e+02 1.97934e+02
3.58400e+04 5.96000e+02 2.43265e+02 3.23015e+02 1.63514e+02 2.23759e+02 2.47038e+02 2.00481e+02
3.64800e+04 5.99333e+02 3.76703e+02 6.63836e+02 8.95697e+01 2.29420e+02 2.55779e+02 2.03061e+02
3.71200e+04 6.02333e+02 2.36517e+02 3.52852e+02 1.20181e+02 2.34624e+02 2.63161e+02 2.06087e+02
3.77600e+04 6.05333e+02 1.86593e+02 2.40391e+02 1.32795e+02 2.39519e+02 2.69046e+02 2.09992e+02
3.84000e+04 6.09000e+02 2.23747e+02 3.00916e+02 1.46577e+02 2.44326e+02 2.73550e+02 2.15101e+02
3.90400e+04 6.12333e+02 3.34480e+02 3.60691e+02 3.08269e+02 2.49253e+02 2.77071e+02 2.21435e+02
3.96800e+04 6.15333e+02 1.70590e+02 2.51732e+02 8.94479e+01 2.54428e+02 2.80256e+02 2.28599e+02
4.03200e+04 6.18667e+02 2.65539e+02 4.20264e+02 1.10815e+02 2.59825e+02 2.83780e+02 2.35869e+02
4.09600e+04 6.21667e+02 2.38477e+02 3.37289e+02 1.39665e+02 2.65237e+02 2.88032e+02 2.42442e+02
4.16000e+04 6.24667e+02 4.79017e+02 7.03894e+02 2.54140e+02 2.70331e+02 2.92907e+02 2.47755e+02
4.22400e+04 6.27000e+02 3.21227e+02 4.71059e+02 1.71394e+02 2.74736e+02 2.97859e+02 2.51613e+02
4.28800e+04 6.29667e+02 2.06424e+02 3.27458e+02 8.53907e+01 2.78139e+02 3.02188e+02 2.54091e+02
4.35200e+04 6.32667e+02 3.83360e+02 6.61710e+02 1.05010e+02 2.80375e+02 3.05334e+02 2.55417e+02
4.41600e+04 6.34667e+02 4.57381e+02 7.31758e+02 1.83004e+02 2.81513e+02 3.07048e+02 2.55978e+02
4.48000e+04 6.37333e+02 3.69713e+02 4.57326e+02 2.82099e+02 2.81909e+02 3.07444e+02 2.56373e+02
4.54400e+04 6.41000e+02 3.35055e+02 3.45463e+02 3.24647e+02 2.82134e+02 3.06950e+02 2.57317e+02
4.60800e+04 6.44000e+02 2.66520e+02 3.21239e+02 2.11802e+02 2.82782e+02 3.06152e+02 2.59412e+02
4.67200e+04 6.47333e+02 2.97323e+02 3.21861e+02 2.72784e+02 2.84303e+02 3.05677e+02 2.62928e+02
4.73600e+04 6.51000e+02 2.30502e+02 3.75907e+02 8.50977e+01 2.86910e+02 3.06097e+02 2.67724e+02
4.80000e+04 6.54667e+02 3.18419e+02 3.68534e+02 2.68304e+02 2.90571e+02 3.07747e+02 2.73395e+02
4.86400e+04 6.58000e+02 2.02997e+02 2.86770e+02 1.19224e+02 2.95014e+02 3.10532e+02 2.79497e+02
4.92800e+04 6.60667e+02 3.95149e+02 4.77630e+02 3.12668e+02 2.99781e+02 3.13932e+02 2.85630e+02
4.99200e+04 6.63333e+02 2.74897e+02 2.80192e+02 2.69602e+02 3.04316e+02 3.17272e+02 2.91360e+02
5.05600e+04 6.67000e+02 2.99974e+02 3.35005e+02 2.64942e+02 3.08099e+02 3.20020e+02 2.96177e+02
5.12000e+04 6.70000e+02 3.93252e+02 4.87563e+02 2.98940e+02 3.10758e+02 3.21893e+02 2.99624e+02
5.18400e+04 6.73333e+02 3.37368e+02 3.84350e+02 2.90385e+02 3.12139e+02 3.22782e+02 3.01495e+02
5.24800e+04 6.76333e+02 2.71271e+02 3.90806e+02 1.51736e+02 3.12293e+02 3.22658e+02 3.01928e+02
5.31200e+04 6.79667e+02 3.74571e+02 5.87676e+02 1.61465e+02 3.11420e+02 3.21552e+02 3.01288e+02
5.37600e+04 6.82333e+02 2.87937e+02 3.77994e+02 1.97879e+02 3.09790e+02 3.19588e+02 2.99991e+02
5.44000e+04 6.85333e+02 2.94912e+02 3.00881e+02 2.88944e+02 3.07681e+02 3.17016e+02 2.98345e+02
5.50400e+04 6.88667e+02 3.77091e+02 4.23926e+02 3.30255e+02 3.05338e+02 3.14175e+02 2.96502e+02
5.56800e+04 6.91667e+02 2.54875e+02 3.67737e+02 1.42013e+02 3.02972e+02 3.11476e+02 2.94468e+02
5.63200e+04 6.95667e+02 2.87562e+02 3.26357e+02 2.48766e+02 3.00772e+02 3.09367e+02 2.92176e+02
5.69600e+04 6.99667e+02 2.24550e+02 2.76944e+02 1.72156e+02 2.98916e+02 3.08223e+02 2.89608e+02
5.76000e+04 7.03000e+02 2.68830e+02 3.80123e+02 1.57537e+02 2.97541e+02 3.08210e+02 2.86872e+02
5.82400e+04 7.06000e+02 3.04566e+02 3.11840e+02 2.97292e+02 2.96696e+02 3.09217e+02 2.84175e+02
5.88800e+04 7.09000e+02 3.85775e+02 4.33984e+02 3.37566e+02 2.96319e+02 3.10873e+02 2.81765e+02
5.95200e+04 7.12667e+02 3.33085e+02 3.93028e+02 2.73142e+02 2.96256e+02 3.12634e+02 2.79878e+02
6.01600e+04 7.15667e+02 3.06646e+02 3.26306e+02 2.86986e+02 2.96326e+02 3.13957e+02 2.78694e+02
6.08000e+04 7.18667e+02 2.57457e+02 3.38615e+02 1.76300e+02 2.96401e+02 3.14491e+02 2.78310e+02
6.14400e+04 7.22667e+02 4.19806e+02 4.93940e+02 3.45672e+02 2.96473e+02 3.14194e+02 2.78752e+02
6.20800e+04 7.25667e+02 3.44999e+02 4.07140e+02 2.82858e+02 2.96657e+02 3.13313e+02 2.80001e+02
6.27200e+04 7.28333e+02 3.78968e+02 5.10664e+02 2.47272e+02 2.97127e+02 3.12236e+02 2.82019e+02
6.33600e+04 7.30333e+02 4.33370e+02 5.78978e+02 2.87762e+02 2.98022e+02 3.11313e+02 2.84731e+02
6.40000e+04 7.34000e+02 3.66719e+02 4.07366e+02 3.26071e+02 2.99386e+02 3.10741e+02 2.88031e+02
6.46400e+04 7.37000e+02 2.91405e+02 3.40226e+02 2.42584e+02 3.01178e+02 3.10548e+02 2.91808e+02
6.52800e+04 7.40667e+02 2.75752e+02 3.27796e+02 2.23707e+02 3.03359e+02 3.10706e+02 2.96012e+02
6.59200e+04 7.44000e+02 3.37592e+02 3.83172e+02 2.92013e+02 3.05965e+02 3.11278e+02 3.00652e+02
6.65600e+04 7.47667e+02 2.74453e+02 2.94151e+02 2.54754e+02 3.09114e+02 3.12499e+02 3.05729e+02
6.72000e+04 7.51000e+02 2.89903e+02 4.18843e+02 1.60962e+02 3.12904e+02 3.14731e+02 3.11077e+02
6.78400e+04 7.54667e+02 2.58608e+02 4.07464e+02 1.09753e+02 3.17298e+02 3.18677e+02 3.15919e+02
6.84800e+04 7.57667e+02 4.77629e+02 7.07020e+02 2.48238e+02 3.22069e+02 3.24248e+02 3.19891e+02
6.91200e+04 7.59333e+02 3.15524e+02 3.72240e+02 2.58808e+02 3.26846e+02 3.30093e+02 3.23599e+02
6.97600e+04 7.63000e+02 3.52419e+02 3.89795e+02 3.15043e+02 3.31198e+02 3.35647e+02 3.26750e+02
7.04000e+04 7.66667e+02 3.31437e+02 3.60220e+02 3.02655e+02 3.34746e+02 3.40638e+02 3.28854e+02
7.10400e+04 7.70333e+02 2.99724e+02 3.53063e+02 2.46385e+02 3.37268e+02 3.44919e+02 3.29616e+02
7.16800e+04 7.73667e+02 3.66786e+02 4.02126e+02 3.31447e+02 3.38794e+02 3.48532e+02 3.29057e+02
7.23200e+04 7.76667e+02 3.01512e+02 3.23845e+02 2.79180e+02 3.39593e+02 3.51724e+02 3.27462e+02
7.29600e+04 7.80000e+02 4.66557e+02 7.27392e+02 2.05721e+02 3.40033e+02 3.54820e+02 3.25246e+02
7.36000e+04 7.82667e+02 4.59440e+02 5.89550e+02 3.29330e+02 3.40416e+02 3.58007e+02 3.22825e+02
7.42400e+04 7.85000e+02 5.09816e+02 8.40153e+02 1.79479e+02 3.40864e+02 3.61199e+02 3.20529e+02
7.48800e+04 7.87333e+02 5.56988e+02 8.63795e+02 2.50182e+02 3.41338e+02 3.64070e+02 3.18606e+02
7.55200e+04 7.91000e+02 2.40596e+02 3.56637e+02 1.24554e+02 3.41760e+02 3.66252e+02 3.17267e+02
7.61600e+04 7.94000e+02 3.15328e+02 3.23498e+02 3.07159e+02 3.42172e+02 3.67604e+02 3.16741e+02
7.68000e+04 7.97000e+02 3.79301e+02 5.33348e+02 2.25254e+02 3.42843e+02 3.68509e+02 3.17177e+02
7.74400e+04 8.00333e+02 3.37772e+02 3.94046e+02 2.81499e+02 3.44231e+02 3.70202e+02 3.18260e+02
7.80800e+04 8.03333e+02 3.36318e+02 3.87813e+02 2.84823e+02 3.46797e+02 3.74809e+02 3.18785e+02
7.87200e+04 8.06000e+02 2.89539e+02 3.95774e+02 1.83305e+02 3.50751e+02 3.84219e+02 3.17283e+02
7.93600e+04 8.10000e+02 3.64002e+02 4.35141e+02 2.92863e+02 3.55907e+02 3.98285e+02 3.13530e+02
8.00000e+04 8.13667e+02 3.92971e+02 4.07620e+02 3.78322e+02 3.61727e+02 4.14932e+02 3.08521e+02
8.06400e+04 8.16333e+02 2.81646e+02 3.60732e+02 2.02559e+02 3.67490e+02 4.31525e+02 3.03455e+02
8.12800e+04 8.20000e+02 2.55224e+02 3.15832e+02 1.94615e+02 3.72495e+02 4.45767e+02 2.99224e+02
8.19200e+04 8.23000e+02 3.88402e+02 5.50595e+02 2.26208e+02 3.76195e+02 4.56095e+02 2.96296e+02
8.25600e+04 8.26667e+02 3.22277e+02 3.63329e+02 2.81225e+02 3.78270e+02 4.61790e+02 2.94750e+02
8.32000e+04 8.30667e+02 4.09444e+02 4.38709e+02 3.80179e+02 3.78639e+02 4.62905e+02 2.94372e+02
8.38400e+04 8.33667e+02 3.59172e+02 4.47715e+02 2.70630e+02 3.77420e+02 4.60053e+02 2.94787e+02
8.44800e+04 8.37333e+02 3.94783e+02 4.62722e+02 3.26843e+02 3.74877e+02 4.54180e+02 2.95573e+02
8.51200e+04 8.40000e+02 3.29345e+02 3.78681e+02 2.80010e+02 3.71340e+02 4.46345e+02 2.96336e+02
8.57600e+04 8.43667e+02 3.70679e+02 4.12918e+02 3.28440e+02 3.67169e+02 4.37537e+02 2.96802e+02
8.64000e+04 8.47000e+02 3.54512e+02 3.85018e+02 3.24005e+02 3.62715e+02 4.28558e+02 2.96872e+02
8.70400e+04 8.50333e+02 3.55673e+02 3.79902e+02 3.31444e+02 3.58314e+02 4.19981e+02 2.96648e+02
8.76800e+04 8.53000e+02 3.62245e+02 3.86343e+02 3.38147e+02 3.54254e+02 4.12150e+02 2.96358e+02
8.83200e+04 8.56333e+02 3.24826e+02 3.58895e+02 2.90757e+02 3.50719e+02 4.05202e+02 2.96236e+02
8.89600e+04 8.59667e+02 4.00290e+02 4.64537e+02 3.36042e+02 3.47759e+02 3.99098e+02 2.96420e+02
8.96000e+04 8.62667e+02 3.06098e+02 3.54487e+02 2.57709e+02 3.45319e+02 3.93702e+02 2.96935e+02
9.02400e+04 8.66333e+02 2.55826e+02 3.89022e+02 1.22630e+02 3.43325e+02 3.88879e+02 2.97772e+02
9.08800e+04 8.70000e+02 3.23539e+02 3.78010e+02 2.69068e+02 3.41754e+02 3.84561e+02 2.98947e+02
9.15200e+04 8.72667e+02 3.73543e+02 4.19509e+02 3.27578e+02 3.40633e+02 3.80751e+02 3.00514e+02
9.21600e+04 8.76333e+02 2.24228e+02 3.27057e+02 1.21399e+02 3.39992e+02 3.77470e+02 3.02514e+02
9.28000e+04 8.79000e+02 4.30147e+02 5.36056e+02 3.24238e+02 3.39805e+02 3.74709e+02 3.04901e+02
9.34400e+04 8.82667e+02 4.27870e+02 5.27609e+02 3.28131e+02 3.39960e+02 3.72401e+02 3.07518e+02
9.40800e+04 8.85667e+02 2.97626e+02 3.26728e+02 2.68525e+02 3.40291e+02 3.70477e+02 3.10104e+02
9.47200e+04 8.89333e+02 3.42597e+02 3.52143e+02 3.33051e+02 3.40648e+02 3.68929e+02 3.12367e+02
9.53600e+04 8.92667e+02 4.12836e+02 4.19642e+02 4.06030e+02 3.40954e+02 3.67839e+02 3.14069e+02
9.60000e+04 8.96000e+02 3.07465e+02 3.72839e+02 2.42091e+02 3.41236e+02 3.67356e+02 3.15116e+02
9.66400e+04 8.99667e+02 3.92329e+02 4.55787e+02 3.28872e+02 3.41601e+02 3.67611e+02 3.15592e+02
9.72800e+04 9.02667e+02 4.23899e+02 5.14565e+02 3.33233e+02 3.42173e+02 3.68631e+02 3.15715e+02
9.79200e+04 9.05667e+02 3.03469e+02 3.75254e+02 2.31684e+02 3.43021e+02 3.70294e+02 3.15749e+02
9.85600e+04 9.08667e+02 3.72431e+02 3.95015e+02 3.49847e+02 3.44125e+02 3.72354e+02 3.15897e+02
9.92000e+04 9.11667e+02 2.46653e+02 2.82963e+02 2.10343e+02 3.45384e+02 3.74527e+02 3.16240e+02
9.98400e+04 9.14667e+02 3.82447e+02 4.15312e+02 3.49582e+02 3.46669e+02 3.76584e+02 3.16755e+02
1.00480e+05 9.18000e+02 3.56973e+02 3.76867e+02 3.37080e+02 3.47889e+02 3.78400e+02 3.17379e+02
1.01120e+05 9.21333e+02 4.17082e+02 5.02998e+02 3.31167e+02 3.48996e+02 3.79913e+02 3.18079e+02
1.01760e+05 9.24333e+02 3.87278e+02 4.31234e+02 3.43322e+02 3.49955e+02 3.81030e+02 3.18880e+02
1.02400e+05 9.27333e+02 3.65655e+02 3.83967e+02 3.47343e+02 3.50713e+02 3.81577e+02 3.19849e+02
1.03040e+05 9.30667e+02 3.44605e+02 4.08829e+02 2.80382e+02 3.51201e+02 3.81336e+02 3.21065e+02
1.03680e+05 9.34000e+02 3.77394e+02 4.42833e+02 3.11955e+02 3.51378e+02 3.80163e+02 3.22592e+02
1.04320e+05 9.37333e+02 3.36040e+02 3.87407e+02 2.84673e+02 3.51282e+02 3.78121e+02 3.24444e+02
1.04960e+05 9.40000e+02 3.75638e+02 4.20843e+02 3.30433e+02 3.51057e+02 3.75543e+02 3.26570e+02
1.05600e+05 9.44333e+02 3.85161e+02 4.34912e+02 3.35411e+02 3.50911e+02 3.72985e+02 3.28836e+02
1.06240e+05 9.47667e+02 3.98670e+02 4.44006e+02 3.53334e+02 3.51055e+02 3.71066e+02 3.31045e+02
1.06880e+05 9.51000e+02 3.70276e+02 4.03936e+02 3.36615e+02 3.51631e+02 3.70270e+02 3.32991e+02
1.07520e+05 9.54333e+02 3.25519e+02 3.27613e+02 3.23425e+02 3.52663e+02 3.70765e+02 3.34561e+02
1.08160e+05 9.57667e+02 2.86001e+02 3.85514e+02 1.86489e+02 3.54058e+02 3.72351e+02 3.35766e+02
1.08800e+05 9.61000e+02 3.44368e+02 3.67883e+02 3.20853e+02 3.55633e+02 3.74569e+02 3.36697e+02
1.09440e+05 9.64333e+02 3.57324e+02 4.23698e+02 2.90950e+02 3.57163e+02 3.76874e+02 3.37452e+02
1.10080e+05 9.67667e+02 4.13055e+02 4.90479e+02 3.35631e+02 3.58446e+02 3.78781e+02 3.38112e+02
1.10720e+05 9.71000e+02 3.75924e+02 3.82635e+02 3.69214e+02 3.59341e+02 3.79950e+02 3.38732e+02
1.11360e+05 9.74000e+02 3.69587e+02 4.02895e+02 3.36279e+02 3.59785e+02 3.80235e+02 3.39334e+02
1.12000e+05 9.77000e+02 3.76719e+02 3.86251e+02 3.67187e+02 3.59790e+02 3.79683e+02 3.39896e+02
1.12640e+05 9.80000e+02 4.18438e+02 4.59348e+02 3.77528e+02 3.59441e+02 3.78509e+02 3.40372e+02
1.13280e+05 9.83000e+02 3.43269e+02 3.59255e+02 3.27284e+02 3.58881e+02 3.77039e+02 3.40723e+02
1.13920e+05 9.86000e+02 3.36448e+02 3.74812e+02 2.98085e+02 3.58289e+02 3.75630e+02 3.40948e+02
1.14560e+05 9.89333e+02 3.46396e+02 3.86614e+02 3.06179e+02 3.57858e+02 3.74601e+02 3.41115e+02
1.15200e+05 9.92667e+02 3.82826e+02 4.31663e+02 3.33988e+02 3.57766e+02 3.74169e+02 3.41363e+02
1.15840e+05 9.96000e+02 4.00932e+02 4.40373e+02 3.61491e+02 3.58138e+02 3.74407e+02 3.41868e+02
1.16480e+05 9.99333e+02 3.65899e+02 3.90056e+02 3.41743e+02 3.59005e+02 3.75233e+02 3.42777e+02
1.17120e+05 1.00233e+03 2.62549e+02 4.04984e+02 1.20113e+02 3.60281e+02 3.76428e+02 3.44134e+02
1.17760e+05 1.00533e+03 3.80203e+02 3.89570e+02 3.70836e+02 3.61790e+02 3.77724e+02 3.45856e+02
1.18400e+05 1.00900e+03 4.16990e+02 4.94394e+02 3.39587e+02 3.63330e+02 3.78897e+02 3.47763e+02
1.19040e+05 1.01200e+03 3.78833e+02 3.98650e+02 3.59016e+02 3.64724e+02 3.79819e+02 3.49630e+02
1.19680e+05 1.01533e+03 4.00472e+02 4.48625e+02 3.52320e+02 3.65844e+02 3.80433e+02 3.51255e+02
1.20320e+05 1.01833e+03 3.97205e+02 4.65573e+02 3.28837e+02 3.66592e+02 3.80658e+02 3.52526e+02
1.20960e+05 1.02167e+03 3.42157e+02 3.85980e+02 2.98334e+02 3.66903e+02 3.80348e+02 3.53458e+02
1.21600e+05 1.02500e+03 3.65719e+02 3.88996e+02 3.42443e+02 3.66767e+02 3.79389e+02 3.54145e+02
1.22240e+05 1.02833e+03 3.78460e+02 3.98156e+02 3.58764e+02 3.66256e+02 3.77813e+02 3.54698e+02
1.22880e+05 1.03133e+03 3.80597e+02 4.13154e+02 3.48039e+02 3.65529e+02 3.75848e+02 3.55210e+02
1.23520e+05 1.03400e+03 3.32153e+02 5.40311e+02 1.23995e+02 3.64792e+02 3.73830e+02 3.55755e+02
1.24160e+05 1.03700e+03 3.26282e+02 4.99923e+02 1.52641e+02 3.64245e+02 3.72085e+02 3.56405e+02
1.24800e+05 1.04000e+03 3.82849e+02 4.53687e+02 3.12010e+02 3.64034e+02 3.70871e+02 3.57197e+02
1.25440e+05 1.04300e+03 3.47042e+02 3.86918e+02 3.07166e+02 3.64240e+02 3.70375e+02 3.58105e+02
1.26080e+05 1.04600e+03 3.72525e+02 4.03826e+02 3.41223e+02 3.64889e+02 3.70728e+02 3.59050e+02
1.26720e+05 1.04967e+03 3.88648e+02 3.96737e+02 3.80558e+02 3.65959e+02 3.71981e+02 3.59937e+02
1.27360e+05 1.05233e+03 3.89003e+02 4.25759e+02 3.52247e+02 3.67384e+02 3.74105e+02 3.60662e+02
1.28000e+05 1.05533e+03 3.76112e+02 4.31255e+02 3.20969e+02 3.69050e+02 3.76991e+02 3.61108e+02
1.28640e+05 1.05900e+03 3.62015e+02 4.00247e+02 3.23782e+02 3.70807e+02 3.80418e+02 3.61195e+02
1.29280e+05 1.06200e+03 3.52013e+02 3.61779e+02 3.42248e+02 3.72495e+02 3.84045e+02 3.60945e+02
1.29920e+05 1.06567e+03 3.71190e+02 3.97901e+02 3.44479e+02 3.73979e+02 3.87470e+02 3.60488e+02
1.30560e+05 1.06867e+03 3.99501e+02 4.36702e+02 3.62300e+02 3.75182e+02 3.90354e+02 3.60010e+02
1.31200e+05 1.07167e+03 3.03386e+02 3.46888e+02 2.59884e+02 3.76091e+02 3.92504e+02 3.59677e+02
1.31840e+05 1.07500e+03 3.92288e+02 4.39773e+02 3.44804e+02 3.76729e+02 3.93889e+02 3.59569e+02
1.32480e+05 1.07867e+03 4.11155e+02 4.30258e+02 3.92052e+02 3.77132e+02 3.94588e+02 3.59676e+02
1.33120e+05 1.08167e+03 3.63100e+02 3.96230e+02 3.29970e+02 3.77340e+02 3.94738e+02 3.59941e+02
1.33760e+05 1.08467e+03 3.68804e+02 4.09275e+02 3.28334e+02 3.77390e+02 3.94462e+02 3.60318e+02
1.34400e+05 1.08800e+03 4.36763e+02 5.15133e+02 3.58393e+02 3.77320e+02 3.93844e+02 3.60796e+02
1.35040e+05 1.09100e+03 3.75159e+02 4.04329e+02 3.45989e+02 3.77154e+02 3.92921e+02 3.61388e+02
1.35680e+05 1.09467e+03 3.41916e+02 3.69682e+02 3.14149e+02 3.76910e+02 3.91714e+02 3.62106e+02
1.36320e+05 1.09767e+03 4.18515e+02 4.75733e+02 3.61297e+02 3.76608e+02 3.90275e+02 3.62941e+02
1.36960e+05 1.10167e+03 4.30191e+02 4.66029e+02 3.94352e+02 3.76287e+02 3.88717e+02 3.63857e+02
1.37600e+05 1.10400e+03 4.75765e+02 6.25563e+02 3.25968e+02 3.76014e+02 3.87217e+02 3.64811e+02
1.38240e+05 1.10667e+03 4.00501e+02 4.27580e+02 3.73423e+02 3.75856e+02 3.85975e+02 3.65737e+02
1.38880e+05 1.11033e+03 3.77887e+02 3.93327e+02 3.62446e+02 3.75858e+02 3.85163e+02 3.66552e+02
1.39520e+05 1.11367e+03 3.48561e+02 3.69405e+02 3.27717e+02 3.76035e+02 3.84894e+02 3.67177e+02
1.40160e+05 1.11667e+03 4.16821e+02 5.11928e+02 3.21714e+02 3.76403e+02 3.85226e+02 3.67580e+02
1.40800e+05 1.11967e+03 4.13970e+02 4.42721e+02 3.85218e+02 3.77003e+02 3.86202e+02 3.67804e+02
1.41440e+05 1.12300e+03 3.93001e+02 4.25676e+02 3.60326e+02 3.77881e+02 3.87827e+02 3.67935e+02
1.42080e+05 1.12667e+03 3.92814e+02 4.53603e+02 3.32026e+02 3.79048e+02 3.90055e+02 3.68042e+02
1.42720e+05 1.12967e+03 3.83869e+02 4.13988e+02 3.53751e+02 3.80457e+02 3.92774e+02 3.68140e+02
1.43360e+05 1.13267e+03 3.41751e+02 3.85426e+02 2.98076e+02 3.82014e+02 3.95835e+02 3.68193e+02
1.44000e+05 1.13633e+03 3.72520e+02 4.05187e+02 3.39853e+02 3.83615e+02 3.99082e+02 3.68149e+02
1.44640e+05 1.13967e+03 3.84060e+02 4.28847e+02 3.39273e+02 3.85160e+02 4.02337e+02 3.67983e+02
1.45280e+05 1.14267e+03 3.76063e+02 4.17425e+02 3.34701e+02 3.86561e+02 4.05404e+02 3.67718e+02
1.45920e+05 1.14533e+03 3.83061e+02 4.27240e+02 3.38883e+02 3.87743e+02 4.08071e+02 3.67414e+02
1.46560e+05 1.14833e+03 3.80803e+02 4.11725e+02 3.49882e+02 3.88639e+02 4.10132e+02 3.67145e+02
1.47200e+05 1.15133e+03 3.86271e+02 4.30556e+02 3.41986e+02 3.89199e+02 4.11413e+02 3.66985e+02
1.47840e+05 1.15467e+03 4.22467e+02 4.67907e+02 3.77026e+02 3.89408e+02 4.11816e+02 3.66999e+02
1.48480e+05 1.15800e+03 3.78240e+02 3.88379e+02 3.68101e+02 3.89306e+02 4.11363e+02 3.67249e+02
1.49120e+05 1.16067e+03 3.75230e+02 4.28794e+02 3.21667e+02 3.88985e+02 4.10191e+02 3.67780e+02
1.49760e+05 1.16400e+03 3.71370e+02 3.97355e+02 3.45385e+02 3.88572e+02 4.08526e+02 3.68618e+02
1.50400e+05 1.16733e+03 3.83368e+02 4.21354e+02 3.45382e+02 3.88195e+02 4.06632e+02 3.69758e+02
1.51040e+05 1.17033e+03 3.61397e+02 3.67438e+02 3.55356e+02 3.87962e+02 4.04771e+02 3.71153e+02
1.51680e+05 1.17333e+03 3.44540e+02 3.70781e+02 3.18299e+02 3.87936e+02 4.03161e+02 3.72711e+02
1.52320e+05 1.17700e+03 4.10940e+02 4.47356e+02 3.74524e+02 3.88130e+02 4.01923e+02 3.74336e+02
1.52960e+05 1.18033e+03 3.58847e+02 3.77836e+02 3.39858e+02 3.88501e+02 4.01050e+02 3.75952e+02
1.53600e+05 1.18333e+03 3.97699e+02 4.48677e+02 3.46722e+02 3.88972e+02 4.00410e+02 3.77533e+02
1.54240e+05 1.18667e+03 4.53149e+02 4.81364e+02 4.24935e+02 3.89456e+02 3.99813e+02 3.79098e+02
1.54880e+05 1.19000e+03 3.48580e+02 3.70050e+02 3.27110e+02 3.89870e+02 3.99082e+02 3.80658e+02
1.55520e+05 1.19267e+03 3.59461e+02 3.70190e+02 3.48733e+02 3.90152e+02 3.98128e+02 3.82176e+02
1.56160e+05 1.19667e+03 4.22804e+02 4.50799e+02 3.94809e+02 3.90259e+02 3.96979e+02 3.83538e+02
1.56800e+05 1.19967e+03 3.96528e+02 4.05206e+02 3.87850e+02 3.90180e+02 3.95791e+02 3.84569e+02
1.57440e+05 1.20267e+03 3.88590e+02 4.12442e+02 3.64737e+02 3.89939e+02 3.94782e+02 3.85097e+02
1.58080e+05 1.20567e+03 4.11605e+02 4.46167e+02 3.77043e+02 3.89582e+02 3.94101e+02 3.85063e+02
1.58720e+05 1.20867e+03 4.38002e+02 4.87764e+02 3.88240e+02 3.89158e+02 3.93719e+02 3.84596e+02
1.59360e+05 1.21167e+03 3.91620e+02 4.18873e+02 3.64367e+02 3.88713e+02 3.93516e+02 3.83909e+02
1.60000e+05 1.21533e+03 4.65699e+02 5.13448e+02 4.17949e+02 3.88287e+02 3.93395e+02 3.83179e+02
1.60640e+05 1.21833e+03 3.58243e+02 3.83037e+02 3.33449e+02 3.87913e+02 3.93312e+02 3.82513e+02
1.61280e+05 1.22167e+03 3.68174e+02 4.00213e+02 3.36135e+02 3.87613e+02 3.93254e+02 3.81973e+02
1.61920e+05 1.22500e+03 4.02131e+02 4.21787e+02 3.82475e+02 3.87403e+02 3.93216e+02 3.81589e+02
1.62560e+05 1.22800e+03 3.68238e+02 3.92617e+02 3.43859e+02 3.87290e+02 3.93193e+02 3.81388e+02
1.63200e+05 1.23167e+03 3.29469e+02 4.14104e+02 2.44835e+02 3.87282e+02 3.93170e+02 3.81394e+02
1.63840e+05 1.23433e+03 3.62397e+02 3.77078e+02 3.47716e+02 3.87376e+02 3.93119e+02 3.81632e+02
1.64480e+05 1.23800e+03 3.93674e+02 4.18963e+02 3.68385e+02 3.87547e+02 3.92998e+02 3.82096e+02
1.65120e+05 1.24067e+03 3.60299e+02 4.89009e+02 2.31590e+02 3.87745e+02 3.92748e+02 3.82742e+02
1.65760e+05 1.24400e+03 3.56919e+02 3.75827e+02 3.38011e+02 3.87890e+02 3.92316e+02 3.83464e+02
1.66400e+05 1.24700e+03 4.21544e+02 4.70914e+02 3.72174e+02 3.87888e+02 3.91683e+02 3.84092e+02
1.67040e+05 1.25000e+03 3.47680e+02 3.96689e+02 2.98672e+02 3.87653e+02 3.90890e+02 3.84416e+02
1.67680e+05 1.25367e+03 3.53583e+02 3.58890e+02 3.48276e+02 3.87148e+02 3.90053e+02 3.84243e+02
1.68320e+05 1.25667e+03 3.70929e+02 3.81772e+02 3.60086e+02 3.86410e+02 3.89376e+02 3.83445e+02
1.68960e+05 1.26033e+03 3.48263e+02 3.76067e+02 3.20459e+02 3.85552e+02 3.89121e+02 3.81983e+02
1.69600e+05 1.26367e+03 3.81754e+02 4.09018e+02 3.54489e+02 3.84723e+02 3.89504e+02 3.79942e+02
1.70240e+05 1.26700e+03 4.21932e+02 4.89022e+02 3.54843e+02 3.84051e+02 3.90607e+02 3.77494e+02
1.70880e+05 1.27000e+03 3.65022e+02 3.77258e+02 3.52787e+02 3.83589e+02 3.92334e+02 3.74844e+02
1.71520e+05 1.27333e+03 4.48078e+02 5.17438e+02 3.78717e+02 3.83312e+02 3.94433e+02 3.72191e+02
1.72160e+05 1.27633e+03 4.03426e+02 4.07778e+02 3.99074e+02 3.83135e+02 3.96569e+02 3.69700e+02
1.72800e+05 1.27967e+03 3.99969e+02 4.51492e+02 3.48445e+02 3.82961e+02 3.98448e+02 3.67474e+02
1.73440e+05 1.28300e+03 3.92006e+02 4.15853e+02 3.68159e+02 3.82721e+02 3.99895e+02 3.65546e+02
1.74080e+05 1.28633e+03 4.26577e+02 4.61633e+02 3.91521e+02 3.82399e+02 4.00882e+02 3.63917e+02
1.74720e+05 1.28933e+03 4.47187e+02 5.34413e+02 3.59961e+02 3.82041e+02 4.01487e+02 3.62596e+02
1.75360e+05 1.29200e+03 3.93418e+02 4.15595e+02 3.71242e+02 3.81734e+02 4.01834e+02 3.61635e+02
1.76000e+05 1.29567e+03 3.62756e+02 3.92761e+02 3.32752e+02 3.81574e+02 4.02043e+02 3.61105e+02
1.76640e+05 1.29900e+03 3.97271e+02 4.11731e+02 3.82810e+02 3.81640e+02 4.02208e+02 3.61072e+02
1.77280e+05 1.30233e+03 3.68227e+02 4.10030e+02 3.26424e+02 3.81992e+02 4.02409e+02 3.61575e+02
1.77920e+05 1.30567e+03 3.58839e+02 3.87434e+02 3.30245e+02 3.82671e+02 4.02727e+02 3.62615e+02
1.78560e+05 1.30867e+03 3.57198e+02 3.82612e+02 3.31784e+02 3.83680e+02 4.03217e+02 3.64143e+02
1.79200e+05 1.31233e+03 4.11974e+02 4.28624e+02 3.95324e+02 3.84968e+02 4.03880e+02 3.66056e+02
1.79840e+05 1.31500e+03 3.96363e+02 4.11828e+02 3.80897e+02 3.86429e+02 4.04650e+02 3.68208e+02
1.80480e+05 1.31833e+03 3.93569e+02 4.18517e+02 3.68621e+02 3.87932e+02 4.05421e+02 3.70442e+02
1.81120e+05 1.32200e+03 3.90183e+02 4.15124e+02 3.65241e+02 3.89353e+02 4.06086e+02 3.72620e+02
1.81760e+05 1.32467e+03 4.19005e+02 4.90913e+02 3.47097e+02 3.90608e+02 4.06572e+02 3.74644e+02
1.82400e+05 1.32833e+03 4.02537e+02 4.56853e+02 3.48220e+02 3.91655e+02 4.06852e+02 3.76459e+02
1.83040e+05 1.33133e+03 3.88420e+02 3.92736e+02 3.84105e+02 3.92497e+02 4.06942e+02 3.78052e+02
1.83680e+05 1.33500e+03 4.10678e+02 4.32595e+02 3.88760e+02 3.93163e+02 4.06883e+02 3.79443e+02
1.84320e+05 1.33833e+03 4.07407e+02 4.54222e+02 3.60593e+02 3.93701e+02 4.06729e+02 3.80672e+02
1.84960e+05 1.34100e+03 4.15691e+02 4.60561e+02 3.70821e+02 3.94164e+02 4.06535e+02 3.81793e+02
1.85600e+05 1.34433e+03 3.85988e+02 4.05348e+02 3.66628e+02 3.94603e+02 4.06354e+02 3.82852e+02
1.86240e+05 1.34800e+03 4.03409e+02 4.18751e+02 3.88068e+02 3.95050e+02 4.06234e+02 3.83866e+02
1.86880e+05 1.35100e+03 3.99315e+02 4.52812e+02 3.45818e+02 3.95518e+02 4.06220e+02 3.84816e+02
1.87520e+05 1.35433e+03 3.49382e+02 3.70966e+02 3.27799e+02 3.95996e+02 4.06334e+02 3.85657e+02
1.88160e+05 1.35800e+03 4.29357e+02 4.68479e+02 3.90236e+02 3.96444e+02 4.06549e+02 3.86339e+02
1.88800e+05 1.36067e+03 4.12961e+02 4.34566e+02 3.91356e+02 3.96796e+02 4.06765e+02 3.86826e+02
1.89440e+05 1.36433e+03 4.22088e+02 4.49089e+02 3.95087e+02 3.96960e+02 4.06838e+02 3.87082e+02
1.90080e+05 1.36733e+03 3.86106e+02 4.36793e+02 3.35419e+02 3.96866e+02 4.06648e+02 3.87083e+02
1.90720e+05 1.37067e+03 4.18979e+02 4.57394e+02 3.80565e+02 3.96497e+02 4.06176e+02 3.86818e+02
1.91360e+05 1.37367e+03 3.92781e+02 4.23218e+02 3.62344e+02 3.95918e+02 4.05531e+02 3.86304e+02
1.92000e+05 1.37700e+03 4.57161e+02 5.27949e+02 3.86373e+02 3.95267e+02 4.04929e+02 3.85605e+02
1.92640e+05 1.38000e+03 3.93379e+02 4.42151e+02 3.44608e+02 3.94717e+02 4.04600e+02 3.84835e+02
1.93280e+05 1.38300e+03 3.96159e+02 4.05288e+02 3.87031e+02 3.94419e+02 4.04710e+02 3.84128e+02
1.93920e+05 1.38667e+03 4.02902e+02 4.30693e+02 3.75111e+02 3.94455e+02 4.05309e+02 3.83601e+02
1.94560e+05 1.39000e+03 4.51673e+02 4.75711e+02 4.27636e+02 3.94839e+02 4.06340e+02 3.83339e+02
1.95200e+05 1.39300e+03 3.82790e+02 4.05739e+02 3.59841e+02 3.95539e+02 4.07675e+02 3.83403e+02
1.95840e+05 1.39633e+03 3.92318e+02 4.42911e+02 3.41726e+02 3.96501e+02 4.09163e+02 3.83840e+02
1.96480e+05 1.39967e+03 4.19950e+02 4.83097e+02 3.56804e+02 3.97669e+02 4.10677e+02 3.84661e+02
1.97120e+05 1.40267e+03 4.02237e+02 4.28611e+02 3.75864e+02 3.98971e+02 4.12129e+02 3.85813e+02
1.97760e+05 1.40667e+03 3.93633e+02 4.11845e+02 3.75421e+02 4.00321e+02 4.13449e+02 3.87192e+02
1.98400e+05 1.40967e+03 3.64325e+02 3.83935e+02 3.44716e+02 4.01619e+02 4.14559e+02 3.88679e+02
1.99040e+05 1.41267e+03 3.73453e+02 4.32586e+02 3.14319e+02 4.02754e+02 4.15350e+02 3.90157e+02
1.99680e+05 1.41600e+03 4.60650e+02 4.79443e+02 4.41857e+02 4.03615e+02 4.15707e+02 3.91523e+02
2.00320e+05 1.41900e+03 3.88566e+02 4.35729e+02 3.41403e+02 4.04117e+02 4.15573e+02 3.92661e+02
2.00960e+05 1.42267e+03 4.46237e+02 4.93664e+02 3.98809e+02 4.04219e+02 4.15020e+02 3.93418e+02
2.01600e+05 1.42533e+03 4.23656e+02 4.93993e+02 3.53320e+02 4.03937e+02 4.14246e+02 3.93629e+02
2.02240e+05 1.42900e+03 4.23571e+02 4.63226e+02 3.83916e+02 4.03346e+02 4.13482e+02 3.93209e+02
2.02880e+05 1.43200e+03 4.84837e+02 5.81120e+02 3.88555e+02 4.02571e+02 4.12850e+02 3.92293e+02
2.03520e+05 1.43500e+03 4.33260e+02 4.59114e+02 4.07405e+02 4.01785e+02 4.12345e+02 3.91225e+02
2.04160e+05 1.43800e+03 4.57584e+02 5.30120e+02 3.85047e+02 4.01179e+02 4.11931e+02 3.90427e+02
2.04800e+05 1.44133e+03 3.92497e+02 4.32883e+02 3.52112e+02 4.00934e+02 4.11625e+02 3.90242e+02
2.05440e+05 1.44467e+03 4.26880e+02 4.81877e+02 3.71883e+02 4.01188e+02 4.11513e+02 3.90864e+02
2.06080e+05 1.44767e+03 4.71947e+02 5.27190e+02 4.16704e+02 4.02017e+02 4.11738e+02 3.92297e+02
2.06720e+05 1.45067e+03 4.62222e+02 5.43055e+02 3.81389e+02 4.03425e+02 4.12531e+02 3.94319e+02
2.07360e+05 1.45367e+03 4.58003e+02 5.35738e+02 3.80269e+02 4.05343e+02 4.14241e+02 3.96446e+02
2.08000e+05 1.45700e+03 4.09551e+02 4.71522e+02 3.47581e+02 4.07648e+02 4.17194e+02 3.98102e+02
2.08640e+05 1.46000e+03 4.57566e+02 5.03157e+02 4.11975e+02 4.10186e+02 4.21352e+02 3.99021e+02
2.09280e+05 1.46333e+03 4.44211e+02 4.89045e+02 3.99378e+02 4.12814e+02 4.26269e+02 3.99359e+02
2.09920e+05 1.46633e+03 4.26909e+02 4.76390e+02 3.77427e+02 4.15420e+02 4.31424e+02 3.99416e+02
2.10560e+05 1.46967e+03 4.25364e+02 4.61557e+02 3.89171e+02 4.17925e+02 4.36415e+02 3.99436e+02
2.11200e+05 1.47233e+03 3.68825e+02 4.64253e+02 2.73396e+02 4.20272e+02 4.40995e+02 3.99548e+02
2.11840e+05 1.47500e+03 5.13753e+02 6.20460e+02 4.07045e+02 4.22422e+02 4.45053e+02 3.99792e+02
2.12480e+05 1.47800e+03 4.49655e+02 4.83694e+02 4.15615e+02 4.24361e+02 4.48581e+02 4.00140e+02
2.13120e+05 1.48100e+03 4.17683e+02 4.37363e+02 3.98004e+02 4.26084e+02 4.51631e+02 4.00537e+02
2.13760e+05 1.48433e+03 4.69696e+02 5.49862e+02 3.89529e+02 4.27583e+02 4.54251e+02 4.00915e+02
2.14400e+05 1.48733e+03 4.39144e+02 4.85835e+02 3.92454e+02 4.28838e+02 4.56461e+02 4.01215e+02
2.15040e+05 1.49067e+03 3.97148e+02 4.45422e+02 3.48874e+02 4.29855e+02 4.58302e+02 4.01409e+02
2.15680e+05 1.49367e+03 4.28750e+02 4.75611e+02 3.81890e+02 4.30682e+02 4.59855e+02 4.01508e+02
2.16320e+05 1.49700e+03 4.72731e+02 5.24157e+02 4.21305e+02 4.31399e+02 4.61253e+02 4.01546e+02
2.16960e+05 1.50000e+03 4.79297e+02 5.30098e+02 4.28496e+02 4.32090e+02 4.62627e+02 4.01552e+02
2.17600e+05 1.50300e+03 4.53816e+02 5.26234e+02 3.81398e+02 4.32806e+02 4.64071e+02 4.01541e+02
2.18240e+05 1.50567e+03 4.76279e+02 6.35922e+02 3.16636e+02 4.33556e+02 4.65610e+02 4.01502e+02
2.18880e+05 1.50933e+03 4.20303e+02 4.45227e+02 3.95380e+02 4.34309e+02 4.67209e+02 4.01409e+02
2.19520e+05 1.51233e+03 4.93322e+02 5.89901e+02 3.96743e+02 4.35032e+02 4.68813e+02 4.01250e+02
2.20160e+05 1.51533e+03 4.17027e+02 4.68830e+02 3.65224e+02 4.35720e+02 4.70395e+02 4.01045e+02
2.20800e+05 1.51833e+03 5.39121e+02 6.29110e+02 4.49131e+02 4.36412e+02 4.71984e+02 4.00840e+02
2.21440e+05 1.52133e+03 5.25808e+02 6.28552e+02 4.23063e+02 4.37174e+02 4.73656e+02 4.00691e+02
2.22080e+05 1.52400e+03 4.47848e+02 4.98348e+02 3.97348e+02 4.38060e+02 4.75486e+02 4.00633e+02
2.22720e+05 1.52733e+03 4.34489e+02 4.84761e+02 3.84216e+02 4.39095e+02 4.77513e+02 4.00676e+02
2.23360e+05 1.53033e+03 4.18562e+02 4.47658e+02 3.89466e+02 4.40283e+02 4.79735e+02 4.00830e+02
2.24000e+05 1.53367e+03 4.58995e+02 5.23736e+02 3.94253e+02 4.41631e+02 4.82112e+02 4.01151e+02
2.24640e+05 1.53667e+03 4.25430e+02 4.66442e+02 3.84419e+02 4.43164e+02 4.84552e+02 4.01777e+02
2.25280e+05 1.53933e+03 3.96451e+02 5.82413e+02 2.10488e+02 4.44888e+02 4.86886e+02 4.02890e+02
2.25920e+05 1.54267e+03 4.87354e+02 5.54981e+02 4.19728e+02 4.46743e+02 4.88871e+02 4.04616e+02
2.26560e+05 1.54633e+03 4.67355e+02 5.11388e+02 4.23322e+02 4.48577e+02 4.90217e+02 4.06937e+02
2.27200e+05 1.54900e+03 4.65585e+02 5.12735e+02 4.18436e+02 4.50174e+02 4.90671e+02 4.09678e+02
2.27840e+05 1.55200e+03 4.28216e+02 4.31352e+02 4.25079e+02 4.51331e+02 4.90123e+02 4.12539e+02
2.28480e+05 1.55533e+03 4.46304e+02 4.80389e+02 4.12218e+02 4.51919e+02 4.88674e+02 4.15164e+02
2.29120e+05 1.55833e+03 4.11041e+02 4.74350e+02 3.47732e+02 4.51922e+02 4.86628e+02 4.17216e+02
2.29760e+05 1.56167e+03 4.59664e+02 4.79008e+02 4.40320e+02 4.51433e+02 4.84425e+02 4.18442e+02
2.30400e+05 1.56533e+03 3.76982e+02 4.52682e+02 3.01282e+02 4.50621e+02 4.82509e+02 4.18733e+02
2.31040e+05 1.56833e+03 3.32963e+02 4.94741e+02 1.71185e+02 4.49677e+02 4.81201e+02 4.18153e+02
2.31680e+05 1.57100e+03 5.42187e+02 6.05993e+02 4.78381e+02 4.48763e+02 4.80606e+02 4.16920e+02
2.32320e+05 1.57400e+03 3.79095e+02 3.98139e+02 3.60051e+02 4.47984e+02 4.80621e+02 4.15347e+02
2.32960e+05 1.57733e+03 4.05411e+02 4.41568e+02 3.69254e+02 4.47375e+02 4.81000e+02 4.13749e+02
2.33600e+05 1.58033e+03 4.49498e+02 4.85763e+02 4.13234e+02 4.46917e+02 4.81444e+02 4.12391e+02
2.34240e+05 1.58367e+03 4.36673e+02 4.89373e+02 3.83973e+02 4.46575e+02 4.81687e+02 4.11464e+02
2.34880e+05 1.58700e+03 4.40905e+02 4.67520e+02 4.14290e+02 4.46327e+02 4.81575e+02 4.11079e+02
2.35520e+05 1.59000e+03 4.39728e+02 4.91242e+02 3.88215e+02 4.46175e+02 4.81088e+02 4.11263e+02
2.36160e+05 1.59300e+03 4.54050e+02 5.03108e+02 4.04993e+02 4.46131e+02 4.80317e+02 4.11945e+02
2.36800e+05 1.59667e+03 4.60818e+02 4.76789e+02 4.44847e+02 4.46188e+02 4.79403e+02 4.12973e+02
2.37440e+05 1.59933e+03 4.71561e+02 5.05918e+02 4.37204e+02 4.46312e+02 4.78484e+02 4.14140e+02
2.38080e+05 1.60233e+03 4.48121e+02 5.48139e+02 3.48103e+02 4.46449e+02 4.77659e+02 4.15240e+02
2.38720e+05 1.60533e+03 4.63661e+02 5.07259e+02 4.20063e+02 4.46551e+02 4.76992e+02 4.16110e+02
2.39360e+05 1.60867e+03 4.77609e+02 5.28010e+02 4.27208e+02 4.46608e+02 4.76554e+02 4.16663e+02
2.40000e+05 1.61133e+03 4.61277e+02 5.21801e+02 4.00754e+02 4.46667e+02 4.76442e+02 4.16891e+02
2.40640e+05 1.61467e+03 5.28848e+02 5.65189e+02 4.92508e+02 4.46813e+02 4.76771e+02 4.16855e+02
2.41280e+05 1.61767e+03 4.48158e+02 4.67246e+02 4.29070e+02 4.47149e+02 4.77643e+02 4.16656e+02
2.41920e+05 1.62100e+03 5.13019e+02 5.40451e+02 4.85588e+02 4.47758e+02 4.79105e+02 4.16412e+02
2.42560e+05 1.62367e+03 4.95470e+02 5.59440e+02 4.31499e+02 4.48694e+02 4.81142e+02 4.16246e+02
2.43200e+05 1.62700e+03 4.68173e+02 5.15820e+02 4.20526e+02 4.49984e+02 4.83682e+02 4.16286e+02
2.43840e+05 1.63000e+03 4.64516e+02 5.08539e+02 4.20492e+02 4.51625e+02 4.86607e+02 4.16643e+02
2.44480e+05 1.63333e+03 5.17666e+02 5.82542e+02 4.52790e+02 4.53570e+02 4.89751e+02 4.17390e+02
2.45120e+05 1.63633e+03 4.46634e+02 5.33435e+02 3.59833e+02 4.55724e+02 4.92919e+02 4.18530e+02
2.45760e+05 1.63900e+03 5.02971e+02 5.68001e+02 4.37941e+02 4.57961e+02 4.95928e+02 4.19993e+02
2.46400e+05 1.64233e+03 4.87712e+02 5.53494e+02 4.21930e+02 4.60150e+02 4.98639e+02 4.21661e+02
2.47040e+05 1.64467e+03 5.08446e+02 5.81454e+02 4.35439e+02 4.62188e+02 5.00987e+02 4.23390e+02
2.47680e+05 1.64833e+03 5.07201e+02 5.70949e+02 4.43454e+02 4.64015e+02 5.02982e+02 4.25048e+02
2.48320e+05 1.65133e+03 4.56683e+02 4.98886e+02 4.14480e+02 4.65621e+02 5.04709e+02 4.26532e+02
2.48960e+05 1.65433e+03 4.63422e+02 5.09229e+02 4.17615e+02 4.67046e+02 5.06296e+02 4.27796e+02
2.49600e+05 1.65733e+03 6.02371e+02 6.66106e+02 5.38635e+02 4.68363e+02 5.07877e+02 4.28849e+02
2.50240e+05 1.65967e+03 4.84843e+02 5.36823e+02 4.32862e+02 4.69647e+02 5.09551e+02 4.29742e+02
2.50880e+05 1.66267e+03 4.53476e+02 5.12387e+02 3.94565e+02 4.70939e+02 5.11353e+02 4.30525e+02
2.51520e+05 1.66533e+03 4.95278e+02 5.20707e+02 4.69849e+02 4.72243e+02 5.13251e+02 4.31236e+02
2.52160e+05 1.66833e+03 4.87944e+02 5.29518e+02 4.46370e+02 4.73553e+02 5.15171e+02 4.31936e+02
2.52800e+05 1.67167e+03 5.30636e+02 6.10601e+02 4.50671e+02 4.74899e+02 5.17044e+02 4.32753e+02
2.53440e+05 1.67467e+03 5.14756e+02 5.92489e+02 4.37024e+02 4.76368e+02 5.18836e+02 4.33900e+02
2.54080e+05 1.67767e+03 5.30526e+02 6.03015e+02 4.58037e+02 4.78085e+02 5.20543e+02 4.35628e+02
2.54720e+05 1.68100e+03 4.82035e+02 6.28714e+02 3.35356e+02 4.80163e+02 5.22181e+02 4.38145e+02
2.55360e+05 1.68367e+03 5.00003e+02 5.27164e+02 4.72843e+02 4.82646e+02 5.23780e+02 4.41512e+02
2.56000e+05 1.68600e+03 5.83045e+02 6.74317e+02 4.91773e+02 4.85469e+02 5.25362e+02 4.45577e+02
2.56640e+05 1.68933e+03 3.67620e+02 5.57316e+02 1.77923e+02 4.88460e+02 5.26941e+02 4.49979e+02
2.57280e+05 1.69233e+03 5.55392e+02 5.94113e+02 5.16671e+02 4.91386e+02 5.28534e+02 4.54238e+02
2.57920e+05 1.69533e+03 6.05818e+02 7.43602e+02 4.68033e+02 4.94031e+02 5.30196e+02 4.57867e+02
2.58560e+05 1.69800e+03 3.67178e+02 5.49275e+02 1.85082e+02 4.96262e+02 5.32023e+02 4.60502e+02
2.59200e+05 1.70067e+03 6.09127e+02 7.18494e+02 4.99760e+02 4.98046e+02 5.34116e+02 4.61977e+02
2.59840e+05 1.70333e+03 5.92077e+02 7.08449e+02 4.75706e+02 4.99422e+02 5.36504e+02 4.62340e+02
2.60480e+05 1.70600e+03 5.69406e+02 6.80033e+02 4.58779e+02 5.00476e+02 5.39132e+02 4.61820e+02
2.61120e+05 1.70867e+03 4.88126e+02 5.36212e+02 4.40040e+02 5.01323e+02 5.41904e+02 4.60742e+02
2.61760e+05 1.71133e+03 5.60657e+02 6.07298e+02 5.14017e+02 5.02092e+02 5.44753e+02 4.59432e+02
2.62400e+05 1.71400e+03 4.83042e+02 5.15228e+02 4.50856e+02 5.02893e+02 5.47639e+02 4.58147e+02
2.63040e+05 1.71733e+03 4.51022e+02 5.23430e+02 3.78613e+02 5.03811e+02 5.50564e+02 4.57058e+02
2.63680e+05 1.72033e+03 4.87172e+02 5.06029e+02 4.68315e+02 5.04921e+02 5.53581e+02 4.56261e+02
2.64320e+05 1.72333e+03 5.08953e+02 5.15017e+02 5.02890e+02 5.06310e+02 5.56796e+02 4.55824e+02
2.64960e+05 1.72600e+03 4.99752e+02 5.34012e+02 4.65491e+02 5.08056e+02 5.60297e+02 4.55816e+02
2.65600e+05 1.72900e+03 7.20313e+02 1.04388e+03 3.96749e+02 5.10182e+02 5.64075e+02 4.56289e+02
2.66240e+05 1.73100e+03 6.80084e+02 8.42713e+02 5.17456e+02 5.12612e+02 5.67975e+02 4.57249e+02
2.66880e+05 1.73400e+03 4.57240e+02 5.07532e+02 4.06947e+02 5.15175e+02 5.71711e+02 4.58639e+02
2.67520e+05 1.73733e+03 5.38502e+02 6.43578e+02 4.33426e+02 5.17660e+02 5.74954e+02 4.60367e+02
2.68160e+05 1.73967e+03 5.12289e+02 6.04887e+02 4.19690e+02 5.19922e+02 5.77530e+02 4.62314e+02
2.68800e+05 1.74233e+03 5.46059e+02 6.40623e+02 4.51495e+02 5.21970e+02 5.79596e+02 4.64343e+02
2.69440e+05 1.74500e+03 5.66659e+02 6.25833e+02 5.07484e+02 5.23949e+02 5.81596e+02 4.66302e+02
2.70080e+05 1.74767e+03 9.40303e+02 1.55720e+03 3.23403e+02 5.26024e+02 5.84020e+02 4.68028e+02
2.70720e+05 1.75000e+03 5.03829e+02 5.80921e+02 4.26736e+02 5.28277e+02 5.87188e+02 4.69366e+02
2.71360e+05 1.75267e+03 5.46638e+02 5.95003e+02 4.98273e+02 5.30699e+02 5.91202e+02 4.70197e+02
2.72000e+05 1.75467e+03 8.34250e+02 1.37691e+03 2.91588e+02 5.33272e+02 5.96065e+02 4.70479e+02
2.72640e+05 1.75733e+03 7.78502e+02 1.15632e+03 4.00688e+02 5.36124e+02 6.02001e+02 4.70247e+02
2.73280e+05 1.75933e+03 5.96611e+02 7.18884e+02 4.74338e+02 5.39657e+02 6.09726e+02 4.69587e+02
2.73920e+05 1.76233e+03 5.90122e+02 6.90328e+02 4.89916e+02 5.44507e+02 6.20413e+02 4.68602e+02
2.74560e+05 1.76467e+03 5.20163e+02 5.40724e+02 4.99602e+02 5.51382e+02 6.35370e+02 4.67394e+02
2.75200e+05 1.76800e+03 5.32050e+02 7.35448e+02 3.28653e+02 5.60849e+02 6.55600e+02 4.66098e+02
2.75840e+05 1.77000e+03 9.83509e+02 1.41969e+03 5.47328e+02 5.73147e+02 6.81362e+02 4.64932e+02
2.76480e+05 1.77200e+03 8.65086e+02 1.35390e+03 3.76270e+02 5.88010e+02 7.11794e+02 4.64227e+02
2.77120e+05 1.77467e+03 5.68527e+02 6.42917e+02 4.94137e+02 6.04571e+02 7.44771e+02 4.64370e+02
2.77760e+05 1.77667e+03 9.37201e+02 1.47228e+03 4.02119e+02 6.21462e+02 7.77247e+02 4.65678e+02
2.78400e+05 1.77933e+03 6.66095e+02 8.66861e+02 4.65329e+02 6.37172e+02 8.06113e+02 4.68232e+02
2.79040e+05 1.78167e+03 1.09707e+03 1.53206e+03 6.62068e+02 6.50518e+02 8.29248e+02 4.71788e+02
2.79680e+05 1.78367e+03 9.07964e+02 1.36696e+03 4.48970e+02 6.60989e+02 8.46181e+02 4.75796e+02
2.80320e+05 1.78600e+03 9.22979e+02 1.37249e+03 4.73470e+02 6.68805e+02 8.58050e+02 4.79560e+02
2.80960e+05 1.78867e+03 6.99710e+02 7.54424e+02 6.44996e+02 6.74716e+02 8.66964e+02 4.82467e+02
2.81600e+05 1.79133e+03 1.00147e+03 1.65570e+03 3.47241e+02 6.79703e+02 8.75210e+02 4.84195e+02
2.82240e+05 1.79333e+03 1.01021e+03 1.66551e+03 3.54902e+02 6.84745e+02 8.84698e+02 4.84792e+02
2.82880e+05 1.79533e+03 9.24278e+02 1.42838e+03 4.20172e+02 6.90614e+02 8.96624e+02 4.84604e+02
2.83520e+05 1.79767e+03 6.18549e+02 6.30115e+02 6.06983e+02 6.97672e+02 9.11224e+02 4.84119e+02
2.84160e+05 1.79967e+03 9.79534e+02 1.51944e+03 4.39625e+02 7.05806e+02 9.27810e+02 4.83802e+02
2.84800e+05 1.80200e+03 8.77623e+02 1.29116e+03 4.64090e+02 7.14622e+02 9.45305e+02 4.83939e+02
2.85440e+05 1.80400e+03 9.04281e+02 1.44268e+03 3.65881e+02 7.23771e+02 9.63020e+02 4.84523e+02
2.86080e+05 1.80667e+03 1.15158e+03 2.07188e+03 2.31277e+02 7.33143e+02 9.81008e+02 4.85278e+02
2.86720e+05 1.80833e+03 1.25985e+03 2.11945e+03 4.00251e+02 7.42863e+02 9.99962e+02 4.85764e+02
2.87360e+05 1.81067e+03 9.96817e+02 1.69955e+03 2.94085e+02 7.53158e+02 1.02076e+03 4.85551e+02
2.88000e+05 1.81267e+03 1.11768e+03 1.73951e+03 4.95850e+02 7.64239e+02 1.04410e+03 4.84377e+02
2.88640e+05 1.81500e+03 1.03805e+03 1.56748e+03 5.08627e+02 7.76280e+02 1.07036e+03 4.82199e+02
2.89280e+05 1.81733e+03 5.57684e+02 8.30856e+02 2.84513e+02 7.89466e+02 1.09979e+03 4.79146e+02
2.89920e+05 1.81900e+03 1.20726e+03 1.61199e+03 8.02534e+02 8.03985e+02 1.13256e+03 4.75405e+02
2.90560e+05 1.82133e+03 6.01409e+02 7.59409e+02 4.43409e+02 8.19888e+02 1.16861e+03 4.71164e+02
2.91200e+05 1.82367e+03 4.45756e+02 6.97511e+02 1.94002e+02 8.36958e+02 1.20730e+03 4.66614e+02
2.91840e+05 1.82600e+03 7.42078e+02 8.45408e+02 6.38747e+02 8.54614e+02 1.24719e+03 4.62042e+02
2.92480e+05 1.82867e+03 7.87573e+02 9.02370e+02 6.72776e+02 8.71967e+02 1.28597e+03 4.57961e+02
2.93120e+05 1.83067e+03 8.05205e+02 1.14749e+03 4.62924e+02 8.87946e+02 1.32076e+03 4.55130e+02
2.93760e+05 1.83267e+03 5.53144e+02 6.58826e+02 4.47462e+02 9.01380e+02 1.34831e+03 4.54451e+02
2.94400e+05 1.83500e+03 4.67741e+02 8.03055e+02 1.32426e+02 9.11086e+02 1.36541e+03 4.56759e+02
2.95040e+05 1.83767e+03 1.03257e+03 1.70065e+03 3.64482e+02 9.16017e+02 1.36940e+03 4.62631e+02
2.95680e+05 1.83967e+03 6.25625e+02 6.82981e+02 5.68269e+02 9.15536e+02 1.35878e+03 4.72293e+02
2.96320e+05 1.84167e+03 1.15547e+03 1.77786e+03 5.33083e+02 9.09608e+02 1.33361e+03 4.85604e+02
2.96960e+05 1.84400e+03 1.05720e+03 1.68900e+03 4.25412e+02 8.98877e+02 1.29575e+03 5.02004e+02
2.97600e+05 1.84533e+03 1.32687e+03 1.76798e+03 8.85773e+02 8.84623e+02 1.24883e+03 5.20419e+02
2.98240e+05 1.84733e+03 1.22187e+03 2.10394e+03 3.39806e+02 8.68622e+02 1.19797e+03 5.39271e+02
2.98880e+05 1.84933e+03 1.32188e+03 2.13210e+03 5.11663e+02 8.52915e+02 1.14914e+03 5.56692e+02
2.99520e+05 1.85100e+03 1.50767e+03 2.18123e+03 8.34108e+02 8.39553e+02 1.10816e+03 5.70948e+02
3.00160e+05 1.85300e+03 1.09688e+03 1.70234e+03 4.91409e+02 8.30394e+02 1.07985e+03 5.80942e+02
3.00800e+05 1.85500e+03 1.14860e+03 1.72789e+03 5.69309e+02 8.27024e+02 1.06756e+03 5.86487e+02
3.01440e+05 1.85700e+03 1.49262e+03 2.21517e+03 7.70080e+02 8.30662e+02 1.07316e+03 5.88165e+02
3.02080e+05 1.85867e+03 1.17612e+03 2.23666e+03 1.15578e+02 8.42001e+02 1.09707e+03 5.86933e+02
3.02720e+05 1.86033e+03 1.28472e+03 2.25837e+03 3.11064e+02 8.60899e+02 1.13793e+03 5.83863e+02
3.03360e+05 1.86233e+03 9.02338e+02 1.01028e+03 7.94393e+02 8.86278e+02 1.19255e+03 5.80009e+02
3.04000e+05 1.86467e+03 9.86774e+02 1.30225e+03 6.71294e+02 9.16310e+02 1.25631e+03 5.76310e+02
3.04640e+05 1.86667e+03 7.99680e+02 1.08967e+03 5.09691e+02 9.48916e+02 1.32448e+03 5.73355e+02
3.05280e+05 1.86833e+03 1.09448e+03 1.41414e+03 7.74823e+02 9.82190e+02 1.39319e+03 5.71192e+02
3.05920e+05 1.87033e+03 9.10238e+02 1.39736e+03 4.23120e+02 1.01453e+03 1.45965e+03 5.69411e+02
3.06560e+05 1.87233e+03 8.88853e+02 9.83157e+02 7.94549e+02 1.04448e+03 1.52142e+03 5.67541e+02
3.07200e+05 1.87400e+03 9.09145e+02 1.24707e+03 5.71221e+02 1.07055e+03 1.57558e+03 5.65514e+02
3.07840e+05 1.87667e+03 6.92334e+02 7.76114e+02 6.08554e+02 1.09126e+03 1.61857e+03 5.63960e+02
3.08480e+05 1.87900e+03 9.96312e+02 1.29348e+03 6.99142e+02 1.10549e+03 1.64678e+03 5.64210e+02
3.09120e+05 1.88067e+03 1.69910e+03 2.27045e+03 1.12774e+03 1.11267e+03 1.65732e+03 5.68025e+02
3.09760e+05 1.88200e+03 1.24882e+03 1.95001e+03 5.47630e+02 1.11286e+03 1.64870e+03 5.77025e+02
3.10400e+05 1.88400e+03 7.28656e+02 8.26921e+02 6.30391e+02 1.10661e+03 1.62117e+03 5.92038e+02
3.11040e+05 1.88600e+03 1.07694e+03 1.22427e+03 9.29618e+02 1.09482e+03 1.57692e+03 6.12719e+02
3.11680e+05 1.88833e+03 9.47632e+02 1.57130e+03 3.23961e+02 1.07890e+03 1.52010e+03 6.37696e+02
3.12320e+05 1.89000e+03 1.75843e+03 2.43490e+03 1.08196e+03 1.06084e+03 1.45669e+03 6.64991e+02
3.12960e+05 1.89133e+03 1.28823e+03 2.19830e+03 3.78162e+02 1.04303e+03 1.39365e+03 6.92409e+02
3.13600e+05 1.89400e+03 6.21513e+02 6.76079e+02 5.66947e+02 1.02759e+03 1.33726e+03 7.17915e+02
3.14240e+05 1.89633e+03 1.00032e+03 1.18476e+03 8.15870e+02 1.01592e+03 1.29174e+03 7.40090e+02
3.14880e+05 1.89833e+03 7.16998e+02 8.78264e+02 5.55731e+02 1.00866e+03 1.25880e+03 7.58527e+02
3.15520e+05 1.90067e+03 1.20951e+03 1.65662e+03 7.62390e+02 1.00595e+03 1.23807e+03 7.73826e+02
3.16160e+05 1.90233e+03 1.03952e+03 1.60398e+03 4.75073e+02 1.00750e+03 1.22797e+03 7.87019e+02
3.16800e+05 1.90400e+03 1.17420e+03 1.31246e+03 1.03594e+03 1.01248e+03 1.22615e+03 7.98799e+02
3.17440e+05 1.90633e+03 6.48050e+02 8.62884e+02 4.33217e+02 1.01941e+03 1.22975e+03 8.09077e+02
3.18080e+05 1.90800e+03 1.09003e+03 1.45633e+03 7.23718e+02 1.02640e+03 1.23569e+03 8.17098e+02
3.18720e+05 1.91000e+03 9.67819e+02 1.14427e+03 7.91365e+02 1.03165e+03 1.24120e+03 8.22100e+02
3.19360e+05 1.91233e+03 8.02365e+02 8.92842e+02 7.11889e+02 1.03402e+03 1.24396e+03 8.24080e+02
3.20000e+05 1.91433e+03 7.38912e+02 1.08451e+03 3.93314e+02 1.03316e+03 1.24228e+03 8.24027e+02
3.20640e+05 1.91667e+03 7.59221e+02 1.13111e+03 3.87332e+02 1.02929e+03 1.23512e+03 8.23458e+02
3.21280e+05 1.91833e+03 1.09224e+03 1.52865e+03 6.55838e+02 1.02294e+03 1.22226e+03 8.23620e+02
3.21920e+05 1.92000e+03 1.59775e+03 2.06810e+03 1.12740e+03 1.01464e+03 1.20439e+03 8.24899e+02
3.22560e+05 1.92167e+03 8.46190e+02 9.56733e+02 7.35647e+02 1.00480e+03 1.18290e+03 8.26705e+02
3.23200e+05 1.92367e+03 8.02805e+02 8.81051e+02 7.24560e+02 9.93737e+02 1.15957e+03 8.27902e+02
3.23840e+05 1.92567e+03 8.83857e+02 9.70623e+02 7.97091e+02 9.81996e+02 1.13648e+03 8.27514e+02
3.24480e+05 1.92767e+03 9.09084e+02 1.46650e+03 3.51664e+02 9.70614e+02 1.11596e+03 8.25265e+02
3.25120e+05 1.92967e+03 8.08916e+02 9.82431e+02 6.35402e+02 9.61100e+02 1.10047e+03 8.21726e+02
3.25760e+05 1.93167e+03 1.66048e+03 2.20844e+03 1.11251e+03 9.54920e+02 1.09177e+03 8.18069e+02
3.26400e+05 1.93267e+03 1.15497e+03 1.75139e+03 5.58545e+02 9.52889e+02 1.09009e+03 8.15689e+02
3.27040e+05 1.93433e+03 1.37980e+03 1.60327e+03 1.15633e+03 9.54856e+02 1.09395e+03 8.15761e+02
3.27680e+05 1.93567e+03 1.32977e+03 1.75612e+03 9.03409e+02 9.59936e+02 1.10097e+03 8.18907e+02
3.28320e+05 1.93767e+03 1.02769e+03 1.47901e+03 5.76371e+02 9.67096e+02 1.10902e+03 8.25169e+02
3.28960e+05 1.93900e+03 1.24745e+03 1.50565e+03 9.89247e+02 9.75714e+02 1.11712e+03 8.34309e+02
3.29600e+05 1.94067e+03 6.06841e+02 6.54910e+02 5.58772e+02 9.85811e+02 1.12548e+03 8.46140e+02
3.30240e+05 1.94267e+03 1.00169e+03 1.50881e+03 4.94566e+02 9.97874e+02 1.13513e+03 8.60622e+02
3.30880e+05 1.94500e+03 8.16612e+02 9.65255e+02 6.67969e+02 1.01247e+03 1.14726e+03 8.77677e+02
3.31520e+05 1.94667e+03 1.48763e+03 2.23602e+03 7.39239e+02 1.02979e+03 1.16263e+03 8.96952e+02
3.32160e+05 1.94767e+03 1.66162e+03 2.33231e+03 9.90923e+02 1.04941e+03 1.18105e+03 9.17768e+02
3.32800e+05 1.94933e+03 1.46246e+03 1.93977e+03 9.85142e+02 1.07015e+03 1.20100e+03 9.39290e+02
3.33440e+05 1.95067e+03 1.50241e+03 2.10449e+03 9.00337e+02 1.09025e+03 1.21980e+03 9.60689e+02
3.34080e+05 1.95167e+03 1.50769e+03 2.09088e+03 9.24498e+02 1.10789e+03 1.23463e+03 9.81154e+02
3.34720e+05 1.95400e+03 8.94112e+02 9.93038e+02 7.95186e+02 1.12191e+03 1.24396e+03 9.99861e+02
3.35360e+05 1.95567e+03 1.57095e+03 2.13593e+03 1.00596e+03 1.13232e+03 1.24865e+03 1.01600e+03
3.36000e+05 1.95700e+03 9.86141e+02 1.07412e+03 8.98164e+02 1.14043e+03 1.25209e+03 1.02877e+03
3.36640e+05 1.95833e+03 1.25709e+03 1.55397e+03 9.60217e+02 1.14826e+03 1.25914e+03 1.03738e+03
3.37280e+05 1.96000e+03 1.01730e+03 1.15682e+03 8.77778e+02 1.15769e+03 1.27414e+03 1.04124e+03
3.37920e+05 1.96233e+03 1.33240e+03 1.53032e+03 1.13447e+03 1.16978e+03 1.29917e+03 1.04040e+03
3.38560e+05 1.96400e+03 1.04511e+03 1.20055e+03 8.89676e+02 1.18448e+03 1.33342e+03 1.03555e+03
3.39200e+05 1.96567e+03 1.37698e+03 2.27610e+03 4.77847e+02 1.20088e+03 1.37394e+03 1.02783e+03
3.39840e+05 1.96667e+03 1.66342e+03 2.43570e+03 8.91142e+02 1.21745e+03 1.41639e+03 1.01851e+03
3.40480e+05 1.96867e+03 6.51330e+02 8.17081e+02 4.85579e+02 1.23238e+03 1.45587e+03 1.00889e+03
3.41120e+05 1.97067e+03 9.22947e+02 1.19514e+03 6.50755e+02 1.24392e+03 1.48768e+03 1.00015e+03
3.41760e+05 1.97233e+03 1.11898e+03 1.31539e+03 9.22583e+02 1.25083e+03 1.50819e+03 9.93481e+02
3.42400e+05 1.97467e+03 7.33417e+02 8.69535e+02 5.97298e+02 1.25283e+03 1.51545e+03 9.90202e+02
3.43040e+05 1.97667e+03 1.67055e+03 2.25961e+03 1.08148e+03 1.25053e+03 1.50945e+03 9.91614e+02
3.43680e+05 1.97800e+03 7.08557e+02 1.20055e+03 2.16562e+02 1.24501e+03 1.49169e+03 9.98336e+02
3.44320e+05 1.97967e+03 1.23033e+03 1.48494e+03 9.75719e+02 1.23724e+03 1.46476e+03 1.00971e+03
3.44960e+05 1.98100e+03 1.01356e+03 1.20356e+03 8.23560e+02 1.22768e+03 1.43172e+03 1.02364e+03
3.45600e+05 1.98300e+03 1.18883e+03 1.59851e+03 7.79148e+02 1.21643e+03 1.39573e+03 1.03712e+03
3.46240e+05 1.98500e+03 1.53637e+03 1.95412e+03 1.11862e+03 1.20359e+03 1.35976e+03 1.04743e+03
3.46880e+05 1.98633e+03 9.69877e+02 1.22384e+03 7.15911e+02 1.18970e+03 1.32583e+03 1.05357e+03
3.47520e+05 1.98767e+03 1.18515e+03 1.88935e+03 4.80960e+02 1.17568e+03 1.29453e+03 1.05683e+03
3.48160e+05 1.98933e+03 1.52170e+03 1.64863e+03 1.39477e+03 1.16258e+03 1.26527e+03 1.05989e+03
3.48800e+05 1.99000e+03 1.49359e+03 1.91264e+03 1.07454e+03 1.15127e+03 1.23742e+03 1.06512e+03
3.49440e+05 1.99167e+03 1.47387e+03 2.13559e+03 8.12140e+02 1.14237e+03 1.21135e+03 1.07340e+03
3.50080e+05 1.99300e+03 1.93217e+03 2.37874e+03 1.48560e+03 1.13640e+03 1.18885e+03 1.08394e+03
3.50720e+05 1.99367e+03 1.34723e+03 1.91723e+03 7.77238e+02 1.13380e+03 1.17306e+03 1.09455e+03
3.51360e+05 1.99533e+03 1.98788e+03 3.03820e+03 9.37553e+02 1.13522e+03 1.16760e+03 1.10284e+03
3.52000e+05 1.99633e+03 2.32155e+03 2.98717e+03 1.65593e+03 1.14145e+03 1.17349e+03 1.10942e+03
3.52640e+05 1.99733e+03 1.38959e+03 1.70822e+03 1.07095e+03 1.15347e+03 1.18829e+03 1.11865e+03
3.53280e+05 1.99867e+03 1.33820e+03 1.82277e+03 8.53621e+02 1.17218e+03 1.21091e+03 1.13345e+03
3.53920e+05 2.00033e+03 8.02096e+02 9.63515e+02 6.40677e+02 1.19823e+03 1.24327e+03 1.15320e+03
3.54560e+05 2.00200e+03 1.27457e+03 1.70589e+03 8.43240e+02 1.23180e+03 1.28733e+03 1.17627e+03
3.55200e+05 2.00367e+03 1.65471e+03 2.42288e+03 8.86533e+02 1.27251e+03 1.34172e+03 1.20329e+03
3.55840e+05 2.00467e+03 1.42456e+03 2.13619e+03 7.12915e+02 1.31912e+03 1.40195e+03 1.23628e+03
3.56480e+05 2.00567e+03 1.24394e+03 1.49445e+03 9.93429e+02 1.36921e+03 1.46259e+03 1.27583e+03
3.57120e+05 2.00733e+03 9.73188e+02 1.31903e+03 6.27347e+02 1.41911e+03 1.51834e+03 1.31988e+03
3.57760e+05 2.00900e+03 1.60030e+03 1.68704e+03 1.51356e+03 1.46453e+03 1.56462e+03 1.36444e+03
3.58400e+05 2.01033e+03 1.16726e+03 1.49697e+03 8.37540e+02 1.50172e+03 1.59789e+03 1.40555e+03
3.59040e+05 2.01200e+03 9.03881e+02 1.41012e+03 3.97643e+02 1.52844e+03 1.61629e+03 1.44058e+03
3.59680e+05 2.01367e+03 1.33108e+03 1.99083e+03 6.71332e+02 1.54420e+03 1.61987e+03 1.46854e+03
3.60320e+05 2.01567e+03 1.18066e+03 1.74225e+03 6.19070e+02 1.54987e+03 1.61062e+03 1.48912e+03
3.60960e+05 2.01700e+03 1.38445e+03 1.88686e+03 8.82044e+02 1.54697e+03 1.59280e+03 1.50113e+03
3.61600e+05 2.01900e+03 1.50670e+03 2.16398e+03 8.49415e+02 1.53716e+03 1.57398e+03 1.50035e+03
3.62240e+05 2.02033e+03 1.22441e+03 1.67025e+03 7.78559e+02 1.52189e+03 1.56230e+03 1.48149e+03
3.62880e+05 2.02167e+03 1.35240e+03 1.69182e+03 1.01299e+03 1.50232e+03 1.55595e+03 1.44869e+03
3.63520e+05 2.02300e+03 1.26858e+03 1.63340e+03 9.03754e+02 1.47942e+03 1.54961e+03 1.40923e+03
3.64160e+05 2.02500e+03 1.17270e+03 1.82958e+03 5.15818e+02 1.45419e+03 1.54190e+03 1.36649e+03
3.64800e+05 2.02633e+03 1.69706e+03 2.59560e+03 7.98529e+02 1.42782e+03 1.53392e+03 1.32172e+03
3.65440e+05 2.02767e+03 1.63298e+03 1.88544e+03 1.38052e+03 1.40171e+03 1.52744e+03 1.27597e+03
3.66080e+05 2.02867e+03 1.86079e+03 2.31630e+03 1.40528e+03 1.37735e+03 1.52388e+03 1.23082e+03
3.66720e+05 2.03000e+03 1.49282e+03 2.15613e+03 8.29517e+02 1.35611e+03 1.52379e+03 1.18842e+03
3.67360e+05 2.03133e+03 1.78213e+03 2.57397e+03 9.90299e+02 1.33907e+03 1.52728e+03 1.15086e+03
3.68000e+05 2.03333e+03 8.73752e+02 9.94189e+02 7.53314e+02 1.32717e+03 1.53454e+03 1.11980e+03
3.68640e+05 2.03500e+03 1.92188e+03 2.13976e+03 1.70400e+03 1.32130e+03 1.54608e+03 1.09653e+03
3.69280e+05 2.03600e+03 1.44356e+03 2.11711e+03 7.70019e+02 1.32234e+03 1.56252e+03 1.08215e+03
3.69920e+05 2.03767e+03 1.43960e+03 2.06802e+03 8.11185e+02 1.33073e+03 1.58422e+03 1.07723e+03
3.70560e+05 2.03933e+03 1.86101e+03 2.59417e+03 1.12786e+03 1.34611e+03 1.61095e+03 1.08128e+03
3.71200e+05 2.04033e+03 1.72377e+03 2.55801e+03 8.89543e+02 1.36710e+03 1.64176e+03 1.09245e+03
3.71840e+05 2.04167e+03 2.60992e+03 2.91530e+03 2.30455e+03 1.39139e+03 1.67499e+03 1.10780e+03
3.72480e+05 2.04267e+03 2.31710e+03 3.02505e+03 1.60915e+03 1.41627e+03 1.70856e+03 1.12398e+03
3.73120e+05 2.04400e+03 1.07609e+03 1.54137e+03 6.10813e+02 1.43925e+03 1.74051e+03 1.13800e+03
3.73760e+05 2.04567e+03 1.71152e+03 2.08906e+03 1.33397e+03 1.45875e+03 1.76963e+03 1.14787e+03
3.74400e+05 2.04767e+03 8.15529e+02 1.07484e+03 5.56218e+02 1.47459e+03 1.79611e+03 1.15308e+03
3.75040e+05 2.04967e+03 1.31798e+03 1.76409e+03 8.71875e+02 1.48810e+03 1.82144e+03 1.15475e+03
3.75680e+05 2.05133e+03 8.84102e+02 1.26210e+03 5.06104e+02 1.50146e+03 1.84781e+03 1.15512e+03
3.76320e+05 2.05300e+03 9.11612e+02 1.12382e+03 6.99408e+02 1.51660e+03 1.87671e+03 1.15648e+03
3.76960e+05 2.05500e+03 6.86901e+02 1.09902e+03 2.74779e+02 1.53396e+03 1.90784e+03 1.16007e+03
3.77600e+05 2.05633e+03 2.09958e+03 2.71363e+03 1.48554e+03 1.55201e+03 1.93849e+03 1.16553e+03
3.78240e+05 2.05767e+03 1.65068e+03 2.41794e+03 8.83425e+02 1.56761e+03 1.96419e+03 1.17103e+03
3.78880e+05 2.05933e+03 1.89130e+03 2.93431e+03 8.48283e+02 1.57695e+03 1.97977e+03 1.17414e+03
3.79520e+05 2.06033e+03 1.43249e+03 2.11495e+03 7.50029e+02 1.57678e+03 1.98075e+03 1.17281e+03
3.80160e+05 2.06233e+03 1.17774e+03 1.85150e+03 5.03972e+02 1.56542e+03 1.96476e+03 1.16607e+03
3.80800e+05 2.06400e+03 1.02424e+03 1.16197e+03 8.86521e+02 1.54357e+03 1.93271e+03 1.15442e+03
3.81440e+05 2.06600e+03 1.04561e+03 1.18631e+03 9.04917e+02 1.51430e+03 1.88915e+03 1.13944e+03
3.82080e+05 2.06767e+03 9.69787e+02 1.11407e+03 8.25508e+02 1.48227e+03 1.84129e+03 1.12324e+03
3.82720e+05 2.06933e+03 1.24961e+03 1.69635e+03 8.02870e+02 1.45227e+03 1.79703e+03 1.10750e+03
3.83360e+05 2.07133e+03 1.28523e+03 1.45987e+03 1.11059e+03 1.42778e+03 1.76278e+03 1.09279e+03
3.84000e+05 2.07267e+03 1.04375e+03 1.29080e+03 7.96709e+02 1.41014e+03 1.74175e+03 1.07854e+03
3.84640e+05 2.07433e+03 1.47983e+03 2.20799e+03 7.51663e+02 1.39850e+03 1.73336e+03 1.06363e+03
3.85280e+05 2.07567e+03 1.54611e+03 2.19899e+03 8.93239e+02 1.39048e+03 1.73340e+03 1.04757e+03
3.85920e+05 2.07733e+03 9.27415e+02 1.12654e+03 7.28290e+02 1.38325e+03 1.73538e+03 1.03113e+03
3.86560e+05 2.07933e+03 1.24128e+03 2.12324e+03 3.59308e+02 1.37436e+03 1.73248e+03 1.01624e+03
3.87200e+05 2.08067e+03 1.31216e+03 1.90899e+03 7.15339e+02 1.36238e+03 1.71945e+03 1.00532e+03
3.87840e+05 2.08267e+03 1.60329e+03 2.28364e+03 9.22932e+02 1.34710e+03 1.69348e+03 1.00071e+03
3.88480e+05 2.08400e+03 1.61757e+03 2.29509e+03 9.40047e+02 1.32933e+03 1.65452e+03 1.00413e+03
3.89120e+05 2.08500e+03 1.88119e+03 2.40037e+03 1.36201e+03 1.31047e+03 1.60508e+03 1.01586e+03
3.89760e+05 2.08600e+03 1.66772e+03 2.43714e+03 8.98305e+02 1.29213e+03 1.54998e+03 1.03429e+03
3.90400e+05 2.08767e+03 1.56046e+03 2.39228e+03 7.28647e+02 1.27598e+03 1.49558e+03 1.05638e+03
3.91040e+05 2.08933e+03 8.22795e+02 9.83783e+02 6.61807e+02 1.26379e+03 1.44865e+03 1.07893e+03
3.91680e+05 2.09100e+03 1.55727e+03 2.51898e+03 5.95565e+02 1.25741e+03 1.41486e+03 1.09996e+03
3.92320e+05 2.09267e+03 6.78491e+02 7.78802e+02 5.78180e+02 1.25860e+03 1.39742e+03 1.11978e+03
3.92960e+05 2.09433e+03 1.80489e+03 2.47165e+03 1.13813e+03 1.26845e+03 1.39605e+03 1.14085e+03
3.93600e+05 2.09533e+03 9.41227e+02 1.03690e+03 8.45551e+02 1.28688e+03 1.40799e+03 1.16576e+03
3.94240e+05 2.09700e+03 1.08753e+03 1.19505e+03 9.80015e+02 1.31238e+03 1.42989e+03 1.19487e+03
3.94880e+05 2.09867e+03 1.48611e+03 2.25605e+03 7.16179e+02 1.34229e+03 1.45886e+03 1.22571e+03
3.95520e+05 2.09967e+03 1.75426e+03 2.33078e+03 1.17774e+03 1.37332e+03 1.49238e+03 1.25425e+03
3.96160e+05 2.10133e+03 5.63723e+02 5.99392e+02 5.28054e+02 1.40231e+03 1.52789e+03 1.27673e+03
3.96800e+05 2.10300e+03 1.25752e+03 1.60924e+03 9.05792e+02 1.42674e+03 1.56253e+03 1.29095e+03
3.97440e+05 2.10467e+03 1.26396e+03 1.56185e+03 9.66062e+02 1.44497e+03 1.59305e+03 1.29689e+03
3.98080e+05 2.10600e+03 2.30151e+03 3.19028e+03 1.41275e+03 1.45631e+03 1.61608e+03 1.29654e+03
3.98720e+05 2.10667e+03 1.83585e+03 2.75641e+03 9.15276e+02 1.46084e+03 1.62856e+03 1.29312e+03
3.99360e+05 2.10833e+03 1.37830e+03 1.71147e+03 1.04513e+03 1.45908e+03 1.62834e+03 1.28983e+03
4.00000e+05 2.11000e+03 1.65130e+03 2.25444e+03 1.04816e+03 1.45178e+03 1.61492e+03 1.28864e+03
4.00640e+05 2.11100e+03 1.45475e+03 1.86230e+03 1.04720e+03 1.44013e+03 1.59012e+03 1.29014e+03
4.01280e+05 2.11267e+03 1.09670e+03 1.46673e+03 7.26673e+02 1.42619e+03 1.55848e+03 1.29391e+03
4.01920e+05 2.11433e+03 1.19130e+03 1.95458e+03 4.28016e+02 1.41277e+03 1.52664e+03 1.29890e+03
4.02560e+05 2.11567e+03 8.59035e+02 1.08944e+03 6.28633e+02 1.40275e+03 1.50161e+03 1.30390e+03
4.03200e+05 2.11733e+03 1.65608e+03 2.49437e+03 8.17782e+02 1.39823e+03 1.48868e+03 1.30779e+03
4.03840e+05 2.11867e+03 1.92259e+03 2.68433e+03 1.16085e+03 1.39990e+03 1.48990e+03 1.30990e+03
4.04480e+05 2.11933e+03 1.92614e+03 2.70438e+03 1.14790e+03 1.40687e+03 1.50367e+03 1.31008e+03
4.05120e+05 2.12133e+03 1.50989e+03 1.81443e+03 1.20534e+03 1.41706e+03 1.52549e+03 1.30863e+03
4.05760e+05 2.12267e+03 1.62391e+03 2.35638e+03 8.91449e+02 1.42797e+03 1.54974e+03 1.30621e+03
4.06400e+05 2.12367e+03 1.52916e+03 2.31349e+03 7.44832e+02 1.43784e+03 1.57163e+03 1.30405e+03
4.07040e+05 2.12500e+03 1.51627e+03 2.07904e+03 9.53493e+02 1.44629e+03 1.58824e+03 1.30433e+03
4.07680e+05 2.12667e+03 1.72552e+03 2.53781e+03 9.13221e+02 1.45428e+03 1.59853e+03 1.31002e+03
4.08320e+05 2.12767e+03 2.15863e+03 3.13470e+03 1.18256e+03 1.46330e+03 1.60260e+03 1.32400e+03
4.08960e+05 2.12900e+03 2.08701e+03 2.82769e+03 1.34632e+03 1.47448e+03 1.60120e+03 1.34777e+03
4.09600e+05 2.13000e+03 1.58419e+03 2.60030e+03 5.68089e+02 1.48810e+03 1.59570e+03 1.38049e+03
4.10240e+05 2.13200e+03 1.38958e+03 2.17001e+03 6.09150e+02 1.50363e+03 1.58827e+03 1.41899e+03
4.10880e+05 2.13433e+03 1.22308e+03 1.64655e+03 7.99598e+02 1.52037e+03 1.58217e+03 1.45857e+03
4.11520e+05 2.13567e+03 1.64458e+03 2.42469e+03 8.64482e+02 1.53800e+03 1.58218e+03 1.49382e+03
4.12160e+05 2.13633e+03 2.22030e+03 2.91932e+03 1.52127e+03 1.55671e+03 1.59405e+03 1.51938e+03
4.12800e+05 2.13767e+03 1.93012e+03 2.14553e+03 1.71471e+03 1.57664e+03 1.62030e+03 1.53297e+03
4.13440e+05 2.13833e+03 1.85188e+03 2.18949e+03 1.51427e+03 1.59707e+03 1.65936e+03 1.53478e+03
4.14080e+05 2.14033e+03 1.74898e+03 2.04482e+03 1.45314e+03 1.61627e+03 1.70962e+03 1.52293e+03
4.14720e+05 2.14167e+03 1.65534e+03 2.02815e+03 1.28253e+03 1.63217e+03 1.76787e+03 1.49646e+03
4.15360e+05 2.14333e+03 1.48173e+03 1.84047e+03 1.12299e+03 1.64343e+03 1.82898e+03 1.45787e+03
4.16000e+05 2.14467e+03 1.23188e+03 1.67710e+03 7.86660e+02 1.65009e+03 1.88736e+03 1.41283e+03
4.16640e+05 2.14633e+03 6.18005e+02 1.00814e+03 2.27871e+02 1.65326e+03 1.93789e+03 1.36864e+03
4.17280e+05 2.14867e+03 6.09981e+02 1.11220e+03 1.07762e+02 1.65426e+03 1.97638e+03 1.33214e+03
4.17920e+05 2.15067e+03 2.05995e+03 3.07176e+03 1.04813e+03 1.65385e+03 1.99960e+03 1.30809e+03
4.18560e+05 2.15133e+03 2.36004e+03 2.95907e+03 1.76101e+03 1.65186e+03 2.00532e+03 1.29840e+03
4.19200e+05 2.15267e+03 2.07590e+03 2.88020e+03 1.27161e+03 1.64728e+03 1.99234e+03 1.30222e+03
4.19840e+05 2.15333e+03 2.70405e+03 3.20663e+03 2.20147e+03 1.63848e+03 1.96078e+03 1.31618e+03
4.20480e+05 2.15467e+03 2.01068e+03 2.92567e+03 1.09570e+03 1.62390e+03 1.91265e+03 1.33515e+03
4.21120e+05 2.15600e+03 2.05296e+03 3.14049e+03 9.65425e+02 1.60313e+03 1.85264e+03 1.35362e+03
4.21760e+05 2.15733e+03 1.23165e+03 2.62393e+03 -1.60635e+02 1.57784e+03 1.78843e+03 1.36725e+03
4.22400e+05 2.15933e+03 1.98406e+03 2.68602e+03 1.28209e+03 1.55202e+03 1.72988e+03 1.37417e+03
4.23040e+05 2.16033e+03 1.66241e+03 2.24344e+03 1.08138e+03 1.53098e+03 1.68691e+03 1.37505e+03
4.23680e+05 2.16133e+03 2.13507e+03 2.76143e+03 1.50871e+03 1.51981e+03 1.66731e+03 1.37232e+03
4.24320e+05 2.16267e+03 1.48701e+03 2.60417e+03 3.69860e+02 1.52173e+03 1.67475e+03 1.36871e+03
4.24960e+05 2.16500e+03 1.09824e+03 1.35672e+03 8.39762e+02 1.53724e+03 1.70834e+03 1.36615e+03
4.25600e+05 2.16667e+03 1.32587e+03 1.78630e+03 8.65438e+02 1.56435e+03 1.76352e+03 1.36519e+03
4.26240e+05 2.16767e+03 1.23039e+03 1.58843e+03 8.72356e+02 1.59943e+03 1.83377e+03 1.36510e+03
4.26880e+05 2.16933e+03 1.80974e+03 2.74665e+03 8.72823e+02 1.63821e+03 1.91194e+03 1.36448e+03
4.27520e+05 2.17000e+03 2.44149e+03 3.02315e+03 1.85983e+03 1.67624e+03 1.99068e+03 1.36179e+03
4.28160e+05 2.17167e+03 1.63954e+03 2.79989e+03 4.79193e+02 1.70918e+03 2.06264e+03 1.35573e+03
4.28800e+05 2.17367e+03 1.54661e+03 2.66790e+03 4.25325e+02 1.73328e+03 2.12096e+03 1.34559e+03
4.29440e+05 2.17533e+03 1.50357e+03 2.65649e+03 3.50643e+02 1.74607e+03 2.16066e+03 1.33147e+03
4.30080e+05 2.17733e+03 1.08204e+03 1.24013e+03 9.23950e+02 1.74718e+03 2.18013e+03 1.31423e+03
4.30720e+05 2.17867e+03 1.34994e+03 1.59795e+03 1.10194e+03 1.73844e+03 2.18188e+03 1.29501e+03
4.31360e+05 2.18100e+03 1.57164e+03 2.02081e+03 1.12247e+03 1.72301e+03 2.17162e+03 1.27441e+03
4.32000e+05 2.18267e+03 2.04638e+03 2.82147e+03 1.27129e+03 1.70414e+03 2.15625e+03 1.25203e+03
4.32640e+05 2.18333e+03 2.34718e+03 3.33150e+03 1.36286e+03 1.68404e+03 2.14142e+03 1.22666e+03
4.33280e+05 2.18433e+03 2.64744e+03 3.33137e+03 1.96351e+03 1.66344e+03 2.12964e+03 1.19724e+03
4.33920e+05 2.18567e+03 1.34637e+03 2.28949e+03 4.03256e+02 1.64188e+03 2.11984e+03 1.16392e+03
4.34560e+05 2.18700e+03 1.80901e+03 2.63119e+03 9.86830e+02 1.61865e+03 2.10878e+03 1.12851e+03
4.35200e+05 2.18900e+03 8.80205e+02 9.62392e+02 7.98018e+02 1.59398e+03 2.09362e+03 1.09434e+03
4.35840e+05 2.19033e+03 1.55037e+03 2.28267e+03 8.18076e+02 1.56987e+03 2.07410e+03 1.06565e+03
4.36480e+05 2.19200e+03 1.24327e+03 1.75483e+03 7.31715e+02 1.54986e+03 2.05299e+03 1.04673e+03
4.37120e+05 2.19333e+03 1.58434e+03 2.11349e+03 1.05518e+03 1.53770e+03 2.03459e+03 1.04081e+03
4.37760e+05 2.19433e+03 2.63716e+03 2.88086e+03 2.39345e+03 1.53561e+03 2.02226e+03 1.04896e+03
4.38400e+05 2.19567e+03 1.36880e+03 1.85439e+03 8.83212e+02 1.54318e+03 2.01652e+03 1.06984e+03
4.39040e+05 2.19733e+03 1.47321e+03 2.66901e+03 2.77420e+02 1.55749e+03 2.01464e+03 1.10035e+03
4.39680e+05 2.19867e+03 1.76402e+03 2.83272e+03 6.95309e+02 1.57441e+03 2.01197e+03 1.13684e+03
4.40320e+05 2.20033e+03 2.34238e+03 2.77987e+03 1.90488e+03 1.59030e+03 2.00415e+03 1.17646e+03
4.40960e+05 2.20100e+03 1.87675e+03 2.72082e+03 1.03268e+03 1.60336e+03 1.98910e+03 1.21762e+03
4.41600e+05 2.20267e+03 1.61049e+03 1.78784e+03 1.43314e+03 1.61365e+03 1.96793e+03 1.25937e+03
4.42240e+05 2.20400e+03 1.48393e+03 2.00370e+03 9.64153e+02 1.62235e+03 1.94449e+03 1.30020e+03
4.42880e+05 2.20567e+03 1.40688e+03 2.26862e+03 5.45144e+02 1.63080e+03 1.92413e+03 1.33747e+03
4.43520e+05 2.20733e+03 1.71495e+03 2.70889e+03 7.21012e+02 1.64008e+03 1.91198e+03 1.36817e+03
4.44160e+05 2.20833e+03 1.87035e+03 2.88382e+03 8.56884e+02 1.65073e+03 1.91113e+03 1.39034e+03
4.44800e+05 2.20967e+03 1.94985e+03 2.24028e+03 1.65942e+03 1.66264e+03 1.92151e+03 1.40378e+03
4.45440e+05 2.21067e+03 2.74597e+03 3.06518e+03 2.42676e+03 1.67488e+03 1.94034e+03 1.40942e+03
4.46080e+05 2.21133e+03 2.78565e+03 3.12649e+03 2.44482e+03 1.68597e+03 1.96391e+03 1.40803e+03
4.46720e+05 2.21267e+03 1.99986e+03 2.97117e+03 1.02855e+03 1.69443e+03 1.98915e+03 1.39972e+03
4.47360e+05 2.21367e+03 1.71402e+03 2.06671e+03 1.36133e+03 1.69950e+03 2.01437e+03 1.38464e+03
4.48000e+05 2.21533e+03 1.16945e+03 2.01672e+03 3.22175e+02 1.70169e+03 2.03921e+03 1.36417e+03
4.48640e+05 2.21733e+03 9.05324e+02 1.05607e+03 7.54582e+02 1.70305e+03 2.06434e+03 1.34175e+03
4.49280e+05 2.21900e+03 1.58735e+03 2.37326e+03 8.01439e+02 1.70670e+03 2.09110e+03 1.32230e+03
4.49920e+05 2.22000e+03 1.49702e+03 2.20329e+03 7.90757e+02 1.71555e+03 2.12055e+03 1.31056e+03
4.50560e+05 2.22200e+03 2.12077e+03 2.52189e+03 1.71965e+03 1.73075e+03 2.15242e+03 1.30908e+03
4.51200e+05 2.22333e+03 9.98920e+02 1.13409e+03 8.63745e+02 1.75076e+03 2.18449e+03 1.31703e+03
4.51840e+05 2.22467e+03 1.55428e+03 2.36817e+03 7.40392e+02 1.77164e+03 2.21274e+03 1.33054e+03
4.52480e+05 2.22633e+03 2.48528e+03 3.06086e+03 1.90971e+03 1.78834e+03 2.23228e+03 1.34441e+03
4.53120e+05 2.22700e+03 1.83449e+03 2.82948e+03 8.39496e+02 1.79654e+03 2.23868e+03 1.35440e+03
4.53760e+05 2.22867e+03 1.45848e+03 1.64267e+03 1.27429e+03 1.79390e+03 2.22933e+03 1.35846e+03
4.54400e+05 2.22967e+03 1.90184e+03 2.85127e+03 9.52413e+02 1.78058e+03 2.20450e+03 1.35666e+03
4.55040e+05 2.23067e+03 2.30238e+03 3.11354e+03 1.49122e+03 1.75907e+03 2.16781e+03 1.35033e+03
4.55680e+05 2.23167e+03 1.42206e+03 1.96753e+03 8.76589e+02 1.73354e+03 2.12583e+03 1.34125e+03
4.56320e+05 2.23300e+03 2.09600e+03 2.74617e+03 1.44583e+03 1.70872e+03 2.08627e+03 1.33117e+03
4.56960e+05 2.23433e+03 1.85534e+03 2.71129e+03 9.99393e+02 1.68875e+03 2.05563e+03 1.32187e+03
4.57600e+05 2.23633e+03 1.83017e+03 2.87194e+03 7.88403e+02 1.67633e+03 2.03740e+03 1.31526e+03
4.58240e+05 2.23700e+03 1.89844e+03 2.89047e+03 9.06400e+02 1.67243e+03 2.03187e+03 1.31299e+03
4.58880e+05 2.23900e+03 1.50690e+03 2.05559e+03 9.58211e+02 1.67644e+03 2.03704e+03 1.31584e+03
4.59520e+05 2.24100e+03 1.52347e+03 2.70655e+03 3.40385e+02 1.68648e+03 2.04976e+03 1.32320e+03
4.60160e+05 2.24200e+03 2.30191e+03 3.17549e+03 1.42833e+03 1.69997e+03 2.06677e+03 1.33316e+03
4.60800e+05 2.24300e+03 2.08306e+03 2.57293e+03 1.59319e+03 1.71418e+03 2.08540e+03 1.34295e+03
4.61440e+05 2.24400e+03 2.83299e+03 3.21929e+03 2.44669e+03 1.72667e+03 2.10397e+03 1.34937e+03
4.62080e+05 2.24467e+03 2.13545e+03 3.14589e+03 1.12500e+03 1.73560e+03 2.12188e+03 1.34932e+03
4.62720e+05 2.24600e+03 1.49736e+03 2.10747e+03 8.87260e+02 1.74007e+03 2.13961e+03 1.34054e+03
4.63360e+05 2.24700e+03 1.60052e+03 2.36715e+03 8.33901e+02 1.74058e+03 2.15821e+03 1.32295e+03
4.64000e+05 2.24833e+03 1.46304e+03 2.07225e+03 8.53830e+02 1.73917e+03 2.17861e+03 1.29974e+03
4.64640e+05 2.25000e+03 1.74970e+03 1.91236e+03 1.58704e+03 1.73914e+03 2.20125e+03 1.27703e+03
4.65280e+05 2.25167e+03 1.85681e+03 2.49368e+03 1.21994e+03 1.74396e+03 2.22612e+03 1.26180e+03
4.65920e+05 2.25267e+03 1.59021e+03 2.50786e+03 6.72554e+02 1.75600e+03 2.25253e+03 1.25946e+03
4.66560e+05 2.25467e+03 1.30528e+03 1.88823e+03 7.22322e+02 1.77549e+03 2.27874e+03 1.27224e+03
4.67200e+05 2.25567e+03 3.03079e+03 3.29081e+03 2.77077e+03 1.80036e+03 2.30160e+03 1.29911e+03
4.67840e+05 2.25667e+03 1.13611e+03 1.63252e+03 6.39697e+02 1.82678e+03 2.31678e+03 1.33678e+03
4.68480e+05 2.25833e+03 1.94748e+03 2.98746e+03 9.07497e+02 1.85035e+03 2.31982e+03 1.38089e+03
4.69120e+05 2.25933e+03 1.93990e+03 2.99034e+03 8.89456e+02 1.86732e+03 2.30780e+03 1.42684e+03
4.69760e+05 2.26100e+03 1.54862e+03 2.13082e+03 9.66428e+02 1.87580e+03 2.28091e+03 1.47070e+03
4.70400e+05 2.26200e+03 1.68067e+03 2.39135e+03 9.69984e+02 1.87648e+03 2.24308e+03 1.50988e+03
4.71040e+05 2.26433e+03 1.58135e+03 2.07486e+03 1.08784e+03 1.87209e+03 2.20091e+03 1.54327e+03
4.71680e+05 2.26600e+03 1.46250e+03 1.98575e+03 9.39255e+02 1.86611e+03 2.16169e+03 1.57053e+03
4.72320e+05 2.26767e+03 1.76697e+03 2.36245e+03 1.17150e+03 1.86122e+03 2.13129e+03 1.59115e+03
4.72960e+05 2.26867e+03 1.61168e+03 2.38239e+03 8.40969e+02 1.85838e+03 2.11286e+03 1.60390e+03
4.73600e+05 2.26933e+03 2.27635e+03 2.82312e+03 1.72958e+03 1.85670e+03 2.10643e+03 1.60696e+03
4.74240e+05 2.27067e+03 1.88388e+03 2.63328e+03 1.13447e+03 1.85395e+03 2.10944e+03 1.59845e+03
4.74880e+05 2.27200e+03 2.17942e+03 3.08024e+03 1.27861e+03 1.84761e+03 2.11787e+03 1.57735e+03
4.75520e+05 2.27267e+03 2.75242e+03 2.97826e+03 2.52658e+03 1.83604e+03 2.12757e+03 1.54450e+03
4.76160e+05 2.27333e+03 2.63095e+03 2.97137e+03 2.29053e+03 1.81932e+03 2.13522e+03 1.50342e+03
4.76800e+05 2.27533e+03 1.33688e+03 2.23615e+03 4.37605e+02 1.79952e+03 2.13886e+03 1.46018e+03
4.77440e+05 2.27667e+03 8.29171e+02 1.25305e+03 4.05293e+02 1.78011e+03 2.13836e+03 1.42187e+03
4.78080e+05 2.27833e+03 2.00685e+03 2.81522e+03 1.19847e+03 1.76510e+03 2.13556e+03 1.39465e+03
4.78720e+05 2.27967e+03 1.36034e+03 2.24349e+03 4.77195e+02 1.75821e+03 2.13410e+03 1.38231e+03
4.79360e+05 2.28100e+03 2.24166e+03 3.30787e+03 1.17545e+03 1.76187e+03 2.13810e+03 1.38564e+03
4.80000e+05 2.28267e+03 2.26813e+03 2.97844e+03 1.55781e+03 1.77633e+03 2.15043e+03 1.40223e+03
4.80640e+05 2.28333e+03 2.64996e+03 2.98050e+03 2.31941e+03 1.79923e+03 2.17148e+03 1.42697e+03
4.81280e+05 2.28467e+03 1.31809e+03 1.41247e+03 1.22371e+03 1.82620e+03 2.19894e+03 1.45347e+03
4.81920e+05 2.28600e+03 2.44987e+03 3.30698e+03 1.59276e+03 1.85230e+03 2.22867e+03 1.47592e+03
4.82560e+05 2.28667e+03 2.28354e+03 3.37249e+03 1.19459e+03 1.87352e+03 2.25616e+03 1.49088e+03
4.83200e+05 2.28800e+03 1.51256e+03 2.04729e+03 9.77840e+02 1.88793e+03 2.27782e+03 1.49804e+03
4.83840e+05 2.28933e+03 2.54529e+03 3.08070e+03 2.00989e+03 1.89581e+03 2.29206e+03 1.49956e+03
4.84480e+05 2.29033e+03 1.07170e+03 1.79243e+03 3.50973e+02 1.89893e+03 2.29962e+03 1.49823e+03
4.85120e+05 2.29133e+03 1.90662e+03 2.50348e+03 1.30976e+03 1.89973e+03 2.30333e+03 1.49612e+03
4.85760e+05 2.29267e+03 2.12847e+03 2.84470e+03 1.41224e+03 1.90053e+03 2.30712e+03 1.49394e+03
4.86400e+05 2.29333e+03 2.82521e+03 3.08101e+03 2.56942e+03 1.90313e+03 2.31451e+03 1.49176e+03
4.87040e+05 2.29467e+03 1.36904e+03 1.94304e+03 7.95047e+02 1.90855e+03 2.32705e+03 1.49004e+03
4.87680e+05 2.29600e+03 1.66666e+03 2.53724e+03 7.96082e+02 1.91682e+03 2.34364e+03 1.48999e+03
4.88320e+05 2.29667e+03 2.73114e+03 2.93848e+03 2.52380e+03 1.92719e+03 2.36130e+03 1.49307e+03
4.88960e+05 2.29800e+03 1.72760e+03 2.61211e+03 8.43081e+02 1.93865e+03 2.37698e+03 1.50032e+03
4.89600e+05 2.29900e+03 2.84505e+03 3.14082e+03 2.54928e+03 1.95049e+03 2.38854e+03 1.51243e+03
4.90240e+05 2.30033e+03 1.43309e+03 2.74800e+03 1.18188e+02 1.96241e+03 2.39486e+03 1.52997e+03
4.90880e+05 2.30133e+03 2.03206e+03 2.66994e+03 1.39418e+03 1.97452e+03 2.39545e+03 1.55360e+03
4.91520e+05 2.30300e+03 1.94072e+03 2.30856e+03 1.57287e+03 1.98722e+03 2.39036e+03 1.58409e+03
4.92160e+05 2.30367e+03 2.12868e+03 2.20188e+03 2.05548e+03 2.00108e+03 2.38029e+03 1.62187e+03
4.92800e+05 2.30533e+03 1.27283e+03 1.60191e+03 9.43755e+02 2.01645e+03 2.36679e+03 1.66611e+03
4.93440e+05 2.30700e+03 2.42296e+03 2.65762e+03 2.18830e+03 2.03318e+03 2.35236e+03 1.71399e+03
4.94080e+05 2.30767e+03 2.14277e+03 2.77749e+03 1.50805e+03 2.05029e+03 2.33976e+03 1.76082e+03
4.94720e+05 2.30900e+03 1.69344e+03 2.27429e+03 1.11259e+03 2.06610e+03 2.33086e+03 1.80134e+03
4.95360e+05 2.31033e+03 1.30479e+03 2.24471e+03 3.64874e+02 2.07844e+03 2.32550e+03 1.83137e+03
4.96000e+05 2.31200e+03 1.33384e+03 2.07948e+03 5.88193e+02 2.08512e+03 2.32134e+03 1.84890e+03
4.96640e+05 2.31300e+03 2.81618e+03 3.17790e+03 2.45446e+03 2.08461e+03 2.31492e+03 1.85430e+03
4.97280e+05 2.31400e+03 2.02651e+03 2.98696e+03 1.06605e+03 2.07639e+03 2.30299e+03 1.84980e+03
4.97920e+05 2.31467e+03 2.79646e+03 3.18129e+03 2.41163e+03 2.06091e+03 2.28308e+03 1.83874e+03
4.98560e+05 2.31567e+03 1.60924e+03 2.28023e+03 9.38252e+02 2.03931e+03 2.25380e+03 1.82482e+03
4.99200e+05 2.31700e+03 1.57837e+03 1.97692e+03 1.17981e+03 2.01344e+03 2.21538e+03 1.81151e+03
4.99840e+05 2.31833e+03 1.98818e+03 2.49766e+03 1.47869e+03 1.98616e+03 2.17075e+03 1.80158e+03
5.00480e+05 2.31900e+03 1.89695e+03 2.31372e+03 1.48018e+03 1.96125e+03 2.12572e+03 1.79678e+03
5.01120e+05 2.32100e+03 1.88868e+03 2.86530e+03 9.12060e+02 1.94258e+03 2.08735e+03 1.79781e+03
5.01760e+05 2.32233e+03 2.17978e+03 2.84707e+03 1.51250e+03 1.93280e+03 2.06077e+03 1.80482e+03
5.02400e+05 2.32300e+03 2.24407e+03 3.24572e+03 1.24242e+03 1.93219e+03 2.04659e+03 1.81778e+03
5.03040e+05 2.32433e+03 2.93603e+03 3.18181e+03 2.69026e+03 1.93860e+03 2.04085e+03 1.83634e+03
5.03680e+05 2.32500e+03 2.52178e+03 3.20497e+03 1.83859e+03 1.94831e+03 2.03769e+03 1.85893e+03
5.04320e+05 2.32633e+03 1.76320e+03 2.24746e+03 1.27895e+03 1.95747e+03 2.03257e+03 1.88237e+03
5.04960e+05 2.32733e+03 2.12045e+03 2.75733e+03 1.48357e+03 1.96348e+03 2.02424e+03 1.90272e+03
5.05600e+05 2.32833e+03 2.10543e+03 2.76084e+03 1.45003e+03 1.96589e+03 2.01496e+03 1.91682e+03
5.06240e+05 2.33000e+03 2.09888e+03 3.24990e+03 9.47858e+02 1.96630e+03 2.00836e+03 1.92424e+03
5.06880e+05 2.33067e+03 2.35821e+03 3.16768e+03 1.54874e+03 1.96736e+03 2.00641e+03 1.92832e+03
5.07520e+05 2.33200e+03 1.68763e+03 1.78606e+03 1.58920e+03 1.97140e+03 2.00965e+03 1.93316e+03
5.08160e+05 2.33367e+03 2.47704e+03 3.33591e+03 1.61817e+03 1.97938e+03 2.02026e+03 1.93850e+03
5.08800e+05 2.33400e+03 2.68912e+03 3.24983e+03 2.12842e+03 1.99057e+03 2.04202e+03 1.93912e+03
5.09440e+05 2.33600e+03 2.10782e+03 2.78490e+03 1.43074e+03 2.00301e+03 2.07502e+03 1.93101e+03
5.10080e+05 2.33667e+03 1.97379e+03 3.05722e+03 8.90359e+02 2.01433e+03 2.11447e+03 1.91418e+03
5.10720e+05 2.33833e+03 1.17021e+03 1.64780e+03 6.92620e+02 2.02249e+03 2.15450e+03 1.89048e+03
5.11360e+05 2.33933e+03 2.70717e+03 3.30002e+03 2.11432e+03 2.02648e+03 2.19027e+03 1.86269e+03
5.12000e+05 2.34033e+03 1.72105e+03 2.56550e+03 8.76598e+02 2.02656e+03 2.21844e+03 1.83468e+03
5.12640e+05 2.34100e+03 2.37496e+03 2.96980e+03 1.78012e+03 2.02398e+03 2.23706e+03 1.81091e+03
5.13280e+05 2.34167e+03 2.50992e+03 2.99420e+03 2.02564e+03 2.02048e+03 2.24578e+03 1.79517e+03
5.13920e+05 2.34300e+03 2.03677e+03 3.05082e+03 1.02271e+03 2.01775e+03 2.24601e+03 1.78949e+03
5.14560e+05 2.34400e+03 2.06684e+03 3.10710e+03 1.02659e+03 2.01731e+03 2.24067e+03 1.79394e+03
5.15200e+05 2.34567e+03 1.71705e+03 2.77797e+03 6.56124e+02 2.02034e+03 2.23330e+03 1.80738e+03
5.15840e+05 2.34667e+03 1.64338e+03 2.68255e+03 6.04215e+02 2.02767e+03 2.22673e+03 1.82861e+03
5.16480e+05 2.34800e+03 2.48372e+03 3.33482e+03 1.63263e+03 2.03948e+03 2.22192e+03 1.85705e+03
5.17120e+05 2.34967e+03 1.41810e+03 2.22749e+03 6.08721e+02 2.05513e+03 2.21808e+03 1.89217e+03
5.17760e+05 2.35067e+03 2.36258e+03 3.02210e+03 1.70306e+03 2.07288e+03 2.21448e+03 1.93127e+03
5.18400e+05 2.35167e+03 1.82222e+03 2.23743e+03 1.40701e+03 2.09016e+03 2.21380e+03 1.96652e+03
5.19040e+05 2.35300e+03 2.24111e+03 2.85624e+03 1.62598e+03 2.10426e+03 2.22345e+03 1.98507e+03
5.19680e+05 2.35333e+03 2.14968e+03 2.87725e+03 1.42211e+03 2.11318e+03 2.24797e+03 1.97839e+03
5.20320e+05 2.35500e+03 2.05791e+03 2.94529e+03 1.17052e+03 2.11625e+03 2.28160e+03 1.95090e+03
5.20960e+05 2.35600e+03 1.94766e+03 2.74389e+03 1.15142e+03 2.11421e+03 2.31650e+03 1.91193e+03
5.21600e+05 2.35733e+03 1.27765e+03 1.74352e+03 8.11769e+02 2.10875e+03 2.34878e+03 1.86872e+03
5.22240e+05 2.35900e+03 2.04909e+03 2.98326e+03 1.11492e+03 2.10182e+03 2.37718e+03 1.82645e+03
5.22880e+05 2.36033e+03 1.14597e+03 1.45086e+03 8.41081e+02 2.09493e+03 2.40077e+03 1.78908e+03
5.23520e+05 2.36167e+03 1.34008e+03 1.71028e+03 9.69884e+02 2.08873e+03 2.41811e+03 1.75934e+03
5.24160e+05 2.36333e+03 1.91604e+03 2.95191e+03 8.80167e+02 2.08281e+03 2.42748e+03 1.73814e+03
5.24800e+05 2.36467e+03 7.07053e+02 7.99791e+02 6.14315e+02 2.07591e+03 2.42778e+03 1.72403e+03
5.25440e+05 2.36600e+03 2.05873e+03 2.71407e+03 1.40340e+03 2.06640e+03 2.41903e+03 1.71376e+03
5.26080e+05 2.36700e+03 1.81542e+03 2.68551e+03 9.45321e+02 2.05276e+03 2.40223e+03 1.70330e+03
5.26720e+05 2.36800e+03 2.31062e+03 3.26343e+03 1.35781e+03 2.03399e+03 2.37903e+03 1.68895e+03
5.27360e+05 2.36933e+03 2.24233e+03 2.48546e+03 1.99919e+03 2.00972e+03 2.35151e+03 1.66793e+03
5.28000e+05 2.37033e+03 2.22044e+03 2.81949e+03 1.62139e+03 1.98039e+03 2.32223e+03 1.63855e+03
5.28640e+05 2.37100e+03 2.84680e+03 3.23625e+03 2.45735e+03 1.94747e+03 2.29405e+03 1.60089e+03
5.29280e+05 2.37200e+03 1.86992e+03 2.91078e+03 8.29066e+02 1.91348e+03 2.26951e+03 1.55745e+03
5.29920e+05 2.37333e+03 1.94000e+03 2.63400e+03 1.24600e+03 1.88187e+03 2.25034e+03 1.51340e+03
5.30560e+05 2.37500e+03 6.98156e+02 9.67396e+02 4.28916e+02 1.85638e+03 2.23713e+03 1.47563e+03
5.31200e+05 2.37700e+03 2.01246e+03 2.98950e+03 1.03542e+03 1.84043e+03 2.22978e+03 1.45107e+03
5.31840e+05 2.37800e+03 2.59601e+03 3.37246e+03 1.81956e+03 1.83630e+03 2.22804e+03 1.44456e+03
5.32480e+05 2.37900e+03 2.23267e+03 3.20599e+03 1.25936e+03 1.84441e+03 2.23173e+03 1.45710e+03
5.33120e+05 2.38067e+03 1.55598e+03 2.62778e+03 4.84187e+02 1.86285e+03 2.24031e+03 1.48539e+03
5.33760e+05 2.38133e+03 2.37985e+03 2.91315e+03 1.84654e+03 1.88753e+03 2.25226e+03 1.52279e+03
5.34400e+05 2.38333e+03 1.74679e+03 2.29150e+03 1.20207e+03 1.91334e+03 2.26510e+03 1.56158e+03
5.35040e+05 2.38433e+03 1.84587e+03 2.80079e+03 8.90949e+02 1.93582e+03 2.27616e+03 1.59548e+03
5.35680e+05 2.38500e+03 2.74161e+03 3.29409e+03 2.18913e+03 1.95228e+03 2.28373e+03 1.62083e+03
5.36320e+05 2.38667e+03 1.39242e+03 2.19956e+03 5.85273e+02 1.96205e+03 2.28805e+03 1.63605e+03
5.36960e+05 2.38767e+03 2.15851e+03 2.94220e+03 1.37481e+03 1.96591e+03 2.29129e+03 1.64053e+03
5.37600e+05 2.38867e+03 2.07490e+03 2.65825e+03 1.49155e+03 1.96524e+03 2.29613e+03 1.63435e+03
5.38240e+05 2.39033e+03 1.62530e+03 1.91978e+03 1.33082e+03 1.96160e+03 2.30415e+03 1.61905e+03
5.38880e+05 2.39167e+03 2.56272e+03 2.89617e+03 2.22928e+03 1.95653e+03 2.31499e+03 1.59807e+03
5.39520e+05 2.39233e+03 1.74761e+03 2.29601e+03 1.19920e+03 1.95131e+03 2.32658e+03 1.57604e+03
5.40160e+05 2.39400e+03 2.49639e+03 3.15897e+03 1.83381e+03 1.94674e+03 2.33585e+03 1.55763e+03
5.40800e+05 2.39433e+03 2.21840e+03 3.26058e+03 1.17622e+03 1.94301e+03 2.33954e+03 1.54648e+03
5.41440e+05 2.39567e+03 2.09254e+03 2.67863e+03 1.50644e+03 1.93982e+03 2.33527e+03 1.54436e+03
5.42080e+05 2.39667e+03 2.50271e+03 3.08305e+03 1.92237e+03 1.93676e+03 2.32235e+03 1.55116e+03
5.42720e+05 2.39767e+03 1.41697e+03 2.44483e+03 3.89111e+02 1.93375e+03 2.30199e+03 1.56550e+03
5.43360e+05 2.39867e+03 2.84973e+03 3.32248e+03 2.37699e+03 1.93119e+03 2.27692e+03 1.58546e+03
5.44000e+05 2.39967e+03 2.27858e+03 2.88984e+03 1.66732e+03 1.93003e+03 2.25089e+03 1.60916e+03
5.44640e+05 2.40100e+03 2.10956e+03 2.44626e+03 1.77285e+03 1.93155e+03 2.22787e+03 1.63524e+03
5.45280e+05 2.40167e+03 2.20018e+03 3.02708e+03 1.37329e+03 1.93717e+03 2.21124e+03 1.66310e+03
5.45920e+05 2.40267e+03 2.85318e+03 3.08319e+03 2.62317e+03 1.94814e+03 2.20314e+03 1.69314e+03
5.46560e+05 2.40367e+03 2.51157e+03 3.09013e+03 1.93300e+03 1.96537e+03 2.20406e+03 1.72668e+03
5.47200e+05 2.40467e+03 2.23063e+03 3.05149e+03 1.40977e+03 1.98915e+03 2.21292e+03 1.76538e+03
5.47840e+05 2.40600e+03 1.92423e+03 2.25883e+03 1.58963e+03 2.01887e+03 2.22785e+03 1.80989e+03
5.48480e+05 2.40733e+03 1.93499e+03 2.43462e+03 1.43536e+03 2.05304e+03 2.24750e+03 1.85858e+03
5.49120e+05 2.40900e+03 1.71457e+03 2.26695e+03 1.16220e+03 2.08952e+03 2.27153e+03 1.90751e+03
5.49760e+05 2.41000e+03 1.51744e+03 2.09564e+03 9.39242e+02 2.12584e+03 2.29947e+03 1.95220e+03
5.50400e+05 2.41167e+03 2.10868e+03 2.79949e+03 1.41787e+03 2.15937e+03 2.32862e+03 1.99012e+03
5.51040e+05 2.41200e+03 2.25952e+03 2.77625e+03 1.74278e+03 2.18736e+03 2.35335e+03 2.02138e+03
5.51680e+05 2.41333e+03 2.18424e+03 2.29268e+03 2.07579e+03 2.20706e+03 2.36737e+03 2.04675e+03
5.52320e+05 2.41433e+03 2.12653e+03 3.21693e+03 1.03614e+03 2.21597e+03 2.36622e+03 2.06572e+03
5.52960e+05 2.41600e+03 2.00151e+03 2.79466e+03 1.20836e+03 2.21234e+03 2.34828e+03 2.07640e+03
5.53600e+05 2.41667e+03 2.90705e+03 2.99491e+03 2.81919e+03 2.19584e+03 2.31468e+03 2.07700e+03
5.54240e+05 2.41733e+03 2.03278e+03 2.82495e+03 1.24061e+03 2.16797e+03 2.26891e+03 2.06702e+03
5.54880e+05 2.41867e+03 2.27838e+03 2.84130e+03 1.71546e+03 2.13196e+03 2.21646e+03 2.04747e+03
5.55520e+05 2.42000e+03 1.88315e+03 2.41788e+03 1.34843e+03 2.09222e+03 2.16426e+03 2.02017e+03
5.56160e+05 2.42100e+03 1.46070e+03 2.04353e+03 8.77867e+02 2.05351e+03 2.12001e+03 1.98701e+03
5.56800e+05 2.42200e+03 1.65894e+03 2.69566e+03 6.22220e+02 2.02031e+03 2.09097e+03 1.94965e+03
5.57440e+05 2.42333e+03 2.11091e+03 2.85374e+03 1.36808e+03 1.99613e+03 2.08165e+03 1.91060e+03
5.58080e+05 2.42500e+03 1.66822e+03 2.67683e+03 6.59610e+02 1.98288e+03 2.09219e+03 1.87357e+03
5.58720e+05 2.42633e+03 1.96567e+03 2.82337e+03 1.10796e+03 1.98055e+03 2.11934e+03 1.84176e+03
5.59360e+05 2.42800e+03 1.21560e+03 1.65144e+03 7.79765e+02 1.98731e+03 2.15752e+03 1.81711e+03
5.60000e+05 2.42967e+03 1.82229e+03 2.35075e+03 1.29383e+03 2.00011e+03 2.19929e+03 1.80094e+03
5.60640e+05 2.43067e+03 1.81592e+03 2.66497e+03 9.66880e+02 2.01537e+03 2.23612e+03 1.79462e+03
5.61280e+05 2.43167e+03 2.36583e+03 3.12363e+03 1.60804e+03 2.02953e+03 2.25970e+03 1.79936e+03
5.61920e+05 2.43233e+03 3.32065e+03 3.50989e+03 3.13140e+03 2.03936e+03 2.26337e+03 1.81534e+03
5.62560e+05 2.43333e+03 1.79773e+03 3.03431e+03 5.61143e+02 2.04229e+03 2.24376e+03 1.84083e+03
5.63200e+05 2.43467e+03 1.80294e+03 2.43315e+03 1.17272e+03 2.03696e+03 2.20220e+03 1.87172e+03
5.63840e+05 2.43600e+03 1.75186e+03 2.62394e+03 8.79777e+02 2.02380e+03 2.14615e+03 1.90144e+03
5.64480e+05 2.43767e+03 2.53555e+03 3.29167e+03 1.77943e+03 2.00546e+03 2.09242e+03 1.91849e+03
5.65120e+05 2.43800e+03 2.61694e+03 3.26054e+03 1.97334e+03 1.98646e+03 2.06817e+03 1.90476e+03
5.65760e+05 2.43933e+03 1.17986e+03 1.55699e+03 8.02727e+02 1.97176e+03 2.07699e+03 1.86653e+03
5.66400e+05 2.44067e+03 2.57401e+03 2.96347e+03 2.18456e+03 1.96492e+03 2.09753e+03 1.83231e+03
5.67040e+05 2.44200e+03 1.59108e+03 2.43558e+03 7.46575e+02 1.96709e+03 2.11817e+03 1.81601e+03
5.67680e+05 2.44367e+03 1.81197e+03 2.05561e+03 1.56833e+03 1.97712e+03 2.13420e+03 1.82004e+03
5.68320e+05 2.44467e+03 1.68023e+03 1.90684e+03 1.45361e+03 1.99241e+03 2.14346e+03 1.84136e+03
5.68960e+05 2.44700e+03 1.34692e+03 2.23587e+03 4.57962e+02 2.00983e+03 2.14528e+03 1.87438e+03
5.69600e+05 2.44833e+03 2.24691e+03 3.00805e+03 1.48576e+03 2.02643e+03 2.14030e+03 1.91257e+03
5.70240e+05 2.44933e+03 1.69707e+03 2.65167e+03 7.42473e+02 2.03964e+03 2.12962e+03 1.94966e+03
5.70880e+05 2.45100e+03 1.72723e+03 2.75756e+03 6.96912e+02 2.04723e+03 2.11424e+03 1.98021e+03
5.71520e+05 2.45233e+03 1.93927e+03 2.48030e+03 1.39824e+03 2.04728e+03 2.09571e+03 1.99885e+03
5.72160e+05 2.45367e+03 9.85411e+02 1.26578e+03 7.05045e+02 2.03832e+03 2.07851e+03 1.99813e+03
5.72800e+05 2.45533e+03 1.70806e+03 2.57529e+03 8.40821e+02 2.01985e+03 2.06579e+03 1.97391e+03
5.73440e+05 2.45667e+03 2.05075e+03 3.01046e+03 1.09104e+03 1.99279e+03 2.05048e+03 1.93509e+03
5.74080e+05 2.45733e+03 2.11708e+03 2.90885e+03 1.32531e+03 1.95950e+03 2.02572e+03 1.89328e+03
5.74720e+05 2.45833e+03 2.27832e+03 3.05080e+03 1.50583e+03 1.92324e+03 1.98975e+03 1.85673e+03
5.75360e+05 2.45933e+03 2.59973e+03 3.69416e+03 1.50530e+03 1.88727e+03 1.94483e+03 1.82972e+03
5.76000e+05 2.46067e+03 2.36136e+03 2.83574e+03 1.88699e+03 1.85429e+03 1.89772e+03 1.81086e+03
5.76640e+05 2.46167e+03 2.56533e+03 3.29050e+03 1.84016e+03 1.82631e+03 1.86416e+03 1.78846e+03
5.77280e+05 2.46267e+03 2.28743e+03 2.92552e+03 1.64934e+03 1.80496e+03 1.85819e+03 1.75173e+03
5.77920e+05 2.46433e+03 1.83940e+03 2.77609e+03 9.02714e+02 1.79186e+03 1.86952e+03 1.71420e+03
5.78560e+05 2.46600e+03 2.21686e+03 2.96778e+03 1.46594e+03 1.78851e+03 1.88986e+03 1.68717e+03
5.79200e+05 2.46633e+03 2.34183e+03 2.93126e+03 1.75240e+03 1.79590e+03 1.91772e+03 1.67408e+03
5.79840e+05 2.46800e+03 2.29098e+03 3.02294e+03 1.55903e+03 1.81398e+03 1.95392e+03 1.67403e+03
5.80480e+05 2.46867e+03 1.72851e+03 2.40083e+03 1.05619e+03 1.84131e+03 1.99859e+03 1.68404e+03
5.81120e+05 2.47033e+03 2.72684e+03 3.24795e+03 2.20572e+03 1.87521e+03 2.04939e+03 1.70102e+03
5.81760e+05 2.47100e+03 1.90311e+03 2.83510e+03 9.71122e+02 1.91214e+03 2.10149e+03 1.72279e+03
5.82400e+05 2.47233e+03 2.22779e+03 3.26038e+03 1.19520e+03 1.94856e+03 2.14915e+03 1.74798e+03
5.83040e+05 2.47400e+03 2.23942e+03 3.21515e+03 1.26368e+03 1.98163e+03 2.18750e+03 1.77576e+03
5.83680e+05 2.47500e+03 1.67693e+03 3.04345e+03 3.10424e+02 2.00973e+03 2.21417e+03 1.80528e+03
5.84320e+05 2.47633e+03 2.13756e+03 3.29344e+03 9.81684e+02 2.03259e+03 2.22996e+03 1.83523e+03
5.84960e+05 2.47733e+03 2.11316e+03 2.65412e+03 1.57220e+03 2.05104e+03 2.23850e+03 1.86357e+03
5.85600e+05 2.47867e+03 1.62244e+03 2.81890e+03 4.25975e+02 2.06623e+03 2.24474e+03 1.88772e+03
5.86240e+05 2.48033e+03 1.83184e+03 2.90730e+03 7.56369e+02 2.07918e+03 2.25326e+03 1.90510e+03
5.86880e+05 2.48133e+03 2.25856e+03 2.97819e+03 1.53893e+03 2.09054e+03 2.26746e+03 1.91361e+03
5.87520e+05 2.48267e+03 1.24264e+03 1.91841e+03 5.66873e+02 2.10081e+03 2.28926e+03 1.91236e+03
5.88160e+05 2.48467e+03 2.31761e+03 3.07461e+03 1.56061e+03 2.11045e+03 2.31850e+03 1.90241e+03
5.88800e+05 2.48567e+03 1.97632e+03 2.32168e+03 1.63096e+03 2.11965e+03 2.35254e+03 1.88675e+03
5.89440e+05 2.48633e+03 2.87179e+03 3.22402e+03 2.51956e+03 2.12810e+03 2.38715e+03 1.86905e+03
5.90080e+05 2.48767e+03 2.22168e+03 3.10318e+03 1.34018e+03 2.13496e+03 2.41793e+03 1.85199e+03
5.90720e+05 2.48833e+03 2.66089e+03 3.41971e+03 1.90207e+03 2.13904e+03 2.44140e+03 1.83669e+03
5.91360e+05 2.48967e+03 1.80451e+03 2.84157e+03 7.67441e+02 2.13947e+03 2.45537e+03 1.82356e+03
5.92000e+05 2.49067e+03 1.81846e+03 2.45459e+03 1.18233e+03 2.13637e+03 2.45931e+03 1.81342e+03
5.92640e+05 2.49167e+03 2.18820e+03 3.01526e+03 1.36113e+03 2.13123e+03 2.45447e+03 1.80799e+03
5.93280e+05 2.49300e+03 1.34661e+03 1.92813e+03 7.65079e+02 2.12661e+03 2.44389e+03 1.80934e+03
5.93920e+05 2.49433e+03 1.61816e+03 2.67844e+03 5.57877e+02 2.12537e+03 2.43191e+03 1.81884e+03
5.94560e+05 2.49567e+03 2.32401e+03 3.03492e+03 1.61310e+03 2.12953e+03 2.42300e+03 1.83606e+03
5.95200e+05 2.49700e+03 1.51191e+03 2.24660e+03 7.77214e+02 2.13955e+03 2.42053e+03 1.85857e+03
5.95840e+05 2.49900e+03 1.80499e+03 2.49488e+03 1.11510e+03 2.15409e+03 2.42558e+03 1.88259e+03
5.96480e+05 2.50033e+03 1.21941e+03 1.53482e+03 9.03992e+02 2.17034e+03 2.43642e+03 1.90426e+03
5.97120e+05 2.50200e+03 1.97858e+03 2.46706e+03 1.49010e+03 2.18465e+03 2.44858e+03 1.92072e+03
5.97760e+05 2.50267e+03 1.82291e+03 2.51927e+03 1.12654e+03 2.19328e+03 2.45602e+03 1.93053e+03
5.98400e+05 2.50433e+03 1.60691e+03 2.51622e+03 6.97600e+02 2.19311e+03 2.45306e+03 1.93315e+03
5.99040e+05 2.50533e+03 2.50872e+03 3.36303e+03 1.65441e+03 2.18210e+03 2.43601e+03 1.92819e+03
5.99680e+05 2.50633e+03 2.15571e+03 2.81607e+03 1.49536e+03 2.15960e+03 2.40405e+03 1.91515e+03
6.00320e+05 2.50733e+03 2.44002e+03 2.95443e+03 1.92561e+03 2.12641e+03 2.35888e+03 1.89393e+03
6.00960e+05 2.50867e+03 9.93346e+02 1.61799e+03 3.68707e+02 2.08473e+03 2.30402e+03 1.86543e+03
6.01600e+05 2.51000e+03 1.52188e+03 2.25629e+03 7.87465e+02 2.03812e+03 2.24419e+03 1.83205e+03
6.02240e+05 2.51233e+03 1.25019e+03 1.55674e+03 9.43649e+02 1.99119e+03 2.18507e+03 1.79731e+03
6.02880e+05 2.51333e+03 1.03304e+03 1.50483e+03 5.61241e+02 1.94893e+03 2.13336e+03 1.76450e+03
6.03520e+05 2.51467e+03 2.02538e+03 3.03315e+03 1.01760e+03 1.91557e+03 2.09616e+03 1.73497e+03
6.04160e+05 2.51633e+03 1.33327e+03 1.59810e+03 1.06845e+03 1.89334e+03 2.07888e+03 1.70779e+03
6.04800e+05 2.51733e+03 2.22772e+03 2.83515e+03 1.62030e+03 1.88164e+03 2.08165e+03 1.68163e+03
6.05440e+05 2.51867e+03 2.22979e+03 3.46023e+03 9.99352e+02 1.87722e+03 2.09815e+03 1.65629e+03
6.06080e+05 2.51967e+03 2.78383e+03 3.66853e+03 1.89912e+03 1.87536e+03 2.11853e+03 1.63219e+03
6.06720e+05 2.52100e+03 1.80964e+03 2.66918e+03 9.50089e+02 1.87164e+03 2.13365e+03 1.60963e+03
6.07360e+05 2.52233e+03 1.77779e+03 2.74150e+03 8.14077e+02 1.86340e+03 2.13791e+03 1.58889e+03
6.08000e+05 2.52333e+03 2.18587e+03 3.48111e+03 8.90636e+02 1.85046e+03 2.13031e+03 1.57061e+03
6.08640e+05 2.52567e+03 9.32564e+02 1.88166e+03 -1.65288e+01 1.83511e+03 2.11429e+03 1.55592e+03
6.09280e+05 2.52733e+03 2.25168e+03 3.16583e+03 1.33752e+03 1.82114e+03 2.09608e+03 1.54619e+03
6.09920e+05 2.52800e+03 2.93672e+03 3.53408e+03 2.33937e+03 1.81256e+03 2.08235e+03 1.54276e+03
6.10560e+05 2.52867e+03 1.93012e+03 2.95241e+03 9.07840e+02 1.81216e+03 2.07795e+03 1.54637e+03
6.11200e+05 2.53033e+03 1.14685e+03 1.92873e+03 3.64974e+02 1.82060e+03 2.08430e+03 1.55690e+03
6.11840e+05 2.53233e+03 1.84874e+03 2.92608e+03 7.71401e+02 1.83631e+03 2.09922e+03 1.57339e+03
6.12480e+05 2.53333e+03 2.44778e+03 3.08363e+03 1.81192e+03 1.85652e+03 2.11842e+03 1.59461e+03
6.13120e+05 2.53467e+03 1.62391e+03 2.15913e+03 1.08869e+03 1.87864e+03 2.13832e+03 1.61896e+03
6.13760e+05 2.53567e+03 2.93813e+03 3.37540e+03 2.50087e+03 1.90094e+03 2.15764e+03 1.64423e+03
6.14400e+05 2.53700e+03 2.39641e+03 3.44236e+03 1.35046e+03 1.92217e+03 2.17682e+03 1.66752e+03
6.15040e+05 2.53800e+03 2.60099e+03 2.98876e+03 2.21323e+03 1.94122e+03 2.19648e+03 1.68596e+03
6.15680e+05 2.53933e+03 1.62169e+03 2.92421e+03 3.19168e+02 1.95700e+03 2.21632e+03 1.69769e+03
6.16320e+05 2.54133e+03 1.61376e+03 2.77653e+03 4.50980e+02 1.96904e+03 2.23523e+03 1.70285e+03
6.16960e+05 2.54200e+03 2.44629e+03 3.30521e+03 1.58737e+03 1.97784e+03 2.25193e+03 1.70375e+03
6.17600e+05 2.54300e+03 2.27341e+03 3.79225e+03 7.54575e+02 1.98499e+03 2.26580e+03 1.70419e+03
6.18240e+05 2.54467e+03 1.33905e+03 2.11863e+03 5.59478e+02 1.99258e+03 2.27727e+03 1.70789e+03
6.18880e+05 2.54600e+03 1.25697e+03 1.72300e+03 7.90952e+02 2.00236e+03 2.28799e+03 1.71673e+03
6.19520e+05 2.54733e+03 2.29091e+03 3.42745e+03 1.15437e+03 2.01527e+03 2.30031e+03 1.73023e+03
6.20160e+05 2.54867e+03 1.88561e+03 2.67571e+03 1.09551e+03 2.03156e+03 2.31646e+03 1.74666e+03
6.20800e+05 2.55000e+03 2.42601e+03 3.12060e+03 1.73142e+03 2.05095e+03 2.33763e+03 1.76427e+03
6.21440e+05 2.55100e+03 2.34357e+03 3.05550e+03 1.63164e+03 2.07259e+03 2.36337e+03 1.78180e+03
6.22080e+05 2.55233e+03 2.19300e+03 3.09561e+03 1.29040e+03 2.09490e+03 2.39216e+03 1.79764e+03
6.22720e+05 2.55333e+03 1.78983e+03 2.93571e+03 6.43958e+02 2.11590e+03 2.42259e+03 1.80921e+03
6.23360e+05 2.55467e+03 2.39340e+03 3.19818e+03 1.58862e+03 2.13381e+03 2.45397e+03 1.81365e+03
6.24000e+05 2.55533e+03 2.20438e+03 2.94738e+03 1.46137e+03 2.14774e+03 2.48569e+03 1.80979e+03
6.24640e+05 2.55633e+03 1.96654e+03 2.46454e+03 1.46854e+03 2.15790e+03 2.51660e+03 1.79920e+03
6.25280e+05 2.55767e+03 2.04697e+03 2.51004e+03 1.58390e+03 2.16528e+03 2.54524e+03 1.78531e+03
6.25920e+05 2.55867e+03 1.51001e+03 2.39346e+03 6.26556e+02 2.17093e+03 2.57032e+03 1.77153e+03
6.26560e+05 2.56000e+03 2.47287e+03 2.85436e+03 2.09139e+03 2.17559e+03 2.59091e+03 1.76027e+03
6.27200e+05 2.56133e+03 2.72639e+03 3.61058e+03 1.84219e+03 2.17955e+03 2.60595e+03 1.75315e+03
6.27840e+05 2.56167e+03 3.25803e+03 3.63301e+03 2.88306e+03 2.18256e+03 2.61377e+03 1.75135e+03
6.28480e+05 2.56267e+03 2.33738e+03 3.52665e+03 1.14812e+03 2.18390e+03 2.61211e+03 1.75568e+03
6.29120e+05 2.56433e+03 2.63028e+03 3.58102e+03 1.67954e+03 2.18270e+03 2.59916e+03 1.76623e+03
6.29760e+05 2.56467e+03 2.40763e+03 3.66811e+03 1.14714e+03 2.17861e+03 2.57507e+03 1.78215e+03
6.30400e+05 2.56567e+03 2.47032e+03 3.14282e+03 1.79781e+03 2.17248e+03 2.54295e+03 1.80201e+03
6.31040e+05 2.56700e+03 1.87832e+03 2.93420e+03 8.22447e+02 2.16643e+03 2.50864e+03 1.82421e+03
6.31680e+05 2.56767e+03 2.09795e+03 3.01952e+03 1.17639e+03 2.16327e+03 2.47920e+03 1.84734e+03
6.32320e+05 2.56867e+03 2.60196e+03 3.38924e+03 1.81468e+03 2.16559e+03 2.46101e+03 1.87018e+03
6.32960e+05 2.57033e+03 2.40539e+03 3.49342e+03 1.31737e+03 2.17498e+03 2.45830e+03 1.89167e+03
6.33600e+05 2.57067e+03 2.91990e+03 3.33135e+03 2.50845e+03 2.19164e+03 2.47272e+03 1.91056e+03
6.34240e+05 2.57200e+03 1.69354e+03 2.33858e+03 1.04850e+03 2.21434e+03 2.50354e+03 1.92514e+03
6.34880e+05 2.57333e+03 1.43768e+03 1.93067e+03 9.44688e+02 2.24080e+03 2.54809e+03 1.93352e+03
6.35520e+05 2.57467e+03 2.47490e+03 3.55981e+03 1.38999e+03 2.26837e+03 2.60241e+03 1.93433e+03
6.36160e+05 2.57567e+03 2.96055e+03 3.44184e+03 2.47926e+03 2.29468e+03 2.66197e+03 1.92740e+03
6.36800e+05 2.57633e+03 2.32852e+03 2.74886e+03 1.90818e+03 2.31789e+03 2.72176e+03 1.91403e+03
6.37440e+05 2.57800e+03 2.72338e+03 3.19034e+03 2.25643e+03 2.33646e+03 2.77623e+03 1.89668e+03
6.38080e+05 2.57867e+03 2.31156e+03 3.00024e+03 1.62287e+03 2.34902e+03 2.81983e+03 1.87821e+03
6.38720e+05 2.57967e+03 1.86766e+03 2.97115e+03 7.64179e+02 2.35486e+03 2.84846e+03 1.86126e+03
6.39360e+05 2.58100e+03 2.43824e+03 3.50167e+03 1.37481e+03 2.35438e+03 2.86064e+03 1.84813e+03
6.40000e+05 2.58167e+03 2.73289e+03 3.38076e+03 2.08501e+03 2.34913e+03 2.85737e+03 1.84089e+03
6.40640e+05 2.58300e+03 2.09567e+03 2.84789e+03 1.34345e+03 2.34131e+03 2.84103e+03 1.84159e+03
6.41280e+05 2.58433e+03 1.92280e+03 3.02674e+03 8.18859e+02 2.33310e+03 2.81397e+03 1.85223e+03
6.41920e+05 2.58633e+03 1.72262e+03 2.47156e+03 9.73676e+02 2.32607e+03 2.77796e+03 1.87417e+03
6.42560e+05 2.58733e+03 1.80164e+03 2.68411e+03 9.19178e+02 2.32090e+03 2.73454e+03 1.90725e+03
6.43200e+05 2.58867e+03 2.68196e+03 2.84898e+03 2.51494e+03 2.31730e+03 2.68530e+03 1.94930e+03
6.43840e+05 2.58967e+03 1.93308e+03 2.63062e+03 1.23554e+03 2.31403e+03 2.63144e+03 1.99662e+03
6.44480e+05 2.59100e+03 2.40415e+03 2.90169e+03 1.90661e+03 2.30901e+03 2.57292e+03 2.04510e+03
6.45120e+05 2.59167e+03 3.06635e+03 3.25603e+03 2.87666e+03 2.29988e+03 2.50879e+03 2.09097e+03
6.45760e+05 2.59300e+03 1.59083e+03 2.79563e+03 3.86038e+02 2.28478e+03 2.43862e+03 2.13095e+03
6.46400e+05 2.59400e+03 2.42393e+03 3.35753e+03 1.49033e+03 2.26312e+03 2.36413e+03 2.16211e+03
6.47040e+05 2.59533e+03 1.81430e+03 2.19938e+03 1.42923e+03 2.23597e+03 2.29064e+03 2.18130e+03
6.47680e+05 2.59700e+03 1.20885e+03 1.41266e+03 1.00503e+03 2.20600e+03 2.23426e+03 2.17774e+03
6.48320e+05 2.59800e+03 1.34307e+03 1.67480e+03 1.01135e+03 2.17692e+03 2.21798e+03 2.13587e+03
6.48960e+05 2.60000e+03 1.99482e+03 2.94447e+03 1.04517e+03 2.15250e+03 2.21192e+03 2.09308e+03
6.49600e+05 2.60133e+03 1.79191e+03 2.64102e+03 9.42805e+02 2.13529e+03 2.20380e+03 2.06678e+03
6.50240e+05 2.60233e+03 1.85266e+03 2.71208e+03 9.93246e+02 2.12565e+03 2.19314e+03 2.05816e+03
6.50880e+05 2.60400e+03 1.90921e+03 2.66795e+03 1.15046e+03 2.12144e+03 2.18192e+03 2.06096e+03
6.51520e+05 2.60500e+03 1.74804e+03 2.69268e+03 8.03399e+02 2.11870e+03 2.17533e+03 2.06207e+03
6.52160e+05 2.60633e+03 2.26199e+03 3.20324e+03 1.32075e+03 2.11306e+03 2.17876e+03 2.04737e+03
6.52800e+05 2.60700e+03 2.51258e+03 3.51874e+03 1.50642e+03 2.10122e+03 2.18840e+03 2.01404e+03
6.53440e+05 2.60833e+03 2.16183e+03 2.92277e+03 1.40089e+03 2.08182e+03 2.19654e+03 1.96711e+03
6.54080e+05 2.60933e+03 2.53033e+03 3.40014e+03 1.66053e+03 2.05569e+03 2.19890e+03 1.91248e+03
6.54720e+05 2.60967e+03 2.67906e+03 3.36437e+03 1.99376e+03 2.02540e+03 2.19385e+03 1.85694e+03
6.55360e+05 2.61100e+03 2.19534e+03 3.26870e+03 1.12197e+03 1.99465e+03 2.18152e+03 1.80777e+03
6.56000e+05 2.61233e+03 2.59125e+03 3.09342e+03 2.08909e+03 1.96759e+03 2.16424e+03 1.77094e+03
6.56640e+05 2.61300e+03 2.38715e+03 2.90159e+03 1.87271e+03 1.94803e+03 2.14643e+03 1.74963e+03
6.57280e+05 2.61500e+03 1.72277e+03 2.55073e+03 8.94821e+02 1.93890e+03 2.13372e+03 1.74408e+03
6.57920e+05 2.61633e+03 1.56970e+03 2.40083e+03 7.38571e+02 1.94174e+03 2.13130e+03 1.75218e+03
6.58560e+05 2.61833e+03 3.02051e+03 3.22155e+03 2.81948e+03 1.95652e+03 2.14320e+03 1.76984e+03
6.59200e+05 2.61867e+03 2.43075e+03 3.35345e+03 1.50805e+03 1.98155e+03 2.17206e+03 1.79105e+03
6.59840e+05 2.62000e+03 2.76655e+03 3.20262e+03 2.33048e+03 2.01372e+03 2.21868e+03 1.80875e+03
6.60480e+05 2.62067e+03 1.76512e+03 2.62498e+03 9.05257e+02 2.04884e+03 2.28032e+03 1.81735e+03
6.61120e+05 2.62233e+03 2.78209e+03 3.32774e+03 2.23644e+03 2.08257e+03 2.34998e+03 1.81516e+03
6.61760e+05 2.62300e+03 1.68115e+03 2.61015e+03 7.52148e+02 2.11165e+03 2.41862e+03 1.80468e+03
6.62400e+05 2.62567e+03 2.09031e+03 2.32307e+03 1.85754e+03 2.13466e+03 2.47826e+03 1.79106e+03
6.63040e+05 2.62633e+03 2.82429e+03 3.22464e+03 2.42394e+03 2.15214e+03 2.52387e+03 1.78042e+03
6.63680e+05 2.62733e+03 2.62038e+03 3.25955e+03 1.98120e+03 2.16584e+03 2.55373e+03 1.77795e+03
6.64320e+05 2.62900e+03 2.48310e+03 3.28980e+03 1.67640e+03 2.17759e+03 2.56887e+03 1.78632e+03
6.64960e+05 2.62967e+03 2.87092e+03 3.76124e+03 1.98061e+03 2.18832e+03 2.57171e+03 1.80493e+03
6.65600e+05 2.63033e+03 2.51188e+03 3.99809e+03 1.02566e+03 2.19760e+03 2.56494e+03 1.83026e+03
6.66240e+05 2.63133e+03 2.53749e+03 3.48692e+03 1.58806e+03 2.20421e+03 2.55111e+03 1.85731e+03
6.66880e+05 2.63267e+03 2.43905e+03 3.42714e+03 1.45096e+03 2.20703e+03 2.53268e+03 1.88138e+03
6.67520e+05 2.63333e+03 2.48156e+03 3.66331e+03 1.29982e+03 2.20592e+03 2.51202e+03 1.89982e+03
6.68160e+05 2.63433e+03 1.66604e+03 2.68301e+03 6.49083e+02 2.20200e+03 2.49110e+03 1.91289e+03
6.68800e+05 2.63567e+03 1.98597e+03 2.20207e+03 1.76987e+03 2.19745e+03 2.47124e+03 1.92366e+03
6.69440e+05 2.63733e+03 1.79763e+03 2.99543e+03 5.99824e+02 2.19486e+03 2.45312e+03 1.93661e+03
6.70080e+05 2.63833e+03 2.63982e+03 3.27629e+03 2.00336e+03 2.19657e+03 2.43784e+03 1.95529e+03
6.70720e+05 2.63967e+03 2.22323e+03 2.52493e+03 1.92152e+03 2.20412e+03 2.42752e+03 1.98071e+03
6.71360e+05 2.64067e+03 1.37526e+03 2.00458e+03 7.45951e+02 2.21776e+03 2.42464e+03 2.01087e+03
6.72000e+05 2.64167e+03 1.16158e+03 1.47516e+03 8.47993e+02 2.23613e+03 2.43016e+03 2.04210e+03
6.72640e+05 2.64333e+03 2.49905e+03 3.71247e+03 1.28564e+03 2.25648e+03 2.44193e+03 2.07103e+03
6.73280e+05 2.64433e+03 2.34850e+03 3.34599e+03 1.35101e+03 2.27541e+03 2.45536e+03 2.09547e+03
6.73920e+05 2.64600e+03 2.80856e+03 3.35556e+03 2.26156e+03 2.28962e+03 2.46544e+03 2.11379e+03
6.74560e+05 2.64700e+03 1.80043e+03 3.06062e+03 5.40249e+02 2.29629e+03 2.46843e+03 2.12414e+03
6.75200e+05 2.64833e+03 1.99639e+03 3.09399e+03 8.98796e+02 2.29345e+03 2.46256e+03 2.12434e+03
6.75840e+05 2.64967e+03 1.78548e+03 2.41556e+03 1.15540e+03 2.28042e+03 2.44806e+03 2.11278e+03
6.76480e+05 2.65100e+03 2.19566e+03 2.79561e+03 1.59570e+03 2.25811e+03 2.42654e+03 2.08969e+03
6.77120e+05 2.65200e+03 2.13538e+03 2.90888e+03 1.36188e+03 2.22895e+03 2.40040e+03 2.05751e+03
6.77760e+05 2.65333e+03 2.08658e+03 3.03069e+03 1.14247e+03 2.19631e+03 2.37234e+03 2.02027e+03
6.78400e+05 2.65400e+03 2.04424e+03 3.05646e+03 1.03202e+03 2.16370e+03 2.34481e+03 1.98259e+03
6.79040e+05 2.65533e+03 2.63031e+03 3.33144e+03 1.92918e+03 2.13408e+03 2.31931e+03 1.94885e+03
6.79680e+05 2.65633e+03 9.39759e+02 1.36896e+03 5.10563e+02 2.10955e+03 2.29621e+03 1.92289e+03
6.80320e+05 2.65800e+03 3.00541e+03 3.80657e+03 2.20426e+03 2.09124e+03 2.27483e+03 1.90764e+03
6.80960e+05 2.65867e+03 2.80293e+03 3.90493e+03 1.70093e+03 2.07946e+03 2.25402e+03 1.90490e+03
6.81600e+05 2.65967e+03 2.20583e+03 2.65302e+03 1.75864e+03 2.07401e+03 2.23337e+03 1.91464e+03
6.82240e+05 2.66033e+03 2.72202e+03 3.35446e+03 2.08958e+03 2.07424e+03 2.21480e+03 1.93368e+03
6.82880e+05 2.66133e+03 2.71772e+03 3.26050e+03 2.17494e+03 2.07933e+03 2.20508e+03 1.95358e+03
6.83520e+05 2.66200e+03 1.85573e+03 2.78579e+03 9.25671e+02 2.08853e+03 2.21549e+03 1.96158e+03
6.84160e+05 2.66300e+03 1.96116e+03 2.80411e+03 1.11820e+03 2.10167e+03 2.25025e+03 1.95308e+03
6.84800e+05 2.66467e+03 2.31716e+03 3.07030e+03 1.56401e+03 2.11916e+03 2.29977e+03 1.93856e+03
6.85440e+05 2.66533e+03 2.86296e+03 3.41763e+03 2.30828e+03 2.14186e+03 2.35175e+03 1.93198e+03
6.86080e+05 2.66633e+03 2.87482e+03 3.34240e+03 2.40724e+03 2.17038e+03 2.39773e+03 1.94304e+03
6.86720e+05 2.66700e+03 2.39834e+03 3.48223e+03 1.31444e+03 2.20437e+03 2.43308e+03 1.97566e+03
6.87360e+05 2.66867e+03 2.92686e+03 3.48475e+03 2.36897e+03 2.24202e+03 2.45640e+03 2.02764e+03
6.88000e+05 2.66933e+03 2.49264e+03 3.63729e+03 1.34799e+03 2.28044e+03 2.46895e+03 2.09193e+03
6.88640e+05 2.67067e+03 1.83901e+03 2.52948e+03 1.14855e+03 2.31665e+03 2.47414e+03 2.15915e+03
6.89280e+05 2.67233e+03 7.95435e+02 1.05836e+03 5.32508e+02 2.34857e+03 2.47708e+03 2.22007e+03
6.89920e+05 2.67400e+03 2.03143e+03 3.16365e+03 8.99206e+02 2.37539e+03 2.48486e+03 2.26592e+03
6.90560e+05 2.67500e+03 1.05754e+03 1.28309e+03 8.31979e+02 2.39716e+03 2.50575e+03 2.28857e+03
6.91200e+05 2.67667e+03 2.31653e+03 3.14336e+03 1.48970e+03 2.41410e+03 2.54270e+03 2.28549e+03
6.91840e+05 2.67733e+03 2.82828e+03 3.67901e+03 1.97754e+03 2.42570e+03 2.58989e+03 2.26152e+03
6.92480e+05 2.67900e+03 2.36258e+03 2.89210e+03 1.83307e+03 2.43042e+03 2.63824e+03 2.22260e+03
6.93120e+05 2.68000e+03 2.30547e+03 2.87452e+03 1.73642e+03 2.42607e+03 2.67855e+03 2.17360e+03
6.93760e+05 2.68133e+03 2.56794e+03 3.41862e+03 1.71725e+03 2.41080e+03 2.70263e+03 2.11897e+03
6.94400e+05 2.68167e+03 2.54802e+03 3.42577e+03 1.67027e+03 2.38428e+03 2.70543e+03 2.06313e+03
6.95040e+05 2.68300e+03 2.50148e+03 3.18156e+03 1.82140e+03 2.34837e+03 2.68648e+03 2.01025e+03
6.95680e+05 2.68400e+03 1.42233e+03 3.01596e+03 -1.71309e+02 2.30685e+03 2.64951e+03 1.96418e+03
6.96320e+05 2.68500e+03 2.16196e+03 2.70646e+03 1.61746e+03 2.26442e+03 2.60047e+03 1.92837e+03
6.96960e+05 2.68700e+03 2.29664e+03 3.23696e+03 1.35631e+03 2.22566e+03 2.54553e+03 1.90579e+03
6.97600e+05 2.68767e+03 3.02872e+03 3.27450e+03 2.78294e+03 2.19433e+03 2.48996e+03 1.89870e+03
6.98240e+05 2.68933e+03 2.63172e+03 3.47111e+03 1.79233e+03 2.17308e+03 2.43818e+03 1.90798e+03
6.98880e+05 2.69033e+03 1.74698e+03 2.83285e+03 6.61113e+02 2.16314e+03 2.39417e+03 1.93212e+03
6.99520e+05 2.69200e+03 9.12415e+02 1.14399e+03 6.80843e+02 2.16412e+03 2.36206e+03 1.96619e+03
7.00160e+05 2.69333e+03 2.53713e+03 3.23143e+03 1.84283e+03 2.17407e+03 2.34606e+03 2.00207e+03
7.00800e+05 2.69433e+03 2.43330e+03 2.92234e+03 1.94426e+03 2.18993e+03 2.34880e+03 2.03106e+03
7.01440e+05 2.69533e+03 1.80094e+03 2.19776e+03 1.40411e+03 2.20813e+03 2.36806e+03 2.04819e+03
7.02080e+05 2.69633e+03 1.99699e+03 2.96026e+03 1.03372e+03 2.22488e+03 2.39623e+03 2.05353e+03
7.02720e+05 2.69733e+03 2.61377e+03 3.64919e+03 1.57836e+03 2.23678e+03 2.42429e+03 2.04927e+03
7.03360e+05 2.69867e+03 2.37486e+03 3.26935e+03 1.48037e+03 2.24169e+03 2.44556e+03 2.03782e+03
7.04000e+05 2.69933e+03 3.08100e+03 3.23694e+03 2.92507e+03 2.23929e+03 2.45680e+03 2.02177e+03
7.04640e+05 2.70000e+03 2.55474e+03 3.39052e+03 1.71897e+03 2.23098e+03 2.45814e+03 2.00383e+03
7.05280e+05 2.70167e+03 2.03261e+03 3.37304e+03 6.92177e+02 2.21925e+03 2.45225e+03 1.98624e+03
7.05920e+05 2.70267e+03 2.04342e+03 3.23867e+03 8.48169e+02 2.20694e+03 2.44304e+03 1.97085e+03
7.06560e+05 2.70400e+03 1.87603e+03 3.11840e+03 6.33651e+02 2.19700e+03 2.43431e+03 1.95969e+03
7.07200e+05 2.70533e+03 2.50974e+03 3.93367e+03 1.08582e+03 2.19221e+03 2.42908e+03 1.95533e+03
7.07840e+05 2.70667e+03 2.25207e+03 2.62932e+03 1.87483e+03 2.19462e+03 2.42931e+03 1.95993e+03
7.08480e+05 2.70767e+03 2.79757e+03 3.36758e+03 2.22757e+03 2.20483e+03 2.43637e+03 1.97330e+03
7.09120e+05 2.70833e+03 2.58525e+03 3.42963e+03 1.74087e+03 2.22158e+03 2.45161e+03 1.99155e+03
7.09760e+05 2.70967e+03 3.04169e+03 3.50830e+03 2.57509e+03 2.24214e+03 2.47635e+03 2.00792e+03
7.10400e+05 2.71033e+03 2.49641e+03 3.24036e+03 1.75246e+03 2.26328e+03 2.51079e+03 2.01577e+03
7.11040e+05 2.71133e+03 1.69279e+03 2.61249e+03 7.73092e+02 2.28237e+03 2.55330e+03 2.01144e+03
7.11680e+05 2.71267e+03 3.02135e+03 3.56575e+03 2.47695e+03 2.29800e+03 2.60082e+03 1.99518e+03
7.12320e+05 2.71300e+03 3.42881e+03 3.68678e+03 3.17084e+03 2.31020e+03 2.64988e+03 1.97051e+03
7.12960e+05 2.71400e+03 2.22292e+03 3.13594e+03 1.30989e+03 2.31991e+03 2.69696e+03 1.94285e+03
7.13600e+05 2.71500e+03 2.62173e+03 3.56202e+03 1.68143e+03 2.32827e+03 2.73844e+03 1.91811e+03
7.14240e+05 2.71567e+03 2.70894e+03 3.53131e+03 1.88657e+03 2.33607e+03 2.77054e+03 1.90160e+03
7.14880e+05 2.71700e+03 2.49264e+03 3.04634e+03 1.93895e+03 2.34389e+03 2.79030e+03 1.89748e+03
7.15520e+05 2.71800e+03 2.42791e+03 2.99433e+03 1.86149e+03 2.35260e+03 2.79675e+03 1.90846e+03
7.16160e+05 2.71900e+03 2.33873e+03 3.09592e+03 1.58154e+03 2.36338e+03 2.79137e+03 1.93538e+03
7.16800e+05 2.72033e+03 1.44436e+03 2.22079e+03 6.67926e+02 2.37730e+03 2.77747e+03 1.97713e+03
7.17440e+05 2.72200e+03 1.60740e+03 2.30982e+03 9.04991e+02 2.39474e+03 2.75868e+03 2.03079e+03
7.18080e+05 2.72267e+03 2.39083e+03 2.60373e+03 2.17793e+03 2.41493e+03 2.73781e+03 2.09204e+03
7.18720e+05 2.72467e+03 1.62623e+03 2.35156e+03 9.00888e+02 2.43584e+03 2.71657e+03 2.15511e+03
7.19360e+05 2.72633e+03 1.12816e+03 1.41809e+03 8.38229e+02 2.45440e+03 2.69560e+03 2.21319e+03
7.20000e+05 2.72767e+03 1.68049e+03 2.12238e+03 1.23859e+03 2.46696e+03 2.67400e+03 2.25992e+03
7.20640e+05 2.72967e+03 2.73907e+03 3.50618e+03 1.97196e+03 2.47002e+03 2.64875e+03 2.29130e+03
7.21280e+05 2.73033e+03 1.55362e+03 2.65543e+03 4.51801e+02 2.46090e+03 2.61541e+03 2.30639e+03
7.21920e+05 2.73167e+03 2.32149e+03 3.15561e+03 1.48736e+03 2.43803e+03 2.56982e+03 2.30625e+03
7.22560e+05 2.73200e+03 2.25310e+03 3.09304e+03 1.41315e+03 2.40113e+03 2.50985e+03 2.29241e+03
7.23200e+05 2.73367e+03 2.44618e+03 3.82457e+03 1.06779e+03 2.35133e+03 2.43656e+03 2.26610e+03
7.23840e+05 2.73467e+03 1.39963e+03 2.83379e+03 -3.45423e+01 2.29149e+03 2.35453e+03 2.22844e+03
7.24480e+05 2.73633e+03 2.80774e+03 3.34218e+03 2.27329e+03 2.22607e+03 2.27138e+03 2.18076e+03
7.25120e+05 2.73733e+03 2.66961e+03 3.39239e+03 1.94682e+03 2.16056e+03 2.19676e+03 2.12436e+03
7.25760e+05 2.73867e+03 9.97607e+02 1.24301e+03 7.52198e+02 2.10049e+03 2.14048e+03 2.06050e+03
7.26400e+05 2.74033e+03 2.40383e+03 3.04493e+03 1.76274e+03 2.05048e+03 2.10867e+03 1.99229e+03
7.27040e+05 2.74133e+03 2.27657e+03 3.12421e+03 1.42894e+03 2.01346e+03 2.10216e+03 1.92476e+03
7.27680e+05 2.74300e+03 2.17922e+03 2.70754e+03 1.65090e+03 1.99038e+03 2.11693e+03 1.86383e+03
7.28320e+05 2.74367e+03 2.60179e+03 3.06180e+03 2.14179e+03 1.98024e+03 2.14489e+03 1.81560e+03
7.28960e+05 2.74500e+03 1.70449e+03 2.53767e+03 8.71303e+02 1.98036e+03 2.17611e+03 1.78460e+03
7.29600e+05 2.74633e+03 2.81738e+03 3.59632e+03 2.03843e+03 1.98706e+03 2.20175e+03 1.77237e+03
7.30240e+05 2.74767e+03 1.47434e+03 2.76888e+03 1.79798e+02 1.99670e+03 2.21615e+03 1.77726e+03
7.30880e+05 2.74867e+03 3.06553e+03 3.53747e+03 2.59359e+03 2.00660e+03 2.21742e+03 1.79578e+03
7.31520e+05 2.75000e+03 9.76616e+02 1.46445e+03 4.88784e+02 2.01561e+03 2.20692e+03 1.82430e+03
7.32160e+05 2.75133e+03 1.85444e+03 2.72489e+03 9.83981e+02 2.02414e+03 2.18845e+03 1.85982e+03
7.32800e+05 2.75267e+03 1.65928e+03 2.81064e+03 5.07922e+02 2.03371e+03 2.16773e+03 1.89969e+03
7.33440e+05 2.75400e+03 2.46739e+03 3.79727e+03 1.13752e+03 2.04632e+03 2.15203e+03 1.94061e+03
7.34080e+05 2.75467e+03 2.58335e+03 3.75091e+03 1.41579e+03 2.06351e+03 2.14867e+03 1.97834e+03
7.34720e+05 2.75567e+03 2.86594e+03 3.54942e+03 2.18246e+03 2.08553e+03 2.16131e+03 2.00976e+03
7.35360e+05 2.75700e+03 2.82260e+03 3.75511e+03 1.89008e+03 2.11106e+03 2.18577e+03 2.03635e+03
7.36000e+05 2.75800e+03 2.30414e+03 3.27125e+03 1.33703e+03 2.13767e+03 2.21359e+03 2.06174e+03
7.36640e+05 2.75867e+03 2.67925e+03 3.52242e+03 1.83607e+03 2.16289e+03 2.24016e+03 2.08561e+03
7.37280e+05 2.76000e+03 2.45451e+03 3.26461e+03 1.64442e+03 2.18536e+03 2.26976e+03 2.10096e+03
7.37920e+05 2.76067e+03 1.75447e+03 2.39968e+03 1.10926e+03 2.20535e+03 2.31345e+03 2.09725e+03
7.38560e+05 2.76267e+03 2.35425e+03 3.68688e+03 1.02162e+03 2.22450e+03 2.37751e+03 2.07150e+03
7.39200e+05 2.76367e+03 2.61400e+03 3.89683e+03 1.33118e+03 2.24503e+03 2.46038e+03 2.02968e+03
7.39840e+05 2.76467e+03 2.70734e+03 3.49626e+03 1.91842e+03 2.26873e+03 2.55756e+03 1.97990e+03
7.40480e+05 2.76633e+03 2.71603e+03 3.32065e+03 2.11141e+03 2.29610e+03 2.66268e+03 1.92952e+03
7.41120e+05 2.76667e+03 2.33841e+03 3.37823e+03 1.29859e+03 2.32589e+03 2.76747e+03 1.88430e+03
7.41760e+05 2.76800e+03 2.08827e+03 2.45726e+03 1.71927e+03 2.35541e+03 2.86313e+03 1.84769e+03
7.42400e+05 2.76900e+03 2.67497e+03 3.11351e+03 2.23643e+03 2.38156e+03 2.94250e+03 1.82062e+03
7.43040e+05 2.77000e+03 1.06441e+03 1.31255e+03 8.16278e+02 2.40190e+03 3.00189e+03 1.80191e+03
7.43680e+05 2.77167e+03 2.32014e+03 3.35002e+03 1.29027e+03 2.41530e+03 3.04116e+03 1.78944e+03
7.44320e+05 2.77300e+03 1.87361e+03 2.53486e+03 1.21237e+03 2.42195e+03 3.06262e+03 1.78127e+03
7.44960e+05 2.77433e+03 1.77155e+03 2.83964e+03 7.03453e+02 2.42290e+03 3.06948e+03 1.77632e+03
7.45600e+05 2.77567e+03 1.86821e+03 2.94883e+03 7.87595e+02 2.41942e+03 3.06454e+03 1.77431e+03
7.46240e+05 2.77733e+03 2.10437e+03 3.26565e+03 9.43095e+02 2.41241e+03 3.04970e+03 1.77512e+03
7.46880e+05 2.77867e+03 2.29778e+03 3.56671e+03 1.02885e+03 2.40211e+03 3.02613e+03 1.77809e+03
7.47520e+05 2.78000e+03 1.64316e+03 2.64865e+03 6.37677e+02 2.38815e+03 2.99468e+03 1.78162e+03
7.48160e+05 2.78133e+03 2.09553e+03 2.85007e+03 1.34098e+03 2.36970e+03 2.95619e+03 1.78321e+03
7.48800e+05 2.78267e+03 2.29704e+03 2.54009e+03 2.05399e+03 2.34590e+03 2.91197e+03 1.77984e+03
7.49440e+05 2.78467e+03 1.54721e+03 2.35120e+03 7.43213e+02 2.31643e+03 2.86440e+03 1.76845e+03
7.50080e+05 2.78600e+03 1.68741e+03 3.02169e+03 3.53120e+02 2.28186e+03 2.81691e+03 1.74681e+03
7.50720e+05 2.78700e+03 1.60752e+03 2.58733e+03 6.27706e+02 2.24373e+03 2.77295e+03 1.71452e+03
7.51360e+05 2.78867e+03 1.79271e+03 3.06267e+03 5.22757e+02 2.20407e+03 2.73454e+03 1.67360e+03
7.52000e+05 2.79000e+03 2.25994e+03 3.45770e+03 1.06218e+03 2.16488e+03 2.70154e+03 1.62821e+03
7.52640e+05 2.79167e+03 2.01124e+03 3.01017e+03 1.01232e+03 2.12771e+03 2.67203e+03 1.58340e+03
7.53280e+05 2.79300e+03 2.87611e+03 3.37723e+03 2.37499e+03 2.09369e+03 2.64363e+03 1.54375e+03
7.53920e+05 2.79367e+03 2.01366e+03 3.17120e+03 8.56129e+02 2.06356e+03 2.61454e+03 1.51259e+03
7.54560e+05 2.79533e+03 1.82555e+03 2.95184e+03 6.99252e+02 2.03795e+03 2.58401e+03 1.49189e+03
7.55200e+05 2.79633e+03 2.79409e+03 3.38376e+03 2.20443e+03 2.01742e+03 2.55227e+03 1.48257e+03
7.55840e+05 2.79700e+03 3.04613e+03 3.15262e+03 2.93964e+03 2.00267e+03 2.52053e+03 1.48481e+03
7.56480e+05 2.79833e+03 2.23461e+03 3.13390e+03 1.33532e+03 1.99450e+03 2.49075e+03 1.49825e+03
7.57120e+05 2.79867e+03 2.40912e+03 3.07972e+03 1.73851e+03 1.99349e+03 2.46479e+03 1.52219e+03
7.57760e+05 2.80100e+03 1.86598e+03 2.62748e+03 1.10449e+03 1.99965e+03 2.44362e+03 1.55568e+03
7.58400e+05 2.80200e+03 1.37158e+03 2.36906e+03 3.74101e+02 2.01257e+03 2.42776e+03 1.59739e+03
7.59040e+05 2.80367e+03 2.16638e+03 3.23258e+03 1.10018e+03 2.03174e+03 2.41848e+03 1.64499e+03
7.59680e+05 2.80467e+03 1.96730e+03 2.99066e+03 9.43935e+02 2.05639e+03 2.41810e+03 1.69467e+03
7.60320e+05 2.80633e+03 2.81913e+03 3.38676e+03 2.25150e+03 2.08506e+03 2.42815e+03 1.74197e+03
7.60960e+05 2.80700e+03 2.02710e+03 3.02049e+03 1.03372e+03 2.11525e+03 2.44652e+03 1.78398e+03
7.61600e+05 2.80833e+03 2.04428e+03 2.86619e+03 1.22237e+03 2.14365e+03 2.46694e+03 1.82035e+03
7.62240e+05 2.80933e+03 2.37612e+03 3.45071e+03 1.30153e+03 2.16688e+03 2.48162e+03 1.85215e+03
7.62880e+05 2.81100e+03 2.23391e+03 3.32334e+03 1.14449e+03 2.18256e+03 2.48453e+03 1.88058e+03
7.63520e+05 2.81167e+03 2.52093e+03 3.71001e+03 1.33185e+03 2.18992e+03 2.47331e+03 1.90652e+03
7.64160e+05 2.81300e+03 1.81697e+03 2.95480e+03 6.79136e+02 2.18996e+03 2.44962e+03 1.93030e+03
7.64800e+05 2.81433e+03 1.59723e+03 2.58739e+03 6.07077e+02 2.18487e+03 2.41896e+03 1.95078e+03
7.65440e+05 2.81533e+03 3.19900e+03 3.60057e+03 2.79743e+03 2.17728e+03 2.39008e+03 1.96448e+03
7.66080e+05 2.81633e+03 1.86507e+03 2.87269e+03 8.57444e+02 2.16976e+03 2.37286e+03 1.96666e+03
7.66720e+05 2.81767e+03 1.81027e+03 2.13842e+03 1.48212e+03 2.16447e+03 2.37314e+03 1.95580e+03
7.67360e+05 2.81900e+03 2.33591e+03 3.46921e+03 1.20261e+03 2.16290e+03 2.38864e+03 1.93716e+03
7.68000e+05 2.81967e+03 2.85479e+03 3.25565e+03 2.45393e+03 2.16577e+03 2.41172e+03 1.91983e+03
7.68640e+05 2.82133e+03 2.13087e+03 3.07408e+03 1.18766e+03 2.17311e+03 2.43480e+03 1.91141e+03
7.69280e+05 2.82233e+03 2.64141e+03 3.86616e+03 1.41667e+03 2.18413e+03 2.45266e+03 1.91560e+03
7.69920e+05 2.82333e+03 2.20128e+03 3.14931e+03 1.25324e+03 2.19725e+03 2.46215e+03 1.93234e+03
7.70560e+05 2.82467e+03 2.25662e+03 3.24878e+03 1.26446e+03 2.21046e+03 2.46161e+03 1.95931e+03
7.71200e+05 2.82533e+03 3.02304e+03 3.25746e+03 2.78863e+03 2.22208e+03 2.45081e+03 1.99336e+03
7.71840e+05 2.82667e+03 1.72778e+03 1.86599e+03 1.58958e+03 2.23145e+03 2.43177e+03 2.03113e+03
7.72480e+05 2.82800e+03 2.77132e+03 2.94521e+03 2.59743e+03 2.23905e+03 2.40974e+03 2.06836e+03
7.73120e+05 2.82867e+03 3.16212e+03 3.32895e+03 2.99530e+03 2.24609e+03 2.39309e+03 2.09909e+03
7.73760e+05 2.82900e+03 3.25960e+03 3.34014e+03 3.17906e+03 2.25399e+03 2.38999e+03 2.11798e+03
7.74400e+05 2.83000e+03 1.45153e+03 1.87276e+03 1.03029e+03 2.26376e+03 2.40164e+03 2.12588e+03
7.75040e+05 2.83133e+03 2.15438e+03 2.66656e+03 1.64219e+03 2.27564e+03 2.42163e+03 2.12966e+03
7.75680e+05 2.83233e+03 2.35394e+03 3.17206e+03 1.53583e+03 2.28933e+03 2.44324e+03 2.13543e+03
7.76320e+05 2.83367e+03 2.12381e+03 2.95490e+03 1.29273e+03 2.30458e+03 2.46351e+03 2.14564e+03
7.76960e+05 2.83433e+03 2.68332e+03 2.80234e+03 2.56429e+03 2.32148e+03 2.48228e+03 2.16069e+03
7.77600e+05 2.83533e+03 2.93722e+03 3.19821e+03 2.67623e+03 2.34007e+03 2.49974e+03 2.18039e+03
7.78240e+05 2.83633e+03 3.22640e+03 3.35782e+03 3.09498e+03 2.35967e+03 2.51528e+03 2.20407e+03
7.78880e+05 2.83667e+03 2.37891e+03 3.53741e+03 1.22042e+03 2.37881e+03 2.52798e+03 2.22964e+03
7.79520e+05 2.83800e+03 2.43066e+03 3.32243e+03 1.53889e+03 2.39555e+03 2.53784e+03 2.25325e+03
7.80160e+05 2.83933e+03 2.94806e+03 3.45592e+03 2.44020e+03 2.40843e+03 2.54605e+03 2.27082e+03
7.80800e+05 2.83967e+03 3.32053e+03 3.47616e+03 3.16489e+03 2.41732e+03 2.55433e+03 2.28031e+03
7.81440e+05 2.84100e+03 2.01761e+03 3.37783e+03 6.57395e+02 2.42367e+03 2.56460e+03 2.28274e+03
7.82080e+05 2.84200e+03 2.25607e+03 3.79612e+03 7.16016e+02 2.42992e+03 2.57917e+03 2.28068e+03
7.82720e+05 2.84300e+03 2.72966e+03 3.52358e+03 1.93573e+03 2.43848e+03 2.60048e+03 2.27648e+03
7.83360e+05 2.84367e+03 2.60284e+03 3.86859e+03 1.33709e+03 2.45098e+03 2.63001e+03 2.27195e+03
7.84000e+05 2.84533e+03 2.12148e+03 3.15169e+03 1.09127e+03 2.46797e+03 2.66748e+03 2.26846e+03
7.84640e+05 2.84633e+03 1.51231e+03 2.33714e+03 6.87482e+02 2.48896e+03 2.71105e+03 2.26687e+03
7.85280e+05 2.84767e+03 3.11922e+03 3.27897e+03 2.95947e+03 2.51283e+03 2.75809e+03 2.26757e+03
7.85920e+05 2.84833e+03 2.81845e+03 3.24552e+03 2.39138e+03 2.53821e+03 2.80585e+03 2.27057e+03
7.86560e+05 2.84933e+03 1.50199e+03 2.40935e+03 5.94629e+02 2.56342e+03 2.85167e+03 2.27517e+03
7.87200e+05 2.85067e+03 2.32721e+03 3.11508e+03 1.53935e+03 2.58621e+03 2.89287e+03 2.27956e+03
7.87840e+05 2.85167e+03 2.53100e+03 3.37649e+03 1.68550e+03 2.60396e+03 2.92655e+03 2.28137e+03
7.88480e+05 2.85300e+03 3.28512e+03 3.60515e+03 2.96508e+03 2.61447e+03 2.94988e+03 2.27906e+03
7.89120e+05 2.85333e+03 2.89822e+03 3.35359e+03 2.44286e+03 2.61668e+03 2.96064e+03 2.27272e+03
7.89760e+05 2.85433e+03 2.26956e+03 3.27103e+03 1.26809e+03 2.61080e+03 2.95791e+03 2.26369e+03
7.90400e+05 2.85500e+03 3.12282e+03 3.52546e+03 2.72018e+03 2.59785e+03 2.94258e+03 2.25312e+03
7.91040e+05 2.85600e+03 2.41294e+03 3.38916e+03 1.43671e+03 2.57952e+03 2.91806e+03 2.24098e+03
7.91680e+05 2.85700e+03 1.95636e+03 3.33936e+03 5.73365e+02 2.55814e+03 2.89015e+03 2.22613e+03
7.92320e+05 2.85833e+03 1.94989e+03 2.96022e+03 9.39570e+02 2.53663e+03 2.86575e+03 2.20752e+03
7.92960e+05 2.86000e+03 2.74155e+03 3.21547e+03 2.26763e+03 2.51807e+03 2.85053e+03 2.18560e+03
7.93600e+05 2.86067e+03 2.70253e+03 3.23163e+03 2.17343e+03 2.50502e+03 2.84721e+03 2.16282e+03
7.94240e+05 2.86267e+03 2.06130e+03 3.06877e+03 1.05383e+03 2.49871e+03 2.85548e+03 2.14195e+03
7.94880e+05 2.86333e+03 2.55025e+03 3.08823e+03 2.01226e+03 2.49848e+03 2.87291e+03 2.12405e+03
7.95520e+05 2.86467e+03 1.83017e+03 2.72887e+03 9.31475e+02 2.50181e+03 2.89556e+03 2.10805e+03
7.96160e+05 2.86600e+03 2.23528e+03 3.30566e+03 1.16491e+03 2.50515e+03 2.91835e+03 2.09195e+03
7.96800e+05 2.86700e+03 2.05379e+03 2.59847e+03 1.50912e+03 2.50493e+03 2.93582e+03 2.07404e+03
7.97440e+05 2.86767e+03 2.35343e+03 3.03071e+03 1.67616e+03 2.49835e+03 2.94331e+03 2.05339e+03
7.98080e+05 2.86867e+03 2.70153e+03 3.42958e+03 1.97348e+03 2.48384e+03 2.93792e+03 2.02976e+03
7.98720e+05 2.86967e+03 2.29990e+03 3.41356e+03 1.18624e+03 2.46128e+03 2.91865e+03 2.00391e+03
7.99360e+05 2.87100e+03 3.26346e+03 3.61821e+03 2.90870e+03 2.43189e+03 2.88579e+03 1.97800e+03
8.00000e+05 2.87100e+03 3.26346e+03 3.61821e+03 2.90870e+03 2.39794e+03 2.84036e+03 1.95553e+03
8.00640e+05 2.87233e+03 2.05447e+03 3.03075e+03 1.07820e+03 2.36250e+03 2.78427e+03 1.94073e+03
8.01280e+05 2.87333e+03 2.67711e+03 3.37544e+03 1.97878e+03 2.32914e+03 2.72094e+03 1.93735e+03
8.01920e+05 2.87433e+03 2.52801e+03 3.39974e+03 1.65628e+03 2.30174e+03 2.65596e+03 1.94753e+03
8.02560e+05 2.87600e+03 2.33672e+03 3.16380e+03 1.50964e+03 2.28396e+03 2.59684e+03 1.97107e+03
8.03200e+05 2.87667e+03 2.81691e+03 3.28831e+03 2.34552e+03 2.27845e+03 2.55165e+03 2.00524e+03
8.03840e+05 2.87767e+03 2.75886e+03 3.43997e+03 2.07775e+03 2.28608e+03 2.52646e+03 2.04569e+03
8.04480e+05 2.87900e+03 1.95879e+03 3.04558e+03 8.71995e+02 2.30550e+03 2.52250e+03 2.08849e+03
8.05120e+05 2.88000e+03 3.38493e+03 3.74984e+03 3.02003e+03 2.33331e+03 2.53524e+03 2.13137e+03
8.05760e+05 2.88033e+03 3.21228e+03 3.42350e+03 3.00106e+03 2.36488e+03 2.55730e+03 2.17247e+03
8.06400e+05 2.88100e+03 2.97857e+03 3.47611e+03 2.48103e+03 2.39557e+03 2.58325e+03 2.20789e+03
8.07040e+05 2.88233e+03 2.15416e+03 2.95520e+03 1.35312e+03 2.42167e+03 2.61207e+03 2.23127e+03
8.07680e+05 2.88333e+03 3.37590e+03 3.60114e+03 3.15066e+03 2.44125e+03 2.64569e+03 2.23682e+03
8.08320e+05 2.88367e+03 2.88559e+03 3.64998e+03 2.12120e+03 2.45461e+03 2.68535e+03 2.22387e+03
8.08960e+05 2.88533e+03 2.69911e+03 3.49588e+03 1.90233e+03 2.46406e+03 2.72973e+03 2.19840e+03
8.09600e+05 2.88600e+03 3.20383e+03 3.71942e+03 2.68824e+03 2.47304e+03 2.77581e+03 2.17027e+03
8.10240e+05 2.88700e+03 1.63809e+03 2.46373e+03 8.12450e+02 2.48478e+03 2.81985e+03 2.14971e+03
8.10880e+05 2.88867e+03 1.46180e+03 2.20582e+03 7.17781e+02 2.50144e+03 2.85786e+03 2.14503e+03
8.11520e+05 2.89000e+03 1.63466e+03 2.15827e+03 1.11104e+03 2.52369e+03 2.88604e+03 2.16133e+03
8.12160e+05 2.89167e+03 1.98618e+03 2.66039e+03 1.31197e+03 2.55079e+03 2.90167e+03 2.19991e+03
8.12800e+05 2.89233e+03 3.00095e+03 3.26236e+03 2.73954e+03 2.58093e+03 2.90377e+03 2.25809e+03
8.13440e+05 2.89400e+03 1.06519e+03 1.21508e+03 9.15293e+02 2.61121e+03 2.89286e+03 2.32957e+03
8.14080e+05 2.89500e+03 2.45627e+03 3.55807e+03 1.35448e+03 2.63755e+03 2.87000e+03 2.40510e+03
8.14720e+05 2.89600e+03 1.42462e+03 2.07800e+03 7.71241e+02 2.65508e+03 2.83643e+03 2.47372e+03
8.15360e+05 2.89767e+03 1.49742e+03 2.42389e+03 5.70959e+02 2.65937e+03 2.79426e+03 2.52449e+03
8.16000e+05 2.89867e+03 2.02776e+03 3.01937e+03 1.03615e+03 2.64776e+03 2.74716e+03 2.54835e+03
8.16640e+05 2.90033e+03 2.49287e+03 3.15378e+03 1.83196e+03 2.62000e+03 2.69931e+03 2.54070e+03
8.17280e+05 2.90100e+03 2.33713e+03 3.57768e+03 1.09658e+03 2.57826e+03 2.65123e+03 2.50529e+03
8.17920e+05 2.90300e+03 1.76494e+03 2.71382e+03 8.16054e+02 2.52624e+03 2.59992e+03 2.45256e+03
8.18560e+05 2.90367e+03 3.25969e+03 3.45327e+03 3.06611e+03 2.46830e+03 2.54567e+03 2.39094e+03
8.19200e+05 2.90433e+03 3.14639e+03 3.52391e+03 2.76887e+03 2.40882e+03 2.49266e+03 2.32498e+03
8.19840e+05 2.90533e+03 2.18419e+03 3.57612e+03 7.92274e+02 2.35179e+03 2.44397e+03 2.25960e+03
8.20480e+05 2.90700e+03 1.94997e+03 3.13103e+03 7.68904e+02 2.30063e+03 2.39935e+03 2.20191e+03
8.21120e+05 2.90833e+03 1.62374e+03 2.30050e+03 9.46983e+02 2.25809e+03 2.35766e+03 2.15853e+03
8.21760e+05 2.91000e+03 1.93980e+03 2.38470e+03 1.49489e+03 2.22643e+03 2.32110e+03 2.13176e+03
8.22400e+05 2.91167e+03 1.00104e+03 1.30578e+03 6.96303e+02 2.20731e+03 2.29839e+03 2.11623e+03
8.23040e+05 2.91400e+03 1.85990e+03 2.69321e+03 1.02658e+03 2.20128e+03 2.30302e+03 2.09954e+03
8.23680e+05 2.91500e+03 2.00152e+03 2.93727e+03 1.06577e+03 2.20694e+03 2.33918e+03 2.07470e+03
8.24320e+05 2.91600e+03 1.97543e+03 3.35439e+03 5.96462e+02 2.22053e+03 2.39603e+03 2.04503e+03
8.24960e+05 2.91700e+03 2.58553e+03 3.38398e+03 1.78707e+03 2.23621e+03 2.45850e+03 2.01393e+03
8.25600e+05 2.91833e+03 1.33835e+03 1.62886e+03 1.04784e+03 2.24718e+03 2.51280e+03 1.98156e+03
8.26240e+05 2.92000e+03 1.54721e+03 2.31046e+03 7.83961e+02 2.24744e+03 2.54820e+03 1.94668e+03
8.26880e+05 2.92133e+03 3.13458e+03 3.93446e+03 2.33470e+03 2.23364e+03 2.55861e+03 1.90868e+03
8.27520e+05 2.92200e+03 1.54701e+03 2.90845e+03 1.85573e+02 2.20636e+03 2.54384e+03 1.86888e+03
8.28160e+05 2.92300e+03 1.95846e+03 2.45433e+03 1.46259e+03 2.16961e+03 2.50911e+03 1.83012e+03
8.28800e+05 2.92500e+03 2.55938e+03 3.36803e+03 1.75074e+03 2.12924e+03 2.46315e+03 1.79532e+03
8.29440e+05 2.92567e+03 2.92528e+03 3.77646e+03 2.07410e+03 2.09101e+03 2.41546e+03 1.76656e+03
8.30080e+05 2.92633e+03 2.66067e+03 3.32156e+03 1.99978e+03 2.05957e+03 2.37381e+03 1.74533e+03
8.30720e+05 2.92733e+03 1.97898e+03 3.05002e+03 9.07942e+02 2.03780e+03 2.34250e+03 1.73310e+03
8.31360e+05 2.92867e+03 2.23509e+03 3.25005e+03 1.22014e+03 2.02671e+03 2.32201e+03 1.73141e+03
8.32000e+05 2.92967e+03 2.76529e+03 3.32724e+03 2.20333e+03 2.02579e+03 2.31033e+03 1.74124e+03
8.32640e+05 2.93133e+03 1.75338e+03 2.65464e+03 8.52127e+02 2.03375e+03 2.30527e+03 1.76223e+03
8.33280e+05 2.93233e+03 1.73871e+03 2.49931e+03 9.78122e+02 2.04917e+03 2.30609e+03 1.79225e+03
8.33920e+05 2.93333e+03 2.75580e+03 3.22893e+03 2.28266e+03 2.07066e+03 2.31319e+03 1.82812e+03
8.34560e+05 2.93500e+03 2.05827e+03 3.23247e+03 8.84065e+02 2.09671e+03 2.32680e+03 1.86663e+03
8.35200e+05 2.93600e+03 2.72072e+03 3.87874e+03 1.56270e+03 2.12548e+03 2.34611e+03 1.90485e+03
8.35840e+05 2.93733e+03 2.55007e+03 3.93608e+03 1.16405e+03 2.15457e+03 2.37012e+03 1.93901e+03
8.36480e+05 2.93833e+03 1.41796e+03 2.42171e+03 4.14221e+02 2.18140e+03 2.39897e+03 1.96382e+03
8.37120e+05 2.94000e+03 2.00190e+03 3.30074e+03 7.03054e+02 2.20384e+03 2.43365e+03 1.97402e+03
8.37760e+05 2.94067e+03 2.96879e+03 3.47553e+03 2.46206e+03 2.22090e+03 2.47419e+03 1.96762e+03
8.38400e+05 2.94200e+03 1.28245e+03 2.15049e+03 4.14409e+02 2.23303e+03 2.51863e+03 1.94742e+03
8.39040e+05 2.94367e+03 2.21648e+03 3.25728e+03 1.17568e+03 2.24174e+03 2.56431e+03 1.91917e+03
8.39680e+05 2.94500e+03 2.34642e+03 2.90127e+03 1.79157e+03 2.24882e+03 2.60930e+03 1.88835e+03
8.40320e+05 2.94633e+03 2.39442e+03 3.65861e+03 1.13024e+03 2.25563e+03 2.65273e+03 1.85853e+03
8.40960e+05 2.94733e+03 3.25562e+03 3.44614e+03 3.06510e+03 2.26266e+03 2.69407e+03 1.83125e+03
8.41600e+05 2.94767e+03 3.22054e+03 3.45217e+03 2.98890e+03 2.26954e+03 2.73245e+03 1.80663e+03
8.42240e+05 2.94900e+03 2.76811e+03 3.83455e+03 1.70167e+03 2.27526e+03 2.76664e+03 1.78388e+03
8.42880e+05 2.95000e+03 1.64561e+03 2.95657e+03 3.34648e+02 2.27892e+03 2.79533e+03 1.76251e+03
8.43520e+05 2.95133e+03 2.00542e+03 2.64135e+03 1.36950e+03 2.28054e+03 2.81735e+03 1.74374e+03
8.44160e+05 2.95233e+03 1.94603e+03 3.15390e+03 7.38163e+02 2.28162e+03 2.83225e+03 1.73100e+03
8.44800e+05 2.95333e+03 2.45029e+03 3.39154e+03 1.50903e+03 2.28489e+03 2.84100e+03 1.72877e+03
8.45440e+05 2.95467e+03 1.88668e+03 2.00973e+03 1.76364e+03 2.29319e+03 2.84618e+03 1.74019e+03
8.46080e+05 2.95633e+03 2.27044e+03 2.91152e+03 1.62936e+03 2.30802e+03 2.85099e+03 1.76504e+03
8.46720e+05 2.95733e+03 1.57104e+03 2.50090e+03 6.41177e+02 2.32853e+03 2.85765e+03 1.79942e+03
8.47360e+05 2.95833e+03 3.26208e+03 3.75642e+03 2.76775e+03 2.35159e+03 2.86615e+03 1.83704e+03
8.48000e+05 2.95967e+03 6.70628e+02 8.20204e+02 5.21051e+02 2.37265e+03 2.87382e+03 1.87148e+03
8.48640e+05 2.96167e+03 2.98900e+03 3.69684e+03 2.28117e+03 2.38704e+03 2.87589e+03 1.89819e+03
8.49280e+05 2.96233e+03 3.19599e+03 3.90811e+03 2.48386e+03 2.39123e+03 2.86692e+03 1.91555e+03
8.49920e+05 2.96267e+03 2.23369e+03 3.15230e+03 1.31509e+03 2.38391e+03 2.84306e+03 1.92476e+03
8.50560e+05 2.96400e+03 2.02574e+03 2.42037e+03 1.63111e+03 2.36624e+03 2.80380e+03 1.92867e+03
8.51200e+05 2.96567e+03 2.44697e+03 3.32549e+03 1.56846e+03 2.34130e+03 2.75222e+03 1.93038e+03
8.51840e+05 2.96633e+03 2.71539e+03 3.29039e+03 2.14039e+03 2.31322e+03 2.69397e+03 1.93247e+03
8.52480e+05 2.96733e+03 3.33465e+03 3.79984e+03 2.86946e+03 2.28634e+03 2.63558e+03 1.93710e+03
8.53120e+05 2.96833e+03 1.91180e+03 3.17347e+03 6.50138e+02 2.26440e+03 2.58275e+03 1.94604e+03
8.53760e+05 2.97033e+03 1.36160e+03 1.90114e+03 8.22066e+02 2.24966e+03 2.53905e+03 1.96027e+03
8.54400e+05 2.97233e+03 1.45589e+03 1.76872e+03 1.14307e+03 2.24275e+03 2.50588e+03 1.97962e+03
8.55040e+05 2.97333e+03 1.95994e+03 2.93939e+03 9.80481e+02 2.24307e+03 2.48327e+03 2.00287e+03
8.55680e+05 2.97433e+03 2.77133e+03 3.84436e+03 1.69830e+03 2.24943e+03 2.47086e+03 2.02801e+03
8.56320e+05 2.97533e+03 2.52865e+03 3.63159e+03 1.42570e+03 2.26001e+03 2.46791e+03 2.05211e+03
8.56960e+05 2.97633e+03 3.06073e+03 3.64100e+03 2.48046e+03 2.27192e+03 2.47256e+03 2.07128e+03
8.57600e+05 2.97733e+03 1.63577e+03 1.86048e+03 1.41105e+03 2.28133e+03 2.48140e+03 2.08126e+03
8.58240e+05 2.97833e+03 2.60811e+03 3.61334e+03 1.60287e+03 2.28480e+03 2.49051e+03 2.07909e+03
8.58880e+05 2.97933e+03 3.36207e+03 3.44439e+03 3.27975e+03 2.28084e+03 2.49729e+03 2.06440e+03
8.59520e+05 2.97967e+03 3.46110e+03 3.62436e+03 3.29785e+03 2.27092e+03 2.50203e+03 2.03981e+03
8.60160e+05 2.98067e+03 2.72634e+03 3.65651e+03 1.79617e+03 2.25896e+03 2.50797e+03 2.00994e+03
8.60800e+05 2.98133e+03 3.32182e+03 3.59610e+03 3.04754e+03 2.24981e+03 2.51978e+03 1.97983e+03
8.61440e+05 2.98200e+03 2.91105e+03 3.45560e+03 2.36649e+03 2.24777e+03 2.54165e+03 1.95389e+03
8.62080e+05 2.98300e+03 2.39922e+03 3.23349e+03 1.56494e+03 2.25592e+03 2.57589e+03 1.93596e+03
8.62720e+05 2.98400e+03 1.52169e+03 1.87026e+03 1.17312e+03 2.27610e+03 2.62244e+03 1.92976e+03
8.63360e+05 2.98533e+03 1.85938e+03 3.06213e+03 6.56635e+02 2.30901e+03 2.67926e+03 1.93876e+03
8.64000e+05 2.98700e+03 3.36225e+03 3.74406e+03 2.98043e+03 2.35417e+03 2.74274e+03 1.96559e+03
8.64640e+05 2.98733e+03 2.95980e+03 3.89343e+03 2.02616e+03 2.40946e+03 2.80788e+03 2.01105e+03
8.65280e+05 2.98833e+03 2.82267e+03 3.99517e+03 1.65017e+03 2.47071e+03 2.86835e+03 2.07307e+03
8.65920e+05 2.98933e+03 1.72562e+03 2.88170e+03 5.69529e+02 2.53177e+03 2.91714e+03 2.14641e+03
8.66560e+05 2.99000e+03 2.56388e+03 3.40087e+03 1.72689e+03 2.58585e+03 2.94833e+03 2.22338e+03
8.67200e+05 2.99100e+03 2.07522e+03 2.71156e+03 1.43888e+03 2.62763e+03 2.95998e+03 2.29527e+03
8.67840e+05 2.99200e+03 2.47155e+03 2.99337e+03 1.94973e+03 2.65497e+03 2.95626e+03 2.35368e+03
8.68480e+05 2.99333e+03 8.23803e+02 1.23180e+03 4.15803e+02 2.66917e+03 2.94647e+03 2.39187e+03
8.69120e+05 2.99533e+03 2.22659e+03 3.66030e+03 7.92884e+02 2.67374e+03 2.93999e+03 2.40749e+03
8.69760e+05 2.99633e+03 3.11616e+03 3.85432e+03 2.37800e+03 2.67258e+03 2.94025e+03 2.40491e+03
8.70400e+05 2.99733e+03 1.52201e+03 2.82393e+03 2.20086e+02 2.66847e+03 2.94376e+03 2.39318e+03
8.71040e+05 2.99833e+03 2.92125e+03 3.74339e+03 2.09912e+03 2.66221e+03 2.94365e+03 2.38077e+03
8.71680e+05 2.99967e+03 1.69705e+03 2.83698e+03 5.57123e+02 2.65265e+03 2.93335e+03 2.37195e+03
8.72320e+05 3.00100e+03 2.22232e+03 2.36902e+03 2.07562e+03 2.63779e+03 2.90886e+03 2.36672e+03
8.72960e+05 3.00200e+03 3.15244e+03 3.56507e+03 2.73981e+03 2.61643e+03 2.87050e+03 2.36236e+03
8.73600e+05 3.00300e+03 3.22549e+03 3.65195e+03 2.79903e+03 2.58921e+03 2.82305e+03 2.35536e+03
8.74240e+05 3.00333e+03 3.31955e+03 3.74864e+03 2.89046e+03 2.55853e+03 2.77397e+03 2.34309e+03
8.74880e+05 3.00467e+03 2.46845e+03 3.06882e+03 1.86809e+03 2.52755e+03 2.73013e+03 2.32497e+03
8.75520e+05 3.00533e+03 1.90529e+03 2.94486e+03 8.65729e+02 2.49923e+03 2.69576e+03 2.30270e+03
8.76160e+05 3.00667e+03 2.74556e+03 3.83169e+03 1.65942e+03 2.47602e+03 2.67302e+03 2.27902e+03
8.76800e+05 3.00767e+03 1.59027e+03 2.50921e+03 6.71327e+02 2.46003e+03 2.66367e+03 2.25638e+03
8.77440e+05 3.00967e+03 1.39945e+03 1.95205e+03 8.46843e+02 2.45300e+03 2.66902e+03 2.23698e+03
8.78080e+05 3.01067e+03 2.15130e+03 3.39051e+03 9.12094e+02 2.45579e+03 2.68840e+03 2.22317e+03
8.78720e+05 3.01233e+03 3.35828e+03 3.91182e+03 2.80473e+03 2.46776e+03 2.71834e+03 2.21718e+03
8.79360e+05 3.01267e+03 3.09299e+03 4.02168e+03 2.16430e+03 2.48659e+03 2.75346e+03 2.21971e+03
8.80000e+05 3.01433e+03 2.20005e+03 3.29204e+03 1.10806e+03 2.50846e+03 2.78780e+03 2.22911e+03
8.80640e+05 3.01600e+03 2.23878e+03 3.21570e+03 1.26185e+03 2.52873e+03 2.81592e+03 2.24154e+03
8.81280e+05 3.01733e+03 2.38300e+03 3.48850e+03 1.27750e+03 2.54321e+03 2.83421e+03 2.25221e+03
8.81920e+05 3.01800e+03 2.82050e+03 3.57593e+03 2.06507e+03 2.54946e+03 2.84192e+03 2.25699e+03
8.82560e+05 3.01900e+03 2.82581e+03 3.72285e+03 1.92878e+03 2.54723e+03 2.84099e+03 2.25348e+03
8.83200e+05 3.02000e+03 1.22297e+03 1.50081e+03 9.45141e+02 2.53782e+03 2.83472e+03 2.24092e+03
8.83840e+05 3.02100e+03 2.31419e+03 3.22179e+03 1.40659e+03 2.52303e+03 2.82650e+03 2.21955e+03
8.84480e+05 3.02200e+03 2.32853e+03 3.59282e+03 1.06424e+03 2.50462e+03 2.81918e+03 2.19006e+03
8.85120e+05 3.02333e+03 1.81295e+03 2.99396e+03 6.31933e+02 2.48447e+03 2.81521e+03 2.15373e+03
8.85760e+05 3.02500e+03 2.88177e+03 3.33370e+03 2.42985e+03 2.46467e+03 2.81656e+03 2.11278e+03
8.86400e+05 3.02567e+03 2.31622e+03 3.27090e+03 1.36154e+03 2.44733e+03 2.82418e+03 2.07047e+03
8.87040e+05 3.02700e+03 2.66581e+03 3.54232e+03 1.78930e+03 2.43412e+03 2.83737e+03 2.03087e+03
8.87680e+05 3.02767e+03 2.14885e+03 3.28753e+03 1.01016e+03 2.42585e+03 2.85386e+03 1.99785e+03
8.88320e+05 3.02933e+03 2.60181e+03 3.24743e+03 1.95619e+03 2.42219e+03 2.87072e+03 1.97365e+03
8.88960e+05 3.03033e+03 1.65089e+03 2.21118e+03 1.09059e+03 2.42185e+03 2.88554e+03 1.95816e+03
8.89600e+05 3.03167e+03 1.74376e+03 3.02912e+03 4.58413e+02 2.42320e+03 2.89728e+03 1.94913e+03
8.90240e+05 3.03300e+03 2.06524e+03 3.21785e+03 9.12644e+02 2.42478e+03 2.90652e+03 1.94303e+03
8.90880e+05 3.03433e+03 1.28780e+03 1.83379e+03 7.41814e+02 2.42545e+03 2.91494e+03 1.93595e+03
8.91520e+05 3.03667e+03 1.63535e+03 2.81857e+03 4.52131e+02 2.42437e+03 2.92433e+03 1.92441e+03
8.92160e+05 3.03800e+03 2.06939e+03 3.19063e+03 9.48153e+02 2.42070e+03 2.93542e+03 1.90598e+03
8.92800e+05 3.03967e+03 2.43898e+03 3.16406e+03 1.71390e+03 2.41326e+03 2.94716e+03 1.87937e+03
8.93440e+05 3.04100e+03 1.30413e+03 2.25124e+03 3.57022e+02 2.40040e+03 2.95658e+03 1.84421e+03
8.94080e+05 3.04200e+03 2.53122e+03 3.32962e+03 1.73282e+03 2.38012e+03 2.95922e+03 1.80102e+03
8.94720e+05 3.04400e+03 2.87385e+03 3.72071e+03 2.02700e+03 2.35077e+03 2.95003e+03 1.75152e+03
8.95360e+05 3.04467e+03 2.59093e+03 3.18731e+03 1.99454e+03 2.31192e+03 2.92479e+03 1.69904e+03
8.96000e+05 3.04633e+03 1.79716e+03 2.17336e+03 1.42095e+03 2.26496e+03 2.88155e+03 1.64838e+03
8.96640e+05 3.04733e+03 1.95547e+03 2.65502e+03 1.25592e+03 2.21310e+03 2.82153e+03 1.60467e+03
8.97280e+05 3.04867e+03 2.68131e+03 3.71580e+03 1.64682e+03 2.16074e+03 2.74934e+03 1.57215e+03
8.97920e+05 3.05000e+03 2.18637e+03 3.35507e+03 1.01767e+03 2.11274e+03 2.67205e+03 1.55343e+03
8.98560e+05 3.05133e+03 2.50450e+03 3.77321e+03 1.23578e+03 2.07327e+03 2.59731e+03 1.54922e+03
8.99200e+05 3.05267e+03 1.78201e+03 2.83113e+03 7.32888e+02 2.04492e+03 2.53145e+03 1.55839e+03
8.99840e+05 3.05400e+03 2.34855e+03 3.03516e+03 1.66193e+03 2.02842e+03 2.47858e+03 1.57825e+03
9.00480e+05 3.05500e+03 2.72619e+03 3.23722e+03 2.21516e+03 2.02295e+03 2.44124e+03 1.60467e+03
9.01120e+05 3.05600e+03 2.04711e+03 2.63396e+03 1.46026e+03 2.02688e+03 2.42150e+03 1.63226e+03
9.01760e+05 3.05767e+03 2.50778e+03 3.51643e+03 1.49913e+03 2.03821e+03 2.42102e+03 1.65540e+03
9.02400e+05 3.05833e+03 2.43119e+03 3.39999e+03 1.46239e+03 2.05485e+03 2.43909e+03 1.67062e+03
9.03040e+05 3.05933e+03 2.51904e+03 3.86802e+03 1.17006e+03 2.07475e+03 2.47041e+03 1.67909e+03
9.03680e+05 3.06100e+03 1.06924e+03 1.60250e+03 5.35971e+02 2.09602e+03 2.50604e+03 1.68600e+03
9.04320e+05 3.06233e+03 2.74122e+03 3.16843e+03 2.31400e+03 2.11714e+03 2.53713e+03 1.69715e+03
9.04960e+05 3.06367e+03 2.71200e+03 3.47619e+03 1.94780e+03 2.13714e+03 2.55816e+03 1.71611e+03
9.05600e+05 3.06400e+03 3.01413e+03 3.40610e+03 2.62217e+03 2.15566e+03 2.56831e+03 1.74301e+03
9.06240e+05 3.06533e+03 2.99866e+03 3.81119e+03 2.18613e+03 2.17270e+03 2.57065e+03 1.77476e+03
9.06880e+05 3.06633e+03 1.56727e+03 1.82038e+03 1.31416e+03 2.18831e+03 2.56995e+03 1.80667e+03
9.07520e+05 3.06767e+03 3.34023e+03 3.88205e+03 2.79842e+03 2.20255e+03 2.57044e+03 1.83465e+03
9.08160e+05 3.06833e+03 1.80635e+03 3.44823e+03 1.64470e+02 2.21586e+03 2.57470e+03 1.85702e+03
9.08800e+05 3.06933e+03 2.88575e+03 3.06379e+03 2.70770e+03 2.22941e+03 2.58414e+03 1.87469e+03
9.09440e+05 3.07033e+03 3.12682e+03 3.34449e+03 2.90916e+03 2.24493e+03 2.59978e+03 1.89007e+03
9.10080e+05 3.07067e+03 2.43812e+03 3.35473e+03 1.52151e+03 2.26411e+03 2.62233e+03 1.90589e+03
9.10720e+05 3.07233e+03 2.48883e+03 3.63128e+03 1.34638e+03 2.28808e+03 2.65185e+03 1.92431e+03
9.11360e+05 3.07333e+03 2.83904e+03 4.18068e+03 1.49739e+03 2.31712e+03 2.68774e+03 1.94650e+03
9.12000e+05 3.07400e+03 3.27684e+03 3.42368e+03 3.13001e+03 2.35077e+03 2.72876e+03 1.97278e+03
9.12640e+05 3.07500e+03 2.10227e+03 3.14029e+03 1.06425e+03 2.38807e+03 2.77304e+03 2.00310e+03
9.13280e+05 3.07667e+03 2.99348e+03 4.02228e+03 1.96468e+03 2.42760e+03 2.81804e+03 2.03716e+03
9.13920e+05 3.07700e+03 3.10882e+03 3.98332e+03 2.23432e+03 2.46751e+03 2.86104e+03 2.07397e+03
9.14560e+05 3.07800e+03 3.56172e+03 3.83877e+03 3.28467e+03 2.50584e+03 2.89992e+03 2.11176e+03
9.15200e+05 3.07867e+03 2.36765e+03 3.90151e+03 8.33791e+02 2.54100e+03 2.93370e+03 2.14829e+03
9.15840e+05 3.08000e+03 3.29745e+03 3.63724e+03 2.95766e+03 2.57201e+03 2.96280e+03 2.18121e+03
9.16480e+05 3.08067e+03 2.60438e+03 3.59264e+03 1.61613e+03 2.59865e+03 2.98884e+03 2.20845e+03
9.17120e+05 3.08167e+03 2.35333e+03 3.39511e+03 1.31154e+03 2.62164e+03 3.01440e+03 2.22889e+03
9.17760e+05 3.08300e+03 3.01457e+03 4.31154e+03 1.71760e+03 2.64261e+03 3.04249e+03 2.24273e+03
9.18400e+05 3.08400e+03 2.24194e+03 3.66337e+03 8.20509e+02 2.66351e+03 3.07574e+03 2.25127e+03
9.19040e+05 3.08533e+03 2.55988e+03 3.18596e+03 1.93379e+03 2.68584e+03 3.11546e+03 2.25622e+03
9.19680e+05 3.08633e+03 3.18163e+03 3.84830e+03 2.51497e+03 2.70995e+03 3.16106e+03 2.25884e+03
9.20320e+05 3.08700e+03 2.31215e+03 3.63255e+03 9.91755e+02 2.73483e+03 3.21024e+03 2.25941e+03
9.20960e+05 3.08833e+03 2.35957e+03 3.38505e+03 1.33409e+03 2.75837e+03 3.25945e+03 2.25728e+03
9.21600e+05 3.08967e+03 1.96639e+03 3.26130e+03 6.71473e+02 2.77806e+03 3.30437e+03 2.25176e+03
9.22240e+05 3.09133e+03 2.41044e+03 4.04163e+03 7.79262e+02 2.79169e+03 3.34022e+03 2.24315e+03
9.22880e+05 3.09200e+03 2.74004e+03 3.91340e+03 1.56669e+03 2.79780e+03 3.36265e+03 2.23294e+03
9.23520e+05 3.09300e+03 2.61289e+03 3.45144e+03 1.77434e+03 2.79599e+03 3.36888e+03 2.22311e+03
9.24160e+05 3.09400e+03 3.30020e+03 3.89366e+03 2.70673e+03 2.78680e+03 3.35820e+03 2.21541e+03
9.24800e+05 3.09433e+03 2.98748e+03 4.00253e+03 1.97242e+03 2.77138e+03 3.33177e+03 2.21099e+03
9.25440e+05 3.09600e+03 2.14696e+03 3.44593e+03 8.47985e+02 2.75116e+03 3.29220e+03 2.21013e+03
9.26080e+05 3.09733e+03 2.23604e+03 3.42965e+03 1.04243e+03 2.72787e+03 3.24354e+03 2.21220e+03
9.26720e+05 3.09833e+03 2.82085e+03 4.05357e+03 1.58814e+03 2.70360e+03 3.19127e+03 2.21593e+03
9.27360e+05 3.09933e+03 2.91640e+03 3.76366e+03 2.06915e+03 2.68080e+03 3.14181e+03 2.21980e+03
9.28000e+05 3.10033e+03 3.05869e+03 3.66934e+03 2.44804e+03 2.66176e+03 3.10148e+03 2.22203e+03
9.28640e+05 3.10100e+03 3.48461e+03 3.87611e+03 3.09311e+03 2.64784e+03 3.07518e+03 2.22051e+03
9.29280e+05 3.10200e+03 1.98079e+03 2.36531e+03 1.59627e+03 2.63930e+03 3.06499e+03 2.21362e+03
9.29920e+05 3.10333e+03 1.71681e+03 2.77011e+03 6.63503e+02 2.63565e+03 3.06980e+03 2.20150e+03
9.30560e+05 3.10433e+03 2.42473e+03 3.71893e+03 1.13053e+03 2.63635e+03 3.08637e+03 2.18632e+03
9.31200e+05 3.10567e+03 2.20387e+03 3.39352e+03 1.01422e+03 2.64124e+03 3.11120e+03 2.17128e+03
9.31840e+05 3.10633e+03 2.66598e+03 2.98262e+03 2.34935e+03 2.65038e+03 3.14152e+03 2.15924e+03
9.32480e+05 3.10733e+03 2.02005e+03 2.32391e+03 1.71620e+03 2.66334e+03 3.17498e+03 2.15170e+03
9.33120e+05 3.10867e+03 2.09850e+03 3.26497e+03 9.32024e+02 2.67848e+03 3.20883e+03 2.14813e+03
9.33760e+05 3.11033e+03 8.40787e+02 1.27376e+03 4.07812e+02 2.69306e+03 3.23974e+03 2.14639e+03
9.34400e+05 3.11167e+03 2.92392e+03 4.01937e+03 1.82848e+03 2.70399e+03 3.26404e+03 2.14394e+03
9.35040e+05 3.11233e+03 2.73097e+03 3.68735e+03 1.77459e+03 2.70858e+03 3.27826e+03 2.13890e+03
9.35680e+05 3.11367e+03 2.37359e+03 3.50485e+03 1.24234e+03 2.70500e+03 3.27990e+03 2.13011e+03
9.36320e+05 3.11467e+03 2.30227e+03 3.95420e+03 6.50340e+02 2.69225e+03 3.26806e+03 2.11644e+03
9.36960e+05 3.11567e+03 2.95498e+03 3.92081e+03 1.98915e+03 2.67014e+03 3.24370e+03 2.09658e+03
9.37600e+05 3.11667e+03 3.04564e+03 3.28648e+03 2.80481e+03 2.63963e+03 3.20976e+03 2.06949e+03
9.38240e+05 3.11767e+03 2.83046e+03 4.08040e+03 1.58051e+03 2.60309e+03 3.17109e+03 2.03510e+03
9.38880e+05 3.11867e+03 2.31900e+03 3.58152e+03 1.05648e+03 2.56414e+03 3.13352e+03 1.99477e+03
9.39520e+05 3.12033e+03 1.10205e+03 1.38987e+03 8.14226e+02 2.52695e+03 3.10252e+03 1.95139e+03
9.40160e+05 3.12133e+03 1.47076e+03 1.68055e+03 1.26097e+03 2.49550e+03 3.08182e+03 1.90917e+03
9.40800e+05 3.12300e+03 2.35245e+03 3.71682e+03 9.88082e+02 2.47276e+03 3.07296e+03 1.87256e+03
9.41440e+05 3.12400e+03 2.50171e+03 3.84813e+03 1.15528e+03 2.46009e+03 3.07542e+03 1.84476e+03
9.42080e+05 3.12500e+03 2.02916e+03 3.10994e+03 9.48383e+02 2.45645e+03 3.08648e+03 1.82642e+03
9.42720e+05 3.12600e+03 2.45788e+03 3.42869e+03 1.48707e+03 2.45837e+03 3.10109e+03 1.81565e+03
9.43360e+05 3.12667e+03 2.62315e+03 3.96810e+03 1.27820e+03 2.46085e+03 3.11288e+03 1.80881e+03
9.44000e+05 3.12800e+03 2.95828e+03 3.76815e+03 2.14840e+03 2.45939e+03 3.11635e+03 1.80244e+03
9.44640e+05 3.12900e+03 3.17565e+03 3.51714e+03 2.83416e+03 2.45190e+03 3.10883e+03 1.79497e+03
9.45280e+05 3.12967e+03 1.36068e+03 2.79306e+03 -7.17065e+01 2.43929e+03 3.09129e+03 1.78728e+03
9.45920e+05 3.13100e+03 3.29357e+03 3.74201e+03 2.84513e+03 2.42477e+03 3.06786e+03 1.78167e+03
9.46560e+05 3.13167e+03 3.34133e+03 3.78839e+03 2.89427e+03 2.41259e+03 3.04451e+03 1.78068e+03
9.47200e+05 3.13200e+03 3.22088e+03 3.83674e+03 2.60502e+03 2.40686e+03 3.02728e+03 1.78644e+03
9.47840e+05 3.13333e+03 2.36147e+03 3.79612e+03 9.26822e+02 2.41060e+03 3.02044e+03 1.80076e+03
9.48480e+05 3.13433e+03 3.39314e+03 3.66875e+03 3.11753e+03 2.42544e+03 3.02549e+03 1.82540e+03
9.49120e+05 3.13500e+03 3.34169e+03 3.66468e+03 3.01870e+03 2.45161e+03 3.04144e+03 1.86177e+03
9.49760e+05 3.13533e+03 3.43093e+03 3.87538e+03 2.98648e+03 2.48819e+03 3.06597e+03 1.91041e+03
9.50400e+05 3.13667e+03 1.68652e+03 2.69798e+03 6.75062e+02 2.53344e+03 3.09663e+03 1.97026e+03
9.51040e+05 3.13800e+03 2.36964e+03 3.64978e+03 1.08949e+03 2.58507e+03 3.13159e+03 2.03855e+03
9.51680e+05 3.13900e+03 2.82308e+03 3.88404e+03 1.76211e+03 2.64065e+03 3.16978e+03 2.11153e+03
9.52320e+05 3.13967e+03 3.26957e+03 3.77674e+03 2.76241e+03 2.69799e+03 3.21053e+03 2.18545e+03
9.52960e+05 3.14067e+03 2.51461e+03 2.69258e+03 2.33664e+03 2.75498e+03 3.25307e+03 2.25690e+03
9.53600e+05 3.14200e+03 1.92200e+03 3.05616e+03 7.87842e+02 2.80927e+03 3.29598e+03 2.32256e+03
9.54240e+05 3.14300e+03 1.48912e+03 2.06417e+03 9.14077e+02 2.85798e+03 3.33714e+03 2.37883e+03
9.54880e+05 3.14467e+03 2.82373e+03 3.24159e+03 2.40587e+03 2.89816e+03 3.37414e+03 2.42217e+03
9.55520e+05 3.14567e+03 9.92824e+02 1.33750e+03 6.48149e+02 2.92730e+03 3.40476e+03 2.44984e+03
9.56160e+05 3.14700e+03 2.61944e+03 3.70238e+03 1.53650e+03 2.94364e+03 3.42706e+03 2.46023e+03
9.56800e+05 3.14800e+03 2.23314e+03 3.37939e+03 1.08689e+03 2.94604e+03 3.43928e+03 2.45281e+03
9.57440e+05 3.14933e+03 2.37344e+03 3.35459e+03 1.39229e+03 2.93385e+03 3.43958e+03 2.42812e+03
9.58080e+05 3.15033e+03 2.21252e+03 3.29050e+03 1.13453e+03 2.90714e+03 3.42642e+03 2.38785e+03
9.58720e+05 3.15167e+03 2.65666e+03 3.50623e+03 1.80709e+03 2.86706e+03 3.39947e+03 2.33466e+03
9.59360e+05 3.15300e+03 2.67758e+03 3.77113e+03 1.58402e+03 2.81609e+03 3.36055e+03 2.27163e+03
9.60000e+05 3.15400e+03 2.01758e+03 2.69805e+03 1.33711e+03 2.75783e+03 3.31378e+03 2.20189e+03
9.60640e+05 3.15500e+03 3.48697e+03 3.81937e+03 3.15458e+03 2.69640e+03 3.26448e+03 2.12832e+03
9.61280e+05 3.15633e+03 2.42880e+03 3.51169e+03 1.34590e+03 2.63566e+03 3.21768e+03 2.05364e+03
9.61920e+05 3.15667e+03 3.26837e+03 3.51859e+03 3.01816e+03 2.57864e+03 3.17666e+03 1.98062e+03
9.62560e+05 3.15800e+03 2.71351e+03 4.06758e+03 1.35944e+03 2.52751e+03 3.14245e+03 1.91256e+03
9.63200e+05 3.15900e+03 3.32109e+03 4.20954e+03 2.43263e+03 2.48400e+03 3.11423e+03 1.85377e+03
9.63840e+05 3.16000e+03 2.14333e+03 3.71882e+03 5.67831e+02 2.44997e+03 3.09061e+03 1.80933e+03
9.64480e+05 3.16167e+03 2.36269e+03 3.00461e+03 1.72077e+03 2.42751e+03 3.07096e+03 1.78406e+03
9.65120e+05 3.16267e+03 1.85238e+03 2.63575e+03 1.06901e+03 2.41846e+03 3.05590e+03 1.78103e+03
9.65760e+05 3.16467e+03 1.50258e+03 2.70255e+03 3.02611e+02 2.42365e+03 3.04691e+03 1.80039e+03
9.66400e+05 3.16633e+03 1.50681e+03 2.22303e+03 7.90583e+02 2.44218e+03 3.04529e+03 1.83907e+03
9.67040e+05 3.16833e+03 2.60039e+03 3.64247e+03 1.55832e+03 2.47112e+03 3.05081e+03 1.89143e+03
9.67680e+05 3.16933e+03 1.80852e+03 2.83811e+03 7.78935e+02 2.50564e+03 3.06079e+03 1.95049e+03
9.68320e+05 3.17033e+03 3.07850e+03 3.87253e+03 2.28447e+03 2.53953e+03 3.06992e+03 2.00915e+03
9.68960e+05 3.17133e+03 1.13773e+03 1.78285e+03 4.92623e+02 2.56610e+03 3.07117e+03 2.06104e+03
9.69600e+05 3.17267e+03 1.82902e+03 2.69923e+03 9.58804e+02 2.57935e+03 3.05776e+03 2.10094e+03
9.70240e+05 3.17333e+03 2.37200e+03 2.99456e+03 1.74944e+03 2.57546e+03 3.02565e+03 2.12526e+03
9.70880e+05 3.17533e+03 2.19670e+03 3.02425e+03 1.36914e+03 2.55400e+03 2.97550e+03 2.13251e+03
9.71520e+05 3.17600e+03 2.01364e+03 3.40882e+03 6.18466e+02 2.51818e+03 2.91285e+03 2.12350e+03
9.72160e+05 3.17800e+03 2.73264e+03 3.73879e+03 1.72649e+03 2.47370e+03 2.84628e+03 2.10112e+03
9.72800e+05 3.17933e+03 2.63129e+03 3.98383e+03 1.27876e+03 2.42685e+03 2.78398e+03 2.06972e+03
9.73440e+05 3.18100e+03 3.13620e+03 3.95612e+03 2.31628e+03 2.38266e+03 2.73091e+03 2.03441e+03
9.74080e+05 3.18133e+03 2.92946e+03 4.02980e+03 1.82912e+03 2.34404e+03 2.68822e+03 1.99985e+03
9.74720e+05 3.18233e+03 2.12716e+03 2.96322e+03 1.29111e+03 2.31184e+03 2.65467e+03 1.96901e+03
9.75360e+05 3.18400e+03 1.98025e+03 2.45414e+03 1.50636e+03 2.28582e+03 2.62812e+03 1.94351e+03
9.76000e+05 3.18500e+03 1.15797e+03 2.23017e+03 8.57655e+01 2.26564e+03 2.60631e+03 1.92497e+03
9.76640e+05 3.18667e+03 2.31546e+03 3.68178e+03 9.49149e+02 2.25157e+03 2.58771e+03 1.91544e+03
9.77280e+05 3.18767e+03 2.54078e+03 3.62707e+03 1.45449e+03 2.24448e+03 2.57226e+03 1.91671e+03
9.77920e+05 3.18967e+03 2.73482e+03 4.05706e+03 1.41258e+03 2.24497e+03 2.56100e+03 1.92894e+03
9.78560e+05 3.19033e+03 2.36115e+03 3.14891e+03 1.57339e+03 2.25254e+03 2.55493e+03 1.95015e+03
9.79200e+05 3.19167e+03 1.54150e+03 2.11933e+03 9.63676e+02 2.26520e+03 2.55385e+03 1.97655e+03
9.79840e+05 3.19300e+03 2.05757e+03 2.96131e+03 1.15383e+03 2.27986e+03 2.55612e+03 2.00361e+03
9.80480e+05 3.19467e+03 8.30226e+02 1.44139e+03 2.19067e+02 2.29327e+03 2.55958e+03 2.02696e+03
9.81120e+05 3.19600e+03 2.42622e+03 3.65256e+03 1.19987e+03 2.30293e+03 2.56305e+03 2.04281e+03
9.81760e+05 3.19733e+03 2.15239e+03 3.48025e+03 8.24521e+02 2.30757e+03 2.56681e+03 2.04833e+03
9.82400e+05 3.19867e+03 2.93896e+03 3.70486e+03 2.17306e+03 2.30688e+03 2.57095e+03 2.04280e+03
9.83040e+05 3.19967e+03 3.38675e+03 3.80358e+03 2.96992e+03 2.30094e+03 2.57342e+03 2.02845e+03
9.83680e+05 3.20067e+03 2.35796e+03 3.67642e+03 1.03949e+03 2.28984e+03 2.57031e+03 2.00937e+03
9.84320e+05 3.20167e+03 2.32490e+03 3.57923e+03 1.07058e+03 2.27381e+03 2.55883e+03 1.98879e+03
9.84960e+05 3.20333e+03 2.56711e+03 3.27615e+03 1.85807e+03 2.25370e+03 2.53991e+03 1.96749e+03
9.85600e+05 3.20467e+03 1.41963e+03 1.90354e+03 9.35715e+02 2.23161e+03 2.51863e+03 1.94459e+03
9.86240e+05 3.20667e+03 9.88477e+02 1.07961e+03 8.97339e+02 2.21092e+03 2.50212e+03 1.91972e+03
9.86880e+05 3.20800e+03 2.33433e+03 3.77870e+03 8.89963e+02 2.19553e+03 2.49659e+03 1.89447e+03
9.87520e+05 3.20933e+03 2.30713e+03 3.33394e+03 1.28032e+03 2.18846e+03 2.50528e+03 1.87165e+03
9.88160e+05 3.21000e+03 2.56887e+03 3.75966e+03 1.37808e+03 2.19048e+03 2.52791e+03 1.85305e+03
9.88800e+05 3.21200e+03 2.07397e+03 3.35914e+03 7.88795e+02 2.19942e+03 2.56093e+03 1.83791e+03
9.89440e+05 3.21333e+03 2.16054e+03 3.19571e+03 1.12537e+03 2.21089e+03 2.59855e+03 1.82323e+03
9.90080e+05 3.21433e+03 1.91711e+03 3.03204e+03 8.02185e+02 2.22015e+03 2.63473e+03 1.80557e+03
9.90720e+05 3.21567e+03 3.26173e+03 3.84214e+03 2.68131e+03 2.22417e+03 2.66552e+03 1.78282e+03
9.91360e+05 3.21667e+03 1.71575e+03 2.64250e+03 7.88994e+02 2.22260e+03 2.69002e+03 1.75517e+03
9.92000e+05 3.21767e+03 3.50954e+03 3.85323e+03 3.16585e+03 2.21740e+03 2.70987e+03 1.72492e+03
9.92640e+05 3.21867e+03 2.56264e+03 4.24397e+03 8.81308e+02 2.21154e+03 2.72762e+03 1.69547e+03
9.93280e+05 3.22033e+03 1.84854e+03 2.54190e+03 1.15518e+03 2.20785e+03 2.74539e+03 1.67030e+03
9.93920e+05 3.22200e+03 1.21865e+03 1.54131e+03 8.95993e+02 2.20843e+03 2.76436e+03 1.65249e+03
9.94560e+05 3.22300e+03 2.23385e+03 2.31741e+03 2.15028e+03 2.21461e+03 2.78470e+03 1.64453e+03
9.95200e+05 3.22433e+03 3.07922e+03 3.37910e+03 2.77934e+03 2.22691e+03 2.80572e+03 1.64810e+03
9.95840e+05 3.22467e+03 3.38511e+03 3.52487e+03 3.24536e+03 2.24460e+03 2.82579e+03 1.66340e+03
9.96480e+05 3.22667e+03 1.78748e+03 2.49370e+03 1.08125e+03 2.26537e+03 2.84228e+03 1.68847e+03
9.97120e+05 3.22767e+03 3.13239e+03 3.85192e+03 2.41285e+03 2.28561e+03 2.85192e+03 1.71930e+03
9.97760e+05 3.22833e+03 3.25581e+03 3.99249e+03 2.51913e+03 2.30155e+03 2.85186e+03 1.75125e+03
9.98400e+05 3.22933e+03 2.30052e+03 3.17132e+03 1.42972e+03 2.31088e+03 2.84077e+03 1.78098e+03
9.99040e+05 3.23100e+03 2.15221e+03 3.19144e+03 1.11298e+03 2.31352e+03 2.81925e+03 1.80779e+03
9.99680e+05 3.23200e+03 1.32224e+03 2.11631e+03 5.28174e+02 2.31151e+03 2.78959e+03 1.83343e+03


==> rayleigh_nu.dat <==
0.00000e+00 2.16258e+00
1.00000e+00 2.16258e+00
2.00000e+00 2.16258e+00
3.00000e+00 2.16258e+00
4.00000e+00 2.16258e+00
5.00000e+00 2.16258e+00
6.00000e+00 2.16258e+00
7.00000e+00 2.16258e+00
8.00000e+00 2.16258e+00
9.00000e+00 2.16258e+00
1.00000e+01 2.16258e+00
1.10000e+01 2.16258e+00
1.20000e+01 2.16258e+00
1.30000e+01 2.16258e+00
1.40000e+01 2.16258e+00
1.50000e+01 2.16258e+00
1.60000e+01 2.16258e+00
1.70000e+01 2.16258e+00
1.80000e+01 2.16258e+00
1.90000e+01 2.16258e+00
2.00000e+01 2.16258e+00
2.10000e+01 2.16258e+00
2.20000e+01 2.16258e+00
2.30000e+01 2.16258e+00
2.40000e+01 2.16258e+00
2.50000e+01 2.16258e+00
2.60000e+01 2.16258e+00
2.70000e+01 2.16258e+00
2.80000e+01 2.16258e+00
2.90000e+01 2.16258e+00
3.00000e+01 2.16258e+00
3.10000e+01 2.16258e+00
3.20000e+01 2.16258e+00
3.30000e+01 2.16258e+00
3.40000e+01 2.16258e+00
3.50000e+01 2.16258e+00
3.60000e+01 2.16258e+00
3.70000e+01 2.16258e+00
3.80000e+01 2.16258e+00
3.90000e+01 2.16258e+00
4.00000e+01 2.16258e+00
4.10000e+01 2.16258e+00
4.20000e+01 2.16258e+00
4.30000e+01 2.16258e+00
4.40000e+01 2.16258e+00
4.50000e+01 2.16258e+00
4.60000e+01 2.16258e+00
4.70000e+01 2.16258e+00
4.80000e+01 2.16258e+00
4.90000e+01 2.16258e+00
5.00000e+01 1.51872e+00
5.10000e+01 1.42236e+00
5.20000e+01 1.40771e+00
5.30000e+01 1.40224e+00
5.40000e+01 1.39781e+00
5.50000e+01 1.36072e+00
5.60000e+01 1.15935e+00
5.70000e+01 1.07861e+00
5.80000e+01 1.03891e+00
5.90000e+01 1.02586e+00
6.00000e+01 1.02412e+00
6.10000e+01 1.01569e+00
6.20000e+01 1.01206e+00
6.30000e+01 1.00905e+00
6.40000e+01 1.00751e+00
6.50000e+01 1.00762e+00
6.60000e+01 1.00730e+00
6.70000e+01 1.00714e+00
6.80000e+01 1.00721e+00
6.90000e+01 1.00727e+00
7.00000e+01 1.00730e+00
7.10000e+01 1.00726e+00
7.20000e+01 1.00726e+00
7.30000e+01 1.00727e+00
7.40000e+01 1.00726e+00
7.50000e+01 1.00723e+00
7.60000e+01 1.00722e+00
7.70000e+01 1.00722e+00
7.80000e+01 1.00722e+00
7.90000e+01 1.00722e+00
8.00000e+01 1.00722e+00
8.10000e+01 1.00722e+00
8.20000e+01 1.00723e+00
8.30000e+01 1.00723e+00
8.40000e+01 1.00723e+00
8.50000e+01 1.00722e+00
8.60000e+01 1.00722e+00
8.70000e+01 1.00723e+00
8.80000e+01 1.00723e+00
8.90000e+01 1.00722e+00
9.00000e+01 1.00723e+00
9.10000e+01 1.00723e+00
9.20000e+01 1.00723e+00
9.30000e+01 1.00723e+00
9.40000e+01 1.00722e+00
9.50000e+01 1.00722e+00
9.60000e+01 1.00723e+00
9.70000e+01 1.00723e+00
9.80000e+01 1.00723e+00
9.90000e+01 1.00723e+00
1.00000e+02 1.00723e+00
1.01000e+02 1.00723e+00
1.02000e+02 1.00723e+00
1.03000e+02 1.00723e+00
1.04000e+02 1.00723e+00
1.05000e+02 1.00723e+00
1.06000e+02 1.00723e+00
1.07000e+02 1.00722e+00
1.08000e+02 1.00723e+00
1.09000e+02 1.00723e+00
1.10000e+02 1.00723e+00
1.11000e+02 1.00722e+00
1.12000e+02 1.00722e+00
1.13000e+02 1.00723e+00
1.14000e+02 1.00723e+00
1.15000e+02 1.00723e+00
1.16000e+02 1.00723e+00
1.17000e+02 1.00723e+00
1.18000e+02 1.00723e+00
1.19000e+02 1.00722e+00
1.20000e+02 1.00723e+00
1.21000e+02 1.00723e+00
1.22000e+02 1.00723e+00
1.23000e+02 1.00723e+00
1.24000e+02 1.00723e+00
1.25000e+02 1.00723e+00
1.26000e+02 1.00722e+00
1.27000e+02 1.00723e+00
1.28000e+02 1.00723e+00
1.29000e+02 1.00723e+00
1.30000e+02 1.00722e+00
1.31000e+02 1.00723e+00
1.32000e+02 1.00723e+00
1.33000e+02 1.00723e+00
1.34000e+02 1.00723e+00
1.35000e+02 1.00722e+00
1.36000e+02 1.00723e+00
1.37000e+02 1.00723e+00
1.38000e+02 1.00723e+00
1.39000e+02 1.00722e+00
1.40000e+02 1.00722e+00
1.41000e+02 1.00723e+00
1.42000e+02 1.00722e+00
1.43000e+02 1.00723e+00
1.44000e+02 1.00723e+00
1.45000e+02 1.00723e+00
1.46000e+02 1.00722e+00
1.47000e+02 1.00722e+00
1.48000e+02 1.00723e+00
1.49000e+02 1.00723e+00
1.50000e+02 1.00723e+00
1.51000e+02 1.00723e+00
1.52000e+02 1.00723e+00
1.53000e+02 1.00723e+00
1.54000e+02 1.00723e+00
1.55000e+02 1.00723e+00
1.56000e+02 1.00723e+00
1.57000e+02 1.00723e+00
1.58000e+02 1.00723e+00
1.59000e+02 1.00723e+00
1.60000e+02 1.00723e+00
1.61000e+02 1.00723e+00
1.62000e+02 1.00723e+00
1.63000e+02 1.00723e+00
1.64000e+02 1.00722e+00
1.65000e+02 1.00723e+00
1.66000e+02 1.00723e+00
1.67000e+02 1.00723e+00
1.68000e+02 1.00723e+00
1.69000e+02 1.00723e+00
1.70000e+02 1.00723e+00
1.71000e+02 1.00723e+00
1.72000e+02 1.00723e+00
1.73000e+02 1.00723e+00
1.74000e+02 1.00723e+00
1.75000e+02 1.00722e+00
1.76000e+02 1.00723e+00
1.77000e+02 1.00723e+00
1.78000e+02 1.00722e+00
1.79000e+02 1.00723e+00
1.80000e+02 1.00723e+00
1.81000e+02 1.00723e+00
1.82000e+02 1.00723e+00
1.83000e+02 1.00722e+00
1.84000e+02 1.00723e+00
1.85000e+02 1.00723e+00
1.86000e+02 1.00723e+00
1.87000e+02 1.00723e+00
1.88000e+02 1.00723e+00
1.89000e+02 1.00723e+00
1.90000e+02 1.00723e+00
1.91000e+02 1.00722e+00
1.92000e+02 1.00722e+00
1.93000e+02 1.00722e+00
1.94000e+02 1.00723e+00
1.95000e+02 1.00723e+00
1.96000e+02 1.00723e+00
1.97000e+02 1.00723e+00
1.98000e+02 1.00723e+00
1.99000e+02 1.00722e+00
2.00000e+02 1.00723e+00
2.01000e+02 1.00723e+00
2.02000e+02 1.00722e+00
2.03000e+02 1.00723e+00
2.04000e+02 1.00723e+00
2.05000e+02 1.00723e+00
2.06000e+02 1.00723e+00
2.07000e+02 1.00723e+00
2.08000e+02 1.00723e+00
2.09000e+02 1.00723e+00
2.10000e+02 1.00723e+00
2.11000e+02 1.00723e+00
2.12000e+02 1.00723e+00
2.13000e+02 1.00723e+00
2.14000e+02 1.00723e+00
2.15000e+02 1.00723e+00
2.16000e+02 1.00722e+00
2.17000e+02 1.00723e+00
2.18000e+02 1.00723e+00
2.19000e+02 1.00723e+00
2.20000e+02 1.00723e+00
2.21000e+02 1.00723e+00
2.22000e+02 1.00723e+00
2.23000e+02 1.00723e+00
2.24000e+02 1.00723e+00
2.25000e+02 1.00723e+00
2.26000e+02 1.00722e+00
2.27000e+02 1.00723e+00
2.28000e+02 1.00723e+00
2.29000e+02 1.00723e+00
2.30000e+02 1.00723e+00
2.31000e+02 1.00723e+00
2.32000e+02 1.00722e+00
2.33000e+02 1.00723e+00
2.34000e+02 1.00723e+00
2.35000e+02 1.00722e+00
2.36000e+02 1.00723e+00
2.37000e+02 1.00723e+00
2.38000e+02 1.00723e+00
2.39000e+02 1.00723e+00
2.40000e+02 1.00723e+00
2.41000e+02 1.00723e+00
2.42000e+02 1.00723e+00
2.43000e+02 1.00722e+00
2.44000e+02 1.00723e+00
2.45000e+02 1.00723e+00
2.46000e+02 1.00723e+00
2.47000e+02 1.00723e+00
2.48000e+02 1.00723e+00
2.49000e+02 1.00723e+00


==> rayleigh_ppo.dat <==
0.00000e+00 0.00000e+00 -2.19288e+02 -2.17497e+02 -2.21080e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
6.40000e+02 6.00000e+00 -2.19682e+02 -2.16967e+02 -2.22397e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
1.28000e+03 1.20000e+01 -2.17573e+02 -2.16529e+02 -2.18617e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
1.92000e+03 1.90000e+01 -2.17481e+02 -2.17281e+02 -2.17680e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
2.56000e+03 2.50000e+01 -2.18698e+02 -2.16375e+02 -2.21021e+02 -2.19289e+02 -2.17498e+02 -2.21080e+02
3.20000e+03 3.20000e+01 -2.16130e+02 -2.15087e+02 -2.17174e+02 -2.19288e+02 -2.17500e+02 -2.21077e+02
3.84000e+03 3.80000e+01 -2.14666e+02 -2.13796e+02 -2.15536e+02 -2.19287e+02 -2.17507e+02 -2.21067e+02
4.48000e+03 4.40000e+01 -2.17851e+02 -2.17668e+02 -2.18035e+02 -2.19282e+02 -2.17521e+02 -2.21043e+02
5.12000e+03 5.10000e+01 -2.14196e+02 -2.12764e+02 -2.15628e+02 -2.19267e+02 -2.17543e+02 -2.20992e+02
5.76000e+03 5.70000e+01 -2.16378e+02 -2.14251e+02 -2.18505e+02 -2.19235e+02 -2.17569e+02 -2.20901e+02
6.40000e+03 6.40000e+01 -2.13147e+02 -2.11939e+02 -2.14354e+02 -2.19175e+02 -2.17592e+02 -2.20759e+02
7.04000e+03 7.00000e+01 -2.12808e+02 -2.10885e+02 -2.14730e+02 -2.19081e+02 -2.17604e+02 -2.20558e+02
7.68000e+03 7.60000e+01 -2.14161e+02 -2.13634e+02 -2.14689e+02 -2.18947e+02 -2.17595e+02 -2.20298e+02
8.32000e+03 8.30000e+01 -2.13673e+02 -2.13174e+02 -2.14172e+02 -2.18769e+02 -2.17556e+02 -2.19981e+02
8.96000e+03 8.90000e+01 -2.10690e+02 -2.10497e+02 -2.10884e+02 -2.18550e+02 -2.17483e+02 -2.19618e+02
9.60000e+03 9.60000e+01 -2.11606e+02 -2.10776e+02 -2.12435e+02 -2.18293e+02 -2.17370e+02 -2.19215e+02
1.02400e+04 1.02000e+02 -2.10812e+02 -2.10366e+02 -2.11257e+02 -2.17998e+02 -2.17215e+02 -2.18781e+02
1.08800e+04 1.08000e+02 -2.09257e+02 -2.08262e+02 -2.10251e+02 -2.17668e+02 -2.17016e+02 -2.18320e+02
1.15200e+04 1.15000e+02 -2.07643e+02 -2.06985e+02 -2.08301e+02 -2.17304e+02 -2.16772e+02 -2.17837e+02
1.21600e+04 1.21000e+02 -2.10115e+02 -2.09534e+02 -2.10697e+02 -2.16909e+02 -2.16485e+02 -2.17333e+02
1.28000e+04 1.28000e+02 -2.06971e+02 -2.03782e+02 -2.10161e+02 -2.16483e+02 -2.16157e+02 -2.16810e+02
1.34400e+04 1.34000e+02 -2.07716e+02 -2.07538e+02 -2.07894e+02 -2.16029e+02 -2.15788e+02 -2.16269e+02
1.40800e+04 1.40000e+02 -2.02416e+02 -1.97895e+02 -2.06938e+02 -2.15548e+02 -2.15383e+02 -2.15712e+02
1.47200e+04 1.47000e+02 -2.05415e+02 -2.05074e+02 -2.05755e+02 -2.15041e+02 -2.14944e+02 -2.15137e+02
1.53600e+04 1.53000e+02 -2.03626e+02 -2.00594e+02 -2.06659e+02 -2.14512e+02 -2.14476e+02 -2.14547e+02
1.60000e+04 1.60000e+02 -2.02368e+02 -1.99933e+02 -2.04802e+02 -2.13963e+02 -2.13940e+02 -2.13986e+02
1.66400e+04 1.66000e+02 -2.00442e+02 -1.94945e+02 -2.05940e+02 -2.13398e+02 -2.13316e+02 -2.13480e+02
1.72800e+04 1.72000e+02 -2.01082e+02 -1.98831e+02 -2.03333e+02 -2.12820e+02 -2.12671e+02 -2.12968e+02
1.79200e+04 1.79000e+02 -1.97023e+02 -1.94927e+02 -1.99119e+02 -2.12228e+02 -2.11999e+02 -2.12457e+02
1.85600e+04 1.85000e+02 -1.99139e+02 -1.97590e+02 -2.00689e+02 -2.11620e+02 -2.11290e+02 -2.11951e+02
1.92000e+04 1.92000e+02 -1.93181e+02 -1.89393e+02 -1.96970e+02 -2.10993e+02 -2.10533e+02 -2.11454e+02
1.98400e+04 1.98000e+02 -1.95834e+02 -1.92946e+02 -1.98722e+02 -2.10339e+02 -2.09716e+02 -2.10961e+02
2.04800e+04 2.04000e+02 -1.91213e+02 -1.88668e+02 -1.93757e+02 -2.09649e+02 -2.08832e+02 -2.10466e+02
2.11200e+04 2.11000e+02 -1.89722e+02 -1.86088e+02 -1.93357e+02 -2.08915e+02 -2.07876e+02 -2.09953e+02
2.17600e+04 2.17000e+02 -1.89577e+02 -1.84938e+02 -1.94217e+02 -2.08128e+02 -2.06847e+02 -2.09409e+02
2.24000e+04 2.24000e+02 -1.90022e+02 -1.83642e+02 -1.96402e+02 -2.07279e+02 -2.05746e+02 -2.08813e+02
2.30400e+04 2.30000e+02 -1.85532e+02 -1.81370e+02 -1.89694e+02 -2.06365e+02 -2.04578e+02 -2.08152e+02
2.36800e+04 2.36000e+02 -1.87610e+02 -1.83879e+02 -1.91341e+02 -2.05382e+02 -2.03351e+02 -2.07414e+02
2.43200e+04 2.43000e+02 -1.83261e+02 -1.75821e+02 -1.90701e+02 -2.04332e+02 -2.02072e+02 -2.06592e+02
2.49600e+04 2.49000e+02 -1.81719e+02 -1.78459e+02 -1.84980e+02 -2.03220e+02 -2.00751e+02 -2.05689e+02
2.56000e+04 2.56000e+02 -1.79781e+02 -1.74430e+02 -1.85132e+02 -2.02053e+02 -1.99396e+02 -2.04711e+02
2.62400e+04 2.62000e+02 -1.79273e+02 -1.73770e+02 -1.84776e+02 -2.00839e+02 -1.98013e+02 -2.03666e+02
2.68800e+04 2.68000e+02 -1.77794e+02 -1.73780e+02 -1.81809e+02 -1.99584e+02 -1.96604e+02 -2.02565e+02
2.75200e+04 2.75000e+02 -1.77538e+02 -1.71244e+02 -1.83832e+02 -1.98294e+02 -1.95170e+02 -2.01419e+02
2.81600e+04 2.81000e+02 -1.74506e+02 -1.67487e+02 -1.81525e+02 -1.96971e+02 -1.93705e+02 -2.00238e+02
2.88000e+04 2.88000e+02 -1.73847e+02 -1.67493e+02 -1.80202e+02 -1.95618e+02 -1.92207e+02 -1.99028e+02
2.94400e+04 2.94000e+02 -1.72013e+02 -1.64727e+02 -1.79299e+02 -1.94234e+02 -1.90671e+02 -1.97797e+02
3.00800e+04 3.00000e+02 -1.69694e+02 -1.63215e+02 -1.76172e+02 -1.92822e+02 -1.89096e+02 -1.96549e+02
3.07200e+04 3.07000e+02 -1.69290e+02 -1.62111e+02 -1.76469e+02 -1.91388e+02 -1.87487e+02 -1.95290e+02
3.13600e+04 3.13000e+02 -1.70007e+02 -1.64651e+02 -1.75362e+02 -1.89936e+02 -1.85848e+02 -1.94024e+02
3.20000e+04 3.20000e+02 -1.68355e+02 -1.59140e+02 -1.77570e+02 -1.88471e+02 -1.84188e+02 -1.92755e+02
3.26400e+04 3.26000e+02 -1.67560e+02 -1.59279e+02 -1.75842e+02 -1.87003e+02 -1.82516e+02 -1.91490e+02
3.32800e+04 3.32000e+02 -1.66018e+02 -1.59559e+02 -1.72477e+02 -1.85537e+02 -1.80843e+02 -1.90231e+02
3.39200e+04 3.39000e+02 -1.66173e+02 -1.59229e+02 -1.73117e+02 -1.84083e+02 -1.79181e+02 -1.88984e+02
3.45600e+04 3.45000e+02 -1.64404e+02 -1.57753e+02 -1.71056e+02 -1.82649e+02 -1.77547e+02 -1.87751e+02
3.52000e+04 3.52000e+02 -1.63231e+02 -1.56362e+02 -1.70099e+02 -1.81248e+02 -1.75959e+02 -1.86537e+02
3.58400e+04 3.58000e+02 -1.62360e+02 -1.55872e+02 -1.68848e+02 -1.79889e+02 -1.74434e+02 -1.85345e+02
3.64800e+04 3.64000e+02 -1.82253e+02 -1.69473e+02 -1.95033e+02 -1.78584e+02 -1.72989e+02 -1.84178e+02
3.71200e+04 3.71000e+02 -2.11695e+02 -1.89531e+02 -2.33859e+02 -1.77340e+02 -1.71640e+02 -1.83041e+02
3.77600e+04 3.77000e+02 -1.85925e+02 -1.68741e+02 -2.03108e+02 -1.76172e+02 -1.70411e+02 -1.81933e+02
3.84000e+04 3.84000e+02 -1.91068e+02 -1.65990e+02 -2.16146e+02 -1.75096e+02 -1.69334e+02 -1.80857e+02
3.90400e+04 3.90000e+02 -1.97539e+02 -1.64266e+02 -2.30812e+02 -1.74131e+02 -1.68450e+02 -1.79813e+02
3.96800e+04 3.96000e+02 -2.00654e+02 -1.65026e+02 -2.36283e+02 -1.73311e+02 -1.67822e+02 -1.78800e+02
4.03200e+04 4.03000e+02 -1.81882e+02 -1.64311e+02 -1.99453e+02 -1.72675e+02 -1.67530e+02 -1.77821e+02
4.09600e+04 4.09000e+02 -1.96197e+02 -1.65201e+02 -2.27193e+02 -1.72272e+02 -1.67668e+02 -1.76875e+02
4.16000e+04 4.16000e+02 -2.07355e+02 -1.88675e+02 -2.26034e+02 -1.72143e+02 -1.68321e+02 -1.75965e+02
4.22400e+04 4.22000e+02 -1.72707e+02 -1.62720e+02 -1.82694e+02 -1.72321e+02 -1.69550e+02 -1.75091e+02
4.28800e+04 4.28000e+02 -1.95565e+02 -1.74069e+02 -2.17061e+02 -1.72818e+02 -1.71382e+02 -1.74254e+02
4.35200e+04 4.35000e+02 -2.09413e+02 -2.07185e+02 -2.11642e+02 -1.73634e+02 -1.73459e+02 -1.73809e+02
4.41600e+04 4.41000e+02 -2.15080e+02 -2.00468e+02 -2.29692e+02 -1.74751e+02 -1.72717e+02 -1.76785e+02
4.48000e+04 4.48000e+02 -1.79940e+02 -1.77643e+02 -1.82236e+02 -1.76142e+02 -1.72057e+02 -1.80228e+02
4.54400e+04 4.54000e+02 -1.89995e+02 -1.87679e+02 -1.92312e+02 -1.77774e+02 -1.71525e+02 -1.84023e+02
4.60800e+04 4.60000e+02 -2.14012e+02 -2.06914e+02 -2.21111e+02 -1.79604e+02 -1.71180e+02 -1.88028e+02
4.67200e+04 4.67000e+02 -1.79673e+02 -1.53134e+02 -2.06213e+02 -1.81589e+02 -1.71098e+02 -1.92079e+02
4.73600e+04 4.73000e+02 -1.82823e+02 -1.60274e+02 -2.05373e+02 -1.83675e+02 -1.71354e+02 -1.95995e+02
4.80000e+04 4.80000e+02 -1.81425e+02 -1.54550e+02 -2.08300e+02 -1.85805e+02 -1.72017e+02 -1.99593e+02
4.86400e+04 4.86000e+02 -1.78137e+02 -1.52536e+02 -2.03737e+02 -1.87919e+02 -1.73135e+02 -2.02704e+02
4.92800e+04 4.92000e+02 -1.83103e+02 -1.54958e+02 -2.11248e+02 -1.89957e+02 -1.74722e+02 -2.05192e+02
4.99200e+04 4.99000e+02 -1.81758e+02 -1.55570e+02 -2.07946e+02 -1.91854e+02 -1.76750e+02 -2.06958e+02
5.05600e+04 5.05000e+02 -1.81906e+02 -1.53869e+02 -2.09943e+02 -1.93547e+02 -1.79157e+02 -2.07937e+02
5.12000e+04 5.12000e+02 -1.91282e+02 -1.82023e+02 -2.00542e+02 -1.94967e+02 -1.81847e+02 -2.08087e+02
5.18400e+04 5.18000e+02 -1.76445e+02 -1.56099e+02 -1.96792e+02 -1.96054e+02 -1.84703e+02 -2.07405e+02
5.24800e+04 5.24000e+02 -1.76656e+02 -1.55597e+02 -1.97715e+02 -1.96762e+02 -1.87602e+02 -2.05922e+02
5.31200e+04 5.31000e+02 -1.65639e+02 -1.58984e+02 -1.72294e+02 -1.97063e+02 -1.90422e+02 -2.03704e+02
5.37600e+04 5.37000e+02 -1.75607e+02 -1.56156e+02 -1.95058e+02 -1.96949e+02 -1.93050e+02 -2.00847e+02
5.44000e+04 5.44000e+02 -1.56136e+02 -1.53999e+02 -1.58273e+02 -1.96428e+02 -1.95383e+02 -1.97474e+02
5.50400e+04 5.50000e+02 -1.66978e+02 -1.60182e+02 -1.73775e+02 -1.95529e+02 -1.93734e+02 -1.97324e+02
5.56800e+04 5.56000e+02 -1.56003e+02 -1.52130e+02 -1.59876e+02 -1.94284e+02 -1.89783e+02 -1.98786e+02
5.63200e+04 5.63000e+02 -1.57964e+02 -1.55116e+02 -1.60812e+02 -1.92731e+02 -1.85776e+02 -1.99686e+02
5.69600e+04 5.69000e+02 -1.68856e+02 -1.60107e+02 -1.77604e+02 -1.90905e+02 -1.81855e+02 -1.99955e+02
5.76000e+04 5.76000e+02 -1.58976e+02 -1.57142e+02 -1.60811e+02 -1.88839e+02 -1.78133e+02 -1.99546e+02
5.82400e+04 5.82000e+02 -1.58421e+02 -1.56106e+02 -1.60735e+02 -1.86569e+02 -1.74691e+02 -1.98446e+02
5.88800e+04 5.88000e+02 -1.58359e+02 -1.55870e+02 -1.60849e+02 -1.84137e+02 -1.71582e+02 -1.96691e+02
5.95200e+04 5.95000e+02 -1.56604e+02 -1.55319e+02 -1.57889e+02 -1.81598e+02 -1.68830e+02 -1.94365e+02
6.01600e+04 6.01000e+02 -1.64024e+02 -1.55864e+02 -1.72183e+02 -1.79017e+02 -1.66441e+02 -1.91594e+02
6.08000e+04 6.08000e+02 -1.56062e+02 -1.55555e+02 -1.56569e+02 -1.76466e+02 -1.64406e+02 -1.88525e+02
6.14400e+04 6.14000e+02 -1.53217e+02 -1.52055e+02 -1.54379e+02 -1.74009e+02 -1.62705e+02 -1.85312e+02
6.20800e+04 6.20000e+02 -1.54198e+02 -1.52358e+02 -1.56038e+02 -1.71701e+02 -1.61309e+02 -1.82092e+02
6.27200e+04 6.27000e+02 -1.53520e+02 -1.51216e+02 -1.55825e+02 -1.69580e+02 -1.60180e+02 -1.78980e+02
6.33600e+04 6.33000e+02 -1.53587e+02 -1.49926e+02 -1.57248e+02 -1.67668e+02 -1.59273e+02 -1.76062e+02
6.40000e+04 6.40000e+02 -1.53428e+02 -1.51349e+02 -1.55508e+02 -1.65969e+02 -1.58546e+02 -1.73392e+02
6.46400e+04 6.46000e+02 -1.54760e+02 -1.51529e+02 -1.57991e+02 -1.64476e+02 -1.57955e+02 -1.70998e+02
6.52800e+04 6.52000e+02 -1.53213e+02 -1.49737e+02 -1.56689e+02 -1.63173e+02 -1.57462e+02 -1.68883e+02
6.59200e+04 6.59000e+02 -1.52647e+02 -1.49440e+02 -1.55853e+02 -1.62035e+02 -1.57032e+02 -1.67037e+02
6.65600e+04 6.65000e+02 -1.52737e+02 -1.50739e+02 -1.54735e+02 -1.61041e+02 -1.56639e+02 -1.65444e+02
6.72000e+04 6.72000e+02 -1.52402e+02 -1.48890e+02 -1.55915e+02 -1.60172e+02 -1.56258e+02 -1.64086e+02
6.78400e+04 6.78000e+02 -1.53551e+02 -1.50832e+02 -1.56271e+02 -1.59408e+02 -1.55875e+02 -1.62941e+02
6.84800e+04 6.84000e+02 -1.52668e+02 -1.51409e+02 -1.53927e+02 -1.58736e+02 -1.55487e+02 -1.61985e+02
6.91200e+04 6.91000e+02 -1.52362e+02 -1.49550e+02 -1.55173e+02 -1.58143e+02 -1.55099e+02 -1.61188e+02
6.97600e+04 6.97000e+02 -1.51098e+02 -1.49620e+02 -1.52576e+02 -1.57619e+02 -1.54724e+02 -1.60515e+02
7.04000e+04 7.04000e+02 -1.49124e+02 -1.48859e+02 -1.49389e+02 -1.57153e+02 -1.54372e+02 -1.59934e+02
7.10400e+04 7.10000e+02 -1.48186e+02 -1.46921e+02 -1.49451e+02 -1.56731e+02 -1.54049e+02 -1.59413e+02
7.16800e+04 7.16000e+02 -1.48151e+02 -1.47687e+02 -1.48616e+02 -1.56341e+02 -1.53756e+02 -1.58927e+02
7.23200e+04 7.23000e+02 -1.49466e+02 -1.48092e+02 -1.50840e+02 -1.55970e+02 -1.53483e+02 -1.58457e+02
7.29600e+04 7.29000e+02 -1.48873e+02 -1.45409e+02 -1.52338e+02 -1.55604e+02 -1.53218e+02 -1.57990e+02
7.36000e+04 7.36000e+02 -1.47267e+02 -1.46792e+02 -1.47741e+02 -1.55229e+02 -1.52943e+02 -1.57515e+02
7.42400e+04 7.42000e+02 -1.48178e+02 -1.46917e+02 -1.49440e+02 -1.54834e+02 -1.52646e+02 -1.57023e+02
7.48800e+04 7.48000e+02 -1.48458e+02 -1.48439e+02 -1.48477e+02 -1.54413e+02 -1.52317e+02 -1.56509e+02
7.55200e+04 7.55000e+02 -1.69632e+02 -1.48972e+02 -1.90293e+02 -1.53962e+02 -1.51956e+02 -1.55969e+02
7.61600e+04 7.61000e+02 -1.46505e+02 -1.45517e+02 -1.47493e+02 -1.53487e+02 -1.51567e+02 -1.55406e+02
7.68000e+04 7.68000e+02 -1.46210e+02 -1.46138e+02 -1.46283e+02 -1.52992e+02 -1.51157e+02 -1.54826e+02
7.74400e+04 7.74000e+02 -1.45794e+02 -1.45605e+02 -1.45983e+02 -1.52488e+02 -1.50740e+02 -1.54237e+02
7.80800e+04 7.80000e+02 -1.46942e+02 -1.46141e+02 -1.47743e+02 -1.51990e+02 -1.50332e+02 -1.53649e+02
7.87200e+04 7.87000e+02 -1.48067e+02 -1.46482e+02 -1.49652e+02 -1.51517e+02 -1.49967e+02 -1.53067e+02
7.93600e+04 7.93000e+02 -1.45461e+02 -1.45114e+02 -1.45808e+02 -1.51094e+02 -1.49690e+02 -1.52499e+02
8.00000e+04 8.00000e+02 -1.45161e+02 -1.44735e+02 -1.45588e+02 -1.50743e+02 -1.49539e+02 -1.51948e+02
8.06400e+04 8.06000e+02 -1.46113e+02 -1.46104e+02 -1.46122e+02 -1.50475e+02 -1.49530e+02 -1.51419e+02
8.12800e+04 8.12000e+02 -1.43597e+02 -1.43378e+02 -1.43816e+02 -1.50280e+02 -1.49644e+02 -1.50916e+02
8.19200e+04 8.19000e+02 -1.46325e+02 -1.44652e+02 -1.47999e+02 -1.50137e+02 -1.49834e+02 -1.50441e+02
8.25600e+04 8.25000e+02 -1.45092e+02 -1.44847e+02 -1.45337e+02 -1.50015e+02 -1.49994e+02 -1.50036e+02
8.32000e+04 8.32000e+02 -1.44510e+02 -1.43932e+02 -1.45089e+02 -1.49880e+02 -1.49570e+02 -1.50191e+02
8.38400e+04 8.38000e+02 -1.44487e+02 -1.44418e+02 -1.44555e+02 -1.49709e+02 -1.49166e+02 -1.50252e+02
8.44800e+04 8.44000e+02 -1.44028e+02 -1.43477e+02 -1.44579e+02 -1.49488e+02 -1.48781e+02 -1.50195e+02
8.51200e+04 8.51000e+02 -1.42577e+02 -1.42515e+02 -1.42640e+02 -1.49215e+02 -1.48416e+02 -1.50015e+02
8.57600e+04 8.57000e+02 -1.53853e+02 -1.41776e+02 -1.65930e+02 -1.48899e+02 -1.48076e+02 -1.49723e+02
8.64000e+04 8.64000e+02 -1.42451e+02 -1.41923e+02 -1.42979e+02 -1.48553e+02 -1.47763e+02 -1.49343e+02
8.70400e+04 8.70000e+02 -1.42714e+02 -1.42326e+02 -1.43102e+02 -1.48187e+02 -1.47475e+02 -1.48899e+02
8.76800e+04 8.76000e+02 -1.42188e+02 -1.41702e+02 -1.42673e+02 -1.47811e+02 -1.47206e+02 -1.48417e+02
8.83200e+04 8.83000e+02 -1.42865e+02 -1.42749e+02 -1.42981e+02 -1.47433e+02 -1.46946e+02 -1.47920e+02
8.89600e+04 8.89000e+02 -1.42837e+02 -1.42602e+02 -1.43072e+02 -1.47058e+02 -1.46688e+02 -1.47429e+02
8.96000e+04 8.96000e+02 -1.42188e+02 -1.41996e+02 -1.42380e+02 -1.46695e+02 -1.46428e+02 -1.46961e+02
9.02400e+04 9.02000e+02 -1.42656e+02 -1.42532e+02 -1.42781e+02 -1.46349e+02 -1.46164e+02 -1.46533e+02
9.08800e+04 9.08000e+02 -1.55070e+02 -1.42767e+02 -1.67373e+02 -1.46026e+02 -1.45894e+02 -1.46159e+02
9.15200e+04 9.15000e+02 -1.42746e+02 -1.42548e+02 -1.42944e+02 -1.45734e+02 -1.45618e+02 -1.45850e+02
9.21600e+04 9.21000e+02 -1.41512e+02 -1.40237e+02 -1.42788e+02 -1.45472e+02 -1.45338e+02 -1.45606e+02
9.28000e+04 9.28000e+02 -1.40953e+02 -1.40576e+02 -1.41331e+02 -1.45238e+02 -1.45056e+02 -1.45419e+02
9.34400e+04 9.34000e+02 -1.42230e+02 -1.41724e+02 -1.42736e+02 -1.45026e+02 -1.44775e+02 -1.45276e+02
9.40800e+04 9.40000e+02 -1.41142e+02 -1.41015e+02 -1.41269e+02 -1.44833e+02 -1.44502e+02 -1.45163e+02
9.47200e+04 9.47000e+02 -1.40223e+02 -1.39395e+02 -1.41051e+02 -1.44655e+02 -1.44244e+02 -1.45066e+02
9.53600e+04 9.53000e+02 -1.40616e+02 -1.39847e+02 -1.41385e+02 -1.44492e+02 -1.44004e+02 -1.44979e+02
9.60000e+04 9.60000e+02 -1.40422e+02 -1.39959e+02 -1.40885e+02 -1.44342e+02 -1.43784e+02 -1.44900e+02
9.66400e+04 9.66000e+02 -1.40447e+02 -1.40409e+02 -1.40484e+02 -1.44204e+02 -1.43583e+02 -1.44826e+02
9.72800e+04 9.72000e+02 -1.40272e+02 -1.39337e+02 -1.41206e+02 -1.44073e+02 -1.43398e+02 -1.44749e+02
9.79200e+04 9.79000e+02 -1.39800e+02 -1.39429e+02 -1.40171e+02 -1.43940e+02 -1.43222e+02 -1.44659e+02
9.85600e+04 9.85000e+02 -1.39782e+02 -1.38642e+02 -1.40923e+02 -1.43796e+02 -1.43048e+02 -1.44544e+02
9.92000e+04 9.92000e+02 -1.40425e+02 -1.38508e+02 -1.42342e+02 -1.43633e+02 -1.42868e+02 -1.44398e+02
9.98400e+04 9.98000e+02 -1.40538e+02 -1.38236e+02 -1.42840e+02 -1.43447e+02 -1.42676e+02 -1.44219e+02
1.00480e+05 1.00400e+03 -1.39474e+02 -1.37704e+02 -1.41243e+02 -1.43245e+02 -1.42470e+02 -1.44020e+02
1.01120e+05 1.01100e+03 -1.38859e+02 -1.36857e+02 -1.40861e+02 -1.43036e+02 -1.42248e+02 -1.43825e+02
1.01760e+05 1.01700e+03 -1.37936e+02 -1.35500e+02 -1.40373e+02 -1.42838e+02 -1.42011e+02 -1.43665e+02
1.02400e+05 1.02400e+03 -1.38599e+02 -1.36503e+02 -1.40694e+02 -1.42661e+02 -1.41760e+02 -1.43561e+02
1.03040e+05 1.03000e+03 -1.37633e+02 -1.35417e+02 -1.39849e+02 -1.42507e+02 -1.41495e+02 -1.43518e+02
1.03680e+05 1.03600e+03 -1.38953e+02 -1.34927e+02 -1.42980e+02 -1.42371e+02 -1.41217e+02 -1.43525e+02
1.04320e+05 1.04300e+03 -1.51692e+02 -1.40847e+02 -1.62536e+02 -1.42243e+02 -1.40930e+02 -1.43557e+02
1.04960e+05 1.04900e+03 -1.58383e+02 -1.37471e+02 -1.79296e+02 -1.42111e+02 -1.40635e+02 -1.43587e+02
1.05600e+05 1.05600e+03 -1.37337e+02 -1.34362e+02 -1.40312e+02 -1.41965e+02 -1.40339e+02 -1.43591e+02
1.06240e+05 1.06200e+03 -1.37581e+02 -1.35838e+02 -1.39323e+02 -1.41803e+02 -1.40047e+02 -1.43559e+02
1.06880e+05 1.06800e+03 -1.37640e+02 -1.35563e+02 -1.39718e+02 -1.41631e+02 -1.39765e+02 -1.43497e+02
1.07520e+05 1.07500e+03 -1.36368e+02 -1.34047e+02 -1.38689e+02 -1.41461e+02 -1.39497e+02 -1.43424e+02
1.08160e+05 1.08100e+03 -1.37272e+02 -1.35234e+02 -1.39309e+02 -1.41305e+02 -1.39246e+02 -1.43363e+02
1.08800e+05 1.08800e+03 -1.37470e+02 -1.36242e+02 -1.38698e+02 -1.41170e+02 -1.39011e+02 -1.43329e+02
1.09440e+05 1.09400e+03 -1.37130e+02 -1.33995e+02 -1.40265e+02 -1.41056e+02 -1.38786e+02 -1.43327e+02
1.10080e+05 1.10000e+03 -1.35359e+02 -1.32665e+02 -1.38053e+02 -1.40956e+02 -1.38563e+02 -1.43348e+02
1.10720e+05 1.10700e+03 -1.36700e+02 -1.34203e+02 -1.39197e+02 -1.40858e+02 -1.38336e+02 -1.43379e+02
1.11360e+05 1.11300e+03 -1.37053e+02 -1.35018e+02 -1.39088e+02 -1.40754e+02 -1.38102e+02 -1.43405e+02
1.12000e+05 1.12000e+03 -1.36304e+02 -1.34095e+02 -1.38513e+02 -1.40635e+02 -1.37861e+02 -1.43409e+02
1.12640e+05 1.12600e+03 -1.37290e+02 -1.34565e+02 -1.40014e+02 -1.40500e+02 -1.37622e+02 -1.43378e+02
1.13280e+05 1.13200e+03 -1.36347e+02 -1.33927e+02 -1.38768e+02 -1.40344e+02 -1.37389e+02 -1.43298e+02
1.13920e+05 1.13900e+03 -1.36951e+02 -1.34424e+02 -1.39477e+02 -1.40166e+02 -1.37168e+02 -1.43163e+02
1.14560e+05 1.14500e+03 -1.36469e+02 -1.32779e+02 -1.40160e+02 -1.39962e+02 -1.36954e+02 -1.42969e+02
1.15200e+05 1.15200e+03 -1.49648e+02 -1.31862e+02 -1.67434e+02 -1.39730e+02 -1.36742e+02 -1.42718e+02
1.15840e+05 1.15800e+03 -1.36804e+02 -1.32873e+02 -1.40736e+02 -1.39471e+02 -1.36524e+02 -1.42419e+02
1.16480e+05 1.16400e+03 -1.41803e+02 -1.32165e+02 -1.51441e+02 -1.39191e+02 -1.36296e+02 -1.42087e+02
1.17120e+05 1.17100e+03 -1.35731e+02 -1.32029e+02 -1.39432e+02 -1.38897e+02 -1.36053e+02 -1.41741e+02
1.17760e+05 1.17700e+03 -1.35602e+02 -1.32023e+02 -1.39181e+02 -1.38601e+02 -1.35798e+02 -1.41404e+02
1.18400e+05 1.18400e+03 -1.35534e+02 -1.31296e+02 -1.39772e+02 -1.38317e+02 -1.35531e+02 -1.41102e+02
1.19040e+05 1.19000e+03 -1.34716e+02 -1.30927e+02 -1.38505e+02 -1.38057e+02 -1.35256e+02 -1.40858e+02
1.19680e+05 1.19600e+03 -1.35572e+02 -1.32235e+02 -1.38908e+02 -1.37831e+02 -1.34974e+02 -1.40688e+02
1.20320e+05 1.20300e+03 -1.34958e+02 -1.30919e+02 -1.38996e+02 -1.37642e+02 -1.34688e+02 -1.40596e+02
1.20960e+05 1.20900e+03 -1.34948e+02 -1.30213e+02 -1.39684e+02 -1.37487e+02 -1.34400e+02 -1.40574e+02
1.21600e+05 1.21600e+03 -1.44491e+02 -1.30166e+02 -1.58816e+02 -1.37357e+02 -1.34112e+02 -1.40602e+02
1.22240e+05 1.22200e+03 -1.35074e+02 -1.30942e+02 -1.39206e+02 -1.37242e+02 -1.33828e+02 -1.40656e+02
1.22880e+05 1.22800e+03 -1.34541e+02 -1.30127e+02 -1.38955e+02 -1.37136e+02 -1.33556e+02 -1.40715e+02
1.23520e+05 1.23500e+03 -1.34644e+02 -1.30311e+02 -1.38978e+02 -1.37035e+02 -1.33303e+02 -1.40767e+02
1.24160e+05 1.24100e+03 -1.34105e+02 -1.28638e+02 -1.39572e+02 -1.36941e+02 -1.33076e+02 -1.40807e+02
1.24800e+05 1.24800e+03 -1.33954e+02 -1.29347e+02 -1.38561e+02 -1.36858e+02 -1.32876e+02 -1.40840e+02
1.25440e+05 1.25400e+03 -1.33672e+02 -1.28669e+02 -1.38675e+02 -1.36785e+02 -1.32699e+02 -1.40870e+02
1.26080e+05 1.26000e+03 -1.34793e+02 -1.29424e+02 -1.40163e+02 -1.36720e+02 -1.32536e+02 -1.40904e+02
1.26720e+05 1.26700e+03 -1.35714e+02 -1.30438e+02 -1.40990e+02 -1.36659e+02 -1.32375e+02 -1.40942e+02
1.27360e+05 1.27300e+03 -1.34872e+02 -1.28352e+02 -1.41392e+02 -1.36596e+02 -1.32212e+02 -1.40979e+02
1.28000e+05 1.28000e+03 -1.34170e+02 -1.29169e+02 -1.39171e+02 -1.36525e+02 -1.32045e+02 -1.41006e+02
1.28640e+05 1.28600e+03 -1.34925e+02 -1.29586e+02 -1.40264e+02 -1.36445e+02 -1.31879e+02 -1.41012e+02
1.29280e+05 1.29200e+03 -1.33233e+02 -1.28446e+02 -1.38021e+02 -1.36355e+02 -1.31721e+02 -1.40989e+02
1.29920e+05 1.29900e+03 -1.34517e+02 -1.28718e+02 -1.40316e+02 -1.36255e+02 -1.31573e+02 -1.40938e+02
1.30560e+05 1.30500e+03 -1.33986e+02 -1.29167e+02 -1.38804e+02 -1.36150e+02 -1.31436e+02 -1.40864e+02
1.31200e+05 1.31200e+03 -1.33464e+02 -1.28273e+02 -1.38654e+02 -1.36044e+02 -1.31308e+02 -1.40781e+02
1.31840e+05 1.31800e+03 -1.33950e+02 -1.29278e+02 -1.38623e+02 -1.35944e+02 -1.31187e+02 -1.40700e+02
1.32480e+05 1.32400e+03 -1.32860e+02 -1.28006e+02 -1.37714e+02 -1.35850e+02 -1.31071e+02 -1.40629e+02
1.33120e+05 1.33100e+03 -1.33206e+02 -1.28307e+02 -1.38104e+02 -1.35764e+02 -1.30958e+02 -1.40570e+02
1.33760e+05 1.33700e+03 -1.33567e+02 -1.28359e+02 -1.38774e+02 -1.35679e+02 -1.30843e+02 -1.40515e+02
1.34400e+05 1.34400e+03 -1.32835e+02 -1.28291e+02 -1.37379e+02 -1.35590e+02 -1.30723e+02 -1.40457e+02
1.35040e+05 1.35000e+03 -1.33421e+02 -1.28631e+02 -1.38212e+02 -1.35489e+02 -1.30593e+02 -1.40385e+02
1.35680e+05 1.35600e+03 -1.33057e+02 -1.28251e+02 -1.37863e+02 -1.35372e+02 -1.30454e+02 -1.40290e+02
1.36320e+05 1.36300e+03 -1.33244e+02 -1.27395e+02 -1.39092e+02 -1.35239e+02 -1.30310e+02 -1.40168e+02
1.36960e+05 1.36900e+03 -1.33586e+02 -1.27604e+02 -1.39568e+02 -1.35093e+02 -1.30168e+02 -1.40017e+02
1.37600e+05 1.37600e+03 -1.33245e+02 -1.26428e+02 -1.40062e+02 -1.34938e+02 -1.30035e+02 -1.39841e+02
1.38240e+05 1.38200e+03 -1.33156e+02 -1.27096e+02 -1.39216e+02 -1.34781e+02 -1.29915e+02 -1.39648e+02
1.38880e+05 1.38800e+03 -1.33395e+02 -1.28115e+02 -1.38676e+02 -1.34629e+02 -1.29808e+02 -1.39449e+02
1.39520e+05 1.39500e+03 -1.32607e+02 -1.26499e+02 -1.38715e+02 -1.34483e+02 -1.29708e+02 -1.39258e+02
1.40160e+05 1.40100e+03 -1.34227e+02 -1.30188e+02 -1.38266e+02 -1.34351e+02 -1.29610e+02 -1.39091e+02
1.40800e+05 1.40800e+03 -1.34897e+02 -1.31725e+02 -1.38070e+02 -1.34233e+02 -1.29504e+02 -1.38962e+02
1.41440e+05 1.41400e+03 -1.34916e+02 -1.32563e+02 -1.37269e+02 -1.34135e+02 -1.29387e+02 -1.38882e+02
1.42080e+05 1.42000e+03 -1.34415e+02 -1.29898e+02 -1.38932e+02 -1.34055e+02 -1.29257e+02 -1.38852e+02
1.42720e+05 1.42700e+03 -1.33808e+02 -1.30160e+02 -1.37456e+02 -1.33995e+02 -1.29122e+02 -1.38867e+02
1.43360e+05 1.43300e+03 -1.32531e+02 -1.27372e+02 -1.37691e+02 -1.33956e+02 -1.28997e+02 -1.38915e+02
1.44000e+05 1.44000e+03 -1.32213e+02 -1.26935e+02 -1.37490e+02 -1.33944e+02 -1.28908e+02 -1.38979e+02
1.44640e+05 1.44600e+03 -1.31687e+02 -1.26663e+02 -1.36711e+02 -1.33966e+02 -1.28887e+02 -1.39045e+02
1.45280e+05 1.45200e+03 -1.31717e+02 -1.26706e+02 -1.36728e+02 -1.34026e+02 -1.28956e+02 -1.39097e+02
1.45920e+05 1.45900e+03 -1.32469e+02 -1.27183e+02 -1.37755e+02 -1.34123e+02 -1.29122e+02 -1.39124e+02
1.46560e+05 1.46500e+03 -1.32447e+02 -1.26333e+02 -1.38562e+02 -1.34245e+02 -1.29371e+02 -1.39119e+02
1.47200e+05 1.47200e+03 -1.32236e+02 -1.27200e+02 -1.37272e+02 -1.34375e+02 -1.29669e+02 -1.39082e+02
1.47840e+05 1.47800e+03 -1.30944e+02 -1.25093e+02 -1.36794e+02 -1.34492e+02 -1.29969e+02 -1.39014e+02
1.48480e+05 1.48400e+03 -1.32330e+02 -1.27680e+02 -1.36980e+02 -1.34572e+02 -1.30223e+02 -1.38920e+02
1.49120e+05 1.49100e+03 -1.30815e+02 -1.25452e+02 -1.36178e+02 -1.34599e+02 -1.30391e+02 -1.38807e+02
1.49760e+05 1.49700e+03 -1.31810e+02 -1.27699e+02 -1.35922e+02 -1.34565e+02 -1.30449e+02 -1.38681e+02
1.50400e+05 1.50400e+03 -1.31125e+02 -1.25535e+02 -1.36714e+02 -1.34472e+02 -1.30394e+02 -1.38550e+02
1.51040e+05 1.51000e+03 -1.30908e+02 -1.26477e+02 -1.35339e+02 -1.34332e+02 -1.30246e+02 -1.38418e+02
1.51680e+05 1.51600e+03 -1.30841e+02 -1.25235e+02 -1.36448e+02 -1.34164e+02 -1.30039e+02 -1.38289e+02
1.52320e+05 1.52300e+03 -1.30990e+02 -1.24888e+02 -1.37093e+02 -1.33986e+02 -1.29810e+02 -1.38162e+02
1.52960e+05 1.52900e+03 -1.31234e+02 -1.25823e+02 -1.36645e+02 -1.33812e+02 -1.29587e+02 -1.38038e+02
1.53600e+05 1.53600e+03 -1.30696e+02 -1.24824e+02 -1.36568e+02 -1.33650e+02 -1.29381e+02 -1.37919e+02
1.54240e+05 1.54200e+03 -1.31392e+02 -1.25813e+02 -1.36971e+02 -1.33499e+02 -1.29189e+02 -1.37809e+02
1.54880e+05 1.54800e+03 -1.32157e+02 -1.28707e+02 -1.35607e+02 -1.33362e+02 -1.29004e+02 -1.37720e+02
1.55520e+05 1.55500e+03 -1.30962e+02 -1.24554e+02 -1.37369e+02 -1.33240e+02 -1.28817e+02 -1.37664e+02
1.56160e+05 1.56100e+03 -1.31159e+02 -1.24490e+02 -1.37827e+02 -1.33140e+02 -1.28624e+02 -1.37656e+02
1.56800e+05 1.56800e+03 -1.30868e+02 -1.24332e+02 -1.37405e+02 -1.33065e+02 -1.28429e+02 -1.37702e+02
1.57440e+05 1.57400e+03 -1.31588e+02 -1.25184e+02 -1.37991e+02 -1.33016e+02 -1.28233e+02 -1.37798e+02
1.58080e+05 1.58000e+03 -1.30862e+02 -1.25169e+02 -1.36554e+02 -1.32981e+02 -1.28037e+02 -1.37926e+02
1.58720e+05 1.58700e+03 -1.36070e+02 -1.25332e+02 -1.46807e+02 -1.32954e+02 -1.27842e+02 -1.38066e+02
1.59360e+05 1.59300e+03 -1.30286e+02 -1.24506e+02 -1.36067e+02 -1.32923e+02 -1.27644e+02 -1.38201e+02
1.60000e+05 1.60000e+03 -1.29912e+02 -1.24280e+02 -1.35544e+02 -1.32882e+02 -1.27441e+02 -1.38324e+02
1.60640e+05 1.60600e+03 -1.30565e+02 -1.25595e+02 -1.35535e+02 -1.32838e+02 -1.27230e+02 -1.38445e+02
1.61280e+05 1.61200e+03 -1.30483e+02 -1.24911e+02 -1.36056e+02 -1.32795e+02 -1.27013e+02 -1.38577e+02
1.61920e+05 1.61900e+03 -1.30654e+02 -1.24370e+02 -1.36938e+02 -1.32762e+02 -1.26791e+02 -1.38734e+02
1.62560e+05 1.62500e+03 -1.30370e+02 -1.24687e+02 -1.36053e+02 -1.32744e+02 -1.26568e+02 -1.38919e+02
1.63200e+05 1.63200e+03 -1.30969e+02 -1.23815e+02 -1.38124e+02 -1.32736e+02 -1.26348e+02 -1.39123e+02
1.63840e+05 1.63800e+03 -1.30256e+02 -1.23988e+02 -1.36524e+02 -1.32730e+02 -1.26136e+02 -1.39324e+02
1.64480e+05 1.64400e+03 -1.30911e+02 -1.23751e+02 -1.38070e+02 -1.32714e+02 -1.25934e+02 -1.39493e+02
1.65120e+05 1.65100e+03 -1.30742e+02 -1.23529e+02 -1.37954e+02 -1.32673e+02 -1.25744e+02 -1.39603e+02
1.65760e+05 1.65700e+03 -1.31613e+02 -1.25421e+02 -1.37805e+02 -1.32601e+02 -1.25567e+02 -1.39636e+02
1.66400e+05 1.66400e+03 -1.30557e+02 -1.23021e+02 -1.38093e+02 -1.32495e+02 -1.25403e+02 -1.39587e+02
1.67040e+05 1.67000e+03 -1.52025e+02 -1.36166e+02 -1.67884e+02 -1.32359e+02 -1.25251e+02 -1.39468e+02
1.67680e+05 1.67600e+03 -1.28466e+02 -1.21465e+02 -1.35467e+02 -1.32203e+02 -1.25109e+02 -1.39298e+02
1.68320e+05 1.68300e+03 -1.29585e+02 -1.23079e+02 -1.36091e+02 -1.32042e+02 -1.24976e+02 -1.39108e+02
1.68960e+05 1.68900e+03 -1.29444e+02 -1.23427e+02 -1.35460e+02 -1.31886e+02 -1.24852e+02 -1.38920e+02
1.69600e+05 1.69600e+03 -1.28997e+02 -1.22365e+02 -1.35629e+02 -1.31749e+02 -1.24746e+02 -1.38752e+02
1.70240e+05 1.70200e+03 -1.29788e+02 -1.24183e+02 -1.35394e+02 -1.31644e+02 -1.24678e+02 -1.38610e+02
1.70880e+05 1.70800e+03 -1.30173e+02 -1.25756e+02 -1.34591e+02 -1.31578e+02 -1.24671e+02 -1.38486e+02
1.71520e+05 1.71500e+03 -1.29466e+02 -1.23173e+02 -1.35759e+02 -1.31557e+02 -1.24743e+02 -1.38371e+02
1.72160e+05 1.72100e+03 -1.28571e+02 -1.22717e+02 -1.34426e+02 -1.31575e+02 -1.24898e+02 -1.38251e+02
1.72800e+05 1.72800e+03 -1.28263e+02 -1.21832e+02 -1.34694e+02 -1.31615e+02 -1.25117e+02 -1.38113e+02
1.73440e+05 1.73400e+03 -1.30168e+02 -1.24527e+02 -1.35809e+02 -1.31661e+02 -1.25371e+02 -1.37951e+02
1.74080e+05 1.74000e+03 -1.28680e+02 -1.22293e+02 -1.35066e+02 -1.31691e+02 -1.25619e+02 -1.37763e+02
1.74720e+05 1.74700e+03 -1.29096e+02 -1.23269e+02 -1.34924e+02 -1.31688e+02 -1.25826e+02 -1.37551e+02
1.75360e+05 1.75300e+03 -1.28923e+02 -1.23471e+02 -1.34376e+02 -1.31641e+02 -1.25959e+02 -1.37323e+02
1.76000e+05 1.76000e+03 -1.27886e+02 -1.20608e+02 -1.35163e+02 -1.31543e+02 -1.26000e+02 -1.37085e+02
1.76640e+05 1.76600e+03 -1.28206e+02 -1.21437e+02 -1.34974e+02 -1.31394e+02 -1.25943e+02 -1.36846e+02
1.77280e+05 1.77200e+03 -1.27464e+02 -1.20748e+02 -1.34179e+02 -1.31203e+02 -1.25794e+02 -1.36613e+02
1.77920e+05 1.77900e+03 -1.27955e+02 -1.21570e+02 -1.34340e+02 -1.30981e+02 -1.25569e+02 -1.36392e+02
1.78560e+05 1.78500e+03 -1.27415e+02 -1.21252e+02 -1.33578e+02 -1.30738e+02 -1.25289e+02 -1.36186e+02
1.79200e+05 1.79200e+03 -1.27685e+02 -1.22030e+02 -1.33340e+02 -1.30490e+02 -1.24982e+02 -1.35999e+02
1.79840e+05 1.79800e+03 -1.26899e+02 -1.20705e+02 -1.33094e+02 -1.30252e+02 -1.24676e+02 -1.35829e+02
1.80480e+05 1.80400e+03 -1.27264e+02 -1.21115e+02 -1.33414e+02 -1.30036e+02 -1.24393e+02 -1.35680e+02
1.81120e+05 1.81100e+03 -1.27312e+02 -1.21242e+02 -1.33382e+02 -1.29847e+02 -1.24143e+02 -1.35551e+02
1.81760e+05 1.81700e+03 -1.28053e+02 -1.21688e+02 -1.34418e+02 -1.29685e+02 -1.23926e+02 -1.35445e+02
1.82400e+05 1.82400e+03 -1.27546e+02 -1.21171e+02 -1.33921e+02 -1.29546e+02 -1.23734e+02 -1.35358e+02
1.83040e+05 1.83000e+03 -1.26685e+02 -1.20329e+02 -1.33042e+02 -1.29418e+02 -1.23553e+02 -1.35283e+02
1.83680e+05 1.83600e+03 -1.27047e+02 -1.20139e+02 -1.33954e+02 -1.29291e+02 -1.23370e+02 -1.35212e+02
1.84320e+05 1.84300e+03 -1.26825e+02 -1.20000e+02 -1.33649e+02 -1.29158e+02 -1.23176e+02 -1.35140e+02
1.84960e+05 1.84900e+03 -1.26930e+02 -1.20979e+02 -1.32881e+02 -1.29016e+02 -1.22969e+02 -1.35062e+02
1.85600e+05 1.85600e+03 -1.25694e+02 -1.19543e+02 -1.31845e+02 -1.28863e+02 -1.22749e+02 -1.34977e+02
1.86240e+05 1.86200e+03 -1.26800e+02 -1.20950e+02 -1.32650e+02 -1.28702e+02 -1.22520e+02 -1.34884e+02
1.86880e+05 1.86800e+03 -1.26390e+02 -1.19716e+02 -1.33064e+02 -1.28536e+02 -1.22288e+02 -1.34784e+02
1.87520e+05 1.87500e+03 -1.26342e+02 -1.20792e+02 -1.31892e+02 -1.28368e+02 -1.22059e+02 -1.34677e+02
1.88160e+05 1.88100e+03 -1.25932e+02 -1.19936e+02 -1.31928e+02 -1.28202e+02 -1.21840e+02 -1.34564e+02
1.88800e+05 1.88800e+03 -1.26396e+02 -1.20615e+02 -1.32177e+02 -1.28041e+02 -1.21638e+02 -1.34445e+02
1.89440e+05 1.89400e+03 -1.24962e+02 -1.19961e+02 -1.29962e+02 -1.27892e+02 -1.21465e+02 -1.34320e+02
1.90080e+05 1.90000e+03 -1.25148e+02 -1.18893e+02 -1.31404e+02 -1.27757e+02 -1.21327e+02 -1.34188e+02
1.90720e+05 1.90700e+03 -1.26246e+02 -1.20832e+02 -1.31660e+02 -1.27636e+02 -1.21225e+02 -1.34048e+02
1.91360e+05 1.91300e+03 -1.24810e+02 -1.18420e+02 -1.31200e+02 -1.27529e+02 -1.21157e+02 -1.33901e+02
1.92000e+05 1.92000e+03 -1.24109e+02 -1.17689e+02 -1.30529e+02 -1.27428e+02 -1.21111e+02 -1.33745e+02
1.92640e+05 1.92600e+03 -1.25234e+02 -1.18980e+02 -1.31489e+02 -1.27329e+02 -1.21077e+02 -1.33581e+02
1.93280e+05 1.93200e+03 -1.24388e+02 -1.17807e+02 -1.30969e+02 -1.27226e+02 -1.21043e+02 -1.33409e+02
1.93920e+05 1.93900e+03 -1.26111e+02 -1.18063e+02 -1.34159e+02 -1.27115e+02 -1.21000e+02 -1.33231e+02
1.94560e+05 1.94500e+03 -1.24143e+02 -1.17802e+02 -1.30483e+02 -1.26995e+02 -1.20942e+02 -1.33049e+02
1.95200e+05 1.95200e+03 -1.36739e+02 -1.18082e+02 -1.55396e+02 -1.26867e+02 -1.20865e+02 -1.32869e+02
1.95840e+05 1.95800e+03 -1.31956e+02 -1.18390e+02 -1.45521e+02 -1.26731e+02 -1.20768e+02 -1.32695e+02
1.96480e+05 1.96400e+03 -1.42511e+02 -1.30186e+02 -1.54835e+02 -1.26592e+02 -1.20649e+02 -1.32535e+02
1.97120e+05 1.97100e+03 -1.25013e+02 -1.18220e+02 -1.31806e+02 -1.26452e+02 -1.20508e+02 -1.32396e+02
1.97760e+05 1.97700e+03 -1.24019e+02 -1.17483e+02 -1.30554e+02 -1.26316e+02 -1.20347e+02 -1.32286e+02
1.98400e+05 1.98400e+03 -1.24243e+02 -1.17652e+02 -1.30833e+02 -1.26190e+02 -1.20165e+02 -1.32215e+02
1.99040e+05 1.99000e+03 -1.24454e+02 -1.18107e+02 -1.30800e+02 -1.26081e+02 -1.19969e+02 -1.32194e+02
1.99680e+05 1.99600e+03 -1.24016e+02 -1.17851e+02 -1.30181e+02 -1.26000e+02 -1.19768e+02 -1.32232e+02
2.00320e+05 2.00300e+03 -1.40003e+02 -1.18182e+02 -1.61824e+02 -1.25950e+02 -1.19575e+02 -1.32325e+02
2.00960e+05 2.00900e+03 -1.24603e+02 -1.17902e+02 -1.31305e+02 -1.25928e+02 -1.19400e+02 -1.32457e+02
2.01600e+05 2.01600e+03 -1.23964e+02 -1.16924e+02 -1.31004e+02 -1.25927e+02 -1.19249e+02 -1.32604e+02
2.02240e+05 2.02200e+03 -1.23805e+02 -1.16958e+02 -1.30653e+02 -1.25930e+02 -1.19121e+02 -1.32740e+02
2.02880e+05 2.02800e+03 -1.23850e+02 -1.16713e+02 -1.30988e+02 -1.25930e+02 -1.19012e+02 -1.32847e+02
2.03520e+05 2.03500e+03 -1.24043e+02 -1.17231e+02 -1.30855e+02 -1.25913e+02 -1.18914e+02 -1.32913e+02
2.04160e+05 2.04100e+03 -1.23481e+02 -1.16153e+02 -1.30809e+02 -1.25877e+02 -1.18818e+02 -1.32937e+02
2.04800e+05 2.04800e+03 -1.23067e+02 -1.16420e+02 -1.29715e+02 -1.25822e+02 -1.18720e+02 -1.32923e+02
2.05440e+05 2.05400e+03 -1.22702e+02 -1.15919e+02 -1.29485e+02 -1.25745e+02 -1.18616e+02 -1.32874e+02
2.06080e+05 2.06000e+03 -1.22954e+02 -1.16358e+02 -1.29549e+02 -1.25651e+02 -1.18505e+02 -1.32797e+02
2.06720e+05 2.06700e+03 -1.22752e+02 -1.16438e+02 -1.29066e+02 -1.25541e+02 -1.18387e+02 -1.32695e+02
2.07360e+05 2.07300e+03 -1.23038e+02 -1.17072e+02 -1.29005e+02 -1.25419e+02 -1.18266e+02 -1.32573e+02
2.08000e+05 2.08000e+03 -1.24713e+02 -1.16250e+02 -1.33175e+02 -1.25291e+02 -1.18147e+02 -1.32435e+02
2.08640e+05 2.08600e+03 -1.22269e+02 -1.16091e+02 -1.28448e+02 -1.25162e+02 -1.18039e+02 -1.32285e+02
2.09280e+05 2.09200e+03 -1.22239e+02 -1.15750e+02 -1.28727e+02 -1.25036e+02 -1.17949e+02 -1.32123e+02
2.09920e+05 2.09900e+03 -1.22601e+02 -1.15906e+02 -1.29296e+02 -1.24915e+02 -1.17881e+02 -1.31950e+02
2.10560e+05 2.10500e+03 -1.22297e+02 -1.15459e+02 -1.29136e+02 -1.24800e+02 -1.17833e+02 -1.31767e+02
2.11200e+05 2.11200e+03 -1.22602e+02 -1.16608e+02 -1.28595e+02 -1.24687e+02 -1.17799e+02 -1.31575e+02
2.11840e+05 2.11800e+03 -1.22047e+02 -1.16166e+02 -1.27928e+02 -1.24578e+02 -1.17778e+02 -1.31378e+02
2.12480e+05 2.12400e+03 -1.22739e+02 -1.17463e+02 -1.28014e+02 -1.24476e+02 -1.17772e+02 -1.31180e+02
2.13120e+05 2.13100e+03 -1.22376e+02 -1.17577e+02 -1.27176e+02 -1.24387e+02 -1.17791e+02 -1.30983e+02
2.13760e+05 2.13700e+03 -1.22698e+02 -1.16346e+02 -1.29050e+02 -1.24320e+02 -1.17851e+02 -1.30790e+02
2.14400e+05 2.14400e+03 -1.22485e+02 -1.16955e+02 -1.28015e+02 -1.24279e+02 -1.17959e+02 -1.30600e+02
2.15040e+05 2.15000e+03 -1.22784e+02 -1.16920e+02 -1.28648e+02 -1.24262e+02 -1.18111e+02 -1.30412e+02
2.15680e+05 2.15600e+03 -1.22808e+02 -1.16471e+02 -1.29144e+02 -1.24258e+02 -1.18291e+02 -1.30226e+02
2.16320e+05 2.16300e+03 -1.22611e+02 -1.16461e+02 -1.28760e+02 -1.24257e+02 -1.18470e+02 -1.30043e+02
2.16960e+05 2.16900e+03 -1.21293e+02 -1.15932e+02 -1.26653e+02 -1.24245e+02 -1.18621e+02 -1.29869e+02
2.17600e+05 2.17600e+03 -1.21941e+02 -1.16065e+02 -1.27817e+02 -1.24215e+02 -1.18719e+02 -1.29712e+02
2.18240e+05 2.18200e+03 -1.21710e+02 -1.16080e+02 -1.27341e+02 -1.24165e+02 -1.18751e+02 -1.29578e+02
2.18880e+05 2.18800e+03 -1.21276e+02 -1.15505e+02 -1.27047e+02 -1.24090e+02 -1.18713e+02 -1.29468e+02
2.19520e+05 2.19500e+03 -1.22093e+02 -1.15680e+02 -1.28505e+02 -1.23995e+02 -1.18611e+02 -1.29380e+02
2.20160e+05 2.20100e+03 -1.21390e+02 -1.15645e+02 -1.27135e+02 -1.23880e+02 -1.18455e+02 -1.29304e+02
2.20800e+05 2.20800e+03 -1.21572e+02 -1.15297e+02 -1.27846e+02 -1.23744e+02 -1.18259e+02 -1.29230e+02
2.21440e+05 2.21400e+03 -1.21285e+02 -1.16188e+02 -1.26383e+02 -1.23592e+02 -1.18038e+02 -1.29146e+02
2.22080e+05 2.22000e+03 -1.21031e+02 -1.15226e+02 -1.26836e+02 -1.23425e+02 -1.17804e+02 -1.29046e+02
2.22720e+05 2.22700e+03 -1.21386e+02 -1.15311e+02 -1.27461e+02 -1.23246e+02 -1.17568e+02 -1.28924e+02
2.23360e+05 2.23300e+03 -1.21601e+02 -1.15900e+02 -1.27301e+02 -1.23059e+02 -1.17336e+02 -1.28781e+02
2.24000e+05 2.24000e+03 -1.20986e+02 -1.15549e+02 -1.26423e+02 -1.22868e+02 -1.17115e+02 -1.28621e+02
2.24640e+05 2.24600e+03 -1.20363e+02 -1.14754e+02 -1.25971e+02 -1.22679e+02 -1.16908e+02 -1.28451e+02
2.25280e+05 2.25200e+03 -1.20847e+02 -1.15236e+02 -1.26458e+02 -1.22498e+02 -1.16718e+02 -1.28277e+02
2.25920e+05 2.25900e+03 -1.20846e+02 -1.15272e+02 -1.26419e+02 -1.22325e+02 -1.16545e+02 -1.28105e+02
2.26560e+05 2.26500e+03 -1.20815e+02 -1.15155e+02 -1.26474e+02 -1.22166e+02 -1.16391e+02 -1.27942e+02
2.27200e+05 2.27200e+03 -1.20743e+02 -1.15071e+02 -1.26416e+02 -1.22023e+02 -1.16255e+02 -1.27790e+02
2.27840e+05 2.27800e+03 -1.20573e+02 -1.14814e+02 -1.26333e+02 -1.21893e+02 -1.16135e+02 -1.27651e+02
2.28480e+05 2.28400e+03 -1.20373e+02 -1.15227e+02 -1.25519e+02 -1.21775e+02 -1.16028e+02 -1.27523e+02
2.29120e+05 2.29100e+03 -1.20187e+02 -1.15115e+02 -1.25259e+02 -1.21669e+02 -1.15933e+02 -1.27406e+02
2.29760e+05 2.29700e+03 -1.20398e+02 -1.14999e+02 -1.25797e+02 -1.21572e+02 -1.15846e+02 -1.27297e+02
2.30400e+05 2.30400e+03 -1.20167e+02 -1.14548e+02 -1.25786e+02 -1.21480e+02 -1.15764e+02 -1.27196e+02
2.31040e+05 2.31000e+03 -1.19906e+02 -1.14143e+02 -1.25670e+02 -1.21392e+02 -1.15684e+02 -1.27100e+02
2.31680e+05 2.31600e+03 -1.19608e+02 -1.14111e+02 -1.25106e+02 -1.21306e+02 -1.15605e+02 -1.27008e+02
2.32320e+05 2.32300e+03 -1.19608e+02 -1.14336e+02 -1.24881e+02 -1.21222e+02 -1.15525e+02 -1.26920e+02
2.32960e+05 2.32900e+03 -1.19862e+02 -1.14526e+02 -1.25199e+02 -1.21139e+02 -1.15445e+02 -1.26834e+02
2.33600e+05 2.33600e+03 -1.20037e+02 -1.14308e+02 -1.25765e+02 -1.21057e+02 -1.15367e+02 -1.26747e+02
2.34240e+05 2.34200e+03 -1.19422e+02 -1.15304e+02 -1.23540e+02 -1.20976e+02 -1.15293e+02 -1.26659e+02
2.34880e+05 2.34800e+03 -1.20688e+02 -1.16480e+02 -1.24895e+02 -1.20898e+02 -1.15228e+02 -1.26568e+02
2.35520e+05 2.35500e+03 -1.20344e+02 -1.14394e+02 -1.26293e+02 -1.20825e+02 -1.15179e+02 -1.26471e+02
2.36160e+05 2.36100e+03 -1.19613e+02 -1.14078e+02 -1.25148e+02 -1.20763e+02 -1.15156e+02 -1.26369e+02
2.36800e+05 2.36800e+03 -1.19444e+02 -1.14137e+02 -1.24750e+02 -1.20716e+02 -1.15171e+02 -1.26260e+02
2.37440e+05 2.37400e+03 -1.19418e+02 -1.14872e+02 -1.23965e+02 -1.20690e+02 -1.15234e+02 -1.26146e+02
2.38080e+05 2.38000e+03 -1.19166e+02 -1.14241e+02 -1.24090e+02 -1.20688e+02 -1.15349e+02 -1.26026e+02
2.38720e+05 2.38700e+03 -1.19465e+02 -1.13934e+02 -1.24997e+02 -1.20704e+02 -1.15507e+02 -1.25902e+02
2.39360e+05 2.39300e+03 -1.18854e+02 -1.14048e+02 -1.23660e+02 -1.20733e+02 -1.15690e+02 -1.25776e+02
2.40000e+05 2.40000e+03 -1.18650e+02 -1.14298e+02 -1.23003e+02 -1.20760e+02 -1.15871e+02 -1.25649e+02
2.40640e+05 2.40600e+03 -1.18769e+02 -1.14429e+02 -1.23108e+02 -1.20773e+02 -1.16023e+02 -1.25524e+02
2.41280e+05 2.41200e+03 -1.18318e+02 -1.14131e+02 -1.22505e+02 -1.20762e+02 -1.16124e+02 -1.25401e+02
2.41920e+05 2.41900e+03 -1.18364e+02 -1.13612e+02 -1.23117e+02 -1.20723e+02 -1.16164e+02 -1.25282e+02
2.42560e+05 2.42500e+03 -1.17906e+02 -1.13180e+02 -1.22631e+02 -1.20654e+02 -1.16143e+02 -1.25164e+02
2.43200e+05 2.43200e+03 -1.39585e+02 -1.33456e+02 -1.45714e+02 -1.20559e+02 -1.16071e+02 -1.25047e+02
2.43840e+05 2.43800e+03 -1.17938e+02 -1.13024e+02 -1.22852e+02 -1.20448e+02 -1.15969e+02 -1.24928e+02
2.44480e+05 2.44400e+03 -1.18966e+02 -1.14747e+02 -1.23186e+02 -1.20328e+02 -1.15854e+02 -1.24803e+02
2.45120e+05 2.45100e+03 -1.28200e+02 -1.22161e+02 -1.34239e+02 -1.20209e+02 -1.15744e+02 -1.24674e+02
2.45760e+05 2.45700e+03 -1.17444e+02 -1.12880e+02 -1.22008e+02 -1.20094e+02 -1.15646e+02 -1.24541e+02
2.46400e+05 2.46400e+03 -1.18291e+02 -1.13418e+02 -1.23163e+02 -1.19987e+02 -1.15561e+02 -1.24413e+02
2.47040e+05 2.47000e+03 -1.18290e+02 -1.12657e+02 -1.23923e+02 -1.19893e+02 -1.15489e+02 -1.24296e+02
2.47680e+05 2.47600e+03 -1.31886e+02 -1.12651e+02 -1.51120e+02 -1.19812e+02 -1.15426e+02 -1.24198e+02
2.48320e+05 2.48300e+03 -1.17469e+02 -1.12515e+02 -1.22422e+02 -1.19745e+02 -1.15371e+02 -1.24120e+02
2.48960e+05 2.48900e+03 -1.17887e+02 -1.12430e+02 -1.23343e+02 -1.19691e+02 -1.15320e+02 -1.24061e+02
2.49600e+05 2.49600e+03 -1.17186e+02 -1.12901e+02 -1.21471e+02 -1.19644e+02 -1.15273e+02 -1.24015e+02
2.50240e+05 2.50200e+03 -1.18816e+02 -1.12725e+02 -1.24906e+02 -1.19601e+02 -1.15225e+02 -1.23977e+02
2.50880e+05 2.50800e+03 -1.18329e+02 -1.12465e+02 -1.24193e+02 -1.19558e+02 -1.15169e+02 -1.23948e+02
2.51520e+05 2.51500e+03 -1.17749e+02 -1.12622e+02 -1.22876e+02 -1.19513e+02 -1.15096e+02 -1.23930e+02
2.52160e+05 2.52100e+03 -1.16868e+02 -1.11976e+02 -1.21759e+02 -1.19462e+02 -1.14998e+02 -1.23925e+02
2.52800e+05 2.52800e+03 -1.17660e+02 -1.13225e+02 -1.22095e+02 -1.19402e+02 -1.14872e+02 -1.23932e+02
2.53440e+05 2.53400e+03 -1.16262e+02 -1.11674e+02 -1.20850e+02 -1.19328e+02 -1.14716e+02 -1.23941e+02
2.54080e+05 2.54000e+03 -1.16472e+02 -1.11528e+02 -1.21415e+02 -1.19242e+02 -1.14539e+02 -1.23945e+02
2.54720e+05 2.54700e+03 -1.32784e+02 -1.11874e+02 -1.53693e+02 -1.19143e+02 -1.14356e+02 -1.23931e+02
2.55360e+05 2.55300e+03 -1.17824e+02 -1.14706e+02 -1.20942e+02 -1.19040e+02 -1.14186e+02 -1.23894e+02
2.56000e+05 2.56000e+03 -1.17481e+02 -1.13276e+02 -1.21685e+02 -1.18941e+02 -1.14053e+02 -1.23828e+02
2.56640e+05 2.56600e+03 -1.28536e+02 -1.13484e+02 -1.43588e+02 -1.18853e+02 -1.13974e+02 -1.23733e+02
2.57280e+05 2.57200e+03 -1.18013e+02 -1.14845e+02 -1.21182e+02 -1.18787e+02 -1.13961e+02 -1.23613e+02
2.57920e+05 2.57900e+03 -1.17745e+02 -1.13331e+02 -1.22160e+02 -1.18749e+02 -1.14011e+02 -1.23486e+02
2.58560e+05 2.58500e+03 -1.16931e+02 -1.12862e+02 -1.21001e+02 -1.18746e+02 -1.14112e+02 -1.23380e+02
2.59200e+05 2.59200e+03 -1.17207e+02 -1.13903e+02 -1.20511e+02 -1.18787e+02 -1.14245e+02 -1.23328e+02
2.59840e+05 2.59800e+03 -1.19206e+02 -1.17697e+02 -1.20715e+02 -1.18876e+02 -1.14393e+02 -1.23359e+02
2.60480e+05 2.60400e+03 -1.17383e+02 -1.13549e+02 -1.21217e+02 -1.19016e+02 -1.14544e+02 -1.23488e+02
2.61120e+05 2.61100e+03 -1.17927e+02 -1.12280e+02 -1.23573e+02 -1.19197e+02 -1.14691e+02 -1.23703e+02
2.61760e+05 2.61700e+03 -1.16286e+02 -1.12297e+02 -1.20276e+02 -1.19401e+02 -1.14830e+02 -1.23972e+02
2.62400e+05 2.62400e+03 -1.17033e+02 -1.11278e+02 -1.22788e+02 -1.19602e+02 -1.14955e+02 -1.24248e+02
2.63040e+05 2.63000e+03 -1.16415e+02 -1.12110e+02 -1.20719e+02 -1.19773e+02 -1.15063e+02 -1.24484e+02
2.63680e+05 2.63600e+03 -1.16240e+02 -1.12006e+02 -1.20475e+02 -1.19895e+02 -1.15150e+02 -1.24641e+02
2.64320e+05 2.64300e+03 -1.15573e+02 -1.11005e+02 -1.20142e+02 -1.19953e+02 -1.15212e+02 -1.24695e+02
2.64960e+05 2.64900e+03 -1.16136e+02 -1.12140e+02 -1.20133e+02 -1.19941e+02 -1.15243e+02 -1.24639e+02
2.65600e+05 2.65600e+03 -1.16143e+02 -1.11720e+02 -1.20566e+02 -1.19859e+02 -1.15234e+02 -1.24485e+02
2.66240e+05 2.66200e+03 -1.15373e+02 -1.11137e+02 -1.19608e+02 -1.19715e+02 -1.15175e+02 -1.24255e+02
2.66880e+05 2.66800e+03 -1.15203e+02 -1.11479e+02 -1.18928e+02 -1.19519e+02 -1.15061e+02 -1.23976e+02
2.67520e+05 2.67500e+03 -1.14531e+02 -1.10648e+02 -1.18415e+02 -1.19282e+02 -1.14890e+02 -1.23674e+02
2.68160e+05 2.68100e+03 -1.15407e+02 -1.10942e+02 -1.19872e+02 -1.19017e+02 -1.14667e+02 -1.23368e+02
2.68800e+05 2.68800e+03 -1.15443e+02 -1.10812e+02 -1.20074e+02 -1.18736e+02 -1.14404e+02 -1.23068e+02
2.69440e+05 2.69400e+03 -1.15245e+02 -1.10978e+02 -1.19513e+02 -1.18445e+02 -1.14113e+02 -1.22777e+02
2.70080e+05 2.70000e+03 -1.14732e+02 -1.10600e+02 -1.18864e+02 -1.18150e+02 -1.13808e+02 -1.22493e+02
2.70720e+05 2.70700e+03 -1.15000e+02 -1.11129e+02 -1.18871e+02 -1.17859e+02 -1.13502e+02 -1.22217e+02
2.71360e+05 2.71300e+03 -1.14612e+02 -1.10548e+02 -1.18675e+02 -1.17578e+02 -1.13205e+02 -1.21952e+02
2.72000e+05 2.72000e+03 -1.14447e+02 -1.10337e+02 -1.18556e+02 -1.17316e+02 -1.12922e+02 -1.21711e+02
2.72640e+05 2.72600e+03 -1.14397e+02 -1.10304e+02 -1.18489e+02 -1.17083e+02 -1.12656e+02 -1.21510e+02
2.73280e+05 2.73200e+03 -1.14887e+02 -1.10540e+02 -1.19234e+02 -1.16886e+02 -1.12407e+02 -1.21365e+02
2.73920e+05 2.73900e+03 -1.14797e+02 -1.10414e+02 -1.19180e+02 -1.16727e+02 -1.12175e+02 -1.21280e+02
2.74560e+05 2.74500e+03 -1.15391e+02 -1.11438e+02 -1.19343e+02 -1.16607e+02 -1.11961e+02 -1.21253e+02
2.75200e+05 2.75200e+03 -1.14847e+02 -1.11214e+02 -1.18481e+02 -1.16517e+02 -1.11763e+02 -1.21270e+02
2.75840e+05 2.75800e+03 -1.14361e+02 -1.10264e+02 -1.18457e+02 -1.16450e+02 -1.11584e+02 -1.21315e+02
2.76480e+05 2.76400e+03 -1.14197e+02 -1.10092e+02 -1.18301e+02 -1.16395e+02 -1.11422e+02 -1.21369e+02
2.77120e+05 2.77100e+03 -1.14514e+02 -1.10129e+02 -1.18900e+02 -1.16346e+02 -1.11280e+02 -1.21411e+02
2.77760e+05 2.77700e+03 -1.14657e+02 -1.10723e+02 -1.18591e+02 -1.16290e+02 -1.11156e+02 -1.21423e+02
2.78400e+05 2.78400e+03 -1.14766e+02 -1.10435e+02 -1.19097e+02 -1.16221e+02 -1.11049e+02 -1.21392e+02
2.79040e+05 2.79000e+03 -1.13983e+02 -1.09709e+02 -1.18258e+02 -1.16134e+02 -1.10958e+02 -1.21310e+02
2.79680e+05 2.79600e+03 -1.13715e+02 -1.09829e+02 -1.17602e+02 -1.16029e+02 -1.10879e+02 -1.21179e+02
2.80320e+05 2.80300e+03 -1.14046e+02 -1.10558e+02 -1.17534e+02 -1.15907e+02 -1.10810e+02 -1.21004e+02
2.80960e+05 2.80900e+03 -1.14622e+02 -1.10864e+02 -1.18380e+02 -1.15771e+02 -1.10748e+02 -1.20794e+02
2.81600e+05 2.81600e+03 -1.14318e+02 -1.09463e+02 -1.19173e+02 -1.15626e+02 -1.10690e+02 -1.20563e+02
2.82240e+05 2.82200e+03 -1.14556e+02 -1.11370e+02 -1.17742e+02 -1.15478e+02 -1.10633e+02 -1.20323e+02
2.82880e+05 2.82800e+03 -1.14912e+02 -1.12026e+02 -1.17799e+02 -1.15331e+02 -1.10577e+02 -1.20085e+02
2.83520e+05 2.83500e+03 -1.14298e+02 -1.09400e+02 -1.19196e+02 -1.15190e+02 -1.10522e+02 -1.19857e+02
2.84160e+05 2.84100e+03 -1.14907e+02 -1.11836e+02 -1.17979e+02 -1.15058e+02 -1.10468e+02 -1.19647e+02
2.84800e+05 2.84800e+03 -1.14172e+02 -1.11184e+02 -1.17160e+02 -1.14938e+02 -1.10416e+02 -1.19459e+02
2.85440e+05 2.85400e+03 -1.14590e+02 -1.11212e+02 -1.17968e+02 -1.14836e+02 -1.10373e+02 -1.19299e+02
2.86080e+05 2.86000e+03 -1.20268e+02 -1.09953e+02 -1.30583e+02 -1.14758e+02 -1.10346e+02 -1.19170e+02
2.86720e+05 2.86700e+03 -1.21389e+02 -1.11731e+02 -1.31048e+02 -1.14709e+02 -1.10344e+02 -1.19074e+02
2.87360e+05 2.87300e+03 -1.24875e+02 -1.14308e+02 -1.35441e+02 -1.14695e+02 -1.10373e+02 -1.19016e+02
2.88000e+05 2.88000e+03 -1.13358e+02 -1.09654e+02 -1.17063e+02 -1.14716e+02 -1.10437e+02 -1.18996e+02
2.88640e+05 2.88600e+03 -1.13634e+02 -1.09646e+02 -1.17622e+02 -1.14779e+02 -1.10539e+02 -1.19018e+02
2.89280e+05 2.89200e+03 -1.13341e+02 -1.09052e+02 -1.17631e+02 -1.14886e+02 -1.10683e+02 -1.19088e+02
2.89920e+05 2.89900e+03 -1.12901e+02 -1.09532e+02 -1.16271e+02 -1.15044e+02 -1.10868e+02 -1.19221e+02
2.90560e+05 2.90500e+03 -1.13043e+02 -1.08983e+02 -1.17104e+02 -1.15262e+02 -1.11090e+02 -1.19433e+02
2.91200e+05 2.91200e+03 -1.13088e+02 -1.08892e+02 -1.17285e+02 -1.15536e+02 -1.11338e+02 -1.19735e+02
2.91840e+05 2.91800e+03 -1.13195e+02 -1.09402e+02 -1.16987e+02 -1.15858e+02 -1.11597e+02 -1.20120e+02
2.92480e+05 2.92400e+03 -1.12769e+02 -1.09165e+02 -1.16373e+02 -1.16205e+02 -1.11845e+02 -1.20565e+02
2.93120e+05 2.93100e+03 -1.12791e+02 -1.09495e+02 -1.16087e+02 -1.16541e+02 -1.12059e+02 -1.21023e+02
2.93760e+05 2.93700e+03 -1.13052e+02 -1.09916e+02 -1.16187e+02 -1.16829e+02 -1.12216e+02 -1.21442e+02
2.94400e+05 2.94400e+03 -1.13231e+02 -1.09308e+02 -1.17153e+02 -1.17032e+02 -1.12299e+02 -1.21765e+02
2.95040e+05 2.95000e+03 -1.12728e+02 -1.08724e+02 -1.16732e+02 -1.17126e+02 -1.12301e+02 -1.21952e+02
2.95680e+05 2.95600e+03 -1.12922e+02 -1.09720e+02 -1.16125e+02 -1.17101e+02 -1.12221e+02 -1.21980e+02
2.96320e+05 2.96300e+03 -1.12800e+02 -1.08785e+02 -1.16816e+02 -1.16957e+02 -1.12068e+02 -1.21846e+02
2.96960e+05 2.96900e+03 -1.12470e+02 -1.08438e+02 -1.16501e+02 -1.16711e+02 -1.11856e+02 -1.21566e+02
2.97600e+05 2.97600e+03 -1.12971e+02 -1.09079e+02 -1.16863e+02 -1.16391e+02 -1.11610e+02 -1.21171e+02
2.98240e+05 2.98200e+03 -1.12391e+02 -1.09003e+02 -1.15778e+02 -1.16028e+02 -1.11361e+02 -1.20695e+02
2.98880e+05 2.98800e+03 -1.13135e+02 -1.08914e+02 -1.17355e+02 -1.15659e+02 -1.11142e+02 -1.20175e+02
2.99520e+05 2.99500e+03 -1.12725e+02 -1.09407e+02 -1.16043e+02 -1.15310e+02 -1.10974e+02 -1.19646e+02
3.00160e+05 3.00100e+03 -1.12474e+02 -1.08626e+02 -1.16321e+02 -1.15000e+02 -1.10866e+02 -1.19134e+02
3.00800e+05 3.00800e+03 -1.12737e+02 -1.09346e+02 -1.16127e+02 -1.14735e+02 -1.10808e+02 -1.18662e+02
3.01440e+05 3.01400e+03 -1.12723e+02 -1.09023e+02 -1.16423e+02 -1.14514e+02 -1.10782e+02 -1.18247e+02
3.02080e+05 3.02000e+03 -1.14832e+02 -1.09145e+02 -1.20520e+02 -1.14332e+02 -1.10763e+02 -1.17901e+02
3.02720e+05 3.02700e+03 -1.26534e+02 -1.08570e+02 -1.44499e+02 -1.14182e+02 -1.10733e+02 -1.17631e+02
3.03360e+05 3.03300e+03 -1.11904e+02 -1.08171e+02 -1.15636e+02 -1.14056e+02 -1.10678e+02 -1.17435e+02
3.04000e+05 3.04000e+03 -1.12341e+02 -1.08836e+02 -1.15847e+02 -1.13947e+02 -1.10592e+02 -1.17301e+02
3.04640e+05 3.04600e+03 -1.11922e+02 -1.07991e+02 -1.15852e+02 -1.13846e+02 -1.10478e+02 -1.17214e+02
3.05280e+05 3.05200e+03 -1.12011e+02 -1.08617e+02 -1.15405e+02 -1.13749e+02 -1.10342e+02 -1.17157e+02
3.05920e+05 3.05900e+03 -1.12136e+02 -1.08442e+02 -1.15831e+02 -1.13657e+02 -1.10192e+02 -1.17122e+02
3.06560e+05 3.06500e+03 -1.12302e+02 -1.08367e+02 -1.16236e+02 -1.13569e+02 -1.10034e+02 -1.17103e+02
3.07200e+05 3.07200e+03 -1.11846e+02 -1.08392e+02 -1.15301e+02 -1.13489e+02 -1.09876e+02 -1.17102e+02
3.07840e+05 3.07800e+03 -1.11873e+02 -1.08665e+02 -1.15080e+02 -1.13418e+02 -1.09721e+02 -1.17114e+02
3.08480e+05 3.08400e+03 -1.11802e+02 -1.08040e+02 -1.15563e+02 -1.13353e+02 -1.09573e+02 -1.17134e+02
3.09120e+05 3.09100e+03 -1.11910e+02 -1.07716e+02 -1.16105e+02 -1.13292e+02 -1.09434e+02 -1.17151e+02
3.09760e+05 3.09700e+03 -1.11515e+02 -1.07918e+02 -1.15112e+02 -1.13229e+02 -1.09303e+02 -1.17155e+02
3.10400e+05 3.10400e+03 -1.11251e+02 -1.07900e+02 -1.14602e+02 -1.13159e+02 -1.09181e+02 -1.17136e+02
3.11040e+05 3.11000e+03 -1.11323e+02 -1.07811e+02 -1.14834e+02 -1.13081e+02 -1.09069e+02 -1.17092e+02
3.11680e+05 3.11600e+03 -1.10781e+02 -1.07569e+02 -1.13994e+02 -1.12997e+02 -1.08965e+02 -1.17029e+02
3.12320e+05 3.12300e+03 -1.11350e+02 -1.07851e+02 -1.14849e+02 -1.12911e+02 -1.08868e+02 -1.16954e+02
3.12960e+05 3.12900e+03 -1.11082e+02 -1.07801e+02 -1.14363e+02 -1.12827e+02 -1.08777e+02 -1.16877e+02
3.13600e+05 3.13600e+03 -1.11570e+02 -1.07499e+02 -1.15642e+02 -1.12748e+02 -1.08690e+02 -1.16805e+02
3.14240e+05 3.14200e+03 -1.10941e+02 -1.07763e+02 -1.14119e+02 -1.12675e+02 -1.08605e+02 -1.16746e+02
3.14880e+05 3.14800e+03 -1.11141e+02 -1.08138e+02 -1.14143e+02 -1.12611e+02 -1.08522e+02 -1.16700e+02
3.15520e+05 3.15500e+03 -1.11110e+02 -1.07476e+02 -1.14744e+02 -1.12553e+02 -1.08442e+02 -1.16665e+02
3.16160e+05 3.16100e+03 -1.11273e+02 -1.07919e+02 -1.14626e+02 -1.12498e+02 -1.08365e+02 -1.16631e+02
3.16800e+05 3.16800e+03 -1.11465e+02 -1.07620e+02 -1.15309e+02 -1.12441e+02 -1.08294e+02 -1.16589e+02
3.17440e+05 3.17400e+03 -1.11000e+02 -1.07301e+02 -1.14699e+02 -1.12379e+02 -1.08228e+02 -1.16529e+02
3.18080e+05 3.18000e+03 -1.11599e+02 -1.07989e+02 -1.15208e+02 -1.12308e+02 -1.08170e+02 -1.16446e+02
3.18720e+05 3.18700e+03 -1.11507e+02 -1.07912e+02 -1.15103e+02 -1.12227e+02 -1.08119e+02 -1.16335e+02
3.19360e+05 3.19300e+03 -1.10934e+02 -1.07788e+02 -1.14080e+02 -1.12137e+02 -1.08077e+02 -1.16198e+02
3.20000e+05 3.20000e+03 -1.11401e+02 -1.07566e+02 -1.15236e+02 -1.12042e+02 -1.08043e+02 -1.16041e+02
3.20640e+05 3.20600e+03 -1.10689e+02 -1.07257e+02 -1.14120e+02 -1.11944e+02 -1.08016e+02 -1.15871e+02
3.21280e+05 3.21200e+03 -1.10514e+02 -1.06864e+02 -1.14165e+02 -1.11847e+02 -1.07996e+02 -1.15699e+02
3.21920e+05 3.21900e+03 -1.11370e+02 -1.07144e+02 -1.15596e+02 -1.11758e+02 -1.07982e+02 -1.15534e+02
3.22560e+05 3.22500e+03 -1.10892e+02 -1.07926e+02 -1.13857e+02 -1.11676e+02 -1.07971e+02 -1.15381e+02
3.23200e+05 3.23200e+03 -1.10540e+02 -1.06958e+02 -1.14121e+02 -1.11604e+02 -1.07962e+02 -1.15246e+02
3.23840e+05 3.23800e+03 -1.10674e+02 -1.07480e+02 -1.13867e+02 -1.11540e+02 -1.07951e+02 -1.15129e+02
3.24480e+05 3.24400e+03 -1.10770e+02 -1.07284e+02 -1.14257e+02 -1.11483e+02 -1.07935e+02 -1.15030e+02
3.25120e+05 3.25100e+03 -1.10075e+02 -1.06595e+02 -1.13555e+02 -1.11428e+02 -1.07912e+02 -1.14944e+02
3.25760e+05 3.25700e+03 -1.11118e+02 -1.07181e+02 -1.15054e+02 -1.11375e+02 -1.07879e+02 -1.14870e+02
3.26400e+05 3.26400e+03 -1.09970e+02 -1.06176e+02 -1.13764e+02 -1.11320e+02 -1.07835e+02 -1.14804e+02
3.27040e+05 3.27000e+03 -1.10859e+02 -1.07533e+02 -1.14185e+02 -1.11262e+02 -1.07782e+02 -1.14743e+02
3.27680e+05 3.27600e+03 -1.10469e+02 -1.06136e+02 -1.14801e+02 -1.11203e+02 -1.07720e+02 -1.14686e+02
3.28320e+05 3.28300e+03 -1.10295e+02 -1.06573e+02 -1.14017e+02 -1.11142e+02 -1.07653e+02 -1.14631e+02
3.28960e+05 3.28900e+03 -1.10773e+02 -1.06715e+02 -1.14832e+02 -1.11082e+02 -1.07586e+02 -1.14579e+02
3.29600e+05 3.29600e+03 -1.10117e+02 -1.06282e+02 -1.13952e+02 -1.11026e+02 -1.07520e+02 -1.14532e+02
3.30240e+05 3.30200e+03 -1.10261e+02 -1.06783e+02 -1.13739e+02 -1.10975e+02 -1.07457e+02 -1.14493e+02
3.30880e+05 3.30800e+03 -1.10159e+02 -1.06867e+02 -1.13451e+02 -1.10931e+02 -1.07398e+02 -1.14465e+02
3.31520e+05 3.31500e+03 -1.09826e+02 -1.06458e+02 -1.13194e+02 -1.10897e+02 -1.07348e+02 -1.14446e+02
3.32160e+05 3.32100e+03 -1.09751e+02 -1.06317e+02 -1.13186e+02 -1.10873e+02 -1.07311e+02 -1.14435e+02
3.32800e+05 3.32800e+03 -1.10775e+02 -1.06681e+02 -1.14869e+02 -1.10859e+02 -1.07291e+02 -1.14428e+02
3.33440e+05 3.33400e+03 -1.09835e+02 -1.06379e+02 -1.13290e+02 -1.10856e+02 -1.07289e+02 -1.14422e+02
3.34080e+05 3.34000e+03 -1.10266e+02 -1.06305e+02 -1.14226e+02 -1.10859e+02 -1.07307e+02 -1.14411e+02
3.34720e+05 3.34700e+03 -1.09922e+02 -1.06457e+02 -1.13388e+02 -1.10870e+02 -1.07346e+02 -1.14394e+02
3.35360e+05 3.35300e+03 -1.09829e+02 -1.06346e+02 -1.13312e+02 -1.10885e+02 -1.07404e+02 -1.14366e+02
3.36000e+05 3.36000e+03 -1.09812e+02 -1.06296e+02 -1.13328e+02 -1.10903e+02 -1.07477e+02 -1.14329e+02
3.36640e+05 3.36600e+03 -1.09523e+02 -1.06285e+02 -1.12762e+02 -1.10918e+02 -1.07554e+02 -1.14282e+02
3.37280e+05 3.37200e+03 -1.09721e+02 -1.06556e+02 -1.12886e+02 -1.10925e+02 -1.07623e+02 -1.14228e+02
3.37920e+05 3.37900e+03 -1.10084e+02 -1.06720e+02 -1.13448e+02 -1.10920e+02 -1.07672e+02 -1.14168e+02
3.38560e+05 3.38500e+03 -1.09672e+02 -1.06489e+02 -1.12855e+02 -1.10900e+02 -1.07691e+02 -1.14108e+02
3.39200e+05 3.39200e+03 -1.09756e+02 -1.06434e+02 -1.13079e+02 -1.10864e+02 -1.07678e+02 -1.14051e+02
3.39840e+05 3.39800e+03 -1.09827e+02 -1.06194e+02 -1.13459e+02 -1.10819e+02 -1.07634e+02 -1.14003e+02
3.40480e+05 3.40400e+03 -1.10001e+02 -1.06681e+02 -1.13321e+02 -1.10764e+02 -1.07562e+02 -1.13967e+02
3.41120e+05 3.41100e+03 -1.09279e+02 -1.06179e+02 -1.12380e+02 -1.10706e+02 -1.07469e+02 -1.13943e+02
3.41760e+05 3.41700e+03 -1.09403e+02 -1.06522e+02 -1.12284e+02 -1.10646e+02 -1.07364e+02 -1.13928e+02
3.42400e+05 3.42400e+03 -1.09651e+02 -1.05992e+02 -1.13311e+02 -1.10584e+02 -1.07253e+02 -1.13916e+02
3.43040e+05 3.43000e+03 -1.09163e+02 -1.06195e+02 -1.12132e+02 -1.10523e+02 -1.07142e+02 -1.13903e+02
3.43680e+05 3.43600e+03 -1.09489e+02 -1.05914e+02 -1.13063e+02 -1.10459e+02 -1.07034e+02 -1.13883e+02
3.44320e+05 3.44300e+03 -1.09326e+02 -1.05870e+02 -1.12782e+02 -1.10393e+02 -1.06934e+02 -1.13852e+02
3.44960e+05 3.44900e+03 -1.09803e+02 -1.06333e+02 -1.13273e+02 -1.10325e+02 -1.06842e+02 -1.13808e+02
3.45600e+05 3.45600e+03 -1.09130e+02 -1.05768e+02 -1.12491e+02 -1.10255e+02 -1.06759e+02 -1.13750e+02
3.46240e+05 3.46200e+03 -1.09484e+02 -1.05941e+02 -1.13027e+02 -1.10183e+02 -1.06685e+02 -1.13680e+02
3.46880e+05 3.46800e+03 -1.09174e+02 -1.05900e+02 -1.12448e+02 -1.10112e+02 -1.06621e+02 -1.13602e+02
3.47520e+05 3.47500e+03 -1.08768e+02 -1.05993e+02 -1.11543e+02 -1.10046e+02 -1.06571e+02 -1.13520e+02
3.48160e+05 3.48100e+03 -1.09212e+02 -1.06471e+02 -1.11952e+02 -1.09992e+02 -1.06542e+02 -1.13441e+02
3.48800e+05 3.48800e+03 -1.09145e+02 -1.06056e+02 -1.12234e+02 -1.09954e+02 -1.06540e+02 -1.13368e+02
3.49440e+05 3.49400e+03 -1.08993e+02 -1.06140e+02 -1.11847e+02 -1.09934e+02 -1.06566e+02 -1.13303e+02
3.50080e+05 3.50000e+03 -1.09276e+02 -1.06271e+02 -1.12281e+02 -1.09929e+02 -1.06615e+02 -1.13244e+02
3.50720e+05 3.50700e+03 -1.09173e+02 -1.06326e+02 -1.12020e+02 -1.09933e+02 -1.06676e+02 -1.13189e+02
3.51360e+05 3.51300e+03 -1.09064e+02 -1.06582e+02 -1.11547e+02 -1.09936e+02 -1.06736e+02 -1.13135e+02
3.52000e+05 3.52000e+03 -1.09441e+02 -1.06207e+02 -1.12676e+02 -1.09931e+02 -1.06785e+02 -1.13077e+02
3.52640e+05 3.52600e+03 -1.10148e+02 -1.08539e+02 -1.11757e+02 -1.09914e+02 -1.06815e+02 -1.13013e+02
3.53280e+05 3.53200e+03 -1.09188e+02 -1.05887e+02 -1.12489e+02 -1.09884e+02 -1.06826e+02 -1.12942e+02
3.53920e+05 3.53900e+03 -1.09069e+02 -1.05986e+02 -1.12152e+02 -1.09842e+02 -1.06820e+02 -1.12864e+02
3.54560e+05 3.54500e+03 -1.09138e+02 -1.06092e+02 -1.12184e+02 -1.09790e+02 -1.06799e+02 -1.12780e+02
3.55200e+05 3.55200e+03 -1.08758e+02 -1.06181e+02 -1.11335e+02 -1.09732e+02 -1.06769e+02 -1.12695e+02
3.55840e+05 3.55800e+03 -1.09027e+02 -1.06131e+02 -1.11923e+02 -1.09673e+02 -1.06733e+02 -1.12613e+02
3.56480e+05 3.56400e+03 -1.08842e+02 -1.05828e+02 -1.11856e+02 -1.09620e+02 -1.06702e+02 -1.12537e+02
3.57120e+05 3.57100e+03 -1.08891e+02 -1.06257e+02 -1.11524e+02 -1.09579e+02 -1.06687e+02 -1.12471e+02
3.57760e+05 3.57700e+03 -1.08782e+02 -1.05936e+02 -1.11628e+02 -1.09559e+02 -1.06701e+02 -1.12417e+02
3.58400e+05 3.58400e+03 -1.08780e+02 -1.06081e+02 -1.11479e+02 -1.09566e+02 -1.06756e+02 -1.12376e+02
3.59040e+05 3.59000e+03 -1.08552e+02 -1.06028e+02 -1.11075e+02 -1.09601e+02 -1.06857e+02 -1.12345e+02
3.59680e+05 3.59600e+03 -1.08206e+02 -1.05599e+02 -1.10812e+02 -1.09662e+02 -1.07001e+02 -1.12322e+02
3.60320e+05 3.60300e+03 -1.08648e+02 -1.05919e+02 -1.11377e+02 -1.09741e+02 -1.07180e+02 -1.12302e+02
3.60960e+05 3.60900e+03 -1.08720e+02 -1.05674e+02 -1.11766e+02 -1.09830e+02 -1.07378e+02 -1.12282e+02
3.61600e+05 3.61600e+03 -1.08728e+02 -1.05741e+02 -1.11716e+02 -1.09919e+02 -1.07578e+02 -1.12260e+02
3.62240e+05 3.62200e+03 -1.08606e+02 -1.05852e+02 -1.11360e+02 -1.09994e+02 -1.07758e+02 -1.12231e+02
3.62880e+05 3.62800e+03 -1.36636e+02 -1.11575e+02 -1.61696e+02 -1.10048e+02 -1.07901e+02 -1.12195e+02
3.63520e+05 3.63500e+03 -1.08698e+02 -1.06031e+02 -1.11366e+02 -1.10070e+02 -1.07989e+02 -1.12151e+02
3.64160e+05 3.64100e+03 -1.09044e+02 -1.05532e+02 -1.12556e+02 -1.10056e+02 -1.08013e+02 -1.12100e+02
3.64800e+05 3.64800e+03 -1.08728e+02 -1.05649e+02 -1.11807e+02 -1.10009e+02 -1.07975e+02 -1.12043e+02
3.65440e+05 3.65400e+03 -1.09116e+02 -1.06076e+02 -1.12156e+02 -1.09935e+02 -1.07887e+02 -1.11983e+02
3.66080e+05 3.66000e+03 -1.08519e+02 -1.05949e+02 -1.11089e+02 -1.09850e+02 -1.07775e+02 -1.11924e+02
3.66720e+05 3.66700e+03 -1.08418e+02 -1.05573e+02 -1.11263e+02 -1.09769e+02 -1.07670e+02 -1.11868e+02
3.67360e+05 3.67300e+03 -1.09194e+02 -1.06042e+02 -1.12345e+02 -1.09708e+02 -1.07597e+02 -1.11820e+02
3.68000e+05 3.68000e+03 -1.08546e+02 -1.05943e+02 -1.11148e+02 -1.09674e+02 -1.07566e+02 -1.11782e+02
3.68640e+05 3.68600e+03 -1.09115e+02 -1.05814e+02 -1.12416e+02 -1.09662e+02 -1.07569e+02 -1.11756e+02
3.69280e+05 3.69200e+03 -1.08614e+02 -1.06370e+02 -1.10857e+02 -1.09665e+02 -1.07589e+02 -1.11740e+02
3.69920e+05 3.69900e+03 -1.08739e+02 -1.06174e+02 -1.11303e+02 -1.09668e+02 -1.07604e+02 -1.11732e+02
3.70560e+05 3.70500e+03 -1.08570e+02 -1.06111e+02 -1.11028e+02 -1.09662e+02 -1.07594e+02 -1.11730e+02
3.71200e+05 3.71200e+03 -1.08256e+02 -1.06159e+02 -1.10353e+02 -1.09639e+02 -1.07548e+02 -1.11731e+02
3.71840e+05 3.71800e+03 -1.08475e+02 -1.05993e+02 -1.10958e+02 -1.09599e+02 -1.07463e+02 -1.11735e+02
3.72480e+05 3.72400e+03 -1.08903e+02 -1.06185e+02 -1.11620e+02 -1.09543e+02 -1.07345e+02 -1.11742e+02
3.73120e+05 3.73100e+03 -1.08556e+02 -1.06138e+02 -1.10975e+02 -1.09478e+02 -1.07203e+02 -1.11754e+02
3.73760e+05 3.73700e+03 -1.08720e+02 -1.06363e+02 -1.11077e+02 -1.09410e+02 -1.07050e+02 -1.11769e+02
3.74400e+05 3.74400e+03 -1.08463e+02 -1.05848e+02 -1.11078e+02 -1.09341e+02 -1.06897e+02 -1.11785e+02
3.75040e+05 3.75000e+03 -1.08829e+02 -1.05720e+02 -1.11939e+02 -1.09274e+02 -1.06753e+02 -1.11795e+02
3.75680e+05 3.75600e+03 -1.08491e+02 -1.05898e+02 -1.11084e+02 -1.09210e+02 -1.06625e+02 -1.11796e+02
3.76320e+05 3.76300e+03 -1.16799e+02 -1.10483e+02 -1.23116e+02 -1.09149e+02 -1.06515e+02 -1.11783e+02
3.76960e+05 3.76900e+03 -1.08566e+02 -1.06155e+02 -1.10977e+02 -1.09090e+02 -1.06426e+02 -1.11755e+02
3.77600e+05 3.77600e+03 -1.08292e+02 -1.05871e+02 -1.10714e+02 -1.09035e+02 -1.06355e+02 -1.11715e+02
3.78240e+05 3.78200e+03 -1.08043e+02 -1.05960e+02 -1.10127e+02 -1.08983e+02 -1.06302e+02 -1.11664e+02
3.78880e+05 3.78800e+03 -1.08237e+02 -1.05676e+02 -1.10798e+02 -1.08935e+02 -1.06264e+02 -1.11607e+02
3.79520e+05 3.79500e+03 -1.08422e+02 -1.06202e+02 -1.10642e+02 -1.08896e+02 -1.06245e+02 -1.11547e+02
3.80160e+05 3.80100e+03 -1.08260e+02 -1.06070e+02 -1.10451e+02 -1.08868e+02 -1.06252e+02 -1.11485e+02
3.80800e+05 3.80800e+03 -1.08447e+02 -1.06379e+02 -1.10514e+02 -1.08857e+02 -1.06291e+02 -1.11423e+02
3.81440e+05 3.81400e+03 -1.08441e+02 -1.05912e+02 -1.10969e+02 -1.08863e+02 -1.06364e+02 -1.11361e+02
3.82080e+05 3.82000e+03 -1.08207e+02 -1.06091e+02 -1.10322e+02 -1.08882e+02 -1.06465e+02 -1.11300e+02
3.82720e+05 3.82700e+03 -1.07942e+02 -1.05802e+02 -1.10081e+02 -1.08910e+02 -1.06581e+02 -1.11240e+02
3.83360e+05 3.83300e+03 -1.08337e+02 -1.06395e+02 -1.10279e+02 -1.08939e+02 -1.06695e+02 -1.11182e+02
3.84000e+05 3.84000e+03 -1.08840e+02 -1.05947e+02 -1.11733e+02 -1.08957e+02 -1.06789e+02 -1.11125e+02
3.84640e+05 3.84600e+03 -1.08058e+02 -1.05932e+02 -1.10184e+02 -1.08962e+02 -1.06852e+02 -1.11071e+02
3.85280e+05 3.85200e+03 -1.10226e+02 -1.05815e+02 -1.14637e+02 -1.08948e+02 -1.06878e+02 -1.11018e+02
3.85920e+05 3.85900e+03 -1.08887e+02 -1.06387e+02 -1.11387e+02 -1.08916e+02 -1.06866e+02 -1.10966e+02
3.86560e+05 3.86500e+03 -1.08451e+02 -1.05939e+02 -1.10962e+02 -1.08868e+02 -1.06821e+02 -1.10916e+02
3.87200e+05 3.87200e+03 -1.07879e+02 -1.05847e+02 -1.09910e+02 -1.08809e+02 -1.06752e+02 -1.10867e+02
3.87840e+05 3.87800e+03 -1.10393e+02 -1.06106e+02 -1.14680e+02 -1.08743e+02 -1.06666e+02 -1.10821e+02
3.88480e+05 3.88400e+03 -1.08351e+02 -1.06013e+02 -1.10689e+02 -1.08676e+02 -1.06574e+02 -1.10778e+02
3.89120e+05 3.89100e+03 -1.09928e+02 -1.06062e+02 -1.13794e+02 -1.08613e+02 -1.06480e+02 -1.10746e+02
3.89760e+05 3.89700e+03 -1.08388e+02 -1.06542e+02 -1.10233e+02 -1.08560e+02 -1.06391e+02 -1.10729e+02
3.90400e+05 3.90400e+03 -1.08633e+02 -1.05719e+02 -1.11548e+02 -1.08521e+02 -1.06308e+02 -1.10734e+02
3.91040e+05 3.91000e+03 -1.08621e+02 -1.05981e+02 -1.11262e+02 -1.08500e+02 -1.06234e+02 -1.10766e+02
3.91680e+05 3.91600e+03 -1.07971e+02 -1.05736e+02 -1.10205e+02 -1.08497e+02 -1.06170e+02 -1.10824e+02
3.92320e+05 3.92300e+03 -1.08422e+02 -1.05805e+02 -1.11038e+02 -1.08511e+02 -1.06117e+02 -1.10905e+02
3.92960e+05 3.92900e+03 -1.08738e+02 -1.05888e+02 -1.11587e+02 -1.08543e+02 -1.06080e+02 -1.11006e+02
3.93600e+05 3.93600e+03 -1.08422e+02 -1.05970e+02 -1.10874e+02 -1.08594e+02 -1.06067e+02 -1.11121e+02
3.94240e+05 3.94200e+03 -1.08642e+02 -1.06389e+02 -1.10895e+02 -1.08663e+02 -1.06081e+02 -1.11246e+02
3.94880e+05 3.94800e+03 -1.08302e+02 -1.06126e+02 -1.10477e+02 -1.08748e+02 -1.06123e+02 -1.11373e+02
3.95520e+05 3.95500e+03 -1.08400e+02 -1.06328e+02 -1.10471e+02 -1.08843e+02 -1.06188e+02 -1.11498e+02
3.96160e+05 3.96100e+03 -1.08439e+02 -1.06590e+02 -1.10287e+02 -1.08940e+02 -1.06269e+02 -1.11611e+02
3.96800e+05 3.96800e+03 -1.09043e+02 -1.07106e+02 -1.10981e+02 -1.09034e+02 -1.06363e+02 -1.11705e+02
3.97440e+05 3.97400e+03 -1.09169e+02 -1.06155e+02 -1.12183e+02 -1.09121e+02 -1.06470e+02 -1.11772e+02
3.98080e+05 3.98000e+03 -1.09019e+02 -1.06396e+02 -1.11643e+02 -1.09201e+02 -1.06593e+02 -1.11808e+02
3.98720e+05 3.98700e+03 -1.08201e+02 -1.06074e+02 -1.10327e+02 -1.09276e+02 -1.06739e+02 -1.11813e+02
3.99360e+05 3.99300e+03 -1.08444e+02 -1.06686e+02 -1.10202e+02 -1.09353e+02 -1.06919e+02 -1.11787e+02
4.00000e+05 4.00000e+03 -1.08759e+02 -1.06597e+02 -1.10921e+02 -1.09441e+02 -1.07145e+02 -1.11736e+02
4.00640e+05 4.00600e+03 -1.08422e+02 -1.06614e+02 -1.10230e+02 -1.09545e+02 -1.07423e+02 -1.11667e+02
4.01280e+05 4.01200e+03 -1.08261e+02 -1.06485e+02 -1.10038e+02 -1.09665e+02 -1.07746e+02 -1.11585e+02
4.01920e+05 4.01900e+03 -1.08501e+02 -1.06396e+02 -1.10605e+02 -1.09795e+02 -1.08090e+02 -1.11500e+02
4.02560e+05 4.02500e+03 -1.08793e+02 -1.06648e+02 -1.10938e+02 -1.09916e+02 -1.08418e+02 -1.11414e+02
4.03200e+05 4.03200e+03 -1.08552e+02 -1.06342e+02 -1.10762e+02 -1.10013e+02 -1.08694e+02 -1.11332e+02
4.03840e+05 4.03800e+03 -1.08117e+02 -1.06555e+02 -1.09678e+02 -1.10071e+02 -1.08887e+02 -1.11254e+02
4.04480e+05 4.04400e+03 -1.08008e+02 -1.06137e+02 -1.09879e+02 -1.10081e+02 -1.08980e+02 -1.11181e+02
4.05120e+05 4.05100e+03 -1.07857e+02 -1.06203e+02 -1.09510e+02 -1.10041e+02 -1.08972e+02 -1.11111e+02
4.05760e+05 4.05700e+03 -1.07743e+02 -1.06025e+02 -1.09461e+02 -1.09957e+02 -1.08873e+02 -1.11041e+02
4.06400e+05 4.06400e+03 -1.07881e+02 -1.06421e+02 -1.09341e+02 -1.09837e+02 -1.08702e+02 -1.10971e+02
4.07040e+05 4.07000e+03 -1.08109e+02 -1.06566e+02 -1.09652e+02 -1.09691e+02 -1.08482e+02 -1.10899e+02
4.07680e+05 4.07600e+03 -1.08196e+02 -1.07064e+02 -1.09329e+02 -1.09529e+02 -1.08236e+02 -1.10823e+02
4.08320e+05 4.08300e+03 -1.07947e+02 -1.06534e+02 -1.09359e+02 -1.09362e+02 -1.07981e+02 -1.10743e+02
4.08960e+05 4.08900e+03 -1.08774e+02 -1.05982e+02 -1.11567e+02 -1.09197e+02 -1.07734e+02 -1.10659e+02
4.09600e+05 4.09600e+03 -1.08207e+02 -1.06529e+02 -1.09884e+02 -1.09037e+02 -1.07504e+02 -1.10571e+02
4.10240e+05 4.10200e+03 -1.08112e+02 -1.06603e+02 -1.09620e+02 -1.08888e+02 -1.07296e+02 -1.10480e+02
4.10880e+05 4.10800e+03 -1.07970e+02 -1.06214e+02 -1.09726e+02 -1.08751e+02 -1.07114e+02 -1.10387e+02
4.11520e+05 4.11500e+03 -1.07463e+02 -1.05871e+02 -1.09055e+02 -1.08627e+02 -1.06956e+02 -1.10298e+02
4.12160e+05 4.12100e+03 -1.07641e+02 -1.05960e+02 -1.09322e+02 -1.08519e+02 -1.06822e+02 -1.10217e+02
4.12800e+05 4.12800e+03 -1.07695e+02 -1.06067e+02 -1.09324e+02 -1.08433e+02 -1.06711e+02 -1.10155e+02
4.13440e+05 4.13400e+03 -1.07554e+02 -1.05971e+02 -1.09137e+02 -1.08370e+02 -1.06618e+02 -1.10122e+02
4.14080e+05 4.14000e+03 -1.07419e+02 -1.05914e+02 -1.08925e+02 -1.08331e+02 -1.06541e+02 -1.10121e+02
4.14720e+05 4.14700e+03 -1.07618e+02 -1.06189e+02 -1.09048e+02 -1.08313e+02 -1.06477e+02 -1.10149e+02
4.15360e+05 4.15300e+03 -1.07969e+02 -1.06641e+02 -1.09296e+02 -1.08309e+02 -1.06423e+02 -1.10194e+02
4.16000e+05 4.16000e+03 -1.07882e+02 -1.06514e+02 -1.09251e+02 -1.08309e+02 -1.06376e+02 -1.10243e+02
4.16640e+05 4.16600e+03 -1.07867e+02 -1.06617e+02 -1.09117e+02 -1.08308e+02 -1.06335e+02 -1.10280e+02
4.17280e+05 4.17200e+03 -1.07526e+02 -1.05660e+02 -1.09392e+02 -1.08295e+02 -1.06296e+02 -1.10294e+02
4.17920e+05 4.17900e+03 -1.08480e+02 -1.06228e+02 -1.10731e+02 -1.08270e+02 -1.06261e+02 -1.10280e+02
4.18560e+05 4.18500e+03 -1.07481e+02 -1.05879e+02 -1.09082e+02 -1.08233e+02 -1.06229e+02 -1.10237e+02
4.19200e+05 4.19200e+03 -1.07772e+02 -1.05894e+02 -1.09649e+02 -1.08187e+02 -1.06205e+02 -1.10169e+02
4.19840e+05 4.19800e+03 -1.07772e+02 -1.06228e+02 -1.09317e+02 -1.08136e+02 -1.06191e+02 -1.10082e+02
4.20480e+05 4.20400e+03 -1.07195e+02 -1.05356e+02 -1.09035e+02 -1.08088e+02 -1.06192e+02 -1.09985e+02
4.21120e+05 4.21100e+03 -1.07825e+02 -1.05810e+02 -1.09839e+02 -1.08049e+02 -1.06214e+02 -1.09885e+02
4.21760e+05 4.21700e+03 -1.07165e+02 -1.05696e+02 -1.08633e+02 -1.08027e+02 -1.06261e+02 -1.09793e+02
4.22400e+05 4.22400e+03 -1.08763e+02 -1.07394e+02 -1.10132e+02 -1.08026e+02 -1.06337e+02 -1.09715e+02
4.23040e+05 4.23000e+03 -1.07726e+02 -1.06515e+02 -1.08937e+02 -1.08047e+02 -1.06437e+02 -1.09657e+02
4.23680e+05 4.23600e+03 -1.07429e+02 -1.05651e+02 -1.09208e+02 -1.08085e+02 -1.06551e+02 -1.09619e+02
4.24320e+05 4.24300e+03 -1.06990e+02 -1.05296e+02 -1.08685e+02 -1.08131e+02 -1.06664e+02 -1.09598e+02
4.24960e+05 4.24900e+03 -1.07144e+02 -1.05567e+02 -1.08722e+02 -1.08177e+02 -1.06763e+02 -1.09590e+02
4.25600e+05 4.25600e+03 -1.07174e+02 -1.05803e+02 -1.08546e+02 -1.08210e+02 -1.06833e+02 -1.09588e+02
4.26240e+05 4.26200e+03 -1.24880e+02 -1.05555e+02 -1.44206e+02 -1.08227e+02 -1.06868e+02 -1.09586e+02
4.26880e+05 4.26800e+03 -1.07066e+02 -1.05842e+02 -1.08289e+02 -1.08223e+02 -1.06865e+02 -1.09581e+02
4.27520e+05 4.27500e+03 -1.06996e+02 -1.05670e+02 -1.08322e+02 -1.08198e+02 -1.06828e+02 -1.09569e+02
4.28160e+05 4.28100e+03 -1.06963e+02 -1.05718e+02 -1.08207e+02 -1.08154e+02 -1.06761e+02 -1.09548e+02
4.28800e+05 4.28800e+03 -1.06925e+02 -1.05343e+02 -1.08507e+02 -1.08099e+02 -1.06677e+02 -1.09520e+02
4.29440e+05 4.29400e+03 -1.07177e+02 -1.05252e+02 -1.09102e+02 -1.08042e+02 -1.06590e+02 -1.09494e+02
4.30080e+05 4.30000e+03 -1.07627e+02 -1.06399e+02 -1.08856e+02 -1.08001e+02 -1.06516e+02 -1.09485e+02
4.30720e+05 4.30700e+03 -1.07221e+02 -1.05186e+02 -1.09255e+02 -1.07991e+02 -1.06470e+02 -1.09512e+02
4.31360e+05 4.31300e+03 -1.07318e+02 -1.05704e+02 -1.08932e+02 -1.08023e+02 -1.06456e+02 -1.09591e+02
4.32000e+05 4.32000e+03 -1.07506e+02 -1.05475e+02 -1.09538e+02 -1.08100e+02 -1.06472e+02 -1.09727e+02
4.32640e+05 4.32600e+03 -1.07501e+02 -1.05756e+02 -1.09247e+02 -1.08205e+02 -1.06504e+02 -1.09906e+02
4.33280e+05 4.33200e+03 -1.07230e+02 -1.05694e+02 -1.08765e+02 -1.08320e+02 -1.06538e+02 -1.10103e+02
4.33920e+05 4.33900e+03 -1.07379e+02 -1.05625e+02 -1.09132e+02 -1.08423e+02 -1.06558e+02 -1.10287e+02
4.34560e+05 4.34500e+03 -1.06784e+02 -1.05103e+02 -1.08465e+02 -1.08494e+02 -1.06555e+02 -1.10432e+02
4.35200e+05 4.35200e+03 -1.07038e+02 -1.05370e+02 -1.08706e+02 -1.08522e+02 -1.06525e+02 -1.10518e+02
4.35840e+05 4.35800e+03 -1.07006e+02 -1.05276e+02 -1.08737e+02 -1.08504e+02 -1.06467e+02 -1.10541e+02
4.36480e+05 4.36400e+03 -1.06835e+02 -1.05175e+02 -1.08495e+02 -1.08446e+02 -1.06387e+02 -1.10504e+02
4.37120e+05 4.37100e+03 -1.06749e+02 -1.05247e+02 -1.08252e+02 -1.08356e+02 -1.06292e+02 -1.10419e+02
4.37760e+05 4.37700e+03 -1.06603e+02 -1.05167e+02 -1.08039e+02 -1.08244e+02 -1.06190e+02 -1.10298e+02
4.38400e+05 4.38400e+03 -1.06880e+02 -1.05154e+02 -1.08606e+02 -1.08122e+02 -1.06087e+02 -1.10157e+02
4.39040e+05 4.39000e+03 -1.07035e+02 -1.06039e+02 -1.08032e+02 -1.07999e+02 -1.05989e+02 -1.10008e+02
4.39680e+05 4.39600e+03 -1.07332e+02 -1.05645e+02 -1.09019e+02 -1.07882e+02 -1.05899e+02 -1.09866e+02
4.40320e+05 4.40300e+03 -1.07156e+02 -1.05842e+02 -1.08470e+02 -1.07782e+02 -1.05819e+02 -1.09745e+02
4.40960e+05 4.40900e+03 -1.07607e+02 -1.05892e+02 -1.09323e+02 -1.07703e+02 -1.05749e+02 -1.09657e+02
4.41600e+05 4.41600e+03 -1.09792e+02 -1.08328e+02 -1.11256e+02 -1.07646e+02 -1.05689e+02 -1.09603e+02
4.42240e+05 4.42200e+03 -1.08070e+02 -1.07636e+02 -1.08503e+02 -1.07608e+02 -1.05638e+02 -1.09577e+02
4.42880e+05 4.42800e+03 -1.12032e+02 -1.09315e+02 -1.14750e+02 -1.07582e+02 -1.05597e+02 -1.09567e+02
4.43520e+05 4.43500e+03 -1.08179e+02 -1.07705e+02 -1.08654e+02 -1.07566e+02 -1.05571e+02 -1.09561e+02
4.44160e+05 4.44100e+03 -1.07387e+02 -1.06144e+02 -1.08630e+02 -1.07563e+02 -1.05576e+02 -1.09550e+02
4.44800e+05 4.44800e+03 -1.07355e+02 -1.06870e+02 -1.07840e+02 -1.07588e+02 -1.05641e+02 -1.09535e+02
4.45440e+05 4.45400e+03 -1.06770e+02 -1.05352e+02 -1.08188e+02 -1.07663e+02 -1.05799e+02 -1.09527e+02
4.46080e+05 4.46000e+03 -1.07093e+02 -1.05374e+02 -1.08812e+02 -1.07808e+02 -1.06076e+02 -1.09539e+02
4.46720e+05 4.46700e+03 -1.06875e+02 -1.05460e+02 -1.08291e+02 -1.08029e+02 -1.06478e+02 -1.09580e+02
4.47360e+05 4.47300e+03 -1.06541e+02 -1.05373e+02 -1.07709e+02 -1.08315e+02 -1.06983e+02 -1.09647e+02
4.48000e+05 4.48000e+03 -1.06665e+02 -1.05204e+02 -1.08127e+02 -1.08639e+02 -1.07547e+02 -1.09732e+02
4.48640e+05 4.48600e+03 -1.06867e+02 -1.05532e+02 -1.08202e+02 -1.08968e+02 -1.08111e+02 -1.09824e+02
4.49280e+05 4.49200e+03 -1.06484e+02 -1.05508e+02 -1.07460e+02 -1.09264e+02 -1.08615e+02 -1.09913e+02
4.49920e+05 4.49900e+03 -1.08398e+02 -1.05970e+02 -1.10826e+02 -1.09499e+02 -1.09005e+02 -1.09994e+02
4.50560e+05 4.50500e+03 -1.30984e+02 -1.08172e+02 -1.53796e+02 -1.09654e+02 -1.09247e+02 -1.10062e+02
4.51200e+05 4.51200e+03 -1.06819e+02 -1.05752e+02 -1.07885e+02 -1.09722e+02 -1.09331e+02 -1.10114e+02
4.51840e+05 4.51800e+03 -1.06288e+02 -1.05246e+02 -1.07331e+02 -1.09709e+02 -1.09269e+02 -1.10149e+02
4.52480e+05 4.52400e+03 -1.32180e+02 -1.07500e+02 -1.56859e+02 -1.09630e+02 -1.09095e+02 -1.10165e+02
4.53120e+05 4.53100e+03 -1.06894e+02 -1.05171e+02 -1.08618e+02 -1.09513e+02 -1.08855e+02 -1.10170e+02
4.53760e+05 4.53700e+03 -1.06481e+02 -1.05371e+02 -1.07590e+02 -1.09389e+02 -1.08599e+02 -1.10179e+02
4.54400e+05 4.54400e+03 -1.36433e+02 -1.05671e+02 -1.67194e+02 -1.09290e+02 -1.08373e+02 -1.10206e+02
4.55040e+05 4.55000e+03 -1.06587e+02 -1.05082e+02 -1.08092e+02 -1.09236e+02 -1.08213e+02 -1.10259e+02
4.55680e+05 4.55600e+03 -1.06593e+02 -1.05299e+02 -1.07887e+02 -1.09235e+02 -1.08140e+02 -1.10330e+02
4.56320e+05 4.56300e+03 -1.06663e+02 -1.05960e+02 -1.07367e+02 -1.09280e+02 -1.08155e+02 -1.10405e+02
4.56960e+05 4.56900e+03 -1.06835e+02 -1.06175e+02 -1.07496e+02 -1.09353e+02 -1.08241e+02 -1.10465e+02
4.57600e+05 4.57600e+03 -1.07003e+02 -1.05133e+02 -1.08873e+02 -1.09436e+02 -1.08373e+02 -1.10499e+02
4.58240e+05 4.58200e+03 -1.06534e+02 -1.05295e+02 -1.07772e+02 -1.09512e+02 -1.08519e+02 -1.10505e+02
4.58880e+05 4.58800e+03 -1.33301e+02 -1.05715e+02 -1.60887e+02 -1.09567e+02 -1.08649e+02 -1.10486e+02
4.59520e+05 4.59500e+03 -1.06427e+02 -1.05228e+02 -1.07625e+02 -1.09590e+02 -1.08737e+02 -1.10444e+02
4.60160e+05 4.60100e+03 -1.06731e+02 -1.05613e+02 -1.07850e+02 -1.09570e+02 -1.08764e+02 -1.10377e+02
4.60800e+05 4.60800e+03 -1.06499e+02 -1.05211e+02 -1.07787e+02 -1.09502e+02 -1.08721e+02 -1.10284e+02
4.61440e+05 4.61400e+03 -1.12158e+02 -1.05892e+02 -1.18424e+02 -1.09388e+02 -1.08612e+02 -1.10165e+02
4.62080e+05 4.62000e+03 -1.06138e+02 -1.04923e+02 -1.07352e+02 -1.09239e+02 -1.08451e+02 -1.10027e+02
4.62720e+05 4.62700e+03 -1.32315e+02 -1.05395e+02 -1.59234e+02 -1.09072e+02 -1.08259e+02 -1.09885e+02
4.63360e+05 4.63300e+03 -1.06403e+02 -1.04993e+02 -1.07814e+02 -1.08906e+02 -1.08058e+02 -1.09754e+02
4.64000e+05 4.64000e+03 -1.06332e+02 -1.05012e+02 -1.07652e+02 -1.08754e+02 -1.07858e+02 -1.09649e+02
4.64640e+05 4.64600e+03 -1.06464e+02 -1.05312e+02 -1.07616e+02 -1.08624e+02 -1.07667e+02 -1.09582e+02
4.65280e+05 4.65200e+03 -1.07032e+02 -1.05006e+02 -1.09059e+02 -1.08523e+02 -1.07481e+02 -1.09565e+02
4.65920e+05 4.65900e+03 -1.06570e+02 -1.05343e+02 -1.07797e+02 -1.08450e+02 -1.07296e+02 -1.09603e+02
4.66560e+05 4.66500e+03 -1.06368e+02 -1.04913e+02 -1.07823e+02 -1.08402e+02 -1.07109e+02 -1.09695e+02
4.67200e+05 4.67200e+03 -1.06309e+02 -1.05174e+02 -1.07445e+02 -1.08373e+02 -1.06918e+02 -1.09827e+02
4.67840e+05 4.67800e+03 -1.07898e+02 -1.07297e+02 -1.08498e+02 -1.08350e+02 -1.06723e+02 -1.09977e+02
4.68480e+05 4.68400e+03 -1.06336e+02 -1.05064e+02 -1.07608e+02 -1.08322e+02 -1.06527e+02 -1.10117e+02
4.69120e+05 4.69100e+03 -1.06219e+02 -1.05378e+02 -1.07060e+02 -1.08279e+02 -1.06336e+02 -1.10221e+02
4.69760e+05 4.69700e+03 -1.06823e+02 -1.05566e+02 -1.08080e+02 -1.08214e+02 -1.06158e+02 -1.10270e+02
4.70400e+05 4.70400e+03 -1.10224e+02 -1.07274e+02 -1.13173e+02 -1.08128e+02 -1.06004e+02 -1.10252e+02
4.71040e+05 4.71000e+03 -1.06852e+02 -1.05878e+02 -1.07826e+02 -1.08031e+02 -1.05894e+02 -1.10169e+02
4.71680e+05 4.71600e+03 -1.06790e+02 -1.05410e+02 -1.08170e+02 -1.07942e+02 -1.05855e+02 -1.10030e+02
4.72320e+05 4.72300e+03 -1.07428e+02 -1.05511e+02 -1.09345e+02 -1.07879e+02 -1.05911e+02 -1.09847e+02
4.72960e+05 4.72900e+03 -1.07158e+02 -1.06087e+02 -1.08229e+02 -1.07853e+02 -1.06070e+02 -1.09636e+02
4.73600e+05 4.73600e+03 -1.07096e+02 -1.05553e+02 -1.08639e+02 -1.07867e+02 -1.06321e+02 -1.09413e+02
4.74240e+05 4.74200e+03 -1.06837e+02 -1.05555e+02 -1.08119e+02 -1.07911e+02 -1.06631e+02 -1.09191e+02
4.74880e+05 4.74800e+03 -1.07184e+02 -1.05313e+02 -1.09056e+02 -1.07969e+02 -1.06957e+02 -1.08980e+02
4.75520e+05 4.75500e+03 -1.06464e+02 -1.05246e+02 -1.07682e+02 -1.08026e+02 -1.07262e+02 -1.08790e+02
4.76160e+05 4.76100e+03 -1.06673e+02 -1.05523e+02 -1.07824e+02 -1.08073e+02 -1.07519e+02 -1.08626e+02
4.76800e+05 4.76800e+03 -1.06825e+02 -1.05585e+02 -1.08065e+02 -1.08106e+02 -1.07717e+02 -1.08496e+02
4.77440e+05 4.77400e+03 -1.06798e+02 -1.05482e+02 -1.08114e+02 -1.08127e+02 -1.07848e+02 -1.08406e+02
4.78080e+05 4.78000e+03 -1.06713e+02 -1.05416e+02 -1.08010e+02 -1.08141e+02 -1.07915e+02 -1.08366e+02
4.78720e+05 4.78700e+03 -1.06956e+02 -1.06017e+02 -1.07894e+02 -1.08150e+02 -1.07917e+02 -1.08382e+02
4.79360e+05 4.79300e+03 -1.07065e+02 -1.05954e+02 -1.08176e+02 -1.08155e+02 -1.07859e+02 -1.08451e+02
4.80000e+05 4.80000e+03 -1.07602e+02 -1.05459e+02 -1.09745e+02 -1.08154e+02 -1.07747e+02 -1.08562e+02
4.80640e+05 4.80600e+03 -1.06761e+02 -1.05982e+02 -1.07541e+02 -1.08142e+02 -1.07590e+02 -1.08693e+02
4.81280e+05 4.81200e+03 -1.06921e+02 -1.05614e+02 -1.08227e+02 -1.08112e+02 -1.07401e+02 -1.08822e+02
4.81920e+05 4.81900e+03 -1.06617e+02 -1.05837e+02 -1.07397e+02 -1.08061e+02 -1.07195e+02 -1.08928e+02
4.82560e+05 4.82500e+03 -1.06900e+02 -1.05694e+02 -1.08107e+02 -1.07994e+02 -1.06989e+02 -1.08999e+02
4.83200e+05 4.83200e+03 -1.07281e+02 -1.05872e+02 -1.08690e+02 -1.07911e+02 -1.06794e+02 -1.09029e+02
4.83840e+05 4.83800e+03 -1.07068e+02 -1.05544e+02 -1.08592e+02 -1.07822e+02 -1.06623e+02 -1.09021e+02
4.84480e+05 4.84400e+03 -1.07942e+02 -1.06287e+02 -1.09598e+02 -1.07733e+02 -1.06483e+02 -1.08983e+02
4.85120e+05 4.85100e+03 -1.06697e+02 -1.05864e+02 -1.07529e+02 -1.07655e+02 -1.06382e+02 -1.08927e+02
4.85760e+05 4.85700e+03 -1.06990e+02 -1.06177e+02 -1.07802e+02 -1.07594e+02 -1.06326e+02 -1.08863e+02
4.86400e+05 4.86400e+03 -1.06659e+02 -1.05441e+02 -1.07876e+02 -1.07561e+02 -1.06319e+02 -1.08802e+02
4.87040e+05 4.87000e+03 -1.06904e+02 -1.05682e+02 -1.08127e+02 -1.07555e+02 -1.06355e+02 -1.08756e+02
4.87680e+05 4.87600e+03 -1.06609e+02 -1.05865e+02 -1.07353e+02 -1.07581e+02 -1.06422e+02 -1.08739e+02
4.88320e+05 4.88300e+03 -1.06268e+02 -1.05319e+02 -1.07217e+02 -1.07633e+02 -1.06503e+02 -1.08763e+02
4.88960e+05 4.88900e+03 -1.07642e+02 -1.07076e+02 -1.08208e+02 -1.07710e+02 -1.06581e+02 -1.08840e+02
4.89600e+05 4.89600e+03 -1.06072e+02 -1.05292e+02 -1.06853e+02 -1.07806e+02 -1.06641e+02 -1.08972e+02
4.90240e+05 4.90200e+03 -1.33027e+02 -1.05178e+02 -1.60876e+02 -1.07912e+02 -1.06674e+02 -1.09149e+02
4.90880e+05 4.90800e+03 -1.06245e+02 -1.05457e+02 -1.07034e+02 -1.08011e+02 -1.06678e+02 -1.09344e+02
4.91520e+05 4.91500e+03 -1.06192e+02 -1.05232e+02 -1.07153e+02 -1.08094e+02 -1.06660e+02 -1.09529e+02
4.92160e+05 4.92100e+03 -1.06380e+02 -1.05146e+02 -1.07615e+02 -1.08155e+02 -1.06636e+02 -1.09675e+02
4.92800e+05 4.92800e+03 -1.06322e+02 -1.05587e+02 -1.07056e+02 -1.08192e+02 -1.06619e+02 -1.09765e+02
4.93440e+05 4.93400e+03 -1.06690e+02 -1.05447e+02 -1.07932e+02 -1.08210e+02 -1.06620e+02 -1.09800e+02
4.94080e+05 4.94000e+03 -1.06249e+02 -1.05065e+02 -1.07432e+02 -1.08217e+02 -1.06638e+02 -1.09796e+02
4.94720e+05 4.94700e+03 -1.06050e+02 -1.05260e+02 -1.06841e+02 -1.08220e+02 -1.06664e+02 -1.09775e+02
4.95360e+05 4.95300e+03 -1.05945e+02 -1.05065e+02 -1.06826e+02 -1.08219e+02 -1.06684e+02 -1.09753e+02
4.96000e+05 4.96000e+03 -1.05888e+02 -1.05122e+02 -1.06655e+02 -1.08211e+02 -1.06687e+02 -1.09735e+02
4.96640e+05 4.96600e+03 -1.06448e+02 -1.04875e+02 -1.08021e+02 -1.08189e+02 -1.06663e+02 -1.09716e+02
4.97280e+05 4.97200e+03 -1.06375e+02 -1.04974e+02 -1.07775e+02 -1.08147e+02 -1.06612e+02 -1.09682e+02
4.97920e+05 4.97900e+03 -1.06272e+02 -1.04934e+02 -1.07609e+02 -1.08078e+02 -1.06534e+02 -1.09622e+02
4.98560e+05 4.98500e+03 -1.06139e+02 -1.05059e+02 -1.07219e+02 -1.07982e+02 -1.06436e+02 -1.09528e+02
4.99200e+05 4.99200e+03 -1.20934e+02 -1.05185e+02 -1.36684e+02 -1.07862e+02 -1.06324e+02 -1.09399e+02
4.99840e+05 4.99800e+03 -1.06258e+02 -1.05174e+02 -1.07343e+02 -1.07721e+02 -1.06205e+02 -1.09237e+02
5.00480e+05 5.00400e+03 -1.09447e+02 -1.04900e+02 -1.13994e+02 -1.07567e+02 -1.06083e+02 -1.09052e+02
5.01120e+05 5.01100e+03 -1.05724e+02 -1.04988e+02 -1.06459e+02 -1.07408e+02 -1.05961e+02 -1.08855e+02
5.01760e+05 5.01700e+03 -1.06339e+02 -1.05310e+02 -1.07368e+02 -1.07254e+02 -1.05842e+02 -1.08665e+02
5.02400e+05 5.02400e+03 -1.05880e+02 -1.04969e+02 -1.06792e+02 -1.07119e+02 -1.05729e+02 -1.08509e+02
5.03040e+05 5.03000e+03 -1.06025e+02 -1.04913e+02 -1.07137e+02 -1.07022e+02 -1.05624e+02 -1.08420e+02
5.03680e+05 5.03600e+03 -1.05880e+02 -1.04909e+02 -1.06850e+02 -1.06977e+02 -1.05528e+02 -1.08425e+02
5.04320e+05 5.04300e+03 -1.05874e+02 -1.04911e+02 -1.06838e+02 -1.06992e+02 -1.05443e+02 -1.08540e+02
5.04960e+05 5.04900e+03 -1.05662e+02 -1.04962e+02 -1.06362e+02 -1.07065e+02 -1.05369e+02 -1.08761e+02
5.05600e+05 5.05600e+03 -1.05865e+02 -1.04741e+02 -1.06990e+02 -1.07184e+02 -1.05306e+02 -1.09063e+02
5.06240e+05 5.06200e+03 -1.05846e+02 -1.04864e+02 -1.06827e+02 -1.07330e+02 -1.05252e+02 -1.09408e+02
5.06880e+05 5.06800e+03 -1.05516e+02 -1.05083e+02 -1.05949e+02 -1.07478e+02 -1.05205e+02 -1.09751e+02
5.07520e+05 5.07500e+03 -1.05619e+02 -1.04987e+02 -1.06252e+02 -1.07607e+02 -1.05166e+02 -1.10048e+02
5.08160e+05 5.08100e+03 -1.05564e+02 -1.04506e+02 -1.06621e+02 -1.07700e+02 -1.05132e+02 -1.10268e+02
5.08800e+05 5.08800e+03 -1.05879e+02 -1.04822e+02 -1.06936e+02 -1.07745e+02 -1.05102e+02 -1.10387e+02
5.09440e+05 5.09400e+03 -1.05335e+02 -1.04620e+02 -1.06049e+02 -1.07737e+02 -1.05076e+02 -1.10399e+02
5.10080e+05 5.10000e+03 -1.05675e+02 -1.04873e+02 -1.06478e+02 -1.07679e+02 -1.05052e+02 -1.10306e+02
5.10720e+05 5.10700e+03 -1.05484e+02 -1.04640e+02 -1.06328e+02 -1.07577e+02 -1.05032e+02 -1.10122e+02
5.11360e+05 5.11300e+03 -1.05315e+02 -1.04595e+02 -1.06034e+02 -1.07442e+02 -1.05015e+02 -1.09869e+02
5.12000e+05 5.12000e+03 -1.05201e+02 -1.04696e+02 -1.05706e+02 -1.07287e+02 -1.05000e+02 -1.09574e+02
5.12640e+05 5.12600e+03 -1.05332e+02 -1.04466e+02 -1.06198e+02 -1.07126e+02 -1.04988e+02 -1.09263e+02
5.13280e+05 5.13200e+03 -1.05346e+02 -1.04915e+02 -1.05776e+02 -1.06967e+02 -1.04977e+02 -1.08957e+02
5.13920e+05 5.13900e+03 -1.05350e+02 -1.04553e+02 -1.06148e+02 -1.06819e+02 -1.04967e+02 -1.08670e+02
5.14560e+05 5.14500e+03 -1.05430e+02 -1.05103e+02 -1.05758e+02 -1.06683e+02 -1.04957e+02 -1.08408e+02
5.15200e+05 5.15200e+03 -1.05298e+02 -1.04744e+02 -1.05853e+02 -1.06559e+02 -1.04946e+02 -1.08172e+02
5.15840e+05 5.15800e+03 -1.05138e+02 -1.04645e+02 -1.05631e+02 -1.06446e+02 -1.04932e+02 -1.07959e+02
5.16480e+05 5.16400e+03 -1.05280e+02 -1.04420e+02 -1.06140e+02 -1.06340e+02 -1.04917e+02 -1.07764e+02
5.17120e+05 5.17100e+03 -1.27922e+02 -1.04618e+02 -1.51226e+02 -1.06242e+02 -1.04900e+02 -1.07583e+02
5.17760e+05 5.17700e+03 -1.05066e+02 -1.04463e+02 -1.05668e+02 -1.06148e+02 -1.04883e+02 -1.07412e+02
5.18400e+05 5.18400e+03 -1.05054e+02 -1.04556e+02 -1.05552e+02 -1.06057e+02 -1.04865e+02 -1.07249e+02
5.19040e+05 5.19000e+03 -1.05632e+02 -1.05300e+02 -1.05965e+02 -1.05971e+02 -1.04848e+02 -1.07093e+02
5.19680e+05 5.19600e+03 -1.05514e+02 -1.05491e+02 -1.05538e+02 -1.05889e+02 -1.04832e+02 -1.06947e+02
5.20320e+05 5.20300e+03 -1.05043e+02 -1.04432e+02 -1.05655e+02 -1.05818e+02 -1.04817e+02 -1.06819e+02
5.20960e+05 5.20900e+03 -1.04745e+02 -1.04399e+02 -1.05092e+02 -1.05759e+02 -1.04802e+02 -1.06716e+02
5.21600e+05 5.21600e+03 -1.05335e+02 -1.04682e+02 -1.05989e+02 -1.05718e+02 -1.04787e+02 -1.06648e+02
5.22240e+05 5.22200e+03 -1.05163e+02 -1.04890e+02 -1.05436e+02 -1.05692e+02 -1.04772e+02 -1.06612e+02
5.22880e+05 5.22800e+03 -1.05014e+02 -1.04593e+02 -1.05436e+02 -1.05679e+02 -1.04758e+02 -1.06601e+02
5.23520e+05 5.23500e+03 -1.04995e+02 -1.04637e+02 -1.05354e+02 -1.05674e+02 -1.04745e+02 -1.06604e+02
5.24160e+05 5.24100e+03 -1.05365e+02 -1.04453e+02 -1.06278e+02 -1.05669e+02 -1.04733e+02 -1.06606e+02
5.24800e+05 5.24800e+03 -1.05414e+02 -1.04459e+02 -1.06369e+02 -1.05660e+02 -1.04724e+02 -1.06596e+02
5.25440e+05 5.25400e+03 -1.05711e+02 -1.04582e+02 -1.06840e+02 -1.05641e+02 -1.04716e+02 -1.06566e+02
5.26080e+05 5.26000e+03 -1.05471e+02 -1.04447e+02 -1.06494e+02 -1.05611e+02 -1.04708e+02 -1.06514e+02
5.26720e+05 5.26700e+03 -1.05711e+02 -1.04755e+02 -1.06667e+02 -1.05571e+02 -1.04701e+02 -1.06442e+02
5.27360e+05 5.27300e+03 -1.05423e+02 -1.04371e+02 -1.06475e+02 -1.05524e+02 -1.04694e+02 -1.06354e+02
5.28000e+05 5.28000e+03 -1.05400e+02 -1.04546e+02 -1.06254e+02 -1.05472e+02 -1.04686e+02 -1.06259e+02
5.28640e+05 5.28600e+03 -1.05793e+02 -1.04561e+02 -1.07025e+02 -1.05420e+02 -1.04676e+02 -1.06164e+02
5.29280e+05 5.29200e+03 -1.06675e+02 -1.05619e+02 -1.07731e+02 -1.05373e+02 -1.04666e+02 -1.06079e+02
5.29920e+05 5.29900e+03 -1.05068e+02 -1.04639e+02 -1.05497e+02 -1.05332e+02 -1.04654e+02 -1.06010e+02
5.30560e+05 5.30500e+03 -1.05056e+02 -1.04671e+02 -1.05441e+02 -1.05303e+02 -1.04642e+02 -1.05964e+02
5.31200e+05 5.31200e+03 -1.05048e+02 -1.04446e+02 -1.05650e+02 -1.05286e+02 -1.04630e+02 -1.05942e+02
5.31840e+05 5.31800e+03 -1.05268e+02 -1.04373e+02 -1.06162e+02 -1.05281e+02 -1.04619e+02 -1.05943e+02
5.32480e+05 5.32400e+03 -1.05575e+02 -1.04642e+02 -1.06507e+02 -1.05287e+02 -1.04609e+02 -1.05965e+02
5.33120e+05 5.33100e+03 -1.05332e+02 -1.04466e+02 -1.06199e+02 -1.05301e+02 -1.04600e+02 -1.06002e+02
5.33760e+05 5.33700e+03 -1.05376e+02 -1.04634e+02 -1.06119e+02 -1.05322e+02 -1.04594e+02 -1.06049e+02
5.34400e+05 5.34400e+03 -1.05864e+02 -1.04483e+02 -1.07244e+02 -1.05344e+02 -1.04588e+02 -1.06101e+02
5.35040e+05 5.35000e+03 -1.06144e+02 -1.05283e+02 -1.07005e+02 -1.05368e+02 -1.04584e+02 -1.06152e+02
5.35680e+05 5.35600e+03 -1.05255e+02 -1.04523e+02 -1.05987e+02 -1.05391e+02 -1.04581e+02 -1.06201e+02
5.36320e+05 5.36300e+03 -1.05587e+02 -1.04553e+02 -1.06620e+02 -1.05414e+02 -1.04577e+02 -1.06251e+02
5.36960e+05 5.36900e+03 -1.05080e+02 -1.04363e+02 -1.05797e+02 -1.05441e+02 -1.04573e+02 -1.06310e+02
5.37600e+05 5.37600e+03 -1.04882e+02 -1.04506e+02 -1.05259e+02 -1.05477e+02 -1.04569e+02 -1.06384e+02
5.38240e+05 5.38200e+03 -1.04872e+02 -1.04441e+02 -1.05303e+02 -1.05520e+02 -1.04565e+02 -1.06475e+02
5.38880e+05 5.38800e+03 -1.05123e+02 -1.04468e+02 -1.05778e+02 -1.05570e+02 -1.04560e+02 -1.06580e+02
5.39520e+05 5.39500e+03 -1.05183e+02 -1.04668e+02 -1.05698e+02 -1.05621e+02 -1.04556e+02 -1.06687e+02
5.40160e+05 5.40100e+03 -1.04691e+02 -1.04274e+02 -1.05108e+02 -1.05667e+02 -1.04552e+02 -1.06782e+02
5.40800e+05 5.40800e+03 -1.05011e+02 -1.04383e+02 -1.05638e+02 -1.05701e+02 -1.04549e+02 -1.06852e+02
5.41440e+05 5.41400e+03 -1.04924e+02 -1.04461e+02 -1.05387e+02 -1.05716e+02 -1.04546e+02 -1.06887e+02
5.42080e+05 5.42000e+03 -1.05061e+02 -1.04552e+02 -1.05570e+02 -1.05713e+02 -1.04543e+02 -1.06883e+02
5.42720e+05 5.42700e+03 -1.05478e+02 -1.04635e+02 -1.06321e+02 -1.05691e+02 -1.04540e+02 -1.06841e+02
5.43360e+05 5.43300e+03 -1.04861e+02 -1.04523e+02 -1.05198e+02 -1.05650e+02 -1.04535e+02 -1.06766e+02
5.44000e+05 5.44000e+03 -1.04987e+02 -1.04455e+02 -1.05519e+02 -1.05598e+02 -1.04529e+02 -1.06667e+02
5.44640e+05 5.44600e+03 -1.05136e+02 -1.04537e+02 -1.05734e+02 -1.05538e+02 -1.04523e+02 -1.06554e+02
5.45280e+05 5.45200e+03 -1.05191e+02 -1.04582e+02 -1.05799e+02 -1.05477e+02 -1.04517e+02 -1.06436e+02
5.45920e+05 5.45900e+03 -1.05482e+02 -1.05301e+02 -1.05662e+02 -1.05417e+02 -1.04512e+02 -1.06323e+02
5.46560e+05 5.46500e+03 -1.04975e+02 -1.04675e+02 -1.05276e+02 -1.05363e+02 -1.04508e+02 -1.06218e+02
5.47200e+05 5.47200e+03 -1.04668e+02 -1.04386e+02 -1.04951e+02 -1.05317e+02 -1.04507e+02 -1.06126e+02
5.47840e+05 5.47800e+03 -1.04960e+02 -1.04459e+02 -1.05461e+02 -1.05277e+02 -1.04508e+02 -1.06046e+02
5.48480e+05 5.48400e+03 -1.04522e+02 -1.04311e+02 -1.04732e+02 -1.05244e+02 -1.04512e+02 -1.05976e+02
5.49120e+05 5.49100e+03 -1.05084e+02 -1.04360e+02 -1.05809e+02 -1.05215e+02 -1.04518e+02 -1.05913e+02
5.49760e+05 5.49700e+03 -1.04936e+02 -1.04515e+02 -1.05357e+02 -1.05192e+02 -1.04528e+02 -1.05856e+02
5.50400e+05 5.50400e+03 -1.04923e+02 -1.04777e+02 -1.05070e+02 -1.05176e+02 -1.04550e+02 -1.05802e+02
5.51040e+05 5.51000e+03 -1.05054e+02 -1.04542e+02 -1.05567e+02 -1.05171e+02 -1.04593e+02 -1.05749e+02
5.51680e+05 5.51600e+03 -1.04968e+02 -1.04550e+02 -1.05385e+02 -1.05179e+02 -1.04663e+02 -1.05696e+02
5.52320e+05 5.52300e+03 -1.04641e+02 -1.04545e+02 -1.04736e+02 -1.05204e+02 -1.04763e+02 -1.05644e+02
5.52960e+05 5.52900e+03 -1.05193e+02 -1.04383e+02 -1.06003e+02 -1.05238e+02 -1.04883e+02 -1.05594e+02
5.53600e+05 5.53600e+03 -1.04758e+02 -1.04366e+02 -1.05150e+02 -1.05278e+02 -1.05009e+02 -1.05547e+02
5.54240e+05 5.54200e+03 -1.04809e+02 -1.04578e+02 -1.05041e+02 -1.05314e+02 -1.05124e+02 -1.05504e+02
5.54880e+05 5.54800e+03 -1.04934e+02 -1.04405e+02 -1.05463e+02 -1.05340e+02 -1.05213e+02 -1.05467e+02
5.55520e+05 5.55500e+03 -1.04667e+02 -1.04522e+02 -1.04812e+02 -1.05352e+02 -1.05269e+02 -1.05435e+02
5.56160e+05 5.56100e+03 -1.04751e+02 -1.04495e+02 -1.05006e+02 -1.05348e+02 -1.05287e+02 -1.05409e+02
5.56800e+05 5.56800e+03 -1.04763e+02 -1.04445e+02 -1.05081e+02 -1.05329e+02 -1.05270e+02 -1.05388e+02
5.57440e+05 5.57400e+03 -1.04611e+02 -1.04415e+02 -1.04806e+02 -1.05297e+02 -1.05223e+02 -1.05370e+02
5.58080e+05 5.58000e+03 -1.04756e+02 -1.04422e+02 -1.05091e+02 -1.05256e+02 -1.05156e+02 -1.05355e+02
5.58720e+05 5.58700e+03 -1.04861e+02 -1.04641e+02 -1.05081e+02 -1.05208e+02 -1.05076e+02 -1.05340e+02
5.59360e+05 5.59300e+03 -1.04602e+02 -1.04548e+02 -1.04657e+02 -1.05159e+02 -1.04991e+02 -1.05326e+02
5.60000e+05 5.60000e+03 -1.04792e+02 -1.04610e+02 -1.04975e+02 -1.05108e+02 -1.04907e+02 -1.05310e+02
5.60640e+05 5.60600e+03 -1.04627e+02 -1.04400e+02 -1.04854e+02 -1.05061e+02 -1.04828e+02 -1.05294e+02
5.61280e+05 5.61200e+03 -1.04754e+02 -1.04720e+02 -1.04788e+02 -1.05018e+02 -1.04758e+02 -1.05279e+02
5.61920e+05 5.61900e+03 -1.04865e+02 -1.04855e+02 -1.04876e+02 -1.04986e+02 -1.04698e+02 -1.05274e+02
5.62560e+05 5.62500e+03 -1.04752e+02 -1.04419e+02 -1.05085e+02 -1.04970e+02 -1.04650e+02 -1.05289e+02
5.63200e+05 5.63200e+03 -1.05248e+02 -1.04606e+02 -1.05890e+02 -1.04975e+02 -1.04611e+02 -1.05338e+02
5.63840e+05 5.63800e+03 -1.04722e+02 -1.04609e+02 -1.04836e+02 -1.05008e+02 -1.04582e+02 -1.05434e+02
5.64480e+05 5.64400e+03 -1.05154e+02 -1.04818e+02 -1.05490e+02 -1.05071e+02 -1.04561e+02 -1.05580e+02
5.65120e+05 5.65100e+03 -1.04621e+02 -1.04298e+02 -1.04944e+02 -1.05157e+02 -1.04547e+02 -1.05768e+02
5.65760e+05 5.65700e+03 -1.04809e+02 -1.04446e+02 -1.05173e+02 -1.05258e+02 -1.04537e+02 -1.05979e+02
5.66400e+05 5.66400e+03 -1.04769e+02 -1.04472e+02 -1.05067e+02 -1.05361e+02 -1.04533e+02 -1.06188e+02
5.67040e+05 5.67000e+03 -1.05181e+02 -1.05060e+02 -1.05302e+02 -1.05456e+02 -1.04538e+02 -1.06374e+02
5.67680e+05 5.67600e+03 -1.05247e+02 -1.05146e+02 -1.05348e+02 -1.05546e+02 -1.04566e+02 -1.06526e+02
5.68320e+05 5.68300e+03 -1.04974e+02 -1.04443e+02 -1.05505e+02 -1.05638e+02 -1.04638e+02 -1.06638e+02
5.68960e+05 5.68900e+03 -1.04669e+02 -1.04346e+02 -1.04993e+02 -1.05745e+02 -1.04778e+02 -1.06712e+02
5.69600e+05 5.69600e+03 -1.04880e+02 -1.04393e+02 -1.05366e+02 -1.05875e+02 -1.05000e+02 -1.06750e+02
5.70240e+05 5.70200e+03 -1.04726e+02 -1.04424e+02 -1.05027e+02 -1.06026e+02 -1.05301e+02 -1.06752e+02
5.70880e+05 5.70800e+03 -1.04851e+02 -1.04404e+02 -1.05298e+02 -1.06190e+02 -1.05659e+02 -1.06721e+02
5.71520e+05 5.71500e+03 -1.04900e+02 -1.04428e+02 -1.05373e+02 -1.06346e+02 -1.06035e+02 -1.06658e+02
5.72160e+05 5.72100e+03 -1.04957e+02 -1.04515e+02 -1.05399e+02 -1.06475e+02 -1.06384e+02 -1.06567e+02
5.72800e+05 5.72800e+03 -1.05059e+02 -1.04766e+02 -1.05352e+02 -1.06560e+02 -1.06454e+02 -1.06666e+02
5.73440e+05 5.73400e+03 -1.05154e+02 -1.04662e+02 -1.05646e+02 -1.06590e+02 -1.06327e+02 -1.06853e+02
5.74080e+05 5.74000e+03 -1.04933e+02 -1.04566e+02 -1.05300e+02 -1.06561e+02 -1.06192e+02 -1.06931e+02
5.74720e+05 5.74700e+03 -1.04989e+02 -1.04495e+02 -1.05483e+02 -1.06482e+02 -1.06057e+02 -1.06906e+02
5.75360e+05 5.75300e+03 -1.04835e+02 -1.04667e+02 -1.05003e+02 -1.06362e+02 -1.05928e+02 -1.06796e+02
5.76000e+05 5.76000e+03 -1.04720e+02 -1.04388e+02 -1.05051e+02 -1.06221e+02 -1.05810e+02 -1.06633e+02
5.76640e+05 5.76600e+03 -1.04571e+02 -1.04394e+02 -1.04747e+02 -1.06078e+02 -1.05705e+02 -1.06452e+02
5.77280e+05 5.77200e+03 -1.04528e+02 -1.04401e+02 -1.04655e+02 -1.05948e+02 -1.05614e+02 -1.06283e+02
5.77920e+05 5.77900e+03 -1.04571e+02 -1.04544e+02 -1.04598e+02 -1.05840e+02 -1.05536e+02 -1.06144e+02
5.78560e+05 5.78500e+03 -1.04672e+02 -1.04568e+02 -1.04776e+02 -1.05755e+02 -1.05470e+02 -1.06039e+02
5.79200e+05 5.79200e+03 -1.04794e+02 -1.04731e+02 -1.04857e+02 -1.05689e+02 -1.05414e+02 -1.05963e+02
5.79840e+05 5.79800e+03 -1.04800e+02 -1.04361e+02 -1.05240e+02 -1.05635e+02 -1.05366e+02 -1.05903e+02
5.80480e+05 5.80400e+03 -1.04666e+02 -1.04245e+02 -1.05087e+02 -1.05584e+02 -1.05322e+02 -1.05845e+02
5.81120e+05 5.81100e+03 -1.04499e+02 -1.04307e+02 -1.04691e+02 -1.05530e+02 -1.05281e+02 -1.05779e+02
5.81760e+05 5.81700e+03 -1.04761e+02 -1.04489e+02 -1.05032e+02 -1.05470e+02 -1.05241e+02 -1.05699e+02
5.82400e+05 5.82400e+03 -1.05125e+02 -1.04501e+02 -1.05749e+02 -1.05403e+02 -1.05202e+02 -1.05604e+02
5.83040e+05 5.83000e+03 -1.04425e+02 -1.04403e+02 -1.04447e+02 -1.05329e+02 -1.05163e+02 -1.05496e+02
5.83680e+05 5.83600e+03 -1.04383e+02 -1.04374e+02 -1.04393e+02 -1.05252e+02 -1.05124e+02 -1.05380e+02
5.84320e+05 5.84300e+03 -1.04594e+02 -1.04274e+02 -1.04914e+02 -1.05174e+02 -1.05085e+02 -1.05263e+02
5.84960e+05 5.84900e+03 -1.04320e+02 -1.04179e+02 -1.04461e+02 -1.05097e+02 -1.05046e+02 -1.05148e+02
5.85600e+05 5.85600e+03 -1.04783e+02 -1.04252e+02 -1.05314e+02 -1.05023e+02 -1.05007e+02 -1.05039e+02
5.86240e+05 5.86200e+03 -1.04456e+02 -1.04242e+02 -1.04670e+02 -1.04954e+02 -1.04940e+02 -1.04969e+02
5.86880e+05 5.86800e+03 -1.04272e+02 -1.04186e+02 -1.04358e+02 -1.04893e+02 -1.04852e+02 -1.04933e+02
5.87520e+05 5.87500e+03 -1.04337e+02 -1.04314e+02 -1.04360e+02 -1.04837e+02 -1.04774e+02 -1.04899e+02
5.88160e+05 5.88100e+03 -1.04338e+02 -1.04234e+02 -1.04441e+02 -1.04786e+02 -1.04707e+02 -1.04866e+02
5.88800e+05 5.88800e+03 -1.04269e+02 -1.04246e+02 -1.04292e+02 -1.04742e+02 -1.04649e+02 -1.04835e+02
5.89440e+05 5.89400e+03 -1.04457e+02 -1.04410e+02 -1.04505e+02 -1.04703e+02 -1.04600e+02 -1.04807e+02
5.90080e+05 5.90000e+03 -1.04321e+02 -1.04136e+02 -1.04506e+02 -1.04668e+02 -1.04557e+02 -1.04780e+02
5.90720e+05 5.90700e+03 -1.04305e+02 -1.04171e+02 -1.04438e+02 -1.04637e+02 -1.04520e+02 -1.04755e+02
5.91360e+05 5.91300e+03 -1.04627e+02 -1.04356e+02 -1.04898e+02 -1.04608e+02 -1.04487e+02 -1.04730e+02
5.92000e+05 5.92000e+03 -1.04461e+02 -1.04224e+02 -1.04698e+02 -1.04582e+02 -1.04457e+02 -1.04706e+02
5.92640e+05 5.92600e+03 -1.04315e+02 -1.04277e+02 -1.04353e+02 -1.04556e+02 -1.04430e+02 -1.04682e+02
5.93280e+05 5.93200e+03 -1.04281e+02 -1.04272e+02 -1.04291e+02 -1.04532e+02 -1.04406e+02 -1.04658e+02
5.93920e+05 5.93900e+03 -1.04439e+02 -1.04186e+02 -1.04692e+02 -1.04510e+02 -1.04383e+02 -1.04636e+02
5.94560e+05 5.94500e+03 -1.04272e+02 -1.04157e+02 -1.04386e+02 -1.04489e+02 -1.04363e+02 -1.04615e+02
5.95200e+05 5.95200e+03 -1.04234e+02 -1.04176e+02 -1.04293e+02 -1.04471e+02 -1.04345e+02 -1.04596e+02
5.95840e+05 5.95800e+03 -1.04164e+02 -1.04055e+02 -1.04273e+02 -1.04454e+02 -1.04329e+02 -1.04580e+02
5.96480e+05 5.96400e+03 -1.04242e+02 -1.04212e+02 -1.04271e+02 -1.04441e+02 -1.04316e+02 -1.04565e+02
5.97120e+05 5.97100e+03 -1.04173e+02 -1.04034e+02 -1.04312e+02 -1.04428e+02 -1.04303e+02 -1.04553e+02
5.97760e+05 5.97700e+03 -1.04159e+02 -1.04129e+02 -1.04188e+02 -1.04418e+02 -1.04293e+02 -1.04543e+02
5.98400e+05 5.98400e+03 -1.04129e+02 -1.03960e+02 -1.04298e+02 -1.04409e+02 -1.04283e+02 -1.04534e+02
5.99040e+05 5.99000e+03 -1.04174e+02 -1.04174e+02 -1.04175e+02 -1.04400e+02 -1.04274e+02 -1.04525e+02
5.99680e+05 5.99600e+03 -1.04178e+02 -1.04151e+02 -1.04206e+02 -1.04390e+02 -1.04265e+02 -1.04515e+02


==> rayleigh_ppo_new.dat <==
0.00000e+00 0.00000e+00 -2.19288e+02 -2.17497e+02 -2.21080e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
3.20000e+02 3.00000e+00 -2.18755e+02 -2.18157e+02 -2.19353e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
6.40000e+02 6.00000e+00 -2.19682e+02 -2.16967e+02 -2.22397e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
9.60000e+02 9.00000e+00 -2.17565e+02 -2.15930e+02 -2.19200e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
1.28000e+03 1.20000e+01 -2.18052e+02 -2.16718e+02 -2.19386e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
1.60000e+03 1.60000e+01 -2.18721e+02 -2.17029e+02 -2.20412e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
1.92000e+03 1.90000e+01 -2.17907e+02 -2.17899e+02 -2.17915e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
2.24000e+03 2.20000e+01 -2.19427e+02 -2.18983e+02 -2.19870e+02 -2.19288e+02 -2.17497e+02 -2.21080e+02
2.56000e+03 2.50000e+01 -2.20142e+02 -2.18011e+02 -2.22273e+02 -2.19289e+02 -2.17498e+02 -2.21080e+02
2.88000e+03 2.80000e+01 -2.19273e+02 -2.17790e+02 -2.20756e+02 -2.19288e+02 -2.17498e+02 -2.21079e+02
3.20000e+03 3.20000e+01 -2.18525e+02 -2.17253e+02 -2.19797e+02 -2.19288e+02 -2.17500e+02 -2.21077e+02
3.52000e+03 3.50000e+01 -2.18472e+02 -2.18442e+02 -2.18502e+02 -2.19288e+02 -2.17503e+02 -2.21073e+02
3.84000e+03 3.80000e+01 -2.17070e+02 -2.16605e+02 -2.17534e+02 -2.19288e+02 -2.17507e+02 -2.21068e+02
4.16000e+03 4.10000e+01 -2.19071e+02 -2.17347e+02 -2.20794e+02 -2.19286e+02 -2.17514e+02 -2.21059e+02
4.48000e+03 4.40000e+01 -2.19589e+02 -2.19362e+02 -2.19817e+02 -2.19284e+02 -2.17522e+02 -2.21045e+02
4.80000e+03 4.80000e+01 -2.19035e+02 -2.18425e+02 -2.19645e+02 -2.19279e+02 -2.17533e+02 -2.21026e+02
5.12000e+03 5.10000e+01 -2.17254e+02 -2.15685e+02 -2.18822e+02 -2.19274e+02 -2.17547e+02 -2.21001e+02
5.44000e+03 5.40000e+01 -2.18204e+02 -2.16798e+02 -2.19611e+02 -2.19266e+02 -2.17564e+02 -2.20967e+02
5.76000e+03 5.70000e+01 -2.18659e+02 -2.16888e+02 -2.20430e+02 -2.19254e+02 -2.17583e+02 -2.20924e+02
6.08000e+03 6.00000e+01 -2.17299e+02 -2.15773e+02 -2.18825e+02 -2.19238e+02 -2.17604e+02 -2.20872e+02
6.40000e+03 6.40000e+01 -2.16800e+02 -2.15512e+02 -2.18088e+02 -2.19219e+02 -2.17628e+02 -2.20809e+02
6.72000e+03 6.70000e+01 -2.17603e+02 -2.17491e+02 -2.17714e+02 -2.19195e+02 -2.17654e+02 -2.20737e+02
7.04000e+03 7.00000e+01 -2.16569e+02 -2.14445e+02 -2.18693e+02 -2.19168e+02 -2.17682e+02 -2.20654e+02
7.36000e+03 7.30000e+01 -2.14705e+02 -2.12903e+02 -2.16507e+02 -2.19137e+02 -2.17711e+02 -2.20562e+02
7.68000e+03 7.60000e+01 -2.17803e+02 -2.16621e+02 -2.18985e+02 -2.19101e+02 -2.17741e+02 -2.20460e+02
8.00000e+03 8.00000e+01 -2.15407e+02 -2.13685e+02 -2.17130e+02 -2.19062e+02 -2.17773e+02 -2.20351e+02
8.32000e+03 8.30000e+01 -2.16749e+02 -2.15716e+02 -2.17781e+02 -2.19019e+02 -2.17804e+02 -2.20235e+02
8.64000e+03 8.60000e+01 -2.16231e+02 -2.15248e+02 -2.17215e+02 -2.18975e+02 -2.17836e+02 -2.20114e+02
8.96000e+03 8.90000e+01 -2.13572e+02 -2.12783e+02 -2.14360e+02 -2.18927e+02 -2.17867e+02 -2.19987e+02
9.28000e+03 9.20000e+01 -2.15311e+02 -2.14571e+02 -2.16052e+02 -2.18877e+02 -2.17897e+02 -2.19858e+02
9.60000e+03 9.60000e+01 -2.14500e+02 -2.12347e+02 -2.16654e+02 -2.18825e+02 -2.17925e+02 -2.19725e+02
9.92000e+03 9.90000e+01 -2.15858e+02 -2.14994e+02 -2.16721e+02 -2.18771e+02 -2.17949e+02 -2.19592e+02
1.02400e+04 1.02000e+02 -2.15264e+02 -2.13679e+02 -2.16849e+02 -2.18714e+02 -2.17971e+02 -2.19457e+02
1.05600e+04 1.05000e+02 -2.13945e+02 -2.13206e+02 -2.14684e+02 -2.18655e+02 -2.17987e+02 -2.19323e+02
1.08800e+04 1.08000e+02 -2.13745e+02 -2.11446e+02 -2.16044e+02 -2.18594e+02 -2.17998e+02 -2.19189e+02
1.12000e+04 1.12000e+02 -2.12667e+02 -2.11778e+02 -2.13556e+02 -2.18529e+02 -2.18002e+02 -2.19055e+02
1.15200e+04 1.15000e+02 -2.12616e+02 -2.10390e+02 -2.14843e+02 -2.18460e+02 -2.17998e+02 -2.18922e+02
1.18400e+04 1.18000e+02 -2.13512e+02 -2.12257e+02 -2.14768e+02 -2.18387e+02 -2.17985e+02 -2.18789e+02
1.21600e+04 1.21000e+02 -2.14541e+02 -2.13983e+02 -2.15098e+02 -2.18309e+02 -2.17962e+02 -2.18656e+02
1.24800e+04 1.24000e+02 -2.11976e+02 -2.10981e+02 -2.12972e+02 -2.18225e+02 -2.17926e+02 -2.18524e+02
1.28000e+04 1.28000e+02 -2.12291e+02 -2.11280e+02 -2.13302e+02 -2.18135e+02 -2.17878e+02 -2.18391e+02
1.31200e+04 1.31000e+02 -2.10087e+02 -2.09287e+02 -2.10887e+02 -2.18037e+02 -2.17816e+02 -2.18258e+02
1.34400e+04 1.34000e+02 -2.12333e+02 -2.10653e+02 -2.14013e+02 -2.17931e+02 -2.17739e+02 -2.18124e+02
1.37600e+04 1.37000e+02 -2.12233e+02 -2.11713e+02 -2.12753e+02 -2.17819e+02 -2.17647e+02 -2.17990e+02
1.40800e+04 1.40000e+02 -2.09183e+02 -2.07698e+02 -2.10667e+02 -2.17697e+02 -2.17538e+02 -2.17855e+02
1.44000e+04 1.44000e+02 -2.12588e+02 -2.12578e+02 -2.12598e+02 -2.17567e+02 -2.17413e+02 -2.17720e+02
1.47200e+04 1.47000e+02 -2.10897e+02 -2.08679e+02 -2.13114e+02 -2.17428e+02 -2.17272e+02 -2.17584e+02
1.50400e+04 1.50000e+02 -2.11075e+02 -2.09965e+02 -2.12185e+02 -2.17281e+02 -2.17115e+02 -2.17448e+02
1.53600e+04 1.53000e+02 -2.10838e+02 -2.10720e+02 -2.10955e+02 -2.17127e+02 -2.16943e+02 -2.17311e+02
1.56800e+04 1.56000e+02 -2.11636e+02 -2.09775e+02 -2.13496e+02 -2.16965e+02 -2.16756e+02 -2.17174e+02
1.60000e+04 1.60000e+02 -2.10700e+02 -2.10331e+02 -2.11069e+02 -2.16796e+02 -2.16557e+02 -2.17035e+02
1.63200e+04 1.63000e+02 -2.10142e+02 -2.09808e+02 -2.10475e+02 -2.16621e+02 -2.16346e+02 -2.16896e+02
1.66400e+04 1.66000e+02 -2.08960e+02 -2.06767e+02 -2.11153e+02 -2.16440e+02 -2.16126e+02 -2.16754e+02
1.69600e+04 1.69000e+02 -2.10272e+02 -2.09938e+02 -2.10606e+02 -2.16254e+02 -2.15898e+02 -2.16610e+02
1.72800e+04 1.72000e+02 -2.10280e+02 -2.09610e+02 -2.10950e+02 -2.16063e+02 -2.15664e+02 -2.16462e+02
1.76000e+04 1.76000e+02 -2.09817e+02 -2.08790e+02 -2.10844e+02 -2.15867e+02 -2.15425e+02 -2.16309e+02
1.79200e+04 1.79000e+02 -2.07028e+02 -2.06638e+02 -2.07417e+02 -2.15668e+02 -2.15184e+02 -2.16151e+02
1.82400e+04 1.82000e+02 -2.10590e+02 -2.08097e+02 -2.13083e+02 -2.15464e+02 -2.14941e+02 -2.15986e+02
1.85600e+04 1.85000e+02 -2.10526e+02 -2.09849e+02 -2.11203e+02 -2.15257e+02 -2.14700e+02 -2.15814e+02
1.88800e+04 1.88000e+02 -2.10278e+02 -2.10211e+02 -2.10345e+02 -2.15047e+02 -2.14460e+02 -2.15633e+02
1.92000e+04 1.92000e+02 -2.07337e+02 -2.06947e+02 -2.07727e+02 -2.14833e+02 -2.14222e+02 -2.15444e+02
1.95200e+04 1.95000e+02 -2.07707e+02 -2.06863e+02 -2.08551e+02 -2.14617e+02 -2.13989e+02 -2.15245e+02
1.98400e+04 1.98000e+02 -2.08812e+02 -2.08309e+02 -2.09316e+02 -2.14399e+02 -2.13761e+02 -2.15038e+02
2.01600e+04 2.01000e+02 -2.08323e+02 -2.07194e+02 -2.09452e+02 -2.14180e+02 -2.13539e+02 -2.14821e+02
2.04800e+04 2.04000e+02 -2.06518e+02 -2.06012e+02 -2.07024e+02 -2.13959e+02 -2.13322e+02 -2.14595e+02
2.08000e+04 2.08000e+02 -2.07561e+02 -2.06088e+02 -2.09035e+02 -2.13736e+02 -2.13111e+02 -2.14360e+02
2.11200e+04 2.11000e+02 -2.06154e+02 -2.05892e+02 -2.06416e+02 -2.13512e+02 -2.12906e+02 -2.14118e+02
2.14400e+04 2.14000e+02 -2.05661e+02 -2.05539e+02 -2.05783e+02 -2.13288e+02 -2.12708e+02 -2.13869e+02
2.17600e+04 2.17000e+02 -2.05480e+02 -2.04772e+02 -2.06187e+02 -2.13064e+02 -2.12514e+02 -2.13614e+02
2.20800e+04 2.20000e+02 -2.05308e+02 -2.04800e+02 -2.05816e+02 -2.12839e+02 -2.12325e+02 -2.13354e+02
2.24000e+04 2.24000e+02 -2.06912e+02 -2.05315e+02 -2.08509e+02 -2.12615e+02 -2.12140e+02 -2.13090e+02
2.27200e+04 2.27000e+02 -2.04716e+02 -2.03997e+02 -2.05436e+02 -2.12391e+02 -2.11959e+02 -2.12822e+02
2.30400e+04 2.30000e+02 -2.04091e+02 -2.04037e+02 -2.04144e+02 -2.12166e+02 -2.11780e+02 -2.12553e+02
2.33600e+04 2.33000e+02 -2.03259e+02 -2.02755e+02 -2.03763e+02 -2.11943e+02 -2.11604e+02 -2.12282e+02
2.36800e+04 2.36000e+02 -2.06476e+02 -2.06466e+02 -2.06485e+02 -2.11719e+02 -2.11429e+02 -2.12010e+02
2.40000e+04 2.40000e+02 -2.02048e+02 -2.01744e+02 -2.02351e+02 -2.11496e+02 -2.11254e+02 -2.11739e+02
2.43200e+04 2.43000e+02 -2.02880e+02 -2.01043e+02 -2.04718e+02 -2.11274e+02 -2.11080e+02 -2.11468e+02
2.46400e+04 2.46000e+02 -2.03323e+02 -2.03178e+02 -2.03468e+02 -2.11053e+02 -2.10906e+02 -2.11199e+02
2.49600e+04 2.49000e+02 -2.02136e+02 -2.01352e+02 -2.02920e+02 -2.10832e+02 -2.10731e+02 -2.10932e+02
2.52800e+04 2.52000e+02 -2.02269e+02 -2.01932e+02 -2.02607e+02 -2.10611e+02 -2.10555e+02 -2.10666e+02
2.56000e+04 2.56000e+02 -2.01619e+02 -2.00656e+02 -2.02582e+02 -2.10390e+02 -2.10378e+02 -2.10402e+02
2.59200e+04 2.59000e+02 -2.02103e+02 -2.02011e+02 -2.02196e+02 -2.10169e+02 -2.10140e+02 -2.10198e+02
2.62400e+04 2.62000e+02 -2.02806e+02 -2.02765e+02 -2.02848e+02 -2.09947e+02 -2.09880e+02 -2.10015e+02
2.65600e+04 2.65000e+02 -2.02500e+02 -2.02049e+02 -2.02951e+02 -2.09725e+02 -2.09620e+02 -2.09830e+02
2.68800e+04 2.68000e+02 -2.00639e+02 -1.98894e+02 -2.02385e+02 -2.09500e+02 -2.09361e+02 -2.09640e+02
2.72000e+04 2.72000e+02 -2.00153e+02 -1.99870e+02 -2.00435e+02 -2.09274e+02 -2.09102e+02 -2.09447e+02
2.75200e+04 2.75000e+02 -2.02290e+02 -2.01070e+02 -2.03510e+02 -2.09046e+02 -2.08843e+02 -2.09248e+02
2.78400e+04 2.78000e+02 -2.00416e+02 -2.00302e+02 -2.00530e+02 -2.08813e+02 -2.08583e+02 -2.09043e+02
2.81600e+04 2.81000e+02 -2.00851e+02 -1.99470e+02 -2.02232e+02 -2.08577e+02 -2.08321e+02 -2.08833e+02
2.84800e+04 2.84000e+02 -2.01452e+02 -2.01291e+02 -2.01613e+02 -2.08337e+02 -2.08058e+02 -2.08615e+02
2.88000e+04 2.88000e+02 -2.00025e+02 -1.99670e+02 -2.00380e+02 -2.08092e+02 -2.07793e+02 -2.08391e+02
2.91200e+04 2.91000e+02 -1.98440e+02 -1.95985e+02 -2.00895e+02 -2.07842e+02 -2.07525e+02 -2.08159e+02
2.94400e+04 2.94000e+02 -1.98996e+02 -1.97942e+02 -2.00050e+02 -2.07587e+02 -2.07254e+02 -2.07921e+02
2.97600e+04 2.97000e+02 -1.98606e+02 -1.98517e+02 -1.98694e+02 -2.07329e+02 -2.06982e+02 -2.07675e+02
3.00800e+04 3.00000e+02 -1.97907e+02 -1.97290e+02 -1.98525e+02 -2.07065e+02 -2.06708e+02 -2.07423e+02
3.04000e+04 3.04000e+02 -1.97993e+02 -1.97129e+02 -1.98857e+02 -2.06798e+02 -2.06431e+02 -2.07164e+02
3.07200e+04 3.07000e+02 -1.97648e+02 -1.95798e+02 -1.99498e+02 -2.06528e+02 -2.06154e+02 -2.06901e+02
3.10400e+04 3.10000e+02 -1.96705e+02 -1.95441e+02 -1.97969e+02 -2.06254e+02 -2.05876e+02 -2.06632e+02
3.13600e+04 3.13000e+02 -1.97649e+02 -1.97234e+02 -1.98065e+02 -2.05978e+02 -2.05597e+02 -2.06359e+02
3.16800e+04 3.16000e+02 -1.96368e+02 -1.94426e+02 -1.98309e+02 -2.05701e+02 -2.05319e+02 -2.06083e+02
3.20000e+04 3.20000e+02 -1.96269e+02 -1.93297e+02 -1.99242e+02 -2.05423e+02 -2.05042e+02 -2.05805e+02
3.23200e+04 3.23000e+02 -1.94497e+02 -1.93836e+02 -1.95157e+02 -2.05145e+02 -2.04765e+02 -2.05526e+02
3.26400e+04 3.26000e+02 -1.95817e+02 -1.92187e+02 -1.99446e+02 -2.04868e+02 -2.04490e+02 -2.05246e+02
3.29600e+04 3.29000e+02 -1.94700e+02 -1.91450e+02 -1.97950e+02 -2.04591e+02 -2.04216e+02 -2.04966e+02
3.32800e+04 3.32000e+02 -1.94085e+02 -1.91742e+02 -1.96428e+02 -2.04315e+02 -2.03943e+02 -2.04687e+02
3.36000e+04 3.36000e+02 -1.93812e+02 -1.91308e+02 -1.96317e+02 -2.04041e+02 -2.03672e+02 -2.04409e+02
3.39200e+04 3.39000e+02 -1.95346e+02 -1.93005e+02 -1.97687e+02 -2.03767e+02 -2.03401e+02 -2.04133e+02
3.42400e+04 3.42000e+02 -1.93573e+02 -1.91354e+02 -1.95792e+02 -2.03495e+02 -2.03130e+02 -2.03860e+02
3.45600e+04 3.45000e+02 -1.94273e+02 -1.91548e+02 -1.96997e+02 -2.03224e+02 -2.02860e+02 -2.03588e+02
3.48800e+04 3.48000e+02 -1.93508e+02 -1.91368e+02 -1.95649e+02 -2.02953e+02 -2.02587e+02 -2.03320e+02
3.52000e+04 3.52000e+02 -1.93007e+02 -1.89997e+02 -1.96018e+02 -2.02683e+02 -2.02313e+02 -2.03054e+02
3.55200e+04 3.55000e+02 -1.93028e+02 -1.89712e+02 -1.96344e+02 -2.02413e+02 -2.02035e+02 -2.02791e+02
3.58400e+04 3.58000e+02 -1.92042e+02 -1.89617e+02 -1.94467e+02 -2.02142e+02 -2.01752e+02 -2.02531e+02
3.61600e+04 3.61000e+02 -1.93254e+02 -1.91775e+02 -1.94732e+02 -2.01868e+02 -2.01463e+02 -2.02274e+02
3.64800e+04 3.64000e+02 -1.91725e+02 -1.87744e+02 -1.95706e+02 -2.01593e+02 -2.01167e+02 -2.02019e+02
3.68000e+04 3.68000e+02 -1.92530e+02 -1.88475e+02 -1.96585e+02 -2.01315e+02 -2.00861e+02 -2.01768e+02
3.71200e+04 3.71000e+02 -1.89733e+02 -1.86873e+02 -1.92594e+02 -2.01033e+02 -2.00546e+02 -2.01520e+02
3.74400e+04 3.74000e+02 -1.92197e+02 -1.88710e+02 -1.95683e+02 -2.00747e+02 -2.00219e+02 -2.01275e+02
3.77600e+04 3.77000e+02 -1.91172e+02 -1.86489e+02 -1.95854e+02 -2.00457e+02 -1.99880e+02 -2.01033e+02
3.80800e+04 3.80000e+02 -1.90544e+02 -1.87837e+02 -1.93251e+02 -2.00161e+02 -1.99528e+02 -2.00794e+02
3.84000e+04 3.84000e+02 -1.89728e+02 -1.85004e+02 -1.94453e+02 -1.99861e+02 -1.99164e+02 -2.00559e+02
3.87200e+04 3.87000e+02 -1.89315e+02 -1.85363e+02 -1.93266e+02 -1.99558e+02 -1.98788e+02 -2.00327e+02
3.90400e+04 3.90000e+02 -1.87901e+02 -1.82949e+02 -1.92852e+02 -1.99250e+02 -1.98401e+02 -2.00098e+02
3.93600e+04 3.93000e+02 -1.89075e+02 -1.84141e+02 -1.94009e+02 -1.98938e+02 -1.98003e+02 -1.99873e+02
3.96800e+04 3.96000e+02 -1.87618e+02 -1.81513e+02 -1.93724e+02 -1.98624e+02 -1.97597e+02 -1.99651e+02
4.00000e+04 4.00000e+02 -1.87440e+02 -1.82746e+02 -1.92133e+02 -1.98308e+02 -1.97183e+02 -1.99432e+02
4.03200e+04 4.03000e+02 -1.88796e+02 -1.84575e+02 -1.93017e+02 -1.97988e+02 -1.96762e+02 -1.99215e+02
4.06400e+04 4.06000e+02 -1.85908e+02 -1.79947e+02 -1.91869e+02 -1.97669e+02 -1.96338e+02 -1.99001e+02
4.09600e+04 4.09000e+02 -1.87274e+02 -1.81322e+02 -1.93227e+02 -1.97349e+02 -1.95910e+02 -1.98789e+02
4.12800e+04 4.12000e+02 -1.85387e+02 -1.80786e+02 -1.89989e+02 -1.97029e+02 -1.95480e+02 -1.98579e+02
4.16000e+04 4.16000e+02 -1.86502e+02 -1.82146e+02 -1.90858e+02 -1.96709e+02 -1.95049e+02 -1.98370e+02
4.19200e+04 4.19000e+02 -1.85988e+02 -1.81037e+02 -1.90938e+02 -1.96390e+02 -1.94617e+02 -1.98163e+02
4.22400e+04 4.22000e+02 -1.86876e+02 -1.80977e+02 -1.92775e+02 -1.96070e+02 -1.94185e+02 -1.97956e+02
4.25600e+04 4.25000e+02 -1.83798e+02 -1.77278e+02 -1.90318e+02 -1.95750e+02 -1.93752e+02 -1.97749e+02
4.28800e+04 4.28000e+02 -1.86214e+02 -1.80691e+02 -1.91737e+02 -1.95431e+02 -1.93320e+02 -1.97542e+02
4.32000e+04 4.32000e+02 -1.83020e+02 -1.76969e+02 -1.89072e+02 -1.95110e+02 -1.92886e+02 -1.97334e+02
4.35200e+04 4.35000e+02 -1.82183e+02 -1.75584e+02 -1.88781e+02 -1.94789e+02 -1.92451e+02 -1.97127e+02
4.38400e+04 4.38000e+02 -1.83991e+02 -1.77121e+02 -1.90861e+02 -1.94466e+02 -1.92014e+02 -1.96918e+02
4.41600e+04 4.41000e+02 -1.83105e+02 -1.77098e+02 -1.89111e+02 -1.94141e+02 -1.91574e+02 -1.96708e+02
4.44800e+04 4.44000e+02 -1.83148e+02 -1.75006e+02 -1.91290e+02 -1.93814e+02 -1.91131e+02 -1.96497e+02
4.48000e+04 4.48000e+02 -1.83372e+02 -1.75957e+02 -1.90787e+02 -1.93485e+02 -1.90685e+02 -1.96285e+02
4.51200e+04 4.51000e+02 -1.82903e+02 -1.77113e+02 -1.88692e+02 -1.93153e+02 -1.90234e+02 -1.96071e+02
4.54400e+04 4.54000e+02 -1.81843e+02 -1.73577e+02 -1.90109e+02 -1.92817e+02 -1.89778e+02 -1.95856e+02
4.57600e+04 4.57000e+02 -1.81322e+02 -1.74875e+02 -1.87769e+02 -1.92478e+02 -1.89318e+02 -1.95638e+02
4.60800e+04 4.60000e+02 -1.79754e+02 -1.70484e+02 -1.89024e+02 -1.92136e+02 -1.88853e+02 -1.95419e+02
4.64000e+04 4.64000e+02 -1.81101e+02 -1.72775e+02 -1.89427e+02 -1.91791e+02 -1.88384e+02 -1.95199e+02
4.67200e+04 4.67000e+02 -1.81104e+02 -1.73948e+02 -1.88260e+02 -1.91443e+02 -1.87910e+02 -1.94976e+02
4.70400e+04 4.70000e+02 -1.80224e+02 -1.73243e+02 -1.87205e+02 -1.91091e+02 -1.87431e+02 -1.94752e+02
4.73600e+04 4.73000e+02 -1.79289e+02 -1.71638e+02 -1.86940e+02 -1.90738e+02 -1.86949e+02 -1.94526e+02
4.76800e+04 4.76000e+02 -1.81784e+02 -1.73831e+02 -1.89738e+02 -1.90381e+02 -1.86464e+02 -1.94298e+02
4.80000e+04 4.80000e+02 -1.79972e+02 -1.71175e+02 -1.88769e+02 -1.90022e+02 -1.85975e+02 -1.94069e+02
4.83200e+04 4.83000e+02 -1.80111e+02 -1.71258e+02 -1.88964e+02 -1.89661e+02 -1.85484e+02 -1.93839e+02
4.86400e+04 4.86000e+02 -1.79431e+02 -1.71190e+02 -1.87673e+02 -1.89300e+02 -1.84991e+02 -1.93608e+02
4.89600e+04 4.89000e+02 -1.78905e+02 -1.71152e+02 -1.86658e+02 -1.88936e+02 -1.84496e+02 -1.93376e+02
4.92800e+04 4.92000e+02 -1.78656e+02 -1.69693e+02 -1.87620e+02 -1.88572e+02 -1.84001e+02 -1.93144e+02
4.96000e+04 4.96000e+02 -1.78892e+02 -1.69830e+02 -1.87953e+02 -1.88208e+02 -1.83505e+02 -1.92911e+02
4.99200e+04 4.99000e+02 -1.79435e+02 -1.71237e+02 -1.87634e+02 -1.87844e+02 -1.83009e+02 -1.92679e+02
5.02400e+04 5.02000e+02 -1.76629e+02 -1.67118e+02 -1.86140e+02 -1.87480e+02 -1.82513e+02 -1.92447e+02
5.05600e+04 5.05000e+02 -1.76359e+02 -1.67357e+02 -1.85361e+02 -1.87118e+02 -1.82020e+02 -1.92215e+02
5.08800e+04 5.08000e+02 -1.77368e+02 -1.67086e+02 -1.87649e+02 -1.86756e+02 -1.81527e+02 -1.91985e+02
5.12000e+04 5.12000e+02 -1.77916e+02 -1.69285e+02 -1.86548e+02 -1.86397e+02 -1.81038e+02 -1.91756e+02
5.15200e+04 5.15000e+02 -1.75976e+02 -1.68110e+02 -1.83843e+02 -1.86040e+02 -1.80550e+02 -1.91529e+02
5.18400e+04 5.18000e+02 -1.75601e+02 -1.65642e+02 -1.85561e+02 -1.85685e+02 -1.80066e+02 -1.91304e+02
5.21600e+04 5.21000e+02 -1.74352e+02 -1.64565e+02 -1.84139e+02 -1.85333e+02 -1.79585e+02 -1.91080e+02
5.24800e+04 5.24000e+02 -1.74869e+02 -1.65336e+02 -1.84402e+02 -1.84983e+02 -1.79108e+02 -1.90859e+02
5.28000e+04 5.28000e+02 -1.76510e+02 -1.66712e+02 -1.86307e+02 -1.84637e+02 -1.78634e+02 -1.90641e+02
5.31200e+04 5.31000e+02 -1.75273e+02 -1.67190e+02 -1.83356e+02 -1.84295e+02 -1.78165e+02 -1.90425e+02
5.34400e+04 5.34000e+02 -1.75220e+02 -1.64749e+02 -1.85691e+02 -1.83956e+02 -1.77699e+02 -1.90213e+02
5.37600e+04 5.37000e+02 -1.73970e+02 -1.64622e+02 -1.83317e+02 -1.83620e+02 -1.77238e+02 -1.90003e+02
5.40800e+04 5.40000e+02 -1.73974e+02 -1.63623e+02 -1.84326e+02 -1.83290e+02 -1.76782e+02 -1.89797e+02
5.44000e+04 5.44000e+02 -1.72675e+02 -1.61607e+02 -1.83744e+02 -1.82962e+02 -1.76331e+02 -1.89594e+02
5.47200e+04 5.47000e+02 -1.73436e+02 -1.63325e+02 -1.83547e+02 -1.82640e+02 -1.75885e+02 -1.89395e+02
5.50400e+04 5.50000e+02 -1.72725e+02 -1.61141e+02 -1.84309e+02 -1.82321e+02 -1.75444e+02 -1.89198e+02
5.53600e+04 5.53000e+02 -1.72037e+02 -1.59503e+02 -1.84572e+02 -1.82007e+02 -1.75009e+02 -1.89005e+02
5.56800e+04 5.56000e+02 -1.72183e+02 -1.60825e+02 -1.83540e+02 -1.81697e+02 -1.74579e+02 -1.88815e+02
5.60000e+04 5.60000e+02 -1.71385e+02 -1.60947e+02 -1.81822e+02 -1.81391e+02 -1.74155e+02 -1.88627e+02
5.63200e+04 5.63000e+02 -1.71449e+02 -1.60456e+02 -1.82442e+02 -1.81089e+02 -1.73736e+02 -1.88441e+02
5.66400e+04 5.66000e+02 -1.72167e+02 -1.61512e+02 -1.82822e+02 -1.80789e+02 -1.73322e+02 -1.88256e+02
5.69600e+04 5.69000e+02 -1.84368e+02 -1.82692e+02 -1.86045e+02 -1.80493e+02 -1.72913e+02 -1.88073e+02
5.72800e+04 5.72000e+02 -1.71474e+02 -1.60498e+02 -1.82450e+02 -1.80200e+02 -1.72508e+02 -1.87891e+02
5.76000e+04 5.76000e+02 -1.70178e+02 -1.60953e+02 -1.79402e+02 -1.79907e+02 -1.72106e+02 -1.87708e+02
5.79200e+04 5.79000e+02 -1.69723e+02 -1.59407e+02 -1.80039e+02 -1.79617e+02 -1.71707e+02 -1.87526e+02
5.82400e+04 5.82000e+02 -1.70480e+02 -1.59570e+02 -1.81389e+02 -1.79326e+02 -1.71309e+02 -1.87343e+02
5.85600e+04 5.85000e+02 -1.69739e+02 -1.58366e+02 -1.81112e+02 -1.79037e+02 -1.70913e+02 -1.87161e+02
5.88800e+04 5.88000e+02 -1.70723e+02 -1.60180e+02 -1.81266e+02 -1.78747e+02 -1.70517e+02 -1.86977e+02
5.92000e+04 5.92000e+02 -1.70179e+02 -1.59911e+02 -1.80447e+02 -1.78457e+02 -1.70121e+02 -1.86793e+02
5.95200e+04 5.95000e+02 -1.69758e+02 -1.59529e+02 -1.79988e+02 -1.78166e+02 -1.69725e+02 -1.86608e+02
5.98400e+04 5.98000e+02 -1.69270e+02 -1.58334e+02 -1.80207e+02 -1.77876e+02 -1.69329e+02 -1.86423e+02
6.01600e+04 6.01000e+02 -1.69034e+02 -1.60093e+02 -1.77976e+02 -1.77585e+02 -1.68934e+02 -1.86236e+02
6.04800e+04 6.04000e+02 -1.67815e+02 -1.57521e+02 -1.78108e+02 -1.77294e+02 -1.68540e+02 -1.86049e+02
6.08000e+04 6.08000e+02 -1.68544e+02 -1.58125e+02 -1.78963e+02 -1.77005e+02 -1.68149e+02 -1.85860e+02
6.11200e+04 6.11000e+02 -1.67595e+02 -1.57900e+02 -1.77290e+02 -1.76715e+02 -1.67761e+02 -1.85669e+02
6.14400e+04 6.14000e+02 -1.67827e+02 -1.57813e+02 -1.77841e+02 -1.76428e+02 -1.67379e+02 -1.85477e+02
6.17600e+04 6.17000e+02 -1.68035e+02 -1.57246e+02 -1.78823e+02 -1.76142e+02 -1.67002e+02 -1.85283e+02
6.20800e+04 6.20000e+02 -1.66447e+02 -1.55065e+02 -1.77830e+02 -1.75860e+02 -1.66633e+02 -1.85087e+02
6.24000e+04 6.24000e+02 -1.66264e+02 -1.54839e+02 -1.77689e+02 -1.75581e+02 -1.66273e+02 -1.84888e+02
6.27200e+04 6.27000e+02 -1.66416e+02 -1.56091e+02 -1.76740e+02 -1.75305e+02 -1.65922e+02 -1.84688e+02
6.30400e+04 6.30000e+02 -1.66781e+02 -1.55983e+02 -1.77578e+02 -1.75033e+02 -1.65580e+02 -1.84485e+02
6.33600e+04 6.33000e+02 -1.77088e+02 -1.76711e+02 -1.77465e+02 -1.74764e+02 -1.65248e+02 -1.84280e+02
6.36800e+04 6.36000e+02 -1.81458e+02 -1.76917e+02 -1.85999e+02 -1.74499e+02 -1.64925e+02 -1.84072e+02
6.40000e+04 6.40000e+02 -1.65726e+02 -1.55658e+02 -1.75793e+02 -1.74237e+02 -1.64611e+02 -1.83863e+02
6.43200e+04 6.43000e+02 -1.66935e+02 -1.57506e+02 -1.76363e+02 -1.73978e+02 -1.64305e+02 -1.83651e+02
6.46400e+04 6.46000e+02 -1.68007e+02 -1.58863e+02 -1.77152e+02 -1.73721e+02 -1.64006e+02 -1.83436e+02
6.49600e+04 6.49000e+02 -1.65631e+02 -1.55640e+02 -1.75622e+02 -1.73466e+02 -1.63713e+02 -1.83219e+02
6.52800e+04 6.52000e+02 -1.65809e+02 -1.55588e+02 -1.76030e+02 -1.73212e+02 -1.63425e+02 -1.82999e+02
6.56000e+04 6.56000e+02 -1.67055e+02 -1.56727e+02 -1.77384e+02 -1.72959e+02 -1.63142e+02 -1.82777e+02
6.59200e+04 6.59000e+02 -1.81866e+02 -1.75128e+02 -1.88604e+02 -1.72709e+02 -1.62865e+02 -1.82552e+02
6.62400e+04 6.62000e+02 -1.70319e+02 -1.65285e+02 -1.75352e+02 -1.72460e+02 -1.62595e+02 -1.82325e+02
6.65600e+04 6.65000e+02 -1.65349e+02 -1.55001e+02 -1.75697e+02 -1.72214e+02 -1.62333e+02 -1.82095e+02
6.68800e+04 6.68000e+02 -1.66135e+02 -1.55284e+02 -1.76986e+02 -1.71972e+02 -1.62081e+02 -1.81864e+02
6.72000e+04 6.72000e+02 -1.65733e+02 -1.55128e+02 -1.76338e+02 -1.71736e+02 -1.61841e+02 -1.81630e+02
6.75200e+04 6.75000e+02 -1.65639e+02 -1.55588e+02 -1.75691e+02 -1.71505e+02 -1.61616e+02 -1.81394e+02
6.78400e+04 6.78000e+02 -1.66971e+02 -1.57344e+02 -1.76599e+02 -1.71282e+02 -1.61406e+02 -1.81158e+02
6.81600e+04 6.81000e+02 -1.63179e+02 -1.51545e+02 -1.74814e+02 -1.71069e+02 -1.61216e+02 -1.80921e+02
6.84800e+04 6.84000e+02 -1.66762e+02 -1.57510e+02 -1.76014e+02 -1.70865e+02 -1.61047e+02 -1.80683e+02
6.88000e+04 6.88000e+02 -1.64094e+02 -1.53184e+02 -1.75003e+02 -1.70673e+02 -1.60900e+02 -1.80446e+02
6.91200e+04 6.91000e+02 -1.66176e+02 -1.54868e+02 -1.77484e+02 -1.70494e+02 -1.60778e+02 -1.80210e+02
6.94400e+04 6.94000e+02 -1.62864e+02 -1.50326e+02 -1.75403e+02 -1.70329e+02 -1.60682e+02 -1.79976e+02
6.97600e+04 6.97000e+02 -1.64287e+02 -1.54554e+02 -1.74021e+02 -1.70177e+02 -1.60610e+02 -1.79743e+02
7.00800e+04 7.00000e+02 -1.64760e+02 -1.55476e+02 -1.74045e+02 -1.70037e+02 -1.60562e+02 -1.79512e+02
7.04000e+04 7.04000e+02 -1.64132e+02 -1.56473e+02 -1.71792e+02 -1.69909e+02 -1.60534e+02 -1.79284e+02
7.07200e+04 7.07000e+02 -1.64450e+02 -1.54541e+02 -1.74358e+02 -1.69791e+02 -1.60522e+02 -1.79060e+02
7.10400e+04 7.10000e+02 -1.63272e+02 -1.53402e+02 -1.73143e+02 -1.69680e+02 -1.60521e+02 -1.78839e+02
7.13600e+04 7.13000e+02 -1.65085e+02 -1.56907e+02 -1.73263e+02 -1.69575e+02 -1.60526e+02 -1.78623e+02
7.16800e+04 7.16000e+02 -1.63373e+02 -1.53417e+02 -1.73328e+02 -1.69472e+02 -1.60532e+02 -1.78412e+02
7.20000e+04 7.20000e+02 -1.61227e+02 -1.50546e+02 -1.71908e+02 -1.69370e+02 -1.60535e+02 -1.78205e+02
7.23200e+04 7.23000e+02 -1.63000e+02 -1.52439e+02 -1.73562e+02 -1.69268e+02 -1.60532e+02 -1.78004e+02
7.26400e+04 7.26000e+02 -1.62806e+02 -1.53215e+02 -1.72397e+02 -1.69165e+02 -1.60521e+02 -1.77809e+02
7.29600e+04 7.29000e+02 -1.63305e+02 -1.52672e+02 -1.73937e+02 -1.69060e+02 -1.60501e+02 -1.77620e+02
7.32800e+04 7.32000e+02 -1.62593e+02 -1.51049e+02 -1.74137e+02 -1.68954e+02 -1.60472e+02 -1.77437e+02
7.36000e+04 7.36000e+02 -1.75334e+02 -1.73470e+02 -1.77197e+02 -1.68846e+02 -1.60434e+02 -1.77259e+02
7.39200e+04 7.39000e+02 -1.63435e+02 -1.53736e+02 -1.73135e+02 -1.68737e+02 -1.60387e+02 -1.77087e+02
7.42400e+04 7.42000e+02 -1.63455e+02 -1.52862e+02 -1.74048e+02 -1.68625e+02 -1.60332e+02 -1.76919e+02
7.45600e+04 7.45000e+02 -1.62969e+02 -1.52241e+02 -1.73696e+02 -1.68512e+02 -1.60268e+02 -1.76756e+02
7.48800e+04 7.48000e+02 -1.62399e+02 -1.51939e+02 -1.72859e+02 -1.68395e+02 -1.60195e+02 -1.76596e+02
7.52000e+04 7.52000e+02 -1.61096e+02 -1.50329e+02 -1.71863e+02 -1.68275e+02 -1.60112e+02 -1.76439e+02
7.55200e+04 7.55000e+02 -1.62559e+02 -1.52417e+02 -1.72701e+02 -1.68152e+02 -1.60019e+02 -1.76285e+02
7.58400e+04 7.58000e+02 -1.62287e+02 -1.51537e+02 -1.73037e+02 -1.68024e+02 -1.59914e+02 -1.76133e+02
7.61600e+04 7.61000e+02 -1.63699e+02 -1.55091e+02 -1.72306e+02 -1.67891e+02 -1.59798e+02 -1.75983e+02
7.64800e+04 7.64000e+02 -1.61596e+02 -1.52059e+02 -1.71133e+02 -1.67752e+02 -1.59671e+02 -1.75834e+02
7.68000e+04 7.68000e+02 -1.62334e+02 -1.52014e+02 -1.72655e+02 -1.67611e+02 -1.59534e+02 -1.75687e+02
7.71200e+04 7.71000e+02 -1.61601e+02 -1.51644e+02 -1.71557e+02 -1.67464e+02 -1.59386e+02 -1.75542e+02
7.74400e+04 7.74000e+02 -1.60750e+02 -1.52068e+02 -1.69431e+02 -1.67315e+02 -1.59230e+02 -1.75399e+02
7.77600e+04 7.77000e+02 -1.62449e+02 -1.53281e+02 -1.71616e+02 -1.67162e+02 -1.59066e+02 -1.75258e+02
7.80800e+04 7.80000e+02 -1.62260e+02 -1.53355e+02 -1.71164e+02 -1.67008e+02 -1.58897e+02 -1.75120e+02
7.84000e+04 7.84000e+02 -1.61248e+02 -1.50632e+02 -1.71864e+02 -1.66854e+02 -1.58724e+02 -1.74984e+02
7.87200e+04 7.87000e+02 -1.60467e+02 -1.51728e+02 -1.69206e+02 -1.66700e+02 -1.58549e+02 -1.74851e+02
7.90400e+04 7.90000e+02 -1.78389e+02 -1.70061e+02 -1.86717e+02 -1.66548e+02 -1.58375e+02 -1.74720e+02
7.93600e+04 7.93000e+02 -1.59616e+02 -1.49888e+02 -1.69344e+02 -1.66399e+02 -1.58204e+02 -1.74593e+02
7.96800e+04 7.96000e+02 -1.61875e+02 -1.53809e+02 -1.69942e+02 -1.66252e+02 -1.58037e+02 -1.74467e+02
8.00000e+04 8.00000e+02 -1.59474e+02 -1.50165e+02 -1.68784e+02 -1.66110e+02 -1.57876e+02 -1.74344e+02
8.03200e+04 8.03000e+02 -1.60484e+02 -1.52464e+02 -1.68505e+02 -1.65971e+02 -1.57719e+02 -1.74223e+02
8.06400e+04 8.06000e+02 -1.59871e+02 -1.49744e+02 -1.69999e+02 -1.65835e+02 -1.57568e+02 -1.74102e+02
8.09600e+04 8.09000e+02 -1.60323e+02 -1.50657e+02 -1.69989e+02 -1.65702e+02 -1.57421e+02 -1.73982e+02
8.12800e+04 8.12000e+02 -1.59197e+02 -1.48831e+02 -1.69563e+02 -1.65570e+02 -1.57278e+02 -1.73862e+02
8.16000e+04 8.16000e+02 -1.60148e+02 -1.50459e+02 -1.69837e+02 -1.65439e+02 -1.57136e+02 -1.73742e+02
8.19200e+04 8.19000e+02 -1.61275e+02 -1.51453e+02 -1.71097e+02 -1.65307e+02 -1.56995e+02 -1.73619e+02
8.22400e+04 8.22000e+02 -1.62668e+02 -1.55492e+02 -1.69844e+02 -1.65174e+02 -1.56855e+02 -1.73494e+02
8.25600e+04 8.25000e+02 -1.62531e+02 -1.54845e+02 -1.70217e+02 -1.65040e+02 -1.56713e+02 -1.73367e+02
8.28800e+04 8.28000e+02 -1.58430e+02 -1.48704e+02 -1.68157e+02 -1.64903e+02 -1.56570e+02 -1.73236e+02
8.32000e+04 8.32000e+02 -1.61067e+02 -1.53776e+02 -1.68358e+02 -1.64763e+02 -1.56424e+02 -1.73102e+02
8.35200e+04 8.35000e+02 -1.61088e+02 -1.53420e+02 -1.68756e+02 -1.64620e+02 -1.56276e+02 -1.72964e+02
8.38400e+04 8.38000e+02 -1.59308e+02 -1.49344e+02 -1.69273e+02 -1.64474e+02 -1.56125e+02 -1.72823e+02
8.41600e+04 8.41000e+02 -1.59980e+02 -1.50610e+02 -1.69349e+02 -1.64325e+02 -1.55971e+02 -1.72679e+02
8.44800e+04 8.44000e+02 -1.58867e+02 -1.47873e+02 -1.69860e+02 -1.64173e+02 -1.55813e+02 -1.72534e+02
8.48000e+04 8.48000e+02 -1.60574e+02 -1.51192e+02 -1.69955e+02 -1.64018e+02 -1.55650e+02 -1.72386e+02
8.51200e+04 8.51000e+02 -1.58387e+02 -1.48072e+02 -1.68701e+02 -1.63861e+02 -1.55484e+02 -1.72238e+02
8.54400e+04 8.54000e+02 -1.59279e+02 -1.50844e+02 -1.67715e+02 -1.63702e+02 -1.55313e+02 -1.72091e+02
8.57600e+04 8.57000e+02 -1.57841e+02 -1.47244e+02 -1.68438e+02 -1.63542e+02 -1.55139e+02 -1.71945e+02
8.60800e+04 8.60000e+02 -1.58754e+02 -1.50726e+02 -1.66781e+02 -1.63381e+02 -1.54961e+02 -1.71801e+02
8.64000e+04 8.64000e+02 -1.58679e+02 -1.50131e+02 -1.67227e+02 -1.63219e+02 -1.54780e+02 -1.71659e+02
8.67200e+04 8.67000e+02 -1.58856e+02 -1.50428e+02 -1.67285e+02 -1.63059e+02 -1.54598e+02 -1.71520e+02
8.70400e+04 8.70000e+02 -1.59062e+02 -1.50402e+02 -1.67723e+02 -1.62900e+02 -1.54416e+02 -1.71385e+02
8.73600e+04 8.73000e+02 -1.68144e+02 -1.67085e+02 -1.69203e+02 -1.62745e+02 -1.54237e+02 -1.71253e+02
8.76800e+04 8.76000e+02 -1.57615e+02 -1.47573e+02 -1.67656e+02 -1.62594e+02 -1.54063e+02 -1.71125e+02
8.80000e+04 8.80000e+02 -1.58936e+02 -1.49702e+02 -1.68170e+02 -1.62449e+02 -1.53899e+02 -1.70999e+02
8.83200e+04 8.83000e+02 -1.59594e+02 -1.51018e+02 -1.68170e+02 -1.62312e+02 -1.53746e+02 -1.70877e+02
8.86400e+04 8.86000e+02 -1.58238e+02 -1.49571e+02 -1.66905e+02 -1.62184e+02 -1.53610e+02 -1.70758e+02
8.89600e+04 8.89000e+02 -1.58722e+02 -1.49503e+02 -1.67941e+02 -1.62066e+02 -1.53492e+02 -1.70641e+02
8.92800e+04 8.92000e+02 -1.59354e+02 -1.49843e+02 -1.68865e+02 -1.61959e+02 -1.53393e+02 -1.70525e+02
8.96000e+04 8.96000e+02 -1.75750e+02 -1.68612e+02 -1.82888e+02 -1.61863e+02 -1.53315e+02 -1.70412e+02
8.99200e+04 8.99000e+02 -1.59315e+02 -1.50305e+02 -1.68326e+02 -1.61778e+02 -1.53257e+02 -1.70299e+02
9.02400e+04 9.02000e+02 -1.58728e+02 -1.50241e+02 -1.67215e+02 -1.61702e+02 -1.53216e+02 -1.70188e+02
9.05600e+04 9.05000e+02 -1.58358e+02 -1.50697e+02 -1.66020e+02 -1.61633e+02 -1.53190e+02 -1.70076e+02
9.08800e+04 9.08000e+02 -1.56916e+02 -1.48440e+02 -1.65393e+02 -1.61570e+02 -1.53175e+02 -1.69965e+02
9.12000e+04 9.12000e+02 -1.58308e+02 -1.50196e+02 -1.66419e+02 -1.61510e+02 -1.53167e+02 -1.69853e+02
9.15200e+04 9.15000e+02 -1.59072e+02 -1.50603e+02 -1.67541e+02 -1.61452e+02 -1.53162e+02 -1.69742e+02
9.18400e+04 9.18000e+02 -1.58076e+02 -1.50712e+02 -1.65440e+02 -1.61394e+02 -1.53157e+02 -1.69631e+02
9.21600e+04 9.21000e+02 -1.58844e+02 -1.51735e+02 -1.65952e+02 -1.61335e+02 -1.53150e+02 -1.69521e+02
9.24800e+04 9.24000e+02 -1.56536e+02 -1.48143e+02 -1.64929e+02 -1.61274e+02 -1.53137e+02 -1.69411e+02
9.28000e+04 9.28000e+02 -1.58960e+02 -1.50697e+02 -1.67223e+02 -1.61210e+02 -1.53117e+02 -1.69303e+02
9.31200e+04 9.31000e+02 -1.56906e+02 -1.48250e+02 -1.65562e+02 -1.61144e+02 -1.53091e+02 -1.69197e+02
9.34400e+04 9.34000e+02 -1.59571e+02 -1.51893e+02 -1.67249e+02 -1.61075e+02 -1.53057e+02 -1.69093e+02
9.37600e+04 9.37000e+02 -1.59998e+02 -1.52227e+02 -1.67769e+02 -1.61005e+02 -1.53017e+02 -1.68992e+02
9.40800e+04 9.40000e+02 -1.56855e+02 -1.48616e+02 -1.65093e+02 -1.60931e+02 -1.52970e+02 -1.68893e+02
9.44000e+04 9.44000e+02 -1.58747e+02 -1.50358e+02 -1.67136e+02 -1.60856e+02 -1.52917e+02 -1.68796e+02
9.47200e+04 9.47000e+02 -1.56895e+02 -1.48446e+02 -1.65344e+02 -1.60781e+02 -1.52860e+02 -1.68701e+02
9.50400e+04 9.50000e+02 -1.58335e+02 -1.51915e+02 -1.64755e+02 -1.60704e+02 -1.52799e+02 -1.68608e+02
9.53600e+04 9.53000e+02 -1.58154e+02 -1.51037e+02 -1.65272e+02 -1.60625e+02 -1.52734e+02 -1.68517e+02
9.56800e+04 9.56000e+02 -1.58377e+02 -1.52201e+02 -1.64554e+02 -1.60547e+02 -1.52668e+02 -1.68426e+02
9.60000e+04 9.60000e+02 -1.57176e+02 -1.49021e+02 -1.65331e+02 -1.60468e+02 -1.52599e+02 -1.68336e+02
9.63200e+04 9.63000e+02 -1.57101e+02 -1.49951e+02 -1.64252e+02 -1.60387e+02 -1.52530e+02 -1.68245e+02
9.66400e+04 9.66000e+02 -1.57450e+02 -1.49974e+02 -1.64927e+02 -1.60306e+02 -1.52460e+02 -1.68153e+02
9.69600e+04 9.69000e+02 -1.57044e+02 -1.50742e+02 -1.63347e+02 -1.60226e+02 -1.52390e+02 -1.68061e+02
9.72800e+04 9.72000e+02 -1.56771e+02 -1.49982e+02 -1.63560e+02 -1.60143e+02 -1.52319e+02 -1.67967e+02
9.76000e+04 9.76000e+02 -1.57608e+02 -1.50000e+02 -1.65217e+02 -1.60061e+02 -1.52250e+02 -1.67872e+02
9.79200e+04 9.79000e+02 -1.56675e+02 -1.48615e+02 -1.64734e+02 -1.59978e+02 -1.52182e+02 -1.67775e+02
9.82400e+04 9.82000e+02 -1.56750e+02 -1.49696e+02 -1.63805e+02 -1.59896e+02 -1.52115e+02 -1.67677e+02
9.85600e+04 9.85000e+02 -1.56060e+02 -1.48691e+02 -1.63428e+02 -1.59814e+02 -1.52052e+02 -1.67576e+02
9.88800e+04 9.88000e+02 -1.56498e+02 -1.50612e+02 -1.62383e+02 -1.59734e+02 -1.51994e+02 -1.67474e+02
9.92000e+04 9.92000e+02 -1.56540e+02 -1.49139e+02 -1.63940e+02 -1.59656e+02 -1.51941e+02 -1.67370e+02
9.95200e+04 9.95000e+02 -1.56306e+02 -1.48866e+02 -1.63746e+02 -1.59580e+02 -1.51896e+02 -1.67264e+02
9.98400e+04 9.98000e+02 -1.56142e+02 -1.49632e+02 -1.62652e+02 -1.59508e+02 -1.51859e+02 -1.67157e+02
1.00160e+05 1.00100e+03 -1.55444e+02 -1.47046e+02 -1.63841e+02 -1.59439e+02 -1.51830e+02 -1.67047e+02
1.00480e+05 1.00400e+03 -1.55694e+02 -1.46721e+02 -1.64667e+02 -1.59373e+02 -1.51810e+02 -1.66936e+02
1.00800e+05 1.00800e+03 -1.55618e+02 -1.48319e+02 -1.62918e+02 -1.59311e+02 -1.51799e+02 -1.66823e+02
1.01120e+05 1.01100e+03 -1.55951e+02 -1.48925e+02 -1.62977e+02 -1.59252e+02 -1.51795e+02 -1.66709e+02
1.01440e+05 1.01400e+03 -1.57419e+02 -1.50991e+02 -1.63847e+02 -1.59196e+02 -1.51798e+02 -1.66594e+02
1.01760e+05 1.01700e+03 -1.54082e+02 -1.46451e+02 -1.61714e+02 -1.59142e+02 -1.51805e+02 -1.66478e+02
1.02080e+05 1.02000e+03 -1.79242e+02 -1.62459e+02 -1.96025e+02 -1.59088e+02 -1.51815e+02 -1.66361e+02
1.02400e+05 1.02400e+03 -1.55845e+02 -1.49073e+02 -1.62617e+02 -1.59034e+02 -1.51824e+02 -1.66243e+02
1.02720e+05 1.02700e+03 -1.55467e+02 -1.48633e+02 -1.62301e+02 -1.58978e+02 -1.51832e+02 -1.66124e+02
1.03040e+05 1.03000e+03 -1.55931e+02 -1.49107e+02 -1.62755e+02 -1.58920e+02 -1.51834e+02 -1.66006e+02
1.03360e+05 1.03300e+03 -1.54800e+02 -1.48516e+02 -1.61084e+02 -1.58858e+02 -1.51829e+02 -1.65887e+02
1.03680e+05 1.03600e+03 -1.55945e+02 -1.48478e+02 -1.63412e+02 -1.58791e+02 -1.51814e+02 -1.65768e+02
1.04000e+05 1.04000e+03 -1.56202e+02 -1.48593e+02 -1.63811e+02 -1.58719e+02 -1.51788e+02 -1.65650e+02
1.04320e+05 1.04300e+03 -1.54766e+02 -1.48666e+02 -1.60865e+02 -1.58641e+02 -1.51749e+02 -1.65532e+02
1.04640e+05 1.04600e+03 -1.55906e+02 -1.49669e+02 -1.62144e+02 -1.58556e+02 -1.51698e+02 -1.65414e+02
1.04960e+05 1.04900e+03 -1.55485e+02 -1.46127e+02 -1.64843e+02 -1.58466e+02 -1.51635e+02 -1.65297e+02
1.05280e+05 1.05200e+03 -1.56685e+02 -1.48864e+02 -1.64507e+02 -1.58372e+02 -1.51562e+02 -1.65181e+02
1.05600e+05 1.05600e+03 -1.54808e+02 -1.48099e+02 -1.61517e+02 -1.58273e+02 -1.51481e+02 -1.65065e+02
1.05920e+05 1.05900e+03 -1.54615e+02 -1.48214e+02 -1.61017e+02 -1.58172e+02 -1.51394e+02 -1.64949e+02
1.06240e+05 1.06200e+03 -1.54546e+02 -1.45323e+02 -1.63768e+02 -1.58070e+02 -1.51305e+02 -1.64835e+02
1.06560e+05 1.06500e+03 -1.54456e+02 -1.47178e+02 -1.61733e+02 -1.57969e+02 -1.51217e+02 -1.64721e+02
1.06880e+05 1.06800e+03 -1.56014e+02 -1.48895e+02 -1.63134e+02 -1.57868e+02 -1.51130e+02 -1.64607e+02
1.07200e+05 1.07200e+03 -1.54318e+02 -1.48984e+02 -1.59652e+02 -1.57771e+02 -1.51047e+02 -1.64495e+02
1.07520e+05 1.07500e+03 -1.53065e+02 -1.47003e+02 -1.59128e+02 -1.57676e+02 -1.50968e+02 -1.64384e+02
1.07840e+05 1.07800e+03 -1.55008e+02 -1.48284e+02 -1.61732e+02 -1.57584e+02 -1.50894e+02 -1.64275e+02
1.08160e+05 1.08100e+03 -1.59590e+02 -1.59486e+02 -1.59695e+02 -1.57496e+02 -1.50824e+02 -1.64168e+02
1.08480e+05 1.08400e+03 -1.53483e+02 -1.46502e+02 -1.60465e+02 -1.57409e+02 -1.50756e+02 -1.64063e+02
1.08800e+05 1.08800e+03 -1.54300e+02 -1.47300e+02 -1.61299e+02 -1.57326e+02 -1.50690e+02 -1.63962e+02
1.09120e+05 1.09100e+03 -1.53106e+02 -1.45050e+02 -1.61161e+02 -1.57243e+02 -1.50623e+02 -1.63863e+02
1.09440e+05 1.09400e+03 -1.53693e+02 -1.47066e+02 -1.60320e+02 -1.57161e+02 -1.50554e+02 -1.63767e+02
1.09760e+05 1.09700e+03 -1.53738e+02 -1.48060e+02 -1.59416e+02 -1.57077e+02 -1.50481e+02 -1.63674e+02
1.10080e+05 1.10000e+03 -1.53192e+02 -1.45360e+02 -1.61025e+02 -1.56994e+02 -1.50403e+02 -1.63585e+02
1.10400e+05 1.10400e+03 -1.53660e+02 -1.47116e+02 -1.60204e+02 -1.56909e+02 -1.50320e+02 -1.63498e+02
1.10720e+05 1.10700e+03 -1.54523e+02 -1.46478e+02 -1.62567e+02 -1.56822e+02 -1.50231e+02 -1.63412e+02
1.11040e+05 1.11000e+03 -1.55246e+02 -1.50720e+02 -1.59773e+02 -1.56733e+02 -1.50138e+02 -1.63328e+02
1.11360e+05 1.11300e+03 -1.53385e+02 -1.44844e+02 -1.61927e+02 -1.56643e+02 -1.50041e+02 -1.63245e+02
1.11680e+05 1.11600e+03 -1.54590e+02 -1.48595e+02 -1.60585e+02 -1.56553e+02 -1.49943e+02 -1.63162e+02
1.12000e+05 1.12000e+03 -1.53849e+02 -1.46875e+02 -1.60822e+02 -1.56462e+02 -1.49846e+02 -1.63078e+02
1.12320e+05 1.12300e+03 -1.53317e+02 -1.46209e+02 -1.60426e+02 -1.56373e+02 -1.49753e+02 -1.62992e+02
1.12640e+05 1.12600e+03 -1.52942e+02 -1.46866e+02 -1.59019e+02 -1.56284e+02 -1.49665e+02 -1.62904e+02
1.12960e+05 1.12900e+03 -1.54011e+02 -1.46765e+02 -1.61257e+02 -1.56200e+02 -1.49586e+02 -1.62813e+02
1.13280e+05 1.13200e+03 -1.51892e+02 -1.45120e+02 -1.58665e+02 -1.56118e+02 -1.49516e+02 -1.62719e+02
1.13600e+05 1.13600e+03 -1.52692e+02 -1.47578e+02 -1.57805e+02 -1.56041e+02 -1.49458e+02 -1.62623e+02
1.13920e+05 1.13900e+03 -1.53113e+02 -1.47704e+02 -1.58522e+02 -1.55966e+02 -1.49410e+02 -1.62523e+02
1.14240e+05 1.14200e+03 -1.51105e+02 -1.44522e+02 -1.57688e+02 -1.55896e+02 -1.49372e+02 -1.62420e+02
1.14560e+05 1.14500e+03 -1.52413e+02 -1.47307e+02 -1.57519e+02 -1.55828e+02 -1.49342e+02 -1.62314e+02
1.14880e+05 1.14800e+03 -1.52008e+02 -1.45428e+02 -1.58589e+02 -1.55762e+02 -1.49319e+02 -1.62206e+02
1.15200e+05 1.15200e+03 -1.50865e+02 -1.45232e+02 -1.56498e+02 -1.55698e+02 -1.49300e+02 -1.62096e+02
1.15520e+05 1.15500e+03 -1.51477e+02 -1.45752e+02 -1.57202e+02 -1.55634e+02 -1.49282e+02 -1.61985e+02
1.15840e+05 1.15800e+03 -1.53169e+02 -1.47648e+02 -1.58690e+02 -1.55568e+02 -1.49264e+02 -1.61872e+02
1.16160e+05 1.16100e+03 -1.51929e+02 -1.45872e+02 -1.57986e+02 -1.55501e+02 -1.49243e+02 -1.61759e+02
1.16480e+05 1.16400e+03 -1.53028e+02 -1.46856e+02 -1.59200e+02 -1.55431e+02 -1.49218e+02 -1.61644e+02
1.16800e+05 1.16800e+03 -1.51919e+02 -1.46160e+02 -1.57678e+02 -1.55358e+02 -1.49188e+02 -1.61528e+02
1.17120e+05 1.17100e+03 -1.50178e+02 -1.42351e+02 -1.58004e+02 -1.55282e+02 -1.49153e+02 -1.61411e+02
1.17440e+05 1.17400e+03 -1.50495e+02 -1.43913e+02 -1.57078e+02 -1.55203e+02 -1.49113e+02 -1.61293e+02
1.17760e+05 1.17700e+03 -1.49901e+02 -1.42997e+02 -1.56805e+02 -1.55121e+02 -1.49070e+02 -1.61172e+02
1.18080e+05 1.18000e+03 -1.50798e+02 -1.44912e+02 -1.56685e+02 -1.55037e+02 -1.49024e+02 -1.61050e+02
1.18400e+05 1.18400e+03 -1.51767e+02 -1.45120e+02 -1.58414e+02 -1.54952e+02 -1.48976e+02 -1.60927e+02
1.18720e+05 1.18700e+03 -1.51625e+02 -1.46367e+02 -1.56883e+02 -1.54864e+02 -1.48928e+02 -1.60801e+02
1.19040e+05 1.19000e+03 -1.48275e+02 -1.42293e+02 -1.54257e+02 -1.54776e+02 -1.48879e+02 -1.60673e+02
1.19360e+05 1.19300e+03 -1.50358e+02 -1.42616e+02 -1.58101e+02 -1.54687e+02 -1.48829e+02 -1.60544e+02
1.19680e+05 1.19600e+03 -1.50847e+02 -1.43241e+02 -1.58453e+02 -1.54595e+02 -1.48777e+02 -1.60414e+02
1.20000e+05 1.20000e+03 -1.48154e+02 -1.42889e+02 -1.53420e+02 -1.54504e+02 -1.48723e+02 -1.60284e+02
1.20320e+05 1.20300e+03 -1.50579e+02 -1.43957e+02 -1.57201e+02 -1.54408e+02 -1.48664e+02 -1.60152e+02
1.20640e+05 1.20600e+03 -1.49572e+02 -1.43644e+02 -1.55500e+02 -1.54310e+02 -1.48600e+02 -1.60021e+02
1.20960e+05 1.20900e+03 -1.50293e+02 -1.44557e+02 -1.56029e+02 -1.54209e+02 -1.48528e+02 -1.59890e+02
1.21280e+05 1.21200e+03 -1.49911e+02 -1.44787e+02 -1.55035e+02 -1.54103e+02 -1.48447e+02 -1.59759e+02
1.21600e+05 1.21600e+03 -1.51486e+02 -1.47794e+02 -1.55178e+02 -1.53992e+02 -1.48355e+02 -1.59629e+02
1.21920e+05 1.21900e+03 -1.70378e+02 -1.55227e+02 -1.85529e+02 -1.53875e+02 -1.48251e+02 -1.59499e+02
1.22240e+05 1.22200e+03 -1.50072e+02 -1.46817e+02 -1.53327e+02 -1.53752e+02 -1.48135e+02 -1.59369e+02
1.22560e+05 1.22500e+03 -1.48864e+02 -1.44383e+02 -1.53345e+02 -1.53623e+02 -1.48007e+02 -1.59238e+02
1.22880e+05 1.22800e+03 -1.81936e+02 -1.44393e+02 -2.19479e+02 -1.53488e+02 -1.47868e+02 -1.59108e+02
1.23200e+05 1.23200e+03 -1.47852e+02 -1.42331e+02 -1.53374e+02 -1.53347e+02 -1.47717e+02 -1.58977e+02
1.23520e+05 1.23500e+03 -1.47761e+02 -1.42066e+02 -1.53455e+02 -1.53202e+02 -1.47558e+02 -1.58845e+02
1.23840e+05 1.23800e+03 -1.47702e+02 -1.40848e+02 -1.54557e+02 -1.53053e+02 -1.47392e+02 -1.58713e+02
1.24160e+05 1.24100e+03 -1.49017e+02 -1.44364e+02 -1.53670e+02 -1.52901e+02 -1.47222e+02 -1.58579e+02
1.24480e+05 1.24400e+03 -1.49135e+02 -1.44604e+02 -1.53665e+02 -1.52747e+02 -1.47051e+02 -1.58443e+02
1.24800e+05 1.24800e+03 -1.48486e+02 -1.42626e+02 -1.54346e+02 -1.52595e+02 -1.46884e+02 -1.58306e+02
1.25120e+05 1.25100e+03 -1.47835e+02 -1.42796e+02 -1.52874e+02 -1.52446e+02 -1.46724e+02 -1.58168e+02
1.25440e+05 1.25400e+03 -1.47539e+02 -1.42908e+02 -1.52171e+02 -1.52304e+02 -1.46577e+02 -1.58031e+02
1.25760e+05 1.25700e+03 -1.48199e+02 -1.44699e+02 -1.51698e+02 -1.52169e+02 -1.46444e+02 -1.57895e+02
1.26080e+05 1.26000e+03 -1.47435e+02 -1.42543e+02 -1.52326e+02 -1.52046e+02 -1.46330e+02 -1.57761e+02
1.26400e+05 1.26400e+03 -1.49397e+02 -1.44657e+02 -1.54137e+02 -1.51934e+02 -1.46236e+02 -1.57632e+02
1.26720e+05 1.26700e+03 -1.49310e+02 -1.42123e+02 -1.56497e+02 -1.51836e+02 -1.46163e+02 -1.57508e+02
1.27040e+05 1.27000e+03 -1.47207e+02 -1.42716e+02 -1.51697e+02 -1.51751e+02 -1.46111e+02 -1.57391e+02
1.27360e+05 1.27300e+03 -1.48394e+02 -1.43302e+02 -1.53487e+02 -1.51678e+02 -1.46077e+02 -1.57280e+02
1.27680e+05 1.27600e+03 -1.77298e+02 -1.41003e+02 -2.13592e+02 -1.51618e+02 -1.46060e+02 -1.57175e+02
1.28000e+05 1.28000e+03 -1.45669e+02 -1.39643e+02 -1.51695e+02 -1.51566e+02 -1.46057e+02 -1.57076e+02
1.28320e+05 1.28300e+03 -1.47588e+02 -1.42512e+02 -1.52664e+02 -1.51522e+02 -1.46064e+02 -1.56980e+02
1.28640e+05 1.28600e+03 -1.45773e+02 -1.41710e+02 -1.49835e+02 -1.51481e+02 -1.46077e+02 -1.56886e+02
1.28960e+05 1.28900e+03 -1.48792e+02 -1.43416e+02 -1.54168e+02 -1.51442e+02 -1.46091e+02 -1.56793e+02
1.29280e+05 1.29200e+03 -1.45694e+02 -1.43349e+02 -1.48039e+02 -1.51401e+02 -1.46103e+02 -1.56698e+02
1.29600e+05 1.29600e+03 -1.75689e+02 -1.41170e+02 -2.10208e+02 -1.51355e+02 -1.46109e+02 -1.56600e+02
1.29920e+05 1.29900e+03 -1.47566e+02 -1.43987e+02 -1.51145e+02 -1.51302e+02 -1.46105e+02 -1.56499e+02
1.30240e+05 1.30200e+03 -1.47211e+02 -1.41175e+02 -1.53246e+02 -1.51242e+02 -1.46089e+02 -1.56394e+02
1.30560e+05 1.30500e+03 -1.46660e+02 -1.41674e+02 -1.51645e+02 -1.51173e+02 -1.46058e+02 -1.56287e+02
1.30880e+05 1.30800e+03 -1.47741e+02 -1.42929e+02 -1.52553e+02 -1.51095e+02 -1.46012e+02 -1.56178e+02
1.31200e+05 1.31200e+03 -1.46146e+02 -1.42481e+02 -1.49811e+02 -1.51009e+02 -1.45949e+02 -1.56068e+02
1.31520e+05 1.31500e+03 -1.87428e+02 -1.40273e+02 -2.34584e+02 -1.50915e+02 -1.45870e+02 -1.55960e+02
1.31840e+05 1.31800e+03 -1.47726e+02 -1.42759e+02 -1.52693e+02 -1.50815e+02 -1.45775e+02 -1.55855e+02
1.32160e+05 1.32100e+03 -1.47644e+02 -1.42045e+02 -1.53244e+02 -1.50708e+02 -1.45664e+02 -1.55753e+02
1.32480e+05 1.32400e+03 -1.73034e+02 -1.40890e+02 -2.05177e+02 -1.50598e+02 -1.45540e+02 -1.55656e+02
1.32800e+05 1.32800e+03 -1.76516e+02 -1.40576e+02 -2.12456e+02 -1.50484e+02 -1.45403e+02 -1.55565e+02
1.33120e+05 1.33100e+03 -1.43894e+02 -1.39016e+02 -1.48773e+02 -1.50368e+02 -1.45256e+02 -1.55479e+02
1.33440e+05 1.33400e+03 -1.60368e+02 -1.49335e+02 -1.71402e+02 -1.50250e+02 -1.45101e+02 -1.55400e+02
1.33760e+05 1.33700e+03 -1.45899e+02 -1.41846e+02 -1.49951e+02 -1.50132e+02 -1.44938e+02 -1.55327e+02
1.34080e+05 1.34000e+03 -1.46891e+02 -1.41537e+02 -1.52244e+02 -1.50015e+02 -1.44771e+02 -1.55260e+02
1.34400e+05 1.34400e+03 -1.76171e+02 -1.41969e+02 -2.10372e+02 -1.49900e+02 -1.44600e+02 -1.55200e+02
1.34720e+05 1.34700e+03 -1.48387e+02 -1.42247e+02 -1.54527e+02 -1.49787e+02 -1.44428e+02 -1.55147e+02
1.35040e+05 1.35000e+03 -1.46073e+02 -1.39579e+02 -1.52567e+02 -1.49679e+02 -1.44256e+02 -1.55102e+02
1.35360e+05 1.35300e+03 -1.46804e+02 -1.38648e+02 -1.54960e+02 -1.49577e+02 -1.44086e+02 -1.55067e+02
1.35680e+05 1.35600e+03 -1.44668e+02 -1.40388e+02 -1.48948e+02 -1.49482e+02 -1.43919e+02 -1.55044e+02
1.36000e+05 1.36000e+03 -1.46790e+02 -1.40349e+02 -1.53231e+02 -1.49395e+02 -1.43758e+02 -1.55032e+02
1.36320e+05 1.36300e+03 -1.46203e+02 -1.38599e+02 -1.53807e+02 -1.49320e+02 -1.43605e+02 -1.55035e+02
1.36640e+05 1.36600e+03 -1.47407e+02 -1.40935e+02 -1.53879e+02 -1.49257e+02 -1.43463e+02 -1.55051e+02
1.36960e+05 1.36900e+03 -1.46358e+02 -1.40776e+02 -1.51940e+02 -1.49208e+02 -1.43335e+02 -1.55081e+02
1.37280e+05 1.37200e+03 -1.46082e+02 -1.40508e+02 -1.51655e+02 -1.49173e+02 -1.43223e+02 -1.55124e+02
1.37600e+05 1.37600e+03 -1.45583e+02 -1.41150e+02 -1.50016e+02 -1.49156e+02 -1.43130e+02 -1.55181e+02
1.37920e+05 1.37900e+03 -1.45005e+02 -1.40350e+02 -1.49659e+02 -1.49154e+02 -1.43055e+02 -1.55252e+02
1.38240e+05 1.38200e+03 -1.44432e+02 -1.39699e+02 -1.49165e+02 -1.49168e+02 -1.42999e+02 -1.55338e+02
1.38560e+05 1.38500e+03 -1.45594e+02 -1.38917e+02 -1.52272e+02 -1.49202e+02 -1.42960e+02 -1.55443e+02
1.38880e+05 1.38800e+03 -1.45382e+02 -1.39313e+02 -1.51452e+02 -1.49254e+02 -1.42937e+02 -1.55570e+02
1.39200e+05 1.39200e+03 -1.44770e+02 -1.38472e+02 -1.51068e+02 -1.49325e+02 -1.42926e+02 -1.55725e+02
1.39520e+05 1.39500e+03 -2.10686e+02 -1.37515e+02 -2.83857e+02 -1.49416e+02 -1.42923e+02 -1.55910e+02
1.39840e+05 1.39800e+03 -1.45052e+02 -1.41302e+02 -1.48802e+02 -1.49528e+02 -1.42924e+02 -1.56131e+02
1.40160e+05 1.40100e+03 -1.45191e+02 -1.38352e+02 -1.52030e+02 -1.49656e+02 -1.42925e+02 -1.56387e+02
1.40480e+05 1.40400e+03 -1.45017e+02 -1.41148e+02 -1.48886e+02 -1.49800e+02 -1.42922e+02 -1.56678e+02
1.40800e+05 1.40800e+03 -1.44644e+02 -1.38991e+02 -1.50298e+02 -1.49957e+02 -1.42913e+02 -1.57000e+02
1.41120e+05 1.41100e+03 -1.45988e+02 -1.39620e+02 -1.52355e+02 -1.50122e+02 -1.42896e+02 -1.57348e+02
1.41440e+05 1.41400e+03 -1.44661e+02 -1.38442e+02 -1.50881e+02 -1.50292e+02 -1.42870e+02 -1.57714e+02
1.41760e+05 1.41700e+03 -1.60892e+02 -1.51132e+02 -1.70652e+02 -1.50464e+02 -1.42834e+02 -1.58093e+02
1.42080e+05 1.42000e+03 -1.43520e+02 -1.39669e+02 -1.47371e+02 -1.50632e+02 -1.42788e+02 -1.58477e+02
1.42400e+05 1.42400e+03 -1.44075e+02 -1.37268e+02 -1.50882e+02 -1.50797e+02 -1.42733e+02 -1.58860e+02
1.42720e+05 1.42700e+03 -1.44596e+02 -1.37792e+02 -1.51400e+02 -1.50954e+02 -1.42670e+02 -1.59238e+02
1.43040e+05 1.43000e+03 -1.46531e+02 -1.41295e+02 -1.51768e+02 -1.51102e+02 -1.42599e+02 -1.59605e+02
1.43360e+05 1.43300e+03 -1.45911e+02 -1.38610e+02 -1.53212e+02 -1.51240e+02 -1.42522e+02 -1.59958e+02
1.43680e+05 1.43600e+03 -1.45544e+02 -1.41164e+02 -1.49924e+02 -1.51365e+02 -1.42439e+02 -1.60291e+02
1.44000e+05 1.44000e+03 -1.44561e+02 -1.37489e+02 -1.51634e+02 -1.51476e+02 -1.42351e+02 -1.60600e+02
1.44320e+05 1.44300e+03 -1.44030e+02 -1.36652e+02 -1.51408e+02 -1.51569e+02 -1.42259e+02 -1.60879e+02
1.44640e+05 1.44600e+03 -1.44830e+02 -1.36677e+02 -1.52983e+02 -1.51643e+02 -1.42163e+02 -1.61123e+02
1.44960e+05 1.44900e+03 -1.42664e+02 -1.36915e+02 -1.48413e+02 -1.51696e+02 -1.42065e+02 -1.61327e+02
1.45280e+05 1.45200e+03 -1.43782e+02 -1.36206e+02 -1.51359e+02 -1.51726e+02 -1.41964e+02 -1.61487e+02
1.45600e+05 1.45600e+03 -1.43530e+02 -1.39535e+02 -1.47525e+02 -1.51731e+02 -1.41863e+02 -1.61598e+02
1.45920e+05 1.45900e+03 -1.45550e+02 -1.37359e+02 -1.53740e+02 -1.51709e+02 -1.41760e+02 -1.61657e+02
1.46240e+05 1.46200e+03 -1.44062e+02 -1.36650e+02 -1.51473e+02 -1.51660e+02 -1.41657e+02 -1.61663e+02
1.46560e+05 1.46500e+03 -1.45956e+02 -1.40748e+02 -1.51164e+02 -1.51584e+02 -1.41554e+02 -1.61615e+02
1.46880e+05 1.46800e+03 -1.44311e+02 -1.37563e+02 -1.51060e+02 -1.51483e+02 -1.41451e+02 -1.61516e+02
1.47200e+05 1.47200e+03 -1.44183e+02 -1.36956e+02 -1.51410e+02 -1.51358e+02 -1.41348e+02 -1.61367e+02
1.47520e+05 1.47500e+03 -1.45424e+02 -1.40890e+02 -1.49958e+02 -1.51208e+02 -1.41244e+02 -1.61172e+02
1.47840e+05 1.47800e+03 -1.43100e+02 -1.36812e+02 -1.49387e+02 -1.51038e+02 -1.41138e+02 -1.60938e+02
1.48160e+05 1.48100e+03 -1.44686e+02 -1.38164e+02 -1.51209e+02 -1.50851e+02 -1.41030e+02 -1.60672e+02
1.48480e+05 1.48400e+03 -1.45587e+02 -1.38501e+02 -1.52672e+02 -1.50650e+02 -1.40920e+02 -1.60380e+02
1.48800e+05 1.48800e+03 -1.45034e+02 -1.39211e+02 -1.50857e+02 -1.50440e+02 -1.40807e+02 -1.60074e+02
1.49120e+05 1.49100e+03 -1.43750e+02 -1.36296e+02 -1.51204e+02 -1.50226e+02 -1.40691e+02 -1.59761e+02
1.49440e+05 1.49400e+03 -1.42654e+02 -1.35078e+02 -1.50230e+02 -1.50012e+02 -1.40572e+02 -1.59452e+02
1.49760e+05 1.49700e+03 -1.42444e+02 -1.34993e+02 -1.49895e+02 -1.49801e+02 -1.40450e+02 -1.59153e+02
1.50080e+05 1.50000e+03 -1.42092e+02 -1.35265e+02 -1.48919e+02 -1.49597e+02 -1.40325e+02 -1.58870e+02
1.50400e+05 1.50400e+03 -1.43206e+02 -1.36845e+02 -1.49567e+02 -1.49403e+02 -1.40198e+02 -1.58607e+02
1.50720e+05 1.50700e+03 -1.43036e+02 -1.36415e+02 -1.49658e+02 -1.49218e+02 -1.40071e+02 -1.58365e+02
1.51040e+05 1.51000e+03 -1.41767e+02 -1.34339e+02 -1.49194e+02 -1.49043e+02 -1.39942e+02 -1.58144e+02
1.51360e+05 1.51300e+03 -1.59640e+02 -1.50314e+02 -1.68966e+02 -1.48877e+02 -1.39814e+02 -1.57941e+02
1.51680e+05 1.51600e+03 -1.43284e+02 -1.36732e+02 -1.49836e+02 -1.48720e+02 -1.39687e+02 -1.57752e+02
1.52000e+05 1.52000e+03 -1.43532e+02 -1.38408e+02 -1.48656e+02 -1.48567e+02 -1.39561e+02 -1.57574e+02
1.52320e+05 1.52300e+03 -1.70755e+02 -1.49189e+02 -1.92320e+02 -1.48419e+02 -1.39436e+02 -1.57402e+02
1.52640e+05 1.52600e+03 -1.43554e+02 -1.37077e+02 -1.50031e+02 -1.48273e+02 -1.39313e+02 -1.57233e+02
1.52960e+05 1.52900e+03 -1.43048e+02 -1.36787e+02 -1.49308e+02 -1.48127e+02 -1.39191e+02 -1.57062e+02
1.53280e+05 1.53200e+03 -1.41844e+02 -1.35425e+02 -1.48263e+02 -1.47981e+02 -1.39072e+02 -1.56889e+02
1.53600e+05 1.53600e+03 -1.43039e+02 -1.36591e+02 -1.49487e+02 -1.47833e+02 -1.38955e+02 -1.56711e+02
1.53920e+05 1.53900e+03 -1.42597e+02 -1.33891e+02 -1.51303e+02 -1.47684e+02 -1.38842e+02 -1.56526e+02
1.54240e+05 1.54200e+03 -1.44098e+02 -1.36323e+02 -1.51873e+02 -1.47535e+02 -1.38736e+02 -1.56334e+02
1.54560e+05 1.54500e+03 -1.44608e+02 -1.37846e+02 -1.51371e+02 -1.47387e+02 -1.38641e+02 -1.56134e+02
1.54880e+05 1.54800e+03 -1.43245e+02 -1.36079e+02 -1.50411e+02 -1.47243e+02 -1.38560e+02 -1.55927e+02
1.55200e+05 1.55200e+03 -1.44510e+02 -1.36778e+02 -1.52241e+02 -1.47105e+02 -1.38499e+02 -1.55711e+02
1.55520e+05 1.55500e+03 -1.42094e+02 -1.33501e+02 -1.50688e+02 -1.46975e+02 -1.38463e+02 -1.55487e+02
1.55840e+05 1.55800e+03 -1.45978e+02 -1.33673e+02 -1.58284e+02 -1.46856e+02 -1.38457e+02 -1.55255e+02
1.56160e+05 1.56100e+03 -1.43497e+02 -1.37701e+02 -1.49293e+02 -1.46750e+02 -1.38484e+02 -1.55016e+02
1.56480e+05 1.56400e+03 -1.44712e+02 -1.36862e+02 -1.52561e+02 -1.46659e+02 -1.38547e+02 -1.54771e+02
1.56800e+05 1.56800e+03 -1.41378e+02 -1.33256e+02 -1.49500e+02 -1.46583e+02 -1.38646e+02 -1.54521e+02
1.57120e+05 1.57100e+03 -1.42076e+02 -1.36991e+02 -1.47161e+02 -1.46522e+02 -1.38778e+02 -1.54267e+02
1.57440e+05 1.57400e+03 -1.44570e+02 -1.38648e+02 -1.50492e+02 -1.46476e+02 -1.38941e+02 -1.54011e+02
1.57760e+05 1.57700e+03 -1.43175e+02 -1.35598e+02 -1.50753e+02 -1.46441e+02 -1.39128e+02 -1.53755e+02
1.58080e+05 1.58000e+03 -1.40513e+02 -1.34232e+02 -1.46795e+02 -1.46416e+02 -1.39332e+02 -1.53500e+02
1.58400e+05 1.58400e+03 -1.42587e+02 -1.36416e+02 -1.48758e+02 -1.46397e+02 -1.39544e+02 -1.53250e+02
1.58720e+05 1.58700e+03 -1.42232e+02 -1.34996e+02 -1.49467e+02 -1.46382e+02 -1.39756e+02 -1.53007e+02
1.59040e+05 1.59000e+03 -1.42042e+02 -1.35527e+02 -1.48557e+02 -1.46365e+02 -1.39958e+02 -1.52772e+02
1.59360e+05 1.59300e+03 -1.79359e+02 -1.33518e+02 -2.25201e+02 -1.46346e+02 -1.40142e+02 -1.52549e+02
1.59680e+05 1.59600e+03 -1.43680e+02 -1.34775e+02 -1.52586e+02 -1.46320e+02 -1.40301e+02 -1.52338e+02
1.60000e+05 1.60000e+03 -1.40784e+02 -1.33346e+02 -1.48221e+02 -1.46286e+02 -1.40430e+02 -1.52141e+02
1.60320e+05 1.60300e+03 -1.44428e+02 -1.36581e+02 -1.52274e+02 -1.46242e+02 -1.40524e+02 -1.51960e+02
1.60640e+05 1.60600e+03 -1.41298e+02 -1.34548e+02 -1.48049e+02 -1.46187e+02 -1.40579e+02 -1.51795e+02
1.60960e+05 1.60900e+03 -1.40632e+02 -1.33487e+02 -1.47777e+02 -1.46121e+02 -1.40594e+02 -1.51648e+02
1.61280e+05 1.61200e+03 -1.42034e+02 -1.34378e+02 -1.49690e+02 -1.46043e+02 -1.40570e+02 -1.51517e+02
1.61600e+05 1.61600e+03 -1.42820e+02 -1.35441e+02 -1.50198e+02 -1.45956e+02 -1.40507e+02 -1.51405e+02
1.61920e+05 1.61900e+03 -1.42927e+02 -1.36075e+02 -1.49779e+02 -1.45860e+02 -1.40407e+02 -1.51312e+02
1.62240e+05 1.62200e+03 -1.39626e+02 -1.33182e+02 -1.46070e+02 -1.45757e+02 -1.40274e+02 -1.51239e+02
1.62560e+05 1.62500e+03 -1.41875e+02 -1.32508e+02 -1.51242e+02 -1.45649e+02 -1.40111e+02 -1.51186e+02
1.62880e+05 1.62800e+03 -1.42599e+02 -1.31925e+02 -1.53273e+02 -1.45540e+02 -1.39924e+02 -1.51155e+02
1.63200e+05 1.63200e+03 -1.41531e+02 -1.35287e+02 -1.47774e+02 -1.45430e+02 -1.39715e+02 -1.51145e+02
1.63520e+05 1.63500e+03 -1.41703e+02 -1.34656e+02 -1.48750e+02 -1.45325e+02 -1.39491e+02 -1.51158e+02
1.63840e+05 1.63800e+03 -1.41048e+02 -1.34029e+02 -1.48067e+02 -1.45224e+02 -1.39256e+02 -1.51191e+02
1.64160e+05 1.64100e+03 -1.39736e+02 -1.33903e+02 -1.45570e+02 -1.45128e+02 -1.39015e+02 -1.51242e+02
1.64480e+05 1.64400e+03 -1.41570e+02 -1.34488e+02 -1.48651e+02 -1.45041e+02 -1.38772e+02 -1.51310e+02
1.64800e+05 1.64800e+03 -1.40249e+02 -1.34691e+02 -1.45807e+02 -1.44961e+02 -1.38532e+02 -1.51390e+02
1.65120e+05 1.65100e+03 -1.39072e+02 -1.31092e+02 -1.47053e+02 -1.44887e+02 -1.38298e+02 -1.51477e+02
1.65440e+05 1.65400e+03 -1.40269e+02 -1.34460e+02 -1.46078e+02 -1.44821e+02 -1.38074e+02 -1.51567e+02
1.65760e+05 1.65700e+03 -1.40003e+02 -1.33108e+02 -1.46898e+02 -1.44759e+02 -1.37862e+02 -1.51656e+02
1.66080e+05 1.66000e+03 -1.41123e+02 -1.34260e+02 -1.47985e+02 -1.44700e+02 -1.37664e+02 -1.51737e+02
1.66400e+05 1.66400e+03 -1.40050e+02 -1.34257e+02 -1.45844e+02 -1.44644e+02 -1.37482e+02 -1.51806e+02
1.66720e+05 1.66700e+03 -1.40141e+02 -1.33461e+02 -1.46820e+02 -1.44587e+02 -1.37314e+02 -1.51860e+02
1.67040e+05 1.67000e+03 -1.40199e+02 -1.32056e+02 -1.48341e+02 -1.44528e+02 -1.37161e+02 -1.51895e+02
1.67360e+05 1.67300e+03 -1.40316e+02 -1.32678e+02 -1.47954e+02 -1.44465e+02 -1.37021e+02 -1.51909e+02
1.67680e+05 1.67600e+03 -1.38894e+02 -1.31530e+02 -1.46257e+02 -1.44397e+02 -1.36893e+02 -1.51900e+02
1.68000e+05 1.68000e+03 -1.40363e+02 -1.32947e+02 -1.47778e+02 -1.44322e+02 -1.36774e+02 -1.51870e+02
1.68320e+05 1.68300e+03 -1.39083e+02 -1.32745e+02 -1.45421e+02 -1.44240e+02 -1.36662e+02 -1.51818e+02
1.68640e+05 1.68600e+03 -1.39279e+02 -1.31543e+02 -1.47016e+02 -1.44151e+02 -1.36555e+02 -1.51748e+02
1.68960e+05 1.68900e+03 -1.38841e+02 -1.32185e+02 -1.45497e+02 -1.44057e+02 -1.36450e+02 -1.51664e+02
1.69280e+05 1.69200e+03 -1.38611e+02 -1.31690e+02 -1.45533e+02 -1.43957e+02 -1.36346e+02 -1.51567e+02
1.69600e+05 1.69600e+03 -1.40388e+02 -1.32662e+02 -1.48114e+02 -1.43852e+02 -1.36242e+02 -1.51463e+02
1.69920e+05 1.69900e+03 -1.40099e+02 -1.33053e+02 -1.47144e+02 -1.43745e+02 -1.36135e+02 -1.51354e+02
1.70240e+05 1.70200e+03 -1.38845e+02 -1.31749e+02 -1.45941e+02 -1.43634e+02 -1.36026e+02 -1.51242e+02
1.70560e+05 1.70500e+03 -1.38231e+02 -1.30715e+02 -1.45748e+02 -1.43522e+02 -1.35913e+02 -1.51130e+02
1.70880e+05 1.70800e+03 -1.38724e+02 -1.31754e+02 -1.45695e+02 -1.43407e+02 -1.35796e+02 -1.51018e+02
1.71200e+05 1.71200e+03 -1.37553e+02 -1.30783e+02 -1.44322e+02 -1.43291e+02 -1.35675e+02 -1.50907e+02
1.71520e+05 1.71500e+03 -1.37319e+02 -1.30758e+02 -1.43879e+02 -1.43173e+02 -1.35551e+02 -1.50795e+02
1.71840e+05 1.71800e+03 -1.42752e+02 -1.31495e+02 -1.54008e+02 -1.43053e+02 -1.35424e+02 -1.50682e+02
1.72160e+05 1.72100e+03 -1.37014e+02 -1.29329e+02 -1.44699e+02 -1.42930e+02 -1.35293e+02 -1.50567e+02
1.72480e+05 1.72400e+03 -1.68738e+02 -1.29152e+02 -2.08325e+02 -1.42805e+02 -1.35160e+02 -1.50449e+02
1.72800e+05 1.72800e+03 -1.73258e+02 -1.31749e+02 -2.14768e+02 -1.42675e+02 -1.35025e+02 -1.50326e+02
1.73120e+05 1.73100e+03 -1.37701e+02 -1.29908e+02 -1.45494e+02 -1.42543e+02 -1.34888e+02 -1.50197e+02
1.73440e+05 1.73400e+03 -1.39007e+02 -1.32877e+02 -1.45136e+02 -1.42406e+02 -1.34750e+02 -1.50061e+02
1.73760e+05 1.73700e+03 -1.43442e+02 -1.41128e+02 -1.45757e+02 -1.42264e+02 -1.34611e+02 -1.49918e+02
1.74080e+05 1.74000e+03 -1.37798e+02 -1.31361e+02 -1.44236e+02 -1.42120e+02 -1.34472e+02 -1.49768e+02
1.74400e+05 1.74400e+03 -1.37796e+02 -1.31852e+02 -1.43739e+02 -1.41971e+02 -1.34331e+02 -1.49612e+02
1.74720e+05 1.74700e+03 -1.38886e+02 -1.31554e+02 -1.46218e+02 -1.41821e+02 -1.34191e+02 -1.49451e+02
1.75040e+05 1.75000e+03 -1.39319e+02 -1.31616e+02 -1.47022e+02 -1.41670e+02 -1.34051e+02 -1.49289e+02
1.75360e+05 1.75300e+03 -1.38476e+02 -1.32531e+02 -1.44420e+02 -1.41520e+02 -1.33912e+02 -1.49129e+02
1.75680e+05 1.75600e+03 -1.39365e+02 -1.33603e+02 -1.45128e+02 -1.41375e+02 -1.33775e+02 -1.48976e+02
1.76000e+05 1.76000e+03 -1.39157e+02 -1.34528e+02 -1.43786e+02 -1.41238e+02 -1.33641e+02 -1.48836e+02
1.76320e+05 1.76300e+03 -1.38570e+02 -1.32614e+02 -1.44527e+02 -1.41113e+02 -1.33514e+02 -1.48712e+02
1.76640e+05 1.76600e+03 -1.38538e+02 -1.30579e+02 -1.46497e+02 -1.41001e+02 -1.33394e+02 -1.48608e+02
1.76960e+05 1.76900e+03 -1.37983e+02 -1.29809e+02 -1.46158e+02 -1.40907e+02 -1.33286e+02 -1.48528e+02
1.77280e+05 1.77200e+03 -1.37586e+02 -1.31508e+02 -1.43664e+02 -1.40830e+02 -1.33190e+02 -1.48470e+02
1.77600e+05 1.77600e+03 -1.38475e+02 -1.30598e+02 -1.46352e+02 -1.40773e+02 -1.33110e+02 -1.48435e+02
1.77920e+05 1.77900e+03 -1.38172e+02 -1.31296e+02 -1.45048e+02 -1.40733e+02 -1.33046e+02 -1.48421e+02
1.78240e+05 1.78200e+03 -1.38178e+02 -1.32371e+02 -1.43984e+02 -1.40710e+02 -1.32998e+02 -1.48423e+02
1.78560e+05 1.78500e+03 -1.38594e+02 -1.32629e+02 -1.44558e+02 -1.40702e+02 -1.32967e+02 -1.48437e+02
1.78880e+05 1.78800e+03 -1.37418e+02 -1.29660e+02 -1.45177e+02 -1.40706e+02 -1.32951e+02 -1.48461e+02
1.79200e+05 1.79200e+03 -1.36751e+02 -1.30884e+02 -1.42618e+02 -1.40718e+02 -1.32948e+02 -1.48488e+02
1.79520e+05 1.79500e+03 -1.36192e+02 -1.29408e+02 -1.42977e+02 -1.40736e+02 -1.32956e+02 -1.48516e+02
1.79840e+05 1.79800e+03 -1.37760e+02 -1.30656e+02 -1.44864e+02 -1.40758e+02 -1.32976e+02 -1.48540e+02
1.80160e+05 1.80100e+03 -1.38498e+02 -1.30395e+02 -1.46601e+02 -1.40781e+02 -1.33004e+02 -1.48558e+02
1.80480e+05 1.80400e+03 -1.68786e+02 -1.45908e+02 -1.91665e+02 -1.40804e+02 -1.33041e+02 -1.48567e+02
1.80800e+05 1.80800e+03 -1.39445e+02 -1.31510e+02 -1.47381e+02 -1.40826e+02 -1.33087e+02 -1.48565e+02
1.81120e+05 1.81100e+03 -1.37600e+02 -1.30798e+02 -1.44402e+02 -1.40845e+02 -1.33140e+02 -1.48551e+02
1.81440e+05 1.81400e+03 -1.37069e+02 -1.28371e+02 -1.45766e+02 -1.40863e+02 -1.33200e+02 -1.48526e+02
1.81760e+05 1.81700e+03 -1.41644e+02 -1.34308e+02 -1.48979e+02 -1.40878e+02 -1.33267e+02 -1.48489e+02
1.82080e+05 1.82000e+03 -1.38077e+02 -1.30290e+02 -1.45865e+02 -1.40889e+02 -1.33337e+02 -1.48442e+02
1.82400e+05 1.82400e+03 -1.38125e+02 -1.30493e+02 -1.45757e+02 -1.40899e+02 -1.33411e+02 -1.48388e+02
1.82720e+05 1.82700e+03 -1.36103e+02 -1.29439e+02 -1.42768e+02 -1.40906e+02 -1.33485e+02 -1.48328e+02
1.83040e+05 1.83000e+03 -1.37842e+02 -1.28937e+02 -1.46747e+02 -1.40911e+02 -1.33557e+02 -1.48266e+02
1.83360e+05 1.83300e+03 -1.38930e+02 -1.31417e+02 -1.46444e+02 -1.40913e+02 -1.33624e+02 -1.48202e+02
1.83680e+05 1.83600e+03 -1.38839e+02 -1.32514e+02 -1.45163e+02 -1.40913e+02 -1.33687e+02 -1.48140e+02
1.84000e+05 1.84000e+03 -1.37609e+02 -1.30345e+02 -1.44873e+02 -1.40911e+02 -1.33741e+02 -1.48080e+02
1.84320e+05 1.84300e+03 -1.38358e+02 -1.30020e+02 -1.46695e+02 -1.40905e+02 -1.33788e+02 -1.48022e+02
1.84640e+05 1.84600e+03 -1.38741e+02 -1.31348e+02 -1.46134e+02 -1.40895e+02 -1.33824e+02 -1.47966e+02
1.84960e+05 1.84900e+03 -1.45990e+02 -1.30250e+02 -1.61729e+02 -1.40880e+02 -1.33850e+02 -1.47911e+02
1.85280e+05 1.85200e+03 -1.56851e+02 -1.29959e+02 -1.83744e+02 -1.40861e+02 -1.33864e+02 -1.47857e+02
1.85600e+05 1.85600e+03 -1.38358e+02 -1.29962e+02 -1.46754e+02 -1.40834e+02 -1.33866e+02 -1.47803e+02
1.85920e+05 1.85900e+03 -1.38394e+02 -1.31608e+02 -1.45179e+02 -1.40801e+02 -1.33855e+02 -1.47747e+02
1.86240e+05 1.86200e+03 -1.40190e+02 -1.31403e+02 -1.48976e+02 -1.40760e+02 -1.33832e+02 -1.47688e+02
1.86560e+05 1.86500e+03 -1.38400e+02 -1.31171e+02 -1.45629e+02 -1.40712e+02 -1.33798e+02 -1.47626e+02
1.86880e+05 1.86800e+03 -1.38842e+02 -1.31826e+02 -1.45858e+02 -1.40656e+02 -1.33752e+02 -1.47560e+02
1.87200e+05 1.87200e+03 -1.39402e+02 -1.31624e+02 -1.47180e+02 -1.40594e+02 -1.33697e+02 -1.47491e+02
1.87520e+05 1.87500e+03 -1.39555e+02 -1.30783e+02 -1.48327e+02 -1.40526e+02 -1.33633e+02 -1.47420e+02
1.87840e+05 1.87800e+03 -1.39856e+02 -1.32639e+02 -1.47073e+02 -1.40456e+02 -1.33563e+02 -1.47348e+02
1.88160e+05 1.88100e+03 -1.38145e+02 -1.30902e+02 -1.45388e+02 -1.40382e+02 -1.33487e+02 -1.47277e+02
1.88480e+05 1.88400e+03 -1.39014e+02 -1.32638e+02 -1.45391e+02 -1.40308e+02 -1.33406e+02 -1.47209e+02
1.88800e+05 1.88800e+03 -1.37913e+02 -1.30645e+02 -1.45181e+02 -1.40235e+02 -1.33323e+02 -1.47147e+02
1.89120e+05 1.89100e+03 -1.37749e+02 -1.32314e+02 -1.43184e+02 -1.40165e+02 -1.33238e+02 -1.47092e+02
1.89440e+05 1.89400e+03 -1.38949e+02 -1.31786e+02 -1.46112e+02 -1.40100e+02 -1.33153e+02 -1.47047e+02
1.89760e+05 1.89700e+03 -1.36825e+02 -1.30022e+02 -1.43629e+02 -1.40041e+02 -1.33070e+02 -1.47012e+02
1.90080e+05 1.90000e+03 -1.39404e+02 -1.32771e+02 -1.46036e+02 -1.39989e+02 -1.32989e+02 -1.46989e+02
1.90400e+05 1.90400e+03 -1.38484e+02 -1.31614e+02 -1.45355e+02 -1.39946e+02 -1.32913e+02 -1.46978e+02
1.90720e+05 1.90700e+03 -1.37619e+02 -1.31762e+02 -1.43476e+02 -1.39910e+02 -1.32844e+02 -1.46976e+02
1.91040e+05 1.91000e+03 -1.38067e+02 -1.33408e+02 -1.42726e+02 -1.39883e+02 -1.32781e+02 -1.46985e+02
1.91360e+05 1.91300e+03 -1.38081e+02 -1.32534e+02 -1.43628e+02 -1.39864e+02 -1.32728e+02 -1.47000e+02
1.91680e+05 1.91600e+03 -1.37613e+02 -1.30635e+02 -1.44591e+02 -1.39852e+02 -1.32683e+02 -1.47021e+02
1.92000e+05 1.92000e+03 -1.36264e+02 -1.29560e+02 -1.42967e+02 -1.39846e+02 -1.32647e+02 -1.47045e+02
1.92320e+05 1.92300e+03 -1.37310e+02 -1.30305e+02 -1.44314e+02 -1.39844e+02 -1.32619e+02 -1.47069e+02
1.92640e+05 1.92600e+03 -1.37700e+02 -1.30787e+02 -1.44612e+02 -1.39844e+02 -1.32599e+02 -1.47090e+02
1.92960e+05 1.92900e+03 -1.37143e+02 -1.31114e+02 -1.43172e+02 -1.39846e+02 -1.32585e+02 -1.47106e+02
1.93280e+05 1.93200e+03 -1.36022e+02 -1.28351e+02 -1.43692e+02 -1.39845e+02 -1.32575e+02 -1.47115e+02
1.93600e+05 1.93600e+03 -1.37033e+02 -1.31307e+02 -1.42759e+02 -1.39841e+02 -1.32568e+02 -1.47114e+02
1.93920e+05 1.93900e+03 -1.36084e+02 -1.28468e+02 -1.43700e+02 -1.39834e+02 -1.32563e+02 -1.47104e+02
1.94240e+05 1.94200e+03 -1.36772e+02 -1.29729e+02 -1.43815e+02 -1.39819e+02 -1.32557e+02 -1.47081e+02
1.94560e+05 1.94500e+03 -1.36337e+02 -1.29915e+02 -1.42760e+02 -1.39799e+02 -1.32551e+02 -1.47048e+02
1.94880e+05 1.94800e+03 -1.36289e+02 -1.29549e+02 -1.43029e+02 -1.39772e+02 -1.32541e+02 -1.47003e+02
1.95200e+05 1.95200e+03 -1.37406e+02 -1.29099e+02 -1.45714e+02 -1.39739e+02 -1.32529e+02 -1.46949e+02
1.95520e+05 1.95500e+03 -1.35406e+02 -1.28526e+02 -1.42286e+02 -1.39700e+02 -1.32512e+02 -1.46887e+02
1.95840e+05 1.95800e+03 -1.37217e+02 -1.30218e+02 -1.44216e+02 -1.39656e+02 -1.32490e+02 -1.46823e+02
1.96160e+05 1.96100e+03 -1.35596e+02 -1.28317e+02 -1.42876e+02 -1.39611e+02 -1.32463e+02 -1.46758e+02
1.96480e+05 1.96400e+03 -1.36156e+02 -1.30292e+02 -1.42020e+02 -1.39565e+02 -1.32431e+02 -1.46699e+02
1.96800e+05 1.96800e+03 -1.35925e+02 -1.30378e+02 -1.41472e+02 -1.39521e+02 -1.32392e+02 -1.46650e+02
1.97120e+05 1.97100e+03 -1.37722e+02 -1.30366e+02 -1.45078e+02 -1.39480e+02 -1.32347e+02 -1.46613e+02
1.97440e+05 1.97400e+03 -1.35132e+02 -1.28926e+02 -1.41339e+02 -1.39445e+02 -1.32296e+02 -1.46593e+02
1.97760e+05 1.97700e+03 -1.35753e+02 -1.28456e+02 -1.43051e+02 -1.39414e+02 -1.32238e+02 -1.46590e+02
1.98080e+05 1.98000e+03 -1.36526e+02 -1.31114e+02 -1.41938e+02 -1.39389e+02 -1.32174e+02 -1.46603e+02
1.98400e+05 1.98400e+03 -1.36171e+02 -1.30674e+02 -1.41667e+02 -1.39368e+02 -1.32104e+02 -1.46632e+02
1.98720e+05 1.98700e+03 -1.35058e+02 -1.30292e+02 -1.39823e+02 -1.39350e+02 -1.32028e+02 -1.46672e+02
1.99040e+05 1.99000e+03 -1.36120e+02 -1.30056e+02 -1.42183e+02 -1.39332e+02 -1.31946e+02 -1.46719e+02
1.99360e+05 1.99300e+03 -1.35172e+02 -1.29727e+02 -1.40617e+02 -1.39315e+02 -1.31861e+02 -1.46769e+02
1.99680e+05 1.99600e+03 -1.36016e+02 -1.29054e+02 -1.42978e+02 -1.39294e+02 -1.31772e+02 -1.46816e+02
2.00000e+05 2.00000e+03 -1.35977e+02 -1.30332e+02 -1.41622e+02 -1.39267e+02 -1.31680e+02 -1.46855e+02
2.00320e+05 2.00300e+03 -1.36424e+02 -1.29559e+02 -1.43290e+02 -1.39234e+02 -1.31588e+02 -1.46881e+02
2.00640e+05 2.00600e+03 -1.37400e+02 -1.30244e+02 -1.44557e+02 -1.39192e+02 -1.31494e+02 -1.46890e+02
2.00960e+05 2.00900e+03 -1.39118e+02 -1.30957e+02 -1.47278e+02 -1.39140e+02 -1.31402e+02 -1.46878e+02
2.01280e+05 2.01200e+03 -1.34959e+02 -1.27827e+02 -1.42092e+02 -1.39078e+02 -1.31311e+02 -1.46845e+02
2.01600e+05 2.01600e+03 -1.34947e+02 -1.27962e+02 -1.41931e+02 -1.39005e+02 -1.31222e+02 -1.46787e+02
2.01920e+05 2.01900e+03 -1.35745e+02 -1.29767e+02 -1.41724e+02 -1.38921e+02 -1.31136e+02 -1.46706e+02
2.02240e+05 2.02200e+03 -1.34413e+02 -1.27126e+02 -1.41700e+02 -1.38827e+02 -1.31053e+02 -1.46601e+02
2.02560e+05 2.02500e+03 -1.34933e+02 -1.29146e+02 -1.40719e+02 -1.38724e+02 -1.30973e+02 -1.46475e+02
2.02880e+05 2.02800e+03 -1.35768e+02 -1.28535e+02 -1.43001e+02 -1.38613e+02 -1.30896e+02 -1.46330e+02
2.03200e+05 2.03200e+03 -1.34782e+02 -1.28153e+02 -1.41411e+02 -1.38495e+02 -1.30823e+02 -1.46168e+02
2.03520e+05 2.03500e+03 -1.36075e+02 -1.29946e+02 -1.42203e+02 -1.38373e+02 -1.30753e+02 -1.45993e+02
2.03840e+05 2.03800e+03 -1.33378e+02 -1.27226e+02 -1.39530e+02 -1.38248e+02 -1.30687e+02 -1.45809e+02
2.04160e+05 2.04100e+03 -1.34962e+02 -1.28591e+02 -1.41332e+02 -1.38120e+02 -1.30622e+02 -1.45619e+02
2.04480e+05 2.04400e+03 -1.35129e+02 -1.28691e+02 -1.41567e+02 -1.37993e+02 -1.30561e+02 -1.45426e+02
2.04800e+05 2.04800e+03 -1.36449e+02 -1.28296e+02 -1.44602e+02 -1.37867e+02 -1.30500e+02 -1.45234e+02
2.05120e+05 2.05100e+03 -1.35438e+02 -1.27358e+02 -1.43517e+02 -1.37743e+02 -1.30441e+02 -1.45044e+02
2.05440e+05 2.05400e+03 -1.35469e+02 -1.28627e+02 -1.42310e+02 -1.37622e+02 -1.30383e+02 -1.44860e+02
2.05760e+05 2.05700e+03 -1.34321e+02 -1.27485e+02 -1.41156e+02 -1.37504e+02 -1.30324e+02 -1.44683e+02
2.06080e+05 2.06000e+03 -1.34843e+02 -1.28453e+02 -1.41233e+02 -1.37390e+02 -1.30265e+02 -1.44515e+02
2.06400e+05 2.06400e+03 -1.55310e+02 -1.40226e+02 -1.70394e+02 -1.37280e+02 -1.30205e+02 -1.44355e+02
2.06720e+05 2.06700e+03 -1.33714e+02 -1.27580e+02 -1.39849e+02 -1.37174e+02 -1.30144e+02 -1.44204e+02
2.07040e+05 2.07000e+03 -1.33041e+02 -1.28569e+02 -1.37512e+02 -1.37071e+02 -1.30080e+02 -1.44062e+02
2.07360e+05 2.07300e+03 -1.34561e+02 -1.27474e+02 -1.41648e+02 -1.36971e+02 -1.30015e+02 -1.43928e+02
2.07680e+05 2.07600e+03 -1.50350e+02 -1.42818e+02 -1.57882e+02 -1.36875e+02 -1.29948e+02 -1.43801e+02
2.08000e+05 2.08000e+03 -1.34911e+02 -1.27632e+02 -1.42189e+02 -1.36780e+02 -1.29879e+02 -1.43682e+02
2.08320e+05 2.08300e+03 -1.33763e+02 -1.25750e+02 -1.41776e+02 -1.36688e+02 -1.29808e+02 -1.43569e+02
2.08640e+05 2.08600e+03 -1.34602e+02 -1.26646e+02 -1.42558e+02 -1.36599e+02 -1.29736e+02 -1.43461e+02
2.08960e+05 2.08900e+03 -1.55698e+02 -1.25676e+02 -1.85720e+02 -1.36512e+02 -1.29664e+02 -1.43359e+02
2.09280e+05 2.09200e+03 -1.33497e+02 -1.26732e+02 -1.40262e+02 -1.36427e+02 -1.29592e+02 -1.43262e+02
2.09600e+05 2.09600e+03 -1.60202e+02 -1.38265e+02 -1.82139e+02 -1.36346e+02 -1.29523e+02 -1.43170e+02
2.09920e+05 2.09900e+03 -1.33556e+02 -1.28328e+02 -1.38785e+02 -1.36270e+02 -1.29458e+02 -1.43082e+02
2.10240e+05 2.10200e+03 -1.35195e+02 -1.29054e+02 -1.41335e+02 -1.36198e+02 -1.29399e+02 -1.42997e+02
2.10560e+05 2.10500e+03 -1.36062e+02 -1.29965e+02 -1.42160e+02 -1.36132e+02 -1.29347e+02 -1.42917e+02
2.10880e+05 2.10800e+03 -1.34643e+02 -1.27752e+02 -1.41534e+02 -1.36072e+02 -1.29304e+02 -1.42841e+02
2.11200e+05 2.11200e+03 -1.35057e+02 -1.28104e+02 -1.42010e+02 -1.36022e+02 -1.29273e+02 -1.42771e+02
2.11520e+05 2.11500e+03 -1.34589e+02 -1.28481e+02 -1.40696e+02 -1.35981e+02 -1.29254e+02 -1.42707e+02
2.11840e+05 2.11800e+03 -1.34629e+02 -1.27060e+02 -1.42198e+02 -1.35951e+02 -1.29249e+02 -1.42653e+02
2.12160e+05 2.12100e+03 -1.34493e+02 -1.28086e+02 -1.40900e+02 -1.35935e+02 -1.29260e+02 -1.42610e+02
2.12480e+05 2.12400e+03 -1.35353e+02 -1.26887e+02 -1.43818e+02 -1.35934e+02 -1.29287e+02 -1.42581e+02
2.12800e+05 2.12800e+03 -1.35166e+02 -1.28645e+02 -1.41688e+02 -1.35950e+02 -1.29332e+02 -1.42567e+02
2.13120e+05 2.13100e+03 -1.33786e+02 -1.25553e+02 -1.42020e+02 -1.35982e+02 -1.29395e+02 -1.42569e+02
2.13440e+05 2.13400e+03 -1.65904e+02 -1.39862e+02 -1.91945e+02 -1.36032e+02 -1.29476e+02 -1.42588e+02
2.13760e+05 2.13700e+03 -1.34133e+02 -1.28304e+02 -1.39962e+02 -1.36098e+02 -1.29573e+02 -1.42622e+02
2.14080e+05 2.14000e+03 -1.34279e+02 -1.29098e+02 -1.39460e+02 -1.36175e+02 -1.29683e+02 -1.42668e+02
2.14400e+05 2.14400e+03 -1.33189e+02 -1.26866e+02 -1.39511e+02 -1.36264e+02 -1.29803e+02 -1.42725e+02
2.14720e+05 2.14700e+03 -1.33149e+02 -1.28532e+02 -1.37765e+02 -1.36359e+02 -1.29929e+02 -1.42789e+02
2.15040e+05 2.15000e+03 -1.33852e+02 -1.27600e+02 -1.40104e+02 -1.36455e+02 -1.30055e+02 -1.42855e+02
2.15360e+05 2.15300e+03 -1.34066e+02 -1.28618e+02 -1.39514e+02 -1.36549e+02 -1.30178e+02 -1.42921e+02
2.15680e+05 2.15600e+03 -1.34444e+02 -1.29785e+02 -1.39102e+02 -1.36637e+02 -1.30293e+02 -1.42981e+02
2.16000e+05 2.16000e+03 -1.34623e+02 -1.27014e+02 -1.42232e+02 -1.36715e+02 -1.30397e+02 -1.43034e+02
2.16320e+05 2.16300e+03 -1.33596e+02 -1.27251e+02 -1.39940e+02 -1.36783e+02 -1.30490e+02 -1.43076e+02
2.16640e+05 2.16600e+03 -1.32754e+02 -1.26923e+02 -1.38585e+02 -1.36837e+02 -1.30570e+02 -1.43104e+02
2.16960e+05 2.16900e+03 -1.36721e+02 -1.26030e+02 -1.47413e+02 -1.36878e+02 -1.30639e+02 -1.43117e+02
2.17280e+05 2.17200e+03 -1.32763e+02 -1.25526e+02 -1.40001e+02 -1.36905e+02 -1.30697e+02 -1.43113e+02
2.17600e+05 2.17600e+03 -1.33188e+02 -1.27516e+02 -1.38860e+02 -1.36920e+02 -1.30747e+02 -1.43093e+02
2.17920e+05 2.17900e+03 -1.49140e+02 -1.26628e+02 -1.71652e+02 -1.36923e+02 -1.30790e+02 -1.43057e+02
2.18240e+05 2.18200e+03 -1.31661e+02 -1.25489e+02 -1.37832e+02 -1.36916e+02 -1.30827e+02 -1.43004e+02
2.18560e+05 2.18500e+03 -1.33133e+02 -1.28815e+02 -1.37452e+02 -1.36898e+02 -1.30859e+02 -1.42936e+02
2.18880e+05 2.18800e+03 -1.31695e+02 -1.26209e+02 -1.37180e+02 -1.36870e+02 -1.30884e+02 -1.42856e+02
2.19200e+05 2.19200e+03 -1.49392e+02 -1.46859e+02 -1.51926e+02 -1.36833e+02 -1.30903e+02 -1.42763e+02
2.19520e+05 2.19500e+03 -1.33538e+02 -1.25690e+02 -1.41387e+02 -1.36788e+02 -1.30914e+02 -1.42662e+02
2.19840e+05 2.19800e+03 -1.29988e+02 -1.25725e+02 -1.34251e+02 -1.36734e+02 -1.30915e+02 -1.42553e+02
2.20160e+05 2.20100e+03 -1.33337e+02 -1.26689e+02 -1.39984e+02 -1.36673e+02 -1.30905e+02 -1.42440e+02
2.20480e+05 2.20400e+03 -1.33245e+02 -1.27036e+02 -1.39453e+02 -1.36603e+02 -1.30882e+02 -1.42324e+02
2.20800e+05 2.20800e+03 -1.32748e+02 -1.27673e+02 -1.37823e+02 -1.36527e+02 -1.30846e+02 -1.42208e+02
2.21120e+05 2.21100e+03 -1.31399e+02 -1.26795e+02 -1.36002e+02 -1.36445e+02 -1.30794e+02 -1.42095e+02
2.21440e+05 2.21400e+03 -1.30815e+02 -1.24896e+02 -1.36734e+02 -1.36357e+02 -1.30729e+02 -1.41985e+02
2.21760e+05 2.21700e+03 -1.34166e+02 -1.25335e+02 -1.42996e+02 -1.36264e+02 -1.30649e+02 -1.41880e+02
2.22080e+05 2.22000e+03 -1.31764e+02 -1.26293e+02 -1.37236e+02 -1.36169e+02 -1.30558e+02 -1.41781e+02
2.22400e+05 2.22400e+03 -1.30687e+02 -1.24378e+02 -1.36996e+02 -1.36073e+02 -1.30458e+02 -1.41688e+02
2.22720e+05 2.22700e+03 -1.31251e+02 -1.24815e+02 -1.37687e+02 -1.35977e+02 -1.30353e+02 -1.41601e+02
2.23040e+05 2.23000e+03 -1.32176e+02 -1.26588e+02 -1.37764e+02 -1.35882e+02 -1.30247e+02 -1.41518e+02
2.23360e+05 2.23300e+03 -1.31474e+02 -1.25238e+02 -1.37709e+02 -1.35792e+02 -1.30146e+02 -1.41439e+02
2.23680e+05 2.23600e+03 -1.47019e+02 -1.36296e+02 -1.57741e+02 -1.35706e+02 -1.30052e+02 -1.41360e+02
2.24000e+05 2.24000e+03 -1.30508e+02 -1.24528e+02 -1.36488e+02 -1.35625e+02 -1.29968e+02 -1.41282e+02
2.24320e+05 2.24300e+03 -1.31911e+02 -1.24997e+02 -1.38826e+02 -1.35549e+02 -1.29897e+02 -1.41201e+02
2.24640e+05 2.24600e+03 -1.31156e+02 -1.26287e+02 -1.36026e+02 -1.35477e+02 -1.29838e+02 -1.41117e+02
2.24960e+05 2.24900e+03 -1.41714e+02 -1.26116e+02 -1.57312e+02 -1.35409e+02 -1.29791e+02 -1.41028e+02
2.25280e+05 2.25200e+03 -1.31769e+02 -1.25496e+02 -1.38042e+02 -1.35343e+02 -1.29754e+02 -1.40932e+02
2.25600e+05 2.25600e+03 -1.30516e+02 -1.24281e+02 -1.36751e+02 -1.35277e+02 -1.29725e+02 -1.40829e+02
2.25920e+05 2.25900e+03 -1.31888e+02 -1.25597e+02 -1.38180e+02 -1.35209e+02 -1.29700e+02 -1.40718e+02
2.26240e+05 2.26200e+03 -1.31416e+02 -1.26594e+02 -1.36237e+02 -1.35138e+02 -1.29677e+02 -1.40600e+02
2.26560e+05 2.26500e+03 -1.32798e+02 -1.26789e+02 -1.38808e+02 -1.35064e+02 -1.29653e+02 -1.40475e+02
2.26880e+05 2.26800e+03 -1.31963e+02 -1.25484e+02 -1.38441e+02 -1.34983e+02 -1.29625e+02 -1.40342e+02
2.27200e+05 2.27200e+03 -1.31710e+02 -1.26362e+02 -1.37058e+02 -1.34898e+02 -1.29592e+02 -1.40203e+02
2.27520e+05 2.27500e+03 -1.30603e+02 -1.24163e+02 -1.37043e+02 -1.34806e+02 -1.29553e+02 -1.40059e+02
2.27840e+05 2.27800e+03 -1.30403e+02 -1.26044e+02 -1.34762e+02 -1.34709e+02 -1.29506e+02 -1.39912e+02
2.28160e+05 2.28100e+03 -1.30221e+02 -1.24001e+02 -1.36440e+02 -1.34606e+02 -1.29450e+02 -1.39762e+02
2.28480e+05 2.28400e+03 -1.31202e+02 -1.23624e+02 -1.38780e+02 -1.34498e+02 -1.29385e+02 -1.39612e+02
2.28800e+05 2.28800e+03 -1.31643e+02 -1.26365e+02 -1.36922e+02 -1.34387e+02 -1.29311e+02 -1.39463e+02
2.29120e+05 2.29100e+03 -1.30959e+02 -1.24137e+02 -1.37782e+02 -1.34273e+02 -1.29228e+02 -1.39317e+02
2.29440e+05 2.29400e+03 -1.30678e+02 -1.25706e+02 -1.35650e+02 -1.34156e+02 -1.29137e+02 -1.39174e+02
2.29760e+05 2.29700e+03 -1.30357e+02 -1.25222e+02 -1.35492e+02 -1.34036e+02 -1.29037e+02 -1.39036e+02
2.30080e+05 2.30000e+03 -1.31803e+02 -1.26352e+02 -1.37255e+02 -1.33916e+02 -1.28929e+02 -1.38904e+02
2.30400e+05 2.30400e+03 -1.30370e+02 -1.24939e+02 -1.35801e+02 -1.33795e+02 -1.28813e+02 -1.38777e+02
2.30720e+05 2.30700e+03 -1.37766e+02 -1.24645e+02 -1.50886e+02 -1.33674e+02 -1.28691e+02 -1.38657e+02
2.31040e+05 2.31000e+03 -1.30209e+02 -1.25029e+02 -1.35390e+02 -1.33553e+02 -1.28562e+02 -1.38544e+02
2.31360e+05 2.31300e+03 -1.31090e+02 -1.25615e+02 -1.36566e+02 -1.33433e+02 -1.28428e+02 -1.38437e+02
2.31680e+05 2.31600e+03 -1.30373e+02 -1.25056e+02 -1.35689e+02 -1.33312e+02 -1.28289e+02 -1.38336e+02
2.32000e+05 2.32000e+03 -1.30185e+02 -1.25174e+02 -1.35196e+02 -1.33193e+02 -1.28145e+02 -1.38241e+02
2.32320e+05 2.32300e+03 -1.29891e+02 -1.23315e+02 -1.36467e+02 -1.33076e+02 -1.27998e+02 -1.38153e+02
2.32640e+05 2.32600e+03 -1.29832e+02 -1.24139e+02 -1.35525e+02 -1.32959e+02 -1.27848e+02 -1.38070e+02
2.32960e+05 2.32900e+03 -1.29551e+02 -1.24056e+02 -1.35046e+02 -1.32844e+02 -1.27696e+02 -1.37993e+02
2.33280e+05 2.33200e+03 -1.27644e+02 -1.21463e+02 -1.33825e+02 -1.32731e+02 -1.27542e+02 -1.37920e+02
2.33600e+05 2.33600e+03 -1.31683e+02 -1.26395e+02 -1.36971e+02 -1.32620e+02 -1.27387e+02 -1.37852e+02
2.33920e+05 2.33900e+03 -1.51885e+02 -1.34852e+02 -1.68918e+02 -1.32510e+02 -1.27231e+02 -1.37789e+02
2.34240e+05 2.34200e+03 -1.28507e+02 -1.22479e+02 -1.34535e+02 -1.32403e+02 -1.27077e+02 -1.37729e+02
2.34560e+05 2.34500e+03 -1.43655e+02 -1.23007e+02 -1.64303e+02 -1.32298e+02 -1.26924e+02 -1.37673e+02
2.34880e+05 2.34800e+03 -1.29428e+02 -1.24223e+02 -1.34632e+02 -1.32197e+02 -1.26774e+02 -1.37619e+02
2.35200e+05 2.35200e+03 -1.31029e+02 -1.22994e+02 -1.39065e+02 -1.32097e+02 -1.26628e+02 -1.37567e+02
2.35520e+05 2.35500e+03 -1.44216e+02 -1.23859e+02 -1.64573e+02 -1.32002e+02 -1.26489e+02 -1.37516e+02
2.35840e+05 2.35800e+03 -1.28734e+02 -1.23711e+02 -1.33758e+02 -1.31913e+02 -1.26361e+02 -1.37465e+02
2.36160e+05 2.36100e+03 -1.30291e+02 -1.26223e+02 -1.34359e+02 -1.31831e+02 -1.26248e+02 -1.37413e+02
2.36480e+05 2.36400e+03 -1.30375e+02 -1.26133e+02 -1.34618e+02 -1.31757e+02 -1.26153e+02 -1.37360e+02
2.36800e+05 2.36800e+03 -1.29265e+02 -1.25087e+02 -1.33443e+02 -1.31694e+02 -1.26082e+02 -1.37305e+02
2.37120e+05 2.37100e+03 -1.45424e+02 -1.22094e+02 -1.68754e+02 -1.31643e+02 -1.26038e+02 -1.37249e+02
2.37440e+05 2.37400e+03 -1.43103e+02 -1.24802e+02 -1.61404e+02 -1.31610e+02 -1.26027e+02 -1.37193e+02
2.37760e+05 2.37700e+03 -1.27443e+02 -1.22629e+02 -1.32257e+02 -1.31594e+02 -1.26048e+02 -1.37139e+02
2.38080e+05 2.38000e+03 -1.28373e+02 -1.23422e+02 -1.33323e+02 -1.31595e+02 -1.26102e+02 -1.37088e+02
2.38400e+05 2.38400e+03 -1.28850e+02 -1.23912e+02 -1.33787e+02 -1.31617e+02 -1.26188e+02 -1.37045e+02
2.38720e+05 2.38700e+03 -1.41606e+02 -1.23984e+02 -1.59228e+02 -1.31655e+02 -1.26301e+02 -1.37010e+02
2.39040e+05 2.39000e+03 -1.30054e+02 -1.24501e+02 -1.35607e+02 -1.31711e+02 -1.26435e+02 -1.36987e+02
2.39360e+05 2.39300e+03 -1.29188e+02 -1.23934e+02 -1.34442e+02 -1.31782e+02 -1.26585e+02 -1.36979e+02
2.39680e+05 2.39600e+03 -1.28379e+02 -1.23192e+02 -1.33566e+02 -1.31865e+02 -1.26741e+02 -1.36989e+02
2.40000e+05 2.40000e+03 -1.27607e+02 -1.22918e+02 -1.32296e+02 -1.31957e+02 -1.26895e+02 -1.37019e+02
2.40320e+05 2.40300e+03 -1.29772e+02 -1.24411e+02 -1.35133e+02 -1.32057e+02 -1.27042e+02 -1.37072e+02
2.40640e+05 2.40600e+03 -1.28393e+02 -1.23247e+02 -1.33538e+02 -1.32161e+02 -1.27172e+02 -1.37149e+02
2.40960e+05 2.40900e+03 -1.29462e+02 -1.24171e+02 -1.34753e+02 -1.32267e+02 -1.27280e+02 -1.37253e+02
2.41280e+05 2.41200e+03 -1.28139e+02 -1.23380e+02 -1.32898e+02 -1.32373e+02 -1.27362e+02 -1.37384e+02
2.41600e+05 2.41600e+03 -1.29505e+02 -1.24672e+02 -1.34339e+02 -1.32478e+02 -1.27414e+02 -1.37542e+02
2.41920e+05 2.41900e+03 -1.28004e+02 -1.24249e+02 -1.31758e+02 -1.32579e+02 -1.27433e+02 -1.37725e+02
2.42240e+05 2.42200e+03 -1.27477e+02 -1.21530e+02 -1.33423e+02 -1.32675e+02 -1.27420e+02 -1.37930e+02
2.42560e+05 2.42500e+03 -1.27505e+02 -1.22523e+02 -1.32488e+02 -1.32763e+02 -1.27374e+02 -1.38152e+02
2.42880e+05 2.42800e+03 -1.26945e+02 -1.22371e+02 -1.31519e+02 -1.32842e+02 -1.27297e+02 -1.38387e+02
2.43200e+05 2.43200e+03 -1.34698e+02 -1.31951e+02 -1.37445e+02 -1.32909e+02 -1.27192e+02 -1.38626e+02
2.43520e+05 2.43500e+03 -1.27636e+02 -1.22382e+02 -1.32889e+02 -1.32963e+02 -1.27062e+02 -1.38863e+02
2.43840e+05 2.43800e+03 -1.29427e+02 -1.24262e+02 -1.34592e+02 -1.33000e+02 -1.26911e+02 -1.39089e+02
2.44160e+05 2.44100e+03 -1.28348e+02 -1.23129e+02 -1.33567e+02 -1.33022e+02 -1.26745e+02 -1.39298e+02
2.44480e+05 2.44400e+03 -1.29452e+02 -1.24795e+02 -1.34109e+02 -1.33025e+02 -1.26568e+02 -1.39482e+02
2.44800e+05 2.44800e+03 -1.28404e+02 -1.23610e+02 -1.33197e+02 -1.33010e+02 -1.26386e+02 -1.39633e+02
2.45120e+05 2.45100e+03 -1.26985e+02 -1.23791e+02 -1.30179e+02 -1.32976e+02 -1.26203e+02 -1.39748e+02
2.45440e+05 2.45400e+03 -1.28402e+02 -1.22988e+02 -1.33816e+02 -1.32923e+02 -1.26025e+02 -1.39821e+02
2.45760e+05 2.45700e+03 -1.28075e+02 -1.23231e+02 -1.32919e+02 -1.32853e+02 -1.25856e+02 -1.39850e+02
2.46080e+05 2.46000e+03 -1.28203e+02 -1.23187e+02 -1.33219e+02 -1.32767e+02 -1.25701e+02 -1.39834e+02
2.46400e+05 2.46400e+03 -1.28732e+02 -1.24428e+02 -1.33036e+02 -1.32667e+02 -1.25563e+02 -1.39772e+02
2.46720e+05 2.46700e+03 -1.28445e+02 -1.24856e+02 -1.32034e+02 -1.32555e+02 -1.25445e+02 -1.39666e+02
2.47040e+05 2.47000e+03 -1.28014e+02 -1.22229e+02 -1.33799e+02 -1.32434e+02 -1.25350e+02 -1.39518e+02
2.47360e+05 2.47300e+03 -1.26663e+02 -1.22209e+02 -1.31118e+02 -1.32304e+02 -1.25276e+02 -1.39332e+02
2.47680e+05 2.47600e+03 -1.26909e+02 -1.21990e+02 -1.31827e+02 -1.32169e+02 -1.25225e+02 -1.39113e+02
2.48000e+05 2.48000e+03 -1.47620e+02 -1.33563e+02 -1.61678e+02 -1.32029e+02 -1.25195e+02 -1.38864e+02
2.48320e+05 2.48300e+03 -1.28392e+02 -1.22877e+02 -1.33906e+02 -1.31887e+02 -1.25183e+02 -1.38591e+02
2.48640e+05 2.48600e+03 -1.27791e+02 -1.21773e+02 -1.33809e+02 -1.31743e+02 -1.25187e+02 -1.38299e+02
2.48960e+05 2.48900e+03 -1.27782e+02 -1.23521e+02 -1.32044e+02 -1.31598e+02 -1.25202e+02 -1.37994e+02
2.49280e+05 2.49200e+03 -1.27044e+02 -1.21750e+02 -1.32338e+02 -1.31452e+02 -1.25225e+02 -1.37679e+02
2.49600e+05 2.49600e+03 -1.27549e+02 -1.23594e+02 -1.31504e+02 -1.31308e+02 -1.25254e+02 -1.37361e+02
2.49920e+05 2.49900e+03 -1.28933e+02 -1.24889e+02 -1.32976e+02 -1.31164e+02 -1.25286e+02 -1.37042e+02
2.50240e+05 2.50200e+03 -1.29005e+02 -1.24835e+02 -1.33174e+02 -1.31022e+02 -1.25318e+02 -1.36726e+02
2.50560e+05 2.50500e+03 -1.28935e+02 -1.25203e+02 -1.32667e+02 -1.30885e+02 -1.25351e+02 -1.36418e+02
2.50880e+05 2.50800e+03 -1.28407e+02 -1.23661e+02 -1.33153e+02 -1.30751e+02 -1.25384e+02 -1.36118e+02
2.51200e+05 2.51200e+03 -1.28818e+02 -1.25174e+02 -1.32462e+02 -1.30624e+02 -1.25417e+02 -1.35830e+02
2.51520e+05 2.51500e+03 -1.29101e+02 -1.25014e+02 -1.33187e+02 -1.30504e+02 -1.25452e+02 -1.35555e+02
2.51840e+05 2.51800e+03 -1.27728e+02 -1.23272e+02 -1.32185e+02 -1.30392e+02 -1.25490e+02 -1.35293e+02
2.52160e+05 2.52100e+03 -1.27905e+02 -1.23348e+02 -1.32463e+02 -1.30289e+02 -1.25531e+02 -1.35047e+02
2.52480e+05 2.52400e+03 -1.26022e+02 -1.21106e+02 -1.30937e+02 -1.30196e+02 -1.25575e+02 -1.34816e+02
2.52800e+05 2.52800e+03 -1.27845e+02 -1.23279e+02 -1.32411e+02 -1.30111e+02 -1.25622e+02 -1.34600e+02
2.53120e+05 2.53100e+03 -1.27987e+02 -1.24049e+02 -1.31925e+02 -1.30036e+02 -1.25673e+02 -1.34399e+02
2.53440e+05 2.53400e+03 -1.29010e+02 -1.26525e+02 -1.31495e+02 -1.29969e+02 -1.25725e+02 -1.34213e+02
2.53760e+05 2.53700e+03 -1.27400e+02 -1.23833e+02 -1.30967e+02 -1.29910e+02 -1.25778e+02 -1.34042e+02
2.54080e+05 2.54000e+03 -1.27532e+02 -1.23679e+02 -1.31385e+02 -1.29857e+02 -1.25831e+02 -1.33884e+02
2.54400e+05 2.54400e+03 -1.27911e+02 -1.23015e+02 -1.32806e+02 -1.29811e+02 -1.25884e+02 -1.33739e+02
2.54720e+05 2.54700e+03 -1.27778e+02 -1.23639e+02 -1.31917e+02 -1.29772e+02 -1.25937e+02 -1.33606e+02
2.55040e+05 2.55000e+03 -1.38399e+02 -1.24972e+02 -1.51827e+02 -1.29737e+02 -1.25989e+02 -1.33484e+02
2.55360e+05 2.55300e+03 -1.26798e+02 -1.23219e+02 -1.30378e+02 -1.29707e+02 -1.26041e+02 -1.33372e+02
2.55680e+05 2.55600e+03 -1.37346e+02 -1.30520e+02 -1.44171e+02 -1.29680e+02 -1.26092e+02 -1.33269e+02
2.56000e+05 2.56000e+03 -1.28605e+02 -1.24658e+02 -1.32551e+02 -1.29657e+02 -1.26141e+02 -1.33174e+02
2.56320e+05 2.56300e+03 -1.38330e+02 -1.21862e+02 -1.54798e+02 -1.29637e+02 -1.26188e+02 -1.33085e+02
2.56640e+05 2.56600e+03 -1.26864e+02 -1.21208e+02 -1.32521e+02 -1.29617e+02 -1.26231e+02 -1.33003e+02
2.56960e+05 2.56900e+03 -1.27245e+02 -1.23352e+02 -1.31138e+02 -1.29597e+02 -1.26269e+02 -1.32926e+02
2.57280e+05 2.57200e+03 -1.27153e+02 -1.23514e+02 -1.30792e+02 -1.29577e+02 -1.26300e+02 -1.32853e+02
2.57600e+05 2.57600e+03 -1.39590e+02 -1.22955e+02 -1.56226e+02 -1.29553e+02 -1.26322e+02 -1.32785e+02
2.57920e+05 2.57900e+03 -1.28293e+02 -1.22962e+02 -1.33624e+02 -1.29528e+02 -1.26334e+02 -1.32722e+02
2.58240e+05 2.58200e+03 -1.27078e+02 -1.22581e+02 -1.31576e+02 -1.29499e+02 -1.26334e+02 -1.32664e+02
2.58560e+05 2.58500e+03 -1.27905e+02 -1.23593e+02 -1.32216e+02 -1.29467e+02 -1.26321e+02 -1.32613e+02
2.58880e+05 2.58800e+03 -1.28442e+02 -1.24940e+02 -1.31945e+02 -1.29431e+02 -1.26295e+02 -1.32568e+02
2.59200e+05 2.59200e+03 -1.26536e+02 -1.21699e+02 -1.31374e+02 -1.29394e+02 -1.26256e+02 -1.32532e+02
2.59520e+05 2.59500e+03 -1.26857e+02 -1.23711e+02 -1.30004e+02 -1.29355e+02 -1.26205e+02 -1.32504e+02
2.59840e+05 2.59800e+03 -1.28122e+02 -1.22533e+02 -1.33711e+02 -1.29314e+02 -1.26142e+02 -1.32486e+02
2.60160e+05 2.60100e+03 -1.28259e+02 -1.24120e+02 -1.32398e+02 -1.29273e+02 -1.26068e+02 -1.32477e+02
2.60480e+05 2.60400e+03 -1.28448e+02 -1.25584e+02 -1.31312e+02 -1.29232e+02 -1.25985e+02 -1.32479e+02
2.60800e+05 2.60800e+03 -1.27131e+02 -1.22496e+02 -1.31767e+02 -1.29192e+02 -1.25893e+02 -1.32491e+02
2.61120e+05 2.61100e+03 -1.27558e+02 -1.23923e+02 -1.31192e+02 -1.29154e+02 -1.25795e+02 -1.32512e+02
2.61440e+05 2.61400e+03 -1.28291e+02 -1.25644e+02 -1.30937e+02 -1.29117e+02 -1.25692e+02 -1.32542e+02
2.61760e+05 2.61700e+03 -1.28192e+02 -1.23432e+02 -1.32952e+02 -1.29081e+02 -1.25584e+02 -1.32578e+02
2.62080e+05 2.62000e+03 -1.27683e+02 -1.24971e+02 -1.30396e+02 -1.29047e+02 -1.25474e+02 -1.32619e+02
2.62400e+05 2.62400e+03 -1.27545e+02 -1.24362e+02 -1.30728e+02 -1.29012e+02 -1.25362e+02 -1.32663e+02
2.62720e+05 2.62700e+03 -1.26190e+02 -1.22204e+02 -1.30177e+02 -1.28978e+02 -1.25250e+02 -1.32707e+02
2.63040e+05 2.63000e+03 -1.28360e+02 -1.26051e+02 -1.30669e+02 -1.28944e+02 -1.25139e+02 -1.32748e+02
2.63360e+05 2.63300e+03 -1.26963e+02 -1.23811e+02 -1.30114e+02 -1.28908e+02 -1.25030e+02 -1.32786e+02
2.63680e+05 2.63600e+03 -1.27639e+02 -1.24407e+02 -1.30871e+02 -1.28870e+02 -1.24925e+02 -1.32816e+02
2.64000e+05 2.64000e+03 -1.27189e+02 -1.24732e+02 -1.29646e+02 -1.28831e+02 -1.24824e+02 -1.32838e+02
2.64320e+05 2.64300e+03 -1.27544e+02 -1.24805e+02 -1.30282e+02 -1.28790e+02 -1.24728e+02 -1.32851e+02
2.64640e+05 2.64600e+03 -1.26553e+02 -1.22674e+02 -1.30431e+02 -1.28745e+02 -1.24638e+02 -1.32852e+02
2.64960e+05 2.64900e+03 -1.29119e+02 -1.25693e+02 -1.32546e+02 -1.28700e+02 -1.24557e+02 -1.32843e+02
2.65280e+05 2.65200e+03 -1.27224e+02 -1.23862e+02 -1.30587e+02 -1.28654e+02 -1.24485e+02 -1.32822e+02
2.65600e+05 2.65600e+03 -1.27767e+02 -1.24526e+02 -1.31007e+02 -1.28607e+02 -1.24424e+02 -1.32790e+02
2.65920e+05 2.65900e+03 -1.28102e+02 -1.25896e+02 -1.30309e+02 -1.28561e+02 -1.24375e+02 -1.32747e+02
2.66240e+05 2.66200e+03 -1.29317e+02 -1.26274e+02 -1.32361e+02 -1.28516e+02 -1.24338e+02 -1.32694e+02
2.66560e+05 2.66500e+03 -1.27170e+02 -1.24407e+02 -1.29933e+02 -1.28474e+02 -1.24315e+02 -1.32633e+02
2.66880e+05 2.66800e+03 -1.27971e+02 -1.23840e+02 -1.32101e+02 -1.28433e+02 -1.24304e+02 -1.32563e+02
2.67200e+05 2.67200e+03 -1.27898e+02 -1.23803e+02 -1.31994e+02 -1.28396e+02 -1.24306e+02 -1.32486e+02
2.67520e+05 2.67500e+03 -1.27141e+02 -1.24294e+02 -1.29987e+02 -1.28361e+02 -1.24319e+02 -1.32403e+02
2.67840e+05 2.67800e+03 -1.26998e+02 -1.24669e+02 -1.29327e+02 -1.28328e+02 -1.24342e+02 -1.32315e+02
2.68160e+05 2.68100e+03 -1.27817e+02 -1.24144e+02 -1.31489e+02 -1.28298e+02 -1.24373e+02 -1.32224e+02
2.68480e+05 2.68400e+03 -1.26048e+02 -1.21555e+02 -1.30541e+02 -1.28270e+02 -1.24410e+02 -1.32130e+02
2.68800e+05 2.68800e+03 -1.27356e+02 -1.25310e+02 -1.29403e+02 -1.28243e+02 -1.24451e+02 -1.32034e+02
2.69120e+05 2.69100e+03 -1.26616e+02 -1.24346e+02 -1.28886e+02 -1.28216e+02 -1.24494e+02 -1.31938e+02
2.69440e+05 2.69400e+03 -1.26970e+02 -1.23157e+02 -1.30782e+02 -1.28191e+02 -1.24539e+02 -1.31843e+02
2.69760e+05 2.69700e+03 -1.26761e+02 -1.24842e+02 -1.28679e+02 -1.28166e+02 -1.24582e+02 -1.31749e+02
2.70080e+05 2.70000e+03 -1.25880e+02 -1.21518e+02 -1.30241e+02 -1.28141e+02 -1.24624e+02 -1.31658e+02
2.70400e+05 2.70400e+03 -1.41035e+02 -1.23388e+02 -1.58681e+02 -1.28116e+02 -1.24662e+02 -1.31570e+02
2.70720e+05 2.70700e+03 -1.27088e+02 -1.23596e+02 -1.30579e+02 -1.28091e+02 -1.24696e+02 -1.31486e+02
2.71040e+05 2.71000e+03 -1.26416e+02 -1.23411e+02 -1.29421e+02 -1.28066e+02 -1.24725e+02 -1.31407e+02
2.71360e+05 2.71300e+03 -1.32546e+02 -1.22289e+02 -1.42802e+02 -1.28041e+02 -1.24749e+02 -1.31332e+02
2.71680e+05 2.71600e+03 -1.42825e+02 -1.22599e+02 -1.63050e+02 -1.28014e+02 -1.24767e+02 -1.31262e+02
2.72000e+05 2.72000e+03 -1.25900e+02 -1.22487e+02 -1.29312e+02 -1.27988e+02 -1.24778e+02 -1.31197e+02
2.72320e+05 2.72300e+03 -1.25132e+02 -1.21753e+02 -1.28512e+02 -1.27960e+02 -1.24784e+02 -1.31137e+02
2.72640e+05 2.72600e+03 -1.25124e+02 -1.21874e+02 -1.28374e+02 -1.27932e+02 -1.24783e+02 -1.31081e+02
2.72960e+05 2.72900e+03 -1.24799e+02 -1.21908e+02 -1.27690e+02 -1.27903e+02 -1.24776e+02 -1.31030e+02
2.73280e+05 2.73200e+03 -1.25629e+02 -1.22557e+02 -1.28700e+02 -1.27874e+02 -1.24763e+02 -1.30984e+02
2.73600e+05 2.73600e+03 -1.26353e+02 -1.23905e+02 -1.28800e+02 -1.27844e+02 -1.24744e+02 -1.30944e+02
2.73920e+05 2.73900e+03 -1.25363e+02 -1.22248e+02 -1.28477e+02 -1.27814e+02 -1.24719e+02 -1.30910e+02
2.74240e+05 2.74200e+03 -1.26098e+02 -1.22354e+02 -1.29842e+02 -1.27787e+02 -1.24689e+02 -1.30885e+02
2.74560e+05 2.74500e+03 -1.26823e+02 -1.23687e+02 -1.29960e+02 -1.27762e+02 -1.24653e+02 -1.30871e+02
2.74880e+05 2.74800e+03 -1.26353e+02 -1.22833e+02 -1.29873e+02 -1.27741e+02 -1.24613e+02 -1.30869e+02
2.75200e+05 2.75200e+03 -1.26172e+02 -1.22563e+02 -1.29781e+02 -1.27725e+02 -1.24568e+02 -1.30882e+02
2.75520e+05 2.75500e+03 -1.27068e+02 -1.24734e+02 -1.29402e+02 -1.27715e+02 -1.24519e+02 -1.30910e+02
2.75840e+05 2.75800e+03 -1.25712e+02 -1.21047e+02 -1.30378e+02 -1.27710e+02 -1.24466e+02 -1.30955e+02
2.76160e+05 2.76100e+03 -1.25974e+02 -1.22321e+02 -1.29628e+02 -1.27713e+02 -1.24411e+02 -1.31016e+02
2.76480e+05 2.76400e+03 -1.26406e+02 -1.22693e+02 -1.30120e+02 -1.27722e+02 -1.24354e+02 -1.31090e+02
2.76800e+05 2.76800e+03 -1.26301e+02 -1.21051e+02 -1.31551e+02 -1.27736e+02 -1.24296e+02 -1.31176e+02
2.77120e+05 2.77100e+03 -1.26765e+02 -1.23833e+02 -1.29697e+02 -1.27754e+02 -1.24238e+02 -1.31269e+02
2.77440e+05 2.77400e+03 -1.26160e+02 -1.20955e+02 -1.31365e+02 -1.27774e+02 -1.24181e+02 -1.31367e+02
2.77760e+05 2.77700e+03 -1.26611e+02 -1.22325e+02 -1.30897e+02 -1.27794e+02 -1.24124e+02 -1.31464e+02
2.78080e+05 2.78000e+03 -1.26559e+02 -1.22476e+02 -1.30643e+02 -1.27813e+02 -1.24070e+02 -1.31557e+02
2.78400e+05 2.78400e+03 -1.26232e+02 -1.22426e+02 -1.30038e+02 -1.27830e+02 -1.24017e+02 -1.31643e+02
2.78720e+05 2.78700e+03 -1.26916e+02 -1.24708e+02 -1.29125e+02 -1.27844e+02 -1.23967e+02 -1.31720e+02
2.79040e+05 2.79000e+03 -1.26753e+02 -1.24732e+02 -1.28774e+02 -1.27851e+02 -1.23919e+02 -1.31784e+02
2.79360e+05 2.79300e+03 -1.26278e+02 -1.22966e+02 -1.29589e+02 -1.27855e+02 -1.23874e+02 -1.31836e+02
2.79680e+05 2.79600e+03 -1.26397e+02 -1.25152e+02 -1.27641e+02 -1.27853e+02 -1.23833e+02 -1.31874e+02
2.80000e+05 2.80000e+03 -1.43001e+02 -1.27790e+02 -1.58211e+02 -1.27847e+02 -1.23796e+02 -1.31898e+02
2.80320e+05 2.80300e+03 -1.25411e+02 -1.22773e+02 -1.28049e+02 -1.27837e+02 -1.23764e+02 -1.31909e+02
2.80640e+05 2.80600e+03 -1.24850e+02 -1.21332e+02 -1.28368e+02 -1.27822e+02 -1.23737e+02 -1.31906e+02
2.80960e+05 2.80900e+03 -1.28267e+02 -1.23582e+02 -1.32951e+02 -1.27804e+02 -1.23716e+02 -1.31892e+02
2.81280e+05 2.81200e+03 -1.25197e+02 -1.21165e+02 -1.29228e+02 -1.27784e+02 -1.23700e+02 -1.31867e+02
2.81600e+05 2.81600e+03 -1.25715e+02 -1.21611e+02 -1.29820e+02 -1.27760e+02 -1.23689e+02 -1.31831e+02
2.81920e+05 2.81900e+03 -1.25947e+02 -1.24352e+02 -1.27541e+02 -1.27735e+02 -1.23683e+02 -1.31787e+02
2.82240e+05 2.82200e+03 -1.25987e+02 -1.22930e+02 -1.29044e+02 -1.27708e+02 -1.23681e+02 -1.31735e+02
2.82560e+05 2.82500e+03 -1.25540e+02 -1.22106e+02 -1.28973e+02 -1.27679e+02 -1.23683e+02 -1.31675e+02
2.82880e+05 2.82800e+03 -1.27421e+02 -1.25441e+02 -1.29400e+02 -1.27648e+02 -1.23689e+02 -1.31608e+02
2.83200e+05 2.83200e+03 -1.24825e+02 -1.22967e+02 -1.26682e+02 -1.27617e+02 -1.23698e+02 -1.31535e+02
2.83520e+05 2.83500e+03 -1.25594e+02 -1.23014e+02 -1.28174e+02 -1.27583e+02 -1.23710e+02 -1.31456e+02
2.83840e+05 2.83800e+03 -1.26109e+02 -1.23988e+02 -1.28230e+02 -1.27549e+02 -1.23725e+02 -1.31372e+02
2.84160e+05 2.84100e+03 -1.25121e+02 -1.22770e+02 -1.27473e+02 -1.27513e+02 -1.23742e+02 -1.31284e+02
2.84480e+05 2.84400e+03 -1.27656e+02 -1.24407e+02 -1.30905e+02 -1.27476e+02 -1.23760e+02 -1.31191e+02
2.84800e+05 2.84800e+03 -1.24681e+02 -1.23202e+02 -1.26161e+02 -1.27438e+02 -1.23780e+02 -1.31095e+02
2.85120e+05 2.85100e+03 -1.26363e+02 -1.24248e+02 -1.28477e+02 -1.27398e+02 -1.23800e+02 -1.30996e+02
2.85440e+05 2.85400e+03 -1.26267e+02 -1.24089e+02 -1.28446e+02 -1.27358e+02 -1.23821e+02 -1.30896e+02
2.85760e+05 2.85700e+03 -1.40808e+02 -1.22590e+02 -1.59026e+02 -1.27318e+02 -1.23841e+02 -1.30795e+02
2.86080e+05 2.86000e+03 -1.25199e+02 -1.23003e+02 -1.27395e+02 -1.27278e+02 -1.23862e+02 -1.30693e+02
2.86400e+05 2.86400e+03 -1.26312e+02 -1.23536e+02 -1.29089e+02 -1.27237e+02 -1.23882e+02 -1.30591e+02
2.86720e+05 2.86700e+03 -1.25377e+02 -1.22404e+02 -1.28351e+02 -1.27197e+02 -1.23902e+02 -1.30491e+02
2.87040e+05 2.87000e+03 -1.26090e+02 -1.22972e+02 -1.29208e+02 -1.27157e+02 -1.23922e+02 -1.30392e+02
2.87360e+05 2.87300e+03 -1.26453e+02 -1.23835e+02 -1.29071e+02 -1.27119e+02 -1.23943e+02 -1.30296e+02
2.87680e+05 2.87600e+03 -1.26155e+02 -1.25397e+02 -1.26912e+02 -1.27082e+02 -1.23962e+02 -1.30202e+02
2.88000e+05 2.88000e+03 -1.25894e+02 -1.23559e+02 -1.28228e+02 -1.27046e+02 -1.23981e+02 -1.30110e+02
2.88320e+05 2.88300e+03 -1.24707e+02 -1.21654e+02 -1.27761e+02 -1.27010e+02 -1.23998e+02 -1.30022e+02
2.88640e+05 2.88600e+03 -1.25506e+02 -1.21754e+02 -1.29258e+02 -1.26975e+02 -1.24013e+02 -1.29938e+02
2.88960e+05 2.88900e+03 -1.25320e+02 -1.22279e+02 -1.28362e+02 -1.26942e+02 -1.24025e+02 -1.29858e+02
2.89280e+05 2.89200e+03 -1.26044e+02 -1.24466e+02 -1.27622e+02 -1.26907e+02 -1.24032e+02 -1.29783e+02
2.89600e+05 2.89600e+03 -1.25871e+02 -1.21500e+02 -1.30242e+02 -1.26874e+02 -1.24035e+02 -1.29713e+02
2.89920e+05 2.89900e+03 -1.24347e+02 -1.21842e+02 -1.26853e+02 -1.26840e+02 -1.24033e+02 -1.29648e+02
2.90240e+05 2.90200e+03 -1.25109e+02 -1.23320e+02 -1.26899e+02 -1.26806e+02 -1.24025e+02 -1.29588e+02
2.90560e+05 2.90500e+03 -1.26256e+02 -1.22272e+02 -1.30240e+02 -1.26772e+02 -1.24011e+02 -1.29533e+02
2.90880e+05 2.90800e+03 -1.25077e+02 -1.22428e+02 -1.27726e+02 -1.26737e+02 -1.23990e+02 -1.29483e+02
2.91200e+05 2.91200e+03 -1.25276e+02 -1.22584e+02 -1.27968e+02 -1.26700e+02 -1.23964e+02 -1.29436e+02
2.91520e+05 2.91500e+03 -1.24552e+02 -1.23112e+02 -1.25993e+02 -1.26662e+02 -1.23932e+02 -1.29392e+02
2.91840e+05 2.91800e+03 -1.25178e+02 -1.22621e+02 -1.27736e+02 -1.26623e+02 -1.23895e+02 -1.29350e+02
2.92160e+05 2.92100e+03 -1.24645e+02 -1.22775e+02 -1.26515e+02 -1.26581e+02 -1.23853e+02 -1.29309e+02
2.92480e+05 2.92400e+03 -1.25213e+02 -1.23031e+02 -1.27394e+02 -1.26537e+02 -1.23807e+02 -1.29268e+02
2.92800e+05 2.92800e+03 -1.23116e+02 -1.21805e+02 -1.24427e+02 -1.26492e+02 -1.23758e+02 -1.29225e+02
2.93120e+05 2.93100e+03 -1.25130e+02 -1.21485e+02 -1.28774e+02 -1.26444e+02 -1.23707e+02 -1.29181e+02
2.93440e+05 2.93400e+03 -1.23870e+02 -1.21178e+02 -1.26562e+02 -1.26394e+02 -1.23653e+02 -1.29135e+02
2.93760e+05 2.93700e+03 -1.25423e+02 -1.23658e+02 -1.27188e+02 -1.26341e+02 -1.23598e+02 -1.29085e+02
2.94080e+05 2.94000e+03 -1.24024e+02 -1.21640e+02 -1.26408e+02 -1.26287e+02 -1.23542e+02 -1.29033e+02
2.94400e+05 2.94400e+03 -1.25228e+02 -1.22735e+02 -1.27722e+02 -1.26231e+02 -1.23485e+02 -1.28977e+02
2.94720e+05 2.94700e+03 -1.23469e+02 -1.21493e+02 -1.25445e+02 -1.26173e+02 -1.23428e+02 -1.28918e+02
2.95040e+05 2.95000e+03 -1.23603e+02 -1.21406e+02 -1.25799e+02 -1.26113e+02 -1.23372e+02 -1.28855e+02
2.95360e+05 2.95300e+03 -1.24403e+02 -1.22415e+02 -1.26391e+02 -1.26052e+02 -1.23316e+02 -1.28789e+02
2.95680e+05 2.95600e+03 -1.23560e+02 -1.22194e+02 -1.24926e+02 -1.25992e+02 -1.23262e+02 -1.28721e+02
2.96000e+05 2.96000e+03 -1.23182e+02 -1.21025e+02 -1.25339e+02 -1.25928e+02 -1.23208e+02 -1.28649e+02
2.96320e+05 2.96300e+03 -1.23341e+02 -1.20356e+02 -1.26326e+02 -1.25866e+02 -1.23156e+02 -1.28576e+02
2.96640e+05 2.96600e+03 -1.24532e+02 -1.21608e+02 -1.27456e+02 -1.25803e+02 -1.23105e+02 -1.28500e+02
2.96960e+05 2.96900e+03 -1.23593e+02 -1.21049e+02 -1.26136e+02 -1.25739e+02 -1.23056e+02 -1.28423e+02
2.97280e+05 2.97200e+03 -1.23886e+02 -1.22185e+02 -1.25588e+02 -1.25676e+02 -1.23007e+02 -1.28345e+02
2.97600e+05 2.97600e+03 -1.22900e+02 -1.21182e+02 -1.24619e+02 -1.25613e+02 -1.22960e+02 -1.28266e+02
2.97920e+05 2.97900e+03 -1.24399e+02 -1.21731e+02 -1.27068e+02 -1.25550e+02 -1.22915e+02 -1.28186e+02
2.98240e+05 2.98200e+03 -1.23441e+02 -1.20865e+02 -1.26018e+02 -1.25488e+02 -1.22870e+02 -1.28106e+02
2.98560e+05 2.98500e+03 -1.22088e+02 -1.20688e+02 -1.23487e+02 -1.25425e+02 -1.22825e+02 -1.28025e+02
2.98880e+05 2.98800e+03 -1.23416e+02 -1.20230e+02 -1.26603e+02 -1.25363e+02 -1.22782e+02 -1.27944e+02
2.99200e+05 2.99200e+03 -1.22756e+02 -1.22086e+02 -1.23426e+02 -1.25300e+02 -1.22738e+02 -1.27863e+02
2.99520e+05 2.99500e+03 -1.23600e+02 -1.21383e+02 -1.25816e+02 -1.25237e+02 -1.22693e+02 -1.27781e+02
2.99840e+05 2.99800e+03 -1.22321e+02 -1.20897e+02 -1.23744e+02 -1.25173e+02 -1.22648e+02 -1.27698e+02
3.00160e+05 3.00100e+03 -1.23482e+02 -1.22459e+02 -1.24504e+02 -1.25108e+02 -1.22602e+02 -1.27615e+02
3.00480e+05 3.00400e+03 -1.21977e+02 -1.20623e+02 -1.23330e+02 -1.25043e+02 -1.22555e+02 -1.27532e+02
3.00800e+05 3.00800e+03 -1.22490e+02 -1.21394e+02 -1.23586e+02 -1.24977e+02 -1.22506e+02 -1.27448e+02
3.01120e+05 3.01100e+03 -1.22374e+02 -1.19247e+02 -1.25501e+02 -1.24909e+02 -1.22455e+02 -1.27363e+02
3.01440e+05 3.01400e+03 -1.22186e+02 -1.20925e+02 -1.23447e+02 -1.24840e+02 -1.22402e+02 -1.27278e+02
3.01760e+05 3.01700e+03 -1.22814e+02 -1.21672e+02 -1.23956e+02 -1.24770e+02 -1.22348e+02 -1.27193e+02
3.02080e+05 3.02000e+03 -1.23067e+02 -1.21132e+02 -1.25002e+02 -1.24699e+02 -1.22291e+02 -1.27107e+02
3.02400e+05 3.02400e+03 -1.22980e+02 -1.20204e+02 -1.25755e+02 -1.24627e+02 -1.22233e+02 -1.27021e+02
3.02720e+05 3.02700e+03 -1.23366e+02 -1.21401e+02 -1.25331e+02 -1.24555e+02 -1.22174e+02 -1.26936e+02
3.03040e+05 3.03000e+03 -1.21905e+02 -1.19264e+02 -1.24547e+02 -1.24482e+02 -1.22114e+02 -1.26850e+02
3.03360e+05 3.03300e+03 -1.22956e+02 -1.20747e+02 -1.25164e+02 -1.24409e+02 -1.22053e+02 -1.26764e+02
3.03680e+05 3.03600e+03 -1.23153e+02 -1.21775e+02 -1.24531e+02 -1.24335e+02 -1.21992e+02 -1.26678e+02
3.04000e+05 3.04000e+03 -1.23436e+02 -1.21677e+02 -1.25195e+02 -1.24262e+02 -1.21932e+02 -1.26592e+02
3.04320e+05 3.04300e+03 -1.23609e+02 -1.22123e+02 -1.25096e+02 -1.24190e+02 -1.21873e+02 -1.26506e+02
3.04640e+05 3.04600e+03 -1.22290e+02 -1.20347e+02 -1.24232e+02 -1.24118e+02 -1.21817e+02 -1.26419e+02
3.04960e+05 3.04900e+03 -1.21962e+02 -1.19321e+02 -1.24602e+02 -1.24048e+02 -1.21765e+02 -1.26331e+02
3.05280e+05 3.05200e+03 -1.23609e+02 -1.21927e+02 -1.25291e+02 -1.23981e+02 -1.21718e+02 -1.26244e+02
3.05600e+05 3.05600e+03 -1.24663e+02 -1.22941e+02 -1.26385e+02 -1.23917e+02 -1.21678e+02 -1.26156e+02
3.05920e+05 3.05900e+03 -1.24828e+02 -1.23518e+02 -1.26138e+02 -1.23856e+02 -1.21645e+02 -1.26068e+02
3.06240e+05 3.06200e+03 -1.23754e+02 -1.21640e+02 -1.25868e+02 -1.23800e+02 -1.21621e+02 -1.25980e+02
3.06560e+05 3.06500e+03 -1.24632e+02 -1.21807e+02 -1.27458e+02 -1.23750e+02 -1.21605e+02 -1.25894e+02
3.06880e+05 3.06800e+03 -1.25195e+02 -1.22830e+02 -1.27560e+02 -1.23703e+02 -1.21597e+02 -1.25809e+02
3.07200e+05 3.07200e+03 -1.22516e+02 -1.21624e+02 -1.23408e+02 -1.23662e+02 -1.21597e+02 -1.25727e+02
3.07520e+05 3.07500e+03 -1.22832e+02 -1.21059e+02 -1.24604e+02 -1.23625e+02 -1.21603e+02 -1.25647e+02
3.07840e+05 3.07800e+03 -1.33265e+02 -1.21531e+02 -1.44999e+02 -1.23593e+02 -1.21614e+02 -1.25571e+02
3.08160e+05 3.08100e+03 -1.22511e+02 -1.20580e+02 -1.24442e+02 -1.23564e+02 -1.21628e+02 -1.25499e+02
3.08480e+05 3.08400e+03 -1.22578e+02 -1.21250e+02 -1.23907e+02 -1.23537e+02 -1.21643e+02 -1.25431e+02
3.08800e+05 3.08800e+03 -1.21207e+02 -1.19773e+02 -1.22640e+02 -1.23513e+02 -1.21658e+02 -1.25369e+02
3.09120e+05 3.09100e+03 -1.23121e+02 -1.21882e+02 -1.24361e+02 -1.23492e+02 -1.21672e+02 -1.25312e+02
3.09440e+05 3.09400e+03 -1.22100e+02 -1.20644e+02 -1.23555e+02 -1.23472e+02 -1.21683e+02 -1.25262e+02
3.09760e+05 3.09700e+03 -1.22511e+02 -1.20083e+02 -1.24940e+02 -1.23454e+02 -1.21690e+02 -1.25218e+02
3.10080e+05 3.10000e+03 -1.22574e+02 -1.18288e+02 -1.26860e+02 -1.23438e+02 -1.21693e+02 -1.25182e+02
3.10400e+05 3.10400e+03 -1.22608e+02 -1.20635e+02 -1.24581e+02 -1.23422e+02 -1.21691e+02 -1.25154e+02
3.10720e+05 3.10700e+03 -1.22813e+02 -1.20254e+02 -1.25372e+02 -1.23410e+02 -1.21685e+02 -1.25135e+02
3.11040e+05 3.11000e+03 -1.23675e+02 -1.22807e+02 -1.24543e+02 -1.23400e+02 -1.21675e+02 -1.25126e+02
3.11360e+05 3.11300e+03 -1.22309e+02 -1.21615e+02 -1.23003e+02 -1.23394e+02 -1.21660e+02 -1.25129e+02
3.11680e+05 3.11600e+03 -1.21692e+02 -1.18128e+02 -1.25256e+02 -1.23393e+02 -1.21642e+02 -1.25144e+02
3.12000e+05 3.12000e+03 -1.21993e+02 -1.18693e+02 -1.25292e+02 -1.23398e+02 -1.21621e+02 -1.25174e+02
3.12320e+05 3.12300e+03 -1.24292e+02 -1.20924e+02 -1.27659e+02 -1.23408e+02 -1.21597e+02 -1.25219e+02
3.12640e+05 3.12600e+03 -1.23019e+02 -1.21034e+02 -1.25004e+02 -1.23425e+02 -1.21570e+02 -1.25280e+02
3.12960e+05 3.12900e+03 -1.21221e+02 -1.18842e+02 -1.23600e+02 -1.23451e+02 -1.21542e+02 -1.25359e+02
3.13280e+05 3.13200e+03 -1.21930e+02 -1.19510e+02 -1.24350e+02 -1.23484e+02 -1.21513e+02 -1.25455e+02
3.13600e+05 3.13600e+03 -1.21818e+02 -1.18911e+02 -1.24725e+02 -1.23526e+02 -1.21483e+02 -1.25569e+02
3.13920e+05 3.13900e+03 -1.23614e+02 -1.20298e+02 -1.26931e+02 -1.23576e+02 -1.21454e+02 -1.25698e+02
3.14240e+05 3.14200e+03 -1.21958e+02 -1.20668e+02 -1.23247e+02 -1.23634e+02 -1.21426e+02 -1.25842e+02
3.14560e+05 3.14500e+03 -1.22758e+02 -1.21047e+02 -1.24469e+02 -1.23697e+02 -1.21398e+02 -1.25997e+02
3.14880e+05 3.14800e+03 -1.33449e+02 -1.24162e+02 -1.42736e+02 -1.23768e+02 -1.21373e+02 -1.26162e+02
3.15200e+05 3.15200e+03 -1.21046e+02 -1.19041e+02 -1.23051e+02 -1.23840e+02 -1.21348e+02 -1.26331e+02
3.15520e+05 3.15500e+03 -1.21779e+02 -1.19224e+02 -1.24334e+02 -1.23913e+02 -1.21325e+02 -1.26502e+02
3.15840e+05 3.15800e+03 -1.22876e+02 -1.20634e+02 -1.25119e+02 -1.23987e+02 -1.21302e+02 -1.26671e+02
3.16160e+05 3.16100e+03 -1.23543e+02 -1.20483e+02 -1.26602e+02 -1.24055e+02 -1.21278e+02 -1.26833e+02
3.16480e+05 3.16400e+03 -1.23013e+02 -1.19835e+02 -1.26192e+02 -1.24119e+02 -1.21254e+02 -1.26984e+02
3.16800e+05 3.16800e+03 -1.21257e+02 -1.18998e+02 -1.23515e+02 -1.24176e+02 -1.21230e+02 -1.27122e+02
3.17120e+05 3.17100e+03 -1.23380e+02 -1.19459e+02 -1.27300e+02 -1.24225e+02 -1.21206e+02 -1.27243e+02
3.17440e+05 3.17400e+03 -1.22662e+02 -1.20192e+02 -1.25133e+02 -1.24264e+02 -1.21184e+02 -1.27344e+02
3.17760e+05 3.17700e+03 -1.23852e+02 -1.20233e+02 -1.27471e+02 -1.24294e+02 -1.21166e+02 -1.27423e+02
3.18080e+05 3.18000e+03 -1.20474e+02 -1.17478e+02 -1.23470e+02 -1.24317e+02 -1.21155e+02 -1.27479e+02
3.18400e+05 3.18400e+03 -1.22421e+02 -1.18859e+02 -1.25982e+02 -1.24332e+02 -1.21152e+02 -1.27511e+02
3.18720e+05 3.18700e+03 -1.22772e+02 -1.20248e+02 -1.25295e+02 -1.24340e+02 -1.21160e+02 -1.27519e+02
3.19040e+05 3.19000e+03 -1.22960e+02 -1.19027e+02 -1.26894e+02 -1.24342e+02 -1.21180e+02 -1.27504e+02
3.19360e+05 3.19300e+03 -1.22366e+02 -1.20208e+02 -1.24524e+02 -1.24340e+02 -1.21212e+02 -1.27467e+02
3.19680e+05 3.19600e+03 -1.21648e+02 -1.17520e+02 -1.25777e+02 -1.24333e+02 -1.21255e+02 -1.27411e+02
3.20000e+05 3.20000e+03 -1.21343e+02 -1.20371e+02 -1.22314e+02 -1.24322e+02 -1.21307e+02 -1.27336e+02
3.20320e+05 3.20300e+03 -1.22273e+02 -1.18434e+02 -1.26112e+02 -1.24306e+02 -1.21366e+02 -1.27247e+02
3.20640e+05 3.20600e+03 -1.21326e+02 -1.18133e+02 -1.24519e+02 -1.24286e+02 -1.21428e+02 -1.27145e+02
3.20960e+05 3.20900e+03 -1.21159e+02 -1.19588e+02 -1.22729e+02 -1.24262e+02 -1.21490e+02 -1.27034e+02
3.21280e+05 3.21200e+03 -1.20727e+02 -1.18616e+02 -1.22839e+02 -1.24232e+02 -1.21547e+02 -1.26917e+02
3.21600e+05 3.21600e+03 -1.21725e+02 -1.18998e+02 -1.24452e+02 -1.24196e+02 -1.21596e+02 -1.26795e+02
3.21920e+05 3.21900e+03 -1.26600e+02 -1.21687e+02 -1.31513e+02 -1.24153e+02 -1.21634e+02 -1.26672e+02
3.22240e+05 3.22200e+03 -1.21666e+02 -1.18105e+02 -1.25228e+02 -1.24103e+02 -1.21658e+02 -1.26549e+02
3.22560e+05 3.22500e+03 -1.20847e+02 -1.17887e+02 -1.23807e+02 -1.24047e+02 -1.21667e+02 -1.26427e+02
3.22880e+05 3.22800e+03 -1.34336e+02 -1.20631e+02 -1.48041e+02 -1.23984e+02 -1.21660e+02 -1.26309e+02
3.23200e+05 3.23200e+03 -1.23727e+02 -1.22499e+02 -1.24956e+02 -1.23916e+02 -1.21635e+02 -1.26196e+02
3.23520e+05 3.23500e+03 -1.23062e+02 -1.22404e+02 -1.23721e+02 -1.23841e+02 -1.21594e+02 -1.26088e+02
3.23840e+05 3.23800e+03 -1.22048e+02 -1.18960e+02 -1.25137e+02 -1.23762e+02 -1.21537e+02 -1.25987e+02
3.24160e+05 3.24100e+03 -1.37012e+02 -1.28602e+02 -1.45421e+02 -1.23679e+02 -1.21465e+02 -1.25893e+02
3.24480e+05 3.24400e+03 -1.29590e+02 -1.25610e+02 -1.33570e+02 -1.23594e+02 -1.21380e+02 -1.25808e+02
3.24800e+05 3.24800e+03 -1.43270e+02 -1.30488e+02 -1.56052e+02 -1.23508e+02 -1.21284e+02 -1.25733e+02
3.25120e+05 3.25100e+03 -1.20943e+02 -1.18228e+02 -1.23658e+02 -1.23423e+02 -1.21179e+02 -1.25667e+02
3.25440e+05 3.25400e+03 -1.39212e+02 -1.25291e+02 -1.53134e+02 -1.23339e+02 -1.21066e+02 -1.25612e+02
3.25760e+05 3.25700e+03 -1.20906e+02 -1.18538e+02 -1.23274e+02 -1.23259e+02 -1.20949e+02 -1.25569e+02
3.26080e+05 3.26000e+03 -1.21654e+02 -1.19441e+02 -1.23868e+02 -1.23183e+02 -1.20828e+02 -1.25537e+02
3.26400e+05 3.26400e+03 -1.21280e+02 -1.19745e+02 -1.22815e+02 -1.23113e+02 -1.20708e+02 -1.25518e+02
3.26720e+05 3.26700e+03 -1.21040e+02 -1.18938e+02 -1.23142e+02 -1.23050e+02 -1.20589e+02 -1.25511e+02
3.27040e+05 3.27000e+03 -1.20840e+02 -1.17980e+02 -1.23699e+02 -1.22995e+02 -1.20475e+02 -1.25516e+02
3.27360e+05 3.27300e+03 -1.21746e+02 -1.16703e+02 -1.26790e+02 -1.22952e+02 -1.20370e+02 -1.25533e+02
3.27680e+05 3.27600e+03 -1.22877e+02 -1.19915e+02 -1.25839e+02 -1.22919e+02 -1.20276e+02 -1.25562e+02
3.28000e+05 3.28000e+03 -1.21776e+02 -1.19053e+02 -1.24500e+02 -1.22899e+02 -1.20198e+02 -1.25600e+02
3.28320e+05 3.28300e+03 -1.25652e+02 -1.21815e+02 -1.29489e+02 -1.22894e+02 -1.20140e+02 -1.25647e+02
3.28640e+05 3.28600e+03 -1.22221e+02 -1.17524e+02 -1.26918e+02 -1.22903e+02 -1.20105e+02 -1.25701e+02
3.28960e+05 3.28900e+03 -1.19989e+02 -1.17283e+02 -1.22694e+02 -1.22929e+02 -1.20098e+02 -1.25760e+02
3.29280e+05 3.29200e+03 -1.21492e+02 -1.18181e+02 -1.24802e+02 -1.22969e+02 -1.20119e+02 -1.25820e+02
3.29600e+05 3.29600e+03 -1.21368e+02 -1.18232e+02 -1.24504e+02 -1.23024e+02 -1.20169e+02 -1.25879e+02
3.29920e+05 3.29900e+03 -1.21080e+02 -1.20396e+02 -1.21764e+02 -1.23092e+02 -1.20249e+02 -1.25935e+02
3.30240e+05 3.30200e+03 -1.20837e+02 -1.18754e+02 -1.22919e+02 -1.23169e+02 -1.20354e+02 -1.25985e+02
3.30560e+05 3.30500e+03 -1.21910e+02 -1.18042e+02 -1.25779e+02 -1.23255e+02 -1.20481e+02 -1.26028e+02
3.30880e+05 3.30800e+03 -1.20910e+02 -1.18209e+02 -1.23612e+02 -1.23343e+02 -1.20625e+02 -1.26060e+02
3.31200e+05 3.31200e+03 -1.20342e+02 -1.16339e+02 -1.24345e+02 -1.23431e+02 -1.20780e+02 -1.26082e+02
3.31520e+05 3.31500e+03 -1.19368e+02 -1.15994e+02 -1.22741e+02 -1.23516e+02 -1.20939e+02 -1.26093e+02
3.31840e+05 3.31800e+03 -1.20196e+02 -1.17796e+02 -1.22596e+02 -1.23594e+02 -1.21096e+02 -1.26091e+02
3.32160e+05 3.32100e+03 -1.19919e+02 -1.17917e+02 -1.21922e+02 -1.23661e+02 -1.21244e+02 -1.26078e+02
3.32480e+05 3.32400e+03 -1.21371e+02 -1.19848e+02 -1.22895e+02 -1.23715e+02 -1.21378e+02 -1.26053e+02
3.32800e+05 3.32800e+03 -1.21015e+02 -1.17291e+02 -1.24739e+02 -1.23756e+02 -1.21494e+02 -1.26018e+02
3.33120e+05 3.33100e+03 -1.19328e+02 -1.17150e+02 -1.21505e+02 -1.23780e+02 -1.21588e+02 -1.25973e+02
3.33440e+05 3.33400e+03 -1.21847e+02 -1.18768e+02 -1.24927e+02 -1.23790e+02 -1.21659e+02 -1.25920e+02
3.33760e+05 3.33700e+03 -1.19112e+02 -1.15729e+02 -1.22495e+02 -1.23782e+02 -1.21705e+02 -1.25859e+02
3.34080e+05 3.34000e+03 -1.20525e+02 -1.17694e+02 -1.23356e+02 -1.23759e+02 -1.21727e+02 -1.25791e+02
3.34400e+05 3.34400e+03 -1.20055e+02 -1.17480e+02 -1.22630e+02 -1.23721e+02 -1.21724e+02 -1.25719e+02
3.34720e+05 3.34700e+03 -1.19958e+02 -1.16572e+02 -1.23344e+02 -1.23671e+02 -1.21699e+02 -1.25642e+02
3.35040e+05 3.35000e+03 -1.19758e+02 -1.17596e+02 -1.21920e+02 -1.23606e+02 -1.21651e+02 -1.25561e+02
3.35360e+05 3.35300e+03 -1.19931e+02 -1.19776e+02 -1.20087e+02 -1.23531e+02 -1.21584e+02 -1.25478e+02
3.35680e+05 3.35600e+03 -1.18952e+02 -1.16924e+02 -1.20979e+02 -1.23445e+02 -1.21499e+02 -1.25392e+02
3.36000e+05 3.36000e+03 -1.21077e+02 -1.18328e+02 -1.23826e+02 -1.23351e+02 -1.21397e+02 -1.25304e+02
3.36320e+05 3.36300e+03 -1.19585e+02 -1.18155e+02 -1.21015e+02 -1.23248e+02 -1.21280e+02 -1.25216e+02
3.36640e+05 3.36600e+03 -1.18531e+02 -1.15835e+02 -1.21227e+02 -1.23138e+02 -1.21150e+02 -1.25126e+02
3.36960e+05 3.36900e+03 -1.19226e+02 -1.16444e+02 -1.22007e+02 -1.23022e+02 -1.21009e+02 -1.25035e+02
3.37280e+05 3.37200e+03 -1.19915e+02 -1.16920e+02 -1.22910e+02 -1.22901e+02 -1.20859e+02 -1.24943e+02
3.37600e+05 3.37600e+03 -1.19677e+02 -1.17455e+02 -1.21899e+02 -1.22776e+02 -1.20702e+02 -1.24851e+02
3.37920e+05 3.37900e+03 -1.18715e+02 -1.16859e+02 -1.20572e+02 -1.22648e+02 -1.20538e+02 -1.24758e+02
3.38240e+05 3.38200e+03 -1.18756e+02 -1.16837e+02 -1.20674e+02 -1.22517e+02 -1.20370e+02 -1.24664e+02
3.38560e+05 3.38500e+03 -1.20422e+02 -1.17357e+02 -1.23488e+02 -1.22384e+02 -1.20199e+02 -1.24569e+02
3.38880e+05 3.38800e+03 -1.19576e+02 -1.16251e+02 -1.22900e+02 -1.22251e+02 -1.20028e+02 -1.24473e+02
3.39200e+05 3.39200e+03 -1.21376e+02 -1.17828e+02 -1.24924e+02 -1.22116e+02 -1.19856e+02 -1.24376e+02
3.39520e+05 3.39500e+03 -1.19130e+02 -1.15914e+02 -1.22347e+02 -1.21982e+02 -1.19687e+02 -1.24277e+02
3.39840e+05 3.39800e+03 -1.19724e+02 -1.16152e+02 -1.23295e+02 -1.21849e+02 -1.19520e+02 -1.24177e+02
3.40160e+05 3.40100e+03 -1.20903e+02 -1.17029e+02 -1.24776e+02 -1.21716e+02 -1.19358e+02 -1.24075e+02
3.40480e+05 3.40400e+03 -1.19790e+02 -1.16266e+02 -1.23313e+02 -1.21587e+02 -1.19201e+02 -1.23973e+02
3.40800e+05 3.40800e+03 -1.21014e+02 -1.17789e+02 -1.24240e+02 -1.21459e+02 -1.19049e+02 -1.23869e+02
3.41120e+05 3.41100e+03 -1.39415e+02 -1.23180e+02 -1.55649e+02 -1.21335e+02 -1.18904e+02 -1.23766e+02
3.41440e+05 3.41400e+03 -1.21483e+02 -1.18036e+02 -1.24931e+02 -1.21215e+02 -1.18766e+02 -1.23663e+02
3.41760e+05 3.41700e+03 -1.21803e+02 -1.17875e+02 -1.25731e+02 -1.21099e+02 -1.18635e+02 -1.23562e+02
3.42080e+05 3.42000e+03 -1.20475e+02 -1.17741e+02 -1.23209e+02 -1.20987e+02 -1.18511e+02 -1.23464e+02
3.42400e+05 3.42400e+03 -1.19196e+02 -1.16193e+02 -1.22199e+02 -1.20882e+02 -1.18396e+02 -1.23369e+02
3.42720e+05 3.42700e+03 -1.19114e+02 -1.16530e+02 -1.21698e+02 -1.20784e+02 -1.18287e+02 -1.23280e+02
3.43040e+05 3.43000e+03 -1.22691e+02 -1.16484e+02 -1.28898e+02 -1.20692e+02 -1.18187e+02 -1.23197e+02
3.43360e+05 3.43300e+03 -1.20686e+02 -1.16221e+02 -1.25151e+02 -1.20608e+02 -1.18095e+02 -1.23122e+02
3.43680e+05 3.43600e+03 -1.20262e+02 -1.16628e+02 -1.23896e+02 -1.20533e+02 -1.18010e+02 -1.23056e+02
3.44000e+05 3.44000e+03 -1.19183e+02 -1.16720e+02 -1.21645e+02 -1.20467e+02 -1.17935e+02 -1.22999e+02
3.44320e+05 3.44300e+03 -1.19558e+02 -1.16466e+02 -1.22650e+02 -1.20411e+02 -1.17870e+02 -1.22952e+02
3.44640e+05 3.44600e+03 -1.18552e+02 -1.16542e+02 -1.20562e+02 -1.20365e+02 -1.17815e+02 -1.22915e+02
3.44960e+05 3.44900e+03 -1.20572e+02 -1.17914e+02 -1.23229e+02 -1.20331e+02 -1.17773e+02 -1.22888e+02
3.45280e+05 3.45200e+03 -1.35865e+02 -1.16625e+02 -1.55106e+02 -1.20308e+02 -1.17745e+02 -1.22870e+02
3.45600e+05 3.45600e+03 -1.18830e+02 -1.16492e+02 -1.21168e+02 -1.20296e+02 -1.17730e+02 -1.22862e+02
3.45920e+05 3.45900e+03 -1.19580e+02 -1.16259e+02 -1.22901e+02 -1.20296e+02 -1.17730e+02 -1.22861e+02
3.46240e+05 3.46200e+03 -1.19687e+02 -1.18274e+02 -1.21100e+02 -1.20306e+02 -1.17745e+02 -1.22867e+02
3.46560e+05 3.46500e+03 -1.21676e+02 -1.17221e+02 -1.26131e+02 -1.20326e+02 -1.17772e+02 -1.22879e+02
3.46880e+05 3.46800e+03 -1.17823e+02 -1.16663e+02 -1.18983e+02 -1.20353e+02 -1.17811e+02 -1.22894e+02
3.47200e+05 3.47200e+03 -1.41082e+02 -1.22278e+02 -1.59885e+02 -1.20386e+02 -1.17858e+02 -1.22913e+02
3.47520e+05 3.47500e+03 -1.19835e+02 -1.16623e+02 -1.23047e+02 -1.20423e+02 -1.17912e+02 -1.22934e+02
3.47840e+05 3.47800e+03 -1.20569e+02 -1.19134e+02 -1.22003e+02 -1.20463e+02 -1.17969e+02 -1.22956e+02
3.48160e+05 3.48100e+03 -1.18985e+02 -1.16912e+02 -1.21058e+02 -1.20504e+02 -1.18026e+02 -1.22981e+02
3.48480e+05 3.48400e+03 -1.19774e+02 -1.16568e+02 -1.22981e+02 -1.20544e+02 -1.18080e+02 -1.23008e+02
3.48800e+05 3.48800e+03 -1.20610e+02 -1.19338e+02 -1.21882e+02 -1.20583e+02 -1.18128e+02 -1.23038e+02
3.49120e+05 3.49100e+03 -1.20575e+02 -1.16965e+02 -1.24184e+02 -1.20620e+02 -1.18168e+02 -1.23071e+02
3.49440e+05 3.49400e+03 -1.19845e+02 -1.17054e+02 -1.22635e+02 -1.20654e+02 -1.18199e+02 -1.23109e+02
3.49760e+05 3.49700e+03 -1.20694e+02 -1.18410e+02 -1.22977e+02 -1.20686e+02 -1.18221e+02 -1.23152e+02
3.50080e+05 3.50000e+03 -1.20116e+02 -1.16672e+02 -1.23560e+02 -1.20716e+02 -1.18233e+02 -1.23199e+02
3.50400e+05 3.50400e+03 -1.20602e+02 -1.16339e+02 -1.24865e+02 -1.20744e+02 -1.18237e+02 -1.23251e+02
3.50720e+05 3.50700e+03 -1.18823e+02 -1.17368e+02 -1.20279e+02 -1.20770e+02 -1.18234e+02 -1.23306e+02
3.51040e+05 3.51000e+03 -1.18313e+02 -1.16010e+02 -1.20616e+02 -1.20794e+02 -1.18225e+02 -1.23363e+02
3.51360e+05 3.51300e+03 -1.19245e+02 -1.15848e+02 -1.22641e+02 -1.20816e+02 -1.18213e+02 -1.23420e+02
3.51680e+05 3.51600e+03 -1.21776e+02 -1.18193e+02 -1.25359e+02 -1.20838e+02 -1.18199e+02 -1.23476e+02
3.52000e+05 3.52000e+03 -1.18885e+02 -1.16486e+02 -1.21284e+02 -1.20858e+02 -1.18185e+02 -1.23530e+02
3.52320e+05 3.52300e+03 -1.18191e+02 -1.16440e+02 -1.19943e+02 -1.20874e+02 -1.18170e+02 -1.23579e+02
3.52640e+05 3.52600e+03 -1.20272e+02 -1.16392e+02 -1.24152e+02 -1.20889e+02 -1.18157e+02 -1.23622e+02
3.52960e+05 3.52900e+03 -1.19197e+02 -1.16728e+02 -1.21666e+02 -1.20901e+02 -1.18144e+02 -1.23659e+02
3.53280e+05 3.53200e+03 -1.21341e+02 -1.16805e+02 -1.25876e+02 -1.20911e+02 -1.18133e+02 -1.23689e+02
3.53600e+05 3.53600e+03 -1.20109e+02 -1.16561e+02 -1.23656e+02 -1.20916e+02 -1.18121e+02 -1.23711e+02
3.53920e+05 3.53900e+03 -1.19896e+02 -1.17798e+02 -1.21994e+02 -1.20917e+02 -1.18109e+02 -1.23726e+02
3.54240e+05 3.54200e+03 -1.19054e+02 -1.17261e+02 -1.20848e+02 -1.20915e+02 -1.18096e+02 -1.23733e+02
3.54560e+05 3.54500e+03 -1.18819e+02 -1.16855e+02 -1.20783e+02 -1.20909e+02 -1.18082e+02 -1.23735e+02
3.54880e+05 3.54800e+03 -1.20035e+02 -1.17200e+02 -1.22869e+02 -1.20898e+02 -1.18065e+02 -1.23731e+02
3.55200e+05 3.55200e+03 -1.19018e+02 -1.16561e+02 -1.21475e+02 -1.20885e+02 -1.18045e+02 -1.23724e+02
3.55520e+05 3.55500e+03 -1.20433e+02 -1.15729e+02 -1.25137e+02 -1.20868e+02 -1.18021e+02 -1.23714e+02
3.55840e+05 3.55800e+03 -1.18780e+02 -1.16708e+02 -1.20853e+02 -1.20849e+02 -1.17994e+02 -1.23704e+02
3.56160e+05 3.56100e+03 -1.18431e+02 -1.16637e+02 -1.20226e+02 -1.20830e+02 -1.17964e+02 -1.23696e+02
3.56480e+05 3.56400e+03 -1.18037e+02 -1.16467e+02 -1.19607e+02 -1.20811e+02 -1.17931e+02 -1.23691e+02
3.56800e+05 3.56800e+03 -1.17786e+02 -1.16079e+02 -1.19494e+02 -1.20792e+02 -1.17895e+02 -1.23690e+02
3.57120e+05 3.57100e+03 -1.17559e+02 -1.16384e+02 -1.18734e+02 -1.20776e+02 -1.17858e+02 -1.23695e+02
3.57440e+05 3.57400e+03 -1.18136e+02 -1.17182e+02 -1.19090e+02 -1.20763e+02 -1.17821e+02 -1.23705e+02
3.57760e+05 3.57700e+03 -1.19946e+02 -1.17393e+02 -1.22499e+02 -1.20754e+02 -1.17786e+02 -1.23721e+02
3.58080e+05 3.58000e+03 -1.18647e+02 -1.16960e+02 -1.20334e+02 -1.20748e+02 -1.17753e+02 -1.23743e+02
3.58400e+05 3.58400e+03 -1.19694e+02 -1.16813e+02 -1.22575e+02 -1.20746e+02 -1.17724e+02 -1.23768e+02
3.58720e+05 3.58700e+03 -1.19246e+02 -1.16578e+02 -1.21914e+02 -1.20748e+02 -1.17699e+02 -1.23796e+02
3.59040e+05 3.59000e+03 -1.18193e+02 -1.16096e+02 -1.20290e+02 -1.20752e+02 -1.17680e+02 -1.23824e+02
3.59360e+05 3.59300e+03 -1.17412e+02 -1.15595e+02 -1.19230e+02 -1.20758e+02 -1.17666e+02 -1.23850e+02
3.59680e+05 3.59600e+03 -1.19397e+02 -1.15615e+02 -1.23178e+02 -1.20765e+02 -1.17657e+02 -1.23873e+02
3.60000e+05 3.60000e+03 -1.20528e+02 -1.17778e+02 -1.23278e+02 -1.20771e+02 -1.17652e+02 -1.23890e+02
3.60320e+05 3.60300e+03 -1.18504e+02 -1.15851e+02 -1.21157e+02 -1.20774e+02 -1.17651e+02 -1.23898e+02
3.60640e+05 3.60600e+03 -1.20976e+02 -1.17728e+02 -1.24225e+02 -1.20775e+02 -1.17652e+02 -1.23897e+02
3.60960e+05 3.60900e+03 -1.18450e+02 -1.17478e+02 -1.19422e+02 -1.20769e+02 -1.17654e+02 -1.23884e+02
3.61280e+05 3.61200e+03 -1.16966e+02 -1.15272e+02 -1.18661e+02 -1.20758e+02 -1.17656e+02 -1.23860e+02
3.61600e+05 3.61600e+03 -1.19112e+02 -1.16211e+02 -1.22013e+02 -1.20739e+02 -1.17657e+02 -1.23822e+02
3.61920e+05 3.61900e+03 -1.17947e+02 -1.15324e+02 -1.20571e+02 -1.20714e+02 -1.17655e+02 -1.23772e+02
3.62240e+05 3.62200e+03 -1.19755e+02 -1.15570e+02 -1.23941e+02 -1.20680e+02 -1.17649e+02 -1.23711e+02
3.62560e+05 3.62500e+03 -1.18595e+02 -1.16897e+02 -1.20292e+02 -1.20638e+02 -1.17639e+02 -1.23638e+02
3.62880e+05 3.62800e+03 -1.18061e+02 -1.15436e+02 -1.20686e+02 -1.20590e+02 -1.17625e+02 -1.23556e+02
3.63200e+05 3.63200e+03 -1.17672e+02 -1.16279e+02 -1.19065e+02 -1.20536e+02 -1.17605e+02 -1.23467e+02
3.63520e+05 3.63500e+03 -1.18299e+02 -1.14370e+02 -1.22229e+02 -1.20475e+02 -1.17580e+02 -1.23371e+02
3.63840e+05 3.63800e+03 -1.40871e+02 -1.14786e+02 -1.66957e+02 -1.20410e+02 -1.17550e+02 -1.23270e+02
3.64160e+05 3.64100e+03 -1.17946e+02 -1.16022e+02 -1.19869e+02 -1.20341e+02 -1.17515e+02 -1.23168e+02
3.64480e+05 3.64400e+03 -1.18513e+02 -1.16159e+02 -1.20866e+02 -1.20270e+02 -1.17476e+02 -1.23064e+02
3.64800e+05 3.64800e+03 -1.18208e+02 -1.16581e+02 -1.19835e+02 -1.20198e+02 -1.17434e+02 -1.22962e+02
3.65120e+05 3.65100e+03 -1.19965e+02 -1.17180e+02 -1.22750e+02 -1.20126e+02 -1.17390e+02 -1.22862e+02
3.65440e+05 3.65400e+03 -1.20071e+02 -1.16378e+02 -1.23764e+02 -1.20055e+02 -1.17343e+02 -1.22768e+02
3.65760e+05 3.65700e+03 -1.18841e+02 -1.16293e+02 -1.21388e+02 -1.19988e+02 -1.17296e+02 -1.22679e+02
3.66080e+05 3.66000e+03 -1.19305e+02 -1.16203e+02 -1.22406e+02 -1.19923e+02 -1.17248e+02 -1.22598e+02
3.66400e+05 3.66400e+03 -1.36902e+02 -1.18928e+02 -1.54876e+02 -1.19863e+02 -1.17200e+02 -1.22526e+02
3.66720e+05 3.66700e+03 -1.18231e+02 -1.16491e+02 -1.19971e+02 -1.19808e+02 -1.17151e+02 -1.22464e+02
3.67040e+05 3.67000e+03 -1.18329e+02 -1.16633e+02 -1.20026e+02 -1.19758e+02 -1.17104e+02 -1.22412e+02
3.67360e+05 3.67300e+03 -1.18092e+02 -1.14961e+02 -1.21223e+02 -1.19713e+02 -1.17056e+02 -1.22370e+02
3.67680e+05 3.67600e+03 -1.19084e+02 -1.14907e+02 -1.23260e+02 -1.19673e+02 -1.17008e+02 -1.22339e+02
3.68000e+05 3.68000e+03 -1.19397e+02 -1.16158e+02 -1.22635e+02 -1.19640e+02 -1.16961e+02 -1.22319e+02
3.68320e+05 3.68300e+03 -1.18222e+02 -1.15819e+02 -1.20626e+02 -1.19611e+02 -1.16914e+02 -1.22308e+02
3.68640e+05 3.68600e+03 -1.17471e+02 -1.15027e+02 -1.19914e+02 -1.19587e+02 -1.16868e+02 -1.22306e+02
3.68960e+05 3.68900e+03 -1.18077e+02 -1.15747e+02 -1.20407e+02 -1.19567e+02 -1.16823e+02 -1.22312e+02
3.69280e+05 3.69200e+03 -1.19522e+02 -1.15266e+02 -1.23777e+02 -1.19552e+02 -1.16780e+02 -1.22324e+02
3.69600e+05 3.69600e+03 -1.19464e+02 -1.16376e+02 -1.22551e+02 -1.19540e+02 -1.16740e+02 -1.22341e+02
3.69920e+05 3.69900e+03 -1.17935e+02 -1.15826e+02 -1.20045e+02 -1.19535e+02 -1.16705e+02 -1.22364e+02
3.70240e+05 3.70200e+03 -1.19063e+02 -1.15114e+02 -1.23012e+02 -1.19532e+02 -1.16675e+02 -1.22389e+02
3.70560e+05 3.70500e+03 -1.20329e+02 -1.16188e+02 -1.24470e+02 -1.19535e+02 -1.16651e+02 -1.22418e+02
3.70880e+05 3.70800e+03 -1.18561e+02 -1.14956e+02 -1.22167e+02 -1.19541e+02 -1.16634e+02 -1.22448e+02
3.71200e+05 3.71200e+03 -1.18453e+02 -1.14942e+02 -1.21965e+02 -1.19550e+02 -1.16623e+02 -1.22478e+02
3.71520e+05 3.71500e+03 -1.18585e+02 -1.16271e+02 -1.20900e+02 -1.19562e+02 -1.16618e+02 -1.22507e+02
3.71840e+05 3.71800e+03 -1.18882e+02 -1.15637e+02 -1.22128e+02 -1.19576e+02 -1.16618e+02 -1.22535e+02
3.72160e+05 3.72100e+03 -1.17850e+02 -1.14976e+02 -1.20724e+02 -1.19590e+02 -1.16621e+02 -1.22560e+02
3.72480e+05 3.72400e+03 -1.19176e+02 -1.17653e+02 -1.20699e+02 -1.19604e+02 -1.16627e+02 -1.22581e+02
3.72800e+05 3.72800e+03 -1.18977e+02 -1.15941e+02 -1.22014e+02 -1.19615e+02 -1.16633e+02 -1.22597e+02
3.73120e+05 3.73100e+03 -1.17595e+02 -1.15927e+02 -1.19262e+02 -1.19624e+02 -1.16639e+02 -1.22609e+02
3.73440e+05 3.73400e+03 -1.20838e+02 -1.16624e+02 -1.25051e+02 -1.19629e+02 -1.16642e+02 -1.22615e+02
3.73760e+05 3.73700e+03 -1.18181e+02 -1.15918e+02 -1.20444e+02 -1.19629e+02 -1.16641e+02 -1.22616e+02
3.74080e+05 3.74000e+03 -1.17093e+02 -1.14090e+02 -1.20095e+02 -1.19624e+02 -1.16636e+02 -1.22611e+02
3.74400e+05 3.74400e+03 -1.16779e+02 -1.14065e+02 -1.19492e+02 -1.19614e+02 -1.16626e+02 -1.22601e+02
3.74720e+05 3.74700e+03 -1.17315e+02 -1.14356e+02 -1.20274e+02 -1.19598e+02 -1.16610e+02 -1.22586e+02
3.75040e+05 3.75000e+03 -1.19025e+02 -1.15850e+02 -1.22200e+02 -1.19578e+02 -1.16590e+02 -1.22567e+02
3.75360e+05 3.75300e+03 -1.17574e+02 -1.15296e+02 -1.19852e+02 -1.19553e+02 -1.16563e+02 -1.22543e+02
3.75680e+05 3.75600e+03 -1.17573e+02 -1.15397e+02 -1.19749e+02 -1.19524e+02 -1.16533e+02 -1.22515e+02
3.76000e+05 3.76000e+03 -1.18358e+02 -1.16697e+02 -1.20018e+02 -1.19490e+02 -1.16498e+02 -1.22482e+02
3.76320e+05 3.76300e+03 -1.17632e+02 -1.15523e+02 -1.19742e+02 -1.19452e+02 -1.16460e+02 -1.22445e+02
3.76640e+05 3.76600e+03 -1.17316e+02 -1.14081e+02 -1.20551e+02 -1.19412e+02 -1.16420e+02 -1.22404e+02
3.76960e+05 3.76900e+03 -1.18268e+02 -1.14566e+02 -1.21970e+02 -1.19369e+02 -1.16380e+02 -1.22358e+02
3.77280e+05 3.77200e+03 -1.18737e+02 -1.16582e+02 -1.20893e+02 -1.19325e+02 -1.16341e+02 -1.22308e+02
3.77600e+05 3.77600e+03 -1.19097e+02 -1.15103e+02 -1.23092e+02 -1.19279e+02 -1.16304e+02 -1.22253e+02
3.77920e+05 3.77900e+03 -1.17247e+02 -1.14565e+02 -1.19929e+02 -1.19233e+02 -1.16272e+02 -1.22193e+02
3.78240e+05 3.78200e+03 -1.17166e+02 -1.13993e+02 -1.20339e+02 -1.19187e+02 -1.16244e+02 -1.22130e+02
3.78560e+05 3.78500e+03 -1.18844e+02 -1.15812e+02 -1.21875e+02 -1.19142e+02 -1.16222e+02 -1.22062e+02
3.78880e+05 3.78800e+03 -1.18322e+02 -1.14650e+02 -1.21993e+02 -1.19097e+02 -1.16205e+02 -1.21990e+02
3.79200e+05 3.79200e+03 -1.19395e+02 -1.15779e+02 -1.23012e+02 -1.19055e+02 -1.16194e+02 -1.21916e+02
3.79520e+05 3.79500e+03 -1.17388e+02 -1.14377e+02 -1.20400e+02 -1.19014e+02 -1.16186e+02 -1.21842e+02
3.79840e+05 3.79800e+03 -1.18050e+02 -1.15275e+02 -1.20825e+02 -1.18975e+02 -1.16182e+02 -1.21768e+02
3.80160e+05 3.80100e+03 -1.17050e+02 -1.14725e+02 -1.19376e+02 -1.18939e+02 -1.16180e+02 -1.21698e+02
3.80480e+05 3.80400e+03 -1.25823e+02 -1.14818e+02 -1.36828e+02 -1.18905e+02 -1.16178e+02 -1.21632e+02
3.80800e+05 3.80800e+03 -1.16773e+02 -1.14739e+02 -1.18807e+02 -1.18874e+02 -1.16176e+02 -1.21573e+02
3.81120e+05 3.81100e+03 -1.18686e+02 -1.15849e+02 -1.21522e+02 -1.18846e+02 -1.16170e+02 -1.21522e+02
3.81440e+05 3.81400e+03 -1.18244e+02 -1.15290e+02 -1.21197e+02 -1.18820e+02 -1.16161e+02 -1.21479e+02
3.81760e+05 3.81700e+03 -1.18667e+02 -1.14680e+02 -1.22654e+02 -1.18797e+02 -1.16148e+02 -1.21446e+02
3.82080e+05 3.82000e+03 -1.17042e+02 -1.15196e+02 -1.18888e+02 -1.18775e+02 -1.16128e+02 -1.21421e+02
3.82400e+05 3.82400e+03 -1.17490e+02 -1.15537e+02 -1.19444e+02 -1.18754e+02 -1.16103e+02 -1.21404e+02
3.82720e+05 3.82700e+03 -1.18122e+02 -1.15315e+02 -1.20929e+02 -1.18733e+02 -1.16071e+02 -1.21394e+02
3.83040e+05 3.83000e+03 -1.17437e+02 -1.14510e+02 -1.20364e+02 -1.18711e+02 -1.16033e+02 -1.21389e+02
3.83360e+05 3.83300e+03 -1.18481e+02 -1.16160e+02 -1.20803e+02 -1.18689e+02 -1.15990e+02 -1.21389e+02
3.83680e+05 3.83600e+03 -1.19081e+02 -1.15150e+02 -1.23012e+02 -1.18666e+02 -1.15941e+02 -1.21391e+02
3.84000e+05 3.84000e+03 -1.19325e+02 -1.15471e+02 -1.23179e+02 -1.18642e+02 -1.15888e+02 -1.21396e+02
3.84320e+05 3.84300e+03 -1.17851e+02 -1.15402e+02 -1.20299e+02 -1.18616e+02 -1.15832e+02 -1.21400e+02
3.84640e+05 3.84600e+03 -1.17343e+02 -1.15612e+02 -1.19073e+02 -1.18589e+02 -1.15774e+02 -1.21404e+02
3.84960e+05 3.84900e+03 -1.19202e+02 -1.15946e+02 -1.22458e+02 -1.18561e+02 -1.15715e+02 -1.21406e+02
3.85280e+05 3.85200e+03 -1.17535e+02 -1.14719e+02 -1.20352e+02 -1.18531e+02 -1.15656e+02 -1.21405e+02
3.85600e+05 3.85600e+03 -1.17215e+02 -1.14442e+02 -1.19988e+02 -1.18501e+02 -1.15599e+02 -1.21402e+02
3.85920e+05 3.85900e+03 -1.18293e+02 -1.15697e+02 -1.20888e+02 -1.18470e+02 -1.15543e+02 -1.21397e+02
3.86240e+05 3.86200e+03 -1.17379e+02 -1.15504e+02 -1.19254e+02 -1.18439e+02 -1.15490e+02 -1.21389e+02
3.86560e+05 3.86500e+03 -1.17859e+02 -1.15149e+02 -1.20570e+02 -1.18410e+02 -1.15441e+02 -1.21379e+02
3.86880e+05 3.86800e+03 -1.17254e+02 -1.15111e+02 -1.19397e+02 -1.18382e+02 -1.15395e+02 -1.21369e+02
3.87200e+05 3.87200e+03 -1.17663e+02 -1.15580e+02 -1.19747e+02 -1.18356e+02 -1.15353e+02 -1.21359e+02
3.87520e+05 3.87500e+03 -1.17566e+02 -1.15568e+02 -1.19565e+02 -1.18332e+02 -1.15315e+02 -1.21349e+02
3.87840e+05 3.87800e+03 -1.17331e+02 -1.15102e+02 -1.19560e+02 -1.18311e+02 -1.15282e+02 -1.21341e+02
3.88160e+05 3.88100e+03 -1.17696e+02 -1.16283e+02 -1.19108e+02 -1.18293e+02 -1.15252e+02 -1.21335e+02
3.88480e+05 3.88400e+03 -1.18303e+02 -1.16895e+02 -1.19712e+02 -1.18278e+02 -1.15226e+02 -1.21330e+02
3.88800e+05 3.88800e+03 -1.18346e+02 -1.14608e+02 -1.22084e+02 -1.18264e+02 -1.15203e+02 -1.21326e+02
3.89120e+05 3.89100e+03 -1.17099e+02 -1.17047e+02 -1.17151e+02 -1.18253e+02 -1.15183e+02 -1.21323e+02
3.89440e+05 3.89400e+03 -1.17215e+02 -1.14017e+02 -1.20413e+02 -1.18242e+02 -1.15165e+02 -1.21318e+02
3.89760e+05 3.89700e+03 -1.18122e+02 -1.14828e+02 -1.21416e+02 -1.18231e+02 -1.15150e+02 -1.21312e+02
3.90080e+05 3.90000e+03 -1.16183e+02 -1.15601e+02 -1.16765e+02 -1.18219e+02 -1.15136e+02 -1.21302e+02
3.90400e+05 3.90400e+03 -1.17652e+02 -1.15187e+02 -1.20117e+02 -1.18206e+02 -1.15124e+02 -1.21288e+02
3.90720e+05 3.90700e+03 -1.17201e+02 -1.14593e+02 -1.19809e+02 -1.18191e+02 -1.15113e+02 -1.21268e+02
3.91040e+05 3.91000e+03 -1.16171e+02 -1.14255e+02 -1.18086e+02 -1.18172e+02 -1.15104e+02 -1.21241e+02
3.91360e+05 3.91300e+03 -1.16516e+02 -1.14085e+02 -1.18947e+02 -1.18151e+02 -1.15095e+02 -1.21207e+02
3.91680e+05 3.91600e+03 -1.15927e+02 -1.14245e+02 -1.17608e+02 -1.18126e+02 -1.15087e+02 -1.21165e+02
3.92000e+05 3.92000e+03 -1.17486e+02 -1.14905e+02 -1.20066e+02 -1.18098e+02 -1.15081e+02 -1.21115e+02
3.92320e+05 3.92300e+03 -1.16220e+02 -1.14641e+02 -1.17798e+02 -1.18066e+02 -1.15074e+02 -1.21058e+02
3.92640e+05 3.92600e+03 -1.17135e+02 -1.16319e+02 -1.17950e+02 -1.18032e+02 -1.15069e+02 -1.20995e+02
3.92960e+05 3.92900e+03 -1.15292e+02 -1.12946e+02 -1.17639e+02 -1.17994e+02 -1.15064e+02 -1.20924e+02
3.93280e+05 3.93200e+03 -1.17613e+02 -1.15797e+02 -1.19429e+02 -1.17953e+02 -1.15059e+02 -1.20848e+02
3.93600e+05 3.93600e+03 -1.16559e+02 -1.14814e+02 -1.18304e+02 -1.17910e+02 -1.15054e+02 -1.20767e+02
3.93920e+05 3.93900e+03 -1.16686e+02 -1.13881e+02 -1.19492e+02 -1.17865e+02 -1.15050e+02 -1.20681e+02
3.94240e+05 3.94200e+03 -1.16416e+02 -1.13428e+02 -1.19403e+02 -1.17819e+02 -1.15045e+02 -1.20593e+02
3.94560e+05 3.94500e+03 -1.16363e+02 -1.15420e+02 -1.17305e+02 -1.17770e+02 -1.15040e+02 -1.20501e+02
3.94880e+05 3.94800e+03 -1.15981e+02 -1.14198e+02 -1.17765e+02 -1.17721e+02 -1.15034e+02 -1.20408e+02
3.95200e+05 3.95200e+03 -1.15954e+02 -1.14187e+02 -1.17722e+02 -1.17671e+02 -1.15028e+02 -1.20314e+02
3.95520e+05 3.95500e+03 -1.16194e+02 -1.14122e+02 -1.18266e+02 -1.17620e+02 -1.15021e+02 -1.20219e+02
3.95840e+05 3.95800e+03 -1.15645e+02 -1.13062e+02 -1.18228e+02 -1.17569e+02 -1.15013e+02 -1.20125e+02
3.96160e+05 3.96100e+03 -1.16321e+02 -1.13284e+02 -1.19358e+02 -1.17518e+02 -1.15004e+02 -1.20032e+02
3.96480e+05 3.96400e+03 -1.17454e+02 -1.15024e+02 -1.19884e+02 -1.17468e+02 -1.14995e+02 -1.19940e+02
3.96800e+05 3.96800e+03 -1.15996e+02 -1.13199e+02 -1.18793e+02 -1.17417e+02 -1.14984e+02 -1.19850e+02
3.97120e+05 3.97100e+03 -1.15999e+02 -1.13386e+02 -1.18611e+02 -1.17368e+02 -1.14972e+02 -1.19764e+02
3.97440e+05 3.97400e+03 -1.17960e+02 -1.14659e+02 -1.21262e+02 -1.17319e+02 -1.14958e+02 -1.19680e+02
3.97760e+05 3.97700e+03 -1.16114e+02 -1.13440e+02 -1.18788e+02 -1.17271e+02 -1.14942e+02 -1.19600e+02
3.98080e+05 3.98000e+03 -1.16322e+02 -1.13160e+02 -1.19484e+02 -1.17224e+02 -1.14924e+02 -1.19524e+02
3.98400e+05 3.98400e+03 -1.15876e+02 -1.13323e+02 -1.18429e+02 -1.17178e+02 -1.14904e+02 -1.19452e+02
3.98720e+05 3.98700e+03 -1.14862e+02 -1.12904e+02 -1.16820e+02 -1.17132e+02 -1.14880e+02 -1.19384e+02
3.99040e+05 3.99000e+03 -1.15484e+02 -1.12561e+02 -1.18407e+02 -1.17087e+02 -1.14854e+02 -1.19320e+02
3.99360e+05 3.99300e+03 -1.15397e+02 -1.12439e+02 -1.18354e+02 -1.17043e+02 -1.14825e+02 -1.19261e+02
3.99680e+05 3.99600e+03 -1.15222e+02 -1.12500e+02 -1.17944e+02 -1.16999e+02 -1.14792e+02 -1.19206e+02
4.00000e+05 4.00000e+03 -1.16561e+02 -1.13516e+02 -1.19606e+02 -1.16957e+02 -1.14757e+02 -1.19156e+02
4.00320e+05 4.00300e+03 -1.16453e+02 -1.12596e+02 -1.20310e+02 -1.16915e+02 -1.14718e+02 -1.19111e+02
4.00640e+05 4.00600e+03 -1.14840e+02 -1.12958e+02 -1.16722e+02 -1.16874e+02 -1.14676e+02 -1.19071e+02
4.00960e+05 4.00900e+03 -1.15631e+02 -1.13071e+02 -1.18192e+02 -1.16834e+02 -1.14631e+02 -1.19036e+02
4.01280e+05 4.01200e+03 -1.14638e+02 -1.12432e+02 -1.16844e+02 -1.16794e+02 -1.14583e+02 -1.19006e+02
4.01600e+05 4.01600e+03 -1.15313e+02 -1.12791e+02 -1.17835e+02 -1.16758e+02 -1.14533e+02 -1.18983e+02
4.01920e+05 4.01900e+03 -1.16296e+02 -1.14118e+02 -1.18473e+02 -1.16722e+02 -1.14480e+02 -1.18965e+02
4.02240e+05 4.02200e+03 -1.15998e+02 -1.13250e+02 -1.18746e+02 -1.16690e+02 -1.14426e+02 -1.18954e+02
4.02560e+05 4.02500e+03 -1.15280e+02 -1.12744e+02 -1.17816e+02 -1.16660e+02 -1.14369e+02 -1.18950e+02
4.02880e+05 4.02800e+03 -1.16632e+02 -1.14615e+02 -1.18649e+02 -1.16632e+02 -1.14311e+02 -1.18952e+02
4.03200e+05 4.03200e+03 -1.15913e+02 -1.14250e+02 -1.17576e+02 -1.16607e+02 -1.14251e+02 -1.18962e+02
4.03520e+05 4.03500e+03 -1.15528e+02 -1.13286e+02 -1.17769e+02 -1.16584e+02 -1.14190e+02 -1.18979e+02
4.03840e+05 4.03800e+03 -1.14444e+02 -1.11318e+02 -1.17570e+02 -1.16565e+02 -1.14129e+02 -1.19001e+02
4.04160e+05 4.04100e+03 -1.15283e+02 -1.12053e+02 -1.18513e+02 -1.16547e+02 -1.14067e+02 -1.19027e+02
4.04480e+05 4.04400e+03 -1.15072e+02 -1.12315e+02 -1.17829e+02 -1.16531e+02 -1.14006e+02 -1.19057e+02
4.04800e+05 4.04800e+03 -1.16729e+02 -1.12916e+02 -1.20542e+02 -1.16516e+02 -1.13944e+02 -1.19088e+02
4.05120e+05 4.05100e+03 -1.14484e+02 -1.11501e+02 -1.17468e+02 -1.16500e+02 -1.13882e+02 -1.19118e+02
4.05440e+05 4.05400e+03 -1.15118e+02 -1.12638e+02 -1.17598e+02 -1.16484e+02 -1.13822e+02 -1.19146e+02
4.05760e+05 4.05700e+03 -1.15609e+02 -1.12515e+02 -1.18704e+02 -1.16466e+02 -1.13762e+02 -1.19170e+02
4.06080e+05 4.06000e+03 -1.14840e+02 -1.12560e+02 -1.17120e+02 -1.16446e+02 -1.13703e+02 -1.19188e+02
4.06400e+05 4.06400e+03 -1.15820e+02 -1.11866e+02 -1.19773e+02 -1.16422e+02 -1.13646e+02 -1.19199e+02
4.06720e+05 4.06700e+03 -1.14779e+02 -1.12238e+02 -1.17321e+02 -1.16396e+02 -1.13590e+02 -1.19202e+02
4.07040e+05 4.07000e+03 -1.14355e+02 -1.10993e+02 -1.17717e+02 -1.16367e+02 -1.13535e+02 -1.19198e+02
4.07360e+05 4.07300e+03 -1.16169e+02 -1.11619e+02 -1.20719e+02 -1.16334e+02 -1.13482e+02 -1.19185e+02
4.07680e+05 4.07600e+03 -1.15636e+02 -1.12099e+02 -1.19172e+02 -1.16298e+02 -1.13431e+02 -1.19165e+02
4.08000e+05 4.08000e+03 -1.14120e+02 -1.12459e+02 -1.15780e+02 -1.16259e+02 -1.13380e+02 -1.19138e+02
4.08320e+05 4.08300e+03 -1.14031e+02 -1.11305e+02 -1.16758e+02 -1.16219e+02 -1.13332e+02 -1.19105e+02
4.08640e+05 4.08600e+03 -1.15370e+02 -1.12344e+02 -1.18396e+02 -1.16175e+02 -1.13284e+02 -1.19067e+02
4.08960e+05 4.08900e+03 -1.14468e+02 -1.12184e+02 -1.16751e+02 -1.16132e+02 -1.13238e+02 -1.19026e+02
4.09280e+05 4.09200e+03 -1.14713e+02 -1.11566e+02 -1.17860e+02 -1.16087e+02 -1.13193e+02 -1.18981e+02
4.09600e+05 4.09600e+03 -1.13546e+02 -1.10929e+02 -1.16162e+02 -1.16042e+02 -1.13148e+02 -1.18936e+02
4.09920e+05 4.09900e+03 -1.16263e+02 -1.13290e+02 -1.19237e+02 -1.15997e+02 -1.13105e+02 -1.18889e+02
4.10240e+05 4.10200e+03 -1.14548e+02 -1.11669e+02 -1.17427e+02 -1.15953e+02 -1.13062e+02 -1.18843e+02
4.10560e+05 4.10500e+03 -1.13985e+02 -1.11273e+02 -1.16697e+02 -1.15909e+02 -1.13020e+02 -1.18798e+02
4.10880e+05 4.10800e+03 -1.14491e+02 -1.12475e+02 -1.16507e+02 -1.15867e+02 -1.12979e+02 -1.18755e+02
4.11200e+05 4.11200e+03 -1.15065e+02 -1.13057e+02 -1.17072e+02 -1.15825e+02 -1.12937e+02 -1.18713e+02
4.11520e+05 4.11500e+03 -1.13764e+02 -1.11953e+02 -1.15575e+02 -1.15785e+02 -1.12896e+02 -1.18674e+02
4.11840e+05 4.11800e+03 -1.14067e+02 -1.10594e+02 -1.17541e+02 -1.15746e+02 -1.12855e+02 -1.18638e+02
4.12160e+05 4.12100e+03 -1.13510e+02 -1.11185e+02 -1.15834e+02 -1.15709e+02 -1.12814e+02 -1.18604e+02
4.12480e+05 4.12400e+03 -1.14733e+02 -1.11515e+02 -1.17950e+02 -1.15672e+02 -1.12772e+02 -1.18573e+02
4.12800e+05 4.12800e+03 -1.15442e+02 -1.11094e+02 -1.19791e+02 -1.15637e+02 -1.12730e+02 -1.18543e+02
4.13120e+05 4.13100e+03 -1.14055e+02 -1.10479e+02 -1.17632e+02 -1.15602e+02 -1.12688e+02 -1.18515e+02
4.13440e+05 4.13400e+03 -1.14822e+02 -1.12695e+02 -1.16949e+02 -1.15566e+02 -1.12645e+02 -1.18487e+02
4.13760e+05 4.13700e+03 -1.14540e+02 -1.11337e+02 -1.17742e+02 -1.15531e+02 -1.12602e+02 -1.18460e+02
4.14080e+05 4.14000e+03 -1.12701e+02 -1.10276e+02 -1.15125e+02 -1.15496e+02 -1.12559e+02 -1.18433e+02
4.14400e+05 4.14400e+03 -1.14115e+02 -1.11841e+02 -1.16390e+02 -1.15460e+02 -1.12517e+02 -1.18404e+02
4.14720e+05 4.14700e+03 -1.13312e+02 -1.10487e+02 -1.16137e+02 -1.15424e+02 -1.12475e+02 -1.18373e+02
4.15040e+05 4.15000e+03 -1.13791e+02 -1.12034e+02 -1.15547e+02 -1.15387e+02 -1.12434e+02 -1.18340e+02
4.15360e+05 4.15300e+03 -1.14819e+02 -1.11320e+02 -1.18318e+02 -1.15349e+02 -1.12393e+02 -1.18304e+02
4.15680e+05 4.15600e+03 -1.13547e+02 -1.10253e+02 -1.16840e+02 -1.15310e+02 -1.12355e+02 -1.18265e+02
4.16000e+05 4.16000e+03 -1.13291e+02 -1.09929e+02 -1.16653e+02 -1.15270e+02 -1.12317e+02 -1.18223e+02
4.16320e+05 4.16300e+03 -1.13383e+02 -1.11493e+02 -1.15273e+02 -1.15230e+02 -1.12280e+02 -1.18179e+02
4.16640e+05 4.16600e+03 -1.12603e+02 -1.09466e+02 -1.15740e+02 -1.15188e+02 -1.12244e+02 -1.18132e+02
4.16960e+05 4.16900e+03 -1.15390e+02 -1.13652e+02 -1.17128e+02 -1.15146e+02 -1.12209e+02 -1.18083e+02
4.17280e+05 4.17200e+03 -1.13349e+02 -1.11404e+02 -1.15294e+02 -1.15103e+02 -1.12175e+02 -1.18032e+02
4.17600e+05 4.17600e+03 -1.12959e+02 -1.10627e+02 -1.15291e+02 -1.15061e+02 -1.12141e+02 -1.17980e+02
4.17920e+05 4.17900e+03 -1.14698e+02 -1.12769e+02 -1.16626e+02 -1.15017e+02 -1.12108e+02 -1.17926e+02
4.18240e+05 4.18200e+03 -1.13206e+02 -1.11503e+02 -1.14908e+02 -1.14974e+02 -1.12076e+02 -1.17871e+02
4.18560e+05 4.18500e+03 -1.14474e+02 -1.11868e+02 -1.17080e+02 -1.14929e+02 -1.12044e+02 -1.17814e+02
4.18880e+05 4.18800e+03 -1.13258e+02 -1.10961e+02 -1.15555e+02 -1.14886e+02 -1.12015e+02 -1.17757e+02
4.19200e+05 4.19200e+03 -1.13755e+02 -1.12390e+02 -1.15121e+02 -1.14843e+02 -1.11988e+02 -1.17698e+02
4.19520e+05 4.19500e+03 -1.13599e+02 -1.11915e+02 -1.15282e+02 -1.14800e+02 -1.11963e+02 -1.17638e+02
4.19840e+05 4.19800e+03 -1.15191e+02 -1.12730e+02 -1.17652e+02 -1.14758e+02 -1.11941e+02 -1.17576e+02
4.20160e+05 4.20100e+03 -1.12900e+02 -1.09892e+02 -1.15909e+02 -1.14718e+02 -1.11923e+02 -1.17513e+02
4.20480e+05 4.20400e+03 -1.14459e+02 -1.11349e+02 -1.17570e+02 -1.14678e+02 -1.11908e+02 -1.17448e+02
4.20800e+05 4.20800e+03 -1.13302e+02 -1.09539e+02 -1.17064e+02 -1.14638e+02 -1.11896e+02 -1.17381e+02
4.21120e+05 4.21100e+03 -1.15230e+02 -1.12399e+02 -1.18061e+02 -1.14599e+02 -1.11886e+02 -1.17312e+02
4.21440e+05 4.21400e+03 -1.45108e+02 -1.15402e+02 -1.74815e+02 -1.14561e+02 -1.11879e+02 -1.17243e+02
4.21760e+05 4.21700e+03 -1.12564e+02 -1.09256e+02 -1.15872e+02 -1.14523e+02 -1.11873e+02 -1.17173e+02
4.22080e+05 4.22000e+03 -1.14184e+02 -1.12220e+02 -1.16149e+02 -1.14487e+02 -1.11869e+02 -1.17105e+02
4.22400e+05 4.22400e+03 -1.12594e+02 -1.09926e+02 -1.15261e+02 -1.14453e+02 -1.11865e+02 -1.17040e+02
4.22720e+05 4.22700e+03 -1.12638e+02 -1.09502e+02 -1.15775e+02 -1.14421e+02 -1.11860e+02 -1.16982e+02
4.23040e+05 4.23000e+03 -1.13755e+02 -1.11378e+02 -1.16132e+02 -1.14394e+02 -1.11855e+02 -1.16932e+02
4.23360e+05 4.23300e+03 -1.14339e+02 -1.10751e+02 -1.17927e+02 -1.14371e+02 -1.11849e+02 -1.16894e+02
4.23680e+05 4.23600e+03 -1.12799e+02 -1.10498e+02 -1.15100e+02 -1.14357e+02 -1.11843e+02 -1.16870e+02
4.24000e+05 4.24000e+03 -1.12456e+02 -1.09738e+02 -1.15173e+02 -1.14349e+02 -1.11836e+02 -1.16861e+02
4.24320e+05 4.24300e+03 -1.13094e+02 -1.10134e+02 -1.16053e+02 -1.14350e+02 -1.11831e+02 -1.16868e+02
4.24640e+05 4.24600e+03 -1.34558e+02 -1.10150e+02 -1.58966e+02 -1.14359e+02 -1.11828e+02 -1.16891e+02
4.24960e+05 4.24900e+03 -1.12792e+02 -1.09728e+02 -1.15856e+02 -1.14378e+02 -1.11829e+02 -1.16927e+02
4.25280e+05 4.25200e+03 -1.12734e+02 -1.10153e+02 -1.15316e+02 -1.14405e+02 -1.11835e+02 -1.16976e+02
4.25600e+05 4.25600e+03 -1.13418e+02 -1.10405e+02 -1.16432e+02 -1.14440e+02 -1.11847e+02 -1.17033e+02
4.25920e+05 4.25900e+03 -1.12245e+02 -1.09006e+02 -1.15483e+02 -1.14481e+02 -1.11865e+02 -1.17096e+02
4.26240e+05 4.26200e+03 -1.13273e+02 -1.10297e+02 -1.16250e+02 -1.14525e+02 -1.11888e+02 -1.17162e+02
4.26560e+05 4.26500e+03 -1.14082e+02 -1.11870e+02 -1.16293e+02 -1.14573e+02 -1.11917e+02 -1.17229e+02
4.26880e+05 4.26800e+03 -1.12988e+02 -1.10512e+02 -1.15464e+02 -1.14622e+02 -1.11950e+02 -1.17294e+02
4.27200e+05 4.27200e+03 -1.14868e+02 -1.13790e+02 -1.15945e+02 -1.14672e+02 -1.11986e+02 -1.17358e+02
4.27520e+05 4.27500e+03 -1.14470e+02 -1.11310e+02 -1.17629e+02 -1.14721e+02 -1.12023e+02 -1.17419e+02
4.27840e+05 4.27800e+03 -1.13298e+02 -1.11237e+02 -1.15359e+02 -1.14769e+02 -1.12061e+02 -1.17478e+02
4.28160e+05 4.28100e+03 -1.12660e+02 -1.09462e+02 -1.15857e+02 -1.14816e+02 -1.12098e+02 -1.17535e+02
4.28480e+05 4.28400e+03 -1.13559e+02 -1.10481e+02 -1.16638e+02 -1.14862e+02 -1.12133e+02 -1.17591e+02
4.28800e+05 4.28800e+03 -1.13192e+02 -1.10945e+02 -1.15440e+02 -1.14906e+02 -1.12166e+02 -1.17647e+02
4.29120e+05 4.29100e+03 -1.13796e+02 -1.12484e+02 -1.15108e+02 -1.14948e+02 -1.12195e+02 -1.17701e+02
4.29440e+05 4.29400e+03 -1.12493e+02 -1.09513e+02 -1.15472e+02 -1.14987e+02 -1.12220e+02 -1.17754e+02
4.29760e+05 4.29700e+03 -1.13182e+02 -1.10523e+02 -1.15841e+02 -1.15022e+02 -1.12239e+02 -1.17805e+02
4.30080e+05 4.30000e+03 -1.12939e+02 -1.10014e+02 -1.15863e+02 -1.15053e+02 -1.12253e+02 -1.17853e+02
4.30400e+05 4.30400e+03 -1.13700e+02 -1.11204e+02 -1.16195e+02 -1.15078e+02 -1.12261e+02 -1.17896e+02
4.30720e+05 4.30700e+03 -1.12813e+02 -1.09987e+02 -1.15639e+02 -1.15097e+02 -1.12262e+02 -1.17933e+02
4.31040e+05 4.31000e+03 -1.13356e+02 -1.10799e+02 -1.15913e+02 -1.15109e+02 -1.12256e+02 -1.17963e+02
4.31360e+05 4.31300e+03 -1.13166e+02 -1.09886e+02 -1.16447e+02 -1.15113e+02 -1.12242e+02 -1.17984e+02
4.31680e+05 4.31600e+03 -1.15429e+02 -1.15427e+02 -1.15431e+02 -1.15109e+02 -1.12223e+02 -1.17995e+02
4.32000e+05 4.32000e+03 -1.12310e+02 -1.09356e+02 -1.15265e+02 -1.15096e+02 -1.12198e+02 -1.17995e+02
4.32320e+05 4.32300e+03 -1.13093e+02 -1.09842e+02 -1.16344e+02 -1.15077e+02 -1.12168e+02 -1.17985e+02
4.32640e+05 4.32600e+03 -1.12791e+02 -1.09607e+02 -1.15974e+02 -1.15048e+02 -1.12134e+02 -1.17963e+02
4.32960e+05 4.32900e+03 -1.13111e+02 -1.10421e+02 -1.15801e+02 -1.15014e+02 -1.12098e+02 -1.17930e+02
4.33280e+05 4.33200e+03 -1.12715e+02 -1.09501e+02 -1.15929e+02 -1.14973e+02 -1.12060e+02 -1.17886e+02
4.33600e+05 4.33600e+03 -1.14408e+02 -1.11457e+02 -1.17359e+02 -1.14927e+02 -1.12023e+02 -1.17832e+02
4.33920e+05 4.33900e+03 -1.13103e+02 -1.09727e+02 -1.16479e+02 -1.14877e+02 -1.11986e+02 -1.17769e+02
4.34240e+05 4.34200e+03 -1.13148e+02 -1.09741e+02 -1.16556e+02 -1.14825e+02 -1.11950e+02 -1.17699e+02
4.34560e+05 4.34500e+03 -1.13287e+02 -1.11638e+02 -1.14935e+02 -1.14769e+02 -1.11917e+02 -1.17621e+02
4.34880e+05 4.34800e+03 -1.13496e+02 -1.09833e+02 -1.17159e+02 -1.14713e+02 -1.11886e+02 -1.17539e+02
4.35200e+05 4.35200e+03 -1.14186e+02 -1.12392e+02 -1.15981e+02 -1.14656e+02 -1.11859e+02 -1.17453e+02
4.35520e+05 4.35500e+03 -1.13129e+02 -1.10373e+02 -1.15885e+02 -1.14600e+02 -1.11836e+02 -1.17365e+02
4.35840e+05 4.35800e+03 -1.12881e+02 -1.09941e+02 -1.15821e+02 -1.14547e+02 -1.11819e+02 -1.17276e+02
4.36160e+05 4.36100e+03 -1.13847e+02 -1.10537e+02 -1.17157e+02 -1.14498e+02 -1.11808e+02 -1.17188e+02
4.36480e+05 4.36400e+03 -1.14763e+02 -1.12592e+02 -1.16933e+02 -1.14453e+02 -1.11804e+02 -1.17101e+02
4.36800e+05 4.36800e+03 -1.13850e+02 -1.11351e+02 -1.16349e+02 -1.14411e+02 -1.11806e+02 -1.17016e+02
4.37120e+05 4.37100e+03 -1.14184e+02 -1.11420e+02 -1.16949e+02 -1.14375e+02 -1.11815e+02 -1.16935e+02
4.37440e+05 4.37400e+03 -1.13753e+02 -1.11612e+02 -1.15894e+02 -1.14344e+02 -1.11829e+02 -1.16858e+02
4.37760e+05 4.37700e+03 -1.14762e+02 -1.12252e+02 -1.17272e+02 -1.14316e+02 -1.11847e+02 -1.16786e+02
4.38080e+05 4.38000e+03 -1.15200e+02 -1.13922e+02 -1.16478e+02 -1.14293e+02 -1.11867e+02 -1.16719e+02
4.38400e+05 4.38400e+03 -1.13197e+02 -1.10557e+02 -1.15838e+02 -1.14273e+02 -1.11889e+02 -1.16658e+02
4.38720e+05 4.38700e+03 -1.13130e+02 -1.09555e+02 -1.16704e+02 -1.14256e+02 -1.11909e+02 -1.16603e+02
4.39040e+05 4.39000e+03 -1.13100e+02 -1.10359e+02 -1.15841e+02 -1.14242e+02 -1.11929e+02 -1.16554e+02
4.39360e+05 4.39300e+03 -1.13710e+02 -1.12279e+02 -1.15141e+02 -1.14230e+02 -1.11948e+02 -1.16511e+02
4.39680e+05 4.39600e+03 -1.14975e+02 -1.13242e+02 -1.16708e+02 -1.14220e+02 -1.11966e+02 -1.16474e+02
4.40000e+05 4.40000e+03 -1.14061e+02 -1.11484e+02 -1.16639e+02 -1.14215e+02 -1.11985e+02 -1.16444e+02
4.40320e+05 4.40300e+03 -1.15412e+02 -1.11745e+02 -1.19078e+02 -1.14213e+02 -1.12007e+02 -1.16419e+02
4.40640e+05 4.40600e+03 -1.14837e+02 -1.12991e+02 -1.16682e+02 -1.14216e+02 -1.12033e+02 -1.16400e+02
4.40960e+05 4.40900e+03 -1.14448e+02 -1.13016e+02 -1.15880e+02 -1.14225e+02 -1.12065e+02 -1.16386e+02
4.41280e+05 4.41200e+03 -1.13191e+02 -1.10103e+02 -1.16279e+02 -1.14239e+02 -1.12103e+02 -1.16376e+02
4.41600e+05 4.41600e+03 -1.13627e+02 -1.11109e+02 -1.16145e+02 -1.14259e+02 -1.12147e+02 -1.16371e+02
4.41920e+05 4.41900e+03 -1.14053e+02 -1.11656e+02 -1.16450e+02 -1.14283e+02 -1.12197e+02 -1.16369e+02
4.42240e+05 4.42200e+03 -1.13707e+02 -1.11927e+02 -1.15486e+02 -1.14311e+02 -1.12252e+02 -1.16370e+02
4.42560e+05 4.42500e+03 -1.13690e+02 -1.11230e+02 -1.16149e+02 -1.14341e+02 -1.12309e+02 -1.16373e+02
4.42880e+05 4.42800e+03 -1.13340e+02 -1.09875e+02 -1.16806e+02 -1.14372e+02 -1.12367e+02 -1.16377e+02
4.43200e+05 4.43200e+03 -1.14873e+02 -1.12301e+02 -1.17444e+02 -1.14403e+02 -1.12424e+02 -1.16382e+02
4.43520e+05 4.43500e+03 -1.12529e+02 -1.09509e+02 -1.15550e+02 -1.14432e+02 -1.12477e+02 -1.16387e+02
4.43840e+05 4.43800e+03 -1.15242e+02 -1.13020e+02 -1.17463e+02 -1.14459e+02 -1.12526e+02 -1.16391e+02
4.44160e+05 4.44100e+03 -1.15908e+02 -1.14787e+02 -1.17029e+02 -1.14481e+02 -1.12568e+02 -1.16395e+02
4.44480e+05 4.44400e+03 -1.13349e+02 -1.09674e+02 -1.17023e+02 -1.14501e+02 -1.12604e+02 -1.16397e+02
4.44800e+05 4.44800e+03 -1.12797e+02 -1.10480e+02 -1.15114e+02 -1.14516e+02 -1.12634e+02 -1.16398e+02
4.45120e+05 4.45100e+03 -1.13379e+02 -1.09741e+02 -1.17017e+02 -1.14528e+02 -1.12657e+02 -1.16398e+02
4.45440e+05 4.45400e+03 -1.14743e+02 -1.11255e+02 -1.18232e+02 -1.14535e+02 -1.12673e+02 -1.16397e+02
4.45760e+05 4.45700e+03 -1.14208e+02 -1.10004e+02 -1.18412e+02 -1.14540e+02 -1.12684e+02 -1.16395e+02
4.46080e+05 4.46000e+03 -1.12691e+02 -1.09606e+02 -1.15776e+02 -1.14540e+02 -1.12689e+02 -1.16392e+02
4.46400e+05 4.46400e+03 -1.12989e+02 -1.10159e+02 -1.15820e+02 -1.14537e+02 -1.12687e+02 -1.16388e+02
4.46720e+05 4.46700e+03 -1.12389e+02 -1.08855e+02 -1.15923e+02 -1.14532e+02 -1.12681e+02 -1.16383e+02
4.47040e+05 4.47000e+03 -1.12618e+02 -1.09245e+02 -1.15990e+02 -1.14523e+02 -1.12668e+02 -1.16378e+02
4.47360e+05 4.47300e+03 -1.13477e+02 -1.09121e+02 -1.17834e+02 -1.14511e+02 -1.12649e+02 -1.16373e+02
4.47680e+05 4.47600e+03 -1.33587e+02 -1.08654e+02 -1.58519e+02 -1.14496e+02 -1.12624e+02 -1.16368e+02
4.48000e+05 4.48000e+03 -1.11857e+02 -1.08308e+02 -1.15406e+02 -1.14477e+02 -1.12592e+02 -1.16363e+02
4.48320e+05 4.48300e+03 -1.12688e+02 -1.09319e+02 -1.16056e+02 -1.14456e+02 -1.12553e+02 -1.16359e+02
4.48640e+05 4.48600e+03 -1.12004e+02 -1.08733e+02 -1.15275e+02 -1.14431e+02 -1.12508e+02 -1.16355e+02
4.48960e+05 4.48900e+03 -1.32048e+02 -1.08235e+02 -1.55862e+02 -1.14404e+02 -1.12456e+02 -1.16351e+02
4.49280e+05 4.49200e+03 -1.12151e+02 -1.08392e+02 -1.15910e+02 -1.14373e+02 -1.12397e+02 -1.16348e+02
4.49600e+05 4.49600e+03 -1.13334e+02 -1.08720e+02 -1.17947e+02 -1.14338e+02 -1.12330e+02 -1.16346e+02
4.49920e+05 4.49900e+03 -1.11861e+02 -1.08385e+02 -1.15337e+02 -1.14301e+02 -1.12257e+02 -1.16345e+02
4.50240e+05 4.50200e+03 -1.12127e+02 -1.08763e+02 -1.15491e+02 -1.14262e+02 -1.12177e+02 -1.16346e+02
4.50560e+05 4.50500e+03 -1.12554e+02 -1.09466e+02 -1.15642e+02 -1.14220e+02 -1.12090e+02 -1.16349e+02
4.50880e+05 4.50800e+03 -1.13056e+02 -1.09431e+02 -1.16682e+02 -1.14177e+02 -1.11997e+02 -1.16356e+02
4.51200e+05 4.51200e+03 -1.12004e+02 -1.08608e+02 -1.15400e+02 -1.14133e+02 -1.11898e+02 -1.16368e+02
4.51520e+05 4.51500e+03 -1.11830e+02 -1.08945e+02 -1.14715e+02 -1.14090e+02 -1.11794e+02 -1.16385e+02
4.51840e+05 4.51800e+03 -1.12344e+02 -1.09067e+02 -1.15621e+02 -1.14047e+02 -1.11684e+02 -1.16410e+02
4.52160e+05 4.52100e+03 -1.12619e+02 -1.09469e+02 -1.15769e+02 -1.14006e+02 -1.11570e+02 -1.16443e+02
4.52480e+05 4.52400e+03 -1.13751e+02 -1.09248e+02 -1.18254e+02 -1.13968e+02 -1.11452e+02 -1.16484e+02
4.52800e+05 4.52800e+03 -1.11834e+02 -1.08679e+02 -1.14990e+02 -1.13933e+02 -1.11331e+02 -1.16535e+02
4.53120e+05 4.53100e+03 -1.11098e+02 -1.08557e+02 -1.13639e+02 -1.13900e+02 -1.11207e+02 -1.16593e+02
4.53440e+05 4.53400e+03 -1.11626e+02 -1.08258e+02 -1.14994e+02 -1.13870e+02 -1.11081e+02 -1.16659e+02
4.53760e+05 4.53700e+03 -1.13401e+02 -1.09190e+02 -1.17612e+02 -1.13843e+02 -1.10955e+02 -1.16730e+02
4.54080e+05 4.54000e+03 -1.11778e+02 -1.08274e+02 -1.15282e+02 -1.13816e+02 -1.10828e+02 -1.16804e+02
4.54400e+05 4.54400e+03 -1.41599e+02 -1.15448e+02 -1.67749e+02 -1.13791e+02 -1.10702e+02 -1.16879e+02
4.54720e+05 4.54700e+03 -1.11714e+02 -1.08072e+02 -1.15355e+02 -1.13764e+02 -1.10577e+02 -1.16951e+02
4.55040e+05 4.55000e+03 -1.11666e+02 -1.08753e+02 -1.14580e+02 -1.13737e+02 -1.10454e+02 -1.17019e+02
4.55360e+05 4.55300e+03 -1.12042e+02 -1.08809e+02 -1.15276e+02 -1.13707e+02 -1.10333e+02 -1.17080e+02
4.55680e+05 4.55600e+03 -1.13983e+02 -1.10187e+02 -1.17780e+02 -1.13674e+02 -1.10217e+02 -1.17131e+02
4.56000e+05 4.56000e+03 -1.12292e+02 -1.08621e+02 -1.15963e+02 -1.13638e+02 -1.10104e+02 -1.17171e+02
4.56320e+05 4.56300e+03 -1.11934e+02 -1.07601e+02 -1.16266e+02 -1.13597e+02 -1.09996e+02 -1.17198e+02
4.56640e+05 4.56600e+03 -1.11522e+02 -1.08015e+02 -1.15029e+02 -1.13553e+02 -1.09893e+02 -1.17212e+02
4.56960e+05 4.56900e+03 -1.12214e+02 -1.08891e+02 -1.15537e+02 -1.13505e+02 -1.09797e+02 -1.17212e+02
4.57280e+05 4.57200e+03 -1.10910e+02 -1.07617e+02 -1.14202e+02 -1.13453e+02 -1.09709e+02 -1.17197e+02
4.57600e+05 4.57600e+03 -1.12161e+02 -1.08824e+02 -1.15498e+02 -1.13400e+02 -1.09631e+02 -1.17169e+02
4.57920e+05 4.57900e+03 -1.11649e+02 -1.08127e+02 -1.15171e+02 -1.13346e+02 -1.09564e+02 -1.17129e+02
4.58240e+05 4.58200e+03 -1.11686e+02 -1.08308e+02 -1.15065e+02 -1.13292e+02 -1.09508e+02 -1.17076e+02
4.58560e+05 4.58500e+03 -1.12120e+02 -1.09379e+02 -1.14862e+02 -1.13239e+02 -1.09465e+02 -1.17014e+02
4.58880e+05 4.58800e+03 -1.12005e+02 -1.08522e+02 -1.15487e+02 -1.13189e+02 -1.09435e+02 -1.16943e+02
4.59200e+05 4.59200e+03 -1.12922e+02 -1.08953e+02 -1.16892e+02 -1.13142e+02 -1.09418e+02 -1.16866e+02
4.59520e+05 4.59500e+03 -1.12129e+02 -1.08862e+02 -1.15396e+02 -1.13097e+02 -1.09412e+02 -1.16783e+02
4.59840e+05 4.59800e+03 -1.12798e+02 -1.09088e+02 -1.16509e+02 -1.13055e+02 -1.09415e+02 -1.16696e+02
4.60160e+05 4.60100e+03 -1.12785e+02 -1.09220e+02 -1.16350e+02 -1.13017e+02 -1.09426e+02 -1.16607e+02
4.60480e+05 4.60400e+03 -1.14593e+02 -1.12888e+02 -1.16297e+02 -1.12979e+02 -1.09441e+02 -1.16517e+02
4.60800e+05 4.60800e+03 -1.11965e+02 -1.09283e+02 -1.14647e+02 -1.12944e+02 -1.09460e+02 -1.16427e+02
4.61120e+05 4.61100e+03 -1.12361e+02 -1.09520e+02 -1.15201e+02 -1.12909e+02 -1.09479e+02 -1.16338e+02
4.61440e+05 4.61400e+03 -1.13923e+02 -1.11192e+02 -1.16655e+02 -1.12874e+02 -1.09496e+02 -1.16252e+02
4.61760e+05 4.61700e+03 -1.12848e+02 -1.10626e+02 -1.15070e+02 -1.12839e+02 -1.09509e+02 -1.16168e+02
4.62080e+05 4.62000e+03 -1.12098e+02 -1.10206e+02 -1.13990e+02 -1.12803e+02 -1.09518e+02 -1.16089e+02
4.62400e+05 4.62400e+03 -1.11820e+02 -1.09630e+02 -1.14010e+02 -1.12768e+02 -1.09522e+02 -1.16013e+02
4.62720e+05 4.62700e+03 -1.12626e+02 -1.09790e+02 -1.15462e+02 -1.12730e+02 -1.09519e+02 -1.15941e+02
4.63040e+05 4.63000e+03 -1.12823e+02 -1.09034e+02 -1.16612e+02 -1.12693e+02 -1.09511e+02 -1.15875e+02
4.63360e+05 4.63300e+03 -1.11934e+02 -1.09640e+02 -1.14227e+02 -1.12656e+02 -1.09498e+02 -1.15814e+02
4.63680e+05 4.63600e+03 -1.11650e+02 -1.08548e+02 -1.14752e+02 -1.12620e+02 -1.09482e+02 -1.15759e+02
4.64000e+05 4.64000e+03 -1.10971e+02 -1.08540e+02 -1.13401e+02 -1.12586e+02 -1.09462e+02 -1.15710e+02
4.64320e+05 4.64300e+03 -1.12016e+02 -1.08589e+02 -1.15442e+02 -1.12554e+02 -1.09441e+02 -1.15667e+02
4.64640e+05 4.64600e+03 -1.12310e+02 -1.09922e+02 -1.14698e+02 -1.12526e+02 -1.09421e+02 -1.15632e+02
4.64960e+05 4.64900e+03 -1.12422e+02 -1.10948e+02 -1.13897e+02 -1.12503e+02 -1.09401e+02 -1.15605e+02
4.65280e+05 4.65200e+03 -1.12278e+02 -1.09148e+02 -1.15407e+02 -1.12484e+02 -1.09384e+02 -1.15585e+02
4.65600e+05 4.65600e+03 -1.11958e+02 -1.09203e+02 -1.14712e+02 -1.12472e+02 -1.09371e+02 -1.15574e+02
4.65920e+05 4.65900e+03 -1.11510e+02 -1.08029e+02 -1.14991e+02 -1.12465e+02 -1.09361e+02 -1.15570e+02
4.66240e+05 4.66200e+03 -1.13215e+02 -1.09307e+02 -1.17122e+02 -1.12464e+02 -1.09356e+02 -1.15573e+02
4.66560e+05 4.66500e+03 -1.11578e+02 -1.09149e+02 -1.14008e+02 -1.12469e+02 -1.09356e+02 -1.15581e+02
4.66880e+05 4.66800e+03 -1.11058e+02 -1.07600e+02 -1.14517e+02 -1.12477e+02 -1.09360e+02 -1.15595e+02
4.67200e+05 4.67200e+03 -1.10709e+02 -1.08346e+02 -1.13071e+02 -1.12489e+02 -1.09368e+02 -1.15611e+02
4.67520e+05 4.67500e+03 -1.12192e+02 -1.09765e+02 -1.14620e+02 -1.12504e+02 -1.09379e+02 -1.15629e+02
4.67840e+05 4.67800e+03 -1.12202e+02 -1.09588e+02 -1.14817e+02 -1.12519e+02 -1.09392e+02 -1.15647e+02
4.68160e+05 4.68100e+03 -1.11860e+02 -1.09273e+02 -1.14447e+02 -1.12535e+02 -1.09406e+02 -1.15663e+02
4.68480e+05 4.68400e+03 -1.12293e+02 -1.08818e+02 -1.15768e+02 -1.12549e+02 -1.09421e+02 -1.15676e+02
4.68800e+05 4.68800e+03 -1.11516e+02 -1.08847e+02 -1.14185e+02 -1.12561e+02 -1.09436e+02 -1.15685e+02
4.69120e+05 4.69100e+03 -1.11733e+02 -1.08173e+02 -1.15294e+02 -1.12570e+02 -1.09449e+02 -1.15690e+02
4.69440e+05 4.69400e+03 -1.11887e+02 -1.08106e+02 -1.15669e+02 -1.12575e+02 -1.09460e+02 -1.15689e+02
4.69760e+05 4.69700e+03 -1.13050e+02 -1.09989e+02 -1.16112e+02 -1.12576e+02 -1.09469e+02 -1.15683e+02
4.70080e+05 4.70000e+03 -1.13103e+02 -1.08938e+02 -1.17269e+02 -1.12573e+02 -1.09475e+02 -1.15671e+02
4.70400e+05 4.70400e+03 -1.11180e+02 -1.08266e+02 -1.14094e+02 -1.12566e+02 -1.09478e+02 -1.15653e+02
4.70720e+05 4.70700e+03 -1.11603e+02 -1.08634e+02 -1.14573e+02 -1.12553e+02 -1.09477e+02 -1.15630e+02
4.71040e+05 4.71000e+03 -1.11881e+02 -1.08509e+02 -1.15253e+02 -1.12537e+02 -1.09472e+02 -1.15602e+02
4.71360e+05 4.71300e+03 -1.11184e+02 -1.09005e+02 -1.13363e+02 -1.12517e+02 -1.09464e+02 -1.15570e+02
4.71680e+05 4.71600e+03 -1.12909e+02 -1.09496e+02 -1.16321e+02 -1.12493e+02 -1.09452e+02 -1.15534e+02
4.72000e+05 4.72000e+03 -1.12517e+02 -1.08993e+02 -1.16042e+02 -1.12466e+02 -1.09437e+02 -1.15496e+02
4.72320e+05 4.72300e+03 -1.12109e+02 -1.09535e+02 -1.14683e+02 -1.12437e+02 -1.09419e+02 -1.15455e+02
4.72640e+05 4.72600e+03 -1.11825e+02 -1.08806e+02 -1.14843e+02 -1.12406e+02 -1.09399e+02 -1.15413e+02
4.72960e+05 4.72900e+03 -1.11317e+02 -1.08655e+02 -1.13980e+02 -1.12373e+02 -1.09375e+02 -1.15371e+02
4.73280e+05 4.73200e+03 -1.11940e+02 -1.09018e+02 -1.14861e+02 -1.12340e+02 -1.09350e+02 -1.15330e+02
4.73600e+05 4.73600e+03 -1.11457e+02 -1.08618e+02 -1.14297e+02 -1.12308e+02 -1.09323e+02 -1.15292e+02
4.73920e+05 4.73900e+03 -1.12068e+02 -1.10392e+02 -1.13744e+02 -1.12276e+02 -1.09295e+02 -1.15258e+02
4.74240e+05 4.74200e+03 -1.11481e+02 -1.09049e+02 -1.13913e+02 -1.12248e+02 -1.09267e+02 -1.15229e+02
4.74560e+05 4.74500e+03 -1.11367e+02 -1.09029e+02 -1.13705e+02 -1.12222e+02 -1.09238e+02 -1.15207e+02
4.74880e+05 4.74800e+03 -1.12689e+02 -1.10073e+02 -1.15306e+02 -1.12202e+02 -1.09211e+02 -1.15193e+02
4.75200e+05 4.75200e+03 -1.13187e+02 -1.09502e+02 -1.16872e+02 -1.12185e+02 -1.09184e+02 -1.15187e+02
4.75520e+05 4.75500e+03 -1.11821e+02 -1.09379e+02 -1.14263e+02 -1.12174e+02 -1.09159e+02 -1.15189e+02
4.75840e+05 4.75800e+03 -1.11754e+02 -1.09212e+02 -1.14295e+02 -1.12167e+02 -1.09136e+02 -1.15199e+02
4.76160e+05 4.76100e+03 -1.12221e+02 -1.09759e+02 -1.14684e+02 -1.12165e+02 -1.09115e+02 -1.15216e+02
4.76480e+05 4.76400e+03 -1.11730e+02 -1.09557e+02 -1.13902e+02 -1.12167e+02 -1.09097e+02 -1.15238e+02
4.76800e+05 4.76800e+03 -1.11264e+02 -1.08783e+02 -1.13746e+02 -1.12172e+02 -1.09081e+02 -1.15264e+02
4.77120e+05 4.77100e+03 -1.11625e+02 -1.09578e+02 -1.13671e+02 -1.12180e+02 -1.09067e+02 -1.15293e+02
4.77440e+05 4.77400e+03 -1.12434e+02 -1.09689e+02 -1.15180e+02 -1.12190e+02 -1.09057e+02 -1.15323e+02
4.77760e+05 4.77700e+03 -1.11105e+02 -1.08378e+02 -1.13831e+02 -1.12201e+02 -1.09049e+02 -1.15353e+02
4.78080e+05 4.78000e+03 -1.12170e+02 -1.09023e+02 -1.15317e+02 -1.12214e+02 -1.09044e+02 -1.15384e+02
4.78400e+05 4.78400e+03 -1.11845e+02 -1.09394e+02 -1.14295e+02 -1.12228e+02 -1.09042e+02 -1.15414e+02
4.78720e+05 4.78700e+03 -1.11882e+02 -1.08950e+02 -1.14813e+02 -1.12244e+02 -1.09045e+02 -1.15443e+02
4.79040e+05 4.79000e+03 -1.11725e+02 -1.09004e+02 -1.14446e+02 -1.12262e+02 -1.09053e+02 -1.15471e+02
4.79360e+05 4.79300e+03 -1.12084e+02 -1.08532e+02 -1.15637e+02 -1.12284e+02 -1.09068e+02 -1.15500e+02
4.79680e+05 4.79600e+03 -1.11827e+02 -1.08840e+02 -1.14813e+02 -1.12310e+02 -1.09092e+02 -1.15528e+02
4.80000e+05 4.80000e+03 -1.11495e+02 -1.08428e+02 -1.14561e+02 -1.12341e+02 -1.09125e+02 -1.15557e+02
4.80320e+05 4.80300e+03 -1.12088e+02 -1.08770e+02 -1.15406e+02 -1.12379e+02 -1.09169e+02 -1.15588e+02
4.80640e+05 4.80600e+03 -1.11881e+02 -1.09839e+02 -1.13923e+02 -1.12422e+02 -1.09224e+02 -1.15620e+02
4.80960e+05 4.80900e+03 -1.10990e+02 -1.08264e+02 -1.13716e+02 -1.12471e+02 -1.09288e+02 -1.15654e+02
4.81280e+05 4.81200e+03 -1.11049e+02 -1.08989e+02 -1.13108e+02 -1.12525e+02 -1.09362e+02 -1.15689e+02
4.81600e+05 4.81600e+03 -1.11454e+02 -1.08632e+02 -1.14277e+02 -1.12584e+02 -1.09443e+02 -1.15726e+02
4.81920e+05 4.81900e+03 -1.11865e+02 -1.09512e+02 -1.14218e+02 -1.12646e+02 -1.09528e+02 -1.15764e+02
4.82240e+05 4.82200e+03 -1.11181e+02 -1.08666e+02 -1.13696e+02 -1.12708e+02 -1.09616e+02 -1.15800e+02
4.82560e+05 4.82500e+03 -1.11720e+02 -1.08611e+02 -1.14829e+02 -1.12769e+02 -1.09704e+02 -1.15835e+02
4.82880e+05 4.82800e+03 -1.10869e+02 -1.08210e+02 -1.13529e+02 -1.12828e+02 -1.09789e+02 -1.15866e+02
4.83200e+05 4.83200e+03 -1.12012e+02 -1.09899e+02 -1.14125e+02 -1.12880e+02 -1.09868e+02 -1.15892e+02
4.83520e+05 4.83500e+03 -1.12319e+02 -1.09185e+02 -1.15452e+02 -1.12925e+02 -1.09939e+02 -1.15912e+02
4.83840e+05 4.83800e+03 -1.11719e+02 -1.08654e+02 -1.14785e+02 -1.12963e+02 -1.10001e+02 -1.15925e+02
4.84160e+05 4.84100e+03 -1.11355e+02 -1.08184e+02 -1.14525e+02 -1.12991e+02 -1.10052e+02 -1.15930e+02
4.84480e+05 4.84400e+03 -1.11305e+02 -1.09000e+02 -1.13610e+02 -1.13009e+02 -1.10091e+02 -1.15927e+02
4.84800e+05 4.84800e+03 -1.11011e+02 -1.08384e+02 -1.13637e+02 -1.13017e+02 -1.10118e+02 -1.15915e+02
4.85120e+05 4.85100e+03 -1.11859e+02 -1.09505e+02 -1.14213e+02 -1.13014e+02 -1.10133e+02 -1.15895e+02
4.85440e+05 4.85400e+03 -1.12803e+02 -1.11274e+02 -1.14332e+02 -1.13001e+02 -1.10137e+02 -1.15866e+02
4.85760e+05 4.85700e+03 -1.11132e+02 -1.08597e+02 -1.13668e+02 -1.12981e+02 -1.10131e+02 -1.15831e+02
4.86080e+05 4.86000e+03 -1.11357e+02 -1.08587e+02 -1.14127e+02 -1.12952e+02 -1.10116e+02 -1.15788e+02
4.86400e+05 4.86400e+03 -1.23016e+02 -1.07848e+02 -1.38183e+02 -1.12918e+02 -1.10097e+02 -1.15740e+02
4.86720e+05 4.86700e+03 -1.11855e+02 -1.10378e+02 -1.13331e+02 -1.12882e+02 -1.10077e+02 -1.15686e+02
4.87040e+05 4.87000e+03 -1.28553e+02 -1.15232e+02 -1.41874e+02 -1.12845e+02 -1.10061e+02 -1.15628e+02
4.87360e+05 4.87300e+03 -1.10713e+02 -1.07800e+02 -1.13627e+02 -1.12809e+02 -1.10053e+02 -1.15566e+02
4.87680e+05 4.87600e+03 -1.11788e+02 -1.08210e+02 -1.15367e+02 -1.12780e+02 -1.10059e+02 -1.15502e+02
4.88000e+05 4.88000e+03 -1.11572e+02 -1.08452e+02 -1.14691e+02 -1.12758e+02 -1.10082e+02 -1.15435e+02
4.88320e+05 4.88300e+03 -1.44434e+02 -1.13657e+02 -1.75210e+02 -1.12747e+02 -1.10127e+02 -1.15367e+02
4.88640e+05 4.88600e+03 -1.11634e+02 -1.08824e+02 -1.14444e+02 -1.12746e+02 -1.10195e+02 -1.15298e+02
4.88960e+05 4.88900e+03 -1.10815e+02 -1.07720e+02 -1.13910e+02 -1.12757e+02 -1.10286e+02 -1.15229e+02
4.89280e+05 4.89200e+03 -1.10288e+02 -1.07865e+02 -1.12711e+02 -1.12781e+02 -1.10400e+02 -1.15163e+02
4.89600e+05 4.89600e+03 -1.12941e+02 -1.08379e+02 -1.17503e+02 -1.12816e+02 -1.10532e+02 -1.15099e+02
4.89920e+05 4.89900e+03 -1.11981e+02 -1.09752e+02 -1.14210e+02 -1.12860e+02 -1.10681e+02 -1.15039e+02
4.90240e+05 4.90200e+03 -1.12464e+02 -1.10167e+02 -1.14761e+02 -1.12911e+02 -1.10839e+02 -1.14984e+02
4.90560e+05 4.90500e+03 -1.11863e+02 -1.08922e+02 -1.14804e+02 -1.12970e+02 -1.11004e+02 -1.14935e+02
4.90880e+05 4.90800e+03 -1.31323e+02 -1.07698e+02 -1.54949e+02 -1.13031e+02 -1.11170e+02 -1.14893e+02
4.91200e+05 4.91200e+03 -1.35641e+02 -1.08038e+02 -1.63244e+02 -1.13096e+02 -1.11335e+02 -1.14858e+02
4.91520e+05 4.91500e+03 -1.11489e+02 -1.08550e+02 -1.14428e+02 -1.13162e+02 -1.11495e+02 -1.14830e+02
4.91840e+05 4.91800e+03 -1.11854e+02 -1.08361e+02 -1.15347e+02 -1.13231e+02 -1.11652e+02 -1.14810e+02
4.92160e+05 4.92100e+03 -1.11041e+02 -1.08785e+02 -1.13297e+02 -1.13300e+02 -1.11804e+02 -1.14796e+02
4.92480e+05 4.92400e+03 -1.11644e+02 -1.08990e+02 -1.14298e+02 -1.13370e+02 -1.11952e+02 -1.14788e+02
4.92800e+05 4.92800e+03 -1.11579e+02 -1.07683e+02 -1.15475e+02 -1.13442e+02 -1.12099e+02 -1.14785e+02
4.93120e+05 4.93100e+03 -1.10951e+02 -1.07248e+02 -1.14654e+02 -1.13517e+02 -1.12244e+02 -1.14789e+02
4.93440e+05 4.93400e+03 -1.12387e+02 -1.09889e+02 -1.14885e+02 -1.13593e+02 -1.12388e+02 -1.14797e+02
4.93760e+05 4.93700e+03 -1.11322e+02 -1.09136e+02 -1.13507e+02 -1.13672e+02 -1.12531e+02 -1.14813e+02
4.94080e+05 4.94000e+03 -1.13001e+02 -1.09585e+02 -1.16417e+02 -1.13754e+02 -1.12673e+02 -1.14835e+02
4.94400e+05 4.94400e+03 -1.10725e+02 -1.08372e+02 -1.13077e+02 -1.13839e+02 -1.12811e+02 -1.14866e+02
4.94720e+05 4.94700e+03 -1.12044e+02 -1.08777e+02 -1.15311e+02 -1.13926e+02 -1.12945e+02 -1.14907e+02
4.95040e+05 4.95000e+03 -1.11555e+02 -1.08992e+02 -1.14119e+02 -1.14015e+02 -1.13072e+02 -1.14958e+02
4.95360e+05 4.95300e+03 -1.11172e+02 -1.08901e+02 -1.13443e+02 -1.14103e+02 -1.13188e+02 -1.15019e+02
4.95680e+05 4.95600e+03 -1.10633e+02 -1.07858e+02 -1.13409e+02 -1.14190e+02 -1.13290e+02 -1.15090e+02
4.96000e+05 4.96000e+03 -1.13294e+02 -1.09912e+02 -1.16677e+02 -1.14273e+02 -1.13375e+02 -1.15170e+02
4.96320e+05 4.96300e+03 -1.14034e+02 -1.08388e+02 -1.19680e+02 -1.14349e+02 -1.13440e+02 -1.15258e+02
4.96640e+05 4.96600e+03 -1.11355e+02 -1.08581e+02 -1.14128e+02 -1.14417e+02 -1.13482e+02 -1.15352e+02
4.96960e+05 4.96900e+03 -1.11953e+02 -1.08663e+02 -1.15244e+02 -1.14474e+02 -1.13499e+02 -1.15449e+02
4.97280e+05 4.97200e+03 -1.11659e+02 -1.09122e+02 -1.14195e+02 -1.14519e+02 -1.13489e+02 -1.15549e+02
4.97600e+05 4.97600e+03 -1.11100e+02 -1.08507e+02 -1.13692e+02 -1.14550e+02 -1.13451e+02 -1.15649e+02
4.97920e+05 4.97900e+03 -1.11886e+02 -1.10045e+02 -1.13726e+02 -1.14567e+02 -1.13386e+02 -1.15748e+02
4.98240e+05 4.98200e+03 -1.10909e+02 -1.08069e+02 -1.13749e+02 -1.14568e+02 -1.13294e+02 -1.15842e+02
4.98560e+05 4.98500e+03 -1.10662e+02 -1.07801e+02 -1.13524e+02 -1.14554e+02 -1.13177e+02 -1.15931e+02
4.98880e+05 4.98800e+03 -1.11325e+02 -1.08125e+02 -1.14525e+02 -1.14525e+02 -1.13038e+02 -1.16013e+02
4.99200e+05 4.99200e+03 -1.10923e+02 -1.07773e+02 -1.14073e+02 -1.14481e+02 -1.12877e+02 -1.16086e+02
4.99520e+05 4.99500e+03 -1.11066e+02 -1.08136e+02 -1.13995e+02 -1.14424e+02 -1.12700e+02 -1.16148e+02
4.99840e+05 4.99800e+03 -1.11885e+02 -1.09043e+02 -1.14726e+02 -1.14353e+02 -1.12508e+02 -1.16198e+02
5.00160e+05 5.00100e+03 -1.11345e+02 -1.08764e+02 -1.13926e+02 -1.14270e+02 -1.12305e+02 -1.16235e+02
5.00480e+05 5.00400e+03 -1.11207e+02 -1.08807e+02 -1.13606e+02 -1.14177e+02 -1.12097e+02 -1.16258e+02
5.00800e+05 5.00800e+03 -1.10588e+02 -1.07758e+02 -1.13417e+02 -1.14077e+02 -1.11886e+02 -1.16268e+02
5.01120e+05 5.01100e+03 -1.11315e+02 -1.08155e+02 -1.14474e+02 -1.13970e+02 -1.11677e+02 -1.16263e+02
5.01440e+05 5.01400e+03 -1.10737e+02 -1.08237e+02 -1.13237e+02 -1.13859e+02 -1.11474e+02 -1.16245e+02
5.01760e+05 5.01700e+03 -1.12891e+02 -1.11345e+02 -1.14436e+02 -1.13747e+02 -1.11280e+02 -1.16214e+02
5.02080e+05 5.02000e+03 -1.10879e+02 -1.08450e+02 -1.13308e+02 -1.13636e+02 -1.11100e+02 -1.16171e+02
5.02400e+05 5.02400e+03 -1.10839e+02 -1.08412e+02 -1.13265e+02 -1.13525e+02 -1.10934e+02 -1.16116e+02
5.02720e+05 5.02700e+03 -1.10970e+02 -1.07692e+02 -1.14249e+02 -1.13418e+02 -1.10784e+02 -1.16052e+02
5.03040e+05 5.03000e+03 -1.11400e+02 -1.08644e+02 -1.14157e+02 -1.13315e+02 -1.10650e+02 -1.15980e+02
5.03360e+05 5.03300e+03 -1.11081e+02 -1.09386e+02 -1.12776e+02 -1.13217e+02 -1.10533e+02 -1.15901e+02
5.03680e+05 5.03600e+03 -1.11165e+02 -1.08276e+02 -1.14053e+02 -1.13123e+02 -1.10429e+02 -1.15816e+02
5.04000e+05 5.04000e+03 -1.11362e+02 -1.08185e+02 -1.14539e+02 -1.13033e+02 -1.10338e+02 -1.15728e+02
5.04320e+05 5.04300e+03 -1.10605e+02 -1.07838e+02 -1.13372e+02 -1.12947e+02 -1.10257e+02 -1.15636e+02
5.04640e+05 5.04600e+03 -1.12016e+02 -1.09554e+02 -1.14478e+02 -1.12864e+02 -1.10185e+02 -1.15543e+02
5.04960e+05 5.04900e+03 -1.10591e+02 -1.08078e+02 -1.13104e+02 -1.12784e+02 -1.10118e+02 -1.15450e+02
5.05280e+05 5.05200e+03 -1.11985e+02 -1.10368e+02 -1.13602e+02 -1.12706e+02 -1.10055e+02 -1.15356e+02
5.05600e+05 5.05600e+03 -1.11188e+02 -1.08004e+02 -1.14371e+02 -1.12629e+02 -1.09994e+02 -1.15263e+02
5.05920e+05 5.05900e+03 -1.11465e+02 -1.09389e+02 -1.13542e+02 -1.12553e+02 -1.09934e+02 -1.15171e+02
5.06240e+05 5.06200e+03 -1.11449e+02 -1.08874e+02 -1.14024e+02 -1.12477e+02 -1.09874e+02 -1.15081e+02
5.06560e+05 5.06500e+03 -1.11008e+02 -1.08843e+02 -1.13174e+02 -1.12403e+02 -1.09814e+02 -1.14993e+02
5.06880e+05 5.06800e+03 -1.10670e+02 -1.08234e+02 -1.13106e+02 -1.12330e+02 -1.09753e+02 -1.14907e+02
5.07200e+05 5.07200e+03 -1.19733e+02 -1.14170e+02 -1.25295e+02 -1.12257e+02 -1.09691e+02 -1.14822e+02
5.07520e+05 5.07500e+03 -1.11003e+02 -1.08103e+02 -1.13903e+02 -1.12184e+02 -1.09629e+02 -1.14740e+02
5.07840e+05 5.07800e+03 -1.11179e+02 -1.09015e+02 -1.13343e+02 -1.12113e+02 -1.09566e+02 -1.14659e+02
5.08160e+05 5.08100e+03 -1.10993e+02 -1.09246e+02 -1.12739e+02 -1.12043e+02 -1.09505e+02 -1.14581e+02
5.08480e+05 5.08400e+03 -1.11088e+02 -1.08723e+02 -1.13454e+02 -1.11975e+02 -1.09445e+02 -1.14505e+02
5.08800e+05 5.08800e+03 -1.10832e+02 -1.09107e+02 -1.12557e+02 -1.11910e+02 -1.09389e+02 -1.14431e+02
5.09120e+05 5.09100e+03 -1.10550e+02 -1.08042e+02 -1.13058e+02 -1.11849e+02 -1.09337e+02 -1.14360e+02
5.09440e+05 5.09400e+03 -1.11126e+02 -1.08240e+02 -1.14013e+02 -1.11791e+02 -1.09290e+02 -1.14291e+02
5.09760e+05 5.09700e+03 -1.11453e+02 -1.07810e+02 -1.15097e+02 -1.11738e+02 -1.09250e+02 -1.14226e+02
5.10080e+05 5.10000e+03 -1.23948e+02 -1.13656e+02 -1.34239e+02 -1.11691e+02 -1.09219e+02 -1.14164e+02
5.10400e+05 5.10400e+03 -1.10058e+02 -1.07725e+02 -1.12390e+02 -1.11651e+02 -1.09198e+02 -1.14105e+02
5.10720e+05 5.10700e+03 -1.10690e+02 -1.08849e+02 -1.12531e+02 -1.11619e+02 -1.09188e+02 -1.14050e+02
5.11040e+05 5.11000e+03 -1.09999e+02 -1.08348e+02 -1.11650e+02 -1.11594e+02 -1.09190e+02 -1.13999e+02
5.11360e+05 5.11300e+03 -1.10183e+02 -1.07859e+02 -1.12508e+02 -1.11577e+02 -1.09204e+02 -1.13951e+02
5.11680e+05 5.11600e+03 -1.11201e+02 -1.09625e+02 -1.12777e+02 -1.11570e+02 -1.09232e+02 -1.13907e+02
5.12000e+05 5.12000e+03 -1.09844e+02 -1.07661e+02 -1.12027e+02 -1.11570e+02 -1.09274e+02 -1.13866e+02
5.12320e+05 5.12300e+03 -1.11101e+02 -1.08144e+02 -1.14057e+02 -1.11578e+02 -1.09329e+02 -1.13828e+02
5.12640e+05 5.12600e+03 -1.11213e+02 -1.09225e+02 -1.13200e+02 -1.11596e+02 -1.09398e+02 -1.13793e+02
5.12960e+05 5.12900e+03 -1.10583e+02 -1.08085e+02 -1.13081e+02 -1.11619e+02 -1.09478e+02 -1.13760e+02
5.13280e+05 5.13200e+03 -1.10701e+02 -1.08552e+02 -1.12849e+02 -1.11649e+02 -1.09570e+02 -1.13729e+02
5.13600e+05 5.13600e+03 -1.10728e+02 -1.09040e+02 -1.12416e+02 -1.11684e+02 -1.09669e+02 -1.13700e+02
5.13920e+05 5.13900e+03 -1.11238e+02 -1.09661e+02 -1.12815e+02 -1.11724e+02 -1.09775e+02 -1.13672e+02
5.14240e+05 5.14200e+03 -1.10691e+02 -1.09009e+02 -1.12372e+02 -1.11765e+02 -1.09884e+02 -1.13646e+02
5.14560e+05 5.14500e+03 -1.30097e+02 -1.08286e+02 -1.51909e+02 -1.11806e+02 -1.09992e+02 -1.13620e+02
5.14880e+05 5.14800e+03 -1.10802e+02 -1.09358e+02 -1.12245e+02 -1.11845e+02 -1.10096e+02 -1.13594e+02
5.15200e+05 5.15200e+03 -1.10992e+02 -1.08771e+02 -1.13213e+02 -1.11881e+02 -1.10193e+02 -1.13569e+02
5.15520e+05 5.15500e+03 -1.10907e+02 -1.09535e+02 -1.12279e+02 -1.11912e+02 -1.10281e+02 -1.13544e+02
5.15840e+05 5.15800e+03 -1.10948e+02 -1.09198e+02 -1.12699e+02 -1.11938e+02 -1.10356e+02 -1.13519e+02
5.16160e+05 5.16100e+03 -1.10645e+02 -1.08440e+02 -1.12851e+02 -1.11956e+02 -1.10416e+02 -1.13495e+02
5.16480e+05 5.16400e+03 -1.10960e+02 -1.09538e+02 -1.12383e+02 -1.11965e+02 -1.10460e+02 -1.13470e+02
5.16800e+05 5.16800e+03 -1.10210e+02 -1.08661e+02 -1.11759e+02 -1.11967e+02 -1.10488e+02 -1.13446e+02
5.17120e+05 5.17100e+03 -1.10383e+02 -1.08735e+02 -1.12031e+02 -1.11961e+02 -1.10499e+02 -1.13423e+02
5.17440e+05 5.17400e+03 -1.11209e+02 -1.09386e+02 -1.13031e+02 -1.11950e+02 -1.10496e+02 -1.13403e+02
5.17760e+05 5.17700e+03 -1.10344e+02 -1.08798e+02 -1.11889e+02 -1.11933e+02 -1.10481e+02 -1.13385e+02
5.18080e+05 5.18000e+03 -1.10644e+02 -1.09139e+02 -1.12149e+02 -1.11913e+02 -1.10455e+02 -1.13371e+02
5.18400e+05 5.18400e+03 -1.10247e+02 -1.08419e+02 -1.12075e+02 -1.11893e+02 -1.10424e+02 -1.13361e+02
5.18720e+05 5.18700e+03 -1.10357e+02 -1.08597e+02 -1.12118e+02 -1.11874e+02 -1.10391e+02 -1.13356e+02
5.19040e+05 5.19000e+03 -1.10546e+02 -1.09059e+02 -1.12033e+02 -1.11857e+02 -1.10358e+02 -1.13355e+02
5.19360e+05 5.19300e+03 -1.10270e+02 -1.08621e+02 -1.11919e+02 -1.11844e+02 -1.10329e+02 -1.13359e+02
5.19680e+05 5.19600e+03 -1.10438e+02 -1.08993e+02 -1.11883e+02 -1.11836e+02 -1.10305e+02 -1.13367e+02
5.20000e+05 5.20000e+03 -1.09540e+02 -1.07482e+02 -1.11598e+02 -1.11833e+02 -1.10288e+02 -1.13378e+02
5.20320e+05 5.20300e+03 -1.10972e+02 -1.09339e+02 -1.12606e+02 -1.11834e+02 -1.10277e+02 -1.13390e+02
5.20640e+05 5.20600e+03 -1.10885e+02 -1.09795e+02 -1.11974e+02 -1.11838e+02 -1.10274e+02 -1.13402e+02
5.20960e+05 5.20900e+03 -1.10808e+02 -1.08048e+02 -1.13567e+02 -1.11844e+02 -1.10276e+02 -1.13413e+02
5.21280e+05 5.21200e+03 -1.12231e+02 -1.12047e+02 -1.12416e+02 -1.11852e+02 -1.10282e+02 -1.13421e+02
5.21600e+05 5.21600e+03 -1.42193e+02 -1.12145e+02 -1.72241e+02 -1.11858e+02 -1.10292e+02 -1.13425e+02
5.21920e+05 5.21900e+03 -1.10429e+02 -1.08282e+02 -1.12576e+02 -1.11864e+02 -1.10303e+02 -1.13425e+02
5.22240e+05 5.22200e+03 -1.10865e+02 -1.08959e+02 -1.12772e+02 -1.11866e+02 -1.10314e+02 -1.13418e+02
5.22560e+05 5.22500e+03 -1.10772e+02 -1.09970e+02 -1.11573e+02 -1.11866e+02 -1.10325e+02 -1.13407e+02
5.22880e+05 5.22800e+03 -1.10891e+02 -1.09562e+02 -1.12219e+02 -1.11862e+02 -1.10334e+02 -1.13390e+02
5.23200e+05 5.23200e+03 -1.10149e+02 -1.08703e+02 -1.11595e+02 -1.11856e+02 -1.10342e+02 -1.13369e+02
5.23520e+05 5.23500e+03 -1.11696e+02 -1.10891e+02 -1.12501e+02 -1.11845e+02 -1.10347e+02 -1.13344e+02
5.23840e+05 5.23800e+03 -1.11686e+02 -1.10309e+02 -1.13064e+02 -1.11834e+02 -1.10351e+02 -1.13318e+02
5.24160e+05 5.24100e+03 -1.11414e+02 -1.10390e+02 -1.12438e+02 -1.11823e+02 -1.10354e+02 -1.13293e+02
5.24480e+05 5.24400e+03 -1.10633e+02 -1.09155e+02 -1.12111e+02 -1.11814e+02 -1.10358e+02 -1.13269e+02
5.24800e+05 5.24800e+03 -1.10433e+02 -1.08632e+02 -1.12233e+02 -1.11806e+02 -1.10363e+02 -1.13249e+02
5.25120e+05 5.25100e+03 -1.10810e+02 -1.09119e+02 -1.12502e+02 -1.11802e+02 -1.10371e+02 -1.13234e+02
5.25440e+05 5.25400e+03 -1.10133e+02 -1.07844e+02 -1.12422e+02 -1.11803e+02 -1.10383e+02 -1.13224e+02
5.25760e+05 5.25700e+03 -1.10174e+02 -1.08856e+02 -1.11493e+02 -1.11809e+02 -1.10400e+02 -1.13219e+02
5.26080e+05 5.26000e+03 -1.10108e+02 -1.08724e+02 -1.11492e+02 -1.11821e+02 -1.10421e+02 -1.13220e+02
5.26400e+05 5.26400e+03 -1.10672e+02 -1.08928e+02 -1.12415e+02 -1.11836e+02 -1.10447e+02 -1.13225e+02
5.26720e+05 5.26700e+03 -1.12504e+02 -1.12302e+02 -1.12705e+02 -1.11855e+02 -1.10478e+02 -1.13232e+02
5.27040e+05 5.27000e+03 -1.18204e+02 -1.12158e+02 -1.24251e+02 -1.11876e+02 -1.10511e+02 -1.13242e+02
5.27360e+05 5.27300e+03 -1.11635e+02 -1.11240e+02 -1.12030e+02 -1.11899e+02 -1.10546e+02 -1.13252e+02
5.27680e+05 5.27600e+03 -1.25944e+02 -1.12607e+02 -1.39280e+02 -1.11921e+02 -1.10582e+02 -1.13261e+02
5.28000e+05 5.28000e+03 -1.11753e+02 -1.10993e+02 -1.12513e+02 -1.11942e+02 -1.10616e+02 -1.13268e+02
5.28320e+05 5.28300e+03 -1.10985e+02 -1.08789e+02 -1.13181e+02 -1.11959e+02 -1.10648e+02 -1.13270e+02
5.28640e+05 5.28600e+03 -1.10943e+02 -1.09568e+02 -1.12318e+02 -1.11971e+02 -1.10675e+02 -1.13268e+02
5.28960e+05 5.28900e+03 -1.10273e+02 -1.08538e+02 -1.12008e+02 -1.11979e+02 -1.10697e+02 -1.13261e+02
5.29280e+05 5.29200e+03 -1.10552e+02 -1.09055e+02 -1.12049e+02 -1.11981e+02 -1.10714e+02 -1.13249e+02
5.29600e+05 5.29600e+03 -1.11865e+02 -1.09302e+02 -1.14427e+02 -1.11977e+02 -1.10723e+02 -1.13231e+02
5.29920e+05 5.29900e+03 -1.10177e+02 -1.08901e+02 -1.11452e+02 -1.11968e+02 -1.10727e+02 -1.13209e+02
5.30240e+05 5.30200e+03 -1.10739e+02 -1.09328e+02 -1.12150e+02 -1.11954e+02 -1.10726e+02 -1.13182e+02
5.30560e+05 5.30500e+03 -1.09990e+02 -1.08023e+02 -1.11958e+02 -1.11936e+02 -1.10720e+02 -1.13153e+02
5.30880e+05 5.30800e+03 -1.11049e+02 -1.10195e+02 -1.11903e+02 -1.11918e+02 -1.10713e+02 -1.13123e+02
5.31200e+05 5.31200e+03 -1.10513e+02 -1.08844e+02 -1.12182e+02 -1.11898e+02 -1.10705e+02 -1.13091e+02
5.31520e+05 5.31500e+03 -1.10875e+02 -1.08671e+02 -1.13078e+02 -1.11880e+02 -1.10699e+02 -1.13061e+02
5.31840e+05 5.31800e+03 -1.10135e+02 -1.08504e+02 -1.11765e+02 -1.11863e+02 -1.10695e+02 -1.13032e+02
5.32160e+05 5.32100e+03 -1.10103e+02 -1.08341e+02 -1.11865e+02 -1.11850e+02 -1.10694e+02 -1.13006e+02
5.32480e+05 5.32400e+03 -1.10095e+02 -1.08621e+02 -1.11569e+02 -1.11839e+02 -1.10698e+02 -1.12981e+02
5.32800e+05 5.32800e+03 -1.42488e+02 -1.11477e+02 -1.73499e+02 -1.11832e+02 -1.10705e+02 -1.12960e+02
5.33120e+05 5.33100e+03 -1.09888e+02 -1.08088e+02 -1.11689e+02 -1.11828e+02 -1.10716e+02 -1.12940e+02
5.33440e+05 5.33400e+03 -1.10072e+02 -1.08159e+02 -1.11985e+02 -1.11825e+02 -1.10728e+02 -1.12922e+02
5.33760e+05 5.33700e+03 -1.10038e+02 -1.08495e+02 -1.11581e+02 -1.11823e+02 -1.10740e+02 -1.12906e+02
5.34080e+05 5.34000e+03 -1.10144e+02 -1.08617e+02 -1.11672e+02 -1.11820e+02 -1.10750e+02 -1.12889e+02
5.34400e+05 5.34400e+03 -1.10380e+02 -1.08848e+02 -1.11912e+02 -1.11816e+02 -1.10758e+02 -1.12873e+02
5.34720e+05 5.34700e+03 -1.09870e+02 -1.08821e+02 -1.10918e+02 -1.11809e+02 -1.10763e+02 -1.12855e+02
5.35040e+05 5.35000e+03 -1.10367e+02 -1.08311e+02 -1.12423e+02 -1.11800e+02 -1.10764e+02 -1.12836e+02
5.35360e+05 5.35300e+03 -1.10635e+02 -1.09117e+02 -1.12153e+02 -1.11789e+02 -1.10762e+02 -1.12816e+02
5.35680e+05 5.35600e+03 -1.10905e+02 -1.09557e+02 -1.12253e+02 -1.11775e+02 -1.10758e+02 -1.12792e+02
5.36000e+05 5.36000e+03 -1.10933e+02 -1.09504e+02 -1.12362e+02 -1.11762e+02 -1.10757e+02 -1.12766e+02
5.36320e+05 5.36300e+03 -1.10567e+02 -1.09360e+02 -1.11774e+02 -1.11749e+02 -1.10759e+02 -1.12738e+02
5.36640e+05 5.36600e+03 -1.11291e+02 -1.08162e+02 -1.14420e+02 -1.11738e+02 -1.10770e+02 -1.12707e+02
5.36960e+05 5.36900e+03 -1.10512e+02 -1.08177e+02 -1.12846e+02 -1.11733e+02 -1.10792e+02 -1.12673e+02
5.37280e+05 5.37200e+03 -1.10404e+02 -1.09193e+02 -1.11614e+02 -1.11732e+02 -1.10827e+02 -1.12637e+02
5.37600e+05 5.37600e+03 -1.10543e+02 -1.09914e+02 -1.11171e+02 -1.11739e+02 -1.10878e+02 -1.12599e+02
5.37920e+05 5.37900e+03 -1.10541e+02 -1.09150e+02 -1.11931e+02 -1.11752e+02 -1.10946e+02 -1.12559e+02
5.38240e+05 5.38200e+03 -1.10081e+02 -1.08330e+02 -1.11831e+02 -1.11775e+02 -1.11031e+02 -1.12518e+02
5.38560e+05 5.38500e+03 -1.10347e+02 -1.08457e+02 -1.12237e+02 -1.11803e+02 -1.11131e+02 -1.12475e+02
5.38880e+05 5.38800e+03 -1.10076e+02 -1.08362e+02 -1.11791e+02 -1.11839e+02 -1.11244e+02 -1.12433e+02
5.39200e+05 5.39200e+03 -1.11034e+02 -1.11015e+02 -1.11053e+02 -1.11880e+02 -1.11368e+02 -1.12391e+02
5.39520e+05 5.39500e+03 -1.11639e+02 -1.11616e+02 -1.11662e+02 -1.11924e+02 -1.11498e+02 -1.12350e+02
5.39840e+05 5.39800e+03 -1.44884e+02 -1.12100e+02 -1.77668e+02 -1.11969e+02 -1.11629e+02 -1.12309e+02
5.40160e+05 5.40100e+03 -1.09878e+02 -1.08154e+02 -1.11602e+02 -1.12014e+02 -1.11757e+02 -1.12271e+02
5.40480e+05 5.40400e+03 -1.11666e+02 -1.08490e+02 -1.14843e+02 -1.12055e+02 -1.11877e+02 -1.12234e+02
5.40800e+05 5.40800e+03 -1.09921e+02 -1.08343e+02 -1.11499e+02 -1.12092e+02 -1.11984e+02 -1.12200e+02
5.41120e+05 5.41100e+03 -1.09922e+02 -1.08649e+02 -1.11194e+02 -1.12121e+02 -1.12075e+02 -1.12168e+02
5.41440e+05 5.41400e+03 -1.10236e+02 -1.08823e+02 -1.11648e+02 -1.12142e+02 -1.12139e+02 -1.12146e+02
5.41760e+05 5.41700e+03 -1.10240e+02 -1.09166e+02 -1.11315e+02 -1.12154e+02 -1.12113e+02 -1.12195e+02
5.42080e+05 5.42000e+03 -1.09804e+02 -1.08669e+02 -1.10939e+02 -1.12156e+02 -1.12090e+02 -1.12222e+02
5.42400e+05 5.42400e+03 -1.10680e+02 -1.10030e+02 -1.11331e+02 -1.12148e+02 -1.12069e+02 -1.12226e+02
5.42720e+05 5.42700e+03 -1.11336e+02 -1.09149e+02 -1.13523e+02 -1.12131e+02 -1.12052e+02 -1.12209e+02
5.43040e+05 5.43000e+03 -1.09653e+02 -1.08612e+02 -1.10693e+02 -1.12106e+02 -1.12038e+02 -1.12175e+02
5.43360e+05 5.43300e+03 -1.45239e+02 -1.11828e+02 -1.78650e+02 -1.12077e+02 -1.12028e+02 -1.12126e+02
5.43680e+05 5.43600e+03 -1.09127e+02 -1.07163e+02 -1.11091e+02 -1.12043e+02 -1.12020e+02 -1.12067e+02
5.44000e+05 5.44000e+03 -1.09974e+02 -1.08524e+02 -1.11424e+02 -1.12009e+02 -1.12002e+02 -1.12016e+02
5.44320e+05 5.44300e+03 -1.09717e+02 -1.08337e+02 -1.11097e+02 -1.11975e+02 -1.11934e+02 -1.12015e+02
5.44640e+05 5.44600e+03 -1.09457e+02 -1.08419e+02 -1.10494e+02 -1.11943e+02 -1.11869e+02 -1.12017e+02
5.44960e+05 5.44900e+03 -1.09547e+02 -1.07753e+02 -1.11341e+02 -1.11914e+02 -1.11808e+02 -1.12020e+02
5.45280e+05 5.45200e+03 -1.10167e+02 -1.08620e+02 -1.11714e+02 -1.11891e+02 -1.11756e+02 -1.12026e+02
5.45600e+05 5.45600e+03 -1.10061e+02 -1.07548e+02 -1.12575e+02 -1.11874e+02 -1.11714e+02 -1.12033e+02
5.45920e+05 5.45900e+03 -1.09993e+02 -1.08516e+02 -1.11469e+02 -1.11862e+02 -1.11684e+02 -1.12041e+02
5.46240e+05 5.46200e+03 -1.09736e+02 -1.08868e+02 -1.10603e+02 -1.11859e+02 -1.11668e+02 -1.12049e+02
5.46560e+05 5.46500e+03 -1.09725e+02 -1.09186e+02 -1.10263e+02 -1.11860e+02 -1.11664e+02 -1.12056e+02
5.46880e+05 5.46800e+03 -1.09852e+02 -1.08024e+02 -1.11681e+02 -1.11869e+02 -1.11674e+02 -1.12063e+02
5.47200e+05 5.47200e+03 -1.09341e+02 -1.07641e+02 -1.11040e+02 -1.11882e+02 -1.11695e+02 -1.12070e+02
5.47520e+05 5.47500e+03 -1.09965e+02 -1.08486e+02 -1.11443e+02 -1.11900e+02 -1.11725e+02 -1.12075e+02
5.47840e+05 5.47800e+03 -1.09978e+02 -1.09158e+02 -1.10799e+02 -1.11921e+02 -1.11762e+02 -1.12079e+02
5.48160e+05 5.48100e+03 -1.09856e+02 -1.09264e+02 -1.10449e+02 -1.11942e+02 -1.11802e+02 -1.12082e+02
5.48480e+05 5.48400e+03 -1.09242e+02 -1.08130e+02 -1.10353e+02 -1.11963e+02 -1.11842e+02 -1.12085e+02
5.48800e+05 5.48800e+03 -1.09509e+02 -1.08758e+02 -1.10260e+02 -1.11981e+02 -1.11877e+02 -1.12086e+02
5.49120e+05 5.49100e+03 -1.12965e+02 -1.12217e+02 -1.13714e+02 -1.11995e+02 -1.11905e+02 -1.12086e+02
5.49440e+05 5.49400e+03 -1.10091e+02 -1.08867e+02 -1.11315e+02 -1.12003e+02 -1.11921e+02 -1.12085e+02
5.49760e+05 5.49700e+03 -1.09275e+02 -1.07746e+02 -1.10805e+02 -1.12003e+02 -1.11924e+02 -1.12082e+02
5.50080e+05 5.50000e+03 -1.09537e+02 -1.08101e+02 -1.10974e+02 -1.11995e+02 -1.11911e+02 -1.12078e+02
5.50400e+05 5.50400e+03 -1.23667e+02 -1.08223e+02 -1.39110e+02 -1.11978e+02 -1.11884e+02 -1.12073e+02
5.50720e+05 5.50700e+03 -1.10788e+02 -1.08873e+02 -1.12704e+02 -1.11954e+02 -1.11842e+02 -1.12066e+02
5.51040e+05 5.51000e+03 -1.10334e+02 -1.08518e+02 -1.12151e+02 -1.11922e+02 -1.11787e+02 -1.12057e+02
5.51360e+05 5.51300e+03 -1.09142e+02 -1.08831e+02 -1.09452e+02 -1.11885e+02 -1.11721e+02 -1.12048e+02
5.51680e+05 5.51600e+03 -1.09125e+02 -1.08607e+02 -1.09643e+02 -1.11842e+02 -1.11647e+02 -1.12037e+02
5.52000e+05 5.52000e+03 -1.09033e+02 -1.08217e+02 -1.09849e+02 -1.11796e+02 -1.11567e+02 -1.12026e+02
5.52320e+05 5.52300e+03 -1.09355e+02 -1.08046e+02 -1.10663e+02 -1.11749e+02 -1.11483e+02 -1.12014e+02
5.52640e+05 5.52600e+03 -1.09347e+02 -1.07847e+02 -1.10848e+02 -1.11700e+02 -1.11397e+02 -1.12003e+02
5.52960e+05 5.52900e+03 -1.08904e+02 -1.08076e+02 -1.09733e+02 -1.11651e+02 -1.11310e+02 -1.11993e+02
5.53280e+05 5.53200e+03 -1.09856e+02 -1.08413e+02 -1.11300e+02 -1.11605e+02 -1.11224e+02 -1.11986e+02
5.53600e+05 5.53600e+03 -1.09110e+02 -1.08106e+02 -1.10114e+02 -1.11560e+02 -1.11137e+02 -1.11983e+02
5.53920e+05 5.53900e+03 -1.09613e+02 -1.08905e+02 -1.10321e+02 -1.11519e+02 -1.11051e+02 -1.11987e+02
5.54240e+05 5.54200e+03 -1.09237e+02 -1.07557e+02 -1.10917e+02 -1.11482e+02 -1.10966e+02 -1.11998e+02
5.54560e+05 5.54500e+03 -1.09666e+02 -1.09102e+02 -1.10231e+02 -1.11448e+02 -1.10879e+02 -1.12018e+02
5.54880e+05 5.54800e+03 -1.09767e+02 -1.08602e+02 -1.10932e+02 -1.11419e+02 -1.10792e+02 -1.12046e+02
5.55200e+05 5.55200e+03 -1.09177e+02 -1.08487e+02 -1.09868e+02 -1.11392e+02 -1.10703e+02 -1.12082e+02
5.55520e+05 5.55500e+03 -1.09079e+02 -1.07590e+02 -1.10569e+02 -1.11368e+02 -1.10612e+02 -1.12125e+02
5.55840e+05 5.55800e+03 -1.09008e+02 -1.08047e+02 -1.09969e+02 -1.11346e+02 -1.10519e+02 -1.12172e+02
5.56160e+05 5.56100e+03 -1.08944e+02 -1.08148e+02 -1.09739e+02 -1.11322e+02 -1.10423e+02 -1.12222e+02
5.56480e+05 5.56400e+03 -1.09502e+02 -1.08666e+02 -1.10338e+02 -1.11297e+02 -1.10325e+02 -1.12270e+02
5.56800e+05 5.56800e+03 -1.09158e+02 -1.08494e+02 -1.09822e+02 -1.11270e+02 -1.10225e+02 -1.12315e+02
5.57120e+05 5.57100e+03 -1.09478e+02 -1.08990e+02 -1.09966e+02 -1.11238e+02 -1.10123e+02 -1.12353e+02
5.57440e+05 5.57400e+03 -1.08787e+02 -1.08387e+02 -1.09187e+02 -1.11201e+02 -1.10020e+02 -1.12383e+02
5.57760e+05 5.57700e+03 -1.09746e+02 -1.09152e+02 -1.10340e+02 -1.11159e+02 -1.09917e+02 -1.12401e+02
5.58080e+05 5.58000e+03 -1.09254e+02 -1.08725e+02 -1.09783e+02 -1.11111e+02 -1.09814e+02 -1.12408e+02
5.58400e+05 5.58400e+03 -1.09856e+02 -1.08998e+02 -1.10713e+02 -1.11057e+02 -1.09713e+02 -1.12401e+02
5.58720e+05 5.58700e+03 -1.08867e+02 -1.08096e+02 -1.09637e+02 -1.10997e+02 -1.09613e+02 -1.12381e+02
5.59040e+05 5.59000e+03 -1.09500e+02 -1.08835e+02 -1.10166e+02 -1.10931e+02 -1.09515e+02 -1.12347e+02
5.59360e+05 5.59300e+03 -1.09748e+02 -1.07744e+02 -1.11751e+02 -1.10861e+02 -1.09421e+02 -1.12301e+02
5.59680e+05 5.59600e+03 -1.08358e+02 -1.07581e+02 -1.09135e+02 -1.10786e+02 -1.09330e+02 -1.12243e+02
5.60000e+05 5.60000e+03 -1.09429e+02 -1.09088e+02 -1.09770e+02 -1.10709e+02 -1.09244e+02 -1.12173e+02
5.60320e+05 5.60300e+03 -1.08821e+02 -1.07869e+02 -1.09772e+02 -1.10629e+02 -1.09162e+02 -1.12095e+02
5.60640e+05 5.60600e+03 -1.09740e+02 -1.08124e+02 -1.11356e+02 -1.10547e+02 -1.09086e+02 -1.12009e+02
5.60960e+05 5.60900e+03 -1.09080e+02 -1.08497e+02 -1.09663e+02 -1.10465e+02 -1.09014e+02 -1.11916e+02
5.61280e+05 5.61200e+03 -1.11263e+02 -1.09111e+02 -1.13414e+02 -1.10383e+02 -1.08947e+02 -1.11819e+02
5.61600e+05 5.61600e+03 -1.08963e+02 -1.08526e+02 -1.09401e+02 -1.10302e+02 -1.08886e+02 -1.11719e+02
5.61920e+05 5.61900e+03 -1.09081e+02 -1.07710e+02 -1.10452e+02 -1.10224e+02 -1.08831e+02 -1.11617e+02
5.62240e+05 5.62200e+03 -1.09756e+02 -1.09075e+02 -1.10437e+02 -1.10148e+02 -1.08780e+02 -1.11515e+02
5.62560e+05 5.62500e+03 -1.08923e+02 -1.08062e+02 -1.09785e+02 -1.10075e+02 -1.08735e+02 -1.11415e+02
5.62880e+05 5.62800e+03 -1.08636e+02 -1.07932e+02 -1.09341e+02 -1.10005e+02 -1.08694e+02 -1.11316e+02
5.63200e+05 5.63200e+03 -1.09498e+02 -1.09308e+02 -1.09687e+02 -1.09939e+02 -1.08657e+02 -1.11221e+02
5.63520e+05 5.63500e+03 -1.09728e+02 -1.08517e+02 -1.10939e+02 -1.09878e+02 -1.08625e+02 -1.11131e+02
5.63840e+05 5.63800e+03 -1.09939e+02 -1.08233e+02 -1.11645e+02 -1.09820e+02 -1.08596e+02 -1.11044e+02
5.64160e+05 5.64100e+03 -1.09710e+02 -1.09197e+02 -1.10223e+02 -1.09767e+02 -1.08571e+02 -1.10963e+02
5.64480e+05 5.64400e+03 -1.10221e+02 -1.09162e+02 -1.11280e+02 -1.09718e+02 -1.08548e+02 -1.10887e+02
5.64800e+05 5.64800e+03 -1.09431e+02 -1.08300e+02 -1.10562e+02 -1.09672e+02 -1.08528e+02 -1.10817e+02
5.65120e+05 5.65100e+03 -1.08888e+02 -1.08132e+02 -1.09644e+02 -1.09631e+02 -1.08510e+02 -1.10752e+02
5.65440e+05 5.65400e+03 -1.09308e+02 -1.08285e+02 -1.10330e+02 -1.09593e+02 -1.08494e+02 -1.10692e+02
5.65760e+05 5.65700e+03 -1.08704e+02 -1.07835e+02 -1.09573e+02 -1.09558e+02 -1.08480e+02 -1.10636e+02
5.66080e+05 5.66000e+03 -1.09188e+02 -1.09011e+02 -1.09364e+02 -1.09526e+02 -1.08467e+02 -1.10586e+02
5.66400e+05 5.66400e+03 -1.09040e+02 -1.07989e+02 -1.10091e+02 -1.09497e+02 -1.08455e+02 -1.10539e+02
5.66720e+05 5.66700e+03 -1.08863e+02 -1.08013e+02 -1.09712e+02 -1.09470e+02 -1.08445e+02 -1.10496e+02
5.67040e+05 5.67000e+03 -1.09388e+02 -1.07746e+02 -1.11030e+02 -1.09447e+02 -1.08436e+02 -1.10457e+02
5.67360e+05 5.67300e+03 -1.09142e+02 -1.08732e+02 -1.09551e+02 -1.09425e+02 -1.08428e+02 -1.10422e+02
5.67680e+05 5.67600e+03 -1.08600e+02 -1.07588e+02 -1.09613e+02 -1.09405e+02 -1.08422e+02 -1.10389e+02
5.68000e+05 5.68000e+03 -1.09193e+02 -1.07998e+02 -1.10388e+02 -1.09389e+02 -1.08418e+02 -1.10360e+02
5.68320e+05 5.68300e+03 -1.09076e+02 -1.07680e+02 -1.10472e+02 -1.09375e+02 -1.08415e+02 -1.10335e+02
5.68640e+05 5.68600e+03 -1.09410e+02 -1.08301e+02 -1.10520e+02 -1.09362e+02 -1.08413e+02 -1.10312e+02
5.68960e+05 5.68900e+03 -1.08912e+02 -1.07575e+02 -1.10249e+02 -1.09353e+02 -1.08412e+02 -1.10293e+02
5.69280e+05 5.69200e+03 -1.09252e+02 -1.08079e+02 -1.10426e+02 -1.09344e+02 -1.08412e+02 -1.10276e+02
5.69600e+05 5.69600e+03 -1.08992e+02 -1.08004e+02 -1.09979e+02 -1.09338e+02 -1.08413e+02 -1.10262e+02
5.69920e+05 5.69900e+03 -1.09209e+02 -1.08332e+02 -1.10087e+02 -1.09333e+02 -1.08414e+02 -1.10251e+02
5.70240e+05 5.70200e+03 -1.09237e+02 -1.08041e+02 -1.10432e+02 -1.09329e+02 -1.08415e+02 -1.10242e+02
5.70560e+05 5.70500e+03 -1.10291e+02 -1.08208e+02 -1.12375e+02 -1.09326e+02 -1.08416e+02 -1.10235e+02
5.70880e+05 5.70800e+03 -1.09155e+02 -1.08279e+02 -1.10031e+02 -1.09323e+02 -1.08416e+02 -1.10231e+02
5.71200e+05 5.71200e+03 -1.09723e+02 -1.08509e+02 -1.10937e+02 -1.09322e+02 -1.08416e+02 -1.10228e+02
5.71520e+05 5.71500e+03 -1.09136e+02 -1.08017e+02 -1.10255e+02 -1.09321e+02 -1.08414e+02 -1.10227e+02
5.71840e+05 5.71800e+03 -1.09357e+02 -1.08498e+02 -1.10215e+02 -1.09320e+02 -1.08411e+02 -1.10228e+02
5.72160e+05 5.72100e+03 -1.09221e+02 -1.07809e+02 -1.10633e+02 -1.09319e+02 -1.08407e+02 -1.10230e+02
5.72480e+05 5.72400e+03 -1.09216e+02 -1.08286e+02 -1.10147e+02 -1.09318e+02 -1.08401e+02 -1.10235e+02
5.72800e+05 5.72800e+03 -1.09794e+02 -1.09096e+02 -1.10493e+02 -1.09317e+02 -1.08394e+02 -1.10241e+02
5.73120e+05 5.73100e+03 -1.09518e+02 -1.08348e+02 -1.10688e+02 -1.09317e+02 -1.08386e+02 -1.10249e+02
5.73440e+05 5.73400e+03 -1.09748e+02 -1.08472e+02 -1.11024e+02 -1.09318e+02 -1.08377e+02 -1.10259e+02
5.73760e+05 5.73700e+03 -1.09233e+02 -1.08319e+02 -1.10148e+02 -1.09319e+02 -1.08367e+02 -1.10270e+02
5.74080e+05 5.74000e+03 -1.09118e+02 -1.07895e+02 -1.10341e+02 -1.09320e+02 -1.08357e+02 -1.10282e+02
5.74400e+05 5.74400e+03 -1.09907e+02 -1.08919e+02 -1.10895e+02 -1.09321e+02 -1.08346e+02 -1.10296e+02
5.74720e+05 5.74700e+03 -1.09765e+02 -1.09210e+02 -1.10320e+02 -1.09322e+02 -1.08335e+02 -1.10310e+02
5.75040e+05 5.75000e+03 -1.09367e+02 -1.08356e+02 -1.10378e+02 -1.09326e+02 -1.08325e+02 -1.10326e+02
5.75360e+05 5.75300e+03 -1.09217e+02 -1.08167e+02 -1.10267e+02 -1.09328e+02 -1.08316e+02 -1.10341e+02
5.75680e+05 5.75600e+03 -1.09419e+02 -1.08688e+02 -1.10150e+02 -1.09332e+02 -1.08307e+02 -1.10357e+02
5.76000e+05 5.76000e+03 -1.09410e+02 -1.08848e+02 -1.09972e+02 -1.09337e+02 -1.08299e+02 -1.10374e+02
5.76320e+05 5.76300e+03 -1.10087e+02 -1.09765e+02 -1.10409e+02 -1.09341e+02 -1.08293e+02 -1.10390e+02
5.76640e+05 5.76600e+03 -1.08873e+02 -1.07763e+02 -1.09983e+02 -1.09346e+02 -1.08288e+02 -1.10405e+02
5.76960e+05 5.76900e+03 -1.09000e+02 -1.07843e+02 -1.10157e+02 -1.09352e+02 -1.08283e+02 -1.10420e+02
5.77280e+05 5.77200e+03 -1.09422e+02 -1.08158e+02 -1.10686e+02 -1.09358e+02 -1.08280e+02 -1.10435e+02
5.77600e+05 5.77600e+03 -1.09684e+02 -1.08061e+02 -1.11307e+02 -1.09362e+02 -1.08277e+02 -1.10448e+02
5.77920e+05 5.77900e+03 -1.09590e+02 -1.09019e+02 -1.10161e+02 -1.09368e+02 -1.08276e+02 -1.10460e+02
5.78240e+05 5.78200e+03 -1.09069e+02 -1.07702e+02 -1.10436e+02 -1.09374e+02 -1.08275e+02 -1.10472e+02
5.78560e+05 5.78500e+03 -1.09060e+02 -1.07649e+02 -1.10472e+02 -1.09378e+02 -1.08274e+02 -1.10482e+02
5.78880e+05 5.78800e+03 -1.08841e+02 -1.07874e+02 -1.09809e+02 -1.09382e+02 -1.08275e+02 -1.10490e+02
5.79200e+05 5.79200e+03 -1.09840e+02 -1.08243e+02 -1.11436e+02 -1.09386e+02 -1.08275e+02 -1.10497e+02
5.79520e+05 5.79500e+03 -1.09358e+02 -1.07920e+02 -1.10795e+02 -1.09389e+02 -1.08276e+02 -1.10503e+02
5.79840e+05 5.79800e+03 -1.08975e+02 -1.07667e+02 -1.10282e+02 -1.09393e+02 -1.08278e+02 -1.10507e+02
5.80160e+05 5.80100e+03 -1.09713e+02 -1.07648e+02 -1.11777e+02 -1.09395e+02 -1.08280e+02 -1.10510e+02
5.80480e+05 5.80400e+03 -1.09123e+02 -1.07913e+02 -1.10332e+02 -1.09397e+02 -1.08283e+02 -1.10511e+02
5.80800e+05 5.80800e+03 -1.08694e+02 -1.07411e+02 -1.09977e+02 -1.09398e+02 -1.08286e+02 -1.10511e+02
5.81120e+05 5.81100e+03 -1.08876e+02 -1.07648e+02 -1.10104e+02 -1.09399e+02 -1.08289e+02 -1.10509e+02
5.81440e+05 5.81400e+03 -1.08873e+02 -1.07684e+02 -1.10061e+02 -1.09399e+02 -1.08292e+02 -1.10506e+02
5.81760e+05 5.81700e+03 -1.08793e+02 -1.07403e+02 -1.10184e+02 -1.09399e+02 -1.08296e+02 -1.10502e+02
5.82080e+05 5.82000e+03 -1.09264e+02 -1.07272e+02 -1.11256e+02 -1.09398e+02 -1.08299e+02 -1.10496e+02
5.82400e+05 5.82400e+03 -1.08531e+02 -1.07534e+02 -1.09528e+02 -1.09395e+02 -1.08301e+02 -1.10490e+02
5.82720e+05 5.82700e+03 -1.09258e+02 -1.08061e+02 -1.10455e+02 -1.09393e+02 -1.08302e+02 -1.10483e+02
5.83040e+05 5.83000e+03 -1.10143e+02 -1.07270e+02 -1.13017e+02 -1.09389e+02 -1.08302e+02 -1.10476e+02
5.83360e+05 5.83300e+03 -1.09587e+02 -1.07458e+02 -1.11715e+02 -1.09385e+02 -1.08300e+02 -1.10469e+02
5.83680e+05 5.83600e+03 -1.08781e+02 -1.07127e+02 -1.10435e+02 -1.09379e+02 -1.08296e+02 -1.10462e+02
5.84000e+05 5.84000e+03 -1.10141e+02 -1.07482e+02 -1.12800e+02 -1.09372e+02 -1.08290e+02 -1.10454e+02
5.84320e+05 5.84300e+03 -1.08122e+02 -1.07413e+02 -1.08831e+02 -1.09364e+02 -1.08282e+02 -1.10447e+02
5.84640e+05 5.84600e+03 -1.10240e+02 -1.07312e+02 -1.13169e+02 -1.09356e+02 -1.08271e+02 -1.10441e+02
5.84960e+05 5.84900e+03 -1.08977e+02 -1.06691e+02 -1.11264e+02 -1.09346e+02 -1.08257e+02 -1.10434e+02
5.85280e+05 5.85200e+03 -1.09050e+02 -1.07411e+02 -1.10689e+02 -1.09334e+02 -1.08241e+02 -1.10428e+02
5.85600e+05 5.85600e+03 -1.07929e+02 -1.07091e+02 -1.08768e+02 -1.09322e+02 -1.08221e+02 -1.10422e+02
5.85920e+05 5.85900e+03 -1.08287e+02 -1.07187e+02 -1.09388e+02 -1.09308e+02 -1.08199e+02 -1.10416e+02
5.86240e+05 5.86200e+03 -1.08212e+02 -1.07163e+02 -1.09260e+02 -1.09293e+02 -1.08175e+02 -1.10411e+02
5.86560e+05 5.86500e+03 -1.07892e+02 -1.06691e+02 -1.09094e+02 -1.09276e+02 -1.08147e+02 -1.10406e+02
5.86880e+05 5.86800e+03 -1.20540e+02 -1.07457e+02 -1.33623e+02 -1.09260e+02 -1.08118e+02 -1.10402e+02
5.87200e+05 5.87200e+03 -1.08341e+02 -1.07515e+02 -1.09167e+02 -1.09243e+02 -1.08087e+02 -1.10398e+02
5.87520e+05 5.87500e+03 -1.09177e+02 -1.06908e+02 -1.11445e+02 -1.09225e+02 -1.08054e+02 -1.10396e+02
5.87840e+05 5.87800e+03 -1.08422e+02 -1.07071e+02 -1.09772e+02 -1.09208e+02 -1.08020e+02 -1.10396e+02
5.88160e+05 5.88100e+03 -1.08427e+02 -1.06999e+02 -1.09855e+02 -1.09191e+02 -1.07985e+02 -1.10397e+02
5.88480e+05 5.88400e+03 -1.08704e+02 -1.06839e+02 -1.10570e+02 -1.09175e+02 -1.07949e+02 -1.10401e+02
5.88800e+05 5.88800e+03 -1.08609e+02 -1.07524e+02 -1.09694e+02 -1.09160e+02 -1.07913e+02 -1.10408e+02
5.89120e+05 5.89100e+03 -1.11007e+02 -1.10042e+02 -1.11973e+02 -1.09148e+02 -1.07877e+02 -1.10418e+02
5.89440e+05 5.89400e+03 -1.09614e+02 -1.07771e+02 -1.11458e+02 -1.09136e+02 -1.07840e+02 -1.10431e+02
5.89760e+05 5.89700e+03 -1.08954e+02 -1.07627e+02 -1.10282e+02 -1.09126e+02 -1.07805e+02 -1.10447e+02
5.90080e+05 5.90000e+03 -1.08423e+02 -1.07518e+02 -1.09328e+02 -1.09118e+02 -1.07770e+02 -1.10466e+02
5.90400e+05 5.90400e+03 -1.09444e+02 -1.06765e+02 -1.12123e+02 -1.09112e+02 -1.07736e+02 -1.10488e+02
5.90720e+05 5.90700e+03 -1.08692e+02 -1.07662e+02 -1.09722e+02 -1.09108e+02 -1.07704e+02 -1.10512e+02
5.91040e+05 5.91000e+03 -1.10511e+02 -1.08122e+02 -1.12901e+02 -1.09106e+02 -1.07673e+02 -1.10538e+02
5.91360e+05 5.91300e+03 -1.08931e+02 -1.07696e+02 -1.10167e+02 -1.09105e+02 -1.07643e+02 -1.10566e+02
5.91680e+05 5.91600e+03 -1.11497e+02 -1.07418e+02 -1.15576e+02 -1.09106e+02 -1.07616e+02 -1.10595e+02
5.92000e+05 5.92000e+03 -1.10096e+02 -1.07952e+02 -1.12239e+02 -1.09107e+02 -1.07591e+02 -1.10624e+02
5.92320e+05 5.92300e+03 -1.08386e+02 -1.07032e+02 -1.09739e+02 -1.09111e+02 -1.07568e+02 -1.10654e+02
5.92640e+05 5.92600e+03 -1.08267e+02 -1.07966e+02 -1.08568e+02 -1.09115e+02 -1.07547e+02 -1.10683e+02
5.92960e+05 5.92900e+03 -1.09501e+02 -1.07682e+02 -1.11319e+02 -1.09121e+02 -1.07529e+02 -1.10713e+02
5.93280e+05 5.93200e+03 -1.08334e+02 -1.07794e+02 -1.08873e+02 -1.09129e+02 -1.07514e+02 -1.10743e+02
5.93600e+05 5.93600e+03 -1.08422e+02 -1.07839e+02 -1.09006e+02 -1.09137e+02 -1.07501e+02 -1.10773e+02
5.93920e+05 5.93900e+03 -1.08206e+02 -1.07574e+02 -1.08838e+02 -1.09148e+02 -1.07492e+02 -1.10803e+02
5.94240e+05 5.94200e+03 -1.09343e+02 -1.09186e+02 -1.09500e+02 -1.09159e+02 -1.07485e+02 -1.10833e+02
5.94560e+05 5.94500e+03 -1.08536e+02 -1.07320e+02 -1.09752e+02 -1.09172e+02 -1.07481e+02 -1.10864e+02
5.94880e+05 5.94800e+03 -1.08487e+02 -1.08065e+02 -1.08910e+02 -1.09188e+02 -1.07479e+02 -1.10896e+02
5.95200e+05 5.95200e+03 -1.08426e+02 -1.07542e+02 -1.09310e+02 -1.09204e+02 -1.07480e+02 -1.10928e+02
5.95520e+05 5.95500e+03 -1.09077e+02 -1.08188e+02 -1.09966e+02 -1.09222e+02 -1.07483e+02 -1.10961e+02
5.95840e+05 5.95800e+03 -1.07951e+02 -1.07075e+02 -1.08826e+02 -1.09242e+02 -1.07489e+02 -1.10994e+02
5.96160e+05 5.96100e+03 -1.08808e+02 -1.07719e+02 -1.09898e+02 -1.09263e+02 -1.07497e+02 -1.11028e+02
5.96480e+05 5.96400e+03 -1.08493e+02 -1.08136e+02 -1.08850e+02 -1.09285e+02 -1.07508e+02 -1.11062e+02
5.96800e+05 5.96800e+03 -1.08090e+02 -1.07193e+02 -1.08987e+02 -1.09309e+02 -1.07522e+02 -1.11096e+02
5.97120e+05 5.97100e+03 -1.07917e+02 -1.06858e+02 -1.08976e+02 -1.09334e+02 -1.07541e+02 -1.11128e+02
5.97440e+05 5.97400e+03 -1.08200e+02 -1.07691e+02 -1.08709e+02 -1.09361e+02 -1.07565e+02 -1.11157e+02
5.97760e+05 5.97700e+03 -1.08589e+02 -1.07391e+02 -1.09787e+02 -1.09390e+02 -1.07596e+02 -1.11184e+02
5.98080e+05 5.98000e+03 -1.08641e+02 -1.07924e+02 -1.09357e+02 -1.09421e+02 -1.07636e+02 -1.11206e+02
5.98400e+05 5.98400e+03 -1.08439e+02 -1.08085e+02 -1.08792e+02 -1.09453e+02 -1.07685e+02 -1.11222e+02
5.98720e+05 5.98700e+03 -1.08099e+02 -1.06339e+02 -1.09859e+02 -1.09487e+02 -1.07743e+02 -1.11232e+02
5.99040e+05 5.99000e+03 -1.09124e+02 -1.08974e+02 -1.09274e+02 -1.09523e+02 -1.07811e+02 -1.11235e+02
5.99360e+05 5.99300e+03 -1.08287e+02 -1.07642e+02 -1.08933e+02 -1.09558e+02 -1.07886e+02 -1.11229e+02
5.99680e+05 5.99600e+03 -1.08075e+02 -1.06869e+02 -1.09280e+02 -1.09591e+02 -1.07968e+02 -1.11215e+02


==> rayleigh_td3.dat <==
0.00000e+00 0.00000e+00 -2.19980e+02 -2.18925e+02 -2.21035e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
3.20000e+02 3.00000e+00 -2.19177e+02 -2.17846e+02 -2.20508e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
6.40000e+02 6.00000e+00 -2.19652e+02 -2.18835e+02 -2.20469e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
9.60000e+02 9.00000e+00 -2.21266e+02 -2.20285e+02 -2.22247e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
1.28000e+03 1.20000e+01 -2.20510e+02 -2.20278e+02 -2.20743e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
1.60000e+03 1.60000e+01 -2.20708e+02 -2.18880e+02 -2.22536e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
1.92000e+03 1.90000e+01 -2.19331e+02 -2.16046e+02 -2.22615e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
2.24000e+03 2.20000e+01 -2.15938e+02 -2.14258e+02 -2.17618e+02 -2.19980e+02 -2.18925e+02 -2.21035e+02
2.56000e+03 2.50000e+01 -2.16803e+02 -2.16620e+02 -2.16985e+02 -2.19980e+02 -2.18925e+02 -2.21034e+02
2.88000e+03 2.80000e+01 -2.19188e+02 -2.17640e+02 -2.20737e+02 -2.19980e+02 -2.18925e+02 -2.21034e+02
3.20000e+03 3.20000e+01 -2.20514e+02 -2.19745e+02 -2.21284e+02 -2.19979e+02 -2.18925e+02 -2.21033e+02
3.52000e+03 3.50000e+01 -2.18356e+02 -2.17050e+02 -2.19661e+02 -2.19978e+02 -2.18925e+02 -2.21031e+02
3.84000e+03 3.80000e+01 -2.20876e+02 -2.19226e+02 -2.22527e+02 -2.19976e+02 -2.18925e+02 -2.21028e+02
4.16000e+03 4.10000e+01 -2.18135e+02 -2.16167e+02 -2.20103e+02 -2.19974e+02 -2.18926e+02 -2.21023e+02
4.48000e+03 4.40000e+01 -2.18767e+02 -2.17282e+02 -2.20251e+02 -2.19971e+02 -2.18927e+02 -2.21015e+02
4.80000e+03 4.80000e+01 -2.17106e+02 -2.16289e+02 -2.17924e+02 -2.19967e+02 -2.18930e+02 -2.21004e+02
5.12000e+03 5.10000e+01 -2.19780e+02 -2.19539e+02 -2.20022e+02 -2.19962e+02 -2.18935e+02 -2.20988e+02
5.44000e+03 5.40000e+01 -2.17879e+02 -2.17582e+02 -2.18175e+02 -2.19955e+02 -2.18941e+02 -2.20969e+02
5.76000e+03 5.70000e+01 -2.20617e+02 -2.19185e+02 -2.22048e+02 -2.19947e+02 -2.18950e+02 -2.20944e+02
6.08000e+03 6.00000e+01 -2.18745e+02 -2.17165e+02 -2.20326e+02 -2.19937e+02 -2.18961e+02 -2.20913e+02
6.40000e+03 6.40000e+01 -2.20606e+02 -2.19311e+02 -2.21901e+02 -2.19925e+02 -2.18974e+02 -2.20876e+02
6.72000e+03 6.70000e+01 -2.20585e+02 -2.20029e+02 -2.21142e+02 -2.19911e+02 -2.18989e+02 -2.20833e+02
7.04000e+03 7.00000e+01 -2.19544e+02 -2.18929e+02 -2.20159e+02 -2.19895e+02 -2.19007e+02 -2.20784e+02
7.36000e+03 7.30000e+01 -2.18024e+02 -2.16955e+02 -2.19094e+02 -2.19877e+02 -2.19025e+02 -2.20729e+02
7.68000e+03 7.60000e+01 -2.18732e+02 -2.18170e+02 -2.19295e+02 -2.19857e+02 -2.19045e+02 -2.20669e+02
8.00000e+03 8.00000e+01 -2.22494e+02 -2.20709e+02 -2.24279e+02 -2.19835e+02 -2.19066e+02 -2.20604e+02
8.32000e+03 8.30000e+01 -2.18608e+02 -2.17942e+02 -2.19273e+02 -2.19811e+02 -2.19087e+02 -2.20535e+02
8.64000e+03 8.60000e+01 -2.21325e+02 -2.19194e+02 -2.23457e+02 -2.19786e+02 -2.19107e+02 -2.20464e+02
8.96000e+03 8.90000e+01 -2.17358e+02 -2.17205e+02 -2.17510e+02 -2.19758e+02 -2.19126e+02 -2.20391e+02
9.28000e+03 9.20000e+01 -2.19478e+02 -2.15982e+02 -2.22973e+02 -2.19731e+02 -2.19144e+02 -2.20317e+02
9.60000e+03 9.60000e+01 -2.18928e+02 -2.18117e+02 -2.19739e+02 -2.19702e+02 -2.19161e+02 -2.20244e+02
9.92000e+03 9.90000e+01 -2.19899e+02 -2.15589e+02 -2.24208e+02 -2.19674e+02 -2.19177e+02 -2.20172e+02
1.02400e+04 1.02000e+02 -2.08202e+02 -1.99029e+02 -2.17375e+02 -2.19648e+02 -2.19192e+02 -2.20103e+02
1.05600e+04 1.05000e+02 -1.74689e+02 -1.72656e+02 -1.76721e+02 -2.19623e+02 -2.19207e+02 -2.20038e+02
1.08800e+04 1.08000e+02 -1.47567e+02 -1.33747e+02 -1.61387e+02 -2.19600e+02 -2.19222e+02 -2.19977e+02
1.12000e+04 1.12000e+02 -1.44963e+02 -1.34518e+02 -1.55407e+02 -2.19578e+02 -2.19237e+02 -2.19920e+02
1.15200e+04 1.15000e+02 -1.40358e+02 -1.37548e+02 -1.43168e+02 -2.19560e+02 -2.19253e+02 -2.19868e+02
1.18400e+04 1.18000e+02 -1.34454e+02 -1.34322e+02 -1.34585e+02 -2.19546e+02 -2.19269e+02 -2.19822e+02
1.21600e+04 1.21000e+02 -1.33435e+02 -1.31866e+02 -1.35004e+02 -2.19534e+02 -2.19286e+02 -2.19781e+02
1.24800e+04 1.24000e+02 -1.34246e+02 -1.32067e+02 -1.36426e+02 -2.19522e+02 -2.19302e+02 -2.19742e+02
1.28000e+04 1.28000e+02 -1.41116e+02 -1.33004e+02 -1.49228e+02 -2.19507e+02 -2.19313e+02 -2.19701e+02
1.31200e+04 1.31000e+02 -1.31945e+02 -1.29256e+02 -1.34634e+02 -2.19481e+02 -2.19313e+02 -2.19650e+02
1.34400e+04 1.34000e+02 -1.30893e+02 -1.29365e+02 -1.32421e+02 -2.19433e+02 -2.19291e+02 -2.19576e+02
1.37600e+04 1.37000e+02 -1.29905e+02 -1.28486e+02 -1.31324e+02 -2.19346e+02 -2.19231e+02 -2.19460e+02
1.40800e+04 1.40000e+02 -1.30476e+02 -1.29609e+02 -1.31342e+02 -2.19194e+02 -2.19111e+02 -2.19277e+02
1.44000e+04 1.44000e+02 -1.27894e+02 -1.25586e+02 -1.30203e+02 -2.18951e+02 -2.18904e+02 -2.18998e+02
1.47200e+04 1.47000e+02 -1.26875e+02 -1.25546e+02 -1.28204e+02 -2.18582e+02 -2.18578e+02 -2.18587e+02
1.50400e+04 1.50000e+02 -1.27606e+02 -1.26423e+02 -1.28788e+02 -2.18053e+02 -2.18010e+02 -2.18097e+02
1.53600e+04 1.53000e+02 -1.26326e+02 -1.25660e+02 -1.26991e+02 -2.17328e+02 -2.17230e+02 -2.17426e+02
1.56800e+04 1.56000e+02 -1.25381e+02 -1.25019e+02 -1.25743e+02 -2.16372e+02 -2.16214e+02 -2.16530e+02
1.60000e+04 1.60000e+02 -1.24761e+02 -1.24328e+02 -1.25193e+02 -2.15158e+02 -2.14935e+02 -2.15381e+02
1.63200e+04 1.63000e+02 -1.25151e+02 -1.24272e+02 -1.26031e+02 -2.13664e+02 -2.13374e+02 -2.13954e+02
1.66400e+04 1.66000e+02 -1.23725e+02 -1.22387e+02 -1.25064e+02 -2.11875e+02 -2.11517e+02 -2.12233e+02
1.69600e+04 1.69000e+02 -1.23768e+02 -1.22198e+02 -1.25339e+02 -2.09788e+02 -2.09364e+02 -2.10211e+02
1.72800e+04 1.72000e+02 -1.23252e+02 -1.22041e+02 -1.24463e+02 -2.07406e+02 -2.06919e+02 -2.07892e+02
1.76000e+04 1.76000e+02 -1.22721e+02 -1.20062e+02 -1.25381e+02 -2.04743e+02 -2.04199e+02 -2.05286e+02
1.79200e+04 1.79000e+02 -1.22250e+02 -1.21094e+02 -1.23406e+02 -2.01821e+02 -2.01227e+02 -2.02415e+02
1.82400e+04 1.82000e+02 -1.22832e+02 -1.20606e+02 -1.25058e+02 -1.98669e+02 -1.98033e+02 -1.99306e+02
1.85600e+04 1.85000e+02 -1.21602e+02 -1.20826e+02 -1.22379e+02 -1.95322e+02 -1.94651e+02 -1.95992e+02
1.88800e+04 1.88000e+02 -1.21805e+02 -1.18694e+02 -1.24915e+02 -1.91815e+02 -1.91119e+02 -1.92511e+02
1.92000e+04 1.92000e+02 -1.21677e+02 -1.19258e+02 -1.24095e+02 -1.88191e+02 -1.87478e+02 -1.88904e+02
1.95200e+04 1.95000e+02 -1.22079e+02 -1.20117e+02 -1.24040e+02 -1.84489e+02 -1.83767e+02 -1.85211e+02
1.98400e+04 1.98000e+02 -1.21499e+02 -1.18627e+02 -1.24370e+02 -1.80749e+02 -1.80025e+02 -1.81473e+02
2.01600e+04 2.01000e+02 -1.21460e+02 -1.19988e+02 -1.22932e+02 -1.77010e+02 -1.76290e+02 -1.77730e+02
2.04800e+04 2.04000e+02 -1.20767e+02 -1.19676e+02 -1.21859e+02 -1.73305e+02 -1.72594e+02 -1.74017e+02
2.08000e+04 2.08000e+02 -1.21817e+02 -1.20238e+02 -1.23396e+02 -1.69669e+02 -1.68969e+02 -1.70369e+02
2.11200e+04 2.11000e+02 -1.20781e+02 -1.19874e+02 -1.21688e+02 -1.66126e+02 -1.65440e+02 -1.66813e+02
2.14400e+04 2.14000e+02 -1.19540e+02 -1.17671e+02 -1.21408e+02 -1.62702e+02 -1.62028e+02 -1.63375e+02
2.17600e+04 2.17000e+02 -1.20440e+02 -1.17843e+02 -1.23036e+02 -1.59413e+02 -1.58752e+02 -1.60074e+02
2.20800e+04 2.20000e+02 -1.24631e+02 -1.19823e+02 -1.29439e+02 -1.56276e+02 -1.55625e+02 -1.56928e+02
2.24000e+04 2.24000e+02 -1.19197e+02 -1.16634e+02 -1.21760e+02 -1.53302e+02 -1.52656e+02 -1.53948e+02
2.27200e+04 2.27000e+02 -1.18456e+02 -1.15927e+02 -1.20984e+02 -1.50496e+02 -1.49851e+02 -1.51141e+02
2.30400e+04 2.30000e+02 -1.19381e+02 -1.16540e+02 -1.22222e+02 -1.47863e+02 -1.47213e+02 -1.48514e+02
2.33600e+04 2.33000e+02 -1.19272e+02 -1.18124e+02 -1.20420e+02 -1.45405e+02 -1.44743e+02 -1.46067e+02
2.36800e+04 2.36000e+02 -1.19202e+02 -1.17138e+02 -1.21266e+02 -1.43118e+02 -1.42438e+02 -1.43798e+02
2.40000e+04 2.40000e+02 -1.19846e+02 -1.14980e+02 -1.24713e+02 -1.41000e+02 -1.40294e+02 -1.41705e+02
2.43200e+04 2.43000e+02 -1.19201e+02 -1.16773e+02 -1.21630e+02 -1.39044e+02 -1.38307e+02 -1.39782e+02
2.46400e+04 2.46000e+02 -1.20825e+02 -1.13500e+02 -1.28149e+02 -1.37245e+02 -1.36470e+02 -1.38021e+02
2.49600e+04 2.49000e+02 -1.19738e+02 -1.15995e+02 -1.23481e+02 -1.35596e+02 -1.34775e+02 -1.36416e+02
2.52800e+04 2.52000e+02 -1.21910e+02 -1.15358e+02 -1.28462e+02 -1.34087e+02 -1.33215e+02 -1.34958e+02
2.56000e+04 2.56000e+02 -1.22702e+02 -1.14711e+02 -1.30693e+02 -1.32709e+02 -1.31781e+02 -1.33638e+02
2.59200e+04 2.59000e+02 -1.22942e+02 -1.15347e+02 -1.30538e+02 -1.31457e+02 -1.30465e+02 -1.32448e+02
2.62400e+04 2.62000e+02 -1.20956e+02 -1.13440e+02 -1.28471e+02 -1.30318e+02 -1.29259e+02 -1.31377e+02
2.65600e+04 2.65000e+02 -1.24218e+02 -1.11891e+02 -1.36545e+02 -1.29286e+02 -1.28154e+02 -1.30419e+02
2.68800e+04 2.68000e+02 -1.24534e+02 -1.13657e+02 -1.35411e+02 -1.28353e+02 -1.27142e+02 -1.29564e+02
2.72000e+04 2.72000e+02 -1.33746e+02 -1.12604e+02 -1.54889e+02 -1.27509e+02 -1.26214e+02 -1.28804e+02
2.75200e+04 2.75000e+02 -1.43292e+02 -1.14031e+02 -1.72553e+02 -1.26749e+02 -1.25364e+02 -1.28133e+02
2.78400e+04 2.78000e+02 -1.38277e+02 -1.15147e+02 -1.61407e+02 -1.26064e+02 -1.24584e+02 -1.27544e+02
2.81600e+04 2.81000e+02 -1.22520e+02 -1.11234e+02 -1.33807e+02 -1.25449e+02 -1.23868e+02 -1.27030e+02
2.84800e+04 2.84000e+02 -1.32971e+02 -1.12374e+02 -1.53567e+02 -1.24898e+02 -1.23208e+02 -1.26588e+02
2.88000e+04 2.88000e+02 -1.27741e+02 -1.13246e+02 -1.42236e+02 -1.24406e+02 -1.22599e+02 -1.26214e+02
2.91200e+04 2.91000e+02 -1.22693e+02 -1.11450e+02 -1.33936e+02 -1.23970e+02 -1.22035e+02 -1.25905e+02
2.94400e+04 2.94000e+02 -1.19990e+02 -1.12522e+02 -1.27459e+02 -1.23587e+02 -1.21512e+02 -1.25661e+02
2.97600e+04 2.97000e+02 -1.21982e+02 -1.11158e+02 -1.32807e+02 -1.23253e+02 -1.21024e+02 -1.25482e+02
3.00800e+04 3.00000e+02 -1.23965e+02 -1.13944e+02 -1.33985e+02 -1.22970e+02 -1.20568e+02 -1.25372e+02
3.04000e+04 3.04000e+02 -1.18626e+02 -1.12201e+02 -1.25052e+02 -1.22738e+02 -1.20139e+02 -1.25337e+02
3.07200e+04 3.07000e+02 -1.19886e+02 -1.11595e+02 -1.28178e+02 -1.22558e+02 -1.19735e+02 -1.25381e+02
3.10400e+04 3.10000e+02 -1.19150e+02 -1.12677e+02 -1.25624e+02 -1.22433e+02 -1.19353e+02 -1.25513e+02
3.13600e+04 3.13000e+02 -1.18144e+02 -1.11491e+02 -1.24798e+02 -1.22364e+02 -1.18991e+02 -1.25736e+02
3.16800e+04 3.16000e+02 -1.22789e+02 -1.20234e+02 -1.25344e+02 -1.22350e+02 -1.18648e+02 -1.26053e+02
3.20000e+04 3.20000e+02 -1.19816e+02 -1.12015e+02 -1.27617e+02 -1.22393e+02 -1.18323e+02 -1.26464e+02
3.23200e+04 3.23000e+02 -1.18359e+02 -1.14095e+02 -1.22624e+02 -1.22488e+02 -1.18014e+02 -1.26962e+02
3.26400e+04 3.26000e+02 -1.19026e+02 -1.12448e+02 -1.25605e+02 -1.22631e+02 -1.17721e+02 -1.27540e+02
3.29600e+04 3.29000e+02 -1.16834e+02 -1.11612e+02 -1.22057e+02 -1.22813e+02 -1.17444e+02 -1.28182e+02
3.32800e+04 3.32000e+02 -1.18297e+02 -1.16733e+02 -1.19861e+02 -1.23027e+02 -1.17182e+02 -1.28872e+02
3.36000e+04 3.36000e+02 -1.16612e+02 -1.11244e+02 -1.21981e+02 -1.23261e+02 -1.16933e+02 -1.29589e+02
3.39200e+04 3.39000e+02 -1.17000e+02 -1.12759e+02 -1.21241e+02 -1.23505e+02 -1.16698e+02 -1.30312e+02
3.42400e+04 3.42000e+02 -1.16632e+02 -1.10653e+02 -1.22610e+02 -1.23748e+02 -1.16475e+02 -1.31020e+02
3.45600e+04 3.45000e+02 -1.17131e+02 -1.12165e+02 -1.22096e+02 -1.23977e+02 -1.16263e+02 -1.31691e+02
3.48800e+04 3.48000e+02 -1.27322e+02 -1.11332e+02 -1.43313e+02 -1.24184e+02 -1.16061e+02 -1.32306e+02
3.52000e+04 3.52000e+02 -1.17448e+02 -1.13235e+02 -1.21662e+02 -1.24358e+02 -1.15868e+02 -1.32848e+02
3.55200e+04 3.55000e+02 -1.18950e+02 -1.12449e+02 -1.25450e+02 -1.24495e+02 -1.15684e+02 -1.33306e+02
3.58400e+04 3.58000e+02 -1.20541e+02 -1.13843e+02 -1.27239e+02 -1.24587e+02 -1.15506e+02 -1.33667e+02
3.61600e+04 3.61000e+02 -1.18871e+02 -1.10742e+02 -1.27000e+02 -1.24631e+02 -1.15335e+02 -1.33928e+02
3.64800e+04 3.64000e+02 -1.25424e+02 -1.22638e+02 -1.28210e+02 -1.24626e+02 -1.15170e+02 -1.34083e+02
3.68000e+04 3.68000e+02 -1.18257e+02 -1.11518e+02 -1.24996e+02 -1.24572e+02 -1.15010e+02 -1.34134e+02
3.71200e+04 3.71000e+02 -1.17719e+02 -1.08909e+02 -1.26528e+02 -1.24470e+02 -1.14855e+02 -1.34084e+02
3.74400e+04 3.74000e+02 -1.32265e+02 -1.28520e+02 -1.36010e+02 -1.24321e+02 -1.14704e+02 -1.33939e+02
3.77600e+04 3.77000e+02 -1.16594e+02 -1.09258e+02 -1.23930e+02 -1.24131e+02 -1.14557e+02 -1.33706e+02
3.80800e+04 3.80000e+02 -1.17424e+02 -1.10652e+02 -1.24197e+02 -1.23906e+02 -1.14415e+02 -1.33397e+02
3.84000e+04 3.84000e+02 -1.16425e+02 -1.10802e+02 -1.22049e+02 -1.23649e+02 -1.14277e+02 -1.33021e+02
3.87200e+04 3.87000e+02 -1.16701e+02 -1.09695e+02 -1.23708e+02 -1.23369e+02 -1.14145e+02 -1.32592e+02
3.90400e+04 3.90000e+02 -1.20188e+02 -1.11663e+02 -1.28713e+02 -1.23070e+02 -1.14018e+02 -1.32121e+02
3.93600e+04 3.93000e+02 -1.19784e+02 -1.14404e+02 -1.25163e+02 -1.22760e+02 -1.13898e+02 -1.31622e+02
3.96800e+04 3.96000e+02 -1.15869e+02 -1.08693e+02 -1.23045e+02 -1.22445e+02 -1.13785e+02 -1.31105e+02
4.00000e+04 4.00000e+02 -1.16446e+02 -1.09715e+02 -1.23176e+02 -1.22132e+02 -1.13680e+02 -1.30584e+02
4.03200e+04 4.03000e+02 -1.17146e+02 -1.11405e+02 -1.22887e+02 -1.21826e+02 -1.13583e+02 -1.30068e+02
4.06400e+04 4.06000e+02 -1.15787e+02 -1.09745e+02 -1.21828e+02 -1.21529e+02 -1.13494e+02 -1.29565e+02
4.09600e+04 4.09000e+02 -1.16148e+02 -1.10292e+02 -1.22003e+02 -1.21248e+02 -1.13412e+02 -1.29084e+02
4.12800e+04 4.12000e+02 -1.15230e+02 -1.09473e+02 -1.20986e+02 -1.20983e+02 -1.13336e+02 -1.28630e+02
4.16000e+04 4.16000e+02 -1.14602e+02 -1.10146e+02 -1.19057e+02 -1.20737e+02 -1.13267e+02 -1.28208e+02
4.19200e+04 4.19000e+02 -1.14793e+02 -1.08533e+02 -1.21052e+02 -1.20511e+02 -1.13203e+02 -1.27819e+02
4.22400e+04 4.22000e+02 -1.13988e+02 -1.07900e+02 -1.20075e+02 -1.20303e+02 -1.13141e+02 -1.27464e+02
4.25600e+04 4.25000e+02 -1.13053e+02 -1.08604e+02 -1.17503e+02 -1.20114e+02 -1.13083e+02 -1.27144e+02
4.28800e+04 4.28000e+02 -1.13923e+02 -1.09544e+02 -1.18302e+02 -1.19941e+02 -1.13025e+02 -1.26857e+02
4.32000e+04 4.32000e+02 -1.12507e+02 -1.09847e+02 -1.15168e+02 -1.19783e+02 -1.12966e+02 -1.26600e+02
4.35200e+04 4.35000e+02 -1.14309e+02 -1.09495e+02 -1.19122e+02 -1.19638e+02 -1.12905e+02 -1.26370e+02
4.38400e+04 4.38000e+02 -1.15335e+02 -1.13163e+02 -1.17508e+02 -1.19502e+02 -1.12841e+02 -1.26163e+02
4.41600e+04 4.41000e+02 -1.13373e+02 -1.09746e+02 -1.16999e+02 -1.19374e+02 -1.12773e+02 -1.25975e+02
4.44800e+04 4.44000e+02 -1.12231e+02 -1.08335e+02 -1.16126e+02 -1.19251e+02 -1.12700e+02 -1.25803e+02
4.48000e+04 4.48000e+02 -1.12806e+02 -1.08548e+02 -1.17065e+02 -1.19130e+02 -1.12621e+02 -1.25640e+02
4.51200e+04 4.51000e+02 -1.13088e+02 -1.07288e+02 -1.18889e+02 -1.19010e+02 -1.12536e+02 -1.25483e+02
4.54400e+04 4.54000e+02 -1.12526e+02 -1.08301e+02 -1.16751e+02 -1.18886e+02 -1.12444e+02 -1.25327e+02
4.57600e+04 4.57000e+02 -1.12541e+02 -1.07361e+02 -1.17722e+02 -1.18757e+02 -1.12345e+02 -1.25169e+02
4.60800e+04 4.60000e+02 -1.10394e+02 -1.06515e+02 -1.14273e+02 -1.18622e+02 -1.12239e+02 -1.25005e+02
4.64000e+04 4.64000e+02 -1.14458e+02 -1.11921e+02 -1.16995e+02 -1.18478e+02 -1.12126e+02 -1.24831e+02
4.67200e+04 4.67000e+02 -1.13513e+02 -1.08647e+02 -1.18378e+02 -1.18327e+02 -1.12007e+02 -1.24646e+02
4.70400e+04 4.70000e+02 -1.12822e+02 -1.09519e+02 -1.16124e+02 -1.18165e+02 -1.11881e+02 -1.24448e+02
4.73600e+04 4.73000e+02 -1.12928e+02 -1.08287e+02 -1.17568e+02 -1.17993e+02 -1.11750e+02 -1.24235e+02
4.76800e+04 4.76000e+02 -1.13224e+02 -1.09685e+02 -1.16763e+02 -1.17810e+02 -1.11614e+02 -1.24006e+02
4.80000e+04 4.80000e+02 -1.12092e+02 -1.06942e+02 -1.17242e+02 -1.17618e+02 -1.11473e+02 -1.23762e+02
4.83200e+04 4.83000e+02 -1.10243e+02 -1.06332e+02 -1.14154e+02 -1.17416e+02 -1.11328e+02 -1.23504e+02
4.86400e+04 4.86000e+02 -1.11495e+02 -1.07143e+02 -1.15847e+02 -1.17207e+02 -1.11181e+02 -1.23232e+02
4.89600e+04 4.89000e+02 -1.10908e+02 -1.07101e+02 -1.14715e+02 -1.16990e+02 -1.11031e+02 -1.22949e+02
4.92800e+04 4.92000e+02 -1.11861e+02 -1.07065e+02 -1.16656e+02 -1.16767e+02 -1.10879e+02 -1.22655e+02
4.96000e+04 4.96000e+02 -1.10582e+02 -1.05727e+02 -1.15437e+02 -1.16541e+02 -1.10726e+02 -1.22355e+02
4.99200e+04 4.99000e+02 -1.10704e+02 -1.06352e+02 -1.15056e+02 -1.16311e+02 -1.10574e+02 -1.22049e+02
5.02400e+04 5.02000e+02 -1.11833e+02 -1.07847e+02 -1.15819e+02 -1.16082e+02 -1.10422e+02 -1.21741e+02
5.05600e+04 5.05000e+02 -1.10602e+02 -1.05803e+02 -1.15400e+02 -1.15853e+02 -1.10272e+02 -1.21434e+02
5.08800e+04 5.08000e+02 -1.10183e+02 -1.05724e+02 -1.14641e+02 -1.15626e+02 -1.10123e+02 -1.21129e+02
5.12000e+04 5.12000e+02 -1.10019e+02 -1.06384e+02 -1.13655e+02 -1.15403e+02 -1.09977e+02 -1.20829e+02
5.15200e+04 5.15000e+02 -1.12452e+02 -1.09424e+02 -1.15479e+02 -1.15184e+02 -1.09833e+02 -1.20536e+02
5.18400e+04 5.18000e+02 -1.10218e+02 -1.05969e+02 -1.14467e+02 -1.14972e+02 -1.09693e+02 -1.20252e+02
5.21600e+04 5.21000e+02 -1.11160e+02 -1.07313e+02 -1.15008e+02 -1.14767e+02 -1.09556e+02 -1.19977e+02
5.24800e+04 5.24000e+02 -1.13999e+02 -1.13873e+02 -1.14125e+02 -1.14567e+02 -1.09422e+02 -1.19713e+02
5.28000e+04 5.28000e+02 -1.16384e+02 -1.15334e+02 -1.17434e+02 -1.14376e+02 -1.09292e+02 -1.19459e+02
5.31200e+04 5.31000e+02 -1.15745e+02 -1.13252e+02 -1.18238e+02 -1.14190e+02 -1.09164e+02 -1.19216e+02
5.34400e+04 5.34000e+02 -1.19336e+02 -1.15086e+02 -1.23586e+02 -1.14013e+02 -1.09040e+02 -1.18985e+02
5.37600e+04 5.37000e+02 -1.18222e+02 -1.14743e+02 -1.21701e+02 -1.13841e+02 -1.08919e+02 -1.18763e+02
5.40800e+04 5.40000e+02 -1.22354e+02 -1.16319e+02 -1.28389e+02 -1.13677e+02 -1.08801e+02 -1.18553e+02
5.44000e+04 5.44000e+02 -1.22720e+02 -1.12671e+02 -1.32769e+02 -1.13519e+02 -1.08687e+02 -1.18352e+02
5.47200e+04 5.47000e+02 -1.21861e+02 -1.15214e+02 -1.28507e+02 -1.13368e+02 -1.08577e+02 -1.18160e+02
5.50400e+04 5.50000e+02 -1.25767e+02 -1.14817e+02 -1.36717e+02 -1.13226e+02 -1.08474e+02 -1.17977e+02
5.53600e+04 5.53000e+02 -1.27415e+02 -1.14860e+02 -1.39970e+02 -1.13091e+02 -1.08381e+02 -1.17802e+02
5.56800e+04 5.56000e+02 -1.30371e+02 -1.14440e+02 -1.46302e+02 -1.12968e+02 -1.08300e+02 -1.17635e+02
5.60000e+04 5.60000e+02 -1.33065e+02 -1.13917e+02 -1.52213e+02 -1.12856e+02 -1.08237e+02 -1.17474e+02
5.63200e+04 5.63000e+02 -1.32044e+02 -1.11838e+02 -1.52250e+02 -1.12759e+02 -1.08199e+02 -1.17319e+02
5.66400e+04 5.66000e+02 -1.32605e+02 -1.15070e+02 -1.50140e+02 -1.12681e+02 -1.08191e+02 -1.17171e+02
5.69600e+04 5.69000e+02 -1.33397e+02 -1.13178e+02 -1.53615e+02 -1.12625e+02 -1.08223e+02 -1.17027e+02
5.72800e+04 5.72000e+02 -1.33207e+02 -1.14816e+02 -1.51599e+02 -1.12596e+02 -1.08304e+02 -1.16889e+02
5.76000e+04 5.76000e+02 -1.27479e+02 -1.12975e+02 -1.41983e+02 -1.12600e+02 -1.08443e+02 -1.16756e+02
5.79200e+04 5.79000e+02 -1.28740e+02 -1.12959e+02 -1.44520e+02 -1.12639e+02 -1.08652e+02 -1.16627e+02
5.82400e+04 5.82000e+02 -1.30775e+02 -1.13509e+02 -1.48042e+02 -1.12722e+02 -1.08941e+02 -1.16503e+02
5.85600e+04 5.85000e+02 -1.28262e+02 -1.13101e+02 -1.43423e+02 -1.12852e+02 -1.09320e+02 -1.16385e+02
5.88800e+04 5.88000e+02 -1.14359e+02 -1.11938e+02 -1.16781e+02 -1.13035e+02 -1.09800e+02 -1.16270e+02
5.92000e+04 5.92000e+02 -1.12517e+02 -1.11507e+02 -1.13526e+02 -1.13274e+02 -1.10388e+02 -1.16160e+02
5.95200e+04 5.95000e+02 -1.10966e+02 -1.10193e+02 -1.11740e+02 -1.13573e+02 -1.11093e+02 -1.16054e+02
5.98400e+04 5.98000e+02 -1.11575e+02 -1.10699e+02 -1.12450e+02 -1.13934e+02 -1.11917e+02 -1.15951e+02
6.01600e+04 6.01000e+02 -1.10219e+02 -1.09517e+02 -1.10922e+02 -1.14358e+02 -1.12863e+02 -1.15852e+02
6.04800e+04 6.04000e+02 -1.11596e+02 -1.10938e+02 -1.12253e+02 -1.14841e+02 -1.13927e+02 -1.15755e+02
6.08000e+04 6.08000e+02 -1.09189e+02 -1.05654e+02 -1.12723e+02 -1.15381e+02 -1.15103e+02 -1.15660e+02
6.11200e+04 6.11000e+02 -1.09160e+02 -1.06711e+02 -1.11609e+02 -1.15972e+02 -1.15567e+02 -1.16378e+02
6.14400e+04 6.14000e+02 -1.09977e+02 -1.07615e+02 -1.12340e+02 -1.16605e+02 -1.15473e+02 -1.17737e+02
6.17600e+04 6.17000e+02 -1.09388e+02 -1.06915e+02 -1.11860e+02 -1.17268e+02 -1.15380e+02 -1.19157e+02
6.20800e+04 6.20000e+02 -1.09380e+02 -1.05037e+02 -1.13723e+02 -1.17949e+02 -1.15285e+02 -1.20613e+02
6.24000e+04 6.24000e+02 -1.11583e+02 -1.05364e+02 -1.17801e+02 -1.18632e+02 -1.15189e+02 -1.22076e+02
6.27200e+04 6.27000e+02 -1.07793e+02 -1.04616e+02 -1.10970e+02 -1.19302e+02 -1.15091e+02 -1.23512e+02
6.30400e+04 6.30000e+02 -1.07736e+02 -1.05255e+02 -1.10216e+02 -1.19939e+02 -1.14990e+02 -1.24888e+02
6.33600e+04 6.33000e+02 -1.08160e+02 -1.04703e+02 -1.11616e+02 -1.20529e+02 -1.14886e+02 -1.26171e+02
6.36800e+04 6.36000e+02 -1.08266e+02 -1.04849e+02 -1.11682e+02 -1.21054e+02 -1.14780e+02 -1.27329e+02
6.40000e+04 6.40000e+02 -1.08782e+02 -1.06423e+02 -1.11142e+02 -1.21503e+02 -1.14671e+02 -1.28335e+02
6.43200e+04 6.43000e+02 -1.07555e+02 -1.04424e+02 -1.10687e+02 -1.21863e+02 -1.14562e+02 -1.29164e+02
6.46400e+04 6.46000e+02 -1.07388e+02 -1.04226e+02 -1.10549e+02 -1.22126e+02 -1.14452e+02 -1.29799e+02
6.49600e+04 6.49000e+02 -1.08993e+02 -1.06975e+02 -1.11012e+02 -1.22285e+02 -1.14343e+02 -1.30227e+02
6.52800e+04 6.52000e+02 -1.10955e+02 -1.09898e+02 -1.12012e+02 -1.22340e+02 -1.14236e+02 -1.30443e+02
6.56000e+04 6.56000e+02 -1.09363e+02 -1.07796e+02 -1.10930e+02 -1.22290e+02 -1.14133e+02 -1.30447e+02
6.59200e+04 6.59000e+02 -1.10320e+02 -1.10140e+02 -1.10500e+02 -1.22138e+02 -1.14032e+02 -1.30245e+02
6.62400e+04 6.62000e+02 -1.09518e+02 -1.08318e+02 -1.10719e+02 -1.21892e+02 -1.13935e+02 -1.29849e+02
6.65600e+04 6.65000e+02 -1.09139e+02 -1.07155e+02 -1.11124e+02 -1.21558e+02 -1.13842e+02 -1.29274e+02
6.68800e+04 6.68000e+02 -1.08538e+02 -1.04833e+02 -1.12243e+02 -1.21147e+02 -1.13753e+02 -1.28540e+02
6.72000e+04 6.72000e+02 -1.08650e+02 -1.05339e+02 -1.11961e+02 -1.20666e+02 -1.13666e+02 -1.27667e+02
6.75200e+04 6.75000e+02 -1.09467e+02 -1.06285e+02 -1.12649e+02 -1.20130e+02 -1.13580e+02 -1.26681e+02
6.78400e+04 6.78000e+02 -1.10380e+02 -1.09124e+02 -1.11636e+02 -1.19549e+02 -1.13496e+02 -1.25603e+02
6.81600e+04 6.81000e+02 -1.08918e+02 -1.06030e+02 -1.11806e+02 -1.18935e+02 -1.13412e+02 -1.24458e+02
6.84800e+04 6.84000e+02 -1.09290e+02 -1.07186e+02 -1.11394e+02 -1.18299e+02 -1.13328e+02 -1.23269e+02
6.88000e+04 6.88000e+02 -1.10691e+02 -1.10524e+02 -1.10858e+02 -1.17650e+02 -1.13242e+02 -1.22058e+02
6.91200e+04 6.91000e+02 -1.09903e+02 -1.07509e+02 -1.12296e+02 -1.17001e+02 -1.13156e+02 -1.20845e+02
6.94400e+04 6.94000e+02 -1.08996e+02 -1.08023e+02 -1.09969e+02 -1.16358e+02 -1.13068e+02 -1.19647e+02
6.97600e+04 6.97000e+02 -1.09655e+02 -1.08096e+02 -1.11214e+02 -1.15729e+02 -1.12979e+02 -1.18479e+02
7.00800e+04 7.00000e+02 -1.10271e+02 -1.08276e+02 -1.12266e+02 -1.15123e+02 -1.12891e+02 -1.17354e+02
7.04000e+04 7.04000e+02 -1.09151e+02 -1.07209e+02 -1.11093e+02 -1.14542e+02 -1.12802e+02 -1.16282e+02
7.07200e+04 7.07000e+02 -1.10549e+02 -1.10504e+02 -1.10595e+02 -1.13993e+02 -1.12715e+02 -1.15270e+02
7.10400e+04 7.10000e+02 -1.11960e+02 -1.11565e+02 -1.12355e+02 -1.13477e+02 -1.12630e+02 -1.14324e+02
7.13600e+04 7.13000e+02 -1.12224e+02 -1.10828e+02 -1.13620e+02 -1.12998e+02 -1.12548e+02 -1.13447e+02
7.16800e+04 7.16000e+02 -1.11291e+02 -1.10583e+02 -1.12000e+02 -1.12555e+02 -1.12470e+02 -1.12640e+02
7.20000e+04 7.20000e+02 -1.10112e+02 -1.08744e+02 -1.11479e+02 -1.12150e+02 -1.11904e+02 -1.12396e+02
7.23200e+04 7.23000e+02 -1.09065e+02 -1.06973e+02 -1.11157e+02 -1.11782e+02 -1.11238e+02 -1.12326e+02
7.26400e+04 7.26000e+02 -1.08999e+02 -1.07054e+02 -1.10945e+02 -1.11451e+02 -1.10641e+02 -1.12260e+02
7.29600e+04 7.29000e+02 -1.08453e+02 -1.08438e+02 -1.08468e+02 -1.11155e+02 -1.10110e+02 -1.12200e+02
7.32800e+04 7.32000e+02 -1.07761e+02 -1.06792e+02 -1.08729e+02 -1.10894e+02 -1.09644e+02 -1.12145e+02
7.36000e+04 7.36000e+02 -1.08661e+02 -1.06888e+02 -1.10433e+02 -1.10667e+02 -1.09240e+02 -1.12094e+02
7.39200e+04 7.39000e+02 -1.09423e+02 -1.08910e+02 -1.09936e+02 -1.10471e+02 -1.08895e+02 -1.12047e+02
7.42400e+04 7.42000e+02 -1.08258e+02 -1.05347e+02 -1.11170e+02 -1.10305e+02 -1.08606e+02 -1.12004e+02
7.45600e+04 7.45000e+02 -1.08652e+02 -1.05813e+02 -1.11491e+02 -1.10168e+02 -1.08370e+02 -1.11965e+02
7.48800e+04 7.48000e+02 -1.09107e+02 -1.07244e+02 -1.10970e+02 -1.10056e+02 -1.08183e+02 -1.11929e+02
7.52000e+04 7.52000e+02 -1.07628e+02 -1.06137e+02 -1.09119e+02 -1.09968e+02 -1.08042e+02 -1.11894e+02
7.55200e+04 7.55000e+02 -1.08349e+02 -1.06709e+02 -1.09988e+02 -1.09901e+02 -1.07942e+02 -1.11861e+02
7.58400e+04 7.58000e+02 -1.08477e+02 -1.07667e+02 -1.09286e+02 -1.09854e+02 -1.07880e+02 -1.11828e+02
7.61600e+04 7.61000e+02 -1.08322e+02 -1.06606e+02 -1.10039e+02 -1.09822e+02 -1.07849e+02 -1.11794e+02
7.64800e+04 7.64000e+02 -1.07918e+02 -1.05669e+02 -1.10168e+02 -1.09802e+02 -1.07845e+02 -1.11759e+02
7.68000e+04 7.68000e+02 -1.08809e+02 -1.08179e+02 -1.09439e+02 -1.09792e+02 -1.07862e+02 -1.11722e+02
7.71200e+04 7.71000e+02 -1.08826e+02 -1.07880e+02 -1.09772e+02 -1.09788e+02 -1.07895e+02 -1.11681e+02
7.74400e+04 7.74000e+02 -1.21265e+02 -1.07645e+02 -1.34885e+02 -1.09788e+02 -1.07939e+02 -1.11637e+02
7.77600e+04 7.77000e+02 -1.21419e+02 -1.07703e+02 -1.35136e+02 -1.09789e+02 -1.07988e+02 -1.11590e+02
7.80800e+04 7.80000e+02 -1.08906e+02 -1.08595e+02 -1.09218e+02 -1.09789e+02 -1.08039e+02 -1.11539e+02
7.84000e+04 7.84000e+02 -1.18678e+02 -1.08309e+02 -1.29047e+02 -1.09785e+02 -1.08086e+02 -1.11485e+02
7.87200e+04 7.87000e+02 -1.08507e+02 -1.07793e+02 -1.09222e+02 -1.09778e+02 -1.08127e+02 -1.11428e+02
7.90400e+04 7.90000e+02 -1.08336e+02 -1.07078e+02 -1.09594e+02 -1.09764e+02 -1.08159e+02 -1.11369e+02
7.93600e+04 7.93000e+02 -1.07455e+02 -1.05911e+02 -1.08999e+02 -1.09745e+02 -1.08180e+02 -1.11309e+02
7.96800e+04 7.96000e+02 -1.13762e+02 -1.05126e+02 -1.22397e+02 -1.09718e+02 -1.08188e+02 -1.11248e+02
8.00000e+04 8.00000e+02 -1.06853e+02 -1.04694e+02 -1.09012e+02 -1.09686e+02 -1.08184e+02 -1.11188e+02
8.03200e+04 8.03000e+02 -1.07322e+02 -1.04918e+02 -1.09725e+02 -1.09648e+02 -1.08167e+02 -1.11130e+02
8.06400e+04 8.06000e+02 -1.06930e+02 -1.05109e+02 -1.08752e+02 -1.09606e+02 -1.08137e+02 -1.11076e+02
8.09600e+04 8.09000e+02 -1.07279e+02 -1.06133e+02 -1.08425e+02 -1.09564e+02 -1.08097e+02 -1.11030e+02
8.12800e+04 8.12000e+02 -1.07939e+02 -1.06576e+02 -1.09301e+02 -1.09520e+02 -1.08048e+02 -1.10993e+02
8.16000e+04 8.16000e+02 -1.08111e+02 -1.06199e+02 -1.10023e+02 -1.09480e+02 -1.07991e+02 -1.10968e+02
8.19200e+04 8.19000e+02 -1.08053e+02 -1.07271e+02 -1.08836e+02 -1.09442e+02 -1.07928e+02 -1.10956e+02
8.22400e+04 8.22000e+02 -1.08919e+02 -1.08872e+02 -1.08967e+02 -1.09410e+02 -1.07861e+02 -1.10960e+02
8.25600e+04 8.25000e+02 -1.07117e+02 -1.05492e+02 -1.08741e+02 -1.09386e+02 -1.07792e+02 -1.10979e+02
8.28800e+04 8.28000e+02 -1.07257e+02 -1.05336e+02 -1.09178e+02 -1.09367e+02 -1.07721e+02 -1.11013e+02
8.32000e+04 8.32000e+02 -1.07171e+02 -1.04853e+02 -1.09490e+02 -1.09355e+02 -1.07649e+02 -1.11061e+02
8.35200e+04 8.35000e+02 -1.07604e+02 -1.06125e+02 -1.09083e+02 -1.09349e+02 -1.07577e+02 -1.11121e+02
8.38400e+04 8.38000e+02 -1.09129e+02 -1.08910e+02 -1.09348e+02 -1.09347e+02 -1.07505e+02 -1.11189e+02
8.41600e+04 8.41000e+02 -1.07791e+02 -1.05988e+02 -1.09593e+02 -1.09347e+02 -1.07432e+02 -1.11262e+02
8.44800e+04 8.44000e+02 -1.08061e+02 -1.07340e+02 -1.08781e+02 -1.09347e+02 -1.07359e+02 -1.11336e+02
8.48000e+04 8.48000e+02 -1.11424e+02 -1.06017e+02 -1.16831e+02 -1.09346e+02 -1.07286e+02 -1.11407e+02
8.51200e+04 8.51000e+02 -1.06684e+02 -1.05871e+02 -1.07497e+02 -1.09342e+02 -1.07213e+02 -1.11471e+02
8.54400e+04 8.54000e+02 -1.07532e+02 -1.06064e+02 -1.09001e+02 -1.09333e+02 -1.07140e+02 -1.11525e+02
8.57600e+04 8.57000e+02 -1.06826e+02 -1.05745e+02 -1.07907e+02 -1.09316e+02 -1.07066e+02 -1.11565e+02
8.60800e+04 8.60000e+02 -1.06749e+02 -1.05634e+02 -1.07863e+02 -1.09291e+02 -1.06993e+02 -1.11589e+02
8.64000e+04 8.64000e+02 -1.06908e+02 -1.05328e+02 -1.08488e+02 -1.09258e+02 -1.06921e+02 -1.11596e+02
8.67200e+04 8.67000e+02 -1.07341e+02 -1.06299e+02 -1.08382e+02 -1.09217e+02 -1.06850e+02 -1.11584e+02
8.70400e+04 8.70000e+02 -1.07396e+02 -1.05486e+02 -1.09306e+02 -1.09168e+02 -1.06781e+02 -1.11555e+02
8.73600e+04 8.73000e+02 -1.08102e+02 -1.07301e+02 -1.08902e+02 -1.09112e+02 -1.06715e+02 -1.11508e+02
8.76800e+04 8.76000e+02 -1.08056e+02 -1.07382e+02 -1.08730e+02 -1.09049e+02 -1.06652e+02 -1.11446e+02
8.80000e+04 8.80000e+02 -1.09281e+02 -1.08512e+02 -1.10049e+02 -1.08982e+02 -1.06593e+02 -1.11370e+02
8.83200e+04 8.83000e+02 -1.08587e+02 -1.07226e+02 -1.09948e+02 -1.08910e+02 -1.06538e+02 -1.11281e+02
8.86400e+04 8.86000e+02 -1.07300e+02 -1.06748e+02 -1.07853e+02 -1.08835e+02 -1.06487e+02 -1.11183e+02
8.89600e+04 8.89000e+02 -1.07331e+02 -1.06283e+02 -1.08379e+02 -1.08760e+02 -1.06442e+02 -1.11077e+02
8.92800e+04 8.92000e+02 -1.09013e+02 -1.08310e+02 -1.09717e+02 -1.08683e+02 -1.06401e+02 -1.10966e+02
8.96000e+04 8.96000e+02 -1.07191e+02 -1.05535e+02 -1.08846e+02 -1.08607e+02 -1.06364e+02 -1.10850e+02
8.99200e+04 8.99000e+02 -1.06498e+02 -1.05490e+02 -1.07505e+02 -1.08532e+02 -1.06332e+02 -1.10733e+02
9.02400e+04 9.02000e+02 -1.06678e+02 -1.05846e+02 -1.07511e+02 -1.08459e+02 -1.06304e+02 -1.10614e+02
9.05600e+04 9.05000e+02 -1.06447e+02 -1.05402e+02 -1.07493e+02 -1.08388e+02 -1.06280e+02 -1.10497e+02
9.08800e+04 9.08000e+02 -1.06651e+02 -1.05471e+02 -1.07832e+02 -1.08320e+02 -1.06261e+02 -1.10380e+02
9.12000e+04 9.12000e+02 -1.06417e+02 -1.05586e+02 -1.07249e+02 -1.08257e+02 -1.06247e+02 -1.10266e+02
9.15200e+04 9.15000e+02 -1.06419e+02 -1.05704e+02 -1.07134e+02 -1.08195e+02 -1.06237e+02 -1.10154e+02
9.18400e+04 9.18000e+02 -1.07279e+02 -1.07258e+02 -1.07301e+02 -1.08138e+02 -1.06232e+02 -1.10045e+02
9.21600e+04 9.21000e+02 -1.08632e+02 -1.07119e+02 -1.10145e+02 -1.08085e+02 -1.06232e+02 -1.09939e+02
9.24800e+04 9.24000e+02 -1.06525e+02 -1.06113e+02 -1.06937e+02 -1.08036e+02 -1.06237e+02 -1.09835e+02
9.28000e+04 9.28000e+02 -1.06706e+02 -1.06595e+02 -1.06817e+02 -1.07990e+02 -1.06246e+02 -1.09735e+02
9.31200e+04 9.31000e+02 -1.07102e+02 -1.06519e+02 -1.07684e+02 -1.07948e+02 -1.06260e+02 -1.09637e+02
9.34400e+04 9.34000e+02 -1.06775e+02 -1.06605e+02 -1.06944e+02 -1.07909e+02 -1.06276e+02 -1.09541e+02
9.37600e+04 9.37000e+02 -1.06206e+02 -1.05981e+02 -1.06431e+02 -1.07871e+02 -1.06294e+02 -1.09448e+02
9.40800e+04 9.40000e+02 -1.07273e+02 -1.07091e+02 -1.07456e+02 -1.07834e+02 -1.06313e+02 -1.09356e+02
9.44000e+04 9.44000e+02 -1.07524e+02 -1.06996e+02 -1.08053e+02 -1.07799e+02 -1.06332e+02 -1.09266e+02
9.47200e+04 9.47000e+02 -1.07275e+02 -1.07209e+02 -1.07342e+02 -1.07764e+02 -1.06351e+02 -1.09177e+02
9.50400e+04 9.50000e+02 -1.07304e+02 -1.07205e+02 -1.07403e+02 -1.07728e+02 -1.06367e+02 -1.09089e+02
9.53600e+04 9.53000e+02 -1.06708e+02 -1.06492e+02 -1.06924e+02 -1.07692e+02 -1.06382e+02 -1.09001e+02
9.56800e+04 9.56000e+02 -1.07928e+02 -1.05806e+02 -1.10049e+02 -1.07654e+02 -1.06394e+02 -1.08914e+02
9.60000e+04 9.60000e+02 -1.06547e+02 -1.06039e+02 -1.07055e+02 -1.07615e+02 -1.06403e+02 -1.08827e+02
9.63200e+04 9.63000e+02 -1.07365e+02 -1.07219e+02 -1.07511e+02 -1.07576e+02 -1.06411e+02 -1.08740e+02
9.66400e+04 9.66000e+02 -1.07493e+02 -1.06297e+02 -1.08688e+02 -1.07535e+02 -1.06416e+02 -1.08653e+02
9.69600e+04 9.69000e+02 -1.06388e+02 -1.06120e+02 -1.06655e+02 -1.07494e+02 -1.06421e+02 -1.08567e+02
9.72800e+04 9.72000e+02 -1.06328e+02 -1.05823e+02 -1.06833e+02 -1.07453e+02 -1.06425e+02 -1.08480e+02
9.76000e+04 9.76000e+02 -1.06287e+02 -1.05893e+02 -1.06681e+02 -1.07412e+02 -1.06429e+02 -1.08394e+02
9.79200e+04 9.79000e+02 -1.06569e+02 -1.06470e+02 -1.06668e+02 -1.07371e+02 -1.06434e+02 -1.08309e+02
9.82400e+04 9.82000e+02 -1.06709e+02 -1.06617e+02 -1.06800e+02 -1.07332e+02 -1.06439e+02 -1.08224e+02
9.85600e+04 9.85000e+02 -1.05891e+02 -1.05288e+02 -1.06493e+02 -1.07294e+02 -1.06447e+02 -1.08141e+02
9.88800e+04 9.88000e+02 -1.06139e+02 -1.05674e+02 -1.06604e+02 -1.07257e+02 -1.06455e+02 -1.08060e+02
9.92000e+04 9.92000e+02 -1.05253e+02 -1.05199e+02 -1.05307e+02 -1.07223e+02 -1.06466e+02 -1.07980e+02
9.95200e+04 9.95000e+02 -1.05650e+02 -1.05558e+02 -1.05741e+02 -1.07191e+02 -1.06478e+02 -1.07903e+02
9.98400e+04 9.98000e+02 -1.05479e+02 -1.04590e+02 -1.06368e+02 -1.07160e+02 -1.06491e+02 -1.07829e+02
1.00160e+05 1.00100e+03 -1.05678e+02 -1.05152e+02 -1.06205e+02 -1.07132e+02 -1.06506e+02 -1.07758e+02
1.00480e+05 1.00400e+03 -1.05746e+02 -1.05243e+02 -1.06249e+02 -1.07106e+02 -1.06521e+02 -1.07690e+02
1.00800e+05 1.00800e+03 -1.05126e+02 -1.04462e+02 -1.05790e+02 -1.07081e+02 -1.06536e+02 -1.07625e+02
1.01120e+05 1.01100e+03 -1.06489e+02 -1.05819e+02 -1.07160e+02 -1.07057e+02 -1.06551e+02 -1.07563e+02
1.01440e+05 1.01400e+03 -1.06591e+02 -1.05761e+02 -1.07421e+02 -1.07035e+02 -1.06565e+02 -1.07504e+02
1.01760e+05 1.01700e+03 -1.05634e+02 -1.05567e+02 -1.05701e+02 -1.07012e+02 -1.06577e+02 -1.07447e+02
1.02080e+05 1.02000e+03 -1.06581e+02 -1.06467e+02 -1.06695e+02 -1.06990e+02 -1.06587e+02 -1.07394e+02
1.02400e+05 1.02400e+03 -1.05315e+02 -1.04489e+02 -1.06141e+02 -1.06969e+02 -1.06594e+02 -1.07343e+02
1.02720e+05 1.02700e+03 -1.05230e+02 -1.04772e+02 -1.05688e+02 -1.06946e+02 -1.06598e+02 -1.07293e+02
1.03040e+05 1.03000e+03 -1.06159e+02 -1.05783e+02 -1.06535e+02 -1.06922e+02 -1.06599e+02 -1.07246e+02
1.03360e+05 1.03300e+03 -1.05647e+02 -1.05330e+02 -1.05963e+02 -1.06897e+02 -1.06595e+02 -1.07199e+02
1.03680e+05 1.03600e+03 -1.05771e+02 -1.05325e+02 -1.06217e+02 -1.06870e+02 -1.06588e+02 -1.07153e+02
1.04000e+05 1.04000e+03 -1.05302e+02 -1.04567e+02 -1.06038e+02 -1.06842e+02 -1.06577e+02 -1.07107e+02
1.04320e+05 1.04300e+03 -1.05064e+02 -1.04924e+02 -1.05204e+02 -1.06811e+02 -1.06562e+02 -1.07061e+02
1.04640e+05 1.04600e+03 -1.04811e+02 -1.04242e+02 -1.05381e+02 -1.06779e+02 -1.06543e+02 -1.07014e+02
1.04960e+05 1.04900e+03 -1.05983e+02 -1.05492e+02 -1.06474e+02 -1.06743e+02 -1.06521e+02 -1.06966e+02
1.05280e+05 1.05200e+03 -1.05743e+02 -1.05390e+02 -1.06095e+02 -1.06706e+02 -1.06496e+02 -1.06916e+02
1.05600e+05 1.05600e+03 -1.05525e+02 -1.05441e+02 -1.05608e+02 -1.06667e+02 -1.06468e+02 -1.06866e+02
1.05920e+05 1.05900e+03 -1.05275e+02 -1.05173e+02 -1.05376e+02 -1.06626e+02 -1.06438e+02 -1.06815e+02
1.06240e+05 1.06200e+03 -1.06226e+02 -1.05457e+02 -1.06996e+02 -1.06584e+02 -1.06405e+02 -1.06762e+02
1.06560e+05 1.06500e+03 -1.05186e+02 -1.04929e+02 -1.05443e+02 -1.06540e+02 -1.06370e+02 -1.06709e+02
1.06880e+05 1.06800e+03 -1.04900e+02 -1.04756e+02 -1.05045e+02 -1.06494e+02 -1.06333e+02 -1.06655e+02
1.07200e+05 1.07200e+03 -1.05204e+02 -1.04655e+02 -1.05754e+02 -1.06448e+02 -1.06294e+02 -1.06602e+02
1.07520e+05 1.07500e+03 -1.05506e+02 -1.05166e+02 -1.05847e+02 -1.06401e+02 -1.06253e+02 -1.06549e+02
1.07840e+05 1.07800e+03 -1.05550e+02 -1.04877e+02 -1.06224e+02 -1.06353e+02 -1.06210e+02 -1.06496e+02
1.08160e+05 1.08100e+03 -1.05420e+02 -1.05390e+02 -1.05450e+02 -1.06305e+02 -1.06165e+02 -1.06444e+02
1.08480e+05 1.08400e+03 -1.05372e+02 -1.05086e+02 -1.05658e+02 -1.06255e+02 -1.06118e+02 -1.06393e+02
1.08800e+05 1.08800e+03 -1.05463e+02 -1.05165e+02 -1.05760e+02 -1.06207e+02 -1.06070e+02 -1.06344e+02
1.09120e+05 1.09100e+03 -1.06093e+02 -1.05860e+02 -1.06326e+02 -1.06159e+02 -1.06021e+02 -1.06296e+02
1.09440e+05 1.09400e+03 -1.05825e+02 -1.05545e+02 -1.06104e+02 -1.06111e+02 -1.05972e+02 -1.06250e+02
1.09760e+05 1.09700e+03 -1.05651e+02 -1.05274e+02 -1.06028e+02 -1.06064e+02 -1.05922e+02 -1.06205e+02
1.10080e+05 1.10000e+03 -1.05362e+02 -1.05223e+02 -1.05501e+02 -1.06017e+02 -1.05873e+02 -1.06161e+02
1.10400e+05 1.10400e+03 -1.06372e+02 -1.05996e+02 -1.06748e+02 -1.05971e+02 -1.05824e+02 -1.06119e+02
1.10720e+05 1.10700e+03 -1.06501e+02 -1.05763e+02 -1.07239e+02 -1.05927e+02 -1.05776e+02 -1.06078e+02
1.11040e+05 1.11000e+03 -1.06065e+02 -1.05902e+02 -1.06228e+02 -1.05885e+02 -1.05730e+02 -1.06039e+02
1.11360e+05 1.11300e+03 -1.06134e+02 -1.05347e+02 -1.06921e+02 -1.05843e+02 -1.05685e+02 -1.06001e+02
1.11680e+05 1.11600e+03 -1.06080e+02 -1.05782e+02 -1.06378e+02 -1.05804e+02 -1.05643e+02 -1.05965e+02
1.12000e+05 1.12000e+03 -1.06358e+02 -1.06246e+02 -1.06470e+02 -1.05767e+02 -1.05603e+02 -1.05930e+02
1.12320e+05 1.12300e+03 -1.08184e+02 -1.07670e+02 -1.08698e+02 -1.05732e+02 -1.05566e+02 -1.05897e+02
1.12640e+05 1.12600e+03 -1.06637e+02 -1.06480e+02 -1.06793e+02 -1.05699e+02 -1.05532e+02 -1.05866e+02
1.12960e+05 1.12900e+03 -1.05593e+02 -1.05360e+02 -1.05825e+02 -1.05669e+02 -1.05502e+02 -1.05837e+02
1.13280e+05 1.13200e+03 -1.05811e+02 -1.05476e+02 -1.06146e+02 -1.05642e+02 -1.05475e+02 -1.05810e+02
1.13600e+05 1.13600e+03 -1.05892e+02 -1.05812e+02 -1.05971e+02 -1.05619e+02 -1.05452e+02 -1.05786e+02
1.13920e+05 1.13900e+03 -1.05145e+02 -1.05115e+02 -1.05176e+02 -1.05599e+02 -1.05433e+02 -1.05765e+02
1.14240e+05 1.14200e+03 -1.05178e+02 -1.05136e+02 -1.05221e+02 -1.05583e+02 -1.05419e+02 -1.05747e+02
1.14560e+05 1.14500e+03 -1.05661e+02 -1.05515e+02 -1.05807e+02 -1.05571e+02 -1.05408e+02 -1.05733e+02
1.14880e+05 1.14800e+03 -1.05520e+02 -1.04719e+02 -1.06322e+02 -1.05562e+02 -1.05402e+02 -1.05723e+02
1.15200e+05 1.15200e+03 -1.05230e+02 -1.04906e+02 -1.05554e+02 -1.05559e+02 -1.05401e+02 -1.05717e+02
1.15520e+05 1.15500e+03 -1.05023e+02 -1.04786e+02 -1.05259e+02 -1.05559e+02 -1.05403e+02 -1.05716e+02
1.15840e+05 1.15800e+03 -1.04975e+02 -1.04426e+02 -1.05524e+02 -1.05564e+02 -1.05409e+02 -1.05718e+02
1.16160e+05 1.16100e+03 -1.05366e+02 -1.04838e+02 -1.05894e+02 -1.05572e+02 -1.05419e+02 -1.05725e+02
1.16480e+05 1.16400e+03 -1.05582e+02 -1.05215e+02 -1.05949e+02 -1.05585e+02 -1.05433e+02 -1.05736e+02
1.16800e+05 1.16800e+03 -1.04933e+02 -1.04818e+02 -1.05047e+02 -1.05599e+02 -1.05449e+02 -1.05749e+02
1.17120e+05 1.17100e+03 -1.05208e+02 -1.04668e+02 -1.05747e+02 -1.05617e+02 -1.05468e+02 -1.05765e+02
1.17440e+05 1.17400e+03 -1.05400e+02 -1.04524e+02 -1.06277e+02 -1.05636e+02 -1.05489e+02 -1.05783e+02
1.17760e+05 1.17700e+03 -1.05337e+02 -1.05151e+02 -1.05523e+02 -1.05656e+02 -1.05511e+02 -1.05801e+02
1.18080e+05 1.18000e+03 -1.05845e+02 -1.05164e+02 -1.06525e+02 -1.05676e+02 -1.05533e+02 -1.05819e+02
1.18400e+05 1.18400e+03 -1.05077e+02 -1.04581e+02 -1.05573e+02 -1.05696e+02 -1.05556e+02 -1.05836e+02
1.18720e+05 1.18700e+03 -1.05936e+02 -1.05641e+02 -1.06230e+02 -1.05714e+02 -1.05577e+02 -1.05851e+02
1.19040e+05 1.19000e+03 -1.06089e+02 -1.05104e+02 -1.07074e+02 -1.05731e+02 -1.05598e+02 -1.05863e+02
1.19360e+05 1.19300e+03 -1.05485e+02 -1.04828e+02 -1.06142e+02 -1.05744e+02 -1.05616e+02 -1.05872e+02
1.19680e+05 1.19600e+03 -1.05612e+02 -1.05209e+02 -1.06014e+02 -1.05755e+02 -1.05632e+02 -1.05878e+02
1.20000e+05 1.20000e+03 -1.05584e+02 -1.04904e+02 -1.06264e+02 -1.05762e+02 -1.05645e+02 -1.05880e+02
1.20320e+05 1.20300e+03 -1.04958e+02 -1.04730e+02 -1.05185e+02 -1.05767e+02 -1.05655e+02 -1.05879e+02
1.20640e+05 1.20600e+03 -1.04881e+02 -1.04536e+02 -1.05226e+02 -1.05767e+02 -1.05660e+02 -1.05873e+02
1.20960e+05 1.20900e+03 -1.05040e+02 -1.05000e+02 -1.05080e+02 -1.05763e+02 -1.05661e+02 -1.05865e+02
1.21280e+05 1.21200e+03 -1.05150e+02 -1.05100e+02 -1.05200e+02 -1.05755e+02 -1.05658e+02 -1.05853e+02
1.21600e+05 1.21600e+03 -1.04826e+02 -1.04639e+02 -1.05014e+02 -1.05745e+02 -1.05651e+02 -1.05839e+02
1.21920e+05 1.21900e+03 -1.05011e+02 -1.04477e+02 -1.05544e+02 -1.05733e+02 -1.05640e+02 -1.05825e+02
1.22240e+05 1.22200e+03 -1.05037e+02 -1.04515e+02 -1.05558e+02 -1.05716e+02 -1.05624e+02 -1.05809e+02
1.22560e+05 1.22500e+03 -1.05070e+02 -1.04442e+02 -1.05698e+02 -1.05700e+02 -1.05605e+02 -1.05794e+02
1.22880e+05 1.22800e+03 -1.05293e+02 -1.05036e+02 -1.05551e+02 -1.05681e+02 -1.05582e+02 -1.05780e+02
1.23200e+05 1.23200e+03 -1.04992e+02 -1.04660e+02 -1.05323e+02 -1.05662e+02 -1.05557e+02 -1.05767e+02
1.23520e+05 1.23500e+03 -1.04843e+02 -1.04654e+02 -1.05032e+02 -1.05643e+02 -1.05529e+02 -1.05757e+02
1.23840e+05 1.23800e+03 -1.04859e+02 -1.04632e+02 -1.05086e+02 -1.05624e+02 -1.05500e+02 -1.05748e+02
1.24160e+05 1.24100e+03 -1.05487e+02 -1.04782e+02 -1.06191e+02 -1.05606e+02 -1.05469e+02 -1.05742e+02
1.24480e+05 1.24400e+03 -1.04932e+02 -1.04930e+02 -1.04934e+02 -1.05587e+02 -1.05437e+02 -1.05737e+02
1.24800e+05 1.24800e+03 -1.04615e+02 -1.04609e+02 -1.04622e+02 -1.05570e+02 -1.05406e+02 -1.05734e+02
1.25120e+05 1.25100e+03 -1.04766e+02 -1.04764e+02 -1.04767e+02 -1.05552e+02 -1.05374e+02 -1.05731e+02
1.25440e+05 1.25400e+03 -1.04956e+02 -1.04926e+02 -1.04985e+02 -1.05535e+02 -1.05343e+02 -1.05728e+02
1.25760e+05 1.25700e+03 -1.04809e+02 -1.04807e+02 -1.04811e+02 -1.05518e+02 -1.05312e+02 -1.05725e+02
1.26080e+05 1.26000e+03 -1.04896e+02 -1.04616e+02 -1.05176e+02 -1.05502e+02 -1.05283e+02 -1.05721e+02
1.26400e+05 1.26400e+03 -1.05227e+02 -1.05198e+02 -1.05256e+02 -1.05485e+02 -1.05255e+02 -1.05715e+02
1.26720e+05 1.26700e+03 -1.05517e+02 -1.05421e+02 -1.05613e+02 -1.05468e+02 -1.05228e+02 -1.05707e+02
1.27040e+05 1.27000e+03 -1.04863e+02 -1.04749e+02 -1.04978e+02 -1.05450e+02 -1.05203e+02 -1.05697e+02
1.27360e+05 1.27300e+03 -1.04773e+02 -1.04467e+02 -1.05078e+02 -1.05433e+02 -1.05181e+02 -1.05684e+02
1.27680e+05 1.27600e+03 -1.05258e+02 -1.05231e+02 -1.05286e+02 -1.05414e+02 -1.05160e+02 -1.05668e+02
1.28000e+05 1.28000e+03 -1.05465e+02 -1.05197e+02 -1.05733e+02 -1.05396e+02 -1.05142e+02 -1.05650e+02
1.28320e+05 1.28300e+03 -1.04904e+02 -1.04494e+02 -1.05315e+02 -1.05379e+02 -1.05127e+02 -1.05630e+02
1.28640e+05 1.28600e+03 -1.04799e+02 -1.04598e+02 -1.05000e+02 -1.05360e+02 -1.05113e+02 -1.05607e+02
1.28960e+05 1.28900e+03 -1.07014e+02 -1.04659e+02 -1.09370e+02 -1.05343e+02 -1.05103e+02 -1.05582e+02
1.29280e+05 1.29200e+03 -1.05352e+02 -1.04938e+02 -1.05767e+02 -1.05325e+02 -1.05094e+02 -1.05555e+02
1.29600e+05 1.29600e+03 -1.04769e+02 -1.04724e+02 -1.04814e+02 -1.05307e+02 -1.05088e+02 -1.05526e+02
1.29920e+05 1.29900e+03 -1.05099e+02 -1.04468e+02 -1.05730e+02 -1.05290e+02 -1.05084e+02 -1.05496e+02
1.30240e+05 1.30200e+03 -1.04682e+02 -1.04446e+02 -1.04918e+02 -1.05274e+02 -1.05082e+02 -1.05466e+02
1.30560e+05 1.30500e+03 -1.04441e+02 -1.04156e+02 -1.04726e+02 -1.05258e+02 -1.05081e+02 -1.05435e+02
1.30880e+05 1.30800e+03 -1.04530e+02 -1.04238e+02 -1.04822e+02 -1.05243e+02 -1.05081e+02 -1.05404e+02
1.31200e+05 1.31200e+03 -1.04383e+02 -1.04165e+02 -1.04602e+02 -1.05227e+02 -1.05082e+02 -1.05373e+02
1.31520e+05 1.31500e+03 -1.07158e+02 -1.05124e+02 -1.09192e+02 -1.05214e+02 -1.05084e+02 -1.05344e+02
1.31840e+05 1.31800e+03 -1.06695e+02 -1.04300e+02 -1.09091e+02 -1.05201e+02 -1.05086e+02 -1.05316e+02
1.32160e+05 1.32100e+03 -1.07847e+02 -1.04387e+02 -1.11307e+02 -1.05189e+02 -1.05088e+02 -1.05290e+02
1.32480e+05 1.32400e+03 -1.07385e+02 -1.05064e+02 -1.09705e+02 -1.05179e+02 -1.05090e+02 -1.05268e+02
1.32800e+05 1.32800e+03 -1.09033e+02 -1.04758e+02 -1.13308e+02 -1.05169e+02 -1.05091e+02 -1.05248e+02
1.33120e+05 1.33100e+03 -1.14368e+02 -1.12780e+02 -1.15957e+02 -1.05162e+02 -1.05092e+02 -1.05233e+02
1.33440e+05 1.33400e+03 -1.06739e+02 -1.04938e+02 -1.08539e+02 -1.05157e+02 -1.05093e+02 -1.05222e+02
1.33760e+05 1.33700e+03 -1.07750e+02 -1.05460e+02 -1.10040e+02 -1.05154e+02 -1.05093e+02 -1.05215e+02
1.34080e+05 1.34000e+03 -1.07420e+02 -1.04616e+02 -1.10224e+02 -1.05153e+02 -1.05094e+02 -1.05211e+02
1.34400e+05 1.34400e+03 -1.06731e+02 -1.04253e+02 -1.09208e+02 -1.05154e+02 -1.05097e+02 -1.05211e+02
1.34720e+05 1.34700e+03 -1.04948e+02 -1.04344e+02 -1.05553e+02 -1.05158e+02 -1.05102e+02 -1.05214e+02
1.35040e+05 1.35000e+03 -1.04305e+02 -1.04254e+02 -1.04357e+02 -1.05166e+02 -1.05113e+02 -1.05219e+02
1.35360e+05 1.35300e+03 -1.05002e+02 -1.04480e+02 -1.05524e+02 -1.05177e+02 -1.05130e+02 -1.05225e+02
1.35680e+05 1.35600e+03 -1.04858e+02 -1.04446e+02 -1.05269e+02 -1.05195e+02 -1.05157e+02 -1.05232e+02
1.36000e+05 1.36000e+03 -1.05027e+02 -1.04832e+02 -1.05222e+02 -1.05219e+02 -1.05197e+02 -1.05241e+02
1.36320e+05 1.36300e+03 -1.05646e+02 -1.04847e+02 -1.06445e+02 -1.05251e+02 -1.05251e+02 -1.05252e+02
1.36640e+05 1.36600e+03 -1.04858e+02 -1.04476e+02 -1.05239e+02 -1.05293e+02 -1.05262e+02 -1.05324e+02
1.36960e+05 1.36900e+03 -1.05435e+02 -1.04992e+02 -1.05878e+02 -1.05344e+02 -1.05274e+02 -1.05414e+02
1.37280e+05 1.37200e+03 -1.04853e+02 -1.04781e+02 -1.04925e+02 -1.05406e+02 -1.05288e+02 -1.05524e+02
1.37600e+05 1.37600e+03 -1.05733e+02 -1.04754e+02 -1.06712e+02 -1.05478e+02 -1.05304e+02 -1.05653e+02
1.37920e+05 1.37900e+03 -1.05052e+02 -1.04759e+02 -1.05344e+02 -1.05561e+02 -1.05322e+02 -1.05799e+02
1.38240e+05 1.38200e+03 -1.04960e+02 -1.04886e+02 -1.05034e+02 -1.05650e+02 -1.05340e+02 -1.05959e+02
1.38560e+05 1.38500e+03 -1.05061e+02 -1.04979e+02 -1.05143e+02 -1.05744e+02 -1.05359e+02 -1.06129e+02
1.38880e+05 1.38800e+03 -1.04962e+02 -1.04849e+02 -1.05075e+02 -1.05841e+02 -1.05377e+02 -1.06306e+02
1.39200e+05 1.39200e+03 -1.05105e+02 -1.05085e+02 -1.05124e+02 -1.05939e+02 -1.05394e+02 -1.06483e+02
1.39520e+05 1.39500e+03 -1.05068e+02 -1.04808e+02 -1.05328e+02 -1.06032e+02 -1.05409e+02 -1.06656e+02
1.39840e+05 1.39800e+03 -1.04717e+02 -1.04550e+02 -1.04884e+02 -1.06120e+02 -1.05422e+02 -1.06819e+02
1.40160e+05 1.40100e+03 -1.05405e+02 -1.05372e+02 -1.05439e+02 -1.06199e+02 -1.05430e+02 -1.06968e+02
1.40480e+05 1.40400e+03 -1.04999e+02 -1.04610e+02 -1.05389e+02 -1.06267e+02 -1.05435e+02 -1.07100e+02
1.40800e+05 1.40800e+03 -1.05364e+02 -1.05300e+02 -1.05427e+02 -1.06323e+02 -1.05436e+02 -1.07209e+02
1.41120e+05 1.41100e+03 -1.05067e+02 -1.04487e+02 -1.05647e+02 -1.06364e+02 -1.05432e+02 -1.07296e+02
1.41440e+05 1.41400e+03 -1.05602e+02 -1.04548e+02 -1.06657e+02 -1.06391e+02 -1.05425e+02 -1.07357e+02
1.41760e+05 1.41700e+03 -1.05367e+02 -1.05141e+02 -1.05592e+02 -1.06404e+02 -1.05414e+02 -1.07393e+02
1.42080e+05 1.42000e+03 -1.04799e+02 -1.04478e+02 -1.05120e+02 -1.06402e+02 -1.05399e+02 -1.07405e+02
1.42400e+05 1.42400e+03 -1.05090e+02 -1.04564e+02 -1.05617e+02 -1.06386e+02 -1.05381e+02 -1.07392e+02
1.42720e+05 1.42700e+03 -1.05617e+02 -1.05499e+02 -1.05735e+02 -1.06359e+02 -1.05361e+02 -1.07358e+02
1.43040e+05 1.43000e+03 -1.06264e+02 -1.06170e+02 -1.06358e+02 -1.06322e+02 -1.05340e+02 -1.07303e+02
1.43360e+05 1.43300e+03 -1.06380e+02 -1.06177e+02 -1.06583e+02 -1.06274e+02 -1.05317e+02 -1.07232e+02
1.43680e+05 1.43600e+03 -1.06769e+02 -1.06132e+02 -1.07406e+02 -1.06220e+02 -1.05294e+02 -1.07146e+02
1.44000e+05 1.44000e+03 -1.07062e+02 -1.06459e+02 -1.07666e+02 -1.06160e+02 -1.05271e+02 -1.07048e+02
1.44320e+05 1.44300e+03 -1.08073e+02 -1.07495e+02 -1.08650e+02 -1.06095e+02 -1.05249e+02 -1.06941e+02
1.44640e+05 1.44600e+03 -1.08199e+02 -1.05983e+02 -1.10415e+02 -1.06028e+02 -1.05228e+02 -1.06827e+02
1.44960e+05 1.44900e+03 -1.06606e+02 -1.05600e+02 -1.07613e+02 -1.05959e+02 -1.05210e+02 -1.06709e+02
1.45280e+05 1.45200e+03 -1.06199e+02 -1.04653e+02 -1.07745e+02 -1.05891e+02 -1.05193e+02 -1.06589e+02
1.45600e+05 1.45600e+03 -1.05710e+02 -1.05082e+02 -1.06339e+02 -1.05825e+02 -1.05180e+02 -1.06469e+02
1.45920e+05 1.45900e+03 -1.07340e+02 -1.05732e+02 -1.08947e+02 -1.05761e+02 -1.05171e+02 -1.06351e+02
1.46240e+05 1.46200e+03 -1.05532e+02 -1.04931e+02 -1.06133e+02 -1.05701e+02 -1.05165e+02 -1.06236e+02
1.46560e+05 1.46500e+03 -1.05784e+02 -1.05634e+02 -1.05933e+02 -1.05645e+02 -1.05165e+02 -1.06126e+02
1.46880e+05 1.46800e+03 -1.05780e+02 -1.05320e+02 -1.06241e+02 -1.05596e+02 -1.05170e+02 -1.06023e+02
1.47200e+05 1.47200e+03 -1.05340e+02 -1.05304e+02 -1.05376e+02 -1.05555e+02 -1.05181e+02 -1.05930e+02
1.47520e+05 1.47500e+03 -1.08911e+02 -1.04523e+02 -1.13300e+02 -1.05522e+02 -1.05198e+02 -1.05846e+02
1.47840e+05 1.47800e+03 -1.05700e+02 -1.05453e+02 -1.05946e+02 -1.05499e+02 -1.05223e+02 -1.05776e+02
1.48160e+05 1.48100e+03 -1.05516e+02 -1.05275e+02 -1.05757e+02 -1.05486e+02 -1.05254e+02 -1.05718e+02
1.48480e+05 1.48400e+03 -1.05540e+02 -1.05479e+02 -1.05601e+02 -1.05483e+02 -1.05291e+02 -1.05676e+02
1.48800e+05 1.48800e+03 -1.05683e+02 -1.05382e+02 -1.05984e+02 -1.05492e+02 -1.05335e+02 -1.05648e+02
1.49120e+05 1.49100e+03 -1.05226e+02 -1.05055e+02 -1.05397e+02 -1.05511e+02 -1.05385e+02 -1.05636e+02
1.49440e+05 1.49400e+03 -1.05143e+02 -1.05019e+02 -1.05266e+02 -1.05538e+02 -1.05439e+02 -1.05638e+02
1.49760e+05 1.49700e+03 -1.05377e+02 -1.05059e+02 -1.05695e+02 -1.05575e+02 -1.05497e+02 -1.05653e+02
1.50080e+05 1.50000e+03 -1.05444e+02 -1.05282e+02 -1.05605e+02 -1.05619e+02 -1.05558e+02 -1.05680e+02
1.50400e+05 1.50400e+03 -1.05248e+02 -1.04960e+02 -1.05535e+02 -1.05668e+02 -1.05620e+02 -1.05716e+02
1.50720e+05 1.50700e+03 -1.05723e+02 -1.05415e+02 -1.06031e+02 -1.05722e+02 -1.05683e+02 -1.05760e+02
1.51040e+05 1.51000e+03 -1.05709e+02 -1.05505e+02 -1.05914e+02 -1.05777e+02 -1.05746e+02 -1.05808e+02
1.51360e+05 1.51300e+03 -1.06083e+02 -1.05736e+02 -1.06430e+02 -1.05833e+02 -1.05807e+02 -1.05859e+02
1.51680e+05 1.51600e+03 -1.05049e+02 -1.05008e+02 -1.05090e+02 -1.05888e+02 -1.05867e+02 -1.05910e+02
1.52000e+05 1.52000e+03 -1.04790e+02 -1.04737e+02 -1.04843e+02 -1.05942e+02 -1.05924e+02 -1.05959e+02
1.52320e+05 1.52300e+03 -1.04870e+02 -1.04262e+02 -1.05477e+02 -1.05990e+02 -1.05977e+02 -1.06004e+02
1.52640e+05 1.52600e+03 -1.04953e+02 -1.04838e+02 -1.05068e+02 -1.06035e+02 -1.06026e+02 -1.06044e+02
1.52960e+05 1.52900e+03 -1.05704e+02 -1.05068e+02 -1.06340e+02 -1.06073e+02 -1.06070e+02 -1.06077e+02
1.53280e+05 1.53200e+03 -1.05087e+02 -1.04278e+02 -1.05896e+02 -1.06106e+02 -1.06104e+02 -1.06109e+02
1.53600e+05 1.53600e+03 -1.06011e+02 -1.04489e+02 -1.07532e+02 -1.06132e+02 -1.06123e+02 -1.06142e+02
1.53920e+05 1.53900e+03 -1.06002e+02 -1.05695e+02 -1.06310e+02 -1.06151e+02 -1.06135e+02 -1.06168e+02
1.54240e+05 1.54200e+03 -1.04752e+02 -1.04662e+02 -1.04842e+02 -1.06164e+02 -1.06141e+02 -1.06187e+02
1.54560e+05 1.54500e+03 -1.05754e+02 -1.04683e+02 -1.06825e+02 -1.06169e+02 -1.06139e+02 -1.06200e+02
1.54880e+05 1.54800e+03 -1.04987e+02 -1.04687e+02 -1.05288e+02 -1.06169e+02 -1.06132e+02 -1.06207e+02
1.55200e+05 1.55200e+03 -1.04913e+02 -1.04431e+02 -1.05395e+02 -1.06164e+02 -1.06120e+02 -1.06208e+02
1.55520e+05 1.55500e+03 -1.04844e+02 -1.04687e+02 -1.05000e+02 -1.06153e+02 -1.06102e+02 -1.06203e+02
1.55840e+05 1.55800e+03 -1.05326e+02 -1.05077e+02 -1.05576e+02 -1.06136e+02 -1.06081e+02 -1.06192e+02
1.56160e+05 1.56100e+03 -1.05559e+02 -1.05169e+02 -1.05950e+02 -1.06117e+02 -1.06055e+02 -1.06178e+02
1.56480e+05 1.56400e+03 -1.05280e+02 -1.05136e+02 -1.05424e+02 -1.06093e+02 -1.06026e+02 -1.06159e+02
1.56800e+05 1.56800e+03 -1.05358e+02 -1.05164e+02 -1.05553e+02 -1.06066e+02 -1.05994e+02 -1.06138e+02
1.57120e+05 1.57100e+03 -1.05344e+02 -1.05338e+02 -1.05350e+02 -1.06037e+02 -1.05960e+02 -1.06115e+02
1.57440e+05 1.57400e+03 -1.04822e+02 -1.04410e+02 -1.05233e+02 -1.06006e+02 -1.05922e+02 -1.06090e+02
1.57760e+05 1.57700e+03 -1.05156e+02 -1.04881e+02 -1.05431e+02 -1.05975e+02 -1.05883e+02 -1.06066e+02
1.58080e+05 1.58000e+03 -1.05011e+02 -1.04828e+02 -1.05194e+02 -1.05941e+02 -1.05841e+02 -1.06041e+02
1.58400e+05 1.58400e+03 -1.05990e+02 -1.04387e+02 -1.07594e+02 -1.05907e+02 -1.05798e+02 -1.06017e+02
1.58720e+05 1.58700e+03 -1.04685e+02 -1.04499e+02 -1.04872e+02 -1.05873e+02 -1.05752e+02 -1.05993e+02
1.59040e+05 1.59000e+03 -1.05040e+02 -1.04233e+02 -1.05847e+02 -1.05839e+02 -1.05706e+02 -1.05971e+02
1.59360e+05 1.59300e+03 -1.07132e+02 -1.05402e+02 -1.08861e+02 -1.05804e+02 -1.05659e+02 -1.05949e+02
1.59680e+05 1.59600e+03 -1.05181e+02 -1.04555e+02 -1.05808e+02 -1.05770e+02 -1.05612e+02 -1.05928e+02
1.60000e+05 1.60000e+03 -1.09155e+02 -1.06699e+02 -1.11612e+02 -1.05737e+02 -1.05565e+02 -1.05908e+02
1.60320e+05 1.60300e+03 -1.06299e+02 -1.05401e+02 -1.07197e+02 -1.05704e+02 -1.05519e+02 -1.05888e+02
1.60640e+05 1.60600e+03 -1.06248e+02 -1.05808e+02 -1.06687e+02 -1.05672e+02 -1.05474e+02 -1.05869e+02
1.60960e+05 1.60900e+03 -1.06792e+02 -1.05463e+02 -1.08122e+02 -1.05640e+02 -1.05430e+02 -1.05850e+02
1.61280e+05 1.61200e+03 -1.05558e+02 -1.05425e+02 -1.05691e+02 -1.05611e+02 -1.05388e+02 -1.05833e+02
1.61600e+05 1.61600e+03 -1.06359e+02 -1.05923e+02 -1.06795e+02 -1.05582e+02 -1.05348e+02 -1.05816e+02
1.61920e+05 1.61900e+03 -1.06179e+02 -1.05309e+02 -1.07049e+02 -1.05556e+02 -1.05310e+02 -1.05802e+02
1.62240e+05 1.62200e+03 -1.06432e+02 -1.05537e+02 -1.07327e+02 -1.05532e+02 -1.05276e+02 -1.05789e+02
1.62560e+05 1.62500e+03 -1.05442e+02 -1.05332e+02 -1.05552e+02 -1.05512e+02 -1.05245e+02 -1.05779e+02
1.62880e+05 1.62800e+03 -1.05585e+02 -1.05546e+02 -1.05624e+02 -1.05495e+02 -1.05219e+02 -1.05771e+02
1.63200e+05 1.63200e+03 -1.05561e+02 -1.05470e+02 -1.05653e+02 -1.05482e+02 -1.05198e+02 -1.05767e+02
1.63520e+05 1.63500e+03 -1.05159e+02 -1.04960e+02 -1.05359e+02 -1.05474e+02 -1.05182e+02 -1.05766e+02
1.63840e+05 1.63800e+03 -1.05665e+02 -1.05583e+02 -1.05746e+02 -1.05471e+02 -1.05174e+02 -1.05768e+02
1.64160e+05 1.64100e+03 -1.05549e+02 -1.04688e+02 -1.06411e+02 -1.05473e+02 -1.05172e+02 -1.05774e+02
1.64480e+05 1.64400e+03 -1.05312e+02 -1.04996e+02 -1.05629e+02 -1.05481e+02 -1.05179e+02 -1.05782e+02
1.64800e+05 1.64800e+03 -1.05698e+02 -1.05638e+02 -1.05759e+02 -1.05493e+02 -1.05192e+02 -1.05793e+02
1.65120e+05 1.65100e+03 -1.05408e+02 -1.05241e+02 -1.05575e+02 -1.05510e+02 -1.05213e+02 -1.05806e+02
1.65440e+05 1.65400e+03 -1.05737e+02 -1.05684e+02 -1.05791e+02 -1.05530e+02 -1.05240e+02 -1.05821e+02
1.65760e+05 1.65700e+03 -1.05011e+02 -1.04499e+02 -1.05524e+02 -1.05554e+02 -1.05273e+02 -1.05836e+02
1.66080e+05 1.66000e+03 -1.05585e+02 -1.05143e+02 -1.06028e+02 -1.05581e+02 -1.05311e+02 -1.05851e+02
1.66400e+05 1.66400e+03 -1.04654e+02 -1.04371e+02 -1.04936e+02 -1.05609e+02 -1.05352e+02 -1.05866e+02
1.66720e+05 1.66700e+03 -1.05486e+02 -1.04369e+02 -1.06603e+02 -1.05638e+02 -1.05396e+02 -1.05879e+02
1.67040e+05 1.67000e+03 -1.07303e+02 -1.06698e+02 -1.07908e+02 -1.05665e+02 -1.05439e+02 -1.05891e+02
1.67360e+05 1.67300e+03 -1.05339e+02 -1.05030e+02 -1.05647e+02 -1.05691e+02 -1.05482e+02 -1.05901e+02
1.67680e+05 1.67600e+03 -1.05097e+02 -1.04981e+02 -1.05214e+02 -1.05715e+02 -1.05523e+02 -1.05908e+02
1.68000e+05 1.68000e+03 -1.04840e+02 -1.04477e+02 -1.05203e+02 -1.05737e+02 -1.05561e+02 -1.05913e+02
1.68320e+05 1.68300e+03 -1.05519e+02 -1.04953e+02 -1.06086e+02 -1.05755e+02 -1.05594e+02 -1.05916e+02
1.68640e+05 1.68600e+03 -1.05547e+02 -1.04482e+02 -1.06613e+02 -1.05769e+02 -1.05622e+02 -1.05916e+02
1.68960e+05 1.68900e+03 -1.04561e+02 -1.04225e+02 -1.04897e+02 -1.05780e+02 -1.05644e+02 -1.05915e+02
1.69280e+05 1.69200e+03 -1.04474e+02 -1.04236e+02 -1.04712e+02 -1.05785e+02 -1.05660e+02 -1.05911e+02
1.69600e+05 1.69600e+03 -1.05755e+02 -1.05353e+02 -1.06158e+02 -1.05788e+02 -1.05670e+02 -1.05906e+02
1.69920e+05 1.69900e+03 -1.04786e+02 -1.04772e+02 -1.04800e+02 -1.05787e+02 -1.05674e+02 -1.05899e+02
1.70240e+05 1.70200e+03 -1.04526e+02 -1.04389e+02 -1.04663e+02 -1.05782e+02 -1.05672e+02 -1.05892e+02
1.70560e+05 1.70500e+03 -1.04461e+02 -1.04370e+02 -1.04552e+02 -1.05774e+02 -1.05664e+02 -1.05884e+02
1.70880e+05 1.70800e+03 -1.04751e+02 -1.04672e+02 -1.04830e+02 -1.05763e+02 -1.05652e+02 -1.05875e+02
1.71200e+05 1.71200e+03 -1.04598e+02 -1.04554e+02 -1.04642e+02 -1.05751e+02 -1.05636e+02 -1.05867e+02
1.71520e+05 1.71500e+03 -1.04833e+02 -1.04557e+02 -1.05109e+02 -1.05737e+02 -1.05616e+02 -1.05857e+02
1.71840e+05 1.71800e+03 -1.04475e+02 -1.04219e+02 -1.04730e+02 -1.05720e+02 -1.05594e+02 -1.05847e+02
1.72160e+05 1.72100e+03 -1.04359e+02 -1.04350e+02 -1.04369e+02 -1.05703e+02 -1.05571e+02 -1.05836e+02
1.72480e+05 1.72400e+03 -1.04621e+02 -1.04287e+02 -1.04956e+02 -1.05685e+02 -1.05547e+02 -1.05823e+02
1.72800e+05 1.72800e+03 -1.04672e+02 -1.04370e+02 -1.04974e+02 -1.05666e+02 -1.05522e+02 -1.05809e+02
1.73120e+05 1.73100e+03 -1.04770e+02 -1.04581e+02 -1.04960e+02 -1.05645e+02 -1.05498e+02 -1.05792e+02
1.73440e+05 1.73400e+03 -1.04584e+02 -1.04393e+02 -1.04776e+02 -1.05624e+02 -1.05474e+02 -1.05773e+02
1.73760e+05 1.73700e+03 -1.04417e+02 -1.04382e+02 -1.04452e+02 -1.05601e+02 -1.05450e+02 -1.05751e+02
1.74080e+05 1.74000e+03 -1.04424e+02 -1.04254e+02 -1.04595e+02 -1.05578e+02 -1.05428e+02 -1.05727e+02
1.74400e+05 1.74400e+03 -1.04844e+02 -1.04451e+02 -1.05237e+02 -1.05552e+02 -1.05405e+02 -1.05699e+02
1.74720e+05 1.74700e+03 -1.04913e+02 -1.04813e+02 -1.05014e+02 -1.05525e+02 -1.05383e+02 -1.05668e+02
1.75040e+05 1.75000e+03 -1.04624e+02 -1.04618e+02 -1.04629e+02 -1.05498e+02 -1.05361e+02 -1.05635e+02
1.75360e+05 1.75300e+03 -1.04950e+02 -1.04928e+02 -1.04971e+02 -1.05469e+02 -1.05338e+02 -1.05599e+02
1.75680e+05 1.75600e+03 -1.04934e+02 -1.04543e+02 -1.05326e+02 -1.05438e+02 -1.05315e+02 -1.05560e+02
1.76000e+05 1.76000e+03 -1.05021e+02 -1.04659e+02 -1.05383e+02 -1.05405e+02 -1.05291e+02 -1.05520e+02
1.76320e+05 1.76300e+03 -1.05186e+02 -1.05127e+02 -1.05245e+02 -1.05371e+02 -1.05265e+02 -1.05478e+02
1.76640e+05 1.76600e+03 -1.05246e+02 -1.04942e+02 -1.05551e+02 -1.05337e+02 -1.05238e+02 -1.05435e+02
1.76960e+05 1.76900e+03 -1.04824e+02 -1.04567e+02 -1.05081e+02 -1.05300e+02 -1.05209e+02 -1.05392e+02
1.77280e+05 1.77200e+03 -1.05273e+02 -1.04943e+02 -1.05602e+02 -1.05263e+02 -1.05179e+02 -1.05348e+02
1.77600e+05 1.77600e+03 -1.05088e+02 -1.04800e+02 -1.05377e+02 -1.05227e+02 -1.05148e+02 -1.05305e+02
1.77920e+05 1.77900e+03 -1.04936e+02 -1.04813e+02 -1.05059e+02 -1.05189e+02 -1.05115e+02 -1.05263e+02
1.78240e+05 1.78200e+03 -1.04899e+02 -1.04528e+02 -1.05270e+02 -1.05152e+02 -1.05081e+02 -1.05223e+02
1.78560e+05 1.78500e+03 -1.05591e+02 -1.05414e+02 -1.05768e+02 -1.05115e+02 -1.05047e+02 -1.05184e+02
1.78880e+05 1.78800e+03 -1.04727e+02 -1.04616e+02 -1.04838e+02 -1.05081e+02 -1.05013e+02 -1.05148e+02
1.79200e+05 1.79200e+03 -1.05998e+02 -1.05405e+02 -1.06590e+02 -1.05047e+02 -1.04979e+02 -1.05114e+02
1.79520e+05 1.79500e+03 -1.05064e+02 -1.05003e+02 -1.05125e+02 -1.05016e+02 -1.04947e+02 -1.05084e+02
1.79840e+05 1.79800e+03 -1.05466e+02 -1.05384e+02 -1.05548e+02 -1.04986e+02 -1.04915e+02 -1.05056e+02
1.80160e+05 1.80100e+03 -1.05097e+02 -1.04678e+02 -1.05517e+02 -1.04959e+02 -1.04886e+02 -1.05033e+02
1.80480e+05 1.80400e+03 -1.04856e+02 -1.04796e+02 -1.04915e+02 -1.04936e+02 -1.04859e+02 -1.05013e+02
1.80800e+05 1.80800e+03 -1.04981e+02 -1.04731e+02 -1.05232e+02 -1.04916e+02 -1.04835e+02 -1.04997e+02
1.81120e+05 1.81100e+03 -1.04927e+02 -1.04662e+02 -1.05191e+02 -1.04899e+02 -1.04814e+02 -1.04985e+02
1.81440e+05 1.81400e+03 -1.04962e+02 -1.04661e+02 -1.05263e+02 -1.04887e+02 -1.04797e+02 -1.04977e+02
1.81760e+05 1.81700e+03 -1.06142e+02 -1.05529e+02 -1.06755e+02 -1.04878e+02 -1.04783e+02 -1.04973e+02
1.82080e+05 1.82000e+03 -1.05796e+02 -1.05624e+02 -1.05968e+02 -1.04873e+02 -1.04772e+02 -1.04973e+02
1.82400e+05 1.82400e+03 -1.05847e+02 -1.05214e+02 -1.06481e+02 -1.04870e+02 -1.04765e+02 -1.04976e+02
1.82720e+05 1.82700e+03 -1.06475e+02 -1.05271e+02 -1.07679e+02 -1.04871e+02 -1.04761e+02 -1.04982e+02
1.83040e+05 1.83000e+03 -1.05329e+02 -1.05311e+02 -1.05347e+02 -1.04876e+02 -1.04760e+02 -1.04991e+02
1.83360e+05 1.83300e+03 -1.07316e+02 -1.04889e+02 -1.09742e+02 -1.04881e+02 -1.04761e+02 -1.05002e+02
1.83680e+05 1.83600e+03 -1.05195e+02 -1.05068e+02 -1.05323e+02 -1.04890e+02 -1.04765e+02 -1.05015e+02
1.84000e+05 1.84000e+03 -1.05317e+02 -1.05081e+02 -1.05554e+02 -1.04900e+02 -1.04771e+02 -1.05030e+02
1.84320e+05 1.84300e+03 -1.05347e+02 -1.05002e+02 -1.05693e+02 -1.04912e+02 -1.04779e+02 -1.05046e+02
1.84640e+05 1.84600e+03 -1.05308e+02 -1.05172e+02 -1.05443e+02 -1.04926e+02 -1.04789e+02 -1.05063e+02
1.84960e+05 1.84900e+03 -1.05534e+02 -1.05502e+02 -1.05566e+02 -1.04941e+02 -1.04801e+02 -1.05080e+02
1.85280e+05 1.85200e+03 -1.07918e+02 -1.05865e+02 -1.09971e+02 -1.04956e+02 -1.04814e+02 -1.05097e+02
1.85600e+05 1.85600e+03 -1.05382e+02 -1.04971e+02 -1.05792e+02 -1.04972e+02 -1.04831e+02 -1.05113e+02
1.85920e+05 1.85900e+03 -1.05264e+02 -1.04936e+02 -1.05592e+02 -1.04989e+02 -1.04850e+02 -1.05129e+02
1.86240e+05 1.86200e+03 -1.06502e+02 -1.05696e+02 -1.07308e+02 -1.05009e+02 -1.04873e+02 -1.05145e+02
1.86560e+05 1.86500e+03 -1.07091e+02 -1.04802e+02 -1.09381e+02 -1.05030e+02 -1.04900e+02 -1.05160e+02
1.86880e+05 1.86800e+03 -1.06770e+02 -1.04929e+02 -1.08612e+02 -1.05053e+02 -1.04932e+02 -1.05173e+02
1.87200e+05 1.87200e+03 -1.07459e+02 -1.05386e+02 -1.09533e+02 -1.05078e+02 -1.04969e+02 -1.05186e+02
1.87520e+05 1.87500e+03 -1.07816e+02 -1.04487e+02 -1.11146e+02 -1.05104e+02 -1.05010e+02 -1.05198e+02
1.87840e+05 1.87800e+03 -1.07529e+02 -1.05745e+02 -1.09314e+02 -1.05132e+02 -1.05055e+02 -1.05209e+02
1.88160e+05 1.88100e+03 -1.05971e+02 -1.04791e+02 -1.07150e+02 -1.05162e+02 -1.05105e+02 -1.05218e+02
1.88480e+05 1.88400e+03 -1.06789e+02 -1.04707e+02 -1.08871e+02 -1.05193e+02 -1.05158e+02 -1.05228e+02
1.88800e+05 1.88800e+03 -1.05944e+02 -1.05266e+02 -1.06622e+02 -1.05225e+02 -1.05213e+02 -1.05236e+02
1.89120e+05 1.89100e+03 -1.05407e+02 -1.04685e+02 -1.06129e+02 -1.05258e+02 -1.05244e+02 -1.05272e+02
1.89440e+05 1.89400e+03 -1.05488e+02 -1.04514e+02 -1.06463e+02 -1.05292e+02 -1.05252e+02 -1.05332e+02
1.89760e+05 1.89700e+03 -1.05661e+02 -1.04488e+02 -1.06835e+02 -1.05328e+02 -1.05260e+02 -1.05395e+02
1.90080e+05 1.90000e+03 -1.06280e+02 -1.04769e+02 -1.07790e+02 -1.05364e+02 -1.05268e+02 -1.05461e+02
1.90400e+05 1.90400e+03 -1.06001e+02 -1.04402e+02 -1.07600e+02 -1.05403e+02 -1.05275e+02 -1.05530e+02
1.90720e+05 1.90700e+03 -1.05906e+02 -1.04787e+02 -1.07025e+02 -1.05443e+02 -1.05282e+02 -1.05604e+02
1.91040e+05 1.91000e+03 -1.06096e+02 -1.04971e+02 -1.07220e+02 -1.05486e+02 -1.05289e+02 -1.05682e+02
1.91360e+05 1.91300e+03 -1.07071e+02 -1.04826e+02 -1.09317e+02 -1.05531e+02 -1.05295e+02 -1.05766e+02
1.91680e+05 1.91600e+03 -1.05720e+02 -1.04557e+02 -1.06882e+02 -1.05578e+02 -1.05301e+02 -1.05856e+02
1.92000e+05 1.92000e+03 -1.04492e+02 -1.04377e+02 -1.04607e+02 -1.05627e+02 -1.05305e+02 -1.05950e+02
1.92320e+05 1.92300e+03 -1.08604e+02 -1.04803e+02 -1.12405e+02 -1.05678e+02 -1.05307e+02 -1.06050e+02
1.92640e+05 1.92600e+03 -1.05782e+02 -1.04708e+02 -1.06856e+02 -1.05730e+02 -1.05307e+02 -1.06153e+02
1.92960e+05 1.92900e+03 -1.05270e+02 -1.05199e+02 -1.05341e+02 -1.05781e+02 -1.05305e+02 -1.06258e+02
1.93280e+05 1.93200e+03 -1.04763e+02 -1.04271e+02 -1.05255e+02 -1.05832e+02 -1.05301e+02 -1.06363e+02
1.93600e+05 1.93600e+03 -1.08633e+02 -1.04813e+02 -1.12453e+02 -1.05880e+02 -1.05294e+02 -1.06466e+02
1.93920e+05 1.93900e+03 -1.07822e+02 -1.04717e+02 -1.10927e+02 -1.05925e+02 -1.05284e+02 -1.06566e+02
1.94240e+05 1.94200e+03 -1.08620e+02 -1.04388e+02 -1.12853e+02 -1.05966e+02 -1.05272e+02 -1.06661e+02
1.94560e+05 1.94500e+03 -1.09553e+02 -1.06782e+02 -1.12324e+02 -1.06003e+02 -1.05257e+02 -1.06749e+02
1.94880e+05 1.94800e+03 -1.08386e+02 -1.04371e+02 -1.12402e+02 -1.06035e+02 -1.05241e+02 -1.06830e+02
1.95200e+05 1.95200e+03 -1.04482e+02 -1.04397e+02 -1.04566e+02 -1.06062e+02 -1.05223e+02 -1.06902e+02
1.95520e+05 1.95500e+03 -1.05117e+02 -1.04913e+02 -1.05320e+02 -1.06086e+02 -1.05205e+02 -1.06967e+02
1.95840e+05 1.95800e+03 -1.04749e+02 -1.04404e+02 -1.05094e+02 -1.06105e+02 -1.05186e+02 -1.07024e+02
1.96160e+05 1.96100e+03 -1.04750e+02 -1.04748e+02 -1.04751e+02 -1.06121e+02 -1.05166e+02 -1.07076e+02
1.96480e+05 1.96400e+03 -1.04684e+02 -1.04637e+02 -1.04731e+02 -1.06135e+02 -1.05147e+02 -1.07122e+02
1.96800e+05 1.96800e+03 -1.04963e+02 -1.04838e+02 -1.05087e+02 -1.06148e+02 -1.05129e+02 -1.07166e+02
1.97120e+05 1.97100e+03 -1.04864e+02 -1.04864e+02 -1.04865e+02 -1.06161e+02 -1.05113e+02 -1.07209e+02
1.97440e+05 1.97400e+03 -1.04971e+02 -1.04501e+02 -1.05441e+02 -1.06175e+02 -1.05098e+02 -1.07252e+02
1.97760e+05 1.97700e+03 -1.05017e+02 -1.04694e+02 -1.05340e+02 -1.06192e+02 -1.05087e+02 -1.07296e+02
1.98080e+05 1.98000e+03 -1.04790e+02 -1.04675e+02 -1.04905e+02 -1.06211e+02 -1.05079e+02 -1.07343e+02
1.98400e+05 1.98400e+03 -1.04552e+02 -1.04547e+02 -1.04557e+02 -1.06234e+02 -1.05076e+02 -1.07393e+02
1.98720e+05 1.98700e+03 -1.04786e+02 -1.04434e+02 -1.05139e+02 -1.06260e+02 -1.05077e+02 -1.07443e+02
1.99040e+05 1.99000e+03 -1.04677e+02 -1.04674e+02 -1.04680e+02 -1.06289e+02 -1.05083e+02 -1.07495e+02
1.99360e+05 1.99300e+03 -1.05302e+02 -1.04946e+02 -1.05658e+02 -1.06319e+02 -1.05093e+02 -1.07544e+02
1.99680e+05 1.99600e+03 -1.05149e+02 -1.04584e+02 -1.05714e+02 -1.06349e+02 -1.05108e+02 -1.07589e+02
2.00000e+05 2.00000e+03 -1.05559e+02 -1.04784e+02 -1.06335e+02 -1.06376e+02 -1.05127e+02 -1.07626e+02
2.00320e+05 2.00300e+03 -1.04868e+02 -1.04846e+02 -1.04890e+02 -1.06401e+02 -1.05148e+02 -1.07655e+02
2.00640e+05 2.00600e+03 -1.04543e+02 -1.04376e+02 -1.04710e+02 -1.06422e+02 -1.05172e+02 -1.07671e+02
2.00960e+05 2.00900e+03 -1.04600e+02 -1.04414e+02 -1.04786e+02 -1.06434e+02 -1.05197e+02 -1.07672e+02
2.01280e+05 2.01200e+03 -1.05044e+02 -1.05038e+02 -1.05050e+02 -1.06441e+02 -1.05223e+02 -1.07658e+02
2.01600e+05 2.01600e+03 -1.05529e+02 -1.05026e+02 -1.06033e+02 -1.06438e+02 -1.05248e+02 -1.07628e+02
2.01920e+05 2.01900e+03 -1.06072e+02 -1.04956e+02 -1.07187e+02 -1.06426e+02 -1.05272e+02 -1.07580e+02
2.02240e+05 2.02200e+03 -1.06337e+02 -1.04838e+02 -1.07836e+02 -1.06405e+02 -1.05294e+02 -1.07516e+02
2.02560e+05 2.02500e+03 -1.05988e+02 -1.04401e+02 -1.07575e+02 -1.06374e+02 -1.05312e+02 -1.07436e+02
2.02880e+05 2.02800e+03 -1.06358e+02 -1.04651e+02 -1.08065e+02 -1.06334e+02 -1.05328e+02 -1.07341e+02
2.03200e+05 2.03200e+03 -1.06457e+02 -1.05314e+02 -1.07599e+02 -1.06287e+02 -1.05340e+02 -1.07234e+02
2.03520e+05 2.03500e+03 -1.06203e+02 -1.05232e+02 -1.07173e+02 -1.06232e+02 -1.05347e+02 -1.07117e+02
2.03840e+05 2.03800e+03 -1.06470e+02 -1.05158e+02 -1.07782e+02 -1.06171e+02 -1.05350e+02 -1.06991e+02
2.04160e+05 2.04100e+03 -1.06063e+02 -1.04789e+02 -1.07337e+02 -1.06104e+02 -1.05349e+02 -1.06859e+02
2.04480e+05 2.04400e+03 -1.06154e+02 -1.04613e+02 -1.07695e+02 -1.06034e+02 -1.05345e+02 -1.06723e+02
2.04800e+05 2.04800e+03 -1.06172e+02 -1.04379e+02 -1.07966e+02 -1.05962e+02 -1.05337e+02 -1.06586e+02
2.05120e+05 2.05100e+03 -1.06517e+02 -1.05279e+02 -1.07754e+02 -1.05888e+02 -1.05328e+02 -1.06448e+02
2.05440e+05 2.05400e+03 -1.06624e+02 -1.05347e+02 -1.07902e+02 -1.05816e+02 -1.05318e+02 -1.06313e+02
2.05760e+05 2.05700e+03 -1.07072e+02 -1.05484e+02 -1.08659e+02 -1.05745e+02 -1.05309e+02 -1.06180e+02
2.06080e+05 2.06000e+03 -1.06764e+02 -1.04977e+02 -1.08552e+02 -1.05678e+02 -1.05303e+02 -1.06052e+02
2.06400e+05 2.06400e+03 -1.08584e+02 -1.04582e+02 -1.12587e+02 -1.05615e+02 -1.05301e+02 -1.05930e+02
2.06720e+05 2.06700e+03 -1.08862e+02 -1.06476e+02 -1.11249e+02 -1.05560e+02 -1.05305e+02 -1.05815e+02
2.07040e+05 2.07000e+03 -1.08613e+02 -1.04543e+02 -1.12683e+02 -1.05511e+02 -1.05317e+02 -1.05706e+02
2.07360e+05 2.07300e+03 -1.08412e+02 -1.04465e+02 -1.12358e+02 -1.05472e+02 -1.05338e+02 -1.05606e+02
2.07680e+05 2.07600e+03 -1.08388e+02 -1.04965e+02 -1.11811e+02 -1.05441e+02 -1.05369e+02 -1.05513e+02
2.08000e+05 2.08000e+03 -1.09209e+02 -1.06396e+02 -1.12023e+02 -1.05419e+02 -1.05411e+02 -1.05428e+02
2.08320e+05 2.08300e+03 -1.10231e+02 -1.05677e+02 -1.14785e+02 -1.05407e+02 -1.05351e+02 -1.05464e+02
2.08640e+05 2.08600e+03 -1.07711e+02 -1.05837e+02 -1.09585e+02 -1.05406e+02 -1.05283e+02 -1.05529e+02
2.08960e+05 2.08900e+03 -1.12314e+02 -1.06951e+02 -1.17676e+02 -1.05414e+02 -1.05222e+02 -1.05606e+02
2.09280e+05 2.09200e+03 -1.13506e+02 -1.05648e+02 -1.21365e+02 -1.05431e+02 -1.05168e+02 -1.05695e+02
2.09600e+05 2.09600e+03 -1.09962e+02 -1.06215e+02 -1.13709e+02 -1.05459e+02 -1.05121e+02 -1.05798e+02
2.09920e+05 2.09900e+03 -1.06364e+02 -1.05909e+02 -1.06820e+02 -1.05498e+02 -1.05081e+02 -1.05915e+02
2.10240e+05 2.10200e+03 -1.08421e+02 -1.06526e+02 -1.10317e+02 -1.05547e+02 -1.05047e+02 -1.06046e+02
2.10560e+05 2.10500e+03 -1.09929e+02 -1.09580e+02 -1.10278e+02 -1.05606e+02 -1.05018e+02 -1.06194e+02
2.10880e+05 2.10800e+03 -1.07346e+02 -1.05542e+02 -1.09151e+02 -1.05677e+02 -1.04995e+02 -1.06359e+02
2.11200e+05 2.11200e+03 -1.07288e+02 -1.06203e+02 -1.08374e+02 -1.05759e+02 -1.04977e+02 -1.06541e+02
2.11520e+05 2.11500e+03 -1.07575e+02 -1.05886e+02 -1.09264e+02 -1.05852e+02 -1.04964e+02 -1.06741e+02
2.11840e+05 2.11800e+03 -1.08966e+02 -1.08965e+02 -1.08967e+02 -1.05957e+02 -1.04955e+02 -1.06959e+02
2.12160e+05 2.12100e+03 -1.06660e+02 -1.06442e+02 -1.06879e+02 -1.06074e+02 -1.04952e+02 -1.07196e+02
2.12480e+05 2.12400e+03 -1.05382e+02 -1.04791e+02 -1.05974e+02 -1.06202e+02 -1.04953e+02 -1.07450e+02
2.12800e+05 2.12800e+03 -1.06314e+02 -1.04999e+02 -1.07629e+02 -1.06340e+02 -1.04960e+02 -1.07720e+02
2.13120e+05 2.13100e+03 -1.06570e+02 -1.04975e+02 -1.08164e+02 -1.06487e+02 -1.04972e+02 -1.08003e+02
2.13440e+05 2.13400e+03 -1.04881e+02 -1.04551e+02 -1.05211e+02 -1.06643e+02 -1.04990e+02 -1.08296e+02
2.13760e+05 2.13700e+03 -1.05003e+02 -1.04904e+02 -1.05102e+02 -1.06804e+02 -1.05015e+02 -1.08594e+02
2.14080e+05 2.14000e+03 -1.04718e+02 -1.04678e+02 -1.04758e+02 -1.06971e+02 -1.05048e+02 -1.08893e+02
2.14400e+05 2.14400e+03 -1.05544e+02 -1.05291e+02 -1.05798e+02 -1.07137e+02 -1.05088e+02 -1.09186e+02
2.14720e+05 2.14700e+03 -1.07047e+02 -1.05239e+02 -1.08854e+02 -1.07302e+02 -1.05136e+02 -1.09467e+02
2.15040e+05 2.15000e+03 -1.05659e+02 -1.04698e+02 -1.06621e+02 -1.07463e+02 -1.05194e+02 -1.09732e+02
2.15360e+05 2.15300e+03 -1.05302e+02 -1.04746e+02 -1.05857e+02 -1.07616e+02 -1.05259e+02 -1.09973e+02
2.15680e+05 2.15600e+03 -1.19540e+02 -1.04695e+02 -1.34386e+02 -1.07760e+02 -1.05334e+02 -1.10185e+02
2.16000e+05 2.16000e+03 -1.25879e+02 -1.04986e+02 -1.46772e+02 -1.07889e+02 -1.05415e+02 -1.10363e+02
2.16320e+05 2.16300e+03 -1.37637e+02 -1.04997e+02 -1.70276e+02 -1.08004e+02 -1.05503e+02 -1.10504e+02
2.16640e+05 2.16600e+03 -1.25906e+02 -1.05084e+02 -1.46728e+02 -1.08100e+02 -1.05595e+02 -1.10604e+02
2.16960e+05 2.16900e+03 -1.30162e+02 -1.06000e+02 -1.54325e+02 -1.08176e+02 -1.05690e+02 -1.10662e+02
2.17280e+05 2.17200e+03 -1.30096e+02 -1.06568e+02 -1.53624e+02 -1.08233e+02 -1.05788e+02 -1.10677e+02
2.17600e+05 2.17600e+03 -1.27296e+02 -1.06702e+02 -1.47889e+02 -1.08269e+02 -1.05888e+02 -1.10649e+02
2.17920e+05 2.17900e+03 -1.31251e+02 -1.06481e+02 -1.56022e+02 -1.08286e+02 -1.05992e+02 -1.10580e+02
2.18240e+05 2.18200e+03 -1.06052e+02 -1.06045e+02 -1.06059e+02 -1.08287e+02 -1.06102e+02 -1.10473e+02
2.18560e+05 2.18500e+03 -1.09975e+02 -1.06142e+02 -1.13807e+02 -1.08278e+02 -1.06225e+02 -1.10331e+02
2.18880e+05 2.18800e+03 -1.07033e+02 -1.06448e+02 -1.07618e+02 -1.08264e+02 -1.06370e+02 -1.10159e+02
2.19200e+05 2.19200e+03 -1.07803e+02 -1.06885e+02 -1.08721e+02 -1.08255e+02 -1.06549e+02 -1.09960e+02
2.19520e+05 2.19500e+03 -1.32547e+02 -1.07687e+02 -1.57408e+02 -1.08260e+02 -1.06779e+02 -1.09741e+02
2.19840e+05 2.19800e+03 -1.33933e+02 -1.10659e+02 -1.57207e+02 -1.08290e+02 -1.07076e+02 -1.09505e+02
2.20160e+05 2.20100e+03 -1.29381e+02 -1.07152e+02 -1.51610e+02 -1.08359e+02 -1.07459e+02 -1.09259e+02
2.20480e+05 2.20400e+03 -1.21094e+02 -1.06607e+02 -1.35580e+02 -1.08475e+02 -1.07945e+02 -1.09006e+02
2.20800e+05 2.20800e+03 -1.10102e+02 -1.05762e+02 -1.14441e+02 -1.08650e+02 -1.08547e+02 -1.08753e+02
2.21120e+05 2.21100e+03 -1.09627e+02 -1.06114e+02 -1.13140e+02 -1.08887e+02 -1.08502e+02 -1.09273e+02
2.21440e+05 2.21400e+03 -1.09519e+02 -1.05941e+02 -1.13096e+02 -1.09191e+02 -1.08257e+02 -1.10125e+02
2.21760e+05 2.21700e+03 -1.10725e+02 -1.08513e+02 -1.12937e+02 -1.09560e+02 -1.08023e+02 -1.11097e+02
2.22080e+05 2.22000e+03 -1.12959e+02 -1.05963e+02 -1.19955e+02 -1.09990e+02 -1.07802e+02 -1.12177e+02
2.22400e+05 2.22400e+03 -1.10180e+02 -1.05850e+02 -1.14511e+02 -1.10471e+02 -1.07595e+02 -1.13347e+02
2.22720e+05 2.22700e+03 -1.10287e+02 -1.04857e+02 -1.15717e+02 -1.10996e+02 -1.07405e+02 -1.14587e+02
2.23040e+05 2.23000e+03 -1.12495e+02 -1.04946e+02 -1.20043e+02 -1.11553e+02 -1.07233e+02 -1.15873e+02
2.23360e+05 2.23300e+03 -1.08016e+02 -1.04697e+02 -1.11335e+02 -1.12130e+02 -1.07080e+02 -1.17180e+02
2.23680e+05 2.23600e+03 -1.07371e+02 -1.04294e+02 -1.10448e+02 -1.12715e+02 -1.06945e+02 -1.18485e+02
2.24000e+05 2.24000e+03 -1.07792e+02 -1.04536e+02 -1.11048e+02 -1.13296e+02 -1.06828e+02 -1.19763e+02
2.24320e+05 2.24300e+03 -1.11243e+02 -1.04505e+02 -1.17981e+02 -1.13861e+02 -1.06729e+02 -1.20992e+02
2.24640e+05 2.24600e+03 -1.10035e+02 -1.04616e+02 -1.15453e+02 -1.14399e+02 -1.06646e+02 -1.22152e+02
2.24960e+05 2.24900e+03 -1.06590e+02 -1.04817e+02 -1.08363e+02 -1.14901e+02 -1.06578e+02 -1.23224e+02
2.25280e+05 2.25200e+03 -1.09064e+02 -1.05821e+02 -1.12307e+02 -1.15357e+02 -1.06523e+02 -1.24191e+02
2.25600e+05 2.25600e+03 -1.07377e+02 -1.04664e+02 -1.10090e+02 -1.15760e+02 -1.06479e+02 -1.25040e+02
2.25920e+05 2.25900e+03 -1.13204e+02 -1.04523e+02 -1.21886e+02 -1.16101e+02 -1.06444e+02 -1.25758e+02
2.26240e+05 2.26200e+03 -1.10100e+02 -1.05003e+02 -1.15196e+02 -1.16377e+02 -1.06415e+02 -1.26340e+02
2.26560e+05 2.26500e+03 -1.10164e+02 -1.05076e+02 -1.15252e+02 -1.16585e+02 -1.06391e+02 -1.26778e+02
2.26880e+05 2.26800e+03 -1.05657e+02 -1.05011e+02 -1.06304e+02 -1.16721e+02 -1.06369e+02 -1.27072e+02
2.27200e+05 2.27200e+03 -1.05604e+02 -1.04624e+02 -1.06584e+02 -1.16785e+02 -1.06346e+02 -1.27224e+02
2.27520e+05 2.27500e+03 -1.09721e+02 -1.04855e+02 -1.14587e+02 -1.16780e+02 -1.06323e+02 -1.27238e+02
2.27840e+05 2.27800e+03 -1.05382e+02 -1.04802e+02 -1.05962e+02 -1.16708e+02 -1.06296e+02 -1.27120e+02
2.28160e+05 2.28100e+03 -1.05580e+02 -1.04950e+02 -1.06210e+02 -1.16573e+02 -1.06265e+02 -1.26882e+02
2.28480e+05 2.28400e+03 -1.05822e+02 -1.05719e+02 -1.05926e+02 -1.16382e+02 -1.06229e+02 -1.26535e+02
2.28800e+05 2.28800e+03 -1.06076e+02 -1.05882e+02 -1.06269e+02 -1.16139e+02 -1.06187e+02 -1.26091e+02
2.29120e+05 2.29100e+03 -1.06373e+02 -1.05743e+02 -1.07003e+02 -1.15853e+02 -1.06141e+02 -1.25566e+02
2.29440e+05 2.29400e+03 -1.05482e+02 -1.04755e+02 -1.06209e+02 -1.15531e+02 -1.06090e+02 -1.24973e+02
2.29760e+05 2.29700e+03 -1.05462e+02 -1.05129e+02 -1.05794e+02 -1.15180e+02 -1.06034e+02 -1.24326e+02
2.30080e+05 2.30000e+03 -1.05575e+02 -1.04749e+02 -1.06401e+02 -1.14807e+02 -1.05975e+02 -1.23639e+02
2.30400e+05 2.30400e+03 -1.05234e+02 -1.05172e+02 -1.05297e+02 -1.14418e+02 -1.05913e+02 -1.22923e+02
2.30720e+05 2.30700e+03 -1.05389e+02 -1.05375e+02 -1.05404e+02 -1.14019e+02 -1.05850e+02 -1.22188e+02
2.31040e+05 2.31000e+03 -1.05113e+02 -1.04975e+02 -1.05251e+02 -1.13614e+02 -1.05785e+02 -1.21444e+02
2.31360e+05 2.31300e+03 -1.05165e+02 -1.04868e+02 -1.05461e+02 -1.13209e+02 -1.05721e+02 -1.20698e+02
2.31680e+05 2.31600e+03 -1.05777e+02 -1.04977e+02 -1.06577e+02 -1.12806e+02 -1.05658e+02 -1.19955e+02
2.32000e+05 2.32000e+03 -1.05314e+02 -1.05223e+02 -1.05404e+02 -1.12408e+02 -1.05596e+02 -1.19220e+02
2.32320e+05 2.32300e+03 -1.06145e+02 -1.05098e+02 -1.07193e+02 -1.12016e+02 -1.05537e+02 -1.18495e+02
2.32640e+05 2.32600e+03 -1.05646e+02 -1.04959e+02 -1.06333e+02 -1.11633e+02 -1.05482e+02 -1.17785e+02
2.32960e+05 2.32900e+03 -1.05849e+02 -1.05388e+02 -1.06309e+02 -1.11260e+02 -1.05430e+02 -1.17089e+02
2.33280e+05 2.33200e+03 -1.05701e+02 -1.05432e+02 -1.05969e+02 -1.10896e+02 -1.05382e+02 -1.16410e+02
2.33600e+05 2.33600e+03 -1.06540e+02 -1.05463e+02 -1.07618e+02 -1.10543e+02 -1.05338e+02 -1.15749e+02
2.33920e+05 2.33900e+03 -1.05540e+02 -1.05225e+02 -1.05854e+02 -1.10202e+02 -1.05298e+02 -1.15106e+02
2.34240e+05 2.34200e+03 -1.05956e+02 -1.05386e+02 -1.06526e+02 -1.09873e+02 -1.05263e+02 -1.14482e+02
2.34560e+05 2.34500e+03 -1.05945e+02 -1.05497e+02 -1.06393e+02 -1.09555e+02 -1.05233e+02 -1.13878e+02
2.34880e+05 2.34800e+03 -1.06152e+02 -1.05839e+02 -1.06465e+02 -1.09250e+02 -1.05207e+02 -1.13294e+02
2.35200e+05 2.35200e+03 -1.05392e+02 -1.05020e+02 -1.05765e+02 -1.08959e+02 -1.05185e+02 -1.12732e+02
2.35520e+05 2.35500e+03 -1.06861e+02 -1.05435e+02 -1.08287e+02 -1.08680e+02 -1.05169e+02 -1.12192e+02
2.35840e+05 2.35800e+03 -1.06100e+02 -1.04292e+02 -1.07908e+02 -1.08416e+02 -1.05157e+02 -1.11675e+02
2.36160e+05 2.36100e+03 -1.09023e+02 -1.05325e+02 -1.12720e+02 -1.08166e+02 -1.05150e+02 -1.11181e+02
2.36480e+05 2.36400e+03 -1.09608e+02 -1.06294e+02 -1.12921e+02 -1.07930e+02 -1.05149e+02 -1.10712e+02
2.36800e+05 2.36800e+03 -1.08906e+02 -1.05176e+02 -1.12635e+02 -1.07709e+02 -1.05152e+02 -1.10266e+02
2.37120e+05 2.37100e+03 -1.07822e+02 -1.04551e+02 -1.11093e+02 -1.07503e+02 -1.05161e+02 -1.09845e+02
2.37440e+05 2.37400e+03 -1.09631e+02 -1.06270e+02 -1.12993e+02 -1.07312e+02 -1.05176e+02 -1.09449e+02
2.37760e+05 2.37700e+03 -1.10156e+02 -1.05443e+02 -1.14870e+02 -1.07137e+02 -1.05196e+02 -1.09078e+02
2.38080e+05 2.38000e+03 -1.10520e+02 -1.06342e+02 -1.14698e+02 -1.06977e+02 -1.05223e+02 -1.08731e+02
2.38400e+05 2.38400e+03 -1.08183e+02 -1.06405e+02 -1.09961e+02 -1.06832e+02 -1.05255e+02 -1.08408e+02
2.38720e+05 2.38700e+03 -1.06136e+02 -1.05202e+02 -1.07071e+02 -1.06702e+02 -1.05295e+02 -1.08108e+02
2.39040e+05 2.39000e+03 -1.06518e+02 -1.06230e+02 -1.06805e+02 -1.06587e+02 -1.05342e+02 -1.07831e+02
2.39360e+05 2.39300e+03 -1.09174e+02 -1.04979e+02 -1.13369e+02 -1.06487e+02 -1.05398e+02 -1.07575e+02
2.39680e+05 2.39600e+03 -1.08965e+02 -1.07040e+02 -1.10889e+02 -1.06403e+02 -1.05465e+02 -1.07340e+02
2.40000e+05 2.40000e+03 -1.07263e+02 -1.05989e+02 -1.08537e+02 -1.06335e+02 -1.05545e+02 -1.07125e+02
2.40320e+05 2.40300e+03 -1.06646e+02 -1.04516e+02 -1.08776e+02 -1.06284e+02 -1.05640e+02 -1.06928e+02
2.40640e+05 2.40600e+03 -1.07121e+02 -1.05485e+02 -1.08757e+02 -1.06250e+02 -1.05751e+02 -1.06749e+02
2.40960e+05 2.40900e+03 -1.05772e+02 -1.05123e+02 -1.06421e+02 -1.06234e+02 -1.05881e+02 -1.06587e+02
2.41280e+05 2.41200e+03 -1.04527e+02 -1.04491e+02 -1.04563e+02 -1.06236e+02 -1.06031e+02 -1.06441e+02
2.41600e+05 2.41600e+03 -1.05747e+02 -1.04844e+02 -1.06650e+02 -1.06255e+02 -1.06200e+02 -1.06310e+02
2.41920e+05 2.41900e+03 -1.05775e+02 -1.05260e+02 -1.06289e+02 -1.06291e+02 -1.06193e+02 -1.06389e+02
2.42240e+05 2.42200e+03 -1.05500e+02 -1.05266e+02 -1.05734e+02 -1.06343e+02 -1.06090e+02 -1.06595e+02
2.42560e+05 2.42500e+03 -1.05548e+02 -1.05265e+02 -1.05831e+02 -1.06409e+02 -1.06000e+02 -1.06817e+02
2.42880e+05 2.42800e+03 -1.05674e+02 -1.04867e+02 -1.06481e+02 -1.06486e+02 -1.05922e+02 -1.07049e+02
2.43200e+05 2.43200e+03 -1.06823e+02 -1.04502e+02 -1.09144e+02 -1.06572e+02 -1.05856e+02 -1.07289e+02
2.43520e+05 2.43500e+03 -1.04785e+02 -1.04516e+02 -1.05054e+02 -1.06666e+02 -1.05800e+02 -1.07531e+02
2.43840e+05 2.43800e+03 -1.06800e+02 -1.04733e+02 -1.08868e+02 -1.06762e+02 -1.05755e+02 -1.07770e+02
2.44160e+05 2.44100e+03 -1.06057e+02 -1.04716e+02 -1.07398e+02 -1.06859e+02 -1.05718e+02 -1.08001e+02
2.44480e+05 2.44400e+03 -1.04922e+02 -1.04689e+02 -1.05155e+02 -1.06954e+02 -1.05690e+02 -1.08218e+02
2.44800e+05 2.44800e+03 -1.05904e+02 -1.05330e+02 -1.06479e+02 -1.07042e+02 -1.05668e+02 -1.08416e+02
2.45120e+05 2.45100e+03 -1.05600e+02 -1.05292e+02 -1.05908e+02 -1.07123e+02 -1.05654e+02 -1.08591e+02
2.45440e+05 2.45400e+03 -1.06115e+02 -1.04768e+02 -1.07463e+02 -1.07191e+02 -1.05645e+02 -1.08738e+02
2.45760e+05 2.45700e+03 -1.04837e+02 -1.04537e+02 -1.05136e+02 -1.07248e+02 -1.05641e+02 -1.08854e+02
2.46080e+05 2.46000e+03 -1.04294e+02 -1.04125e+02 -1.04463e+02 -1.07290e+02 -1.05642e+02 -1.08937e+02
2.46400e+05 2.46400e+03 -1.04481e+02 -1.04435e+02 -1.04527e+02 -1.07316e+02 -1.05647e+02 -1.08985e+02
2.46720e+05 2.46700e+03 -1.04261e+02 -1.04228e+02 -1.04295e+02 -1.07328e+02 -1.05656e+02 -1.08999e+02
2.47040e+05 2.47000e+03 -1.04603e+02 -1.04491e+02 -1.04715e+02 -1.07325e+02 -1.05669e+02 -1.08980e+02
2.47360e+05 2.47300e+03 -1.04327e+02 -1.04198e+02 -1.04456e+02 -1.07306e+02 -1.05685e+02 -1.08927e+02
2.47680e+05 2.47600e+03 -1.04341e+02 -1.04068e+02 -1.04615e+02 -1.07274e+02 -1.05704e+02 -1.08845e+02
2.48000e+05 2.48000e+03 -1.04495e+02 -1.04314e+02 -1.04677e+02 -1.07230e+02 -1.05725e+02 -1.08735e+02
2.48320e+05 2.48300e+03 -1.04709e+02 -1.04444e+02 -1.04973e+02 -1.07175e+02 -1.05748e+02 -1.08602e+02
2.48640e+05 2.48600e+03 -1.04552e+02 -1.04524e+02 -1.04580e+02 -1.07110e+02 -1.05772e+02 -1.08448e+02
2.48960e+05 2.48900e+03 -1.04749e+02 -1.04404e+02 -1.05095e+02 -1.07037e+02 -1.05795e+02 -1.08278e+02
2.49280e+05 2.49200e+03 -1.04594e+02 -1.04488e+02 -1.04699e+02 -1.06955e+02 -1.05816e+02 -1.08094e+02
2.49600e+05 2.49600e+03 -1.04994e+02 -1.04811e+02 -1.05177e+02 -1.06868e+02 -1.05834e+02 -1.07902e+02
2.49920e+05 2.49900e+03 -1.04917e+02 -1.04731e+02 -1.05103e+02 -1.06776e+02 -1.05847e+02 -1.07705e+02
2.50240e+05 2.50200e+03 -1.05001e+02 -1.04924e+02 -1.05077e+02 -1.06680e+02 -1.05855e+02 -1.07505e+02
2.50560e+05 2.50500e+03 -1.05142e+02 -1.05049e+02 -1.05234e+02 -1.06581e+02 -1.05857e+02 -1.07305e+02
2.50880e+05 2.50800e+03 -1.05398e+02 -1.04628e+02 -1.06167e+02 -1.06480e+02 -1.05851e+02 -1.07108e+02
2.51200e+05 2.51200e+03 -1.05135e+02 -1.04851e+02 -1.05419e+02 -1.06376e+02 -1.05837e+02 -1.06916e+02
2.51520e+05 2.51500e+03 -1.07047e+02 -1.06828e+02 -1.07265e+02 -1.06273e+02 -1.05815e+02 -1.06731e+02
2.51840e+05 2.51800e+03 -1.06190e+02 -1.05641e+02 -1.06739e+02 -1.06169e+02 -1.05785e+02 -1.06553e+02
2.52160e+05 2.52100e+03 -1.06415e+02 -1.05472e+02 -1.07357e+02 -1.06066e+02 -1.05747e+02 -1.06384e+02
2.52480e+05 2.52400e+03 -1.06359e+02 -1.04621e+02 -1.08098e+02 -1.05965e+02 -1.05703e+02 -1.06226e+02
2.52800e+05 2.52800e+03 -1.06582e+02 -1.04847e+02 -1.08318e+02 -1.05865e+02 -1.05653e+02 -1.06077e+02
2.53120e+05 2.53100e+03 -1.06965e+02 -1.05047e+02 -1.08882e+02 -1.05769e+02 -1.05598e+02 -1.05940e+02
2.53440e+05 2.53400e+03 -1.06473e+02 -1.06128e+02 -1.06818e+02 -1.05677e+02 -1.05540e+02 -1.05813e+02
2.53760e+05 2.53700e+03 -1.05740e+02 -1.05427e+02 -1.06053e+02 -1.05589e+02 -1.05480e+02 -1.05697e+02
2.54080e+05 2.54000e+03 -1.08536e+02 -1.06485e+02 -1.10587e+02 -1.05507e+02 -1.05421e+02 -1.05593e+02
2.54400e+05 2.54400e+03 -1.07537e+02 -1.06528e+02 -1.08546e+02 -1.05431e+02 -1.05363e+02 -1.05500e+02
2.54720e+05 2.54700e+03 -1.07733e+02 -1.07434e+02 -1.08033e+02 -1.05363e+02 -1.05308e+02 -1.05418e+02
2.55040e+05 2.55000e+03 -1.07617e+02 -1.07238e+02 -1.07996e+02 -1.05303e+02 -1.05259e+02 -1.05347e+02
2.55360e+05 2.55300e+03 -1.08094e+02 -1.06226e+02 -1.09963e+02 -1.05252e+02 -1.05217e+02 -1.05287e+02
2.55680e+05 2.55600e+03 -1.07550e+02 -1.06022e+02 -1.09079e+02 -1.05211e+02 -1.05185e+02 -1.05237e+02
2.56000e+05 2.56000e+03 -1.05093e+02 -1.05066e+02 -1.05119e+02 -1.05180e+02 -1.05162e+02 -1.05197e+02
2.56320e+05 2.56300e+03 -1.06191e+02 -1.05391e+02 -1.06991e+02 -1.05160e+02 -1.05153e+02 -1.05166e+02
2.56640e+05 2.56600e+03 -1.06049e+02 -1.05641e+02 -1.06457e+02 -1.05151e+02 -1.05146e+02 -1.05156e+02
2.56960e+05 2.56900e+03 -1.05442e+02 -1.04849e+02 -1.06034e+02 -1.05155e+02 -1.05135e+02 -1.05175e+02
2.57280e+05 2.57200e+03 -1.05589e+02 -1.04632e+02 -1.06546e+02 -1.05171e+02 -1.05133e+02 -1.05208e+02
2.57600e+05 2.57600e+03 -1.05397e+02 -1.05181e+02 -1.05612e+02 -1.05198e+02 -1.05140e+02 -1.05257e+02
2.57920e+05 2.57900e+03 -1.06650e+02 -1.06523e+02 -1.06778e+02 -1.05239e+02 -1.05156e+02 -1.05322e+02
2.58240e+05 2.58200e+03 -1.05203e+02 -1.04874e+02 -1.05532e+02 -1.05292e+02 -1.05181e+02 -1.05403e+02
2.58560e+05 2.58500e+03 -1.05155e+02 -1.04931e+02 -1.05380e+02 -1.05355e+02 -1.05213e+02 -1.05497e+02
2.58880e+05 2.58800e+03 -1.07101e+02 -1.05751e+02 -1.08450e+02 -1.05428e+02 -1.05253e+02 -1.05604e+02
2.59200e+05 2.59200e+03 -1.06346e+02 -1.04919e+02 -1.07774e+02 -1.05511e+02 -1.05299e+02 -1.05723e+02
2.59520e+05 2.59500e+03 -1.07768e+02 -1.05464e+02 -1.10073e+02 -1.05600e+02 -1.05349e+02 -1.05850e+02
2.59840e+05 2.59800e+03 -1.08236e+02 -1.05065e+02 -1.11406e+02 -1.05692e+02 -1.05403e+02 -1.05982e+02
2.60160e+05 2.60100e+03 -1.07285e+02 -1.05028e+02 -1.09541e+02 -1.05788e+02 -1.05459e+02 -1.06118e+02
2.60480e+05 2.60400e+03 -1.10376e+02 -1.05111e+02 -1.15640e+02 -1.05883e+02 -1.05515e+02 -1.06252e+02
2.60800e+05 2.60800e+03 -1.09990e+02 -1.05087e+02 -1.14894e+02 -1.05976e+02 -1.05569e+02 -1.06383e+02
2.61120e+05 2.61100e+03 -1.07538e+02 -1.05213e+02 -1.09864e+02 -1.06064e+02 -1.05621e+02 -1.06507e+02
2.61440e+05 2.61400e+03 -1.07952e+02 -1.04586e+02 -1.11318e+02 -1.06145e+02 -1.05669e+02 -1.06621e+02
2.61760e+05 2.61700e+03 -1.08080e+02 -1.05393e+02 -1.10767e+02 -1.06218e+02 -1.05713e+02 -1.06723e+02
2.62080e+05 2.62000e+03 -1.06675e+02 -1.05758e+02 -1.07593e+02 -1.06281e+02 -1.05753e+02 -1.06810e+02
2.62400e+05 2.62400e+03 -1.07197e+02 -1.05255e+02 -1.09140e+02 -1.06336e+02 -1.05791e+02 -1.06881e+02
2.62720e+05 2.62700e+03 -1.08030e+02 -1.05284e+02 -1.10776e+02 -1.06380e+02 -1.05827e+02 -1.06934e+02
2.63040e+05 2.63000e+03 -1.08163e+02 -1.05016e+02 -1.11311e+02 -1.06418e+02 -1.05864e+02 -1.06971e+02
2.63360e+05 2.63300e+03 -1.08473e+02 -1.05398e+02 -1.11548e+02 -1.06447e+02 -1.05904e+02 -1.06989e+02
2.63680e+05 2.63600e+03 -1.08424e+02 -1.05312e+02 -1.11536e+02 -1.06470e+02 -1.05951e+02 -1.06990e+02
2.64000e+05 2.64000e+03 -1.07200e+02 -1.05792e+02 -1.08607e+02 -1.06489e+02 -1.06005e+02 -1.06974e+02
2.64320e+05 2.64300e+03 -1.08508e+02 -1.05511e+02 -1.11505e+02 -1.06507e+02 -1.06070e+02 -1.06944e+02
2.64640e+05 2.64600e+03 -1.08553e+02 -1.05428e+02 -1.11677e+02 -1.06524e+02 -1.06149e+02 -1.06899e+02
2.64960e+05 2.64900e+03 -1.05786e+02 -1.05451e+02 -1.06121e+02 -1.06541e+02 -1.06241e+02 -1.06842e+02
2.65280e+05 2.65200e+03 -1.08493e+02 -1.05308e+02 -1.11678e+02 -1.06561e+02 -1.06348e+02 -1.06775e+02
2.65600e+05 2.65600e+03 -1.15090e+02 -1.05384e+02 -1.24797e+02 -1.06584e+02 -1.06470e+02 -1.06699e+02
2.65920e+05 2.65900e+03 -1.14960e+02 -1.06442e+02 -1.23478e+02 -1.06612e+02 -1.06606e+02 -1.06617e+02
2.66240e+05 2.66200e+03 -1.05372e+02 -1.04860e+02 -1.05884e+02 -1.06643e+02 -1.06530e+02 -1.06756e+02
2.66560e+05 2.66500e+03 -1.05559e+02 -1.05458e+02 -1.05660e+02 -1.06680e+02 -1.06441e+02 -1.06918e+02
2.66880e+05 2.66800e+03 -1.05986e+02 -1.05790e+02 -1.06181e+02 -1.06721e+02 -1.06352e+02 -1.07089e+02
2.67200e+05 2.67200e+03 -1.06632e+02 -1.06476e+02 -1.06788e+02 -1.06766e+02 -1.06263e+02 -1.07268e+02
2.67520e+05 2.67500e+03 -1.06895e+02 -1.06477e+02 -1.07314e+02 -1.06815e+02 -1.06177e+02 -1.07452e+02
2.67840e+05 2.67800e+03 -1.06772e+02 -1.06170e+02 -1.07373e+02 -1.06867e+02 -1.06095e+02 -1.07639e+02
2.68160e+05 2.68100e+03 -1.08547e+02 -1.06935e+02 -1.10158e+02 -1.06923e+02 -1.06018e+02 -1.07828e+02
2.68480e+05 2.68400e+03 -1.07071e+02 -1.06096e+02 -1.08045e+02 -1.06981e+02 -1.05947e+02 -1.08015e+02
2.68800e+05 2.68800e+03 -1.07475e+02 -1.06210e+02 -1.08740e+02 -1.07041e+02 -1.05882e+02 -1.08200e+02
2.69120e+05 2.69100e+03 -1.06580e+02 -1.05633e+02 -1.07527e+02 -1.07102e+02 -1.05823e+02 -1.08382e+02
2.69440e+05 2.69400e+03 -1.07603e+02 -1.07047e+02 -1.08159e+02 -1.07165e+02 -1.05771e+02 -1.08558e+02
2.69760e+05 2.69700e+03 -1.06817e+02 -1.06218e+02 -1.07415e+02 -1.07227e+02 -1.05727e+02 -1.08728e+02
2.70080e+05 2.70000e+03 -1.05978e+02 -1.05806e+02 -1.06150e+02 -1.07289e+02 -1.05689e+02 -1.08889e+02
2.70400e+05 2.70400e+03 -1.06575e+02 -1.06018e+02 -1.07131e+02 -1.07349e+02 -1.05658e+02 -1.09040e+02
2.70720e+05 2.70700e+03 -1.05879e+02 -1.05626e+02 -1.06131e+02 -1.07407e+02 -1.05635e+02 -1.09179e+02
2.71040e+05 2.71000e+03 -1.05996e+02 -1.05374e+02 -1.06618e+02 -1.07461e+02 -1.05618e+02 -1.09304e+02
2.71360e+05 2.71300e+03 -1.05112e+02 -1.04896e+02 -1.05327e+02 -1.07511e+02 -1.05607e+02 -1.09414e+02
2.71680e+05 2.71600e+03 -1.05600e+02 -1.05442e+02 -1.05757e+02 -1.07554e+02 -1.05603e+02 -1.09506e+02
2.72000e+05 2.72000e+03 -1.05062e+02 -1.04934e+02 -1.05191e+02 -1.07593e+02 -1.05605e+02 -1.09580e+02
2.72320e+05 2.72300e+03 -1.07486e+02 -1.05474e+02 -1.09497e+02 -1.07624e+02 -1.05613e+02 -1.09636e+02
2.72640e+05 2.72600e+03 -1.05898e+02 -1.05182e+02 -1.06613e+02 -1.07650e+02 -1.05626e+02 -1.09673e+02
2.72960e+05 2.72900e+03 -1.06858e+02 -1.06493e+02 -1.07224e+02 -1.07668e+02 -1.05644e+02 -1.09691e+02
2.73280e+05 2.73200e+03 -1.07172e+02 -1.06066e+02 -1.08279e+02 -1.07678e+02 -1.05666e+02 -1.09690e+02
2.73600e+05 2.73600e+03 -1.05626e+02 -1.05230e+02 -1.06022e+02 -1.07681e+02 -1.05692e+02 -1.09671e+02
2.73920e+05 2.73900e+03 -1.06071e+02 -1.04426e+02 -1.07716e+02 -1.07678e+02 -1.05720e+02 -1.09635e+02
2.74240e+05 2.74200e+03 -1.07037e+02 -1.05666e+02 -1.08409e+02 -1.07666e+02 -1.05751e+02 -1.09582e+02
2.74560e+05 2.74500e+03 -1.06521e+02 -1.05376e+02 -1.07666e+02 -1.07648e+02 -1.05783e+02 -1.09513e+02
2.74880e+05 2.74800e+03 -1.06648e+02 -1.06082e+02 -1.07215e+02 -1.07623e+02 -1.05815e+02 -1.09430e+02
2.75200e+05 2.75200e+03 -1.05714e+02 -1.05686e+02 -1.05741e+02 -1.07589e+02 -1.05846e+02 -1.09332e+02
2.75520e+05 2.75500e+03 -1.05382e+02 -1.05065e+02 -1.05699e+02 -1.07549e+02 -1.05876e+02 -1.09222e+02
2.75840e+05 2.75800e+03 -1.06453e+02 -1.05914e+02 -1.06993e+02 -1.07502e+02 -1.05904e+02 -1.09100e+02
2.76160e+05 2.76100e+03 -1.05105e+02 -1.04796e+02 -1.05413e+02 -1.07450e+02 -1.05930e+02 -1.08969e+02
2.76480e+05 2.76400e+03 -1.05227e+02 -1.04870e+02 -1.05585e+02 -1.07391e+02 -1.05954e+02 -1.08829e+02
2.76800e+05 2.76800e+03 -1.05276e+02 -1.04809e+02 -1.05743e+02 -1.07329e+02 -1.05976e+02 -1.08683e+02
2.77120e+05 2.77100e+03 -1.06732e+02 -1.04739e+02 -1.08724e+02 -1.07263e+02 -1.05995e+02 -1.08531e+02
2.77440e+05 2.77400e+03 -1.04690e+02 -1.04659e+02 -1.04721e+02 -1.07195e+02 -1.06013e+02 -1.08377e+02
2.77760e+05 2.77700e+03 -1.05697e+02 -1.04641e+02 -1.06752e+02 -1.07125e+02 -1.06028e+02 -1.08222e+02
2.78080e+05 2.78000e+03 -1.05913e+02 -1.04840e+02 -1.06986e+02 -1.07054e+02 -1.06041e+02 -1.08067e+02
2.78400e+05 2.78400e+03 -1.08255e+02 -1.04614e+02 -1.11895e+02 -1.06984e+02 -1.06053e+02 -1.07915e+02
2.78720e+05 2.78700e+03 -1.07257e+02 -1.04406e+02 -1.10108e+02 -1.06915e+02 -1.06063e+02 -1.07767e+02
2.79040e+05 2.79000e+03 -1.05375e+02 -1.04941e+02 -1.05808e+02 -1.06847e+02 -1.06070e+02 -1.07625e+02
2.79360e+05 2.79300e+03 -1.06178e+02 -1.04703e+02 -1.07654e+02 -1.06782e+02 -1.06075e+02 -1.07489e+02
2.79680e+05 2.79600e+03 -1.06520e+02 -1.04788e+02 -1.08253e+02 -1.06719e+02 -1.06077e+02 -1.07361e+02
2.80000e+05 2.80000e+03 -1.05909e+02 -1.04877e+02 -1.06940e+02 -1.06659e+02 -1.06075e+02 -1.07242e+02
2.80320e+05 2.80300e+03 -1.05748e+02 -1.05107e+02 -1.06389e+02 -1.06600e+02 -1.06070e+02 -1.07131e+02
2.80640e+05 2.80600e+03 -1.05541e+02 -1.04550e+02 -1.06531e+02 -1.06546e+02 -1.06060e+02 -1.07031e+02
2.80960e+05 2.80900e+03 -1.06852e+02 -1.06223e+02 -1.07482e+02 -1.06494e+02 -1.06046e+02 -1.06941e+02
2.81280e+05 2.81200e+03 -1.06938e+02 -1.06363e+02 -1.07512e+02 -1.06445e+02 -1.06026e+02 -1.06863e+02
2.81600e+05 2.81600e+03 -1.06388e+02 -1.06102e+02 -1.06673e+02 -1.06399e+02 -1.06002e+02 -1.06796e+02
2.81920e+05 2.81900e+03 -1.06950e+02 -1.06575e+02 -1.07324e+02 -1.06356e+02 -1.05972e+02 -1.06741e+02
2.82240e+05 2.82200e+03 -1.07020e+02 -1.05880e+02 -1.08161e+02 -1.06319e+02 -1.05938e+02 -1.06699e+02
2.82560e+05 2.82500e+03 -1.06775e+02 -1.06183e+02 -1.07368e+02 -1.06284e+02 -1.05899e+02 -1.06669e+02
2.82880e+05 2.82800e+03 -1.06561e+02 -1.05618e+02 -1.07505e+02 -1.06254e+02 -1.05857e+02 -1.06651e+02
2.83200e+05 2.83200e+03 -1.06313e+02 -1.05867e+02 -1.06759e+02 -1.06228e+02 -1.05812e+02 -1.06644e+02
2.83520e+05 2.83500e+03 -1.06012e+02 -1.05282e+02 -1.06742e+02 -1.06206e+02 -1.05766e+02 -1.06646e+02
2.83840e+05 2.83800e+03 -1.06660e+02 -1.05932e+02 -1.07387e+02 -1.06188e+02 -1.05718e+02 -1.06658e+02
2.84160e+05 2.84100e+03 -1.05394e+02 -1.04373e+02 -1.06415e+02 -1.06174e+02 -1.05671e+02 -1.06677e+02
2.84480e+05 2.84400e+03 -1.06199e+02 -1.04981e+02 -1.07417e+02 -1.06163e+02 -1.05625e+02 -1.06702e+02
2.84800e+05 2.84800e+03 -1.05103e+02 -1.04487e+02 -1.05719e+02 -1.06157e+02 -1.05582e+02 -1.06732e+02
2.85120e+05 2.85100e+03 -1.06436e+02 -1.04521e+02 -1.08352e+02 -1.06154e+02 -1.05542e+02 -1.06765e+02
2.85440e+05 2.85400e+03 -1.06687e+02 -1.05334e+02 -1.08040e+02 -1.06154e+02 -1.05507e+02 -1.06800e+02
2.85760e+05 2.85700e+03 -1.06425e+02 -1.05776e+02 -1.07074e+02 -1.06156e+02 -1.05477e+02 -1.06836e+02
2.86080e+05 2.86000e+03 -1.05338e+02 -1.05161e+02 -1.05515e+02 -1.06162e+02 -1.05452e+02 -1.06873e+02
2.86400e+05 2.86400e+03 -1.05386e+02 -1.05097e+02 -1.05675e+02 -1.06171e+02 -1.05433e+02 -1.06909e+02
2.86720e+05 2.86700e+03 -1.05371e+02 -1.05135e+02 -1.05607e+02 -1.06182e+02 -1.05419e+02 -1.06945e+02
2.87040e+05 2.87000e+03 -1.05754e+02 -1.05243e+02 -1.06265e+02 -1.06194e+02 -1.05409e+02 -1.06979e+02
2.87360e+05 2.87300e+03 -1.05556e+02 -1.05107e+02 -1.06006e+02 -1.06208e+02 -1.05404e+02 -1.07012e+02
2.87680e+05 2.87600e+03 -1.05665e+02 -1.05578e+02 -1.05752e+02 -1.06224e+02 -1.05403e+02 -1.07044e+02
2.88000e+05 2.88000e+03 -1.05359e+02 -1.05070e+02 -1.05649e+02 -1.06239e+02 -1.05404e+02 -1.07074e+02
2.88320e+05 2.88300e+03 -1.05588e+02 -1.05465e+02 -1.05710e+02 -1.06255e+02 -1.05407e+02 -1.07104e+02
2.88640e+05 2.88600e+03 -1.04644e+02 -1.04536e+02 -1.04751e+02 -1.06272e+02 -1.05411e+02 -1.07132e+02
2.88960e+05 2.88900e+03 -1.04773e+02 -1.04407e+02 -1.05140e+02 -1.06287e+02 -1.05415e+02 -1.07160e+02
2.89280e+05 2.89200e+03 -1.04717e+02 -1.04648e+02 -1.04786e+02 -1.06303e+02 -1.05418e+02 -1.07187e+02
2.89600e+05 2.89600e+03 -1.04799e+02 -1.04594e+02 -1.05005e+02 -1.06317e+02 -1.05421e+02 -1.07212e+02
2.89920e+05 2.89900e+03 -1.05980e+02 -1.05166e+02 -1.06793e+02 -1.06329e+02 -1.05422e+02 -1.07236e+02
2.90240e+05 2.90200e+03 -1.04663e+02 -1.04623e+02 -1.04704e+02 -1.06340e+02 -1.05422e+02 -1.07258e+02
2.90560e+05 2.90500e+03 -1.04758e+02 -1.04543e+02 -1.04973e+02 -1.06349e+02 -1.05421e+02 -1.07277e+02
2.90880e+05 2.90800e+03 -1.04983e+02 -1.04854e+02 -1.05112e+02 -1.06354e+02 -1.05417e+02 -1.07291e+02
2.91200e+05 2.91200e+03 -1.05791e+02 -1.05407e+02 -1.06174e+02 -1.06356e+02 -1.05413e+02 -1.07300e+02
2.91520e+05 2.91500e+03 -1.04785e+02 -1.04776e+02 -1.04794e+02 -1.06356e+02 -1.05407e+02 -1.07304e+02
2.91840e+05 2.91800e+03 -1.04981e+02 -1.04972e+02 -1.04991e+02 -1.06350e+02 -1.05399e+02 -1.07300e+02
2.92160e+05 2.92100e+03 -1.04961e+02 -1.04295e+02 -1.05627e+02 -1.06339e+02 -1.05390e+02 -1.07288e+02
2.92480e+05 2.92400e+03 -1.04972e+02 -1.04557e+02 -1.05388e+02 -1.06324e+02 -1.05380e+02 -1.07268e+02
2.92800e+05 2.92800e+03 -1.06059e+02 -1.04479e+02 -1.07639e+02 -1.06303e+02 -1.05369e+02 -1.07238e+02
2.93120e+05 2.93100e+03 -1.04939e+02 -1.04139e+02 -1.05738e+02 -1.06278e+02 -1.05356e+02 -1.07199e+02
2.93440e+05 2.93400e+03 -1.05246e+02 -1.04156e+02 -1.06337e+02 -1.06245e+02 -1.05341e+02 -1.07150e+02
2.93760e+05 2.93700e+03 -1.05788e+02 -1.04313e+02 -1.07263e+02 -1.06209e+02 -1.05325e+02 -1.07093e+02
2.94080e+05 2.94000e+03 -1.06285e+02 -1.04456e+02 -1.08113e+02 -1.06168e+02 -1.05308e+02 -1.07027e+02
2.94400e+05 2.94400e+03 -1.05669e+02 -1.04241e+02 -1.07097e+02 -1.06121e+02 -1.05288e+02 -1.06954e+02
2.94720e+05 2.94700e+03 -1.05976e+02 -1.04357e+02 -1.07595e+02 -1.06071e+02 -1.05268e+02 -1.06874e+02
2.95040e+05 2.95000e+03 -1.05849e+02 -1.04300e+02 -1.07398e+02 -1.06017e+02 -1.05246e+02 -1.06789e+02
2.95360e+05 2.95300e+03 -1.04928e+02 -1.04548e+02 -1.05309e+02 -1.05962e+02 -1.05223e+02 -1.06700e+02
2.95680e+05 2.95600e+03 -1.05499e+02 -1.04549e+02 -1.06449e+02 -1.05903e+02 -1.05198e+02 -1.06609e+02
2.96000e+05 2.96000e+03 -1.04841e+02 -1.04653e+02 -1.05028e+02 -1.05845e+02 -1.05173e+02 -1.06517e+02
2.96320e+05 2.96300e+03 -1.05000e+02 -1.04881e+02 -1.05119e+02 -1.05787e+02 -1.05147e+02 -1.06426e+02
2.96640e+05 2.96600e+03 -1.04695e+02 -1.04416e+02 -1.04974e+02 -1.05729e+02 -1.05120e+02 -1.06338e+02
2.96960e+05 2.96900e+03 -1.05131e+02 -1.04814e+02 -1.05449e+02 -1.05674e+02 -1.05093e+02 -1.06255e+02
2.97280e+05 2.97200e+03 -1.04820e+02 -1.04806e+02 -1.04835e+02 -1.05621e+02 -1.05065e+02 -1.06178e+02
2.97600e+05 2.97600e+03 -1.04654e+02 -1.04291e+02 -1.05018e+02 -1.05573e+02 -1.05037e+02 -1.06109e+02
2.97920e+05 2.97900e+03 -1.04593e+02 -1.04377e+02 -1.04809e+02 -1.05529e+02 -1.05008e+02 -1.06049e+02
2.98240e+05 2.98200e+03 -1.04831e+02 -1.04652e+02 -1.05009e+02 -1.05489e+02 -1.04979e+02 -1.05999e+02
2.98560e+05 2.98500e+03 -1.05741e+02 -1.04586e+02 -1.06896e+02 -1.05454e+02 -1.04950e+02 -1.05959e+02
2.98880e+05 2.98800e+03 -1.05025e+02 -1.04908e+02 -1.05141e+02 -1.05425e+02 -1.04921e+02 -1.05930e+02
2.99200e+05 2.99200e+03 -1.05957e+02 -1.04707e+02 -1.07208e+02 -1.05402e+02 -1.04892e+02 -1.05912e+02
2.99520e+05 2.99500e+03 -1.04905e+02 -1.04490e+02 -1.05320e+02 -1.05383e+02 -1.04864e+02 -1.05902e+02
2.99840e+05 2.99800e+03 -1.05503e+02 -1.05054e+02 -1.05952e+02 -1.05368e+02 -1.04836e+02 -1.05901e+02
3.00160e+05 3.00100e+03 -1.04538e+02 -1.04094e+02 -1.04983e+02 -1.05358e+02 -1.04809e+02 -1.05906e+02
3.00480e+05 3.00400e+03 -1.06043e+02 -1.05427e+02 -1.06659e+02 -1.05350e+02 -1.04784e+02 -1.05915e+02
3.00800e+05 3.00800e+03 -1.04838e+02 -1.04484e+02 -1.05192e+02 -1.05344e+02 -1.04760e+02 -1.05928e+02
3.01120e+05 3.01100e+03 -1.05024e+02 -1.04922e+02 -1.05126e+02 -1.05339e+02 -1.04737e+02 -1.05941e+02
3.01440e+05 3.01400e+03 -1.04486e+02 -1.04350e+02 -1.04621e+02 -1.05334e+02 -1.04716e+02 -1.05953e+02
3.01760e+05 3.01700e+03 -1.05505e+02 -1.05114e+02 -1.05895e+02 -1.05331e+02 -1.04697e+02 -1.05964e+02
3.02080e+05 3.02000e+03 -1.05269e+02 -1.04664e+02 -1.05873e+02 -1.05325e+02 -1.04679e+02 -1.05971e+02
3.02400e+05 3.02400e+03 -1.05386e+02 -1.05216e+02 -1.05555e+02 -1.05320e+02 -1.04664e+02 -1.05975e+02
3.02720e+05 3.02700e+03 -1.05128e+02 -1.04763e+02 -1.05493e+02 -1.05312e+02 -1.04650e+02 -1.05975e+02
3.03040e+05 3.03000e+03 -1.05395e+02 -1.05192e+02 -1.05599e+02 -1.05304e+02 -1.04639e+02 -1.05970e+02
3.03360e+05 3.03300e+03 -1.05678e+02 -1.04733e+02 -1.06624e+02 -1.05296e+02 -1.04629e+02 -1.05962e+02
3.03680e+05 3.03600e+03 -1.06026e+02 -1.05307e+02 -1.06745e+02 -1.05285e+02 -1.04621e+02 -1.05950e+02
3.04000e+05 3.04000e+03 -1.06216e+02 -1.05107e+02 -1.07325e+02 -1.05274e+02 -1.04614e+02 -1.05934e+02
3.04320e+05 3.04300e+03 -1.05609e+02 -1.05035e+02 -1.06184e+02 -1.05263e+02 -1.04610e+02 -1.05916e+02
3.04640e+05 3.04600e+03 -1.05159e+02 -1.04662e+02 -1.05655e+02 -1.05250e+02 -1.04606e+02 -1.05895e+02
3.04960e+05 3.04900e+03 -1.06691e+02 -1.05235e+02 -1.08147e+02 -1.05239e+02 -1.04605e+02 -1.05872e+02
3.05280e+05 3.05200e+03 -1.05553e+02 -1.05245e+02 -1.05861e+02 -1.05226e+02 -1.04605e+02 -1.05847e+02
3.05600e+05 3.05600e+03 -1.05929e+02 -1.05318e+02 -1.06540e+02 -1.05215e+02 -1.04607e+02 -1.05822e+02
3.05920e+05 3.05900e+03 -1.05464e+02 -1.05044e+02 -1.05884e+02 -1.05203e+02 -1.04611e+02 -1.05795e+02
3.06240e+05 3.06200e+03 -1.05403e+02 -1.04871e+02 -1.05935e+02 -1.05193e+02 -1.04617e+02 -1.05769e+02
3.06560e+05 3.06500e+03 -1.04564e+02 -1.04491e+02 -1.04637e+02 -1.05184e+02 -1.04626e+02 -1.05742e+02
3.06880e+05 3.06800e+03 -1.04742e+02 -1.04301e+02 -1.05183e+02 -1.05177e+02 -1.04637e+02 -1.05716e+02
3.07200e+05 3.07200e+03 -1.05073e+02 -1.04692e+02 -1.05455e+02 -1.05171e+02 -1.04652e+02 -1.05690e+02
3.07520e+05 3.07500e+03 -1.05433e+02 -1.05347e+02 -1.05519e+02 -1.05168e+02 -1.04670e+02 -1.05666e+02
3.07840e+05 3.07800e+03 -1.04849e+02 -1.04469e+02 -1.05228e+02 -1.05167e+02 -1.04693e+02 -1.05642e+02
3.08160e+05 3.08100e+03 -1.05143e+02 -1.04816e+02 -1.05470e+02 -1.05169e+02 -1.04719e+02 -1.05620e+02
3.08480e+05 3.08400e+03 -1.06159e+02 -1.05222e+02 -1.07095e+02 -1.05175e+02 -1.04751e+02 -1.05599e+02
3.08800e+05 3.08800e+03 -1.06733e+02 -1.06728e+02 -1.06738e+02 -1.05183e+02 -1.04786e+02 -1.05579e+02
3.09120e+05 3.09100e+03 -1.06053e+02 -1.05095e+02 -1.07012e+02 -1.05193e+02 -1.04826e+02 -1.05560e+02
3.09440e+05 3.09400e+03 -1.05399e+02 -1.04876e+02 -1.05922e+02 -1.05206e+02 -1.04870e+02 -1.05542e+02
3.09760e+05 3.09700e+03 -1.05772e+02 -1.04984e+02 -1.06560e+02 -1.05221e+02 -1.04917e+02 -1.05525e+02
3.10080e+05 3.10000e+03 -1.04614e+02 -1.04414e+02 -1.04813e+02 -1.05237e+02 -1.04967e+02 -1.05508e+02
3.10400e+05 3.10400e+03 -1.05107e+02 -1.04761e+02 -1.05454e+02 -1.05255e+02 -1.05018e+02 -1.05492e+02
3.10720e+05 3.10700e+03 -1.04341e+02 -1.04111e+02 -1.04572e+02 -1.05273e+02 -1.05071e+02 -1.05476e+02
3.11040e+05 3.11000e+03 -1.04633e+02 -1.04607e+02 -1.04660e+02 -1.05292e+02 -1.05123e+02 -1.05461e+02
3.11360e+05 3.11300e+03 -1.04507e+02 -1.04288e+02 -1.04727e+02 -1.05309e+02 -1.05174e+02 -1.05445e+02
3.11680e+05 3.11600e+03 -1.06245e+02 -1.05018e+02 -1.07472e+02 -1.05327e+02 -1.05224e+02 -1.05429e+02
3.12000e+05 3.12000e+03 -1.05303e+02 -1.04694e+02 -1.05912e+02 -1.05343e+02 -1.05271e+02 -1.05414e+02
3.12320e+05 3.12300e+03 -1.05101e+02 -1.04275e+02 -1.05926e+02 -1.05357e+02 -1.05317e+02 -1.05398e+02
3.12640e+05 3.12600e+03 -1.04470e+02 -1.04374e+02 -1.04566e+02 -1.05370e+02 -1.05359e+02 -1.05382e+02
3.12960e+05 3.12900e+03 -1.05311e+02 -1.04715e+02 -1.05907e+02 -1.05382e+02 -1.05365e+02 -1.05399e+02
3.13280e+05 3.13200e+03 -1.05016e+02 -1.04558e+02 -1.05473e+02 -1.05392e+02 -1.05348e+02 -1.05435e+02
3.13600e+05 3.13600e+03 -1.05041e+02 -1.04772e+02 -1.05310e+02 -1.05399e+02 -1.05331e+02 -1.05467e+02
3.13920e+05 3.13900e+03 -1.05790e+02 -1.04892e+02 -1.06689e+02 -1.05404e+02 -1.05313e+02 -1.05496e+02
3.14240e+05 3.14200e+03 -1.05075e+02 -1.04858e+02 -1.05292e+02 -1.05407e+02 -1.05294e+02 -1.05521e+02
3.14560e+05 3.14500e+03 -1.05070e+02 -1.04631e+02 -1.05508e+02 -1.05408e+02 -1.05274e+02 -1.05542e+02
3.14880e+05 3.14800e+03 -1.06148e+02 -1.04985e+02 -1.07310e+02 -1.05406e+02 -1.05254e+02 -1.05557e+02
3.15200e+05 3.15200e+03 -1.05624e+02 -1.04596e+02 -1.06652e+02 -1.05401e+02 -1.05234e+02 -1.05568e+02
3.15520e+05 3.15500e+03 -1.05105e+02 -1.04876e+02 -1.05333e+02 -1.05393e+02 -1.05214e+02 -1.05573e+02
3.15840e+05 3.15800e+03 -1.05600e+02 -1.04792e+02 -1.06407e+02 -1.05383e+02 -1.05195e+02 -1.05572e+02
3.16160e+05 3.16100e+03 -1.05428e+02 -1.05143e+02 -1.05712e+02 -1.05371e+02 -1.05176e+02 -1.05566e+02
3.16480e+05 3.16400e+03 -1.04733e+02 -1.04544e+02 -1.04921e+02 -1.05357e+02 -1.05159e+02 -1.05554e+02
3.16800e+05 3.16800e+03 -1.30954e+02 -1.06708e+02 -1.55201e+02 -1.05340e+02 -1.05144e+02 -1.05536e+02
3.17120e+05 3.17100e+03 -1.05879e+02 -1.05370e+02 -1.06388e+02 -1.05322e+02 -1.05131e+02 -1.05514e+02
3.17440e+05 3.17400e+03 -1.05099e+02 -1.05080e+02 -1.05117e+02 -1.05304e+02 -1.05121e+02 -1.05487e+02
3.17760e+05 3.17700e+03 -1.04674e+02 -1.04594e+02 -1.04755e+02 -1.05285e+02 -1.05115e+02 -1.05455e+02
3.18080e+05 3.18000e+03 -1.05079e+02 -1.04355e+02 -1.05803e+02 -1.05267e+02 -1.05112e+02 -1.05421e+02
3.18400e+05 3.18400e+03 -1.05687e+02 -1.04770e+02 -1.06604e+02 -1.05249e+02 -1.05114e+02 -1.05384e+02
3.18720e+05 3.18700e+03 -1.04674e+02 -1.04659e+02 -1.04688e+02 -1.05233e+02 -1.05119e+02 -1.05346e+02
3.19040e+05 3.19000e+03 -1.04600e+02 -1.04458e+02 -1.04743e+02 -1.05219e+02 -1.05129e+02 -1.05309e+02
3.19360e+05 3.19300e+03 -1.05692e+02 -1.04932e+02 -1.06452e+02 -1.05208e+02 -1.05142e+02 -1.05274e+02
3.19680e+05 3.19600e+03 -1.05911e+02 -1.04868e+02 -1.06954e+02 -1.05203e+02 -1.05160e+02 -1.05245e+02
3.20000e+05 3.20000e+03 -1.06203e+02 -1.05386e+02 -1.07019e+02 -1.05203e+02 -1.05181e+02 -1.05225e+02
3.20320e+05 3.20300e+03 -1.05603e+02 -1.04710e+02 -1.06497e+02 -1.05210e+02 -1.05205e+02 -1.05216e+02
3.20640e+05 3.20600e+03 -1.05048e+02 -1.04913e+02 -1.05183e+02 -1.05227e+02 -1.05222e+02 -1.05233e+02
3.20960e+05 3.20900e+03 -1.05173e+02 -1.05055e+02 -1.05291e+02 -1.05252e+02 -1.05243e+02 -1.05262e+02
3.21280e+05 3.21200e+03 -1.05539e+02 -1.05459e+02 -1.05619e+02 -1.05288e+02 -1.05282e+02 -1.05294e+02
3.21600e+05 3.21600e+03 -1.04747e+02 -1.04475e+02 -1.05019e+02 -1.05332e+02 -1.05327e+02 -1.05336e+02
3.21920e+05 3.21900e+03 -1.05032e+02 -1.04826e+02 -1.05238e+02 -1.05383e+02 -1.05361e+02 -1.05405e+02
3.22240e+05 3.22200e+03 -1.04805e+02 -1.04398e+02 -1.05213e+02 -1.05441e+02 -1.05395e+02 -1.05487e+02
3.22560e+05 3.22500e+03 -1.05109e+02 -1.04375e+02 -1.05843e+02 -1.05504e+02 -1.05430e+02 -1.05577e+02
3.22880e+05 3.22800e+03 -1.04567e+02 -1.04029e+02 -1.05106e+02 -1.05568e+02 -1.05464e+02 -1.05672e+02
3.23200e+05 3.23200e+03 -1.04881e+02 -1.04349e+02 -1.05412e+02 -1.05633e+02 -1.05498e+02 -1.05769e+02
3.23520e+05 3.23500e+03 -1.04627e+02 -1.04149e+02 -1.05105e+02 -1.05697e+02 -1.05531e+02 -1.05863e+02
3.23840e+05 3.23800e+03 -1.04716e+02 -1.04434e+02 -1.04999e+02 -1.05757e+02 -1.05563e+02 -1.05950e+02
3.24160e+05 3.24100e+03 -1.04524e+02 -1.04445e+02 -1.04603e+02 -1.05810e+02 -1.05594e+02 -1.06027e+02
3.24480e+05 3.24400e+03 -1.04599e+02 -1.04418e+02 -1.04779e+02 -1.05858e+02 -1.05622e+02 -1.06093e+02
3.24800e+05 3.24800e+03 -1.04386e+02 -1.04172e+02 -1.04600e+02 -1.05897e+02 -1.05648e+02 -1.06145e+02
3.25120e+05 3.25100e+03 -1.05058e+02 -1.04893e+02 -1.05223e+02 -1.05927e+02 -1.05672e+02 -1.06182e+02
3.25440e+05 3.25400e+03 -1.04935e+02 -1.04255e+02 -1.05615e+02 -1.05948e+02 -1.05692e+02 -1.06204e+02
3.25760e+05 3.25700e+03 -1.04825e+02 -1.04801e+02 -1.04848e+02 -1.05960e+02 -1.05710e+02 -1.06210e+02
3.26080e+05 3.26000e+03 -1.05019e+02 -1.04595e+02 -1.05444e+02 -1.05963e+02 -1.05724e+02 -1.06201e+02
3.26400e+05 3.26400e+03 -1.05055e+02 -1.04965e+02 -1.05146e+02 -1.05957e+02 -1.05735e+02 -1.06179e+02
3.26720e+05 3.26700e+03 -1.04832e+02 -1.04471e+02 -1.05192e+02 -1.05943e+02 -1.05743e+02 -1.06143e+02
3.27040e+05 3.27000e+03 -1.06095e+02 -1.05131e+02 -1.07058e+02 -1.05922e+02 -1.05747e+02 -1.06096e+02
3.27360e+05 3.27300e+03 -1.05304e+02 -1.04538e+02 -1.06071e+02 -1.05894e+02 -1.05748e+02 -1.06040e+02
3.27680e+05 3.27600e+03 -1.05851e+02 -1.05143e+02 -1.06558e+02 -1.05860e+02 -1.05745e+02 -1.05975e+02
3.28000e+05 3.28000e+03 -1.04761e+02 -1.04674e+02 -1.04847e+02 -1.05821e+02 -1.05739e+02 -1.05903e+02
3.28320e+05 3.28300e+03 -1.04737e+02 -1.04730e+02 -1.04743e+02 -1.05778e+02 -1.05730e+02 -1.05826e+02
3.28640e+05 3.28600e+03 -1.04662e+02 -1.04537e+02 -1.04787e+02 -1.05732e+02 -1.05718e+02 -1.05746e+02
3.28960e+05 3.28900e+03 -1.04847e+02 -1.04796e+02 -1.04899e+02 -1.05684e+02 -1.05665e+02 -1.05703e+02
3.29280e+05 3.29200e+03 -1.04606e+02 -1.04508e+02 -1.04704e+02 -1.05633e+02 -1.05582e+02 -1.05685e+02
3.29600e+05 3.29600e+03 -1.04738e+02 -1.04339e+02 -1.05137e+02 -1.05584e+02 -1.05501e+02 -1.05666e+02
3.29920e+05 3.29900e+03 -1.04725e+02 -1.04439e+02 -1.05011e+02 -1.05533e+02 -1.05422e+02 -1.05644e+02
3.30240e+05 3.30200e+03 -1.04648e+02 -1.04458e+02 -1.04839e+02 -1.05483e+02 -1.05346e+02 -1.05620e+02
3.30560e+05 3.30500e+03 -1.04941e+02 -1.04734e+02 -1.05148e+02 -1.05434e+02 -1.05274e+02 -1.05595e+02
3.30880e+05 3.30800e+03 -1.04850e+02 -1.04762e+02 -1.04939e+02 -1.05388e+02 -1.05208e+02 -1.05569e+02
3.31200e+05 3.31200e+03 -1.04803e+02 -1.04650e+02 -1.04957e+02 -1.05346e+02 -1.05148e+02 -1.05543e+02
3.31520e+05 3.31500e+03 -1.05018e+02 -1.04876e+02 -1.05159e+02 -1.05304e+02 -1.05094e+02 -1.05515e+02
3.31840e+05 3.31800e+03 -1.05075e+02 -1.04713e+02 -1.05437e+02 -1.05267e+02 -1.05048e+02 -1.05487e+02
3.32160e+05 3.32100e+03 -1.05204e+02 -1.04719e+02 -1.05689e+02 -1.05234e+02 -1.05009e+02 -1.05459e+02
3.32480e+05 3.32400e+03 -1.05886e+02 -1.05123e+02 -1.06648e+02 -1.05204e+02 -1.04977e+02 -1.05431e+02
3.32800e+05 3.32800e+03 -1.05579e+02 -1.05057e+02 -1.06101e+02 -1.05177e+02 -1.04952e+02 -1.05402e+02
3.33120e+05 3.33100e+03 -1.05601e+02 -1.05021e+02 -1.06180e+02 -1.05153e+02 -1.04933e+02 -1.05373e+02
3.33440e+05 3.33400e+03 -1.05930e+02 -1.05929e+02 -1.05932e+02 -1.05132e+02 -1.04921e+02 -1.05344e+02
3.33760e+05 3.33700e+03 -1.05379e+02 -1.04972e+02 -1.05785e+02 -1.05113e+02 -1.04913e+02 -1.05314e+02
3.34080e+05 3.34000e+03 -1.06385e+02 -1.05978e+02 -1.06792e+02 -1.05097e+02 -1.04910e+02 -1.05284e+02
3.34400e+05 3.34400e+03 -1.06117e+02 -1.06034e+02 -1.06199e+02 -1.05083e+02 -1.04911e+02 -1.05254e+02
3.34720e+05 3.34700e+03 -1.05654e+02 -1.05273e+02 -1.06034e+02 -1.05069e+02 -1.04914e+02 -1.05224e+02
3.35040e+05 3.35000e+03 -1.06462e+02 -1.05902e+02 -1.07021e+02 -1.05058e+02 -1.04920e+02 -1.05195e+02
3.35360e+05 3.35300e+03 -1.05908e+02 -1.05896e+02 -1.05920e+02 -1.05047e+02 -1.04927e+02 -1.05166e+02
3.35680e+05 3.35600e+03 -1.05956e+02 -1.05809e+02 -1.06103e+02 -1.05037e+02 -1.04935e+02 -1.05140e+02
3.36000e+05 3.36000e+03 -1.06000e+02 -1.05603e+02 -1.06398e+02 -1.05029e+02 -1.04943e+02 -1.05115e+02
3.36320e+05 3.36300e+03 -1.06261e+02 -1.06139e+02 -1.06382e+02 -1.05022e+02 -1.04951e+02 -1.05094e+02
3.36640e+05 3.36600e+03 -1.06319e+02 -1.05313e+02 -1.07325e+02 -1.05018e+02 -1.04960e+02 -1.05077e+02
3.36960e+05 3.36900e+03 -1.06865e+02 -1.06345e+02 -1.07386e+02 -1.05016e+02 -1.04968e+02 -1.05064e+02
3.37280e+05 3.37200e+03 -1.07448e+02 -1.06978e+02 -1.07918e+02 -1.05017e+02 -1.04977e+02 -1.05056e+02
3.37600e+05 3.37600e+03 -1.06817e+02 -1.06687e+02 -1.06948e+02 -1.05020e+02 -1.04985e+02 -1.05055e+02
3.37920e+05 3.37900e+03 -1.07516e+02 -1.06690e+02 -1.08341e+02 -1.05026e+02 -1.04994e+02 -1.05059e+02
3.38240e+05 3.38200e+03 -1.11852e+02 -1.07418e+02 -1.16285e+02 -1.05036e+02 -1.05003e+02 -1.05070e+02
3.38560e+05 3.38500e+03 -1.07707e+02 -1.07025e+02 -1.08388e+02 -1.05050e+02 -1.05014e+02 -1.05086e+02
3.38880e+05 3.38800e+03 -1.07462e+02 -1.06404e+02 -1.08520e+02 -1.05068e+02 -1.05027e+02 -1.05109e+02
3.39200e+05 3.39200e+03 -1.11504e+02 -1.06670e+02 -1.16338e+02 -1.05090e+02 -1.05043e+02 -1.05137e+02
3.39520e+05 3.39500e+03 -1.08444e+02 -1.06802e+02 -1.10085e+02 -1.05116e+02 -1.05062e+02 -1.05170e+02
3.39840e+05 3.39800e+03 -1.08796e+02 -1.06719e+02 -1.10872e+02 -1.05146e+02 -1.05085e+02 -1.05207e+02
3.40160e+05 3.40100e+03 -1.07014e+02 -1.05870e+02 -1.08158e+02 -1.05179e+02 -1.05112e+02 -1.05247e+02
3.40480e+05 3.40400e+03 -1.10572e+02 -1.07124e+02 -1.14019e+02 -1.05218e+02 -1.05145e+02 -1.05290e+02
3.40800e+05 3.40800e+03 -1.08715e+02 -1.06128e+02 -1.11301e+02 -1.05260e+02 -1.05184e+02 -1.05336e+02
3.41120e+05 3.41100e+03 -1.06727e+02 -1.05764e+02 -1.07690e+02 -1.05307e+02 -1.05230e+02 -1.05384e+02
3.41440e+05 3.41400e+03 -1.08056e+02 -1.06280e+02 -1.09832e+02 -1.05359e+02 -1.05283e+02 -1.05435e+02
3.41760e+05 3.41700e+03 -1.06141e+02 -1.05877e+02 -1.06405e+02 -1.05416e+02 -1.05343e+02 -1.05489e+02
3.42080e+05 3.42000e+03 -1.10023e+02 -1.06153e+02 -1.13893e+02 -1.05479e+02 -1.05411e+02 -1.05547e+02
3.42400e+05 3.42400e+03 -1.05776e+02 -1.05608e+02 -1.05944e+02 -1.05549e+02 -1.05486e+02 -1.05611e+02
3.42720e+05 3.42700e+03 -1.09221e+02 -1.05526e+02 -1.12916e+02 -1.05625e+02 -1.05569e+02 -1.05681e+02
3.43040e+05 3.43000e+03 -1.06308e+02 -1.06031e+02 -1.06585e+02 -1.05709e+02 -1.05657e+02 -1.05761e+02
3.43360e+05 3.43300e+03 -1.07019e+02 -1.05438e+02 -1.08600e+02 -1.05800e+02 -1.05750e+02 -1.05851e+02
3.43680e+05 3.43600e+03 -1.07508e+02 -1.04906e+02 -1.10111e+02 -1.05899e+02 -1.05847e+02 -1.05952e+02
3.44000e+05 3.44000e+03 -1.06197e+02 -1.05122e+02 -1.07272e+02 -1.06006e+02 -1.05946e+02 -1.06067e+02
3.44320e+05 3.44300e+03 -1.08106e+02 -1.05205e+02 -1.11007e+02 -1.06120e+02 -1.06045e+02 -1.06194e+02
3.44640e+05 3.44600e+03 -1.05927e+02 -1.05910e+02 -1.05943e+02 -1.06239e+02 -1.06144e+02 -1.06334e+02
3.44960e+05 3.44900e+03 -1.08886e+02 -1.05761e+02 -1.12012e+02 -1.06362e+02 -1.06239e+02 -1.06484e+02
3.45280e+05 3.45200e+03 -1.05795e+02 -1.05402e+02 -1.06188e+02 -1.06487e+02 -1.06329e+02 -1.06644e+02
3.45600e+05 3.45600e+03 -1.05966e+02 -1.05305e+02 -1.06626e+02 -1.06612e+02 -1.06413e+02 -1.06811e+02
3.45920e+05 3.45900e+03 -1.06795e+02 -1.05466e+02 -1.08124e+02 -1.06735e+02 -1.06489e+02 -1.06981e+02
3.46240e+05 3.46200e+03 -1.06524e+02 -1.06029e+02 -1.07020e+02 -1.06854e+02 -1.06555e+02 -1.07153e+02
3.46560e+05 3.46500e+03 -1.06096e+02 -1.05001e+02 -1.07192e+02 -1.06967e+02 -1.06612e+02 -1.07322e+02
3.46880e+05 3.46800e+03 -1.06027e+02 -1.05155e+02 -1.06899e+02 -1.07072e+02 -1.06657e+02 -1.07486e+02
3.47200e+05 3.47200e+03 -1.05962e+02 -1.05412e+02 -1.06511e+02 -1.07167e+02 -1.06691e+02 -1.07643e+02
3.47520e+05 3.47500e+03 -1.06640e+02 -1.05462e+02 -1.07818e+02 -1.07252e+02 -1.06713e+02 -1.07791e+02
3.47840e+05 3.47800e+03 -1.06004e+02 -1.05446e+02 -1.06562e+02 -1.07326e+02 -1.06724e+02 -1.07927e+02
3.48160e+05 3.48100e+03 -1.06254e+02 -1.06008e+02 -1.06499e+02 -1.07386e+02 -1.06723e+02 -1.08050e+02
3.48480e+05 3.48400e+03 -1.07176e+02 -1.06270e+02 -1.08082e+02 -1.07436e+02 -1.06712e+02 -1.08161e+02
3.48800e+05 3.48800e+03 -1.07006e+02 -1.05752e+02 -1.08261e+02 -1.07474e+02 -1.06691e+02 -1.08256e+02
3.49120e+05 3.49100e+03 -1.06670e+02 -1.06222e+02 -1.07118e+02 -1.07499e+02 -1.06661e+02 -1.08337e+02
3.49440e+05 3.49400e+03 -1.06663e+02 -1.06551e+02 -1.06776e+02 -1.07513e+02 -1.06623e+02 -1.08403e+02
3.49760e+05 3.49700e+03 -1.06784e+02 -1.06648e+02 -1.06920e+02 -1.07516e+02 -1.06579e+02 -1.08453e+02
3.50080e+05 3.50000e+03 -1.06989e+02 -1.06553e+02 -1.07425e+02 -1.07508e+02 -1.06529e+02 -1.08488e+02
3.50400e+05 3.50400e+03 -1.06299e+02 -1.05930e+02 -1.06667e+02 -1.07492e+02 -1.06475e+02 -1.08508e+02
3.50720e+05 3.50700e+03 -1.05811e+02 -1.05733e+02 -1.05888e+02 -1.07466e+02 -1.06418e+02 -1.08513e+02
3.51040e+05 3.51000e+03 -1.06180e+02 -1.06074e+02 -1.06287e+02 -1.07432e+02 -1.06360e+02 -1.08504e+02
3.51360e+05 3.51300e+03 -1.06323e+02 -1.06158e+02 -1.06488e+02 -1.07393e+02 -1.06302e+02 -1.08483e+02
3.51680e+05 3.51600e+03 -1.05816e+02 -1.05385e+02 -1.06246e+02 -1.07348e+02 -1.06246e+02 -1.08450e+02
3.52000e+05 3.52000e+03 -1.05413e+02 -1.05271e+02 -1.05556e+02 -1.07299e+02 -1.06192e+02 -1.08406e+02
3.52320e+05 3.52300e+03 -1.05816e+02 -1.05476e+02 -1.06157e+02 -1.07249e+02 -1.06142e+02 -1.08355e+02
3.52640e+05 3.52600e+03 -1.04972e+02 -1.04559e+02 -1.05385e+02 -1.07197e+02 -1.06096e+02 -1.08297e+02
3.52960e+05 3.52900e+03 -1.04851e+02 -1.04763e+02 -1.04938e+02 -1.07145e+02 -1.06057e+02 -1.08233e+02
3.53280e+05 3.53200e+03 -1.05683e+02 -1.04765e+02 -1.06600e+02 -1.07095e+02 -1.06023e+02 -1.08167e+02
3.53600e+05 3.53600e+03 -1.06191e+02 -1.04631e+02 -1.07752e+02 -1.07047e+02 -1.05995e+02 -1.08099e+02
3.53920e+05 3.53900e+03 -1.05130e+02 -1.04710e+02 -1.05551e+02 -1.07002e+02 -1.05974e+02 -1.08030e+02
3.54240e+05 3.54200e+03 -1.05098e+02 -1.04893e+02 -1.05303e+02 -1.06960e+02 -1.05959e+02 -1.07961e+02
3.54560e+05 3.54500e+03 -1.05172e+02 -1.04991e+02 -1.05353e+02 -1.06921e+02 -1.05949e+02 -1.07892e+02
3.54880e+05 3.54800e+03 -1.04727e+02 -1.04589e+02 -1.04864e+02 -1.06885e+02 -1.05944e+02 -1.07825e+02
3.55200e+05 3.55200e+03 -1.05312e+02 -1.05147e+02 -1.05478e+02 -1.06850e+02 -1.05943e+02 -1.07758e+02
3.55520e+05 3.55500e+03 -1.05124e+02 -1.04815e+02 -1.05433e+02 -1.06819e+02 -1.05945e+02 -1.07692e+02
3.55840e+05 3.55800e+03 -1.05320e+02 -1.04915e+02 -1.05725e+02 -1.06787e+02 -1.05949e+02 -1.07626e+02
3.56160e+05 3.56100e+03 -1.05205e+02 -1.04319e+02 -1.06091e+02 -1.06756e+02 -1.05953e+02 -1.07559e+02
3.56480e+05 3.56400e+03 -1.05331e+02 -1.04629e+02 -1.06033e+02 -1.06724e+02 -1.05956e+02 -1.07491e+02
3.56800e+05 3.56800e+03 -1.05997e+02 -1.05317e+02 -1.06677e+02 -1.06691e+02 -1.05958e+02 -1.07423e+02
3.57120e+05 3.57100e+03 -1.05799e+02 -1.05127e+02 -1.06471e+02 -1.06654e+02 -1.05957e+02 -1.07352e+02
3.57440e+05 3.57400e+03 -1.05831e+02 -1.05758e+02 -1.05904e+02 -1.06616e+02 -1.05952e+02 -1.07280e+02
3.57760e+05 3.57700e+03 -1.05532e+02 -1.05161e+02 -1.05903e+02 -1.06575e+02 -1.05944e+02 -1.07206e+02
3.58080e+05 3.58000e+03 -1.05349e+02 -1.04805e+02 -1.05892e+02 -1.06530e+02 -1.05931e+02 -1.07129e+02
3.58400e+05 3.58400e+03 -1.05138e+02 -1.04890e+02 -1.05385e+02 -1.06482e+02 -1.05913e+02 -1.07051e+02
3.58720e+05 3.58700e+03 -1.04796e+02 -1.04526e+02 -1.05067e+02 -1.06431e+02 -1.05892e+02 -1.06971e+02
3.59040e+05 3.59000e+03 -1.05559e+02 -1.05539e+02 -1.05578e+02 -1.06379e+02 -1.05868e+02 -1.06889e+02
3.59360e+05 3.59300e+03 -1.05011e+02 -1.04883e+02 -1.05140e+02 -1.06323e+02 -1.05840e+02 -1.06805e+02
3.59680e+05 3.59600e+03 -1.04645e+02 -1.04442e+02 -1.04849e+02 -1.06266e+02 -1.05811e+02 -1.06721e+02
3.60000e+05 3.60000e+03 -1.04678e+02 -1.04518e+02 -1.04837e+02 -1.06209e+02 -1.05782e+02 -1.06636e+02
3.60320e+05 3.60300e+03 -1.04960e+02 -1.04934e+02 -1.04986e+02 -1.06151e+02 -1.05753e+02 -1.06550e+02
3.60640e+05 3.60600e+03 -1.04756e+02 -1.04258e+02 -1.05255e+02 -1.06094e+02 -1.05724e+02 -1.06464e+02
3.60960e+05 3.60900e+03 -1.04581e+02 -1.04573e+02 -1.04589e+02 -1.06039e+02 -1.05698e+02 -1.06380e+02
3.61280e+05 3.61200e+03 -1.05644e+02 -1.04970e+02 -1.06318e+02 -1.05986e+02 -1.05675e+02 -1.06296e+02
3.61600e+05 3.61600e+03 -1.05087e+02 -1.04858e+02 -1.05315e+02 -1.05934e+02 -1.05654e+02 -1.06214e+02
3.61920e+05 3.61900e+03 -1.05801e+02 -1.04625e+02 -1.06977e+02 -1.05886e+02 -1.05637e+02 -1.06134e+02
3.62240e+05 3.62200e+03 -1.05368e+02 -1.04548e+02 -1.06188e+02 -1.05840e+02 -1.05622e+02 -1.06058e+02
3.62560e+05 3.62500e+03 -1.05215e+02 -1.04289e+02 -1.06141e+02 -1.05797e+02 -1.05610e+02 -1.05984e+02
3.62880e+05 3.62800e+03 -1.04913e+02 -1.04634e+02 -1.05192e+02 -1.05757e+02 -1.05599e+02 -1.05914e+02
3.63200e+05 3.63200e+03 -1.05224e+02 -1.04860e+02 -1.05588e+02 -1.05719e+02 -1.05590e+02 -1.05847e+02
3.63520e+05 3.63500e+03 -1.05350e+02 -1.04792e+02 -1.05907e+02 -1.05683e+02 -1.05580e+02 -1.05785e+02
3.63840e+05 3.63800e+03 -1.04989e+02 -1.04884e+02 -1.05094e+02 -1.05648e+02 -1.05570e+02 -1.05726e+02
3.64160e+05 3.64100e+03 -1.05165e+02 -1.04570e+02 -1.05760e+02 -1.05615e+02 -1.05559e+02 -1.05671e+02
3.64480e+05 3.64400e+03 -1.05178e+02 -1.04864e+02 -1.05493e+02 -1.05583e+02 -1.05545e+02 -1.05621e+02
3.64800e+05 3.64800e+03 -1.05661e+02 -1.04690e+02 -1.06633e+02 -1.05552e+02 -1.05529e+02 -1.05574e+02
3.65120e+05 3.65100e+03 -1.04959e+02 -1.04923e+02 -1.04994e+02 -1.05521e+02 -1.05510e+02 -1.05532e+02
3.65440e+05 3.65400e+03 -1.05030e+02 -1.04452e+02 -1.05609e+02 -1.05490e+02 -1.05487e+02 -1.05494e+02
3.65760e+05 3.65700e+03 -1.05281e+02 -1.04611e+02 -1.05951e+02 -1.05462e+02 -1.05461e+02 -1.05462e+02
3.66080e+05 3.66000e+03 -1.05185e+02 -1.04811e+02 -1.05558e+02 -1.05433e+02 -1.05433e+02 -1.05433e+02
3.66400e+05 3.66400e+03 -1.05352e+02 -1.04825e+02 -1.05879e+02 -1.05406e+02 -1.05402e+02 -1.05410e+02
3.66720e+05 3.66700e+03 -1.05191e+02 -1.05094e+02 -1.05288e+02 -1.05380e+02 -1.05369e+02 -1.05392e+02
3.67040e+05 3.67000e+03 -1.05038e+02 -1.04803e+02 -1.05274e+02 -1.05356e+02 -1.05333e+02 -1.05378e+02
3.67360e+05 3.67300e+03 -1.05667e+02 -1.05375e+02 -1.05960e+02 -1.05333e+02 -1.05296e+02 -1.05370e+02
3.67680e+05 3.67600e+03 -1.05544e+02 -1.04959e+02 -1.06129e+02 -1.05312e+02 -1.05259e+02 -1.05366e+02
3.68000e+05 3.68000e+03 -1.05678e+02 -1.05334e+02 -1.06021e+02 -1.05293e+02 -1.05221e+02 -1.05366e+02
3.68320e+05 3.68300e+03 -1.05469e+02 -1.05214e+02 -1.05723e+02 -1.05276e+02 -1.05183e+02 -1.05370e+02
3.68640e+05 3.68600e+03 -1.05362e+02 -1.05270e+02 -1.05455e+02 -1.05261e+02 -1.05146e+02 -1.05377e+02
3.68960e+05 3.68900e+03 -1.05441e+02 -1.05164e+02 -1.05719e+02 -1.05249e+02 -1.05110e+02 -1.05387e+02
3.69280e+05 3.69200e+03 -1.05247e+02 -1.05136e+02 -1.05358e+02 -1.05237e+02 -1.05076e+02 -1.05399e+02
3.69600e+05 3.69600e+03 -1.05689e+02 -1.05496e+02 -1.05883e+02 -1.05228e+02 -1.05043e+02 -1.05412e+02
3.69920e+05 3.69900e+03 -1.05985e+02 -1.04895e+02 -1.07075e+02 -1.05219e+02 -1.05012e+02 -1.05425e+02
3.70240e+05 3.70200e+03 -1.05332e+02 -1.05328e+02 -1.05336e+02 -1.05211e+02 -1.04983e+02 -1.05439e+02
3.70560e+05 3.70500e+03 -1.05302e+02 -1.05025e+02 -1.05578e+02 -1.05204e+02 -1.04956e+02 -1.05453e+02
3.70880e+05 3.70800e+03 -1.05644e+02 -1.05204e+02 -1.06084e+02 -1.05199e+02 -1.04932e+02 -1.05466e+02
3.71200e+05 3.71200e+03 -1.05719e+02 -1.05671e+02 -1.05766e+02 -1.05194e+02 -1.04910e+02 -1.05478e+02
3.71520e+05 3.71500e+03 -1.05225e+02 -1.04950e+02 -1.05500e+02 -1.05191e+02 -1.04891e+02 -1.05490e+02
3.71840e+05 3.71800e+03 -1.05267e+02 -1.04866e+02 -1.05667e+02 -1.05188e+02 -1.04875e+02 -1.05500e+02
3.72160e+05 3.72100e+03 -1.05293e+02 -1.04772e+02 -1.05814e+02 -1.05185e+02 -1.04862e+02 -1.05509e+02
3.72480e+05 3.72400e+03 -1.05596e+02 -1.05216e+02 -1.05976e+02 -1.05184e+02 -1.04851e+02 -1.05516e+02
3.72800e+05 3.72800e+03 -1.04801e+02 -1.04621e+02 -1.04981e+02 -1.05183e+02 -1.04844e+02 -1.05523e+02
3.73120e+05 3.73100e+03 -1.04732e+02 -1.04222e+02 -1.05242e+02 -1.05184e+02 -1.04841e+02 -1.05528e+02
3.73440e+05 3.73400e+03 -1.05287e+02 -1.04408e+02 -1.06166e+02 -1.05186e+02 -1.04840e+02 -1.05532e+02
3.73760e+05 3.73700e+03 -1.05276e+02 -1.04459e+02 -1.06094e+02 -1.05189e+02 -1.04842e+02 -1.05536e+02
3.74080e+05 3.74000e+03 -1.05674e+02 -1.04991e+02 -1.06358e+02 -1.05193e+02 -1.04848e+02 -1.05538e+02
3.74400e+05 3.74400e+03 -1.05729e+02 -1.04745e+02 -1.06713e+02 -1.05197e+02 -1.04856e+02 -1.05538e+02
3.74720e+05 3.74700e+03 -1.05067e+02 -1.04202e+02 -1.05933e+02 -1.05203e+02 -1.04868e+02 -1.05538e+02
3.75040e+05 3.75000e+03 -1.05924e+02 -1.04092e+02 -1.07756e+02 -1.05209e+02 -1.04882e+02 -1.05536e+02
3.75360e+05 3.75300e+03 -1.06624e+02 -1.04574e+02 -1.08674e+02 -1.05216e+02 -1.04899e+02 -1.05533e+02
3.75680e+05 3.75600e+03 -1.06307e+02 -1.04775e+02 -1.07839e+02 -1.05224e+02 -1.04919e+02 -1.05528e+02
3.76000e+05 3.76000e+03 -1.05636e+02 -1.04351e+02 -1.06922e+02 -1.05231e+02 -1.04941e+02 -1.05521e+02
3.76320e+05 3.76300e+03 -1.05379e+02 -1.04326e+02 -1.06431e+02 -1.05239e+02 -1.04966e+02 -1.05512e+02
3.76640e+05 3.76600e+03 -1.05240e+02 -1.04267e+02 -1.06214e+02 -1.05247e+02 -1.04994e+02 -1.05500e+02
3.76960e+05 3.76900e+03 -1.06585e+02 -1.04580e+02 -1.08590e+02 -1.05255e+02 -1.05024e+02 -1.05485e+02
3.77280e+05 3.77200e+03 -1.05581e+02 -1.04432e+02 -1.06730e+02 -1.05261e+02 -1.05056e+02 -1.05467e+02
3.77600e+05 3.77600e+03 -1.05878e+02 -1.04751e+02 -1.07005e+02 -1.05268e+02 -1.05090e+02 -1.05446e+02
3.77920e+05 3.77900e+03 -1.06781e+02 -1.04578e+02 -1.08985e+02 -1.05275e+02 -1.05128e+02 -1.05423e+02
3.78240e+05 3.78200e+03 -1.04618e+02 -1.04195e+02 -1.05042e+02 -1.05282e+02 -1.05168e+02 -1.05396e+02
3.78560e+05 3.78500e+03 -1.06883e+02 -1.04635e+02 -1.09131e+02 -1.05289e+02 -1.05211e+02 -1.05367e+02
3.78880e+05 3.78800e+03 -1.04863e+02 -1.04459e+02 -1.05266e+02 -1.05296e+02 -1.05256e+02 -1.05335e+02
3.79200e+05 3.79200e+03 -1.04499e+02 -1.04164e+02 -1.04835e+02 -1.05303e+02 -1.05300e+02 -1.05305e+02
3.79520e+05 3.79500e+03 -1.04947e+02 -1.04170e+02 -1.05723e+02 -1.05310e+02 -1.05264e+02 -1.05357e+02
3.79840e+05 3.79800e+03 -1.04775e+02 -1.04185e+02 -1.05365e+02 -1.05319e+02 -1.05226e+02 -1.05412e+02
3.80160e+05 3.80100e+03 -1.04660e+02 -1.04316e+02 -1.05004e+02 -1.05328e+02 -1.05187e+02 -1.05469e+02
3.80480e+05 3.80400e+03 -1.04773e+02 -1.04289e+02 -1.05257e+02 -1.05338e+02 -1.05147e+02 -1.05529e+02
3.80800e+05 3.80800e+03 -1.04886e+02 -1.04335e+02 -1.05436e+02 -1.05348e+02 -1.05106e+02 -1.05590e+02
3.81120e+05 3.81100e+03 -1.04609e+02 -1.04168e+02 -1.05051e+02 -1.05359e+02 -1.05066e+02 -1.05652e+02
3.81440e+05 3.81400e+03 -1.05792e+02 -1.05201e+02 -1.06384e+02 -1.05370e+02 -1.05025e+02 -1.05715e+02
3.81760e+05 3.81700e+03 -1.04510e+02 -1.04435e+02 -1.04585e+02 -1.05380e+02 -1.04984e+02 -1.05776e+02
3.82080e+05 3.82000e+03 -1.04675e+02 -1.04642e+02 -1.04708e+02 -1.05390e+02 -1.04944e+02 -1.05836e+02
3.82400e+05 3.82400e+03 -1.04666e+02 -1.04610e+02 -1.04721e+02 -1.05398e+02 -1.04905e+02 -1.05892e+02
3.82720e+05 3.82700e+03 -1.04390e+02 -1.04281e+02 -1.04499e+02 -1.05406e+02 -1.04867e+02 -1.05945e+02
3.83040e+05 3.83000e+03 -1.04562e+02 -1.04301e+02 -1.04823e+02 -1.05411e+02 -1.04830e+02 -1.05992e+02
3.83360e+05 3.83300e+03 -1.04535e+02 -1.04091e+02 -1.04980e+02 -1.05414e+02 -1.04795e+02 -1.06033e+02
3.83680e+05 3.83600e+03 -1.04666e+02 -1.04470e+02 -1.04861e+02 -1.05413e+02 -1.04760e+02 -1.06067e+02
3.84000e+05 3.84000e+03 -1.04434e+02 -1.03988e+02 -1.04881e+02 -1.05411e+02 -1.04728e+02 -1.06094e+02
3.84320e+05 3.84300e+03 -1.05070e+02 -1.04646e+02 -1.05493e+02 -1.05404e+02 -1.04697e+02 -1.06112e+02
3.84640e+05 3.84600e+03 -1.04631e+02 -1.04525e+02 -1.04737e+02 -1.05394e+02 -1.04668e+02 -1.06121e+02
3.84960e+05 3.84900e+03 -1.04612e+02 -1.04416e+02 -1.04807e+02 -1.05381e+02 -1.04640e+02 -1.06122e+02
3.85280e+05 3.85200e+03 -1.05039e+02 -1.04257e+02 -1.05821e+02 -1.05364e+02 -1.04615e+02 -1.06114e+02
3.85600e+05 3.85600e+03 -1.05059e+02 -1.04822e+02 -1.05295e+02 -1.05344e+02 -1.04591e+02 -1.06098e+02
3.85920e+05 3.85900e+03 -1.05035e+02 -1.04333e+02 -1.05736e+02 -1.05322e+02 -1.04569e+02 -1.06074e+02
3.86240e+05 3.86200e+03 -1.05407e+02 -1.04555e+02 -1.06260e+02 -1.05297e+02 -1.04550e+02 -1.06043e+02
3.86560e+05 3.86500e+03 -1.04864e+02 -1.04180e+02 -1.05547e+02 -1.05268e+02 -1.04532e+02 -1.06005e+02
3.86880e+05 3.86800e+03 -1.05675e+02 -1.04361e+02 -1.06990e+02 -1.05239e+02 -1.04516e+02 -1.05961e+02
3.87200e+05 3.87200e+03 -1.04760e+02 -1.04306e+02 -1.05213e+02 -1.05208e+02 -1.04503e+02 -1.05912e+02
3.87520e+05 3.87500e+03 -1.04737e+02 -1.04665e+02 -1.04809e+02 -1.05175e+02 -1.04491e+02 -1.05860e+02
3.87840e+05 3.87800e+03 -1.04472e+02 -1.04078e+02 -1.04867e+02 -1.05142e+02 -1.04481e+02 -1.05804e+02
3.88160e+05 3.88100e+03 -1.06713e+02 -1.04363e+02 -1.09063e+02 -1.05110e+02 -1.04473e+02 -1.05747e+02
3.88480e+05 3.88400e+03 -1.04799e+02 -1.04481e+02 -1.05118e+02 -1.05077e+02 -1.04466e+02 -1.05689e+02
3.88800e+05 3.88800e+03 -1.04743e+02 -1.04459e+02 -1.05026e+02 -1.05047e+02 -1.04462e+02 -1.05632e+02
3.89120e+05 3.89100e+03 -1.04517e+02 -1.04122e+02 -1.04911e+02 -1.05017e+02 -1.04459e+02 -1.05576e+02
3.89440e+05 3.89400e+03 -1.04716e+02 -1.04369e+02 -1.05063e+02 -1.04990e+02 -1.04457e+02 -1.05523e+02
3.89760e+05 3.89700e+03 -1.04645e+02 -1.04557e+02 -1.04733e+02 -1.04966e+02 -1.04457e+02 -1.05475e+02
3.90080e+05 3.90000e+03 -1.04623e+02 -1.04482e+02 -1.04763e+02 -1.04945e+02 -1.04458e+02 -1.05431e+02
3.90400e+05 3.90400e+03 -1.04725e+02 -1.04180e+02 -1.05269e+02 -1.04926e+02 -1.04460e+02 -1.05392e+02
3.90720e+05 3.90700e+03 -1.04502e+02 -1.04077e+02 -1.04928e+02 -1.04911e+02 -1.04463e+02 -1.05360e+02
3.91040e+05 3.91000e+03 -1.04886e+02 -1.04586e+02 -1.05186e+02 -1.04900e+02 -1.04466e+02 -1.05335e+02
3.91360e+05 3.91300e+03 -1.04695e+02 -1.04477e+02 -1.04913e+02 -1.04893e+02 -1.04470e+02 -1.05316e+02
3.91680e+05 3.91600e+03 -1.04984e+02 -1.04665e+02 -1.05302e+02 -1.04888e+02 -1.04473e+02 -1.05303e+02
3.92000e+05 3.92000e+03 -1.05553e+02 -1.05191e+02 -1.05914e+02 -1.04886e+02 -1.04476e+02 -1.05297e+02
3.92320e+05 3.92300e+03 -1.04696e+02 -1.04453e+02 -1.04939e+02 -1.04888e+02 -1.04479e+02 -1.05296e+02
3.92640e+05 3.92600e+03 -1.04966e+02 -1.04562e+02 -1.05370e+02 -1.04891e+02 -1.04482e+02 -1.05299e+02
3.92960e+05 3.92900e+03 -1.04515e+02 -1.04407e+02 -1.04623e+02 -1.04894e+02 -1.04484e+02 -1.05305e+02
3.93280e+05 3.93200e+03 -1.04671e+02 -1.04409e+02 -1.04932e+02 -1.04899e+02 -1.04485e+02 -1.05314e+02
3.93600e+05 3.93600e+03 -1.05177e+02 -1.04500e+02 -1.05854e+02 -1.04905e+02 -1.04486e+02 -1.05324e+02
3.93920e+05 3.93900e+03 -1.05156e+02 -1.04536e+02 -1.05777e+02 -1.04910e+02 -1.04486e+02 -1.05334e+02
3.94240e+05 3.94200e+03 -1.05296e+02 -1.04347e+02 -1.06246e+02 -1.04915e+02 -1.04485e+02 -1.05344e+02
3.94560e+05 3.94500e+03 -1.05538e+02 -1.04266e+02 -1.06811e+02 -1.04918e+02 -1.04483e+02 -1.05352e+02
3.94880e+05 3.94800e+03 -1.05615e+02 -1.04465e+02 -1.06766e+02 -1.04920e+02 -1.04481e+02 -1.05359e+02
3.95200e+05 3.95200e+03 -1.04856e+02 -1.04186e+02 -1.05526e+02 -1.04922e+02 -1.04479e+02 -1.05364e+02
3.95520e+05 3.95500e+03 -1.05308e+02 -1.04013e+02 -1.06603e+02 -1.04922e+02 -1.04476e+02 -1.05367e+02
3.95840e+05 3.95800e+03 -1.06033e+02 -1.04436e+02 -1.07630e+02 -1.04921e+02 -1.04473e+02 -1.05368e+02
3.96160e+05 3.96100e+03 -1.05761e+02 -1.04508e+02 -1.07013e+02 -1.04918e+02 -1.04470e+02 -1.05366e+02
3.96480e+05 3.96400e+03 -1.05819e+02 -1.04588e+02 -1.07050e+02 -1.04916e+02 -1.04467e+02 -1.05364e+02
3.96800e+05 3.96800e+03 -1.05739e+02 -1.04238e+02 -1.07239e+02 -1.04912e+02 -1.04465e+02 -1.05360e+02
3.97120e+05 3.97100e+03 -1.05598e+02 -1.04505e+02 -1.06691e+02 -1.04909e+02 -1.04462e+02 -1.05355e+02
3.97440e+05 3.97400e+03 -1.05891e+02 -1.04710e+02 -1.07071e+02 -1.04905e+02 -1.04461e+02 -1.05350e+02
3.97760e+05 3.97700e+03 -1.05306e+02 -1.04429e+02 -1.06183e+02 -1.04903e+02 -1.04459e+02 -1.05346e+02
3.98080e+05 3.98000e+03 -1.05195e+02 -1.04417e+02 -1.05973e+02 -1.04900e+02 -1.04458e+02 -1.05342e+02
3.98400e+05 3.98400e+03 -1.05145e+02 -1.04449e+02 -1.05842e+02 -1.04899e+02 -1.04458e+02 -1.05341e+02
3.98720e+05 3.98700e+03 -1.05158e+02 -1.04784e+02 -1.05532e+02 -1.04899e+02 -1.04457e+02 -1.05342e+02
3.99040e+05 3.99000e+03 -1.05905e+02 -1.04489e+02 -1.07321e+02 -1.04902e+02 -1.04457e+02 -1.05347e+02
3.99360e+05 3.99300e+03 -1.05440e+02 -1.04459e+02 -1.06420e+02 -1.04907e+02 -1.04458e+02 -1.05356e+02
3.99680e+05 3.99600e+03 -1.05240e+02 -1.04517e+02 -1.05963e+02 -1.04913e+02 -1.04458e+02 -1.05369e+02
4.00000e+05 4.00000e+03 -1.05335e+02 -1.04887e+02 -1.05783e+02 -1.04922e+02 -1.04458e+02 -1.05387e+02
4.00320e+05 4.00300e+03 -1.05380e+02 -1.04232e+02 -1.06528e+02 -1.04934e+02 -1.04458e+02 -1.05411e+02
4.00640e+05 4.00600e+03 -1.04975e+02 -1.04242e+02 -1.05707e+02 -1.04950e+02 -1.04459e+02 -1.05440e+02
4.00960e+05 4.00900e+03 -1.04922e+02 -1.04095e+02 -1.05748e+02 -1.04966e+02 -1.04459e+02 -1.05473e+02
4.01280e+05 4.01200e+03 -1.05379e+02 -1.04901e+02 -1.05857e+02 -1.04986e+02 -1.04460e+02 -1.05511e+02
4.01600e+05 4.01600e+03 -1.05498e+02 -1.05270e+02 -1.05725e+02 -1.05007e+02 -1.04461e+02 -1.05553e+02
4.01920e+05 4.01900e+03 -1.04857e+02 -1.04197e+02 -1.05516e+02 -1.05029e+02 -1.04462e+02 -1.05597e+02
4.02240e+05 4.02200e+03 -1.04996e+02 -1.04913e+02 -1.05079e+02 -1.05053e+02 -1.04464e+02 -1.05643e+02
4.02560e+05 4.02500e+03 -1.04835e+02 -1.04313e+02 -1.05357e+02 -1.05078e+02 -1.04466e+02 -1.05690e+02
4.02880e+05 4.02800e+03 -1.05020e+02 -1.04882e+02 -1.05158e+02 -1.05102e+02 -1.04468e+02 -1.05737e+02
4.03200e+05 4.03200e+03 -1.05219e+02 -1.04678e+02 -1.05761e+02 -1.05126e+02 -1.04471e+02 -1.05782e+02
4.03520e+05 4.03500e+03 -1.05428e+02 -1.04711e+02 -1.06145e+02 -1.05150e+02 -1.04474e+02 -1.05825e+02
4.03840e+05 4.03800e+03 -1.05061e+02 -1.05008e+02 -1.05115e+02 -1.05171e+02 -1.04477e+02 -1.05865e+02
4.04160e+05 4.04100e+03 -1.05638e+02 -1.05397e+02 -1.05879e+02 -1.05191e+02 -1.04481e+02 -1.05901e+02
4.04480e+05 4.04400e+03 -1.05310e+02 -1.05213e+02 -1.05408e+02 -1.05209e+02 -1.04484e+02 -1.05933e+02
4.04800e+05 4.04800e+03 -1.05397e+02 -1.04687e+02 -1.06107e+02 -1.05224e+02 -1.04488e+02 -1.05960e+02
4.05120e+05 4.05100e+03 -1.05381e+02 -1.04921e+02 -1.05841e+02 -1.05237e+02 -1.04492e+02 -1.05982e+02
4.05440e+05 4.05400e+03 -1.05230e+02 -1.04671e+02 -1.05788e+02 -1.05248e+02 -1.04496e+02 -1.05999e+02
4.05760e+05 4.05700e+03 -1.05126e+02 -1.04894e+02 -1.05357e+02 -1.05255e+02 -1.04500e+02 -1.06011e+02
4.06080e+05 4.06000e+03 -1.04883e+02 -1.04623e+02 -1.05143e+02 -1.05261e+02 -1.04505e+02 -1.06018e+02
4.06400e+05 4.06400e+03 -1.04906e+02 -1.04565e+02 -1.05247e+02 -1.05265e+02 -1.04510e+02 -1.06020e+02
4.06720e+05 4.06700e+03 -1.04864e+02 -1.04449e+02 -1.05278e+02 -1.05267e+02 -1.04516e+02 -1.06017e+02
4.07040e+05 4.07000e+03 -1.04912e+02 -1.04773e+02 -1.05051e+02 -1.05267e+02 -1.04523e+02 -1.06010e+02
4.07360e+05 4.07300e+03 -1.04913e+02 -1.04603e+02 -1.05223e+02 -1.05264e+02 -1.04531e+02 -1.05998e+02
4.07680e+05 4.07600e+03 -1.05344e+02 -1.04911e+02 -1.05777e+02 -1.05262e+02 -1.04541e+02 -1.05983e+02
4.08000e+05 4.08000e+03 -1.05147e+02 -1.04873e+02 -1.05420e+02 -1.05258e+02 -1.04551e+02 -1.05965e+02
4.08320e+05 4.08300e+03 -1.05218e+02 -1.04734e+02 -1.05702e+02 -1.05254e+02 -1.04563e+02 -1.05945e+02
4.08640e+05 4.08600e+03 -1.05006e+02 -1.04683e+02 -1.05329e+02 -1.05249e+02 -1.04577e+02 -1.05922e+02
4.08960e+05 4.08900e+03 -1.05264e+02 -1.04330e+02 -1.06199e+02 -1.05244e+02 -1.04591e+02 -1.05898e+02
4.09280e+05 4.09200e+03 -1.05052e+02 -1.04325e+02 -1.05779e+02 -1.05240e+02 -1.04607e+02 -1.05873e+02
4.09600e+05 4.09600e+03 -1.05558e+02 -1.04883e+02 -1.06233e+02 -1.05235e+02 -1.04623e+02 -1.05847e+02
4.09920e+05 4.09900e+03 -1.05619e+02 -1.04227e+02 -1.07011e+02 -1.05231e+02 -1.04640e+02 -1.05821e+02
4.10240e+05 4.10200e+03 -1.05114e+02 -1.03961e+02 -1.06266e+02 -1.05226e+02 -1.04657e+02 -1.05795e+02
4.10560e+05 4.10500e+03 -1.05546e+02 -1.04278e+02 -1.06813e+02 -1.05221e+02 -1.04673e+02 -1.05770e+02
4.10880e+05 4.10800e+03 -1.05366e+02 -1.04500e+02 -1.06232e+02 -1.05218e+02 -1.04690e+02 -1.05745e+02
4.11200e+05 4.11200e+03 -1.05385e+02 -1.04408e+02 -1.06362e+02 -1.05213e+02 -1.04705e+02 -1.05721e+02
4.11520e+05 4.11500e+03 -1.05276e+02 -1.04553e+02 -1.06000e+02 -1.05208e+02 -1.04719e+02 -1.05698e+02
4.11840e+05 4.11800e+03 -1.05244e+02 -1.04800e+02 -1.05688e+02 -1.05204e+02 -1.04732e+02 -1.05676e+02
4.12160e+05 4.12100e+03 -1.04970e+02 -1.04930e+02 -1.05009e+02 -1.05200e+02 -1.04743e+02 -1.05656e+02
4.12480e+05 4.12400e+03 -1.05353e+02 -1.04913e+02 -1.05793e+02 -1.05195e+02 -1.04752e+02 -1.05639e+02
4.12800e+05 4.12800e+03 -1.04927e+02 -1.04548e+02 -1.05305e+02 -1.05191e+02 -1.04759e+02 -1.05623e+02
4.13120e+05 4.13100e+03 -1.04900e+02 -1.04136e+02 -1.05664e+02 -1.05187e+02 -1.04763e+02 -1.05611e+02
4.13440e+05 4.13400e+03 -1.05236e+02 -1.05223e+02 -1.05249e+02 -1.05183e+02 -1.04765e+02 -1.05601e+02
4.13760e+05 4.13700e+03 -1.04653e+02 -1.04556e+02 -1.04750e+02 -1.05180e+02 -1.04765e+02 -1.05595e+02
4.14080e+05 4.14000e+03 -1.05197e+02 -1.04975e+02 -1.05418e+02 -1.05177e+02 -1.04762e+02 -1.05592e+02
4.14400e+05 4.14400e+03 -1.05075e+02 -1.04937e+02 -1.05212e+02 -1.05174e+02 -1.04756e+02 -1.05593e+02
4.14720e+05 4.14700e+03 -1.04668e+02 -1.04650e+02 -1.04686e+02 -1.05172e+02 -1.04748e+02 -1.05597e+02
4.15040e+05 4.15000e+03 -1.04536e+02 -1.04225e+02 -1.04847e+02 -1.05171e+02 -1.04738e+02 -1.05604e+02
4.15360e+05 4.15300e+03 -1.04562e+02 -1.04558e+02 -1.04566e+02 -1.05169e+02 -1.04726e+02 -1.05613e+02
4.15680e+05 4.15600e+03 -1.04744e+02 -1.04564e+02 -1.04925e+02 -1.05169e+02 -1.04713e+02 -1.05625e+02
4.16000e+05 4.16000e+03 -1.04328e+02 -1.04106e+02 -1.04551e+02 -1.05168e+02 -1.04699e+02 -1.05638e+02
4.16320e+05 4.16300e+03 -1.04530e+02 -1.04515e+02 -1.04545e+02 -1.05168e+02 -1.04685e+02 -1.05651e+02
4.16640e+05 4.16600e+03 -1.04400e+02 -1.04233e+02 -1.04567e+02 -1.05167e+02 -1.04670e+02 -1.05664e+02
4.16960e+05 4.16900e+03 -1.04721e+02 -1.04393e+02 -1.05050e+02 -1.05166e+02 -1.04657e+02 -1.05675e+02
4.17280e+05 4.17200e+03 -1.04596e+02 -1.04147e+02 -1.05044e+02 -1.05165e+02 -1.04644e+02 -1.05685e+02
4.17600e+05 4.17600e+03 -1.04528e+02 -1.04255e+02 -1.04800e+02 -1.05162e+02 -1.04633e+02 -1.05691e+02
4.17920e+05 4.17900e+03 -1.04413e+02 -1.04353e+02 -1.04473e+02 -1.05159e+02 -1.04624e+02 -1.05693e+02
4.18240e+05 4.18200e+03 -1.04469e+02 -1.04267e+02 -1.04670e+02 -1.05154e+02 -1.04616e+02 -1.05692e+02
4.18560e+05 4.18500e+03 -1.04727e+02 -1.04392e+02 -1.05061e+02 -1.05148e+02 -1.04611e+02 -1.05685e+02
4.18880e+05 4.18800e+03 -1.04573e+02 -1.04555e+02 -1.04590e+02 -1.05140e+02 -1.04607e+02 -1.05673e+02
4.19200e+05 4.19200e+03 -1.04506e+02 -1.04351e+02 -1.04661e+02 -1.05131e+02 -1.04606e+02 -1.05657e+02
4.19520e+05 4.19500e+03 -1.05220e+02 -1.05061e+02 -1.05379e+02 -1.05120e+02 -1.04606e+02 -1.05635e+02
4.19840e+05 4.19800e+03 -1.04282e+02 -1.04035e+02 -1.04530e+02 -1.05108e+02 -1.04607e+02 -1.05609e+02
4.20160e+05 4.20100e+03 -1.04490e+02 -1.04489e+02 -1.04492e+02 -1.05094e+02 -1.04609e+02 -1.05578e+02
4.20480e+05 4.20400e+03 -1.04627e+02 -1.04472e+02 -1.04782e+02 -1.05077e+02 -1.04612e+02 -1.05542e+02
4.20800e+05 4.20800e+03 -1.04602e+02 -1.04595e+02 -1.04609e+02 -1.05059e+02 -1.04615e+02 -1.05503e+02
4.21120e+05 4.21100e+03 -1.06586e+02 -1.04748e+02 -1.08424e+02 -1.05040e+02 -1.04618e+02 -1.05461e+02
4.21440e+05 4.21400e+03 -1.04558e+02 -1.04447e+02 -1.04669e+02 -1.05018e+02 -1.04621e+02 -1.05416e+02
4.21760e+05 4.21700e+03 -1.04523e+02 -1.04338e+02 -1.04708e+02 -1.04996e+02 -1.04624e+02 -1.05369e+02
4.22080e+05 4.22000e+03 -1.04876e+02 -1.04822e+02 -1.04931e+02 -1.04973e+02 -1.04626e+02 -1.05320e+02
4.22400e+05 4.22400e+03 -1.05718e+02 -1.05370e+02 -1.06066e+02 -1.04950e+02 -1.04628e+02 -1.05271e+02
4.22720e+05 4.22700e+03 -1.04602e+02 -1.04497e+02 -1.04707e+02 -1.04925e+02 -1.04629e+02 -1.05221e+02
4.23040e+05 4.23000e+03 -1.04947e+02 -1.04842e+02 -1.05052e+02 -1.04900e+02 -1.04630e+02 -1.05171e+02
4.23360e+05 4.23300e+03 -1.04564e+02 -1.04546e+02 -1.04581e+02 -1.04877e+02 -1.04631e+02 -1.05123e+02
4.23680e+05 4.23600e+03 -1.04980e+02 -1.04969e+02 -1.04991e+02 -1.04853e+02 -1.04631e+02 -1.05076e+02
4.24000e+05 4.24000e+03 -1.04796e+02 -1.04775e+02 -1.04817e+02 -1.04831e+02 -1.04631e+02 -1.05031e+02
4.24320e+05 4.24300e+03 -1.04558e+02 -1.04344e+02 -1.04771e+02 -1.04810e+02 -1.04632e+02 -1.04988e+02
4.24640e+05 4.24600e+03 -1.04781e+02 -1.04717e+02 -1.04846e+02 -1.04790e+02 -1.04633e+02 -1.04948e+02
4.24960e+05 4.24900e+03 -1.04517e+02 -1.04320e+02 -1.04714e+02 -1.04773e+02 -1.04634e+02 -1.04911e+02
4.25280e+05 4.25200e+03 -1.04590e+02 -1.04350e+02 -1.04831e+02 -1.04756e+02 -1.04636e+02 -1.04877e+02
4.25600e+05 4.25600e+03 -1.04938e+02 -1.04920e+02 -1.04955e+02 -1.04743e+02 -1.04638e+02 -1.04847e+02
4.25920e+05 4.25900e+03 -1.04796e+02 -1.04674e+02 -1.04918e+02 -1.04731e+02 -1.04642e+02 -1.04820e+02
4.26240e+05 4.26200e+03 -1.04912e+02 -1.04888e+02 -1.04935e+02 -1.04722e+02 -1.04647e+02 -1.04796e+02
4.26560e+05 4.26500e+03 -1.04577e+02 -1.04497e+02 -1.04656e+02 -1.04715e+02 -1.04654e+02 -1.04776e+02
4.26880e+05 4.26800e+03 -1.05231e+02 -1.04872e+02 -1.05590e+02 -1.04710e+02 -1.04661e+02 -1.04759e+02
4.27200e+05 4.27200e+03 -1.04768e+02 -1.04574e+02 -1.04962e+02 -1.04708e+02 -1.04670e+02 -1.04745e+02
4.27520e+05 4.27500e+03 -1.04626e+02 -1.04584e+02 -1.04669e+02 -1.04707e+02 -1.04680e+02 -1.04734e+02
4.27840e+05 4.27800e+03 -1.04815e+02 -1.04663e+02 -1.04967e+02 -1.04708e+02 -1.04692e+02 -1.04725e+02
4.28160e+05 4.28100e+03 -1.05180e+02 -1.04824e+02 -1.05537e+02 -1.04712e+02 -1.04704e+02 -1.04719e+02
4.28480e+05 4.28400e+03 -1.05101e+02 -1.04717e+02 -1.05485e+02 -1.04715e+02 -1.04715e+02 -1.04716e+02
4.28800e+05 4.28800e+03 -1.05245e+02 -1.04801e+02 -1.05688e+02 -1.04721e+02 -1.04712e+02 -1.04729e+02
4.29120e+05 4.29100e+03 -1.04758e+02 -1.04575e+02 -1.04941e+02 -1.04727e+02 -1.04711e+02 -1.04742e+02
4.29440e+05 4.29400e+03 -1.05176e+02 -1.04710e+02 -1.05642e+02 -1.04733e+02 -1.04712e+02 -1.04754e+02
4.29760e+05 4.29700e+03 -1.05065e+02 -1.04602e+02 -1.05528e+02 -1.04739e+02 -1.04713e+02 -1.04766e+02
4.30080e+05 4.30000e+03 -1.04540e+02 -1.04397e+02 -1.04683e+02 -1.04745e+02 -1.04714e+02 -1.04777e+02
4.30400e+05 4.30400e+03 -1.05308e+02 -1.04871e+02 -1.05744e+02 -1.04752e+02 -1.04717e+02 -1.04787e+02
4.30720e+05 4.30700e+03 -1.04686e+02 -1.04600e+02 -1.04773e+02 -1.04757e+02 -1.04719e+02 -1.04796e+02
4.31040e+05 4.31000e+03 -1.04771e+02 -1.04701e+02 -1.04841e+02 -1.04763e+02 -1.04722e+02 -1.04804e+02
4.31360e+05 4.31300e+03 -1.04907e+02 -1.04862e+02 -1.04953e+02 -1.04768e+02 -1.04724e+02 -1.04811e+02
4.31680e+05 4.31600e+03 -1.04722e+02 -1.04686e+02 -1.04759e+02 -1.04773e+02 -1.04727e+02 -1.04818e+02
4.32000e+05 4.32000e+03 -1.04766e+02 -1.04560e+02 -1.04972e+02 -1.04777e+02 -1.04729e+02 -1.04825e+02
4.32320e+05 4.32300e+03 -1.04798e+02 -1.04597e+02 -1.04999e+02 -1.04781e+02 -1.04731e+02 -1.04832e+02
4.32640e+05 4.32600e+03 -1.04729e+02 -1.04520e+02 -1.04938e+02 -1.04786e+02 -1.04733e+02 -1.04839e+02
4.32960e+05 4.32900e+03 -1.04762e+02 -1.04752e+02 -1.04773e+02 -1.04791e+02 -1.04734e+02 -1.04848e+02
4.33280e+05 4.33200e+03 -1.05020e+02 -1.04991e+02 -1.05049e+02 -1.04797e+02 -1.04735e+02 -1.04858e+02
4.33600e+05 4.33600e+03 -1.05531e+02 -1.04970e+02 -1.06092e+02 -1.04803e+02 -1.04736e+02 -1.04869e+02
4.33920e+05 4.33900e+03 -1.04711e+02 -1.04517e+02 -1.04905e+02 -1.04809e+02 -1.04736e+02 -1.04881e+02
4.34240e+05 4.34200e+03 -1.04540e+02 -1.04407e+02 -1.04672e+02 -1.04816e+02 -1.04737e+02 -1.04895e+02
4.34560e+05 4.34500e+03 -1.04615e+02 -1.04337e+02 -1.04893e+02 -1.04823e+02 -1.04737e+02 -1.04910e+02
4.34880e+05 4.34800e+03 -1.05133e+02 -1.04790e+02 -1.05476e+02 -1.04832e+02 -1.04737e+02 -1.04926e+02
4.35200e+05 4.35200e+03 -1.05173e+02 -1.05115e+02 -1.05231e+02 -1.04840e+02 -1.04737e+02 -1.04943e+02
4.35520e+05 4.35500e+03 -1.04857e+02 -1.04492e+02 -1.05221e+02 -1.04849e+02 -1.04737e+02 -1.04960e+02
4.35840e+05 4.35800e+03 -1.05032e+02 -1.04805e+02 -1.05260e+02 -1.04856e+02 -1.04737e+02 -1.04976e+02
4.36160e+05 4.36100e+03 -1.04811e+02 -1.04584e+02 -1.05039e+02 -1.04864e+02 -1.04737e+02 -1.04991e+02
4.36480e+05 4.36400e+03 -1.05117e+02 -1.04860e+02 -1.05374e+02 -1.04871e+02 -1.04738e+02 -1.05005e+02
4.36800e+05 4.36800e+03 -1.04817e+02 -1.04768e+02 -1.04867e+02 -1.04878e+02 -1.04739e+02 -1.05017e+02
4.37120e+05 4.37100e+03 -1.04465e+02 -1.04358e+02 -1.04571e+02 -1.04883e+02 -1.04740e+02 -1.05027e+02
4.37440e+05 4.37400e+03 -1.04610e+02 -1.04369e+02 -1.04851e+02 -1.04888e+02 -1.04742e+02 -1.05034e+02
4.37760e+05 4.37700e+03 -1.04582e+02 -1.04402e+02 -1.04761e+02 -1.04892e+02 -1.04745e+02 -1.05039e+02
4.38080e+05 4.38000e+03 -1.04631e+02 -1.04371e+02 -1.04891e+02 -1.04895e+02 -1.04749e+02 -1.05041e+02
4.38400e+05 4.38400e+03 -1.04672e+02 -1.04539e+02 -1.04805e+02 -1.04897e+02 -1.04753e+02 -1.05040e+02
4.38720e+05 4.38700e+03 -1.04731e+02 -1.04727e+02 -1.04734e+02 -1.04897e+02 -1.04758e+02 -1.05036e+02
4.39040e+05 4.39000e+03 -1.04550e+02 -1.04247e+02 -1.04853e+02 -1.04897e+02 -1.04764e+02 -1.05029e+02
4.39360e+05 4.39300e+03 -1.04661e+02 -1.04506e+02 -1.04817e+02 -1.04895e+02 -1.04771e+02 -1.05020e+02
4.39680e+05 4.39600e+03 -1.04825e+02 -1.04662e+02 -1.04988e+02 -1.04893e+02 -1.04779e+02 -1.05008e+02
4.40000e+05 4.40000e+03 -1.04938e+02 -1.04759e+02 -1.05116e+02 -1.04891e+02 -1.04787e+02 -1.04994e+02
4.40320e+05 4.40300e+03 -1.04858e+02 -1.04726e+02 -1.04991e+02 -1.04888e+02 -1.04796e+02 -1.04979e+02
4.40640e+05 4.40600e+03 -1.04890e+02 -1.04724e+02 -1.05056e+02 -1.04884e+02 -1.04805e+02 -1.04963e+02
4.40960e+05 4.40900e+03 -1.04614e+02 -1.04461e+02 -1.04768e+02 -1.04879e+02 -1.04814e+02 -1.04945e+02
4.41280e+05 4.41200e+03 -1.04277e+02 -1.04227e+02 -1.04327e+02 -1.04876e+02 -1.04824e+02 -1.04927e+02
4.41600e+05 4.41600e+03 -1.04855e+02 -1.04823e+02 -1.04887e+02 -1.04870e+02 -1.04833e+02 -1.04908e+02
4.41920e+05 4.41900e+03 -1.04624e+02 -1.04480e+02 -1.04767e+02 -1.04866e+02 -1.04842e+02 -1.04890e+02
4.42240e+05 4.42200e+03 -1.04688e+02 -1.04480e+02 -1.04896e+02 -1.04861e+02 -1.04850e+02 -1.04872e+02
4.42560e+05 4.42500e+03 -1.04500e+02 -1.04320e+02 -1.04680e+02 -1.04856e+02 -1.04854e+02 -1.04858e+02
4.42880e+05 4.42800e+03 -1.04549e+02 -1.04333e+02 -1.04765e+02 -1.04851e+02 -1.04837e+02 -1.04865e+02
4.43200e+05 4.43200e+03 -1.04187e+02 -1.04043e+02 -1.04331e+02 -1.04846e+02 -1.04821e+02 -1.04871e+02
4.43520e+05 4.43500e+03 -1.04652e+02 -1.04259e+02 -1.05045e+02 -1.04841e+02 -1.04807e+02 -1.04876e+02
4.43840e+05 4.43800e+03 -1.04429e+02 -1.04212e+02 -1.04646e+02 -1.04837e+02 -1.04793e+02 -1.04881e+02
4.44160e+05 4.44100e+03 -1.04611e+02 -1.04232e+02 -1.04990e+02 -1.04833e+02 -1.04781e+02 -1.04884e+02
4.44480e+05 4.44400e+03 -1.04432e+02 -1.04290e+02 -1.04574e+02 -1.04828e+02 -1.04771e+02 -1.04886e+02
4.44800e+05 4.44800e+03 -1.04239e+02 -1.04129e+02 -1.04349e+02 -1.04825e+02 -1.04761e+02 -1.04888e+02
4.45120e+05 4.45100e+03 -1.04633e+02 -1.04586e+02 -1.04680e+02 -1.04821e+02 -1.04753e+02 -1.04888e+02
4.45440e+05 4.45400e+03 -1.04475e+02 -1.04415e+02 -1.04534e+02 -1.04816e+02 -1.04746e+02 -1.04887e+02
4.45760e+05 4.45700e+03 -1.04246e+02 -1.04214e+02 -1.04279e+02 -1.04811e+02 -1.04739e+02 -1.04884e+02
4.46080e+05 4.46000e+03 -1.04496e+02 -1.04495e+02 -1.04497e+02 -1.04807e+02 -1.04733e+02 -1.04881e+02
4.46400e+05 4.46400e+03 -1.04958e+02 -1.04825e+02 -1.05090e+02 -1.04802e+02 -1.04727e+02 -1.04876e+02
4.46720e+05 4.46700e+03 -1.04898e+02 -1.04629e+02 -1.05166e+02 -1.04796e+02 -1.04722e+02 -1.04870e+02
4.47040e+05 4.47000e+03 -1.04975e+02 -1.04881e+02 -1.05068e+02 -1.04789e+02 -1.04716e+02 -1.04862e+02
4.47360e+05 4.47300e+03 -1.04962e+02 -1.04958e+02 -1.04965e+02 -1.04781e+02 -1.04710e+02 -1.04853e+02
4.47680e+05 4.47600e+03 -1.04839e+02 -1.04519e+02 -1.05159e+02 -1.04773e+02 -1.04703e+02 -1.04844e+02
4.48000e+05 4.48000e+03 -1.04627e+02 -1.04540e+02 -1.04714e+02 -1.04764e+02 -1.04696e+02 -1.04833e+02
4.48320e+05 4.48300e+03 -1.04536e+02 -1.04302e+02 -1.04769e+02 -1.04755e+02 -1.04688e+02 -1.04822e+02
4.48640e+05 4.48600e+03 -1.04305e+02 -1.04033e+02 -1.04578e+02 -1.04745e+02 -1.04679e+02 -1.04810e+02
4.48960e+05 4.48900e+03 -1.04315e+02 -1.04157e+02 -1.04473e+02 -1.04734e+02 -1.04670e+02 -1.04798e+02
4.49280e+05 4.49200e+03 -1.04707e+02 -1.04461e+02 -1.04953e+02 -1.04723e+02 -1.04660e+02 -1.04786e+02
4.49600e+05 4.49600e+03 -1.04817e+02 -1.04807e+02 -1.04827e+02 -1.04712e+02 -1.04650e+02 -1.04773e+02
4.49920e+05 4.49900e+03 -1.04333e+02 -1.04311e+02 -1.04354e+02 -1.04701e+02 -1.04640e+02 -1.04761e+02
4.50240e+05 4.50200e+03 -1.04630e+02 -1.04510e+02 -1.04749e+02 -1.04690e+02 -1.04630e+02 -1.04750e+02
4.50560e+05 4.50500e+03 -1.04653e+02 -1.04647e+02 -1.04659e+02 -1.04679e+02 -1.04620e+02 -1.04738e+02
4.50880e+05 4.50800e+03 -1.04518e+02 -1.04479e+02 -1.04557e+02 -1.04669e+02 -1.04611e+02 -1.04728e+02
4.51200e+05 4.51200e+03 -1.05085e+02 -1.04608e+02 -1.05561e+02 -1.04661e+02 -1.04603e+02 -1.04719e+02
4.51520e+05 4.51500e+03 -1.04584e+02 -1.04532e+02 -1.04637e+02 -1.04654e+02 -1.04596e+02 -1.04711e+02
4.51840e+05 4.51800e+03 -1.04528e+02 -1.04445e+02 -1.04610e+02 -1.04647e+02 -1.04589e+02 -1.04704e+02
4.52160e+05 4.52100e+03 -1.04492e+02 -1.04331e+02 -1.04652e+02 -1.04641e+02 -1.04584e+02 -1.04698e+02
4.52480e+05 4.52400e+03 -1.04439e+02 -1.04306e+02 -1.04573e+02 -1.04636e+02 -1.04579e+02 -1.04693e+02
4.52800e+05 4.52800e+03 -1.04566e+02 -1.04544e+02 -1.04589e+02 -1.04632e+02 -1.04575e+02 -1.04689e+02
4.53120e+05 4.53100e+03 -1.04582e+02 -1.04537e+02 -1.04627e+02 -1.04629e+02 -1.04572e+02 -1.04686e+02
4.53440e+05 4.53400e+03 -1.04622e+02 -1.04386e+02 -1.04858e+02 -1.04626e+02 -1.04569e+02 -1.04684e+02
4.53760e+05 4.53700e+03 -1.04526e+02 -1.04480e+02 -1.04572e+02 -1.04624e+02 -1.04567e+02 -1.04682e+02
4.54080e+05 4.54000e+03 -1.05257e+02 -1.04805e+02 -1.05709e+02 -1.04623e+02 -1.04565e+02 -1.04680e+02
4.54400e+05 4.54400e+03 -1.04729e+02 -1.04409e+02 -1.05049e+02 -1.04620e+02 -1.04563e+02 -1.04678e+02
4.54720e+05 4.54700e+03 -1.04620e+02 -1.04333e+02 -1.04906e+02 -1.04618e+02 -1.04562e+02 -1.04675e+02
4.55040e+05 4.55000e+03 -1.04646e+02 -1.04541e+02 -1.04751e+02 -1.04615e+02 -1.04560e+02 -1.04671e+02
4.55360e+05 4.55300e+03 -1.04953e+02 -1.04721e+02 -1.05185e+02 -1.04613e+02 -1.04559e+02 -1.04667e+02
4.55680e+05 4.55600e+03 -1.04588e+02 -1.04564e+02 -1.04613e+02 -1.04609e+02 -1.04557e+02 -1.04662e+02
4.56000e+05 4.56000e+03 -1.04481e+02 -1.04386e+02 -1.04576e+02 -1.04606e+02 -1.04556e+02 -1.04655e+02
4.56320e+05 4.56300e+03 -1.04441e+02 -1.04190e+02 -1.04693e+02 -1.04602e+02 -1.04555e+02 -1.04648e+02
4.56640e+05 4.56600e+03 -1.04481e+02 -1.04478e+02 -1.04483e+02 -1.04596e+02 -1.04553e+02 -1.04640e+02
4.56960e+05 4.56900e+03 -1.05040e+02 -1.04946e+02 -1.05133e+02 -1.04591e+02 -1.04552e+02 -1.04631e+02
4.57280e+05 4.57200e+03 -1.04608e+02 -1.04535e+02 -1.04680e+02 -1.04587e+02 -1.04551e+02 -1.04622e+02
4.57600e+05 4.57600e+03 -1.04665e+02 -1.04662e+02 -1.04667e+02 -1.04581e+02 -1.04550e+02 -1.04612e+02
4.57920e+05 4.57900e+03 -1.04564e+02 -1.04542e+02 -1.04585e+02 -1.04576e+02 -1.04549e+02 -1.04603e+02
4.58240e+05 4.58200e+03 -1.04434e+02 -1.04167e+02 -1.04700e+02 -1.04572e+02 -1.04549e+02 -1.04594e+02
4.58560e+05 4.58500e+03 -1.04287e+02 -1.04192e+02 -1.04383e+02 -1.04567e+02 -1.04549e+02 -1.04586e+02
4.58880e+05 4.58800e+03 -1.04802e+02 -1.04624e+02 -1.04980e+02 -1.04564e+02 -1.04550e+02 -1.04578e+02
4.59200e+05 4.59200e+03 -1.04838e+02 -1.04733e+02 -1.04942e+02 -1.04562e+02 -1.04552e+02 -1.04572e+02
4.59520e+05 4.59500e+03 -1.04590e+02 -1.04178e+02 -1.05001e+02 -1.04560e+02 -1.04554e+02 -1.04567e+02
4.59840e+05 4.59800e+03 -1.04753e+02 -1.04538e+02 -1.04968e+02 -1.04560e+02 -1.04557e+02 -1.04563e+02
4.60160e+05 4.60100e+03 -1.05343e+02 -1.05332e+02 -1.05354e+02 -1.04560e+02 -1.04560e+02 -1.04560e+02
4.60480e+05 4.60400e+03 -1.05203e+02 -1.04799e+02 -1.05606e+02 -1.04561e+02 -1.04559e+02 -1.04564e+02
4.60800e+05 4.60800e+03 -1.04957e+02 -1.04880e+02 -1.05034e+02 -1.04564e+02 -1.04559e+02 -1.04569e+02
4.61120e+05 4.61100e+03 -1.04657e+02 -1.04322e+02 -1.04992e+02 -1.04567e+02 -1.04561e+02 -1.04573e+02
4.61440e+05 4.61400e+03 -1.04529e+02 -1.04358e+02 -1.04700e+02 -1.04571e+02 -1.04564e+02 -1.04578e+02
4.61760e+05 4.61700e+03 -1.04674e+02 -1.04592e+02 -1.04757e+02 -1.04575e+02 -1.04568e+02 -1.04582e+02
4.62080e+05 4.62000e+03 -1.04837e+02 -1.04702e+02 -1.04971e+02 -1.04579e+02 -1.04573e+02 -1.04586e+02
4.62400e+05 4.62400e+03 -1.04692e+02 -1.04513e+02 -1.04872e+02 -1.04584e+02 -1.04578e+02 -1.04590e+02
4.62720e+05 4.62700e+03 -1.04662e+02 -1.04451e+02 -1.04873e+02 -1.04589e+02 -1.04585e+02 -1.04593e+02
4.63040e+05 4.63000e+03 -1.04730e+02 -1.04476e+02 -1.04983e+02 -1.04594e+02 -1.04591e+02 -1.04597e+02
4.63360e+05 4.63300e+03 -1.04186e+02 -1.04053e+02 -1.04320e+02 -1.04600e+02 -1.04599e+02 -1.04600e+02
4.63680e+05 4.63600e+03 -1.04359e+02 -1.04259e+02 -1.04460e+02 -1.04605e+02 -1.04603e+02 -1.04606e+02
4.64000e+05 4.64000e+03 -1.04630e+02 -1.04508e+02 -1.04752e+02 -1.04611e+02 -1.04607e+02 -1.04614e+02
4.64320e+05 4.64300e+03 -1.04580e+02 -1.04389e+02 -1.04771e+02 -1.04617e+02 -1.04612e+02 -1.04621e+02
4.64640e+05 4.64600e+03 -1.04229e+02 -1.04177e+02 -1.04281e+02 -1.04623e+02 -1.04617e+02 -1.04629e+02
4.64960e+05 4.64900e+03 -1.04395e+02 -1.04371e+02 -1.04420e+02 -1.04630e+02 -1.04623e+02 -1.04636e+02
4.65280e+05 4.65200e+03 -1.04593e+02 -1.04404e+02 -1.04781e+02 -1.04636e+02 -1.04630e+02 -1.04643e+02
4.65600e+05 4.65600e+03 -1.04436e+02 -1.04328e+02 -1.04544e+02 -1.04644e+02 -1.04637e+02 -1.04650e+02
4.65920e+05 4.65900e+03 -1.04411e+02 -1.04144e+02 -1.04677e+02 -1.04650e+02 -1.04645e+02 -1.04656e+02
4.66240e+05 4.66200e+03 -1.04365e+02 -1.04172e+02 -1.04558e+02 -1.04657e+02 -1.04653e+02 -1.04662e+02
4.66560e+05 4.66500e+03 -1.04340e+02 -1.04208e+02 -1.04473e+02 -1.04665e+02 -1.04661e+02 -1.04668e+02
4.66880e+05 4.66800e+03 -1.04503e+02 -1.04190e+02 -1.04816e+02 -1.04671e+02 -1.04668e+02 -1.04673e+02
4.67200e+05 4.67200e+03 -1.04921e+02 -1.04631e+02 -1.05211e+02 -1.04677e+02 -1.04675e+02 -1.04678e+02
4.67520e+05 4.67500e+03 -1.04368e+02 -1.04288e+02 -1.04448e+02 -1.04681e+02 -1.04680e+02 -1.04682e+02
4.67840e+05 4.67800e+03 -1.04531e+02 -1.04233e+02 -1.04828e+02 -1.04685e+02 -1.04683e+02 -1.04686e+02
4.68160e+05 4.68100e+03 -1.04938e+02 -1.04633e+02 -1.05242e+02 -1.04688e+02 -1.04686e+02 -1.04689e+02
4.68480e+05 4.68400e+03 -1.04742e+02 -1.04706e+02 -1.04777e+02 -1.04689e+02 -1.04686e+02 -1.04691e+02
4.68800e+05 4.68800e+03 -1.04281e+02 -1.04073e+02 -1.04490e+02 -1.04688e+02 -1.04684e+02 -1.04692e+02
4.69120e+05 4.69100e+03 -1.04703e+02 -1.04371e+02 -1.05036e+02 -1.04686e+02 -1.04681e+02 -1.04692e+02
4.69440e+05 4.69400e+03 -1.04600e+02 -1.04516e+02 -1.04684e+02 -1.04684e+02 -1.04677e+02 -1.04692e+02
4.69760e+05 4.69700e+03 -1.04310e+02 -1.04029e+02 -1.04591e+02 -1.04680e+02 -1.04671e+02 -1.04690e+02
4.70080e+05 4.70000e+03 -1.04776e+02 -1.04142e+02 -1.05411e+02 -1.04675e+02 -1.04664e+02 -1.04687e+02
4.70400e+05 4.70400e+03 -1.04535e+02 -1.04289e+02 -1.04781e+02 -1.04669e+02 -1.04657e+02 -1.04682e+02
4.70720e+05 4.70700e+03 -1.04465e+02 -1.04263e+02 -1.04666e+02 -1.04663e+02 -1.04649e+02 -1.04677e+02
4.71040e+05 4.71000e+03 -1.04392e+02 -1.04250e+02 -1.04534e+02 -1.04656e+02 -1.04641e+02 -1.04671e+02
4.71360e+05 4.71300e+03 -1.04637e+02 -1.04566e+02 -1.04708e+02 -1.04648e+02 -1.04633e+02 -1.04664e+02
4.71680e+05 4.71600e+03 -1.04400e+02 -1.04158e+02 -1.04641e+02 -1.04641e+02 -1.04625e+02 -1.04656e+02
4.72000e+05 4.72000e+03 -1.04260e+02 -1.04208e+02 -1.04311e+02 -1.04633e+02 -1.04618e+02 -1.04648e+02
4.72320e+05 4.72300e+03 -1.04432e+02 -1.04209e+02 -1.04655e+02 -1.04625e+02 -1.04612e+02 -1.04639e+02
4.72640e+05 4.72600e+03 -1.04409e+02 -1.04244e+02 -1.04573e+02 -1.04618e+02 -1.04606e+02 -1.04630e+02
4.72960e+05 4.72900e+03 -1.04445e+02 -1.03964e+02 -1.04926e+02 -1.04612e+02 -1.04602e+02 -1.04621e+02
4.73280e+05 4.73200e+03 -1.04428e+02 -1.04265e+02 -1.04590e+02 -1.04606e+02 -1.04599e+02 -1.04612e+02
4.73600e+05 4.73600e+03 -1.04239e+02 -1.03996e+02 -1.04482e+02 -1.04600e+02 -1.04597e+02 -1.04602e+02
4.73920e+05 4.73900e+03 -1.04246e+02 -1.04244e+02 -1.04248e+02 -1.04595e+02 -1.04593e+02 -1.04596e+02
4.74240e+05 4.74200e+03 -1.04204e+02 -1.03965e+02 -1.04444e+02 -1.04590e+02 -1.04583e+02 -1.04596e+02
4.74560e+05 4.74500e+03 -1.04485e+02 -1.04343e+02 -1.04627e+02 -1.04585e+02 -1.04573e+02 -1.04598e+02
4.74880e+05 4.74800e+03 -1.04547e+02 -1.04383e+02 -1.04712e+02 -1.04582e+02 -1.04563e+02 -1.04601e+02
4.75200e+05 4.75200e+03 -1.04746e+02 -1.04297e+02 -1.05196e+02 -1.04579e+02 -1.04553e+02 -1.04605e+02
4.75520e+05 4.75500e+03 -1.04796e+02 -1.04667e+02 -1.04925e+02 -1.04576e+02 -1.04543e+02 -1.04609e+02
4.75840e+05 4.75800e+03 -1.04786e+02 -1.04573e+02 -1.04999e+02 -1.04574e+02 -1.04533e+02 -1.04615e+02
4.76160e+05 4.76100e+03 -1.05001e+02 -1.04753e+02 -1.05248e+02 -1.04572e+02 -1.04523e+02 -1.04621e+02
4.76480e+05 4.76400e+03 -1.04469e+02 -1.04455e+02 -1.04484e+02 -1.04570e+02 -1.04513e+02 -1.04627e+02
4.76800e+05 4.76800e+03 -1.04588e+02 -1.04355e+02 -1.04821e+02 -1.04569e+02 -1.04503e+02 -1.04634e+02
4.77120e+05 4.77100e+03 -1.04585e+02 -1.04564e+02 -1.04606e+02 -1.04567e+02 -1.04494e+02 -1.04641e+02
4.77440e+05 4.77400e+03 -1.04404e+02 -1.04382e+02 -1.04425e+02 -1.04566e+02 -1.04484e+02 -1.04648e+02
4.77760e+05 4.77700e+03 -1.04747e+02 -1.04713e+02 -1.04781e+02 -1.04564e+02 -1.04475e+02 -1.04654e+02
4.78080e+05 4.78000e+03 -1.04814e+02 -1.04693e+02 -1.04934e+02 -1.04564e+02 -1.04467e+02 -1.04660e+02
4.78400e+05 4.78400e+03 -1.04936e+02 -1.04914e+02 -1.04959e+02 -1.04562e+02 -1.04459e+02 -1.04666e+02
4.78720e+05 4.78700e+03 -1.04733e+02 -1.04638e+02 -1.04828e+02 -1.04561e+02 -1.04452e+02 -1.04671e+02
4.79040e+05 4.79000e+03 -1.05268e+02 -1.05255e+02 -1.05281e+02 -1.04560e+02 -1.04445e+02 -1.04676e+02
4.79360e+05 4.79300e+03 -1.04922e+02 -1.04483e+02 -1.05362e+02 -1.04559e+02 -1.04440e+02 -1.04679e+02
4.79680e+05 4.79600e+03 -1.05080e+02 -1.04723e+02 -1.05437e+02 -1.04559e+02 -1.04435e+02 -1.04683e+02
4.80000e+05 4.80000e+03 -1.05122e+02 -1.04954e+02 -1.05290e+02 -1.04559e+02 -1.04432e+02 -1.04686e+02
4.80320e+05 4.80300e+03 -1.04601e+02 -1.04389e+02 -1.04814e+02 -1.04559e+02 -1.04430e+02 -1.04688e+02
4.80640e+05 4.80600e+03 -1.04887e+02 -1.04118e+02 -1.05656e+02 -1.04560e+02 -1.04430e+02 -1.04690e+02
4.80960e+05 4.80900e+03 -1.05276e+02 -1.04821e+02 -1.05732e+02 -1.04561e+02 -1.04431e+02 -1.04691e+02
4.81280e+05 4.81200e+03 -1.05271e+02 -1.04453e+02 -1.06089e+02 -1.04562e+02 -1.04433e+02 -1.04692e+02
4.81600e+05 4.81600e+03 -1.05468e+02 -1.05041e+02 -1.05894e+02 -1.04565e+02 -1.04436e+02 -1.04693e+02
4.81920e+05 4.81900e+03 -1.05401e+02 -1.04489e+02 -1.06314e+02 -1.04567e+02 -1.04441e+02 -1.04693e+02
4.82240e+05 4.82200e+03 -1.04772e+02 -1.04614e+02 -1.04930e+02 -1.04571e+02 -1.04447e+02 -1.04694e+02
4.82560e+05 4.82500e+03 -1.05216e+02 -1.04565e+02 -1.05868e+02 -1.04575e+02 -1.04454e+02 -1.04695e+02
4.82880e+05 4.82800e+03 -1.05654e+02 -1.04753e+02 -1.06554e+02 -1.04580e+02 -1.04462e+02 -1.04698e+02
4.83200e+05 4.83200e+03 -1.04697e+02 -1.04622e+02 -1.04773e+02 -1.04585e+02 -1.04470e+02 -1.04701e+02
4.83520e+05 4.83500e+03 -1.05411e+02 -1.04738e+02 -1.06084e+02 -1.04592e+02 -1.04479e+02 -1.04705e+02
4.83840e+05 4.83800e+03 -1.04709e+02 -1.04603e+02 -1.04815e+02 -1.04601e+02 -1.04489e+02 -1.04712e+02
4.84160e+05 4.84100e+03 -1.04799e+02 -1.04287e+02 -1.05312e+02 -1.04609e+02 -1.04498e+02 -1.04721e+02
4.84480e+05 4.84400e+03 -1.04779e+02 -1.04747e+02 -1.04812e+02 -1.04620e+02 -1.04508e+02 -1.04732e+02
4.84800e+05 4.84800e+03 -1.05797e+02 -1.04317e+02 -1.07278e+02 -1.04631e+02 -1.04517e+02 -1.04746e+02
4.85120e+05 4.85100e+03 -1.04694e+02 -1.04254e+02 -1.05134e+02 -1.04644e+02 -1.04526e+02 -1.04763e+02
4.85440e+05 4.85400e+03 -1.05234e+02 -1.04476e+02 -1.05993e+02 -1.04659e+02 -1.04534e+02 -1.04783e+02
4.85760e+05 4.85700e+03 -1.04695e+02 -1.04509e+02 -1.04880e+02 -1.04673e+02 -1.04541e+02 -1.04806e+02
4.86080e+05 4.86000e+03 -1.04870e+02 -1.04605e+02 -1.05134e+02 -1.04689e+02 -1.04547e+02 -1.04831e+02
4.86400e+05 4.86400e+03 -1.05019e+02 -1.04436e+02 -1.05602e+02 -1.04706e+02 -1.04553e+02 -1.04859e+02
4.86720e+05 4.86700e+03 -1.05127e+02 -1.04759e+02 -1.05496e+02 -1.04723e+02 -1.04557e+02 -1.04889e+02
4.87040e+05 4.87000e+03 -1.05958e+02 -1.05186e+02 -1.06730e+02 -1.04740e+02 -1.04561e+02 -1.04920e+02
4.87360e+05 4.87300e+03 -1.05378e+02 -1.04817e+02 -1.05939e+02 -1.04757e+02 -1.04563e+02 -1.04952e+02
4.87680e+05 4.87600e+03 -1.04709e+02 -1.04687e+02 -1.04732e+02 -1.04774e+02 -1.04565e+02 -1.04984e+02
4.88000e+05 4.88000e+03 -1.06321e+02 -1.04757e+02 -1.07885e+02 -1.04791e+02 -1.04565e+02 -1.05016e+02
4.88320e+05 4.88300e+03 -1.05879e+02 -1.04355e+02 -1.07402e+02 -1.04805e+02 -1.04564e+02 -1.05046e+02
4.88640e+05 4.88600e+03 -1.05135e+02 -1.05126e+02 -1.05143e+02 -1.04820e+02 -1.04563e+02 -1.05076e+02
4.88960e+05 4.88900e+03 -1.04775e+02 -1.04431e+02 -1.05119e+02 -1.04833e+02 -1.04561e+02 -1.05104e+02
4.89280e+05 4.89200e+03 -1.04597e+02 -1.04211e+02 -1.04983e+02 -1.04845e+02 -1.04558e+02 -1.05131e+02
4.89600e+05 4.89600e+03 -1.05124e+02 -1.04583e+02 -1.05666e+02 -1.04856e+02 -1.04556e+02 -1.05156e+02
4.89920e+05 4.89900e+03 -1.04676e+02 -1.04468e+02 -1.04884e+02 -1.04866e+02 -1.04553e+02 -1.05179e+02
4.90240e+05 4.90200e+03 -1.05123e+02 -1.04440e+02 -1.05806e+02 -1.04875e+02 -1.04550e+02 -1.05201e+02
4.90560e+05 4.90500e+03 -1.05135e+02 -1.04364e+02 -1.05905e+02 -1.04884e+02 -1.04547e+02 -1.05221e+02
4.90880e+05 4.90800e+03 -1.04965e+02 -1.04508e+02 -1.05423e+02 -1.04893e+02 -1.04545e+02 -1.05241e+02
4.91200e+05 4.91200e+03 -1.04691e+02 -1.04503e+02 -1.04880e+02 -1.04903e+02 -1.04544e+02 -1.05261e+02
4.91520e+05 4.91500e+03 -1.04879e+02 -1.04619e+02 -1.05138e+02 -1.04912e+02 -1.04543e+02 -1.05280e+02
4.91840e+05 4.91800e+03 -1.04991e+02 -1.04604e+02 -1.05378e+02 -1.04922e+02 -1.04544e+02 -1.05300e+02
4.92160e+05 4.92100e+03 -1.04725e+02 -1.04246e+02 -1.05205e+02 -1.04933e+02 -1.04545e+02 -1.05321e+02
4.92480e+05 4.92400e+03 -1.04806e+02 -1.04539e+02 -1.05073e+02 -1.04946e+02 -1.04548e+02 -1.05343e+02
4.92800e+05 4.92800e+03 -1.05120e+02 -1.05085e+02 -1.05155e+02 -1.04960e+02 -1.04552e+02 -1.05367e+02
4.93120e+05 4.93100e+03 -1.04638e+02 -1.04366e+02 -1.04910e+02 -1.04974e+02 -1.04556e+02 -1.05392e+02
4.93440e+05 4.93400e+03 -1.04880e+02 -1.04801e+02 -1.04958e+02 -1.04990e+02 -1.04562e+02 -1.05418e+02
4.93760e+05 4.93700e+03 -1.04751e+02 -1.04580e+02 -1.04922e+02 -1.05006e+02 -1.04568e+02 -1.05445e+02
4.94080e+05 4.94000e+03 -1.04350e+02 -1.04104e+02 -1.04597e+02 -1.05023e+02 -1.04574e+02 -1.05472e+02
4.94400e+05 4.94400e+03 -1.05132e+02 -1.04701e+02 -1.05563e+02 -1.05040e+02 -1.04581e+02 -1.05498e+02
4.94720e+05 4.94700e+03 -1.04864e+02 -1.04863e+02 -1.04864e+02 -1.05055e+02 -1.04587e+02 -1.05524e+02
4.95040e+05 4.95000e+03 -1.04627e+02 -1.04503e+02 -1.04752e+02 -1.05071e+02 -1.04593e+02 -1.05548e+02
4.95360e+05 4.95300e+03 -1.04801e+02 -1.04284e+02 -1.05318e+02 -1.05084e+02 -1.04599e+02 -1.05570e+02
4.95680e+05 4.95600e+03 -1.05020e+02 -1.04627e+02 -1.05413e+02 -1.05097e+02 -1.04605e+02 -1.05589e+02
4.96000e+05 4.96000e+03 -1.04648e+02 -1.04631e+02 -1.04666e+02 -1.05106e+02 -1.04609e+02 -1.05604e+02
4.96320e+05 4.96300e+03 -1.04661e+02 -1.04511e+02 -1.04811e+02 -1.05114e+02 -1.04614e+02 -1.05615e+02
4.96640e+05 4.96600e+03 -1.04986e+02 -1.04848e+02 -1.05123e+02 -1.05120e+02 -1.04617e+02 -1.05622e+02
4.96960e+05 4.96900e+03 -1.04558e+02 -1.04505e+02 -1.04611e+02 -1.05123e+02 -1.04621e+02 -1.05624e+02
4.97280e+05 4.97200e+03 -1.04421e+02 -1.04065e+02 -1.04776e+02 -1.05123e+02 -1.04623e+02 -1.05622e+02
4.97600e+05 4.97600e+03 -1.04833e+02 -1.04634e+02 -1.05032e+02 -1.05120e+02 -1.04626e+02 -1.05615e+02
4.97920e+05 4.97900e+03 -1.04905e+02 -1.04843e+02 -1.04967e+02 -1.05115e+02 -1.04627e+02 -1.05604e+02
4.98240e+05 4.98200e+03 -1.04474e+02 -1.04197e+02 -1.04750e+02 -1.05108e+02 -1.04628e+02 -1.05589e+02
4.98560e+05 4.98500e+03 -1.04756e+02 -1.04281e+02 -1.05230e+02 -1.05099e+02 -1.04629e+02 -1.05569e+02
4.98880e+05 4.98800e+03 -1.04752e+02 -1.04556e+02 -1.04948e+02 -1.05088e+02 -1.04629e+02 -1.05547e+02
4.99200e+05 4.99200e+03 -1.04492e+02 -1.04319e+02 -1.04665e+02 -1.05075e+02 -1.04628e+02 -1.05521e+02
4.99520e+05 4.99500e+03 -1.04646e+02 -1.04607e+02 -1.04685e+02 -1.05059e+02 -1.04627e+02 -1.05492e+02
4.99840e+05 4.99800e+03 -1.04593e+02 -1.04579e+02 -1.04606e+02 -1.05044e+02 -1.04626e+02 -1.05462e+02
5.00160e+05 5.00100e+03 -1.04686e+02 -1.04611e+02 -1.04760e+02 -1.05026e+02 -1.04624e+02 -1.05429e+02
5.00480e+05 5.00400e+03 -1.05404e+02 -1.04655e+02 -1.06154e+02 -1.05008e+02 -1.04621e+02 -1.05396e+02
5.00800e+05 5.00800e+03 -1.04447e+02 -1.04204e+02 -1.04691e+02 -1.04990e+02 -1.04618e+02 -1.05362e+02
5.01120e+05 5.01100e+03 -1.06811e+02 -1.04696e+02 -1.08927e+02 -1.04971e+02 -1.04615e+02 -1.05327e+02
5.01440e+05 5.01400e+03 -1.07588e+02 -1.04790e+02 -1.10386e+02 -1.04952e+02 -1.04611e+02 -1.05293e+02
5.01760e+05 5.01700e+03 -1.04538e+02 -1.04501e+02 -1.04575e+02 -1.04934e+02 -1.04608e+02 -1.05259e+02
5.02080e+05 5.02000e+03 -1.04617e+02 -1.04438e+02 -1.04796e+02 -1.04916e+02 -1.04604e+02 -1.05227e+02
5.02400e+05 5.02400e+03 -1.04564e+02 -1.04305e+02 -1.04822e+02 -1.04898e+02 -1.04601e+02 -1.05195e+02
5.02720e+05 5.02700e+03 -1.04671e+02 -1.04627e+02 -1.04715e+02 -1.04882e+02 -1.04599e+02 -1.05166e+02
5.03040e+05 5.03000e+03 -1.04348e+02 -1.04229e+02 -1.04467e+02 -1.04868e+02 -1.04596e+02 -1.05139e+02
5.03360e+05 5.03300e+03 -1.04421e+02 -1.04344e+02 -1.04499e+02 -1.04855e+02 -1.04595e+02 -1.05115e+02
5.03680e+05 5.03600e+03 -1.04482e+02 -1.04270e+02 -1.04695e+02 -1.04844e+02 -1.04594e+02 -1.05095e+02
5.04000e+05 5.04000e+03 -1.04708e+02 -1.04643e+02 -1.04772e+02 -1.04836e+02 -1.04593e+02 -1.05079e+02
5.04320e+05 5.04300e+03 -1.04416e+02 -1.04370e+02 -1.04463e+02 -1.04832e+02 -1.04593e+02 -1.05070e+02
5.04640e+05 5.04600e+03 -1.04370e+02 -1.04196e+02 -1.04544e+02 -1.04830e+02 -1.04594e+02 -1.05066e+02
5.04960e+05 5.04900e+03 -1.04562e+02 -1.04504e+02 -1.04621e+02 -1.04832e+02 -1.04596e+02 -1.05068e+02
5.05280e+05 5.05200e+03 -1.04695e+02 -1.04662e+02 -1.04728e+02 -1.04838e+02 -1.04598e+02 -1.05077e+02
5.05600e+05 5.05600e+03 -1.04696e+02 -1.04587e+02 -1.04805e+02 -1.04846e+02 -1.04600e+02 -1.05092e+02
5.05920e+05 5.05900e+03 -1.04534e+02 -1.04366e+02 -1.04702e+02 -1.04857e+02 -1.04602e+02 -1.05112e+02
5.06240e+05 5.06200e+03 -1.04665e+02 -1.04174e+02 -1.05156e+02 -1.04870e+02 -1.04604e+02 -1.05136e+02
5.06560e+05 5.06500e+03 -1.04624e+02 -1.04600e+02 -1.04649e+02 -1.04885e+02 -1.04606e+02 -1.05163e+02
5.06880e+05 5.06800e+03 -1.04525e+02 -1.04332e+02 -1.04718e+02 -1.04900e+02 -1.04609e+02 -1.05192e+02
5.07200e+05 5.07200e+03 -1.04565e+02 -1.04395e+02 -1.04735e+02 -1.04915e+02 -1.04610e+02 -1.05220e+02
5.07520e+05 5.07500e+03 -1.04903e+02 -1.04337e+02 -1.05468e+02 -1.04930e+02 -1.04612e+02 -1.05248e+02
5.07840e+05 5.07800e+03 -1.04662e+02 -1.04457e+02 -1.04867e+02 -1.04943e+02 -1.04613e+02 -1.05273e+02
5.08160e+05 5.08100e+03 -1.04603e+02 -1.04174e+02 -1.05031e+02 -1.04954e+02 -1.04614e+02 -1.05293e+02
5.08480e+05 5.08400e+03 -1.04251e+02 -1.04095e+02 -1.04406e+02 -1.04962e+02 -1.04614e+02 -1.05309e+02
5.08800e+05 5.08800e+03 -1.04544e+02 -1.04394e+02 -1.04695e+02 -1.04968e+02 -1.04615e+02 -1.05320e+02
5.09120e+05 5.09100e+03 -1.04576e+02 -1.04060e+02 -1.05091e+02 -1.04969e+02 -1.04615e+02 -1.05324e+02
5.09440e+05 5.09400e+03 -1.04673e+02 -1.04536e+02 -1.04810e+02 -1.04969e+02 -1.04615e+02 -1.05323e+02
5.09760e+05 5.09700e+03 -1.04585e+02 -1.04352e+02 -1.04818e+02 -1.04965e+02 -1.04614e+02 -1.05316e+02
5.10080e+05 5.10000e+03 -1.04618e+02 -1.04421e+02 -1.04815e+02 -1.04959e+02 -1.04614e+02 -1.05304e+02
5.10400e+05 5.10400e+03 -1.04630e+02 -1.04324e+02 -1.04937e+02 -1.04950e+02 -1.04613e+02 -1.05287e+02
5.10720e+05 5.10700e+03 -1.05198e+02 -1.04686e+02 -1.05710e+02 -1.04939e+02 -1.04612e+02 -1.05266e+02
5.11040e+05 5.11000e+03 -1.04822e+02 -1.04502e+02 -1.05142e+02 -1.04925e+02 -1.04610e+02 -1.05241e+02
5.11360e+05 5.11300e+03 -1.04757e+02 -1.04679e+02 -1.04836e+02 -1.04912e+02 -1.04608e+02 -1.05215e+02
5.11680e+05 5.11600e+03 -1.04827e+02 -1.04790e+02 -1.04863e+02 -1.04896e+02 -1.04605e+02 -1.05187e+02
5.12000e+05 5.12000e+03 -1.04920e+02 -1.04860e+02 -1.04980e+02 -1.04881e+02 -1.04602e+02 -1.05159e+02
5.12320e+05 5.12300e+03 -1.04984e+02 -1.04614e+02 -1.05355e+02 -1.04864e+02 -1.04598e+02 -1.05131e+02
5.12640e+05 5.12600e+03 -1.04652e+02 -1.04348e+02 -1.04956e+02 -1.04848e+02 -1.04593e+02 -1.05103e+02
5.12960e+05 5.12900e+03 -1.04773e+02 -1.04683e+02 -1.04862e+02 -1.04832e+02 -1.04588e+02 -1.05077e+02
5.13280e+05 5.13200e+03 -1.04809e+02 -1.04499e+02 -1.05120e+02 -1.04817e+02 -1.04582e+02 -1.05052e+02
5.13600e+05 5.13600e+03 -1.04846e+02 -1.04312e+02 -1.05381e+02 -1.04802e+02 -1.04576e+02 -1.05029e+02
5.13920e+05 5.13900e+03 -1.04654e+02 -1.04365e+02 -1.04944e+02 -1.04790e+02 -1.04570e+02 -1.05009e+02
5.14240e+05 5.14200e+03 -1.04780e+02 -1.04452e+02 -1.05108e+02 -1.04776e+02 -1.04563e+02 -1.04990e+02
5.14560e+05 5.14500e+03 -1.05041e+02 -1.04805e+02 -1.05277e+02 -1.04765e+02 -1.04557e+02 -1.04973e+02
5.14880e+05 5.14800e+03 -1.04891e+02 -1.04638e+02 -1.05144e+02 -1.04755e+02 -1.04551e+02 -1.04959e+02
5.15200e+05 5.15200e+03 -1.04915e+02 -1.04890e+02 -1.04939e+02 -1.04745e+02 -1.04545e+02 -1.04946e+02
5.15520e+05 5.15500e+03 -1.05221e+02 -1.04614e+02 -1.05828e+02 -1.04738e+02 -1.04540e+02 -1.04936e+02
5.15840e+05 5.15800e+03 -1.05055e+02 -1.04915e+02 -1.05194e+02 -1.04731e+02 -1.04535e+02 -1.04927e+02
5.16160e+05 5.16100e+03 -1.04922e+02 -1.04685e+02 -1.05160e+02 -1.04726e+02 -1.04532e+02 -1.04920e+02
5.16480e+05 5.16400e+03 -1.04713e+02 -1.04603e+02 -1.04822e+02 -1.04722e+02 -1.04530e+02 -1.04915e+02
5.16800e+05 5.16800e+03 -1.04844e+02 -1.04770e+02 -1.04918e+02 -1.04721e+02 -1.04529e+02 -1.04912e+02
5.17120e+05 5.17100e+03 -1.04867e+02 -1.04682e+02 -1.05051e+02 -1.04719e+02 -1.04529e+02 -1.04910e+02
5.17440e+05 5.17400e+03 -1.05139e+02 -1.04953e+02 -1.05325e+02 -1.04719e+02 -1.04529e+02 -1.04909e+02
5.17760e+05 5.17700e+03 -1.04887e+02 -1.04842e+02 -1.04932e+02 -1.04721e+02 -1.04531e+02 -1.04910e+02
5.18080e+05 5.18000e+03 -1.04819e+02 -1.04467e+02 -1.05171e+02 -1.04722e+02 -1.04534e+02 -1.04911e+02
5.18400e+05 5.18400e+03 -1.05148e+02 -1.05120e+02 -1.05176e+02 -1.04726e+02 -1.04537e+02 -1.04915e+02
5.18720e+05 5.18700e+03 -1.04823e+02 -1.04479e+02 -1.05168e+02 -1.04730e+02 -1.04541e+02 -1.04919e+02
5.19040e+05 5.19000e+03 -1.04624e+02 -1.04396e+02 -1.04851e+02 -1.04734e+02 -1.04545e+02 -1.04924e+02
5.19360e+05 5.19300e+03 -1.04712e+02 -1.04397e+02 -1.05027e+02 -1.04740e+02 -1.04549e+02 -1.04930e+02
5.19680e+05 5.19600e+03 -1.04842e+02 -1.04514e+02 -1.05170e+02 -1.04746e+02 -1.04554e+02 -1.04938e+02
5.20000e+05 5.20000e+03 -1.04380e+02 -1.04327e+02 -1.04432e+02 -1.04752e+02 -1.04559e+02 -1.04946e+02
5.20320e+05 5.20300e+03 -1.04600e+02 -1.04342e+02 -1.04857e+02 -1.04760e+02 -1.04565e+02 -1.04954e+02
5.20640e+05 5.20600e+03 -1.04635e+02 -1.04328e+02 -1.04941e+02 -1.04767e+02 -1.04570e+02 -1.04964e+02
5.20960e+05 5.20900e+03 -1.05161e+02 -1.04868e+02 -1.05454e+02 -1.04774e+02 -1.04576e+02 -1.04973e+02
5.21280e+05 5.21200e+03 -1.04912e+02 -1.04652e+02 -1.05172e+02 -1.04782e+02 -1.04582e+02 -1.04983e+02
5.21600e+05 5.21600e+03 -1.05154e+02 -1.04398e+02 -1.05911e+02 -1.04790e+02 -1.04588e+02 -1.04992e+02
5.21920e+05 5.21900e+03 -1.05337e+02 -1.04506e+02 -1.06168e+02 -1.04798e+02 -1.04595e+02 -1.05001e+02
5.22240e+05 5.22200e+03 -1.04765e+02 -1.04405e+02 -1.05125e+02 -1.04805e+02 -1.04601e+02 -1.05010e+02
5.22560e+05 5.22500e+03 -1.05198e+02 -1.04388e+02 -1.06008e+02 -1.04812e+02 -1.04607e+02 -1.05018e+02
5.22880e+05 5.22800e+03 -1.05120e+02 -1.04393e+02 -1.05848e+02 -1.04820e+02 -1.04613e+02 -1.05026e+02
5.23200e+05 5.23200e+03 -1.05123e+02 -1.04587e+02 -1.05658e+02 -1.04825e+02 -1.04618e+02 -1.05032e+02
5.23520e+05 5.23500e+03 -1.05162e+02 -1.04195e+02 -1.06130e+02 -1.04831e+02 -1.04623e+02 -1.05038e+02
5.23840e+05 5.23800e+03 -1.05579e+02 -1.04808e+02 -1.06351e+02 -1.04834e+02 -1.04627e+02 -1.05042e+02
5.24160e+05 5.24100e+03 -1.05741e+02 -1.04315e+02 -1.07167e+02 -1.04838e+02 -1.04630e+02 -1.05046e+02
5.24480e+05 5.24400e+03 -1.05212e+02 -1.04479e+02 -1.05944e+02 -1.04840e+02 -1.04631e+02 -1.05049e+02
5.24800e+05 5.24800e+03 -1.05293e+02 -1.04178e+02 -1.06409e+02 -1.04842e+02 -1.04632e+02 -1.05052e+02
5.25120e+05 5.25100e+03 -1.05536e+02 -1.04333e+02 -1.06739e+02 -1.04843e+02 -1.04631e+02 -1.05055e+02
5.25440e+05 5.25400e+03 -1.05083e+02 -1.04309e+02 -1.05857e+02 -1.04844e+02 -1.04630e+02 -1.05058e+02
5.25760e+05 5.25700e+03 -1.05596e+02 -1.04443e+02 -1.06748e+02 -1.04844e+02 -1.04627e+02 -1.05061e+02
5.26080e+05 5.26000e+03 -1.04855e+02 -1.04447e+02 -1.05263e+02 -1.04844e+02 -1.04622e+02 -1.05065e+02
5.26400e+05 5.26400e+03 -1.04574e+02 -1.04496e+02 -1.04652e+02 -1.04844e+02 -1.04617e+02 -1.05071e+02
5.26720e+05 5.26700e+03 -1.05552e+02 -1.04526e+02 -1.06577e+02 -1.04845e+02 -1.04611e+02 -1.05079e+02
5.27040e+05 5.27000e+03 -1.06265e+02 -1.04995e+02 -1.07535e+02 -1.04846e+02 -1.04604e+02 -1.05089e+02
5.27360e+05 5.27300e+03 -1.05532e+02 -1.04728e+02 -1.06337e+02 -1.04849e+02 -1.04596e+02 -1.05101e+02
5.27680e+05 5.27600e+03 -1.05892e+02 -1.05228e+02 -1.06555e+02 -1.04852e+02 -1.04588e+02 -1.05117e+02
5.28000e+05 5.28000e+03 -1.05855e+02 -1.04557e+02 -1.07153e+02 -1.04858e+02 -1.04580e+02 -1.05136e+02
5.28320e+05 5.28300e+03 -1.05854e+02 -1.04356e+02 -1.07352e+02 -1.04865e+02 -1.04571e+02 -1.05159e+02
5.28640e+05 5.28600e+03 -1.05606e+02 -1.04723e+02 -1.06488e+02 -1.04874e+02 -1.04562e+02 -1.05186e+02
5.28960e+05 5.28900e+03 -1.05177e+02 -1.04463e+02 -1.05892e+02 -1.04884e+02 -1.04553e+02 -1.05215e+02
5.29280e+05 5.29200e+03 -1.05022e+02 -1.04391e+02 -1.05653e+02 -1.04897e+02 -1.04545e+02 -1.05249e+02
5.29600e+05 5.29600e+03 -1.04737e+02 -1.04389e+02 -1.05084e+02 -1.04911e+02 -1.04537e+02 -1.05285e+02
5.29920e+05 5.29900e+03 -1.05360e+02 -1.04845e+02 -1.05875e+02 -1.04927e+02 -1.04529e+02 -1.05324e+02
5.30240e+05 5.30200e+03 -1.05186e+02 -1.04746e+02 -1.05627e+02 -1.04943e+02 -1.04522e+02 -1.05364e+02
5.30560e+05 5.30500e+03 -1.05431e+02 -1.04462e+02 -1.06401e+02 -1.04962e+02 -1.04516e+02 -1.05407e+02
5.30880e+05 5.30800e+03 -1.05880e+02 -1.04468e+02 -1.07291e+02 -1.04981e+02 -1.04511e+02 -1.05451e+02
5.31200e+05 5.31200e+03 -1.04828e+02 -1.04284e+02 -1.05372e+02 -1.05001e+02 -1.04506e+02 -1.05497e+02
5.31520e+05 5.31500e+03 -1.08582e+02 -1.04400e+02 -1.12764e+02 -1.05023e+02 -1.04503e+02 -1.05543e+02
5.31840e+05 5.31800e+03 -1.08976e+02 -1.04411e+02 -1.13540e+02 -1.05045e+02 -1.04501e+02 -1.05589e+02
5.32160e+05 5.32100e+03 -1.05666e+02 -1.04428e+02 -1.06903e+02 -1.05067e+02 -1.04500e+02 -1.05635e+02
5.32480e+05 5.32400e+03 -1.07278e+02 -1.04732e+02 -1.09824e+02 -1.05091e+02 -1.04501e+02 -1.05681e+02
5.32800e+05 5.32800e+03 -1.04770e+02 -1.04422e+02 -1.05119e+02 -1.05114e+02 -1.04503e+02 -1.05726e+02
5.33120e+05 5.33100e+03 -1.05388e+02 -1.04713e+02 -1.06064e+02 -1.05138e+02 -1.04506e+02 -1.05770e+02
5.33440e+05 5.33400e+03 -1.05171e+02 -1.04627e+02 -1.05716e+02 -1.05162e+02 -1.04510e+02 -1.05813e+02
5.33760e+05 5.33700e+03 -1.05159e+02 -1.04325e+02 -1.05993e+02 -1.05185e+02 -1.04516e+02 -1.05854e+02
5.34080e+05 5.34000e+03 -1.05375e+02 -1.04561e+02 -1.06189e+02 -1.05209e+02 -1.04522e+02 -1.05895e+02
5.34400e+05 5.34400e+03 -1.05059e+02 -1.04568e+02 -1.05551e+02 -1.05233e+02 -1.04529e+02 -1.05936e+02
5.34720e+05 5.34700e+03 -1.04822e+02 -1.04469e+02 -1.05176e+02 -1.05257e+02 -1.04537e+02 -1.05978e+02
5.35040e+05 5.35000e+03 -1.04737e+02 -1.04180e+02 -1.05294e+02 -1.05283e+02 -1.04545e+02 -1.06021e+02
5.35360e+05 5.35300e+03 -1.04986e+02 -1.04474e+02 -1.05497e+02 -1.05311e+02 -1.04553e+02 -1.06069e+02
5.35680e+05 5.35600e+03 -1.05462e+02 -1.04878e+02 -1.06045e+02 -1.05340e+02 -1.04560e+02 -1.06120e+02
5.36000e+05 5.36000e+03 -1.04629e+02 -1.04380e+02 -1.04877e+02 -1.05372e+02 -1.04567e+02 -1.06177e+02
5.36320e+05 5.36300e+03 -1.04816e+02 -1.04569e+02 -1.05064e+02 -1.05406e+02 -1.04573e+02 -1.06239e+02
5.36640e+05 5.36600e+03 -1.04668e+02 -1.04504e+02 -1.04833e+02 -1.05442e+02 -1.04578e+02 -1.06307e+02
5.36960e+05 5.36900e+03 -1.04904e+02 -1.04814e+02 -1.04995e+02 -1.05481e+02 -1.04582e+02 -1.06379e+02
5.37280e+05 5.37200e+03 -1.04583e+02 -1.04376e+02 -1.04790e+02 -1.05519e+02 -1.04585e+02 -1.06454e+02
5.37600e+05 5.37600e+03 -1.04903e+02 -1.04482e+02 -1.05323e+02 -1.05559e+02 -1.04587e+02 -1.06531e+02
5.37920e+05 5.37900e+03 -1.04977e+02 -1.04775e+02 -1.05179e+02 -1.05599e+02 -1.04588e+02 -1.06609e+02
5.38240e+05 5.38200e+03 -1.04944e+02 -1.04657e+02 -1.05230e+02 -1.05636e+02 -1.04588e+02 -1.06684e+02
5.38560e+05 5.38500e+03 -1.04850e+02 -1.04282e+02 -1.05418e+02 -1.05671e+02 -1.04587e+02 -1.06755e+02
5.38880e+05 5.38800e+03 -1.04779e+02 -1.04576e+02 -1.04983e+02 -1.05702e+02 -1.04585e+02 -1.06819e+02
5.39200e+05 5.39200e+03 -1.04653e+02 -1.04652e+02 -1.04653e+02 -1.05729e+02 -1.04583e+02 -1.06875e+02
5.39520e+05 5.39500e+03 -1.04850e+02 -1.04689e+02 -1.05012e+02 -1.05751e+02 -1.04581e+02 -1.06921e+02
5.39840e+05 5.39800e+03 -1.04691e+02 -1.04551e+02 -1.04832e+02 -1.05767e+02 -1.04578e+02 -1.06956e+02
5.40160e+05 5.40100e+03 -1.04712e+02 -1.04452e+02 -1.04971e+02 -1.05776e+02 -1.04575e+02 -1.06978e+02
5.40480e+05 5.40400e+03 -1.04469e+02 -1.04465e+02 -1.04473e+02 -1.05779e+02 -1.04573e+02 -1.06986e+02
5.40800e+05 5.40800e+03 -1.04862e+02 -1.04703e+02 -1.05020e+02 -1.05775e+02 -1.04570e+02 -1.06981e+02
5.41120e+05 5.41100e+03 -1.04552e+02 -1.04321e+02 -1.04783e+02 -1.05766e+02 -1.04568e+02 -1.06963e+02
5.41440e+05 5.41400e+03 -1.05214e+02 -1.04937e+02 -1.05491e+02 -1.05749e+02 -1.04566e+02 -1.06931e+02
5.41760e+05 5.41700e+03 -1.04262e+02 -1.04206e+02 -1.04318e+02 -1.05726e+02 -1.04565e+02 -1.06887e+02
5.42080e+05 5.42000e+03 -1.04405e+02 -1.03921e+02 -1.04889e+02 -1.05698e+02 -1.04564e+02 -1.06832e+02
5.42400e+05 5.42400e+03 -1.04352e+02 -1.04290e+02 -1.04414e+02 -1.05665e+02 -1.04564e+02 -1.06766e+02
5.42720e+05 5.42700e+03 -1.04523e+02 -1.04500e+02 -1.04545e+02 -1.05627e+02 -1.04563e+02 -1.06692e+02
5.43040e+05 5.43000e+03 -1.04517e+02 -1.04303e+02 -1.04732e+02 -1.05587e+02 -1.04563e+02 -1.06611e+02
5.43360e+05 5.43300e+03 -1.04697e+02 -1.04436e+02 -1.04957e+02 -1.05544e+02 -1.04564e+02 -1.06524e+02
5.43680e+05 5.43600e+03 -1.04881e+02 -1.04777e+02 -1.04985e+02 -1.05499e+02 -1.04564e+02 -1.06433e+02
5.44000e+05 5.44000e+03 -1.04225e+02 -1.03962e+02 -1.04488e+02 -1.05451e+02 -1.04564e+02 -1.06338e+02
5.44320e+05 5.44300e+03 -1.04715e+02 -1.04364e+02 -1.05065e+02 -1.05403e+02 -1.04564e+02 -1.06242e+02
5.44640e+05 5.44600e+03 -1.04794e+02 -1.04506e+02 -1.05082e+02 -1.05355e+02 -1.04564e+02 -1.06146e+02
5.44960e+05 5.44900e+03 -1.04600e+02 -1.04476e+02 -1.04723e+02 -1.05307e+02 -1.04563e+02 -1.06051e+02
5.45280e+05 5.45200e+03 -1.04347e+02 -1.04195e+02 -1.04500e+02 -1.05260e+02 -1.04562e+02 -1.05957e+02
5.45600e+05 5.45600e+03 -1.04767e+02 -1.04505e+02 -1.05028e+02 -1.05214e+02 -1.04560e+02 -1.05867e+02
5.45920e+05 5.45900e+03 -1.04597e+02 -1.04538e+02 -1.04657e+02 -1.05169e+02 -1.04558e+02 -1.05780e+02
5.46240e+05 5.46200e+03 -1.04656e+02 -1.04406e+02 -1.04906e+02 -1.05126e+02 -1.04555e+02 -1.05697e+02
5.46560e+05 5.46500e+03 -1.04697e+02 -1.04530e+02 -1.04864e+02 -1.05085e+02 -1.04551e+02 -1.05619e+02
5.46880e+05 5.46800e+03 -1.04621e+02 -1.04554e+02 -1.04688e+02 -1.05046e+02 -1.04546e+02 -1.05545e+02
5.47200e+05 5.47200e+03 -1.04548e+02 -1.04321e+02 -1.04776e+02 -1.05009e+02 -1.04541e+02 -1.05477e+02
5.47520e+05 5.47500e+03 -1.04403e+02 -1.04355e+02 -1.04451e+02 -1.04975e+02 -1.04536e+02 -1.05413e+02
5.47840e+05 5.47800e+03 -1.04239e+02 -1.04131e+02 -1.04347e+02 -1.04942e+02 -1.04530e+02 -1.05354e+02
5.48160e+05 5.48100e+03 -1.04518e+02 -1.04427e+02 -1.04609e+02 -1.04913e+02 -1.04525e+02 -1.05301e+02
5.48480e+05 5.48400e+03 -1.04426e+02 -1.03909e+02 -1.04943e+02 -1.04885e+02 -1.04519e+02 -1.05251e+02
5.48800e+05 5.48800e+03 -1.04386e+02 -1.04205e+02 -1.04566e+02 -1.04859e+02 -1.04513e+02 -1.05206e+02
5.49120e+05 5.49100e+03 -1.04257e+02 -1.04205e+02 -1.04310e+02 -1.04837e+02 -1.04508e+02 -1.05165e+02
5.49440e+05 5.49400e+03 -1.04495e+02 -1.04433e+02 -1.04557e+02 -1.04815e+02 -1.04503e+02 -1.05127e+02
5.49760e+05 5.49700e+03 -1.04323e+02 -1.04111e+02 -1.04535e+02 -1.04795e+02 -1.04498e+02 -1.05092e+02
5.50080e+05 5.50000e+03 -1.04470e+02 -1.04317e+02 -1.04624e+02 -1.04777e+02 -1.04494e+02 -1.05060e+02
5.50400e+05 5.50400e+03 -1.04351e+02 -1.04223e+02 -1.04479e+02 -1.04760e+02 -1.04490e+02 -1.05030e+02
5.50720e+05 5.50700e+03 -1.04493e+02 -1.04474e+02 -1.04511e+02 -1.04744e+02 -1.04487e+02 -1.05002e+02
5.51040e+05 5.51000e+03 -1.04620e+02 -1.04270e+02 -1.04970e+02 -1.04730e+02 -1.04484e+02 -1.04976e+02
5.51360e+05 5.51300e+03 -1.04643e+02 -1.04452e+02 -1.04835e+02 -1.04716e+02 -1.04482e+02 -1.04950e+02
5.51680e+05 5.51600e+03 -1.04713e+02 -1.04628e+02 -1.04797e+02 -1.04703e+02 -1.04479e+02 -1.04926e+02
5.52000e+05 5.52000e+03 -1.04316e+02 -1.04239e+02 -1.04393e+02 -1.04690e+02 -1.04477e+02 -1.04903e+02
5.52320e+05 5.52300e+03 -1.04360e+02 -1.03956e+02 -1.04764e+02 -1.04677e+02 -1.04474e+02 -1.04880e+02
5.52640e+05 5.52600e+03 -1.04637e+02 -1.04061e+02 -1.05212e+02 -1.04665e+02 -1.04472e+02 -1.04858e+02
5.52960e+05 5.52900e+03 -1.04421e+02 -1.04389e+02 -1.04453e+02 -1.04653e+02 -1.04469e+02 -1.04836e+02
5.53280e+05 5.53200e+03 -1.04728e+02 -1.04718e+02 -1.04738e+02 -1.04641e+02 -1.04466e+02 -1.04815e+02
5.53600e+05 5.53600e+03 -1.04376e+02 -1.04282e+02 -1.04471e+02 -1.04628e+02 -1.04462e+02 -1.04794e+02
5.53920e+05 5.53900e+03 -1.04625e+02 -1.04552e+02 -1.04698e+02 -1.04616e+02 -1.04458e+02 -1.04774e+02
5.54240e+05 5.54200e+03 -1.04690e+02 -1.04414e+02 -1.04966e+02 -1.04603e+02 -1.04453e+02 -1.04754e+02
5.54560e+05 5.54500e+03 -1.05351e+02 -1.05134e+02 -1.05568e+02 -1.04591e+02 -1.04448e+02 -1.04735e+02
5.54880e+05 5.54800e+03 -1.04881e+02 -1.04466e+02 -1.05296e+02 -1.04580e+02 -1.04443e+02 -1.04717e+02
5.55200e+05 5.55200e+03 -1.05194e+02 -1.04940e+02 -1.05447e+02 -1.04569e+02 -1.04438e+02 -1.04699e+02
5.55520e+05 5.55500e+03 -1.04537e+02 -1.04371e+02 -1.04704e+02 -1.04558e+02 -1.04433e+02 -1.04682e+02
5.55840e+05 5.55800e+03 -1.05574e+02 -1.04821e+02 -1.06327e+02 -1.04547e+02 -1.04428e+02 -1.04667e+02
5.56160e+05 5.56100e+03 -1.04719e+02 -1.04282e+02 -1.05155e+02 -1.04537e+02 -1.04423e+02 -1.04652e+02
5.56480e+05 5.56400e+03 -1.05035e+02 -1.04627e+02 -1.05444e+02 -1.04529e+02 -1.04419e+02 -1.04639e+02
5.56800e+05 5.56800e+03 -1.04850e+02 -1.04635e+02 -1.05065e+02 -1.04522e+02 -1.04416e+02 -1.04627e+02
5.57120e+05 5.57100e+03 -1.05047e+02 -1.04469e+02 -1.05626e+02 -1.04516e+02 -1.04414e+02 -1.04617e+02
5.57440e+05 5.57400e+03 -1.05044e+02 -1.04093e+02 -1.05996e+02 -1.04511e+02 -1.04413e+02 -1.04610e+02
5.57760e+05 5.57700e+03 -1.05138e+02 -1.04253e+02 -1.06022e+02 -1.04508e+02 -1.04413e+02 -1.04604e+02
5.58080e+05 5.58000e+03 -1.05014e+02 -1.04663e+02 -1.05365e+02 -1.04508e+02 -1.04415e+02 -1.04601e+02
5.58400e+05 5.58400e+03 -1.04619e+02 -1.04120e+02 -1.05117e+02 -1.04508e+02 -1.04417e+02 -1.04600e+02
5.58720e+05 5.58700e+03 -1.04669e+02 -1.04504e+02 -1.04835e+02 -1.04512e+02 -1.04421e+02 -1.04603e+02
5.59040e+05 5.59000e+03 -1.05004e+02 -1.04228e+02 -1.05779e+02 -1.04517e+02 -1.04425e+02 -1.04608e+02
5.59360e+05 5.59300e+03 -1.04931e+02 -1.04514e+02 -1.05348e+02 -1.04524e+02 -1.04430e+02 -1.04617e+02
5.59680e+05 5.59600e+03 -1.04464e+02 -1.04164e+02 -1.04764e+02 -1.04532e+02 -1.04436e+02 -1.04629e+02
5.60000e+05 5.60000e+03 -1.04693e+02 -1.04244e+02 -1.05142e+02 -1.04543e+02 -1.04442e+02 -1.04644e+02
5.60320e+05 5.60300e+03 -1.04946e+02 -1.04665e+02 -1.05227e+02 -1.04555e+02 -1.04448e+02 -1.04663e+02
5.60640e+05 5.60600e+03 -1.05018e+02 -1.04799e+02 -1.05236e+02 -1.04570e+02 -1.04454e+02 -1.04685e+02
5.60960e+05 5.60900e+03 -1.05138e+02 -1.05052e+02 -1.05225e+02 -1.04585e+02 -1.04460e+02 -1.04710e+02
5.61280e+05 5.61200e+03 -1.05145e+02 -1.04934e+02 -1.05356e+02 -1.04601e+02 -1.04464e+02 -1.04738e+02
5.61600e+05 5.61600e+03 -1.04929e+02 -1.04774e+02 -1.05084e+02 -1.04619e+02 -1.04469e+02 -1.04769e+02
5.61920e+05 5.61900e+03 -1.05406e+02 -1.04865e+02 -1.05948e+02 -1.04637e+02 -1.04472e+02 -1.04802e+02
5.62240e+05 5.62200e+03 -1.05044e+02 -1.04776e+02 -1.05312e+02 -1.04656e+02 -1.04474e+02 -1.04837e+02
5.62560e+05 5.62500e+03 -1.04857e+02 -1.04177e+02 -1.05537e+02 -1.04673e+02 -1.04475e+02 -1.04872e+02
5.62880e+05 5.62800e+03 -1.05245e+02 -1.04250e+02 -1.06240e+02 -1.04692e+02 -1.04476e+02 -1.04908e+02
5.63200e+05 5.63200e+03 -1.05488e+02 -1.04581e+02 -1.06394e+02 -1.04709e+02 -1.04476e+02 -1.04943e+02
5.63520e+05 5.63500e+03 -1.04629e+02 -1.04151e+02 -1.05107e+02 -1.04726e+02 -1.04475e+02 -1.04977e+02
5.63840e+05 5.63800e+03 -1.04377e+02 -1.04235e+02 -1.04520e+02 -1.04741e+02 -1.04473e+02 -1.05009e+02
5.64160e+05 5.64100e+03 -1.04370e+02 -1.04153e+02 -1.04587e+02 -1.04755e+02 -1.04472e+02 -1.05039e+02
5.64480e+05 5.64400e+03 -1.04647e+02 -1.04181e+02 -1.05112e+02 -1.04769e+02 -1.04471e+02 -1.05066e+02
5.64800e+05 5.64800e+03 -1.04605e+02 -1.04051e+02 -1.05159e+02 -1.04779e+02 -1.04470e+02 -1.05089e+02
5.65120e+05 5.65100e+03 -1.04839e+02 -1.04541e+02 -1.05137e+02 -1.04790e+02 -1.04469e+02 -1.05110e+02
5.65440e+05 5.65400e+03 -1.04693e+02 -1.04282e+02 -1.05104e+02 -1.04797e+02 -1.04469e+02 -1.05126e+02
5.65760e+05 5.65700e+03 -1.04385e+02 -1.04196e+02 -1.04573e+02 -1.04805e+02 -1.04470e+02 -1.05140e+02
5.66080e+05 5.66000e+03 -1.04617e+02 -1.04083e+02 -1.05150e+02 -1.04811e+02 -1.04472e+02 -1.05150e+02
5.66400e+05 5.66400e+03 -1.04600e+02 -1.04350e+02 -1.04849e+02 -1.04816e+02 -1.04475e+02 -1.05158e+02
5.66720e+05 5.66700e+03 -1.05066e+02 -1.04664e+02 -1.05467e+02 -1.04820e+02 -1.04478e+02 -1.05163e+02
5.67040e+05 5.67000e+03 -1.05016e+02 -1.04981e+02 -1.05050e+02 -1.04824e+02 -1.04481e+02 -1.05167e+02
5.67360e+05 5.67300e+03 -1.04777e+02 -1.04548e+02 -1.05006e+02 -1.04828e+02 -1.04485e+02 -1.05170e+02
5.67680e+05 5.67600e+03 -1.04663e+02 -1.04209e+02 -1.05118e+02 -1.04830e+02 -1.04488e+02 -1.05172e+02
5.68000e+05 5.68000e+03 -1.04633e+02 -1.04544e+02 -1.04723e+02 -1.04833e+02 -1.04491e+02 -1.05174e+02
5.68320e+05 5.68300e+03 -1.04822e+02 -1.04806e+02 -1.04837e+02 -1.04834e+02 -1.04494e+02 -1.05174e+02
5.68640e+05 5.68600e+03 -1.04675e+02 -1.04513e+02 -1.04838e+02 -1.04835e+02 -1.04496e+02 -1.05175e+02
5.68960e+05 5.68900e+03 -1.04761e+02 -1.04333e+02 -1.05188e+02 -1.04836e+02 -1.04497e+02 -1.05175e+02
5.69280e+05 5.69200e+03 -1.04347e+02 -1.04012e+02 -1.04683e+02 -1.04835e+02 -1.04497e+02 -1.05174e+02
5.69600e+05 5.69600e+03 -1.04987e+02 -1.04663e+02 -1.05310e+02 -1.04835e+02 -1.04497e+02 -1.05173e+02
5.69920e+05 5.69900e+03 -1.04266e+02 -1.04255e+02 -1.04277e+02 -1.04834e+02 -1.04496e+02 -1.05171e+02
5.70240e+05 5.70200e+03 -1.04857e+02 -1.04786e+02 -1.04928e+02 -1.04831e+02 -1.04494e+02 -1.05168e+02
5.70560e+05 5.70500e+03 -1.04377e+02 -1.04269e+02 -1.04486e+02 -1.04828e+02 -1.04492e+02 -1.05164e+02
5.70880e+05 5.70800e+03 -1.04745e+02 -1.04685e+02 -1.04804e+02 -1.04825e+02 -1.04490e+02 -1.05159e+02
5.71200e+05 5.71200e+03 -1.04572e+02 -1.04461e+02 -1.04683e+02 -1.04820e+02 -1.04487e+02 -1.05152e+02
5.71520e+05 5.71500e+03 -1.04132e+02 -1.03898e+02 -1.04366e+02 -1.04815e+02 -1.04486e+02 -1.05143e+02
5.71840e+05 5.71800e+03 -1.04715e+02 -1.04683e+02 -1.04746e+02 -1.04809e+02 -1.04485e+02 -1.05133e+02
5.72160e+05 5.72100e+03 -1.04590e+02 -1.04330e+02 -1.04850e+02 -1.04803e+02 -1.04485e+02 -1.05121e+02
5.72480e+05 5.72400e+03 -1.04285e+02 -1.04285e+02 -1.04285e+02 -1.04796e+02 -1.04485e+02 -1.05107e+02
5.72800e+05 5.72800e+03 -1.04697e+02 -1.04220e+02 -1.05174e+02 -1.04790e+02 -1.04487e+02 -1.05092e+02
5.73120e+05 5.73100e+03 -1.04417e+02 -1.04357e+02 -1.04477e+02 -1.04782e+02 -1.04490e+02 -1.05075e+02
5.73440e+05 5.73400e+03 -1.04457e+02 -1.04135e+02 -1.04779e+02 -1.04775e+02 -1.04494e+02 -1.05057e+02
5.73760e+05 5.73700e+03 -1.04510e+02 -1.04472e+02 -1.04547e+02 -1.04768e+02 -1.04499e+02 -1.05038e+02
5.74080e+05 5.74000e+03 -1.04186e+02 -1.04098e+02 -1.04275e+02 -1.04762e+02 -1.04505e+02 -1.05019e+02
5.74400e+05 5.74400e+03 -1.04455e+02 -1.04228e+02 -1.04682e+02 -1.04755e+02 -1.04512e+02 -1.04999e+02
5.74720e+05 5.74700e+03 -1.04349e+02 -1.04129e+02 -1.04568e+02 -1.04749e+02 -1.04519e+02 -1.04979e+02
5.75040e+05 5.75000e+03 -1.04230e+02 -1.04161e+02 -1.04299e+02 -1.04743e+02 -1.04526e+02 -1.04959e+02
5.75360e+05 5.75300e+03 -1.04675e+02 -1.04611e+02 -1.04740e+02 -1.04737e+02 -1.04533e+02 -1.04940e+02
5.75680e+05 5.75600e+03 -1.04065e+02 -1.04025e+02 -1.04104e+02 -1.04730e+02 -1.04539e+02 -1.04921e+02
5.76000e+05 5.76000e+03 -1.04582e+02 -1.04425e+02 -1.04739e+02 -1.04724e+02 -1.04545e+02 -1.04903e+02
5.76320e+05 5.76300e+03 -1.04944e+02 -1.04633e+02 -1.05255e+02 -1.04718e+02 -1.04550e+02 -1.04885e+02
5.76640e+05 5.76600e+03 -1.04480e+02 -1.04268e+02 -1.04692e+02 -1.04711e+02 -1.04553e+02 -1.04869e+02
5.76960e+05 5.76900e+03 -1.04625e+02 -1.04353e+02 -1.04898e+02 -1.04704e+02 -1.04555e+02 -1.04853e+02
5.77280e+05 5.77200e+03 -1.04406e+02 -1.04403e+02 -1.04410e+02 -1.04697e+02 -1.04555e+02 -1.04839e+02
5.77600e+05 5.77600e+03 -1.04245e+02 -1.04192e+02 -1.04298e+02 -1.04690e+02 -1.04554e+02 -1.04825e+02
5.77920e+05 5.77900e+03 -1.04321e+02 -1.04146e+02 -1.04496e+02 -1.04681e+02 -1.04550e+02 -1.04812e+02
5.78240e+05 5.78200e+03 -1.04745e+02 -1.04453e+02 -1.05038e+02 -1.04672e+02 -1.04545e+02 -1.04799e+02
5.78560e+05 5.78500e+03 -1.04445e+02 -1.04439e+02 -1.04450e+02 -1.04663e+02 -1.04539e+02 -1.04788e+02
5.78880e+05 5.78800e+03 -1.04420e+02 -1.04419e+02 -1.04421e+02 -1.04654e+02 -1.04532e+02 -1.04776e+02
5.79200e+05 5.79200e+03 -1.04366e+02 -1.04160e+02 -1.04572e+02 -1.04644e+02 -1.04523e+02 -1.04765e+02
5.79520e+05 5.79500e+03 -1.04468e+02 -1.04273e+02 -1.04663e+02 -1.04635e+02 -1.04515e+02 -1.04754e+02
5.79840e+05 5.79800e+03 -1.04523e+02 -1.04119e+02 -1.04926e+02 -1.04624e+02 -1.04506e+02 -1.04743e+02
5.80160e+05 5.80100e+03 -1.04404e+02 -1.04306e+02 -1.04501e+02 -1.04614e+02 -1.04497e+02 -1.04732e+02
5.80480e+05 5.80400e+03 -1.04590e+02 -1.04486e+02 -1.04693e+02 -1.04605e+02 -1.04489e+02 -1.04721e+02
5.80800e+05 5.80800e+03 -1.04355e+02 -1.04285e+02 -1.04424e+02 -1.04596e+02 -1.04482e+02 -1.04711e+02
5.81120e+05 5.81100e+03 -1.04258e+02 -1.04122e+02 -1.04394e+02 -1.04588e+02 -1.04475e+02 -1.04700e+02
5.81440e+05 5.81400e+03 -1.04438e+02 -1.04380e+02 -1.04495e+02 -1.04579e+02 -1.04470e+02 -1.04689e+02
5.81760e+05 5.81700e+03 -1.04757e+02 -1.04375e+02 -1.05139e+02 -1.04572e+02 -1.04466e+02 -1.04678e+02
5.82080e+05 5.82000e+03 -1.04454e+02 -1.04418e+02 -1.04490e+02 -1.04565e+02 -1.04462e+02 -1.04667e+02
5.82400e+05 5.82400e+03 -1.04288e+02 -1.04268e+02 -1.04308e+02 -1.04558e+02 -1.04460e+02 -1.04657e+02
5.82720e+05 5.82700e+03 -1.04596e+02 -1.04580e+02 -1.04613e+02 -1.04553e+02 -1.04458e+02 -1.04647e+02
5.83040e+05 5.83000e+03 -1.04484e+02 -1.04272e+02 -1.04696e+02 -1.04547e+02 -1.04457e+02 -1.04638e+02
5.83360e+05 5.83300e+03 -1.05135e+02 -1.04532e+02 -1.05738e+02 -1.04543e+02 -1.04457e+02 -1.04629e+02
5.83680e+05 5.83600e+03 -1.04415e+02 -1.04392e+02 -1.04438e+02 -1.04538e+02 -1.04456e+02 -1.04621e+02
5.84000e+05 5.84000e+03 -1.04659e+02 -1.04344e+02 -1.04974e+02 -1.04535e+02 -1.04456e+02 -1.04614e+02
5.84320e+05 5.84300e+03 -1.04638e+02 -1.04593e+02 -1.04682e+02 -1.04531e+02 -1.04456e+02 -1.04607e+02
5.84640e+05 5.84600e+03 -1.04776e+02 -1.04514e+02 -1.05038e+02 -1.04529e+02 -1.04456e+02 -1.04602e+02
5.84960e+05 5.84900e+03 -1.04572e+02 -1.04536e+02 -1.04607e+02 -1.04526e+02 -1.04455e+02 -1.04597e+02
5.85280e+05 5.85200e+03 -1.04404e+02 -1.04197e+02 -1.04612e+02 -1.04524e+02 -1.04454e+02 -1.04594e+02
5.85600e+05 5.85600e+03 -1.04359e+02 -1.04253e+02 -1.04465e+02 -1.04522e+02 -1.04453e+02 -1.04591e+02
5.85920e+05 5.85900e+03 -1.04523e+02 -1.04408e+02 -1.04638e+02 -1.04520e+02 -1.04452e+02 -1.04588e+02
5.86240e+05 5.86200e+03 -1.04112e+02 -1.04020e+02 -1.04203e+02 -1.04519e+02 -1.04450e+02 -1.04587e+02
5.86560e+05 5.86500e+03 -1.04703e+02 -1.04254e+02 -1.05151e+02 -1.04517e+02 -1.04448e+02 -1.04586e+02
5.86880e+05 5.86800e+03 -1.04629e+02 -1.04558e+02 -1.04700e+02 -1.04517e+02 -1.04447e+02 -1.04586e+02
5.87200e+05 5.87200e+03 -1.04870e+02 -1.04436e+02 -1.05303e+02 -1.04516e+02 -1.04445e+02 -1.04587e+02
5.87520e+05 5.87500e+03 -1.04487e+02 -1.04458e+02 -1.04517e+02 -1.04516e+02 -1.04443e+02 -1.04588e+02
5.87840e+05 5.87800e+03 -1.04601e+02 -1.04539e+02 -1.04662e+02 -1.04516e+02 -1.04442e+02 -1.04590e+02
5.88160e+05 5.88100e+03 -1.04850e+02 -1.04553e+02 -1.05147e+02 -1.04517e+02 -1.04440e+02 -1.04593e+02
5.88480e+05 5.88400e+03 -1.04544e+02 -1.04474e+02 -1.04614e+02 -1.04518e+02 -1.04440e+02 -1.04596e+02
5.88800e+05 5.88800e+03 -1.04595e+02 -1.04531e+02 -1.04659e+02 -1.04520e+02 -1.04440e+02 -1.04600e+02
5.89120e+05 5.89100e+03 -1.04436e+02 -1.04426e+02 -1.04447e+02 -1.04523e+02 -1.04441e+02 -1.04605e+02
5.89440e+05 5.89400e+03 -1.04465e+02 -1.04255e+02 -1.04674e+02 -1.04526e+02 -1.04443e+02 -1.04610e+02
5.89760e+05 5.89700e+03 -1.04515e+02 -1.04352e+02 -1.04678e+02 -1.04530e+02 -1.04445e+02 -1.04615e+02
5.90080e+05 5.90000e+03 -1.04265e+02 -1.04175e+02 -1.04355e+02 -1.04535e+02 -1.04449e+02 -1.04621e+02
5.90400e+05 5.90400e+03 -1.05275e+02 -1.04531e+02 -1.06018e+02 -1.04540e+02 -1.04453e+02 -1.04626e+02
5.90720e+05 5.90700e+03 -1.04693e+02 -1.04500e+02 -1.04886e+02 -1.04545e+02 -1.04458e+02 -1.04632e+02
5.91040e+05 5.91000e+03 -1.04506e+02 -1.04388e+02 -1.04624e+02 -1.04550e+02 -1.04464e+02 -1.04637e+02
5.91360e+05 5.91300e+03 -1.04728e+02 -1.04337e+02 -1.05120e+02 -1.04557e+02 -1.04471e+02 -1.04643e+02
5.91680e+05 5.91600e+03 -1.04328e+02 -1.04231e+02 -1.04426e+02 -1.04562e+02 -1.04478e+02 -1.04647e+02
5.92000e+05 5.92000e+03 -1.04362e+02 -1.04244e+02 -1.04481e+02 -1.04569e+02 -1.04486e+02 -1.04652e+02
5.92320e+05 5.92300e+03 -1.04353e+02 -1.04319e+02 -1.04387e+02 -1.04576e+02 -1.04495e+02 -1.04656e+02
5.92640e+05 5.92600e+03 -1.04787e+02 -1.04752e+02 -1.04822e+02 -1.04581e+02 -1.04503e+02 -1.04659e+02
5.92960e+05 5.92900e+03 -1.04450e+02 -1.04362e+02 -1.04538e+02 -1.04587e+02 -1.04512e+02 -1.04661e+02
5.93280e+05 5.93200e+03 -1.04368e+02 -1.04311e+02 -1.04425e+02 -1.04592e+02 -1.04521e+02 -1.04663e+02
5.93600e+05 5.93600e+03 -1.04572e+02 -1.04513e+02 -1.04630e+02 -1.04596e+02 -1.04530e+02 -1.04663e+02
5.93920e+05 5.93900e+03 -1.04416e+02 -1.04297e+02 -1.04535e+02 -1.04601e+02 -1.04539e+02 -1.04663e+02
5.94240e+05 5.94200e+03 -1.04267e+02 -1.04170e+02 -1.04364e+02 -1.04605e+02 -1.04548e+02 -1.04662e+02
5.94560e+05 5.94500e+03 -1.04471e+02 -1.04379e+02 -1.04563e+02 -1.04608e+02 -1.04556e+02 -1.04660e+02
5.94880e+05 5.94800e+03 -1.04663e+02 -1.04615e+02 -1.04711e+02 -1.04611e+02 -1.04564e+02 -1.04657e+02
5.95200e+05 5.95200e+03 -1.04400e+02 -1.04136e+02 -1.04664e+02 -1.04613e+02 -1.04572e+02 -1.04654e+02
5.95520e+05 5.95500e+03 -1.04415e+02 -1.04256e+02 -1.04574e+02 -1.04614e+02 -1.04579e+02 -1.04650e+02
5.95840e+05 5.95800e+03 -1.04511e+02 -1.04429e+02 -1.04594e+02 -1.04615e+02 -1.04585e+02 -1.04645e+02
5.96160e+05 5.96100e+03 -1.04766e+02 -1.04666e+02 -1.04865e+02 -1.04615e+02 -1.04590e+02 -1.04640e+02
5.96480e+05 5.96400e+03 -1.04674e+02 -1.04474e+02 -1.04874e+02 -1.04615e+02 -1.04595e+02 -1.04635e+02
5.96800e+05 5.96800e+03 -1.04508e+02 -1.04374e+02 -1.04642e+02 -1.04614e+02 -1.04598e+02 -1.04629e+02
5.97120e+05 5.97100e+03 -1.04774e+02 -1.04424e+02 -1.05124e+02 -1.04612e+02 -1.04601e+02 -1.04623e+02
5.97440e+05 5.97400e+03 -1.04627e+02 -1.04543e+02 -1.04711e+02 -1.04609e+02 -1.04602e+02 -1.04616e+02
5.97760e+05 5.97700e+03 -1.04267e+02 -1.04071e+02 -1.04463e+02 -1.04606e+02 -1.04602e+02 -1.04609e+02
5.98080e+05 5.98000e+03 -1.04316e+02 -1.04220e+02 -1.04412e+02 -1.04602e+02 -1.04602e+02 -1.04603e+02
5.98400e+05 5.98400e+03 -1.04688e+02 -1.04610e+02 -1.04766e+02 -1.04597e+02 -1.04595e+02 -1.04600e+02
5.98720e+05 5.98700e+03 -1.04499e+02 -1.04499e+02 -1.04500e+02 -1.04593e+02 -1.04588e+02 -1.04597e+02
5.99040e+05 5.99000e+03 -1.04721e+02 -1.04265e+02 -1.05176e+02 -1.04587e+02 -1.04581e+02 -1.04593e+02
5.99360e+05 5.99300e+03 -1.04380e+02 -1.04328e+02 -1.04431e+02 -1.04582e+02 -1.04575e+02 -1.04589e+02
5.99680e+05 5.99600e+03 -1.04394e+02 -1.04122e+02 -1.04665e+02 -1.04576e+02 -1.04568e+02 -1.04584e+02


==> shkadov_free.dat <==
0.00000e+00 1.00026e+00 1.00000e+00
2.50000e-01 1.00002e+00 9.99537e-01
5.00000e-01 1.00001e+00 9.99988e-01
7.50000e-01 1.00001e+00 1.00003e+00
1.00000e+00 1.00001e+00 1.00005e+00
1.25000e+00 1.00000e+00 9.99942e-01
1.50000e+00 9.99996e-01 9.99958e-01
1.75000e+00 1.00000e+00 1.00001e+00
2.00000e+00 1.00001e+00 1.00012e+00
2.25000e+00 9.99992e-01 9.99920e-01
2.50000e+00 9.99976e-01 9.99853e-01
2.75000e+00 9.99979e-01 9.99939e-01
3.00000e+00 9.99991e-01 9.99998e-01
3.25000e+00 9.99994e-01 9.99997e-01
3.50000e+00 9.99997e-01 9.99998e-01
3.75000e+00 9.99994e-01 9.99965e-01
4.00000e+00 9.99995e-01 9.99950e-01
4.25000e+00 1.00000e+00 1.00004e+00
4.50000e+00 1.00001e+00 1.00005e+00
4.75000e+00 1.00001e+00 1.00004e+00
5.00000e+00 1.00001e+00 1.00002e+00
5.25000e+00 1.00000e+00 1.00001e+00
5.50000e+00 9.99996e-01 9.99976e-01
5.75000e+00 9.99992e-01 9.99965e-01
6.00000e+00 9.99991e-01 9.99967e-01
6.25000e+00 9.99992e-01 9.99975e-01
6.50000e+00 9.99995e-01 9.99998e-01
6.75000e+00 9.99995e-01 9.99981e-01
7.00000e+00 9.99995e-01 9.99980e-01
7.25000e+00 9.99997e-01 9.99991e-01
7.50000e+00 1.00000e+00 1.00002e+00
7.75000e+00 1.00000e+00 1.00002e+00
8.00000e+00 1.00000e+00 1.00001e+00
8.25000e+00 1.00000e+00 1.00001e+00
8.50000e+00 1.00000e+00 1.00000e+00
8.75000e+00 1.00000e+00 9.99999e-01
9.00000e+00 1.00000e+00 9.99997e-01
9.25000e+00 1.00000e+00 1.00000e+00
9.50000e+00 1.00000e+00 1.00001e+00
9.75000e+00 1.00001e+00 1.00002e+00
1.00000e+01 1.00001e+00 1.00003e+00
1.02500e+01 1.00001e+00 1.00002e+00
1.05000e+01 1.00001e+00 1.00002e+00
1.07500e+01 1.00000e+00 1.00000e+00
1.10000e+01 1.00000e+00 9.99999e-01
1.12500e+01 1.00000e+00 1.00000e+00
1.15000e+01 1.00000e+00 1.00000e+00
1.17500e+01 9.99999e-01 1.00000e+00
1.20000e+01 9.99998e-01 9.99993e-01
1.22500e+01 9.99996e-01 9.99989e-01
1.25000e+01 9.99994e-01 9.99984e-01
1.27500e+01 9.99992e-01 9.99975e-01
1.30000e+01 9.99990e-01 9.99971e-01
1.32500e+01 9.99990e-01 9.99972e-01
1.35000e+01 9.99990e-01 9.99972e-01
1.37500e+01 9.99990e-01 9.99972e-01
1.40000e+01 9.99991e-01 9.99974e-01
1.42500e+01 9.99993e-01 9.99980e-01
1.45000e+01 9.99995e-01 9.99990e-01
1.47500e+01 9.99998e-01 1.00000e+00
1.50000e+01 1.00000e+00 1.00001e+00
1.52500e+01 1.00000e+00 1.00001e+00
1.55000e+01 1.00000e+00 1.00001e+00
1.57500e+01 1.00000e+00 1.00001e+00
1.60000e+01 1.00000e+00 1.00000e+00
1.62500e+01 1.00000e+00 1.00000e+00
1.65000e+01 1.00000e+00 1.00001e+00
1.67500e+01 1.00000e+00 1.00001e+00
1.70000e+01 1.00001e+00 1.00002e+00
1.72500e+01 1.00001e+00 1.00002e+00
1.75000e+01 1.00001e+00 1.00002e+00
1.77500e+01 1.00001e+00 1.00002e+00
1.80000e+01 1.00001e+00 1.00003e+00
1.82500e+01 1.00001e+00 1.00003e+00
1.85000e+01 1.00001e+00 1.00004e+00
1.87500e+01 1.00001e+00 1.00003e+00
1.90000e+01 1.00001e+00 1.00003e+00
1.92500e+01 1.00001e+00 1.00003e+00
1.95000e+01 1.00001e+00 1.00002e+00
1.97500e+01 1.00001e+00 1.00002e+00
2.00000e+01 1.00001e+00 1.00002e+00
2.02500e+01 1.00001e+00 1.00002e+00
2.05000e+01 1.00001e+00 1.00002e+00
2.07500e+01 1.00000e+00 1.00001e+00
2.10000e+01 1.00000e+00 1.00000e+00
2.12500e+01 9.99998e-01 9.99990e-01
2.15000e+01 9.99995e-01 9.99981e-01
2.17500e+01 9.99993e-01 9.99972e-01
2.20000e+01 9.99992e-01 9.99970e-01
2.22500e+01 9.99991e-01 9.99970e-01
2.25000e+01 9.99991e-01 9.99973e-01
2.27500e+01 9.99992e-01 9.99977e-01
2.30000e+01 9.99992e-01 9.99980e-01
2.32500e+01 9.99992e-01 9.99979e-01
2.35000e+01 9.99991e-01 9.99978e-01
2.37500e+01 9.99991e-01 9.99977e-01
2.40000e+01 9.99990e-01 9.99975e-01
2.42500e+01 9.99989e-01 9.99973e-01
2.45000e+01 9.99989e-01 9.99971e-01
2.47500e+01 9.99989e-01 9.99972e-01
2.50000e+01 9.99989e-01 9.99973e-01
2.52500e+01 9.99990e-01 9.99976e-01
2.55000e+01 9.99991e-01 9.99980e-01
2.57500e+01 9.99993e-01 9.99985e-01
2.60000e+01 9.99995e-01 9.99991e-01
2.62500e+01 9.99997e-01 9.99998e-01
2.65000e+01 9.99999e-01 1.00000e+00
2.67500e+01 1.00000e+00 1.00001e+00
2.70000e+01 1.00000e+00 1.00002e+00
2.72500e+01 1.00001e+00 1.00002e+00
2.75000e+01 1.00001e+00 1.00003e+00
2.77500e+01 1.00001e+00 1.00003e+00
2.80000e+01 1.00001e+00 1.00004e+00
2.82500e+01 1.00002e+00 1.00004e+00
2.85000e+01 1.00002e+00 1.00005e+00
2.87500e+01 1.00002e+00 1.00005e+00
2.90000e+01 1.00002e+00 1.00005e+00
2.92500e+01 1.00002e+00 1.00005e+00
2.95000e+01 1.00002e+00 1.00005e+00
2.97500e+01 1.00002e+00 1.00005e+00
3.00000e+01 1.00002e+00 1.00004e+00
3.02500e+01 1.00002e+00 1.00004e+00
3.05000e+01 1.00001e+00 1.00003e+00
3.07500e+01 1.00001e+00 1.00002e+00
3.10000e+01 1.00001e+00 1.00001e+00
3.12500e+01 1.00000e+00 1.00000e+00
3.15000e+01 9.99998e-01 9.99988e-01
3.17500e+01 9.99992e-01 9.99973e-01
3.20000e+01 9.99987e-01 9.99957e-01
3.22500e+01 9.99982e-01 9.99945e-01
3.25000e+01 9.99977e-01 9.99931e-01
3.27500e+01 9.99973e-01 9.99922e-01
3.30000e+01 9.99970e-01 9.99914e-01
3.32500e+01 9.99968e-01 9.99910e-01
3.35000e+01 9.99968e-01 9.99911e-01
3.37500e+01 9.99968e-01 9.99914e-01
3.40000e+01 9.99969e-01 9.99919e-01
3.42500e+01 9.99971e-01 9.99926e-01
3.45000e+01 9.99974e-01 9.99936e-01
3.47500e+01 9.99978e-01 9.99947e-01
3.50000e+01 9.99982e-01 9.99958e-01
3.52500e+01 9.99987e-01 9.99972e-01
3.55000e+01 9.99992e-01 9.99986e-01
3.57500e+01 9.99997e-01 1.00000e+00
3.60000e+01 1.00000e+00 1.00002e+00
3.62500e+01 1.00001e+00 1.00003e+00
3.65000e+01 1.00001e+00 1.00004e+00
3.67500e+01 1.00001e+00 1.00005e+00
3.70000e+01 1.00002e+00 1.00005e+00
3.72500e+01 1.00002e+00 1.00006e+00
3.75000e+01 1.00002e+00 1.00006e+00
3.77500e+01 1.00002e+00 1.00006e+00
3.80000e+01 1.00002e+00 1.00005e+00
3.82500e+01 1.00002e+00 1.00005e+00
3.85000e+01 1.00002e+00 1.00005e+00
3.87500e+01 1.00002e+00 1.00004e+00
3.90000e+01 1.00001e+00 1.00004e+00
3.92500e+01 1.00001e+00 1.00003e+00
3.95000e+01 1.00001e+00 1.00003e+00
3.97500e+01 1.00001e+00 1.00002e+00
4.00000e+01 1.00001e+00 1.00002e+00
4.02500e+01 1.00001e+00 1.00001e+00
4.05000e+01 1.00000e+00 1.00001e+00
4.07500e+01 1.00000e+00 1.00001e+00
4.10000e+01 1.00000e+00 1.00001e+00
4.12500e+01 1.00000e+00 1.00001e+00
4.15000e+01 1.00001e+00 1.00001e+00
4.17500e+01 1.00001e+00 1.00002e+00
4.20000e+01 1.00001e+00 1.00002e+00
4.22500e+01 1.00001e+00 1.00002e+00
4.25000e+01 1.00001e+00 1.00003e+00
4.27500e+01 1.00001e+00 1.00003e+00
4.30000e+01 1.00001e+00 1.00003e+00
4.32500e+01 1.00001e+00 1.00003e+00
4.35000e+01 1.00001e+00 1.00003e+00
4.37500e+01 1.00002e+00 1.00003e+00
4.40000e+01 1.00002e+00 1.00003e+00
4.42500e+01 1.00001e+00 1.00003e+00
4.45000e+01 1.00001e+00 1.00003e+00
4.47500e+01 1.00001e+00 1.00002e+00
4.50000e+01 1.00001e+00 1.00001e+00
4.52500e+01 1.00001e+00 1.00000e+00
4.55000e+01 1.00000e+00 9.99993e-01
4.57500e+01 9.99997e-01 9.99980e-01
4.60000e+01 9.99991e-01 9.99966e-01
4.62500e+01 9.99986e-01 9.99951e-01
4.65000e+01 9.99980e-01 9.99936e-01
4.67500e+01 9.99974e-01 9.99920e-01
4.70000e+01 9.99968e-01 9.99908e-01
4.72500e+01 9.99963e-01 9.99893e-01
4.75000e+01 9.99959e-01 9.99884e-01
4.77500e+01 9.99956e-01 9.99879e-01
4.80000e+01 9.99953e-01 9.99873e-01
4.82500e+01 9.99953e-01 9.99875e-01
4.85000e+01 9.99953e-01 9.99879e-01
4.87500e+01 9.99955e-01 9.99885e-01
4.90000e+01 9.99958e-01 9.99895e-01
4.92500e+01 9.99962e-01 9.99908e-01
4.95000e+01 9.99967e-01 9.99925e-01
4.97500e+01 9.99974e-01 9.99944e-01
5.00000e+01 9.99982e-01 9.99965e-01
5.02500e+01 9.99990e-01 9.99988e-01
5.05000e+01 1.00000e+00 1.00001e+00
5.07500e+01 1.00001e+00 1.00004e+00
5.10000e+01 1.00002e+00 1.00006e+00
5.12500e+01 1.00003e+00 1.00009e+00
5.15000e+01 1.00004e+00 1.00010e+00
5.17500e+01 1.00004e+00 1.00012e+00
5.20000e+01 1.00005e+00 1.00013e+00
5.22500e+01 1.00005e+00 1.00014e+00
5.25000e+01 1.00005e+00 1.00014e+00
5.27500e+01 1.00005e+00 1.00014e+00
5.30000e+01 1.00005e+00 1.00013e+00
5.32500e+01 1.00005e+00 1.00012e+00
5.35000e+01 1.00004e+00 1.00011e+00
5.37500e+01 1.00004e+00 1.00008e+00
5.40000e+01 1.00003e+00 1.00006e+00
5.42500e+01 1.00002e+00 1.00003e+00
5.45000e+01 1.00001e+00 1.00000e+00
5.47500e+01 9.99994e-01 9.99972e-01
5.50000e+01 9.99982e-01 9.99944e-01
5.52500e+01 9.99970e-01 9.99912e-01
5.55000e+01 9.99960e-01 9.99890e-01
5.57500e+01 9.99950e-01 9.99860e-01
5.60000e+01 9.99943e-01 9.99851e-01
5.62500e+01 9.99938e-01 9.99837e-01
5.65000e+01 9.99935e-01 9.99837e-01
5.67500e+01 9.99936e-01 9.99843e-01
5.70000e+01 9.99939e-01 9.99855e-01
5.72500e+01 9.99944e-01 9.99873e-01
5.75000e+01 9.99953e-01 9.99898e-01
5.77500e+01 9.99964e-01 9.99931e-01
5.80000e+01 9.99978e-01 9.99969e-01
5.82500e+01 9.99994e-01 1.00001e+00
5.85000e+01 1.00001e+00 1.00006e+00
5.87500e+01 1.00003e+00 1.00011e+00
5.90000e+01 1.00005e+00 1.00016e+00
5.92500e+01 1.00007e+00 1.00021e+00
5.95000e+01 1.00009e+00 1.00025e+00
5.97500e+01 1.00011e+00 1.00030e+00
6.00000e+01 1.00012e+00 1.00032e+00
6.02500e+01 1.00013e+00 1.00035e+00
6.05000e+01 1.00014e+00 1.00036e+00
6.07500e+01 1.00014e+00 1.00036e+00
6.10000e+01 1.00014e+00 1.00034e+00
6.12500e+01 1.00013e+00 1.00032e+00
6.15000e+01 1.00012e+00 1.00029e+00
6.17500e+01 1.00011e+00 1.00024e+00
6.20000e+01 1.00009e+00 1.00018e+00
6.22500e+01 1.00006e+00 1.00011e+00
6.25000e+01 1.00004e+00 1.00003e+00
6.27500e+01 1.00000e+00 9.99941e-01
6.30000e+01 9.99968e-01 9.99849e-01
6.32500e+01 9.99932e-01 9.99756e-01
6.35000e+01 9.99895e-01 9.99661e-01
6.37500e+01 9.99859e-01 9.99560e-01
6.40000e+01 9.99824e-01 9.99488e-01
6.42500e+01 9.99794e-01 9.99409e-01
6.45000e+01 9.99768e-01 9.99348e-01
6.47500e+01 9.99749e-01 9.99314e-01
6.50000e+01 9.99735e-01 9.99285e-01
6.52500e+01 9.99729e-01 9.99291e-01
6.55000e+01 9.99731e-01 9.99314e-01
6.57500e+01 9.99741e-01 9.99353e-01
6.60000e+01 9.99758e-01 9.99410e-01
6.62500e+01 9.99783e-01 9.99489e-01
6.65000e+01 9.99816e-01 9.99587e-01
6.67500e+01 9.99856e-01 9.99701e-01
6.70000e+01 9.99902e-01 9.99829e-01
6.72500e+01 9.99953e-01 9.99967e-01
6.75000e+01 1.00001e+00 1.00011e+00
6.77500e+01 1.00006e+00 1.00027e+00
6.80000e+01 1.00012e+00 1.00041e+00
6.82500e+01 1.00018e+00 1.00056e+00
6.85000e+01 1.00023e+00 1.00067e+00
6.87500e+01 1.00027e+00 1.00081e+00
6.90000e+01 1.00031e+00 1.00086e+00
6.92500e+01 1.00033e+00 1.00094e+00
6.95000e+01 1.00035e+00 1.00096e+00
6.97500e+01 1.00036e+00 1.00095e+00
7.00000e+01 1.00035e+00 1.00093e+00
7.02500e+01 1.00034e+00 1.00087e+00
7.05000e+01 1.00031e+00 1.00079e+00
7.07500e+01 1.00028e+00 1.00067e+00
7.10000e+01 1.00023e+00 1.00054e+00
7.12500e+01 1.00018e+00 1.00039e+00
7.15000e+01 1.00011e+00 1.00022e+00
7.17500e+01 1.00005e+00 1.00003e+00
7.20000e+01 9.99977e-01 9.99850e-01
7.22500e+01 9.99907e-01 9.99670e-01
7.25000e+01 9.99841e-01 9.99500e-01
7.27500e+01 9.99778e-01 9.99319e-01
7.30000e+01 9.99727e-01 9.99230e-01
7.32500e+01 9.99683e-01 9.99087e-01
7.35000e+01 9.99653e-01 9.99047e-01
7.37500e+01 9.99637e-01 9.99021e-01
7.40000e+01 9.99634e-01 9.99036e-01
7.42500e+01 9.99646e-01 9.99085e-01
7.45000e+01 9.99673e-01 9.99178e-01
7.47500e+01 9.99714e-01 9.99300e-01
7.50000e+01 9.99767e-01 9.99443e-01
7.52500e+01 9.99831e-01 9.99620e-01
7.55000e+01 9.99904e-01 9.99821e-01
7.57500e+01 9.99984e-01 1.00003e+00
7.60000e+01 1.00007e+00 1.00025e+00
7.62500e+01 1.00015e+00 1.00046e+00
7.65000e+01 1.00023e+00 1.00066e+00
7.67500e+01 1.00030e+00 1.00085e+00
7.70000e+01 1.00036e+00 1.00100e+00
7.72500e+01 1.00041e+00 1.00108e+00
7.75000e+01 1.00044e+00 1.00116e+00
7.77500e+01 1.00045e+00 1.00113e+00
7.80000e+01 1.00044e+00 1.00107e+00
7.82500e+01 1.00041e+00 1.00098e+00
7.85000e+01 1.00036e+00 1.00084e+00
7.87500e+01 1.00029e+00 1.00064e+00
7.90000e+01 1.00021e+00 1.00040e+00
7.92500e+01 1.00011e+00 1.00013e+00
7.95000e+01 9.99994e-01 9.99830e-01
7.97500e+01 9.99871e-01 9.99509e-01
8.00000e+01 9.99741e-01 9.99181e-01
8.02500e+01 9.99614e-01 9.98832e-01
8.05000e+01 9.99493e-01 9.98581e-01
8.07500e+01 9.99382e-01 9.98240e-01
8.10000e+01 9.99288e-01 9.98085e-01
8.12500e+01 9.99221e-01 9.97920e-01
8.15000e+01 9.99170e-01 9.97829e-01
8.17500e+01 9.99154e-01 9.97868e-01
8.20000e+01 9.99165e-01 9.97961e-01
8.22500e+01 9.99207e-01 9.98112e-01
8.25000e+01 9.99281e-01 9.98349e-01
8.27500e+01 9.99386e-01 9.98677e-01
8.30000e+01 9.99523e-01 9.99070e-01
8.32500e+01 9.99687e-01 9.99521e-01
8.35000e+01 9.99873e-01 1.00003e+00
8.37500e+01 1.00008e+00 1.00058e+00
8.40000e+01 1.00030e+00 1.00115e+00
8.42500e+01 1.00053e+00 1.00177e+00
8.45000e+01 1.00075e+00 1.00228e+00
8.47500e+01 1.00097e+00 1.00293e+00
8.50000e+01 1.00117e+00 1.00328e+00
8.52500e+01 1.00134e+00 1.00381e+00
8.55000e+01 1.00148e+00 1.00398e+00
8.57500e+01 1.00157e+00 1.00422e+00
8.60000e+01 1.00162e+00 1.00422e+00
8.62500e+01 1.00163e+00 1.00410e+00
8.65000e+01 1.00158e+00 1.00387e+00
8.67500e+01 1.00148e+00 1.00355e+00
8.70000e+01 1.00133e+00 1.00309e+00
8.72500e+01 1.00113e+00 1.00249e+00
8.75000e+01 1.00089e+00 1.00175e+00
8.77500e+01 1.00059e+00 1.00093e+00
8.80000e+01 1.00027e+00 1.00006e+00
8.82500e+01 9.99908e-01 9.99091e-01
8.85000e+01 9.99531e-01 9.98069e-01
8.87500e+01 9.99147e-01 9.97091e-01
8.90000e+01 9.98767e-01 9.96116e-01
8.92500e+01 9.98409e-01 9.95252e-01
8.95000e+01 9.98076e-01 9.94335e-01
8.97500e+01 9.97803e-01 9.93818e-01
9.00000e+01 9.97571e-01 9.93258e-01
9.02500e+01 9.97413e-01 9.92964e-01
9.05000e+01 9.97331e-01 9.92961e-01
9.07500e+01 9.97316e-01 9.93088e-01
9.10000e+01 9.97379e-01 9.93406e-01
9.12500e+01 9.97523e-01 9.93929e-01
9.15000e+01 9.97745e-01 9.94640e-01
9.17500e+01 9.98039e-01 9.95524e-01
9.20000e+01 9.98403e-01 9.96571e-01
9.22500e+01 9.98834e-01 9.97794e-01
9.25000e+01 9.99317e-01 9.99150e-01
9.27500e+01 9.99842e-01 1.00055e+00
9.30000e+01 1.00039e+00 1.00201e+00
9.32500e+01 1.00095e+00 1.00356e+00
9.35000e+01 1.00151e+00 1.00489e+00
9.37500e+01 1.00203e+00 1.00640e+00
9.40000e+01 1.00251e+00 1.00735e+00
9.42500e+01 1.00293e+00 1.00858e+00
9.45000e+01 1.00326e+00 1.00913e+00
9.47500e+01 1.00350e+00 1.00973e+00
9.50000e+01 1.00365e+00 1.00987e+00
9.52500e+01 1.00368e+00 1.00970e+00
9.55000e+01 1.00361e+00 1.00928e+00
9.57500e+01 1.00344e+00 1.00864e+00
9.60000e+01 1.00316e+00 1.00776e+00
9.62500e+01 1.00278e+00 1.00658e+00
9.65000e+01 1.00230e+00 1.00518e+00
9.67500e+01 1.00174e+00 1.00360e+00
9.70000e+01 1.00112e+00 1.00187e+00
9.72500e+01 1.00044e+00 1.00006e+00
9.75000e+01 9.99719e-01 9.98141e-01
9.77500e+01 9.99003e-01 9.96073e-01
9.80000e+01 9.98303e-01 9.94484e-01
9.82500e+01 9.97657e-01 9.92595e-01
9.85000e+01 9.97065e-01 9.91245e-01
9.87500e+01 9.96601e-01 9.90127e-01
9.90000e+01 9.96197e-01 9.89210e-01
9.92500e+01 9.95944e-01 9.88770e-01
9.95000e+01 9.95808e-01 9.88650e-01
9.97500e+01 9.95800e-01 9.88871e-01
1.00000e+02 9.95928e-01 9.89455e-01
1.00250e+02 9.96187e-01 9.90346e-01
1.00500e+02 9.96556e-01 9.91490e-01
1.00750e+02 9.97028e-01 9.92892e-01
1.01000e+02 9.97602e-01 9.94546e-01
1.01250e+02 9.98254e-01 9.96403e-01
1.01500e+02 9.98955e-01 9.98351e-01
1.01750e+02 9.99689e-01 1.00034e+00
1.02000e+02 1.00044e+00 1.00237e+00
1.02250e+02 1.00118e+00 1.00434e+00
1.02500e+02 1.00188e+00 1.00611e+00
1.02750e+02 1.00251e+00 1.00777e+00
1.03000e+02 1.00304e+00 1.00901e+00
1.03250e+02 1.00348e+00 1.01010e+00
1.03500e+02 1.00377e+00 1.01073e+00
1.03750e+02 1.00394e+00 1.01088e+00
1.04000e+02 1.00397e+00 1.01073e+00
1.04250e+02 1.00388e+00 1.01026e+00
1.04500e+02 1.00365e+00 1.00942e+00
1.04750e+02 1.00331e+00 1.00833e+00
1.05000e+02 1.00286e+00 1.00703e+00
1.05250e+02 1.00233e+00 1.00550e+00
1.05500e+02 1.00172e+00 1.00379e+00
1.05750e+02 1.00105e+00 1.00196e+00
1.06000e+02 1.00034e+00 1.00001e+00
1.06250e+02 9.99637e-01 9.98227e-01
1.06500e+02 9.98946e-01 9.96154e-01
1.06750e+02 9.98316e-01 9.94833e-01
1.07000e+02 9.97747e-01 9.92764e-01
1.07250e+02 9.97303e-01 9.92305e-01
1.07500e+02 9.97004e-01 9.91279e-01
1.07750e+02 9.96779e-01 9.90956e-01
1.08000e+02 9.96728e-01 9.91255e-01
1.08250e+02 9.96790e-01 9.91596e-01
1.08500e+02 9.96934e-01 9.92038e-01
1.08750e+02 9.97203e-01 9.92862e-01
1.09000e+02 9.97597e-01 9.94113e-01
1.09250e+02 9.98071e-01 9.95478e-01
1.09500e+02 9.98610e-01 9.96896e-01
1.09750e+02 9.99215e-01 9.98543e-01
1.10000e+02 9.99865e-01 1.00049e+00
1.10250e+02 1.00051e+00 1.00202e+00
1.10500e+02 1.00112e+00 1.00382e+00
1.10750e+02 1.00171e+00 1.00516e+00
1.11000e+02 1.00220e+00 1.00644e+00
1.11250e+02 1.00262e+00 1.00734e+00
1.11500e+02 1.00292e+00 1.00806e+00
1.11750e+02 1.00311e+00 1.00834e+00
1.12000e+02 1.00317e+00 1.00824e+00
1.12250e+02 1.00310e+00 1.00786e+00
1.12500e+02 1.00291e+00 1.00719e+00
1.12750e+02 1.00260e+00 1.00620e+00
1.13000e+02 1.00217e+00 1.00487e+00
1.13250e+02 1.00163e+00 1.00331e+00
1.13500e+02 1.00101e+00 1.00162e+00
1.13750e+02 1.00032e+00 9.99744e-01
1.14000e+02 9.99577e-01 9.97770e-01
1.14250e+02 9.98807e-01 9.95820e-01
1.14500e+02 9.98050e-01 9.93633e-01
1.14750e+02 9.97324e-01 9.92123e-01
1.15000e+02 9.96667e-01 9.90066e-01
1.15250e+02 9.96079e-01 9.89115e-01
1.15500e+02 9.95639e-01 9.87808e-01
1.15750e+02 9.95296e-01 9.87286e-01
1.16000e+02 9.95134e-01 9.87418e-01
1.16250e+02 9.95104e-01 9.87636e-01
1.16500e+02 9.95205e-01 9.88127e-01
1.16750e+02 9.95466e-01 9.89115e-01
1.17000e+02 9.95887e-01 9.90563e-01
1.17250e+02 9.96446e-01 9.92261e-01
1.17500e+02 9.97133e-01 9.94250e-01
1.17750e+02 9.97956e-01 9.96676e-01
1.18000e+02 9.98902e-01 9.99368e-01
1.18250e+02 9.99933e-01 1.00212e+00
1.18500e+02 1.00101e+00 1.00497e+00
1.18750e+02 1.00214e+00 1.00790e+00
1.19000e+02 1.00328e+00 1.01111e+00
1.19250e+02 1.00438e+00 1.01366e+00
1.19500e+02 1.00539e+00 1.01621e+00
1.19750e+02 1.00636e+00 1.01891e+00
1.20000e+02 1.00711e+00 1.01986e+00
1.20250e+02 1.00777e+00 1.02196e+00
1.20500e+02 1.00822e+00 1.02234e+00
1.20750e+02 1.00846e+00 1.02234e+00
1.21000e+02 1.00852e+00 1.02210e+00
1.21250e+02 1.00838e+00 1.02125e+00
1.21500e+02 1.00800e+00 1.01967e+00
1.21750e+02 1.00739e+00 1.01760e+00
1.22000e+02 1.00658e+00 1.01504e+00
1.22250e+02 1.00556e+00 1.01198e+00
1.22500e+02 1.00434e+00 1.00843e+00
1.22750e+02 1.00295e+00 1.00444e+00
1.23000e+02 1.00144e+00 1.00026e+00
1.23250e+02 9.99801e-01 9.95919e-01
1.23500e+02 9.98095e-01 9.91285e-01
1.23750e+02 9.96363e-01 9.86687e-01
1.24000e+02 9.94652e-01 9.82070e-01
1.24250e+02 9.93076e-01 9.78400e-01
1.24500e+02 9.91562e-01 9.73962e-01
1.24750e+02 9.90321e-01 9.71882e-01
1.25000e+02 9.89218e-01 9.68450e-01
1.25250e+02 9.88441e-01 9.67804e-01
1.25500e+02 9.87897e-01 9.66605e-01
1.25750e+02 9.87613e-01 9.66729e-01
1.26000e+02 9.87614e-01 9.67559e-01
1.26250e+02 9.87869e-01 9.68888e-01
1.26500e+02 9.88350e-01 9.70616e-01
1.26750e+02 9.89083e-01 9.73118e-01
1.27000e+02 9.90074e-01 9.76408e-01
1.27250e+02 9.91293e-01 9.80115e-01
1.27500e+02 9.92701e-01 9.84210e-01
1.27750e+02 9.94288e-01 9.88802e-01
1.28000e+02 9.96046e-01 9.93821e-01
1.28250e+02 9.97907e-01 9.99045e-01
1.28500e+02 9.99812e-01 1.00429e+00
1.28750e+02 1.00176e+00 1.00944e+00
1.29000e+02 1.00368e+00 1.01537e+00
1.29250e+02 1.00552e+00 1.01943e+00
1.29500e+02 1.00721e+00 1.02468e+00
1.29750e+02 1.00882e+00 1.02822e+00
1.30000e+02 1.01015e+00 1.03131e+00
1.30250e+02 1.01136e+00 1.03458e+00
1.30500e+02 1.01230e+00 1.03619e+00
1.30750e+02 1.01299e+00 1.03799e+00
1.31000e+02 1.01344e+00 1.03839e+00
1.31250e+02 1.01361e+00 1.03807e+00
1.31500e+02 1.01356e+00 1.03723e+00
1.31750e+02 1.01329e+00 1.03581e+00
1.32000e+02 1.01281e+00 1.03388e+00
1.32250e+02 1.01216e+00 1.03152e+00
1.32500e+02 1.01135e+00 1.02875e+00
1.32750e+02 1.01039e+00 1.02565e+00
1.33000e+02 1.00930e+00 1.02222e+00
1.33250e+02 1.00811e+00 1.01847e+00
1.33500e+02 1.00682e+00 1.01454e+00
1.33750e+02 1.00546e+00 1.01033e+00
1.34000e+02 1.00407e+00 1.00604e+00
1.34250e+02 1.00269e+00 1.00196e+00
1.34500e+02 1.00134e+00 9.97762e-01
1.34750e+02 1.00001e+00 9.93681e-01
1.35000e+02 9.98806e-01 9.90690e-01
1.35250e+02 9.97660e-01 9.87041e-01
1.35500e+02 9.96479e-01 9.83402e-01
1.35750e+02 9.95407e-01 9.80990e-01
1.36000e+02 9.94336e-01 9.77991e-01
1.36250e+02 9.93139e-01 9.74423e-01
1.36500e+02 9.91987e-01 9.71922e-01
1.36750e+02 9.90791e-01 9.69120e-01
1.37000e+02 9.89408e-01 9.65133e-01
1.37250e+02 9.87973e-01 9.61947e-01
1.37500e+02 9.86460e-01 9.58862e-01
1.37750e+02 9.84735e-01 9.54718e-01
1.38000e+02 9.82899e-01 9.50497e-01
1.38250e+02 9.81055e-01 9.47474e-01
1.38500e+02 9.79158e-01 9.42404e-01
1.38750e+02 9.77277e-01 9.39533e-01
1.39000e+02 9.75616e-01 9.36127e-01
1.39250e+02 9.73994e-01 9.33714e-01
1.39500e+02 9.72744e-01 9.32038e-01
1.39750e+02 9.71833e-01 9.31546e-01
1.40000e+02 9.71406e-01 9.32556e-01
1.40250e+02 9.71546e-01 9.35143e-01
1.40500e+02 9.72328e-01 9.39208e-01
1.40750e+02 9.73804e-01 9.45274e-01
1.41000e+02 9.76115e-01 9.53511e-01
1.41250e+02 9.79394e-01 9.63800e-01
1.41500e+02 9.83640e-01 9.76492e-01
1.41750e+02 9.88850e-01 9.91539e-01
1.42000e+02 9.95102e-01 1.00875e+00
1.42250e+02 1.00234e+00 1.02861e+00
1.42500e+02 1.01043e+00 1.05059e+00
1.42750e+02 1.01938e+00 1.07363e+00
1.43000e+02 1.02902e+00 1.09820e+00
1.43250e+02 1.03909e+00 1.12388e+00
1.43500e+02 1.04941e+00 1.14847e+00
1.43750e+02 1.05963e+00 1.17545e+00
1.44000e+02 1.06921e+00 1.19543e+00
1.44250e+02 1.07816e+00 1.21902e+00
1.44500e+02 1.08543e+00 1.22933e+00
1.44750e+02 1.09107e+00 1.24366e+00
1.45000e+02 1.09422e+00 1.24439e+00
1.45250e+02 1.09468e+00 1.23892e+00
1.45500e+02 1.09214e+00 1.22639e+00
1.45750e+02 1.08610e+00 1.20605e+00
1.46000e+02 1.07626e+00 1.17648e+00
1.46250e+02 1.06259e+00 1.13627e+00
1.46500e+02 1.04504e+00 1.08679e+00
1.46750e+02 1.02363e+00 1.03022e+00
1.47000e+02 9.99025e-01 9.66316e-01
1.47250e+02 9.72011e-01 8.97687e-01
1.47500e+02 9.43520e-01 8.27926e-01
1.47750e+02 9.15217e-01 7.57526e-01
1.48000e+02 8.88845e-01 6.92342e-01
1.48250e+02 8.64682e-01 6.35838e-01
1.48500e+02 8.45972e-01 6.00946e-01
1.48750e+02 8.31476e-01 5.64699e-01
1.49000e+02 8.23069e-01 5.55344e-01
1.49250e+02 8.20078e-01 5.59754e-01
1.49500e+02 8.21364e-01 5.71240e-01
1.49750e+02 8.26558e-01 5.90008e-01
1.50000e+02 8.35135e-01 6.16658e-01
1.50250e+02 8.46302e-01 6.50399e-01
1.50500e+02 8.59381e-01 6.87877e-01
1.50750e+02 8.74119e-01 7.27749e-01
1.51000e+02 8.90550e-01 7.71945e-01
1.51250e+02 9.08584e-01 8.20554e-01
1.51500e+02 9.27993e-01 8.72491e-01
1.51750e+02 9.48693e-01 9.27358e-01
1.52000e+02 9.71021e-01 9.84597e-01
1.52250e+02 9.95085e-01 1.04604e+00
1.52500e+02 1.02048e+00 1.11243e+00
1.52750e+02 1.04694e+00 1.18143e+00
1.53000e+02 1.07430e+00 1.25035e+00
1.53250e+02 1.10203e+00 1.32043e+00
1.53500e+02 1.12905e+00 1.38980e+00
1.53750e+02 1.15468e+00 1.45736e+00
1.54000e+02 1.17693e+00 1.51404e+00
1.54250e+02 1.19570e+00 1.55900e+00
1.54500e+02 1.20843e+00 1.59202e+00
1.54750e+02 1.21424e+00 1.60508e+00
1.55000e+02 1.21130e+00 1.59086e+00
1.55250e+02 1.19885e+00 1.55355e+00
1.55500e+02 1.17503e+00 1.49106e+00
1.55750e+02 1.13942e+00 1.40028e+00
1.56000e+02 1.09219e+00 1.28162e+00
1.56250e+02 1.03352e+00 1.13539e+00
1.56500e+02 9.65571e-01 9.64983e-01
1.56750e+02 8.91951e-01 7.78380e-01
1.57000e+02 8.17639e-01 6.05276e-01
1.57250e+02 7.49932e-01 4.15191e-01
1.57500e+02 6.97872e-01 3.03482e-01
1.57750e+02 6.65654e-01 2.09291e-01
1.58000e+02 6.58102e-01 2.16661e-01
1.58250e+02 6.70878e-01 2.55114e-01
1.58500e+02 6.97350e-01 3.20682e-01
1.58750e+02 7.30806e-01 4.02097e-01
1.59000e+02 7.66878e-01 4.86730e-01
1.59250e+02 8.01684e-01 5.81520e-01
1.59500e+02 8.32487e-01 6.49351e-01
1.59750e+02 8.58500e-01 7.14401e-01
1.60000e+02 8.81813e-01 7.80056e-01
1.60250e+02 8.99428e-01 8.13882e-01
1.60500e+02 9.13442e-01 8.44489e-01
1.60750e+02 9.27779e-01 8.89729e-01
1.61000e+02 9.40102e-01 9.13367e-01
1.61250e+02 9.51999e-01 9.40923e-01
1.61500e+02 9.65101e-01 9.72054e-01
1.61750e+02 9.80241e-01 1.01762e+00
1.62000e+02 9.97887e-01 1.06203e+00
1.62250e+02 1.01709e+00 1.10873e+00
1.62500e+02 1.03877e+00 1.16496e+00
1.62750e+02 1.06351e+00 1.23213e+00
1.63000e+02 1.09021e+00 1.30657e+00
1.63250e+02 1.11753e+00 1.37422e+00
1.63500e+02 1.14506e+00 1.44359e+00
1.63750e+02 1.17155e+00 1.51819e+00
1.64000e+02 1.19581e+00 1.58173e+00
1.64250e+02 1.21668e+00 1.65050e+00
1.64500e+02 1.23058e+00 1.67142e+00
1.64750e+02 1.23752e+00 1.69451e+00
1.65000e+02 1.23619e+00 1.68982e+00
1.65250e+02 1.22364e+00 1.65928e+00
1.65500e+02 1.19916e+00 1.58864e+00
1.65750e+02 1.16227e+00 1.48767e+00
1.66000e+02 1.11176e+00 1.36607e+00
1.66250e+02 1.04932e+00 1.20916e+00
1.66500e+02 9.77017e-01 1.02013e+00
1.66750e+02 8.97409e-01 8.08723e-01
1.67000e+02 8.17376e-01 6.15464e-01
1.67250e+02 7.45503e-01 4.15966e-01
1.67500e+02 6.91340e-01 2.74756e-01
1.67750e+02 6.61269e-01 1.97578e-01
1.68000e+02 6.59592e-01 2.11802e-01
1.68250e+02 6.80568e-01 2.70411e-01
1.68500e+02 7.16347e-01 3.61064e-01
1.68750e+02 7.59788e-01 4.65255e-01
1.69000e+02 8.04552e-01 5.80806e-01
1.69250e+02 8.46443e-01 6.83043e-01
1.69500e+02 8.84489e-01 7.92854e-01
1.69750e+02 9.15351e-01 8.59445e-01
1.70000e+02 9.39912e-01 9.24028e-01
1.70250e+02 9.61799e-01 9.95056e-01
1.70500e+02 9.75867e-01 1.01563e+00
1.70750e+02 9.84785e-01 1.02985e+00
1.71000e+02 9.94142e-01 1.07367e+00
1.71250e+02 9.99444e-01 1.08097e+00
1.71500e+02 1.00247e+00 1.07415e+00
1.71750e+02 1.00611e+00 1.09832e+00
1.72000e+02 1.01196e+00 1.11781e+00
1.72250e+02 1.01715e+00 1.13111e+00
1.72500e+02 1.02437e+00 1.14990e+00
1.72750e+02 1.03454e+00 1.18432e+00
1.73000e+02 1.04830e+00 1.23089e+00
1.73250e+02 1.06393e+00 1.27469e+00
1.73500e+02 1.08175e+00 1.32662e+00
1.73750e+02 1.10294e+00 1.39276e+00
1.74000e+02 1.12677e+00 1.46941e+00
1.74250e+02 1.15129e+00 1.53623e+00
1.74500e+02 1.17610e+00 1.61077e+00
1.74750e+02 1.20146e+00 1.68688e+00
1.75000e+02 1.22683e+00 1.76593e+00
1.75250e+02 1.24960e+00 1.82513e+00
1.75500e+02 1.26869e+00 1.87159e+00
1.75750e+02 1.28340e+00 1.92935e+00
1.76000e+02 1.29332e+00 1.94864e+00
1.76250e+02 1.29578e+00 1.93477e+00
1.76500e+02 1.28980e+00 1.90658e+00
1.76750e+02 1.27515e+00 1.85625e+00
1.77000e+02 1.25236e+00 1.77526e+00
1.77250e+02 1.22008e+00 1.67027e+00
1.77500e+02 1.17764e+00 1.53725e+00
1.77750e+02 1.12828e+00 1.37293e+00
1.78000e+02 1.07453e+00 1.19457e+00
1.78250e+02 1.01812e+00 1.03422e+00
1.78500e+02 9.64070e-01 8.33058e-01
1.78750e+02 9.18820e-01 7.23973e-01
1.79000e+02 8.87543e-01 5.90387e-01
1.79250e+02 8.72506e-01 5.65401e-01
1.79500e+02 8.75745e-01 5.88700e-01
1.79750e+02 8.90797e-01 6.39558e-01
1.80000e+02 9.13830e-01 7.08093e-01
1.80250e+02 9.40068e-01 7.91776e-01
1.80500e+02 9.63825e-01 8.89388e-01
1.80750e+02 9.81424e-01 9.44582e-01
1.81000e+02 9.87453e-01 9.85593e-01
1.81250e+02 9.80420e-01 9.79684e-01
1.81500e+02 9.61581e-01 9.45425e-01
1.81750e+02 9.30500e-01 8.78488e-01
1.82000e+02 8.87220e-01 7.83307e-01
1.82250e+02 8.36416e-01 6.63617e-01
1.82500e+02 7.83820e-01 5.34138e-01
1.82750e+02 7.34292e-01 4.20236e-01
1.83000e+02 6.93129e-01 3.06784e-01
1.83250e+02 6.68240e-01 2.36423e-01
1.83500e+02 6.63415e-01 2.41281e-01
1.83750e+02 6.75199e-01 2.69149e-01
1.84000e+02 6.98801e-01 3.22935e-01
1.84250e+02 7.30341e-01 3.98136e-01
1.84500e+02 7.65503e-01 4.81585e-01
1.84750e+02 7.99956e-01 5.71809e-01
1.85000e+02 8.31168e-01 6.39645e-01
1.85250e+02 8.58161e-01 7.09964e-01
1.85500e+02 8.82807e-01 7.80730e-01
1.85750e+02 9.01454e-01 8.11929e-01
1.86000e+02 9.16954e-01 8.59594e-01
1.86250e+02 9.30945e-01 8.97977e-01
1.86500e+02 9.41304e-01 9.14543e-01
1.86750e+02 9.50535e-01 9.35932e-01
1.87000e+02 9.62149e-01 9.79728e-01
1.87250e+02 9.73341e-01 1.00467e+00
1.87500e+02 9.85516e-01 1.03603e+00
1.87750e+02 1.00045e+00 1.07720e+00
1.88000e+02 1.01834e+00 1.12775e+00
1.88250e+02 1.03846e+00 1.18616e+00
1.88500e+02 1.06030e+00 1.24475e+00
1.88750e+02 1.08444e+00 1.30923e+00
1.89000e+02 1.11077e+00 1.39016e+00
1.89250e+02 1.13855e+00 1.46325e+00
1.89500e+02 1.16595e+00 1.53751e+00
1.89750e+02 1.19231e+00 1.61188e+00
1.90000e+02 1.21741e+00 1.67643e+00
1.90250e+02 1.23852e+00 1.74972e+00
1.90500e+02 1.25506e+00 1.78403e+00
1.90750e+02 1.26493e+00 1.80076e+00
1.91000e+02 1.26784e+00 1.80157e+00
1.91250e+02 1.26133e+00 1.78107e+00
1.91500e+02 1.24386e+00 1.72422e+00
1.91750e+02 1.21559e+00 1.63520e+00
1.92000e+02 1.17657e+00 1.52221e+00
1.92250e+02 1.12661e+00 1.38221e+00
1.92500e+02 1.06602e+00 1.20833e+00
1.92750e+02 9.96858e-01 1.00960e+00
1.93000e+02 9.24856e-01 8.12076e-01
1.93250e+02 8.58653e-01 6.01806e-01
1.93500e+02 8.01827e-01 4.69154e-01
1.93750e+02 7.62865e-01 3.29730e-01
1.94000e+02 7.46873e-01 3.13685e-01
1.94250e+02 7.51767e-01 3.40811e-01
1.94500e+02 7.71317e-01 4.01199e-01
1.94750e+02 7.99439e-01 4.79604e-01
1.95000e+02 8.28955e-01 5.64928e-01
1.95250e+02 8.53648e-01 6.38392e-01
1.95500e+02 8.71805e-01 7.19078e-01
1.95750e+02 8.77599e-01 7.20291e-01
1.96000e+02 8.72447e-01 7.11381e-01
1.96250e+02 8.59220e-01 6.85412e-01
1.96500e+02 8.38155e-01 6.39067e-01
1.96750e+02 8.10802e-01 5.74882e-01
1.97000e+02 7.81163e-01 5.04980e-01
1.97250e+02 7.54013e-01 4.18923e-01
1.97500e+02 7.33324e-01 3.90932e-01
1.97750e+02 7.20867e-01 3.42882e-01
1.98000e+02 7.16036e-01 3.38605e-01
1.98250e+02 7.22068e-01 3.58325e-01
1.98500e+02 7.34769e-01 3.94864e-01
1.98750e+02 7.51253e-01 4.31110e-01
1.99000e+02 7.69788e-01 4.72687e-01
1.99250e+02 7.88580e-01 5.21477e-01
1.99500e+02 8.08015e-01 5.72672e-01
1.99750e+02 8.24592e-01 6.17014e-01
2.00000e+02 8.38281e-01 6.44545e-01
2.00250e+02 8.49282e-01 6.75184e-01
2.00500e+02 8.60187e-01 7.09540e-01
2.00750e+02 8.68175e-01 7.24760e-01
2.01000e+02 8.75370e-01 7.46558e-01
2.01250e+02 8.83074e-01 7.67726e-01
2.01500e+02 8.92136e-01 8.00562e-01
2.01750e+02 9.02640e-01 8.33360e-01
2.02000e+02 9.13756e-01 8.67458e-01
2.02250e+02 9.27027e-01 9.11010e-01
2.02500e+02 9.43734e-01 9.65238e-01
2.02750e+02 9.63538e-01 1.02761e+00
2.03000e+02 9.85547e-01 1.09793e+00
2.03250e+02 1.00999e+00 1.17621e+00
2.03500e+02 1.03777e+00 1.26213e+00
2.03750e+02 1.06880e+00 1.35833e+00
2.04000e+02 1.10229e+00 1.46488e+00
2.04250e+02 1.13790e+00 1.57704e+00
2.04500e+02 1.17527e+00 1.69342e+00
2.04750e+02 1.21349e+00 1.81317e+00
2.05000e+02 1.25180e+00 1.93054e+00
2.05250e+02 1.28897e+00 2.06004e+00
2.05500e+02 1.32412e+00 2.15868e+00
2.05750e+02 1.35656e+00 2.26745e+00
2.06000e+02 1.38232e+00 2.34027e+00
2.06250e+02 1.39960e+00 2.41297e+00
2.06500e+02 1.40931e+00 2.42916e+00
2.06750e+02 1.40782e+00 2.41038e+00
2.07000e+02 1.39261e+00 2.35995e+00
2.07250e+02 1.36321e+00 2.26480e+00
2.07500e+02 1.31976e+00 2.12199e+00
2.07750e+02 1.26116e+00 1.93242e+00
2.08000e+02 1.18750e+00 1.69987e+00
2.08250e+02 1.10133e+00 1.43710e+00
2.08500e+02 1.00891e+00 1.14685e+00
2.08750e+02 9.18763e-01 8.17402e-01
2.09000e+02 8.39731e-01 6.08666e-01
2.09250e+02 7.86120e-01 3.81478e-01
2.09500e+02 7.71816e-01 3.84020e-01
2.09750e+02 7.92297e-01 4.56705e-01
2.10000e+02 8.42351e-01 6.08327e-01
2.10250e+02 9.11148e-01 8.15821e-01
2.10500e+02 9.89004e-01 1.04503e+00
2.10750e+02 1.06901e+00 1.28648e+00
2.11000e+02 1.14404e+00 1.54232e+00
2.11250e+02 1.21185e+00 1.73966e+00
2.11500e+02 1.26610e+00 1.90670e+00
2.11750e+02 1.31227e+00 2.09431e+00
2.12000e+02 1.33418e+00 2.11088e+00
2.12250e+02 1.34116e+00 2.14169e+00
2.12500e+02 1.33094e+00 2.10748e+00
2.12750e+02 1.30092e+00 2.00807e+00
2.13000e+02 1.24761e+00 1.85493e+00
2.13250e+02 1.17471e+00 1.64883e+00
2.13500e+02 1.08712e+00 1.39070e+00
2.13750e+02 9.84286e-01 1.09587e+00
2.14000e+02 8.72767e-01 7.66305e-01
2.14250e+02 7.69870e-01 4.84974e-01
2.14500e+02 6.88977e-01 2.25376e-01
2.14750e+02 6.42086e-01 1.04892e-01
2.15000e+02 6.38698e-01 1.37203e-01
2.15250e+02 6.68518e-01 2.25062e-01
2.15500e+02 7.14394e-01 3.52808e-01
2.15750e+02 7.63603e-01 4.87766e-01
2.16000e+02 8.08250e-01 6.10025e-01
2.16250e+02 8.41551e-01 6.87972e-01
2.16500e+02 8.67874e-01 7.79151e-01
2.16750e+02 8.80906e-01 7.76728e-01
2.17000e+02 8.85851e-01 7.65943e-01
2.17250e+02 8.90035e-01 7.75645e-01
2.17500e+02 8.94179e-01 7.76204e-01
2.17750e+02 8.98243e-01 7.75688e-01
2.18000e+02 9.05668e-01 7.87749e-01
2.18250e+02 9.19246e-01 8.21458e-01
2.18500e+02 9.38425e-01 8.74465e-01
2.18750e+02 9.61220e-01 9.36921e-01
2.19000e+02 9.87244e-01 1.00254e+00
2.19250e+02 1.01607e+00 1.08250e+00
2.19500e+02 1.04651e+00 1.17355e+00
2.19750e+02 1.07772e+00 1.26421e+00
2.20000e+02 1.10531e+00 1.32801e+00
2.20250e+02 1.13087e+00 1.40685e+00
2.20500e+02 1.15204e+00 1.44768e+00
2.20750e+02 1.16970e+00 1.51838e+00
2.21000e+02 1.18014e+00 1.51853e+00
2.21250e+02 1.18309e+00 1.50577e+00
2.21500e+02 1.17998e+00 1.49174e+00
2.21750e+02 1.17072e+00 1.46124e+00
2.22000e+02 1.15299e+00 1.40474e+00
2.22250e+02 1.12610e+00 1.32471e+00
2.22500e+02 1.09226e+00 1.22519e+00
2.22750e+02 1.05313e+00 1.11584e+00
2.23000e+02 1.00920e+00 1.00171e+00
2.23250e+02 9.61935e-01 8.80696e-01
2.23500e+02 9.13818e-01 7.61049e-01
2.23750e+02 8.68151e-01 6.39380e-01
2.24000e+02 8.28845e-01 5.39901e-01
2.24250e+02 8.00416e-01 4.95756e-01
2.24500e+02 7.79854e-01 4.27774e-01
2.24750e+02 7.70719e-01 4.29125e-01
2.25000e+02 7.72268e-01 4.40070e-01
2.25250e+02 7.81114e-01 4.65064e-01
2.25500e+02 7.94486e-01 4.95650e-01
2.25750e+02 8.12322e-01 5.31575e-01
2.26000e+02 8.32733e-01 5.86732e-01
2.26250e+02 8.53812e-01 6.28970e-01
2.26500e+02 8.74143e-01 6.70786e-01
2.26750e+02 8.92887e-01 7.10283e-01
2.27000e+02 9.10984e-01 7.52793e-01
2.27250e+02 9.25465e-01 7.86891e-01
2.27500e+02 9.36127e-01 8.02993e-01
2.27750e+02 9.42503e-01 8.22671e-01
2.28000e+02 9.45632e-01 8.33699e-01
2.28250e+02 9.42252e-01 8.24603e-01
2.28500e+02 9.32988e-01 8.03057e-01
2.28750e+02 9.18725e-01 7.76085e-01
2.29000e+02 8.99509e-01 7.40817e-01
2.29250e+02 8.74999e-01 6.90340e-01
2.29500e+02 8.45968e-01 6.27487e-01
2.29750e+02 8.15139e-01 5.51113e-01
2.30000e+02 7.85844e-01 4.98318e-01
2.30250e+02 7.59984e-01 4.33887e-01
2.30500e+02 7.39258e-01 3.95851e-01
2.30750e+02 7.23355e-01 3.40936e-01
2.31000e+02 7.17567e-01 3.43918e-01
2.31250e+02 7.19809e-01 3.53090e-01
2.31500e+02 7.26755e-01 3.64880e-01
2.31750e+02 7.37596e-01 3.86609e-01
2.32000e+02 7.52341e-01 4.18542e-01
2.32250e+02 7.68361e-01 4.61548e-01
2.32500e+02 7.83234e-01 4.89130e-01
2.32750e+02 7.95495e-01 5.14930e-01
2.33000e+02 8.06191e-01 5.35784e-01
2.33250e+02 8.14753e-01 5.66333e-01
2.33500e+02 8.19851e-01 5.73567e-01
2.33750e+02 8.21280e-01 5.69911e-01
2.34000e+02 8.20154e-01 5.64799e-01
2.34250e+02 8.18648e-01 5.62924e-01
2.34500e+02 8.16162e-01 5.61819e-01
2.34750e+02 8.12684e-01 5.53316e-01
2.35000e+02 8.08301e-01 5.39346e-01
2.35250e+02 8.05333e-01 5.39395e-01
2.35500e+02 8.03123e-01 5.34371e-01
2.35750e+02 8.01835e-01 5.34781e-01
2.36000e+02 8.02406e-01 5.40558e-01
2.36250e+02 8.04684e-01 5.51296e-01
2.36500e+02 8.08168e-01 5.65024e-01
2.36750e+02 8.12809e-01 5.80316e-01
2.37000e+02 8.18893e-01 5.99319e-01
2.37250e+02 8.26648e-01 6.24801e-01
2.37500e+02 8.36040e-01 6.56180e-01
2.37750e+02 8.46944e-01 6.91516e-01
2.38000e+02 8.59392e-01 7.30172e-01
2.38250e+02 8.73426e-01 7.74348e-01
2.38500e+02 8.89212e-01 8.25835e-01
2.38750e+02 9.07322e-01 8.83673e-01
2.39000e+02 9.28003e-01 9.49204e-01
2.39250e+02 9.50929e-01 1.02422e+00
2.39500e+02 9.76331e-01 1.10720e+00
2.39750e+02 1.00492e+00 1.19784e+00
2.40000e+02 1.03687e+00 1.29881e+00
2.40250e+02 1.07177e+00 1.41247e+00
2.40500e+02 1.10936e+00 1.53729e+00
2.40750e+02 1.14993e+00 1.66655e+00
2.41000e+02 1.19350e+00 1.80077e+00
2.41250e+02 1.23858e+00 1.94678e+00
2.41500e+02 1.28417e+00 2.09973e+00
2.41750e+02 1.32991e+00 2.24615e+00
2.42000e+02 1.37492e+00 2.39765e+00
2.42250e+02 1.41574e+00 2.51101e+00
2.42500e+02 1.45096e+00 2.65727e+00
2.42750e+02 1.47881e+00 2.72785e+00
2.43000e+02 1.49706e+00 2.79253e+00
2.43250e+02 1.50248e+00 2.79592e+00
2.43500e+02 1.49240e+00 2.76677e+00
2.43750e+02 1.46518e+00 2.67496e+00
2.44000e+02 1.41974e+00 2.51254e+00
2.44250e+02 1.35329e+00 2.29728e+00
2.44500e+02 1.26405e+00 2.02593e+00
2.44750e+02 1.15567e+00 1.67902e+00
2.45000e+02 1.03404e+00 1.27872e+00
2.45250e+02 9.06357e-01 8.42250e-01
2.45500e+02 7.86778e-01 5.21772e-01
2.45750e+02 6.99567e-01 1.35750e-01
2.46000e+02 6.63365e-01 1.03455e-01
2.46250e+02 6.82617e-01 1.83545e-01
2.46500e+02 7.38436e-01 3.57297e-01
2.46750e+02 8.09730e-01 5.70635e-01
2.47000e+02 8.78575e-01 7.94212e-01
2.47250e+02 9.36309e-01 9.66918e-01
2.47500e+02 9.75876e-01 1.09974e+00
2.47750e+02 9.98724e-01 1.15385e+00
2.48000e+02 1.00390e+00 1.14255e+00
2.48250e+02 9.96251e-01 1.10367e+00
2.48500e+02 9.81261e-01 1.03920e+00
2.48750e+02 9.63318e-01 9.61276e-01
2.49000e+02 9.46784e-01 8.92326e-01
2.49250e+02 9.37067e-01 8.32497e-01
2.49500e+02 9.39587e-01 8.37594e-01
2.49750e+02 9.55558e-01 8.76788e-01
2.50000e+02 9.83237e-01 9.54366e-01
2.50250e+02 1.02040e+00 1.05950e+00
2.50500e+02 1.06428e+00 1.18645e+00
2.50750e+02 1.11060e+00 1.33087e+00
2.51000e+02 1.15619e+00 1.47584e+00
2.51250e+02 1.19755e+00 1.60885e+00
2.51500e+02 1.22812e+00 1.69381e+00
2.51750e+02 1.24947e+00 1.79333e+00
2.52000e+02 1.25575e+00 1.79591e+00
2.52250e+02 1.24487e+00 1.76513e+00
2.52500e+02 1.21812e+00 1.68768e+00
2.52750e+02 1.17566e+00 1.57346e+00
2.53000e+02 1.11566e+00 1.41647e+00
2.53250e+02 1.04077e+00 1.20616e+00
2.53500e+02 9.55401e-01 9.68070e-01
2.53750e+02 8.65226e-01 7.51280e-01
2.54000e+02 7.81490e-01 4.83676e-01
2.54250e+02 7.13545e-01 3.33440e-01
2.54500e+02 6.69429e-01 1.98089e-01
2.54750e+02 6.58266e-01 2.08805e-01
2.55000e+02 6.73997e-01 2.68721e-01
2.55250e+02 7.07561e-01 3.59048e-01
2.55500e+02 7.49565e-01 4.64919e-01
2.55750e+02 7.95159e-01 5.80786e-01
2.56000e+02 8.41366e-01 7.00322e-01
2.56250e+02 8.85851e-01 8.11083e-01
2.56500e+02 9.27946e-01 9.11469e-01
2.56750e+02 9.68136e-01 1.01103e+00
2.57000e+02 1.00742e+00 1.10482e+00
2.57250e+02 1.04637e+00 1.20359e+00
2.57500e+02 1.08445e+00 1.30193e+00
2.57750e+02 1.12026e+00 1.40152e+00
2.58000e+02 1.15406e+00 1.48165e+00
2.58250e+02 1.18437e+00 1.57281e+00
2.58500e+02 1.20977e+00 1.63979e+00
2.58750e+02 1.22696e+00 1.70030e+00
2.59000e+02 1.23628e+00 1.72604e+00
2.59250e+02 1.23462e+00 1.71383e+00
2.59500e+02 1.21970e+00 1.67581e+00
2.59750e+02 1.19142e+00 1.60566e+00
2.60000e+02 1.14982e+00 1.49888e+00
2.60250e+02 1.09403e+00 1.35240e+00
2.60500e+02 1.02495e+00 1.16574e+00
2.60750e+02 9.46054e-01 9.55689e-01
2.61000e+02 8.62712e-01 7.45557e-01
2.61250e+02 7.84593e-01 5.07868e-01
2.61500e+02 7.20730e-01 3.54180e-01
2.61750e+02 6.79522e-01 2.18638e-01
2.62000e+02 6.70749e-01 2.26935e-01
2.62250e+02 6.89353e-01 2.87177e-01
2.62500e+02 7.27749e-01 3.91063e-01
2.62750e+02 7.77011e-01 5.18549e-01
2.63000e+02 8.30889e-01 6.61497e-01
2.63250e+02 8.84600e-01 8.12128e-01
2.63500e+02 9.35241e-01 9.54723e-01
2.63750e+02 9.80482e-01 1.06643e+00
2.64000e+02 1.02173e+00 1.19549e+00
2.64250e+02 1.05811e+00 1.29542e+00
2.64500e+02 1.08752e+00 1.35262e+00
2.64750e+02 1.11368e+00 1.42995e+00
2.65000e+02 1.13792e+00 1.49578e+00
2.65250e+02 1.15694e+00 1.54381e+00
2.65500e+02 1.17141e+00 1.55584e+00
2.65750e+02 1.18448e+00 1.60073e+00
2.66000e+02 1.19343e+00 1.60257e+00
2.66250e+02 1.19880e+00 1.59544e+00
2.66500e+02 1.20141e+00 1.58115e+00
2.66750e+02 1.20231e+00 1.57580e+00
2.67000e+02 1.20055e+00 1.56081e+00
2.67250e+02 1.19427e+00 1.53036e+00
2.67500e+02 1.18267e+00 1.48541e+00
2.67750e+02 1.16611e+00 1.42696e+00
2.68000e+02 1.14586e+00 1.36810e+00
2.68250e+02 1.11962e+00 1.29765e+00
2.68500e+02 1.08737e+00 1.20145e+00
2.68750e+02 1.05111e+00 1.10321e+00
2.69000e+02 1.01180e+00 1.00749e+00
2.69250e+02 9.69715e-01 9.07078e-01
2.69500e+02 9.26769e-01 7.78578e-01
2.69750e+02 8.84976e-01 6.92061e-01
2.70000e+02 8.47166e-01 5.92134e-01
2.70250e+02 8.15842e-01 5.14221e-01
2.70500e+02 7.93842e-01 4.61163e-01
2.70750e+02 7.82838e-01 4.32087e-01
2.71000e+02 7.81889e-01 4.39097e-01
2.71250e+02 7.89439e-01 4.56798e-01
2.71500e+02 8.03588e-01 4.89419e-01
2.71750e+02 8.21814e-01 5.33664e-01
2.72000e+02 8.42124e-01 5.82495e-01
2.72250e+02 8.61728e-01 6.30499e-01
2.72500e+02 8.77780e-01 6.83428e-01
2.72750e+02 8.90356e-01 7.10842e-01
2.73000e+02 8.95796e-01 7.33310e-01
2.73250e+02 8.94307e-01 7.32469e-01
2.73500e+02 8.86178e-01 7.18071e-01
2.73750e+02 8.71692e-01 6.86334e-01
2.74000e+02 8.51239e-01 6.43975e-01
2.74250e+02 8.26838e-01 5.91698e-01
2.74500e+02 8.00930e-01 5.32985e-01
2.74750e+02 7.74910e-01 4.79066e-01
2.75000e+02 7.51919e-01 4.04818e-01
2.75250e+02 7.35229e-01 3.83806e-01
2.75500e+02 7.26410e-01 3.53913e-01
2.75750e+02 7.23459e-01 3.50783e-01
2.76000e+02 7.28124e-01 3.64129e-01
2.76250e+02 7.38409e-01 3.90420e-01
2.76500e+02 7.51297e-01 4.19319e-01
2.76750e+02 7.65396e-01 4.48364e-01
2.77000e+02 7.79312e-01 4.87003e-01
2.77250e+02 7.91925e-01 5.12918e-01
2.77500e+02 8.02108e-01 5.45210e-01
2.77750e+02 8.08602e-01 5.57464e-01
2.78000e+02 8.11562e-01 5.57013e-01
2.78250e+02 8.13457e-01 5.68963e-01
2.78500e+02 8.13909e-01 5.67635e-01
2.78750e+02 8.12270e-01 5.61144e-01
2.79000e+02 8.10991e-01 5.61606e-01
2.79250e+02 8.10511e-01 5.63385e-01
2.79500e+02 8.10645e-01 5.65875e-01
2.79750e+02 8.12289e-01 5.72253e-01
2.80000e+02 8.16348e-01 5.85722e-01
2.80250e+02 8.23023e-01 6.06975e-01
2.80500e+02 8.31920e-01 6.35323e-01
2.80750e+02 8.42914e-01 6.69742e-01
2.81000e+02 8.56410e-01 7.09448e-01
2.81250e+02 8.72468e-01 7.56012e-01
2.81500e+02 8.90866e-01 8.10050e-01
2.81750e+02 9.11626e-01 8.71884e-01
2.82000e+02 9.34786e-01 9.41461e-01
2.82250e+02 9.60510e-01 1.01690e+00
2.82500e+02 9.88864e-01 1.09975e+00
2.82750e+02 1.01970e+00 1.19213e+00
2.83000e+02 1.05323e+00 1.29056e+00
2.83250e+02 1.08937e+00 1.39450e+00
2.83500e+02 1.12711e+00 1.50616e+00
2.83750e+02 1.16590e+00 1.62198e+00
2.84000e+02 1.20570e+00 1.73718e+00
2.84250e+02 1.24554e+00 1.86086e+00
2.84500e+02 1.28390e+00 1.96115e+00
2.84750e+02 1.31863e+00 2.08235e+00
2.85000e+02 1.34843e+00 2.16111e+00
2.85250e+02 1.37010e+00 2.22579e+00
2.85500e+02 1.38488e+00 2.27224e+00
2.85750e+02 1.38611e+00 2.26380e+00
2.86000e+02 1.37383e+00 2.22407e+00
2.86250e+02 1.34803e+00 2.13863e+00
2.86500e+02 1.30603e+00 2.01139e+00
2.86750e+02 1.24458e+00 1.83800e+00
2.87000e+02 1.16548e+00 1.60732e+00
2.87250e+02 1.07238e+00 1.33339e+00
2.87500e+02 9.68615e-01 1.03156e+00
2.87750e+02 8.60761e-01 7.01454e-01
2.88000e+02 7.61289e-01 4.43919e-01
2.88250e+02 6.90209e-01 1.69802e-01
2.88500e+02 6.54005e-01 1.15072e-01
2.88750e+02 6.59945e-01 1.58671e-01
2.89000e+02 6.94644e-01 2.50023e-01
2.89250e+02 7.42349e-01 3.83843e-01
2.89500e+02 7.89696e-01 5.36220e-01
2.89750e+02 8.27458e-01 6.25727e-01
2.90000e+02 8.50760e-01 7.06450e-01
2.90250e+02 8.59430e-01 7.14209e-01
2.90500e+02 8.54204e-01 6.95914e-01
2.90750e+02 8.38040e-01 6.45865e-01
2.91000e+02 8.15133e-01 5.75022e-01
2.91250e+02 7.90620e-01 4.97749e-01
2.91500e+02 7.69005e-01 4.41756e-01
2.91750e+02 7.54858e-01 3.89683e-01
2.92000e+02 7.49287e-01 3.79498e-01
2.92250e+02 7.52980e-01 3.91708e-01
2.92500e+02 7.63567e-01 4.21715e-01
2.92750e+02 7.78151e-01 4.63627e-01
2.93000e+02 7.93462e-01 5.03516e-01
2.93250e+02 8.06826e-01 5.51138e-01
2.93500e+02 8.15520e-01 5.62545e-01
2.93750e+02 8.20668e-01 5.83436e-01
2.94000e+02 8.21656e-01 5.82035e-01
2.94250e+02 8.18672e-01 5.71278e-01
2.94500e+02 8.13258e-01 5.53309e-01
2.94750e+02 8.07256e-01 5.32289e-01
2.95000e+02 8.02319e-01 5.20465e-01
2.95250e+02 7.99694e-01 5.11686e-01
2.95500e+02 7.98995e-01 5.10656e-01
2.95750e+02 8.00609e-01 5.14862e-01
2.96000e+02 8.04756e-01 5.26550e-01
2.96250e+02 8.10818e-01 5.44928e-01
2.96500e+02 8.17733e-01 5.65967e-01
2.96750e+02 8.24611e-01 5.85243e-01
2.97000e+02 8.30822e-01 6.02631e-01
2.97250e+02 8.36899e-01 6.19130e-01
2.97500e+02 8.42112e-01 6.40393e-01
2.97750e+02 8.46755e-01 6.54314e-01
2.98000e+02 8.50110e-01 6.63096e-01
2.98250e+02 8.53349e-01 6.74419e-01
2.98500e+02 8.57370e-01 6.89931e-01
2.98750e+02 8.62635e-01 7.08631e-01
2.99000e+02 8.68981e-01 7.31384e-01
2.99250e+02 8.76548e-01 7.58997e-01
2.99500e+02 8.85835e-01 7.90692e-01
2.99750e+02 8.97343e-01 8.29567e-01
3.00000e+02 9.11311e-01 8.77779e-01
3.00250e+02 9.27565e-01 9.33779e-01
3.00500e+02 9.46139e-01 9.96043e-01
3.00750e+02 9.67469e-01 1.06575e+00
3.01000e+02 9.91522e-01 1.14661e+00
3.01250e+02 1.01809e+00 1.23773e+00
3.01500e+02 1.04761e+00 1.33550e+00
3.01750e+02 1.08024e+00 1.44137e+00
3.02000e+02 1.11551e+00 1.55835e+00
3.02250e+02 1.15307e+00 1.68507e+00
3.02500e+02 1.19311e+00 1.81723e+00
3.02750e+02 1.23562e+00 1.95192e+00
3.03000e+02 1.27966e+00 2.09342e+00
3.03250e+02 1.32370e+00 2.24412e+00
3.03500e+02 1.36756e+00 2.38172e+00
3.03750e+02 1.41081e+00 2.52501e+00
3.04000e+02 1.44913e+00 2.62579e+00
3.04250e+02 1.48197e+00 2.76000e+00
3.04500e+02 1.50850e+00 2.81757e+00
3.04750e+02 1.52558e+00 2.85690e+00
3.05000e+02 1.53054e+00 2.85104e+00
3.05250e+02 1.52203e+00 2.80948e+00
3.05500e+02 1.49861e+00 2.70580e+00
3.05750e+02 1.45842e+00 2.54359e+00
3.06000e+02 1.39912e+00 2.33962e+00
3.06250e+02 1.32110e+00 2.07806e+00
3.06500e+02 1.22734e+00 1.74914e+00
3.06750e+02 1.12100e+00 1.38542e+00
3.07000e+02 1.00803e+00 1.01338e+00
3.07250e+02 9.01119e-01 6.71831e-01
3.07500e+02 8.17501e-01 3.81472e-01
3.07750e+02 7.66691e-01 2.40921e-01
3.08000e+02 7.59511e-01 2.81438e-01
3.08250e+02 7.82674e-01 3.86752e-01
3.08500e+02 8.20491e-01 5.25199e-01
3.08750e+02 8.60599e-01 6.69352e-01
3.09000e+02 8.89461e-01 7.97378e-01
3.09250e+02 9.02778e-01 8.45250e-01
3.09500e+02 8.96389e-01 8.24919e-01
3.09750e+02 8.75112e-01 7.65576e-01
3.10000e+02 8.42703e-01 6.70202e-01
3.10250e+02 8.04142e-01 5.52952e-01
3.10500e+02 7.66986e-01 4.48122e-01
3.10750e+02 7.40637e-01 3.35984e-01
3.11000e+02 7.28670e-01 3.12302e-01
3.11250e+02 7.34996e-01 3.33423e-01
3.11500e+02 7.54162e-01 3.85074e-01
3.11750e+02 7.80625e-01 4.60560e-01
3.12000e+02 8.08428e-01 5.47028e-01
3.12250e+02 8.32340e-01 6.10680e-01
3.12500e+02 8.48516e-01 6.76975e-01
3.12750e+02 8.55553e-01 6.94666e-01
3.13000e+02 8.52209e-01 6.82970e-01
3.13250e+02 8.41162e-01 6.57247e-01
3.13500e+02 8.24828e-01 6.16932e-01
3.13750e+02 8.06194e-01 5.65369e-01
3.14000e+02 7.88571e-01 5.26704e-01
3.14250e+02 7.74991e-01 4.75784e-01
3.14500e+02 7.68145e-01 4.71679e-01
3.14750e+02 7.70186e-01 4.85133e-01
3.15000e+02 7.80086e-01 5.17210e-01
3.15250e+02 7.95915e-01 5.66532e-01
3.15500e+02 8.16606e-01 6.29422e-01
3.15750e+02 8.41627e-01 7.03197e-01
3.16000e+02 8.69530e-01 7.87360e-01
3.16250e+02 8.98706e-01 8.78438e-01
3.16500e+02 9.28794e-01 9.71984e-01
3.16750e+02 9.60419e-01 1.06685e+00
3.17000e+02 9.93788e-01 1.16727e+00
3.17250e+02 1.02830e+00 1.27834e+00
3.17500e+02 1.06415e+00 1.39517e+00
3.17750e+02 1.10250e+00 1.51356e+00
3.18000e+02 1.14318e+00 1.63900e+00
3.18250e+02 1.18550e+00 1.77388e+00
3.18500e+02 1.22930e+00 1.91555e+00
3.18750e+02 1.27459e+00 2.05555e+00
3.19000e+02 1.32030e+00 2.19749e+00
3.19250e+02 1.36391e+00 2.33629e+00
3.19500e+02 1.40390e+00 2.48373e+00
3.19750e+02 1.44135e+00 2.59108e+00
3.20000e+02 1.47170e+00 2.66205e+00
3.20250e+02 1.49323e+00 2.76530e+00
3.20500e+02 1.50095e+00 2.77205e+00
3.20750e+02 1.49539e+00 2.73518e+00
3.21000e+02 1.47565e+00 2.65658e+00
3.21250e+02 1.43773e+00 2.53515e+00
3.21500e+02 1.37902e+00 2.35127e+00
3.21750e+02 1.30007e+00 2.09065e+00
3.22000e+02 1.20230e+00 1.76796e+00
3.22250e+02 1.08722e+00 1.40775e+00
3.22500e+02 9.60972e-01 1.02636e+00
3.22750e+02 8.38390e-01 6.09836e-01
3.23000e+02 7.39968e-01 2.83429e-01
3.23250e+02 6.76759e-01 7.94598e-02
3.23500e+02 6.70171e-01 1.23788e-01
3.23750e+02 7.06945e-01 2.41476e-01
3.24000e+02 7.65690e-01 4.08718e-01
3.24250e+02 8.25040e-01 6.16204e-01
3.24500e+02 8.75094e-01 7.46224e-01
3.24750e+02 9.06869e-01 8.71363e-01
3.25000e+02 9.18313e-01 8.80331e-01
3.25250e+02 9.10353e-01 8.52714e-01
3.25500e+02 8.87989e-01 7.76067e-01
3.25750e+02 8.57090e-01 6.72722e-01
3.26000e+02 8.22040e-01 5.67127e-01
3.26250e+02 7.88689e-01 4.61176e-01
3.26500e+02 7.66835e-01 3.82669e-01
3.26750e+02 7.59736e-01 3.75943e-01
3.27000e+02 7.65079e-01 3.96166e-01
3.27250e+02 7.79510e-01 4.40811e-01
3.27500e+02 7.99531e-01 4.95982e-01
3.27750e+02 8.19261e-01 5.73209e-01
3.28000e+02 8.34196e-01 6.02917e-01
3.28250e+02 8.42879e-01 6.39318e-01
3.28500e+02 8.45426e-01 6.40190e-01
3.28750e+02 8.40598e-01 6.23793e-01
3.29000e+02 8.31139e-01 5.92597e-01
3.29250e+02 8.19868e-01 5.55250e-01
3.29500e+02 8.08688e-01 5.28964e-01
3.29750e+02 8.00407e-01 4.92563e-01
3.30000e+02 7.94844e-01 4.80366e-01
3.30250e+02 7.94770e-01 4.85611e-01
3.30500e+02 7.97728e-01 4.96414e-01
3.30750e+02 8.02612e-01 5.07007e-01
3.31000e+02 8.08866e-01 5.25551e-01
3.31250e+02 8.15151e-01 5.50305e-01
3.31500e+02 8.20334e-01 5.65623e-01
3.31750e+02 8.22185e-01 5.65092e-01
3.32000e+02 8.22668e-01 5.66246e-01
3.32250e+02 8.21905e-01 5.63996e-01
3.32500e+02 8.19687e-01 5.56313e-01
3.32750e+02 8.17032e-01 5.43381e-01
3.33000e+02 8.14718e-01 5.36284e-01
3.33250e+02 8.13945e-01 5.36642e-01
3.33500e+02 8.13712e-01 5.33942e-01
3.33750e+02 8.14320e-01 5.35670e-01
3.34000e+02 8.15745e-01 5.39806e-01
3.34250e+02 8.17710e-01 5.45021e-01
3.34500e+02 8.19662e-01 5.52286e-01
3.34750e+02 8.21147e-01 5.54529e-01
3.35000e+02 8.22375e-01 5.60494e-01
3.35250e+02 8.22792e-01 5.59634e-01
3.35500e+02 8.22477e-01 5.58136e-01
3.35750e+02 8.21739e-01 5.55709e-01
3.36000e+02 8.20916e-01 5.53821e-01
3.36250e+02 8.19873e-01 5.51634e-01
3.36500e+02 8.18858e-01 5.47119e-01
3.36750e+02 8.17918e-01 5.44588e-01
3.37000e+02 8.17506e-01 5.44488e-01
3.37250e+02 8.17366e-01 5.45276e-01
3.37500e+02 8.17232e-01 5.44524e-01
3.37750e+02 8.17171e-01 5.44803e-01
3.38000e+02 8.17154e-01 5.45567e-01
3.38250e+02 8.17163e-01 5.46250e-01
3.38500e+02 8.16971e-01 5.45839e-01
3.38750e+02 8.16571e-01 5.44365e-01
3.39000e+02 8.16170e-01 5.43999e-01
3.39250e+02 8.15778e-01 5.43232e-01
3.39500e+02 8.15328e-01 5.42328e-01
3.39750e+02 8.14868e-01 5.40677e-01
3.40000e+02 8.14542e-01 5.40387e-01
3.40250e+02 8.14329e-01 5.39765e-01
3.40500e+02 8.14218e-01 5.39709e-01
3.40750e+02 8.14245e-01 5.39955e-01
3.41000e+02 8.14351e-01 5.40375e-01
3.41250e+02 8.14525e-01 5.40702e-01
3.41500e+02 8.14770e-01 5.41350e-01
3.41750e+02 8.15072e-01 5.42250e-01
3.42000e+02 8.15433e-01 5.43344e-01
3.42250e+02 8.15745e-01 5.43761e-01
3.42500e+02 8.16079e-01 5.44434e-01
3.42750e+02 8.16463e-01 5.45329e-01
3.43000e+02 8.16893e-01 5.46344e-01
3.43250e+02 8.17320e-01 5.47063e-01
3.43500e+02 8.17778e-01 5.47989e-01
3.43750e+02 8.18317e-01 5.49124e-01
3.44000e+02 8.18922e-01 5.50513e-01
3.44250e+02 8.19558e-01 5.51832e-01
3.44500e+02 8.20201e-01 5.53091e-01
3.44750e+02 8.20882e-01 5.54562e-01
3.45000e+02 8.21605e-01 5.56206e-01
3.45250e+02 8.22356e-01 5.57827e-01
3.45500e+02 8.23081e-01 5.59324e-01
3.45750e+02 8.23789e-01 5.60820e-01
3.46000e+02 8.24504e-01 5.62379e-01
3.46250e+02 8.25209e-01 5.64043e-01
3.46500e+02 8.25895e-01 5.65430e-01
3.46750e+02 8.26542e-01 5.66760e-01
3.47000e+02 8.27169e-01 5.68140e-01
3.47250e+02 8.27783e-01 5.69599e-01
3.47500e+02 8.28377e-01 5.71154e-01
3.47750e+02 8.28916e-01 5.72364e-01
3.48000e+02 8.29434e-01 5.73752e-01
3.48250e+02 8.29903e-01 5.75053e-01
3.48500e+02 8.30321e-01 5.76254e-01
3.48750e+02 8.30710e-01 5.77482e-01
3.49000e+02 8.31051e-01 5.78963e-01
3.49250e+02 8.31338e-01 5.80179e-01
3.49500e+02 8.31590e-01 5.81136e-01
3.49750e+02 8.31809e-01 5.82533e-01
3.50000e+02 8.32006e-01 5.84066e-01
3.50250e+02 8.32209e-01 5.85582e-01
3.50500e+02 8.32426e-01 5.87251e-01
3.50750e+02 8.32653e-01 5.89141e-01
3.51000e+02 8.32964e-01 5.91259e-01
3.51250e+02 8.33365e-01 5.93925e-01
3.51500e+02 8.33823e-01 5.97358e-01
3.51750e+02 8.34405e-01 6.01071e-01
3.52000e+02 8.35196e-01 6.05049e-01
3.52250e+02 8.36162e-01 6.10114e-01
3.52500e+02 8.37288e-01 6.16432e-01
3.52750e+02 8.38685e-01 6.23526e-01
3.53000e+02 8.40410e-01 6.31626e-01
3.53250e+02 8.42431e-01 6.41195e-01
3.53500e+02 8.44804e-01 6.52078e-01
3.53750e+02 8.47602e-01 6.64598e-01
3.54000e+02 8.50795e-01 6.79527e-01
3.54250e+02 8.54435e-01 6.96451e-01
3.54500e+02 8.58696e-01 7.14908e-01
3.54750e+02 8.63585e-01 7.36156e-01
3.55000e+02 8.69017e-01 7.61090e-01
3.55250e+02 8.75148e-01 7.88916e-01
3.55500e+02 8.82169e-01 8.19794e-01
3.55750e+02 8.90045e-01 8.55214e-01
3.56000e+02 8.98814e-01 8.95282e-01
3.56250e+02 9.08716e-01 9.39680e-01
3.56500e+02 9.19832e-01 9.90039e-01
3.56750e+02 9.32164e-01 1.04738e+00
3.57000e+02 9.46025e-01 1.11062e+00
3.57250e+02 9.61680e-01 1.18095e+00
3.57500e+02 9.79041e-01 1.26124e+00
3.57750e+02 9.98297e-01 1.35103e+00
3.58000e+02 1.01999e+00 1.44943e+00
3.58250e+02 1.04423e+00 1.55988e+00
3.58500e+02 1.07090e+00 1.68449e+00
3.58750e+02 1.10054e+00 1.82093e+00
3.59000e+02 1.13365e+00 1.97071e+00
3.59250e+02 1.17004e+00 2.13825e+00
3.59500e+02 1.20981e+00 2.32310e+00
3.59750e+02 1.25365e+00 2.52197e+00
3.60000e+02 1.30166e+00 2.73918e+00
3.60250e+02 1.35323e+00 2.97870e+00
3.60500e+02 1.40875e+00 3.23297e+00
3.60750e+02 1.46874e+00 3.50139e+00
3.61000e+02 1.53206e+00 3.79016e+00
3.61250e+02 1.59788e+00 4.09595e+00
3.61500e+02 1.66649e+00 4.40815e+00
3.61750e+02 1.73753e+00 4.71681e+00
3.62000e+02 1.80817e+00 5.04466e+00
3.62250e+02 1.87599e+00 5.37689e+00
3.62500e+02 1.94182e+00 5.65844e+00
3.62750e+02 2.00222e+00 5.90900e+00
3.63000e+02 2.05140e+00 6.18285e+00
3.63250e+02 2.08727e+00 6.38243e+00
3.63500e+02 2.10990e+00 6.38575e+00
3.63750e+02 2.10977e+00 6.38825e+00
3.64000e+02 2.07877e+00 6.30424e+00
3.64250e+02 2.02279e+00 5.99769e+00
3.64500e+02 1.93813e+00 5.53243e+00
3.64750e+02 1.80398e+00 4.99489e+00
3.65000e+02 1.62329e+00 4.22991e+00
3.65250e+02 1.41090e+00 3.21852e+00
3.65500e+02 1.16738e+00 2.01087e+00
3.65750e+02 9.05204e-01 1.05577e+00
3.66000e+02 6.87897e-01 -2.96797e-01
3.66250e+02 6.25033e-01 -1.94115e-01
3.66500e+02 7.00673e-01 2.15873e-01
3.66750e+02 8.41288e-01 7.08681e-01
3.67000e+02 9.53656e-01 1.33341e+00
3.67250e+02 9.90894e-01 1.40002e+00
3.67500e+02 9.69749e-01 1.23780e+00
3.67750e+02 9.06554e-01 9.27521e-01
3.68000e+02 8.14508e-01 6.05322e-01
3.68250e+02 7.36162e-01 1.28106e-01
3.68500e+02 7.09954e-01 1.49215e-01
3.68750e+02 7.37561e-01 2.97309e-01
3.69000e+02 7.92144e-01 5.00367e-01
3.69250e+02 8.41009e-01 7.63734e-01
3.69500e+02 8.62944e-01 8.13146e-01
3.69750e+02 8.51927e-01 7.54895e-01
3.70000e+02 8.22486e-01 6.13020e-01
3.70250e+02 7.86720e-01 4.54520e-01
3.70500e+02 7.58562e-01 3.22363e-01
3.70750e+02 7.55858e-01 3.52694e-01
3.71000e+02 7.72216e-01 4.27270e-01
3.71250e+02 7.97089e-01 5.20622e-01
3.71500e+02 8.17523e-01 6.40684e-01
3.71750e+02 8.25698e-01 6.40407e-01
3.72000e+02 8.19715e-01 6.10279e-01
3.72250e+02 8.05746e-01 5.57822e-01
3.72500e+02 7.93055e-01 4.75503e-01
3.72750e+02 7.86266e-01 4.64813e-01
3.73000e+02 7.89847e-01 4.84961e-01
3.73250e+02 8.01248e-01 5.27064e-01
3.73500e+02 8.15250e-01 5.85184e-01
3.73750e+02 8.28150e-01 6.36371e-01
3.74000e+02 8.37377e-01 6.71551e-01
3.74250e+02 8.40250e-01 6.71383e-01
3.74500e+02 8.40902e-01 6.61447e-01
3.74750e+02 8.42515e-01 6.62209e-01
3.75000e+02 8.47698e-01 6.78373e-01
3.75250e+02 8.57765e-01 7.12505e-01
3.75500e+02 8.73144e-01 7.64167e-01
3.75750e+02 8.92640e-01 8.31997e-01
3.76000e+02 9.14408e-01 9.09193e-01
3.76250e+02 9.37373e-01 9.90158e-01
3.76500e+02 9.61038e-01 1.06940e+00
3.76750e+02 9.85395e-01 1.14697e+00
3.77000e+02 1.01023e+00 1.22943e+00
3.77250e+02 1.03700e+00 1.31675e+00
3.77500e+02 1.06734e+00 1.41079e+00
3.77750e+02 1.10146e+00 1.51829e+00
3.78000e+02 1.13896e+00 1.64389e+00
3.78250e+02 1.18028e+00 1.78243e+00
3.78500e+02 1.22570e+00 1.93136e+00
3.78750e+02 1.27400e+00 2.08874e+00
3.79000e+02 1.32357e+00 2.25391e+00
3.79250e+02 1.37268e+00 2.43135e+00
3.79500e+02 1.42049e+00 2.57735e+00
3.79750e+02 1.46533e+00 2.73594e+00
3.80000e+02 1.50307e+00 2.85556e+00
3.80250e+02 1.53171e+00 2.96675e+00
3.80500e+02 1.55076e+00 3.01285e+00
3.80750e+02 1.55626e+00 3.00702e+00
3.81000e+02 1.54481e+00 2.96802e+00
3.81250e+02 1.51485e+00 2.86453e+00
3.81500e+02 1.46646e+00 2.68287e+00
3.81750e+02 1.39732e+00 2.43816e+00
3.82000e+02 1.30461e+00 2.13779e+00
3.82250e+02 1.19123e+00 1.76552e+00
3.82500e+02 1.06491e+00 1.33808e+00
3.82750e+02 9.34084e-01 8.56597e-01
3.83000e+02 8.12213e-01 5.28952e-01
3.83250e+02 7.22897e-01 1.23474e-01
3.83500e+02 6.92002e-01 1.16006e-01
3.83750e+02 7.12931e-01 2.08408e-01
3.84000e+02 7.67743e-01 3.87296e-01
3.84250e+02 8.36093e-01 6.00152e-01
3.84500e+02 8.98691e-01 8.01201e-01
3.84750e+02 9.44280e-01 9.64932e-01
3.85000e+02 9.68256e-01 1.03737e+00
3.85250e+02 9.69835e-01 1.01526e+00
3.85500e+02 9.53308e-01 9.54632e-01
3.85750e+02 9.22216e-01 8.60092e-01
3.86000e+02 8.82197e-01 7.34396e-01
3.86250e+02 8.40310e-01 5.87382e-01
3.86500e+02 8.04543e-01 4.73839e-01
3.86750e+02 7.82959e-01 3.93923e-01
3.87000e+02 7.79605e-01 4.04745e-01
3.87250e+02 7.90400e-01 4.43729e-01
3.87500e+02 8.11219e-01 5.05899e-01
3.87750e+02 8.36995e-01 5.83201e-01
3.88000e+02 8.61485e-01 6.68470e-01
3.88250e+02 8.80480e-01 7.31668e-01
3.88500e+02 8.89995e-01 7.53775e-01
3.88750e+02 8.90860e-01 7.45146e-01
3.89000e+02 8.85730e-01 7.24614e-01
3.89250e+02 8.75742e-01 6.94194e-01
3.89500e+02 8.62973e-01 6.51153e-01
3.89750e+02 8.50486e-01 6.03438e-01
3.90000e+02 8.40853e-01 5.63941e-01
3.90250e+02 8.37930e-01 5.62968e-01
3.90500e+02 8.40153e-01 5.72385e-01
3.90750e+02 8.45641e-01 5.90188e-01
3.91000e+02 8.53549e-01 6.11025e-01
3.91250e+02 8.62390e-01 6.38832e-01
3.91500e+02 8.70155e-01 6.70241e-01
3.91750e+02 8.75753e-01 6.89182e-01
3.92000e+02 8.76846e-01 6.85977e-01
3.92250e+02 8.74858e-01 6.78303e-01
3.92500e+02 8.70854e-01 6.68074e-01
3.92750e+02 8.65217e-01 6.53480e-01
3.93000e+02 8.58608e-01 6.32764e-01
3.93250e+02 8.51906e-01 6.13565e-01
3.93500e+02 8.46242e-01 5.90825e-01
3.93750e+02 8.43295e-01 5.89870e-01
3.94000e+02 8.42401e-01 5.90104e-01
3.94250e+02 8.42680e-01 5.93565e-01
3.94500e+02 8.43474e-01 5.95880e-01
3.94750e+02 8.45177e-01 6.01609e-01
3.95000e+02 8.47037e-01 6.14208e-01
3.95250e+02 8.48333e-01 6.17911e-01
3.95500e+02 8.48224e-01 6.14815e-01
3.95750e+02 8.47654e-01 6.13134e-01
3.96000e+02 8.46868e-01 6.12270e-01
3.96250e+02 8.46064e-01 6.09248e-01
3.96500e+02 8.45245e-01 6.06716e-01
3.96750e+02 8.44550e-01 6.01935e-01
3.97000e+02 8.44766e-01 6.03118e-01
3.97250e+02 8.45954e-01 6.06268e-01
3.97500e+02 8.47798e-01 6.11339e-01
3.97750e+02 8.50044e-01 6.16190e-01
3.98000e+02 8.52639e-01 6.21407e-01
3.98250e+02 8.55536e-01 6.28968e-01
3.98500e+02 8.58716e-01 6.37070e-01
3.98750e+02 8.61804e-01 6.46811e-01
3.99000e+02 8.64227e-01 6.49812e-01
3.99250e+02 8.66125e-01 6.53054e-01
3.99500e+02 8.68096e-01 6.56765e-01
3.99750e+02 8.69993e-01 6.63420e-01
4.00000e+02 8.71402e-01 6.64365e-01
4.00250e+02 8.72407e-01 6.64192e-01
4.00500e+02 8.73446e-01 6.65720e-01
4.00750e+02 8.74768e-01 6.68585e-01
4.01000e+02 8.76058e-01 6.73958e-01
4.01250e+02 8.77032e-01 6.73873e-01
4.01500e+02 8.77527e-01 6.74415e-01
4.01750e+02 8.78053e-01 6.75043e-01
4.02000e+02 8.78503e-01 6.78118e-01
4.02250e+02 8.78505e-01 6.77240e-01
4.02500e+02 8.77977e-01 6.75881e-01
4.02750e+02 8.77026e-01 6.72686e-01
4.03000e+02 8.75913e-01 6.70692e-01
4.03250e+02 8.74555e-01 6.68212e-01
4.03500e+02 8.72968e-01 6.64322e-01
4.03750e+02 8.71032e-01 6.59933e-01
4.04000e+02 8.69053e-01 6.53592e-01
4.04250e+02 8.67277e-01 6.51274e-01
4.04500e+02 8.65821e-01 6.48650e-01
4.04750e+02 8.64234e-01 6.45849e-01
4.05000e+02 8.62705e-01 6.39953e-01
4.05250e+02 8.61642e-01 6.39686e-01
4.05500e+02 8.60985e-01 6.39043e-01
4.05750e+02 8.60499e-01 6.38515e-01
4.06000e+02 8.60099e-01 6.37102e-01
4.06250e+02 8.60095e-01 6.37977e-01
4.06500e+02 8.60407e-01 6.39310e-01
4.06750e+02 8.61044e-01 6.41402e-01
4.07000e+02 8.61789e-01 6.42837e-01
4.07250e+02 8.62767e-01 6.44689e-01
4.07500e+02 8.64066e-01 6.47864e-01
4.07750e+02 8.65731e-01 6.52059e-01
4.08000e+02 8.67600e-01 6.56660e-01
4.08250e+02 8.69562e-01 6.61128e-01
4.08500e+02 8.71575e-01 6.64942e-01
4.08750e+02 8.73694e-01 6.69710e-01
4.09000e+02 8.75957e-01 6.74869e-01
4.09250e+02 8.78269e-01 6.80669e-01
4.09500e+02 8.80405e-01 6.85403e-01
4.09750e+02 8.82338e-01 6.88671e-01
4.10000e+02 8.84187e-01 6.93093e-01
4.10250e+02 8.85865e-01 6.97020e-01
4.10500e+02 8.87367e-01 7.00699e-01
4.10750e+02 8.88383e-01 7.01913e-01
4.11000e+02 8.89188e-01 7.02750e-01
4.11250e+02 8.89781e-01 7.05013e-01
4.11500e+02 8.90186e-01 7.05411e-01
4.11750e+02 8.90202e-01 7.05013e-01
4.12000e+02 8.89918e-01 7.03288e-01
4.12250e+02 8.89485e-01 7.02569e-01
4.12500e+02 8.88921e-01 7.01535e-01
4.12750e+02 8.88172e-01 6.99748e-01
4.13000e+02 8.87153e-01 6.97467e-01
4.13250e+02 8.85975e-01 6.94306e-01
4.13500e+02 8.84742e-01 6.91443e-01
4.13750e+02 8.83524e-01 6.89310e-01
4.14000e+02 8.82341e-01 6.86575e-01
4.14250e+02 8.81112e-01 6.84131e-01
4.14500e+02 8.79944e-01 6.80574e-01
4.14750e+02 8.79037e-01 6.79561e-01
4.15000e+02 8.78327e-01 6.78375e-01
4.15250e+02 8.77807e-01 6.77366e-01
4.15500e+02 8.77397e-01 6.76315e-01
4.15750e+02 8.77313e-01 6.76719e-01
4.16000e+02 8.77506e-01 6.77721e-01
4.16250e+02 8.77937e-01 6.79060e-01
4.16500e+02 8.78551e-01 6.80521e-01
4.16750e+02 8.79380e-01 6.82374e-01
4.17000e+02 8.80483e-01 6.85132e-01
4.17250e+02 8.81833e-01 6.88628e-01
4.17500e+02 8.83345e-01 6.92349e-01
4.17750e+02 8.84931e-01 6.96008e-01
4.18000e+02 8.86571e-01 6.99567e-01
4.18250e+02 8.88304e-01 7.03541e-01
4.18500e+02 8.90085e-01 7.07756e-01
4.18750e+02 8.91867e-01 7.12284e-01
4.19000e+02 8.93524e-01 7.15366e-01
4.19250e+02 8.95068e-01 7.19035e-01
4.19500e+02 8.96528e-01 7.22201e-01
4.19750e+02 8.97878e-01 7.25847e-01
4.20000e+02 8.98932e-01 7.27477e-01
4.20250e+02 8.99751e-01 7.29460e-01
4.20500e+02 9.00387e-01 7.30127e-01
4.20750e+02 9.00831e-01 7.31831e-01
4.21000e+02 9.01096e-01 7.32075e-01
4.21250e+02 9.01063e-01 7.31571e-01
4.21500e+02 9.00846e-01 7.30646e-01
4.21750e+02 9.00501e-01 7.29883e-01
4.22000e+02 9.00051e-01 7.28798e-01
4.22250e+02 8.99498e-01 7.27514e-01
4.22500e+02 8.98830e-01 7.26038e-01
4.22750e+02 8.98113e-01 7.24212e-01
4.23000e+02 8.97364e-01 7.22376e-01
4.23250e+02 8.96692e-01 7.21180e-01
4.23500e+02 8.96098e-01 7.20016e-01
4.23750e+02 8.95504e-01 7.18937e-01
4.24000e+02 8.94990e-01 7.17057e-01
4.24250e+02 8.94654e-01 7.16758e-01
4.24500e+02 8.94525e-01 7.17057e-01
4.24750e+02 8.94563e-01 7.17580e-01
4.25000e+02 8.94691e-01 7.17873e-01
4.25250e+02 8.94950e-01 7.18477e-01
4.25500e+02 8.95423e-01 7.19791e-01
4.25750e+02 8.96100e-01 7.21759e-01
4.26000e+02 8.96917e-01 7.23868e-01
4.26250e+02 8.97842e-01 7.26046e-01
4.26500e+02 8.98875e-01 7.28582e-01
4.26750e+02 9.00010e-01 7.31354e-01
4.27000e+02 9.01219e-01 7.34138e-01
4.27250e+02 9.02466e-01 7.37104e-01
4.27500e+02 9.03738e-01 7.40160e-01
4.27750e+02 9.05011e-01 7.43307e-01
4.28000e+02 9.06198e-01 7.45867e-01
4.28250e+02 9.07313e-01 7.48558e-01
4.28500e+02 9.08335e-01 7.50946e-01
4.28750e+02 9.09219e-01 7.52750e-01
4.29000e+02 9.10000e-01 7.55204e-01
4.29250e+02 9.10571e-01 7.56114e-01
4.29500e+02 9.10921e-01 7.56327e-01
4.29750e+02 9.11238e-01 7.57635e-01
4.30000e+02 9.11383e-01 7.57483e-01
4.30250e+02 9.11345e-01 7.57048e-01
4.30500e+02 9.11272e-01 7.56969e-01
4.30750e+02 9.11131e-01 7.56761e-01
4.31000e+02 9.10877e-01 7.55798e-01
4.31250e+02 9.10586e-01 7.55196e-01
4.31500e+02 9.10306e-01 7.54785e-01
4.31750e+02 9.10005e-01 7.54044e-01
4.32000e+02 9.09667e-01 7.52939e-01
4.32250e+02 9.09409e-01 7.52841e-01
4.32500e+02 9.09220e-01 7.52247e-01
4.32750e+02 9.09029e-01 7.51888e-01
4.33000e+02 9.08977e-01 7.52123e-01
4.33250e+02 9.08998e-01 7.52296e-01
4.33500e+02 9.09090e-01 7.52575e-01
4.33750e+02 9.09293e-01 7.53242e-01
4.34000e+02 9.09606e-01 7.54237e-01
4.34250e+02 9.10001e-01 7.55273e-01
4.34500e+02 9.10477e-01 7.56468e-01
4.34750e+02 9.11048e-01 7.58036e-01
4.35000e+02 9.11698e-01 7.59727e-01
4.35250e+02 9.12402e-01 7.61435e-01
4.35500e+02 9.13152e-01 7.63320e-01
4.35750e+02 9.13950e-01 7.65405e-01
4.36000e+02 9.14772e-01 7.67439e-01
4.36250e+02 9.15578e-01 7.69331e-01
4.36500e+02 9.16388e-01 7.71410e-01
4.36750e+02 9.17160e-01 7.73247e-01
4.37000e+02 9.17884e-01 7.74887e-01
4.37250e+02 9.18573e-01 7.76745e-01
4.37500e+02 9.19192e-01 7.78190e-01
4.37750e+02 9.19722e-01 7.79230e-01
4.38000e+02 9.20218e-01 7.80735e-01
4.38250e+02 9.20627e-01 7.81582e-01
4.38500e+02 9.20941e-01 7.82038e-01
4.38750e+02 9.21242e-01 7.83157e-01
4.39000e+02 9.21471e-01 7.83561e-01
4.39250e+02 9.21617e-01 7.83647e-01
4.39500e+02 9.21775e-01 7.84415e-01
4.39750e+02 9.21889e-01 7.84522e-01
4.40000e+02 9.21949e-01 7.84512e-01
4.40250e+02 9.22048e-01 7.85015e-01
4.40500e+02 9.22141e-01 7.85246e-01
4.40750e+02 9.22226e-01 7.85323e-01
4.41000e+02 9.22343e-01 7.85846e-01
4.41250e+02 9.22506e-01 7.86320e-01
4.41500e+02 9.22676e-01 7.86811e-01
4.41750e+02 9.22869e-01 7.87321e-01
4.42000e+02 9.23113e-01 7.88150e-01
4.42250e+02 9.23372e-01 7.88833e-01
4.42500e+02 9.23649e-01 7.89513e-01
4.42750e+02 9.23954e-01 7.90411e-01
4.43000e+02 9.24301e-01 7.91333e-01
4.43250e+02 9.24665e-01 7.92335e-01
4.43500e+02 9.25044e-01 7.93405e-01
4.43750e+02 9.25451e-01 7.94566e-01
4.44000e+02 9.25844e-01 7.95578e-01
4.44250e+02 9.26239e-01 7.96565e-01
4.44500e+02 9.26644e-01 7.97690e-01
4.44750e+02 9.27060e-01 7.98858e-01
4.45000e+02 9.27476e-01 8.00080e-01
4.45250e+02 9.27862e-01 8.01049e-01
4.45500e+02 9.28229e-01 8.02003e-01
4.45750e+02 9.28597e-01 8.03071e-01
4.46000e+02 9.28945e-01 8.03916e-01
4.46250e+02 9.29294e-01 8.05073e-01
4.46500e+02 9.29628e-01 8.05978e-01
4.46750e+02 9.29929e-01 8.06735e-01
4.47000e+02 9.30240e-01 8.07869e-01
4.47250e+02 9.30530e-01 8.08636e-01
4.47500e+02 9.30787e-01 8.09274e-01
4.47750e+02 9.31098e-01 8.10624e-01
4.48000e+02 9.31369e-01 8.11301e-01
4.48250e+02 9.31605e-01 8.11794e-01
4.48500e+02 9.31916e-01 8.13285e-01
4.48750e+02 9.32208e-01 8.14134e-01
4.49000e+02 9.32459e-01 8.14627e-01
4.49250e+02 9.32774e-01 8.16179e-01
4.49500e+02 9.33099e-01 8.17244e-01
4.49750e+02 9.33380e-01 8.17904e-01
4.50000e+02 9.33699e-01 8.19373e-01
4.50250e+02 9.34059e-01 8.20692e-01
4.50500e+02 9.34385e-01 8.21697e-01
4.50750e+02 9.34721e-01 8.23048e-01
4.51000e+02 9.35112e-01 8.24596e-01
4.51250e+02 9.35484e-01 8.25951e-01
4.51500e+02 9.35863e-01 8.27381e-01
4.51750e+02 9.36262e-01 8.29003e-01
4.52000e+02 9.36678e-01 8.30665e-01
4.52250e+02 9.37090e-01 8.32297e-01
4.52500e+02 9.37509e-01 8.34014e-01
4.52750e+02 9.37947e-01 8.35875e-01
4.53000e+02 9.38399e-01 8.37832e-01
4.53250e+02 9.38859e-01 8.39838e-01
4.53500e+02 9.39328e-01 8.41922e-01
4.53750e+02 9.39813e-01 8.44136e-01
4.54000e+02 9.40316e-01 8.46469e-01
4.54250e+02 9.40832e-01 8.48887e-01
4.54500e+02 9.41363e-01 8.51414e-01
4.54750e+02 9.41915e-01 8.54099e-01
4.55000e+02 9.42491e-01 8.56947e-01
4.55250e+02 9.43088e-01 8.59938e-01
4.55500e+02 9.43708e-01 8.63091e-01
4.55750e+02 9.44355e-01 8.66441e-01
4.56000e+02 9.45032e-01 8.69998e-01
4.56250e+02 9.45738e-01 8.73764e-01
4.56500e+02 9.46477e-01 8.77756e-01
4.56750e+02 9.47252e-01 8.81998e-01
4.57000e+02 9.48067e-01 8.86506e-01
4.57250e+02 9.48923e-01 8.91289e-01
4.57500e+02 9.49825e-01 8.96372e-01
4.57750e+02 9.50775e-01 9.01783e-01
4.58000e+02 9.51777e-01 9.07546e-01
4.58250e+02 9.52832e-01 9.13679e-01
4.58500e+02 9.53944e-01 9.20207e-01
4.58750e+02 9.55116e-01 9.27163e-01
4.59000e+02 9.56355e-01 9.34579e-01
4.59250e+02 9.57663e-01 9.42483e-01
4.59500e+02 9.59046e-01 9.50908e-01
4.59750e+02 9.60509e-01 9.59892e-01
4.60000e+02 9.62058e-01 9.69478e-01
4.60250e+02 9.63700e-01 9.79706e-01
4.60500e+02 9.65441e-01 9.90620e-01
4.60750e+02 9.67288e-01 1.00227e+00
4.61000e+02 9.69250e-01 1.01471e+00
4.61250e+02 9.71333e-01 1.02799e+00
4.61500e+02 9.73546e-01 1.04218e+00
4.61750e+02 9.75898e-01 1.05734e+00
4.62000e+02 9.78399e-01 1.07353e+00
4.62250e+02 9.81059e-01 1.09084e+00
4.62500e+02 9.83891e-01 1.10934e+00
4.62750e+02 9.86907e-01 1.12911e+00
4.63000e+02 9.90120e-01 1.15025e+00
4.63250e+02 9.93544e-01 1.17284e+00
4.63500e+02 9.97194e-01 1.19699e+00
4.63750e+02 1.00109e+00 1.22280e+00
4.64000e+02 1.00523e+00 1.25039e+00
4.64250e+02 1.00966e+00 1.27988e+00
4.64500e+02 1.01437e+00 1.31141e+00
4.64750e+02 1.01940e+00 1.34511e+00
4.65000e+02 1.02476e+00 1.38112e+00
4.65250e+02 1.03047e+00 1.41961e+00
4.65500e+02 1.03656e+00 1.46075e+00
4.65750e+02 1.04306e+00 1.50469e+00
4.66000e+02 1.04999e+00 1.55164e+00
4.66250e+02 1.05738e+00 1.60179e+00
4.66500e+02 1.06526e+00 1.65535e+00
4.66750e+02 1.07366e+00 1.71255e+00
4.67000e+02 1.08262e+00 1.77364e+00
4.67250e+02 1.09217e+00 1.83885e+00
4.67500e+02 1.10235e+00 1.90847e+00
4.67750e+02 1.11320e+00 1.98278e+00
4.68000e+02 1.12476e+00 2.06208e+00
4.68250e+02 1.13708e+00 2.14668e+00
4.68500e+02 1.15021e+00 2.23693e+00
4.68750e+02 1.16419e+00 2.33318e+00
4.69000e+02 1.17909e+00 2.43582e+00
4.69250e+02 1.19495e+00 2.54524e+00
4.69500e+02 1.21185e+00 2.66184e+00
4.69750e+02 1.22983e+00 2.78610e+00
4.70000e+02 1.24898e+00 2.91846e+00
4.70250e+02 1.26935e+00 3.05940e+00
4.70500e+02 1.29101e+00 3.20947e+00
4.70750e+02 1.31405e+00 3.36919e+00
4.71000e+02 1.33855e+00 3.53908e+00
4.71250e+02 1.36458e+00 3.71979e+00
4.71500e+02 1.39223e+00 3.91189e+00
4.71750e+02 1.42160e+00 4.11596e+00
4.72000e+02 1.45277e+00 4.33277e+00
4.72250e+02 1.48583e+00 4.56293e+00
4.72500e+02 1.52090e+00 4.80701e+00
4.72750e+02 1.55805e+00 5.06593e+00
4.73000e+02 1.59739e+00 5.34034e+00
4.73250e+02 1.63904e+00 5.63070e+00
4.73500e+02 1.68308e+00 5.93807e+00
4.73750e+02 1.72959e+00 6.26315e+00
4.74000e+02 1.77871e+00 6.60607e+00
4.74250e+02 1.83052e+00 6.96800e+00
4.74500e+02 1.88504e+00 7.34976e+00
4.74750e+02 1.94239e+00 7.75073e+00
4.75000e+02 2.00268e+00 8.17191e+00
4.75250e+02 2.06579e+00 8.61448e+00
4.75500e+02 2.13177e+00 9.07655e+00
4.75750e+02 2.20074e+00 9.55781e+00
4.76000e+02 2.27237e+00 1.00606e+01
4.76250e+02 2.34647e+00 1.05807e+01
4.76500e+02 2.42317e+00 1.11148e+01
4.76750e+02 2.50181e+00 1.16656e+01
4.77000e+02 2.58166e+00 1.22279e+01
4.77250e+02 2.66258e+00 1.27938e+01
4.77500e+02 2.74376e+00 1.33536e+01
4.77750e+02 2.82253e+00 1.39270e+01
4.78000e+02 2.89887e+00 1.44603e+01
4.78250e+02 2.97089e+00 1.49280e+01
4.78500e+02 3.03376e+00 1.54239e+01
4.78750e+02 3.08391e+00 1.58500e+01
4.79000e+02 3.12280e+00 1.59401e+01
4.79250e+02 3.13250e+00 1.61314e+01
4.79500e+02 3.11335e+00 1.59681e+01
4.79750e+02 3.07686e+00 1.55040e+01
4.80000e+02 2.99270e+00 1.49296e+01
4.80250e+02 2.84077e+00 1.40414e+01
4.80500e+02 2.64334e+00 1.24398e+01
4.80750e+02 2.39002e+00 1.03778e+01
4.81000e+02 2.01773e+00 8.25767e+00
4.81250e+02 1.58989e+00 5.07142e+00
4.81500e+02 1.18323e+00 1.41513e+00
4.81750e+02 8.23525e-01 -4.53314e-01
4.82000e+02 8.69709e-01 2.12618e-01
4.82250e+02 1.06880e+00 2.07364e+00
4.82500e+02 1.23088e+00 2.70777e+00
4.82750e+02 1.23608e+00 2.45468e+00
4.83000e+02 1.11953e+00 1.82868e+00
4.83250e+02 9.80643e-01 4.34512e-01
4.83500e+02 8.97154e-01 3.62597e-01
4.83750e+02 9.49538e-01 7.23883e-01
4.84000e+02 1.04643e+00 1.49486e+00
4.84250e+02 1.09496e+00 1.68160e+00
4.84500e+02 1.06844e+00 1.42024e+00
4.84750e+02 1.00989e+00 9.26861e-01
4.85000e+02 9.50744e-01 6.02445e-01
4.85250e+02 9.58645e-01 7.55262e-01
4.85500e+02 9.97996e-01 1.06507e+00
4.85750e+02 1.03873e+00 1.32831e+00
4.86000e+02 1.03931e+00 1.22398e+00
4.86250e+02 1.01331e+00 1.05992e+00
4.86500e+02 9.80073e-01 7.95289e-01
4.86750e+02 9.73395e-01 8.48147e-01
4.87000e+02 9.90436e-01 9.53283e-01
4.87250e+02 1.01359e+00 1.13984e+00
4.87500e+02 1.02132e+00 1.13018e+00
4.87750e+02 1.01033e+00 1.06364e+00
4.88000e+02 9.94432e-01 9.23155e-01
4.88250e+02 9.85726e-01 9.06271e-01
4.88500e+02 9.91748e-01 9.49692e-01
4.88750e+02 1.00273e+00 1.04342e+00
4.89000e+02 1.01027e+00 1.07420e+00
4.89250e+02 1.00735e+00 1.04430e+00
4.89500e+02 1.00007e+00 9.84650e-01
4.89750e+02 9.93275e-01 9.46282e-01
4.90000e+02 9.94174e-01 9.66125e-01
4.90250e+02 9.99003e-01 1.00213e+00
4.90500e+02 1.00448e+00 1.03931e+00
4.90750e+02 1.00478e+00 1.02703e+00
4.91000e+02 1.00153e+00 1.00660e+00
4.91250e+02 9.97367e-01 9.73748e-01
4.91500e+02 9.96345e-01 9.78859e-01
4.91750e+02 9.98501e-01 9.91520e-01
4.92000e+02 1.00145e+00 1.01627e+00
4.92250e+02 1.00271e+00 1.01704e+00
4.92500e+02 1.00144e+00 1.00873e+00
4.92750e+02 9.99398e-01 9.91274e-01
4.93000e+02 9.98109e-01 9.86900e-01
4.93250e+02 9.98736e-01 9.92429e-01
4.93500e+02 1.00012e+00 1.00375e+00
4.93750e+02 1.00131e+00 1.01001e+00
4.94000e+02 1.00109e+00 1.00629e+00
4.94250e+02 1.00017e+00 9.99542e-01
4.94500e+02 9.99144e-01 9.92743e-01
4.94750e+02 9.99100e-01 9.95010e-01
4.95000e+02 9.99726e-01 9.98753e-01
4.95250e+02 1.00052e+00 1.00485e+00
4.95500e+02 1.00071e+00 1.00411e+00
4.95750e+02 1.00029e+00 1.00188e+00
4.96000e+02 9.99725e-01 9.97153e-01
4.96250e+02 9.99478e-01 9.96607e-01
4.96500e+02 9.99729e-01 9.98115e-01
4.96750e+02 1.00011e+00 1.00128e+00
4.97000e+02 1.00036e+00 1.00280e+00
4.97250e+02 1.00023e+00 1.00165e+00
4.97500e+02 9.99991e-01 9.99798e-01
4.97750e+02 9.99777e-01 9.97700e-01
4.98000e+02 9.99808e-01 9.98553e-01
4.98250e+02 9.99967e-01 9.99783e-01
4.98500e+02 1.00010e+00 1.00166e+00
4.98750e+02 1.00014e+00 1.00142e+00
4.99000e+02 1.00006e+00 1.00029e+00
4.99250e+02 1.00000e+00 9.98669e-01
4.99500e+02 9.99955e-01 9.98567e-01
4.99750e+02 9.99955e-01 9.98560e-01


==> shkadov_ppo.dat <==
0.00000e+00 0.00000e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
3.20000e+02 0.00000e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
6.40000e+02 1.00000e+00 -3.06717e+00 -2.73472e+00 -3.39962e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
9.60000e+02 2.00000e+00 -3.18338e+00 -2.89995e+00 -3.46681e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
1.28000e+03 3.00000e+00 -2.87518e+00 -2.73974e+00 -3.01062e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
1.60000e+03 4.00000e+00 -3.18077e+00 -3.00988e+00 -3.35166e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
1.92000e+03 4.00000e+00 -3.18077e+00 -3.00988e+00 -3.35166e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
2.24000e+03 5.00000e+00 -3.23556e+00 -3.09399e+00 -3.37713e+00 -3.25512e+00 -3.00353e+00 -3.50671e+00
2.56000e+03 6.00000e+00 -3.18506e+00 -2.93434e+00 -3.43578e+00 -3.25510e+00 -3.00354e+00 -3.50667e+00
2.88000e+03 7.00000e+00 -3.09693e+00 -2.76450e+00 -3.42936e+00 -3.25507e+00 -3.00358e+00 -3.50656e+00
3.20000e+03 8.00000e+00 -3.06632e+00 -2.74472e+00 -3.38791e+00 -3.25499e+00 -3.00366e+00 -3.50632e+00
3.52000e+03 8.00000e+00 -3.06632e+00 -2.74472e+00 -3.38791e+00 -3.25483e+00 -3.00380e+00 -3.50585e+00
3.84000e+03 9.00000e+00 -3.03973e+00 -2.65264e+00 -3.42681e+00 -3.25454e+00 -3.00405e+00 -3.50503e+00
4.16000e+03 1.00000e+01 -3.06402e+00 -2.65667e+00 -3.47136e+00 -3.25407e+00 -3.00445e+00 -3.50368e+00
4.48000e+03 1.10000e+01 -2.78982e+00 -2.68406e+00 -2.89559e+00 -3.25334e+00 -3.00504e+00 -3.50164e+00
4.80000e+03 1.20000e+01 -2.95712e+00 -2.65014e+00 -3.26410e+00 -3.25231e+00 -3.00589e+00 -3.49873e+00
5.12000e+03 1.20000e+01 -2.95712e+00 -2.65014e+00 -3.26410e+00 -3.25090e+00 -3.00704e+00 -3.49476e+00
5.44000e+03 1.30000e+01 -3.16778e+00 -2.82443e+00 -3.51112e+00 -3.24907e+00 -3.00854e+00 -3.48959e+00
5.76000e+03 1.40000e+01 -2.96837e+00 -2.79685e+00 -3.13989e+00 -3.24678e+00 -3.01043e+00 -3.48312e+00
6.08000e+03 1.50000e+01 -3.06244e+00 -2.61502e+00 -3.50987e+00 -3.24400e+00 -3.01273e+00 -3.47527e+00
6.40000e+03 1.60000e+01 -2.78240e+00 -2.56435e+00 -3.00045e+00 -3.24072e+00 -3.01542e+00 -3.46602e+00
6.72000e+03 1.60000e+01 -2.78240e+00 -2.56435e+00 -3.00045e+00 -3.23693e+00 -3.01844e+00 -3.45541e+00
7.04000e+03 1.70000e+01 -2.85919e+00 -2.43075e+00 -3.28764e+00 -3.23261e+00 -3.02170e+00 -3.44351e+00
7.36000e+03 1.80000e+01 -2.89566e+00 -2.56756e+00 -3.22375e+00 -3.22776e+00 -3.02510e+00 -3.43042e+00
7.68000e+03 1.90000e+01 -2.81916e+00 -2.51252e+00 -3.12580e+00 -3.22238e+00 -3.02846e+00 -3.41630e+00
8.00000e+03 2.00000e+01 -2.73588e+00 -2.40269e+00 -3.06906e+00 -3.21646e+00 -3.03162e+00 -3.40130e+00
8.32000e+03 2.00000e+01 -2.73588e+00 -2.40269e+00 -3.06906e+00 -3.21001e+00 -3.03445e+00 -3.38557e+00
8.64000e+03 2.10000e+01 -2.86232e+00 -2.53462e+00 -3.19003e+00 -3.20303e+00 -3.03678e+00 -3.36929e+00
8.96000e+03 2.20000e+01 -2.84259e+00 -2.44609e+00 -3.23909e+00 -3.19555e+00 -3.03848e+00 -3.35262e+00
9.28000e+03 2.30000e+01 -2.67892e+00 -2.51663e+00 -2.84121e+00 -3.18758e+00 -3.03945e+00 -3.33570e+00
9.60000e+03 2.40000e+01 -2.40603e+00 -2.09936e+00 -2.71270e+00 -3.17912e+00 -3.03959e+00 -3.31866e+00
9.92000e+03 2.40000e+01 -2.40603e+00 -2.09936e+00 -2.71270e+00 -3.17021e+00 -3.03882e+00 -3.30160e+00
1.02400e+04 2.50000e+01 -2.53728e+00 -2.36380e+00 -2.71076e+00 -3.16085e+00 -3.03707e+00 -3.28463e+00
1.05600e+04 2.60000e+01 -2.82352e+00 -2.62756e+00 -3.01948e+00 -3.15105e+00 -3.03429e+00 -3.26782e+00
1.08800e+04 2.70000e+01 -2.34600e+00 -2.08174e+00 -2.61025e+00 -3.14082e+00 -3.03041e+00 -3.25123e+00
1.12000e+04 2.80000e+01 -2.47559e+00 -2.19925e+00 -2.75193e+00 -3.13016e+00 -3.02539e+00 -3.23492e+00
1.15200e+04 2.80000e+01 -2.47559e+00 -2.19925e+00 -2.75193e+00 -3.11905e+00 -3.01918e+00 -3.21893e+00
1.18400e+04 2.90000e+01 -2.83174e+00 -2.53366e+00 -3.12982e+00 -3.10750e+00 -3.01173e+00 -3.20328e+00
1.21600e+04 3.00000e+01 -2.71004e+00 -2.42747e+00 -2.99261e+00 -3.09548e+00 -3.00300e+00 -3.18797e+00
1.24800e+04 3.10000e+01 -2.47209e+00 -2.10708e+00 -2.83709e+00 -3.08298e+00 -2.99296e+00 -3.17299e+00
1.28000e+04 3.20000e+01 -2.35431e+00 -1.89090e+00 -2.81771e+00 -3.06994e+00 -2.98159e+00 -3.15829e+00
1.31200e+04 3.20000e+01 -2.35431e+00 -1.89090e+00 -2.81771e+00 -3.05634e+00 -2.96891e+00 -3.14377e+00
1.34400e+04 3.30000e+01 -2.24354e+00 -1.88642e+00 -2.60067e+00 -3.04212e+00 -2.95492e+00 -3.12933e+00
1.37600e+04 3.40000e+01 -2.48691e+00 -2.29602e+00 -2.67780e+00 -3.02727e+00 -2.93968e+00 -3.11486e+00
1.40800e+04 3.50000e+01 -2.36673e+00 -2.15807e+00 -2.57539e+00 -3.01174e+00 -2.92327e+00 -3.10021e+00
1.44000e+04 3.60000e+01 -2.23593e+00 -2.10971e+00 -2.36216e+00 -2.99554e+00 -2.90580e+00 -3.08528e+00
1.47200e+04 3.60000e+01 -2.23593e+00 -2.10971e+00 -2.36216e+00 -2.97868e+00 -2.88738e+00 -3.06999e+00
1.50400e+04 3.70000e+01 -2.40398e+00 -2.00173e+00 -2.80623e+00 -2.96121e+00 -2.86814e+00 -3.05428e+00
1.53600e+04 3.80000e+01 -2.28106e+00 -1.97737e+00 -2.58475e+00 -2.94317e+00 -2.84820e+00 -3.03815e+00
1.56800e+04 3.90000e+01 -2.19430e+00 -1.73098e+00 -2.65762e+00 -2.92464e+00 -2.82767e+00 -3.02161e+00
1.60000e+04 4.00000e+01 -1.83559e+00 -1.69339e+00 -1.97779e+00 -2.90567e+00 -2.80664e+00 -3.00469e+00
1.63200e+04 4.00000e+01 -1.83559e+00 -1.69339e+00 -1.97779e+00 -2.88633e+00 -2.78519e+00 -2.98747e+00
1.66400e+04 4.10000e+01 -2.10134e+00 -1.75525e+00 -2.44743e+00 -2.86667e+00 -2.76335e+00 -2.96999e+00
1.69600e+04 4.20000e+01 -2.23400e+00 -1.91709e+00 -2.55091e+00 -2.84674e+00 -2.74117e+00 -2.95232e+00
1.72800e+04 4.30000e+01 -2.00276e+00 -1.84130e+00 -2.16422e+00 -2.82657e+00 -2.71865e+00 -2.93449e+00
1.76000e+04 4.40000e+01 -1.95572e+00 -1.72427e+00 -2.18718e+00 -2.80618e+00 -2.69581e+00 -2.91656e+00
1.79200e+04 4.40000e+01 -1.95572e+00 -1.72427e+00 -2.18718e+00 -2.78558e+00 -2.67265e+00 -2.89852e+00
1.82400e+04 4.50000e+01 -2.01069e+00 -1.76351e+00 -2.25786e+00 -2.76477e+00 -2.64920e+00 -2.88035e+00
1.85600e+04 4.60000e+01 -1.92297e+00 -1.73137e+00 -2.11456e+00 -2.74373e+00 -2.62547e+00 -2.86200e+00
1.88800e+04 4.70000e+01 -2.09560e+00 -1.81551e+00 -2.37569e+00 -2.72244e+00 -2.60148e+00 -2.84340e+00
1.92000e+04 4.80000e+01 -1.79530e+00 -1.50345e+00 -2.08716e+00 -2.70085e+00 -2.57726e+00 -2.82444e+00
1.95200e+04 4.80000e+01 -1.79530e+00 -1.50345e+00 -2.08716e+00 -2.67893e+00 -2.55283e+00 -2.80503e+00
1.98400e+04 4.90000e+01 -1.82593e+00 -1.49430e+00 -2.15757e+00 -2.65662e+00 -2.52820e+00 -2.78505e+00
2.01600e+04 5.00000e+01 -1.94174e+00 -1.62817e+00 -2.25531e+00 -2.63391e+00 -2.50340e+00 -2.76441e+00
2.04800e+04 5.10000e+01 -1.90070e+00 -1.69251e+00 -2.10890e+00 -2.61074e+00 -2.47841e+00 -2.74306e+00
2.08000e+04 5.20000e+01 -1.83321e+00 -1.56524e+00 -2.10118e+00 -2.58709e+00 -2.45323e+00 -2.72095e+00
2.11200e+04 5.20000e+01 -1.83321e+00 -1.56524e+00 -2.10118e+00 -2.56298e+00 -2.42785e+00 -2.69811e+00
2.14400e+04 5.30000e+01 -1.93327e+00 -1.81748e+00 -2.04906e+00 -2.53840e+00 -2.40225e+00 -2.67455e+00
2.17600e+04 5.40000e+01 -1.80964e+00 -1.65128e+00 -1.96799e+00 -2.51338e+00 -2.37641e+00 -2.65035e+00
2.20800e+04 5.50000e+01 -1.74938e+00 -1.53453e+00 -1.96424e+00 -2.48796e+00 -2.35034e+00 -2.62559e+00
2.24000e+04 5.60000e+01 -1.37544e+00 -1.04679e+00 -1.70408e+00 -2.46220e+00 -2.32404e+00 -2.60036e+00
2.27200e+04 5.60000e+01 -1.37544e+00 -1.04679e+00 -1.70408e+00 -2.43616e+00 -2.29754e+00 -2.57477e+00
2.30400e+04 5.70000e+01 -1.55366e+00 -1.37713e+00 -1.73019e+00 -2.40990e+00 -2.27088e+00 -2.54891e+00
2.33600e+04 5.80000e+01 -1.49335e+00 -1.40812e+00 -1.57858e+00 -2.38351e+00 -2.24411e+00 -2.52291e+00
2.36800e+04 5.90000e+01 -1.53644e+00 -1.35050e+00 -1.72238e+00 -2.35708e+00 -2.21730e+00 -2.49686e+00
2.40000e+04 6.00000e+01 -1.46047e+00 -1.31931e+00 -1.60164e+00 -2.33070e+00 -2.19053e+00 -2.47088e+00
2.43200e+04 6.00000e+01 -1.46047e+00 -1.31931e+00 -1.60164e+00 -2.30445e+00 -2.16386e+00 -2.44505e+00
2.46400e+04 6.10000e+01 -1.62008e+00 -1.36020e+00 -1.87996e+00 -2.27842e+00 -2.13738e+00 -2.41945e+00
2.49600e+04 6.20000e+01 -1.54375e+00 -1.42433e+00 -1.66317e+00 -2.25264e+00 -2.11115e+00 -2.39413e+00
2.52800e+04 6.30000e+01 -1.59537e+00 -1.39930e+00 -1.79145e+00 -2.22715e+00 -2.08522e+00 -2.36908e+00
2.56000e+04 6.40000e+01 -1.40945e+00 -1.20874e+00 -1.61016e+00 -2.20196e+00 -2.05963e+00 -2.34428e+00
2.59200e+04 6.40000e+01 -1.40945e+00 -1.20874e+00 -1.61016e+00 -2.17702e+00 -2.03442e+00 -2.31962e+00
2.62400e+04 6.50000e+01 -1.46133e+00 -1.25820e+00 -1.66445e+00 -2.15228e+00 -2.00957e+00 -2.29499e+00
2.65600e+04 6.60000e+01 -1.65986e+00 -1.48954e+00 -1.83018e+00 -2.12768e+00 -1.98510e+00 -2.27026e+00
2.68800e+04 6.70000e+01 -1.44042e+00 -1.14974e+00 -1.73110e+00 -2.10312e+00 -1.96098e+00 -2.24526e+00
2.72000e+04 6.80000e+01 -1.45374e+00 -1.19325e+00 -1.71424e+00 -2.07853e+00 -1.93719e+00 -2.21988e+00
2.75200e+04 6.80000e+01 -1.45374e+00 -1.19325e+00 -1.71424e+00 -2.05386e+00 -1.91369e+00 -2.19403e+00
2.78400e+04 6.90000e+01 -1.26991e+00 -1.05241e+00 -1.48740e+00 -2.02905e+00 -1.89045e+00 -2.16765e+00
2.81600e+04 7.00000e+01 -1.39512e+00 -1.17978e+00 -1.61047e+00 -2.00410e+00 -1.86745e+00 -2.14076e+00
2.84800e+04 7.10000e+01 -1.71927e+00 -1.55664e+00 -1.88191e+00 -1.97904e+00 -1.84468e+00 -2.11340e+00
2.88000e+04 7.20000e+01 -1.21929e+00 -1.03532e+00 -1.40327e+00 -1.95390e+00 -1.82213e+00 -2.08567e+00
2.91200e+04 7.20000e+01 -1.21929e+00 -1.03532e+00 -1.40327e+00 -1.92875e+00 -1.79981e+00 -2.05770e+00
2.94400e+04 7.30000e+01 -1.31741e+00 -1.12181e+00 -1.51301e+00 -1.90370e+00 -1.77774e+00 -2.02966e+00
2.97600e+04 7.40000e+01 -1.25688e+00 -1.01922e+00 -1.49455e+00 -1.87884e+00 -1.75596e+00 -2.00171e+00
3.00800e+04 7.50000e+01 -1.28197e+00 -1.03407e+00 -1.52988e+00 -1.85427e+00 -1.73451e+00 -1.97404e+00
3.04000e+04 7.60000e+01 -1.15835e+00 -1.07463e+00 -1.24207e+00 -1.83010e+00 -1.71341e+00 -1.94680e+00
3.07200e+04 7.60000e+01 -1.15835e+00 -1.07463e+00 -1.24207e+00 -1.80643e+00 -1.69273e+00 -1.92014e+00
3.10400e+04 7.70000e+01 -1.30813e+00 -1.04904e+00 -1.56722e+00 -1.78333e+00 -1.67248e+00 -1.89418e+00
3.13600e+04 7.80000e+01 -1.27727e+00 -1.23935e+00 -1.31519e+00 -1.76087e+00 -1.65271e+00 -1.86902e+00
3.16800e+04 7.90000e+01 -1.24898e+00 -1.16031e+00 -1.33765e+00 -1.73909e+00 -1.63344e+00 -1.84473e+00
3.20000e+04 8.00000e+01 -1.09722e+00 -1.00650e+00 -1.18794e+00 -1.71801e+00 -1.61467e+00 -1.82136e+00
3.23200e+04 8.00000e+01 -1.09722e+00 -1.00650e+00 -1.18794e+00 -1.69765e+00 -1.59637e+00 -1.79893e+00
3.26400e+04 8.10000e+01 -1.27668e+00 -1.10792e+00 -1.44544e+00 -1.67798e+00 -1.57850e+00 -1.77745e+00
3.29600e+04 8.20000e+01 -1.11471e+00 -9.46303e-01 -1.28312e+00 -1.65895e+00 -1.56100e+00 -1.75689e+00
3.32800e+04 8.30000e+01 -1.18261e+00 -1.07410e+00 -1.29112e+00 -1.64050e+00 -1.54378e+00 -1.73722e+00
3.36000e+04 8.40000e+01 -1.01164e+00 -8.81979e-01 -1.14131e+00 -1.62258e+00 -1.52679e+00 -1.71837e+00
3.39200e+04 8.40000e+01 -1.01164e+00 -8.81979e-01 -1.14131e+00 -1.60509e+00 -1.50993e+00 -1.70026e+00
3.42400e+04 8.50000e+01 -1.12222e+00 -9.93683e-01 -1.25076e+00 -1.58798e+00 -1.49316e+00 -1.68280e+00
3.45600e+04 8.60000e+01 -1.09249e+00 -9.45214e-01 -1.23977e+00 -1.57115e+00 -1.47643e+00 -1.66588e+00
3.48800e+04 8.70000e+01 -1.12770e+00 -9.28380e-01 -1.32702e+00 -1.55456e+00 -1.45973e+00 -1.64938e+00
3.52000e+04 8.80000e+01 -1.06469e+00 -9.14461e-01 -1.21492e+00 -1.53813e+00 -1.44308e+00 -1.63319e+00
3.55200e+04 8.80000e+01 -1.06469e+00 -9.14461e-01 -1.21492e+00 -1.52184e+00 -1.42649e+00 -1.61719e+00
3.58400e+04 8.90000e+01 -9.74478e-01 -8.63009e-01 -1.08595e+00 -1.50564e+00 -1.41001e+00 -1.60127e+00
3.61600e+04 9.00000e+01 -1.07838e+00 -8.87131e-01 -1.26963e+00 -1.48951e+00 -1.39368e+00 -1.58533e+00
3.64800e+04 9.10000e+01 -1.07119e+00 -9.36634e-01 -1.20575e+00 -1.47342e+00 -1.37755e+00 -1.56929e+00
3.68000e+04 9.20000e+01 -9.63066e-01 -8.66081e-01 -1.06005e+00 -1.45737e+00 -1.36166e+00 -1.55308e+00
3.71200e+04 9.20000e+01 -9.63066e-01 -8.66081e-01 -1.06005e+00 -1.44134e+00 -1.34602e+00 -1.53666e+00
3.74400e+04 9.30000e+01 -9.95110e-01 -8.56833e-01 -1.13339e+00 -1.42534e+00 -1.33067e+00 -1.52001e+00
3.77600e+04 9.40000e+01 -1.01113e+00 -9.56328e-01 -1.06593e+00 -1.40936e+00 -1.31559e+00 -1.50313e+00
3.80800e+04 9.50000e+01 -9.55920e-01 -7.59412e-01 -1.15243e+00 -1.39342e+00 -1.30078e+00 -1.48606e+00
3.84000e+04 9.60000e+01 -9.57628e-01 -7.98351e-01 -1.11690e+00 -1.37752e+00 -1.28620e+00 -1.46884e+00
3.87200e+04 9.60000e+01 -9.57628e-01 -7.98351e-01 -1.11690e+00 -1.36168e+00 -1.27182e+00 -1.45154e+00
3.90400e+04 9.70000e+01 -9.21887e-01 -8.16336e-01 -1.02744e+00 -1.34591e+00 -1.25760e+00 -1.43423e+00
3.93600e+04 9.80000e+01 -1.07634e+00 -8.49969e-01 -1.30272e+00 -1.33024e+00 -1.24349e+00 -1.41699e+00
3.96800e+04 9.90000e+01 -8.48777e-01 -7.83591e-01 -9.13963e-01 -1.31469e+00 -1.22947e+00 -1.39991e+00
4.00000e+04 1.00000e+02 -8.77246e-01 -8.07540e-01 -9.46952e-01 -1.29927e+00 -1.21550e+00 -1.38303e+00
4.03200e+04 1.00000e+02 -8.77246e-01 -8.07540e-01 -9.46952e-01 -1.28401e+00 -1.20158e+00 -1.36643e+00
4.06400e+04 1.01000e+02 -1.00105e+00 -8.82958e-01 -1.11914e+00 -1.26892e+00 -1.18770e+00 -1.35014e+00
4.09600e+04 1.02000e+02 -7.37628e-01 -6.70173e-01 -8.05084e-01 -1.25403e+00 -1.17387e+00 -1.33418e+00
4.12800e+04 1.03000e+02 -8.81302e-01 -7.84623e-01 -9.77980e-01 -1.23935e+00 -1.16011e+00 -1.31858e+00
4.16000e+04 1.04000e+02 -9.01834e-01 -8.00071e-01 -1.00360e+00 -1.22489e+00 -1.14641e+00 -1.30336e+00
4.19200e+04 1.04000e+02 -9.01834e-01 -8.00071e-01 -1.00360e+00 -1.21066e+00 -1.13279e+00 -1.28853e+00
4.22400e+04 1.05000e+02 -8.36690e-01 -7.45556e-01 -9.27823e-01 -1.19668e+00 -1.11928e+00 -1.27409e+00
4.25600e+04 1.06000e+02 -7.65209e-01 -6.85350e-01 -8.45069e-01 -1.18296e+00 -1.10588e+00 -1.26004e+00
4.28800e+04 1.07000e+02 -8.11134e-01 -7.26421e-01 -8.95847e-01 -1.16950e+00 -1.09260e+00 -1.24640e+00
4.32000e+04 1.08000e+02 -8.74017e-01 -7.68502e-01 -9.79532e-01 -1.15629e+00 -1.07945e+00 -1.23313e+00
4.35200e+04 1.08000e+02 -8.74017e-01 -7.68502e-01 -9.79532e-01 -1.14334e+00 -1.06645e+00 -1.22023e+00
4.38400e+04 1.09000e+02 -8.67937e-01 -7.63324e-01 -9.72549e-01 -1.13063e+00 -1.05360e+00 -1.20767e+00
4.41600e+04 1.10000e+02 -8.12990e-01 -7.51623e-01 -8.74357e-01 -1.11815e+00 -1.04092e+00 -1.19539e+00
4.44800e+04 1.11000e+02 -8.51913e-01 -7.52595e-01 -9.51230e-01 -1.10589e+00 -1.02842e+00 -1.18336e+00
4.48000e+04 1.12000e+02 -7.55363e-01 -6.85848e-01 -8.24879e-01 -1.09381e+00 -1.01612e+00 -1.17150e+00
4.51200e+04 1.12000e+02 -7.55363e-01 -6.85848e-01 -8.24879e-01 -1.08190e+00 -1.00404e+00 -1.15975e+00
4.54400e+04 1.13000e+02 -8.01358e-01 -7.11934e-01 -8.90783e-01 -1.07014e+00 -9.92213e-01 -1.14806e+00
4.57600e+04 1.14000e+02 -8.20187e-01 -7.12124e-01 -9.28250e-01 -1.05850e+00 -9.80646e-01 -1.13635e+00
4.60800e+04 1.15000e+02 -7.34271e-01 -6.43822e-01 -8.24720e-01 -1.04698e+00 -9.69360e-01 -1.12460e+00
4.64000e+04 1.16000e+02 -7.88049e-01 -7.21570e-01 -8.54528e-01 -1.03557e+00 -9.58361e-01 -1.11279e+00
4.67200e+04 1.16000e+02 -7.88049e-01 -7.21570e-01 -8.54528e-01 -1.02428e+00 -9.47658e-01 -1.10090e+00
4.70400e+04 1.17000e+02 -7.71260e-01 -7.26294e-01 -8.16226e-01 -1.01311e+00 -9.37248e-01 -1.08897e+00
4.73600e+04 1.18000e+02 -7.62720e-01 -7.43189e-01 -7.82251e-01 -1.00208e+00 -9.27126e-01 -1.07704e+00
4.76800e+04 1.19000e+02 -7.26003e-01 -6.62233e-01 -7.89773e-01 -9.91220e-01 -9.17281e-01 -1.06516e+00
4.80000e+04 1.20000e+02 -7.43529e-01 -6.80804e-01 -8.06254e-01 -9.80543e-01 -9.07699e-01 -1.05339e+00
4.83200e+04 1.20000e+02 -7.43529e-01 -6.80804e-01 -8.06254e-01 -9.70078e-01 -8.98363e-01 -1.04179e+00
4.86400e+04 1.21000e+02 -7.99419e-01 -6.64287e-01 -9.34552e-01 -9.59842e-01 -8.89258e-01 -1.03043e+00
4.89600e+04 1.22000e+02 -6.95749e-01 -6.29659e-01 -7.61839e-01 -9.49858e-01 -8.80371e-01 -1.01935e+00
4.92800e+04 1.23000e+02 -7.38416e-01 -6.61608e-01 -8.15223e-01 -9.40135e-01 -8.71692e-01 -1.00858e+00
4.96000e+04 1.24000e+02 -7.30614e-01 -6.37551e-01 -8.23677e-01 -9.30683e-01 -8.63215e-01 -9.98150e-01
4.99200e+04 1.24000e+02 -7.30614e-01 -6.37551e-01 -8.23677e-01 -9.21503e-01 -8.54942e-01 -9.88064e-01
5.02400e+04 1.25000e+02 -6.90630e-01 -6.52310e-01 -7.28949e-01 -9.12594e-01 -8.46877e-01 -9.78311e-01
5.05600e+04 1.26000e+02 -7.62943e-01 -6.86974e-01 -8.38912e-01 -9.03948e-01 -8.39028e-01 -9.68869e-01
5.08800e+04 1.27000e+02 -7.46408e-01 -6.08800e-01 -8.84016e-01 -8.95558e-01 -8.31405e-01 -9.59711e-01
5.12000e+04 1.28000e+02 -6.89742e-01 -6.27778e-01 -7.51705e-01 -8.87412e-01 -8.24016e-01 -9.50808e-01
5.15200e+04 1.28000e+02 -6.89742e-01 -6.27778e-01 -7.51705e-01 -8.79498e-01 -8.16865e-01 -9.42131e-01
5.18400e+04 1.29000e+02 -7.26638e-01 -6.60705e-01 -7.92571e-01 -8.71804e-01 -8.09954e-01 -9.33653e-01
5.21600e+04 1.30000e+02 -7.74385e-01 -6.94935e-01 -8.53834e-01 -8.64317e-01 -8.03279e-01 -9.25355e-01
5.24800e+04 1.31000e+02 -7.70105e-01 -6.36626e-01 -9.03584e-01 -8.57027e-01 -7.96834e-01 -9.17221e-01
5.28000e+04 1.32000e+02 -7.33464e-01 -6.32386e-01 -8.34542e-01 -8.49925e-01 -7.90609e-01 -9.09240e-01
5.31200e+04 1.32000e+02 -7.33464e-01 -6.32386e-01 -8.34542e-01 -8.43002e-01 -7.84598e-01 -9.01406e-01
5.34400e+04 1.33000e+02 -6.67519e-01 -6.10331e-01 -7.24707e-01 -8.36253e-01 -7.78789e-01 -8.93718e-01
5.37600e+04 1.34000e+02 -6.46955e-01 -6.10243e-01 -6.83667e-01 -8.29676e-01 -7.73175e-01 -8.86177e-01
5.40800e+04 1.35000e+02 -6.51326e-01 -6.09416e-01 -6.93236e-01 -8.23272e-01 -7.67752e-01 -8.78792e-01
5.44000e+04 1.36000e+02 -6.74211e-01 -5.91886e-01 -7.56535e-01 -8.17046e-01 -7.62516e-01 -8.71576e-01
5.47200e+04 1.36000e+02 -6.74211e-01 -5.91886e-01 -7.56535e-01 -8.11005e-01 -7.57465e-01 -8.64545e-01
5.50400e+04 1.37000e+02 -6.32343e-01 -6.02681e-01 -6.62004e-01 -8.05162e-01 -7.52602e-01 -8.57722e-01
5.53600e+04 1.38000e+02 -6.74924e-01 -6.03259e-01 -7.46590e-01 -7.99530e-01 -7.47928e-01 -8.51132e-01
5.56800e+04 1.39000e+02 -7.13952e-01 -6.37909e-01 -7.89994e-01 -7.94121e-01 -7.43444e-01 -8.44798e-01
5.60000e+04 1.40000e+02 -7.51120e-01 -6.41900e-01 -8.60340e-01 -7.88945e-01 -7.39150e-01 -8.38739e-01
5.63200e+04 1.40000e+02 -7.51120e-01 -6.41900e-01 -8.60340e-01 -7.84003e-01 -7.35043e-01 -8.32962e-01
5.66400e+04 1.41000e+02 -6.51452e-01 -5.84311e-01 -7.18594e-01 -7.79291e-01 -7.31119e-01 -8.27462e-01
5.69600e+04 1.42000e+02 -6.51939e-01 -5.62589e-01 -7.41289e-01 -7.74793e-01 -7.27367e-01 -8.22219e-01
5.72800e+04 1.43000e+02 -6.38877e-01 -5.72099e-01 -7.05655e-01 -7.70486e-01 -7.23777e-01 -8.17195e-01
5.76000e+04 1.44000e+02 -6.37709e-01 -6.04407e-01 -6.71010e-01 -7.66339e-01 -7.20336e-01 -8.12343e-01
5.79200e+04 1.44000e+02 -6.37709e-01 -6.04407e-01 -6.71010e-01 -7.62319e-01 -7.17029e-01 -8.07610e-01
5.82400e+04 1.45000e+02 -6.33356e-01 -6.09301e-01 -6.57412e-01 -7.58393e-01 -7.13844e-01 -8.02943e-01
5.85600e+04 1.46000e+02 -5.61331e-01 -5.17011e-01 -6.05652e-01 -7.54531e-01 -7.10769e-01 -7.98294e-01
5.88800e+04 1.47000e+02 -6.67496e-01 -6.22440e-01 -7.12551e-01 -7.50710e-01 -7.07796e-01 -7.93625e-01
5.92000e+04 1.48000e+02 -6.92673e-01 -6.01662e-01 -7.83685e-01 -7.46914e-01 -7.04913e-01 -7.88915e-01
5.95200e+04 1.48000e+02 -6.92673e-01 -6.01662e-01 -7.83685e-01 -7.43134e-01 -7.02114e-01 -7.84153e-01
5.98400e+04 1.49000e+02 -6.43983e-01 -6.18495e-01 -6.69470e-01 -7.39365e-01 -6.99386e-01 -7.79343e-01
6.01600e+04 1.50000e+02 -6.08893e-01 -5.88446e-01 -6.29341e-01 -7.35607e-01 -6.96716e-01 -7.74498e-01
6.04800e+04 1.51000e+02 -6.61272e-01 -5.67724e-01 -7.54821e-01 -7.31861e-01 -6.94083e-01 -7.69638e-01
6.08000e+04 1.52000e+02 -6.29558e-01 -5.72347e-01 -6.86770e-01 -7.28126e-01 -6.91467e-01 -7.64784e-01
6.11200e+04 1.52000e+02 -6.29558e-01 -5.72347e-01 -6.86770e-01 -7.24400e-01 -6.88842e-01 -7.59958e-01
6.14400e+04 1.53000e+02 -6.39645e-01 -5.53081e-01 -7.26208e-01 -7.20682e-01 -6.86185e-01 -7.55179e-01
6.17600e+04 1.54000e+02 -6.30775e-01 -5.72280e-01 -6.89270e-01 -7.16967e-01 -6.83474e-01 -7.50461e-01
6.20800e+04 1.55000e+02 -6.14245e-01 -4.94076e-01 -7.34414e-01 -7.13254e-01 -6.80691e-01 -7.45817e-01
6.24000e+04 1.56000e+02 -6.13006e-01 -5.83143e-01 -6.42869e-01 -7.09542e-01 -6.77825e-01 -7.41258e-01
6.27200e+04 1.56000e+02 -6.13006e-01 -5.83143e-01 -6.42869e-01 -7.05834e-01 -6.74877e-01 -7.36791e-01
6.30400e+04 1.57000e+02 -5.96049e-01 -5.33475e-01 -6.58624e-01 -7.02136e-01 -6.71851e-01 -7.32421e-01
6.33600e+04 1.58000e+02 -5.95800e-01 -5.16676e-01 -6.74925e-01 -6.98457e-01 -6.68763e-01 -7.28151e-01
6.36800e+04 1.59000e+02 -6.08953e-01 -5.43483e-01 -6.74424e-01 -6.94810e-01 -6.65640e-01 -7.23981e-01
6.40000e+04 1.60000e+02 -6.38879e-01 -6.04092e-01 -6.73665e-01 -6.91208e-01 -6.62509e-01 -7.19907e-01
6.43200e+04 1.60000e+02 -6.38879e-01 -6.04092e-01 -6.73665e-01 -6.87665e-01 -6.59408e-01 -7.15922e-01
6.46400e+04 1.61000e+02 -6.13664e-01 -5.55840e-01 -6.71489e-01 -6.84194e-01 -6.56375e-01 -7.12013e-01
6.49600e+04 1.62000e+02 -5.87852e-01 -5.55684e-01 -6.20020e-01 -6.80806e-01 -6.53444e-01 -7.08167e-01
6.52800e+04 1.63000e+02 -5.41307e-01 -5.02368e-01 -5.80246e-01 -6.77507e-01 -6.50646e-01 -7.04368e-01
6.56000e+04 1.64000e+02 -6.06532e-01 -5.29188e-01 -6.83876e-01 -6.74302e-01 -6.48002e-01 -7.00602e-01
6.59200e+04 1.64000e+02 -6.06532e-01 -5.29188e-01 -6.83876e-01 -6.71190e-01 -6.45519e-01 -6.96861e-01
6.62400e+04 1.65000e+02 -6.62349e-01 -6.10124e-01 -7.14574e-01 -6.68167e-01 -6.43193e-01 -6.93141e-01
6.65600e+04 1.66000e+02 -5.61821e-01 -5.20684e-01 -6.02958e-01 -6.65227e-01 -6.41006e-01 -6.89448e-01
6.68800e+04 1.67000e+02 -5.89481e-01 -5.18897e-01 -6.60065e-01 -6.62362e-01 -6.38931e-01 -6.85793e-01
6.72000e+04 1.68000e+02 -5.28084e-01 -4.67221e-01 -5.88946e-01 -6.59564e-01 -6.36930e-01 -6.82198e-01
6.75200e+04 1.68000e+02 -5.28084e-01 -4.67221e-01 -5.88946e-01 -6.56823e-01 -6.34963e-01 -6.78683e-01
6.78400e+04 1.69000e+02 -6.27085e-01 -5.48655e-01 -7.05515e-01 -6.54132e-01 -6.32988e-01 -6.75275e-01
6.81600e+04 1.70000e+02 -6.14180e-01 -5.74349e-01 -6.54011e-01 -6.51481e-01 -6.30969e-01 -6.71993e-01
6.84800e+04 1.71000e+02 -6.01864e-01 -5.41468e-01 -6.62259e-01 -6.48864e-01 -6.28874e-01 -6.68854e-01
6.88000e+04 1.72000e+02 -6.27474e-01 -6.10701e-01 -6.44247e-01 -6.46276e-01 -6.26687e-01 -6.65865e-01
6.91200e+04 1.72000e+02 -6.27474e-01 -6.10701e-01 -6.44247e-01 -6.43713e-01 -6.24402e-01 -6.63024e-01
6.94400e+04 1.73000e+02 -5.89679e-01 -5.35741e-01 -6.43617e-01 -6.41173e-01 -6.22026e-01 -6.60319e-01
6.97600e+04 1.74000e+02 -5.12206e-01 -4.79741e-01 -5.44670e-01 -6.38653e-01 -6.19573e-01 -6.57733e-01
7.00800e+04 1.75000e+02 -6.29724e-01 -5.45679e-01 -7.13768e-01 -6.36154e-01 -6.17064e-01 -6.55245e-01
7.04000e+04 1.76000e+02 -5.62975e-01 -5.08575e-01 -6.17374e-01 -6.33678e-01 -6.14524e-01 -6.52832e-01
7.07200e+04 1.76000e+02 -5.62975e-01 -5.08575e-01 -6.17374e-01 -6.31228e-01 -6.11980e-01 -6.50475e-01
7.10400e+04 1.77000e+02 -5.62103e-01 -5.33242e-01 -5.90963e-01 -6.28810e-01 -6.09461e-01 -6.48159e-01
7.13600e+04 1.78000e+02 -5.40559e-01 -5.08573e-01 -5.72546e-01 -6.26433e-01 -6.06996e-01 -6.45870e-01
7.16800e+04 1.79000e+02 -6.06188e-01 -5.46777e-01 -6.65599e-01 -6.24107e-01 -6.04611e-01 -6.43602e-01
7.20000e+04 1.80000e+02 -5.90645e-01 -5.30189e-01 -6.51102e-01 -6.21843e-01 -6.02333e-01 -6.41353e-01
7.23200e+04 1.80000e+02 -5.90645e-01 -5.30189e-01 -6.51102e-01 -6.19650e-01 -6.00178e-01 -6.39122e-01
7.26400e+04 1.81000e+02 -5.50882e-01 -4.99762e-01 -6.02002e-01 -6.17538e-01 -5.98164e-01 -6.36912e-01
7.29600e+04 1.82000e+02 -5.23067e-01 -4.93290e-01 -5.52843e-01 -6.15511e-01 -5.96297e-01 -6.34724e-01
7.32800e+04 1.83000e+02 -5.47211e-01 -5.03986e-01 -5.90436e-01 -6.13569e-01 -5.94581e-01 -6.32557e-01
7.36000e+04 1.84000e+02 -5.77598e-01 -5.04696e-01 -6.50500e-01 -6.11711e-01 -5.93013e-01 -6.30410e-01
7.39200e+04 1.84000e+02 -5.77598e-01 -5.04696e-01 -6.50500e-01 -6.09931e-01 -5.91586e-01 -6.28275e-01
7.42400e+04 1.85000e+02 -5.74997e-01 -5.50126e-01 -5.99869e-01 -6.08218e-01 -5.90287e-01 -6.26148e-01
7.45600e+04 1.86000e+02 -5.82269e-01 -5.16108e-01 -6.48431e-01 -6.06562e-01 -5.89102e-01 -6.24023e-01
7.48800e+04 1.87000e+02 -5.79854e-01 -5.57346e-01 -6.02362e-01 -6.04952e-01 -5.88010e-01 -6.21895e-01
7.52000e+04 1.88000e+02 -5.47487e-01 -4.95621e-01 -5.99354e-01 -6.03375e-01 -5.86986e-01 -6.19763e-01
7.55200e+04 1.88000e+02 -5.47487e-01 -4.95621e-01 -5.99354e-01 -6.01817e-01 -5.86003e-01 -6.17631e-01
7.58400e+04 1.89000e+02 -5.31223e-01 -4.56301e-01 -6.06146e-01 -6.00267e-01 -5.85031e-01 -6.15503e-01
7.61600e+04 1.90000e+02 -5.22901e-01 -4.88882e-01 -5.56920e-01 -5.98714e-01 -5.84040e-01 -6.13387e-01
7.64800e+04 1.91000e+02 -5.26033e-01 -4.96341e-01 -5.55725e-01 -5.97149e-01 -5.83003e-01 -6.11295e-01
7.68000e+04 1.92000e+02 -5.05393e-01 -4.75955e-01 -5.34830e-01 -5.95566e-01 -5.81893e-01 -6.09239e-01
7.71200e+04 1.92000e+02 -5.05393e-01 -4.75955e-01 -5.34830e-01 -5.93964e-01 -5.80692e-01 -6.07236e-01
7.74400e+04 1.93000e+02 -5.45454e-01 -4.89763e-01 -6.01145e-01 -5.92345e-01 -5.79389e-01 -6.05300e-01
7.77600e+04 1.94000e+02 -5.20512e-01 -4.65613e-01 -5.75411e-01 -5.90711e-01 -5.77977e-01 -6.03446e-01
7.80800e+04 1.95000e+02 -5.29461e-01 -4.78161e-01 -5.80761e-01 -5.89071e-01 -5.76458e-01 -6.01684e-01
7.84000e+04 1.96000e+02 -5.09191e-01 -4.52350e-01 -5.66032e-01 -5.87430e-01 -5.74842e-01 -6.00018e-01
7.87200e+04 1.96000e+02 -5.09191e-01 -4.52350e-01 -5.66032e-01 -5.85791e-01 -5.73143e-01 -5.98440e-01
7.90400e+04 1.97000e+02 -5.72462e-01 -5.19361e-01 -6.25563e-01 -5.84157e-01 -5.71375e-01 -5.96939e-01
7.93600e+04 1.98000e+02 -5.02368e-01 -4.70884e-01 -5.33853e-01 -5.82525e-01 -5.69556e-01 -5.95494e-01
7.96800e+04 1.99000e+02 -5.04036e-01 -4.81697e-01 -5.26376e-01 -5.80888e-01 -5.67699e-01 -5.94078e-01
8.00000e+04 2.00000e+02 -4.84376e-01 -4.42562e-01 -5.26190e-01 -5.79239e-01 -5.65812e-01 -5.92666e-01
8.03200e+04 2.00000e+02 -4.84376e-01 -4.42562e-01 -5.26190e-01 -5.77567e-01 -5.63902e-01 -5.91231e-01
8.06400e+04 2.01000e+02 -5.36991e-01 -5.12497e-01 -5.61484e-01 -5.75859e-01 -5.61973e-01 -5.89745e-01
8.09600e+04 2.02000e+02 -5.34901e-01 -4.98116e-01 -5.71687e-01 -5.74106e-01 -5.60024e-01 -5.88187e-01
8.12800e+04 2.03000e+02 -5.39478e-01 -4.43676e-01 -6.35280e-01 -5.72300e-01 -5.58060e-01 -5.86539e-01
8.16000e+04 2.04000e+02 -5.36118e-01 -4.84478e-01 -5.87757e-01 -5.70435e-01 -5.56085e-01 -5.84785e-01
8.19200e+04 2.04000e+02 -5.36118e-01 -4.84478e-01 -5.87757e-01 -5.68510e-01 -5.54103e-01 -5.82917e-01
8.22400e+04 2.05000e+02 -5.03902e-01 -4.74951e-01 -5.32852e-01 -5.66526e-01 -5.52122e-01 -5.80930e-01
8.25600e+04 2.06000e+02 -4.70920e-01 -4.37059e-01 -5.04781e-01 -5.64486e-01 -5.50146e-01 -5.78826e-01
8.28800e+04 2.07000e+02 -5.63763e-01 -4.94838e-01 -6.32688e-01 -5.62396e-01 -5.48180e-01 -5.76612e-01
8.32000e+04 2.08000e+02 -4.81396e-01 -4.44539e-01 -5.18253e-01 -5.60264e-01 -5.46224e-01 -5.74303e-01
8.35200e+04 2.08000e+02 -4.81396e-01 -4.44539e-01 -5.18253e-01 -5.58101e-01 -5.44281e-01 -5.71920e-01
8.38400e+04 2.09000e+02 -5.35070e-01 -5.12975e-01 -5.57166e-01 -5.55918e-01 -5.42345e-01 -5.69491e-01
8.41600e+04 2.10000e+02 -5.01328e-01 -4.71166e-01 -5.31490e-01 -5.53731e-01 -5.40413e-01 -5.67049e-01
8.44800e+04 2.11000e+02 -4.84696e-01 -4.43582e-01 -5.25810e-01 -5.51555e-01 -5.38478e-01 -5.64632e-01
8.48000e+04 2.12000e+02 -4.99391e-01 -4.85818e-01 -5.12964e-01 -5.49405e-01 -5.36531e-01 -5.62279e-01
8.51200e+04 2.12000e+02 -4.99391e-01 -4.85818e-01 -5.12964e-01 -5.47295e-01 -5.34566e-01 -5.60024e-01
8.54400e+04 2.13000e+02 -5.26798e-01 -5.09707e-01 -5.43889e-01 -5.45239e-01 -5.32577e-01 -5.57900e-01
8.57600e+04 2.14000e+02 -4.99807e-01 -4.44416e-01 -5.55199e-01 -5.43247e-01 -5.30562e-01 -5.55932e-01
8.60800e+04 2.15000e+02 -5.34054e-01 -4.92830e-01 -5.75278e-01 -5.41327e-01 -5.28519e-01 -5.54136e-01
8.64000e+04 2.16000e+02 -4.83289e-01 -4.36501e-01 -5.30077e-01 -5.39485e-01 -5.26450e-01 -5.52520e-01
8.67200e+04 2.16000e+02 -4.83289e-01 -4.36501e-01 -5.30077e-01 -5.37722e-01 -5.24361e-01 -5.51083e-01
8.70400e+04 2.17000e+02 -4.84334e-01 -4.52141e-01 -5.16526e-01 -5.36038e-01 -5.22257e-01 -5.49820e-01
8.73600e+04 2.18000e+02 -4.95865e-01 -4.65987e-01 -5.25744e-01 -5.34430e-01 -5.20146e-01 -5.48714e-01
8.76800e+04 2.19000e+02 -5.13335e-01 -4.55470e-01 -5.71200e-01 -5.32892e-01 -5.18040e-01 -5.47745e-01
8.80000e+04 2.20000e+02 -5.30431e-01 -4.73109e-01 -5.87753e-01 -5.31418e-01 -5.15952e-01 -5.46885e-01
8.83200e+04 2.20000e+02 -5.30431e-01 -4.73109e-01 -5.87753e-01 -5.30003e-01 -5.13899e-01 -5.46107e-01
8.86400e+04 2.21000e+02 -5.10694e-01 -4.90011e-01 -5.31377e-01 -5.28638e-01 -5.11896e-01 -5.45381e-01
8.89600e+04 2.22000e+02 -5.04494e-01 -4.58001e-01 -5.50988e-01 -5.27321e-01 -5.09961e-01 -5.44680e-01
8.92800e+04 2.23000e+02 -4.97823e-01 -4.58918e-01 -5.36729e-01 -5.26044e-01 -5.08108e-01 -5.43979e-01
8.96000e+04 2.24000e+02 -5.05132e-01 -4.40527e-01 -5.69737e-01 -5.24803e-01 -5.06350e-01 -5.43257e-01
8.99200e+04 2.24000e+02 -5.05132e-01 -4.40527e-01 -5.69737e-01 -5.23596e-01 -5.04697e-01 -5.42495e-01
9.02400e+04 2.25000e+02 -4.72595e-01 -4.49353e-01 -4.95838e-01 -5.22419e-01 -5.03159e-01 -5.41678e-01
9.05600e+04 2.26000e+02 -5.25317e-01 -4.79212e-01 -5.71423e-01 -5.21270e-01 -5.01748e-01 -5.40793e-01
9.08800e+04 2.27000e+02 -4.89085e-01 -4.33970e-01 -5.44200e-01 -5.20151e-01 -5.00470e-01 -5.39833e-01
9.12000e+04 2.28000e+02 -4.88868e-01 -4.45945e-01 -5.31791e-01 -5.19063e-01 -4.99338e-01 -5.38788e-01
9.15200e+04 2.28000e+02 -4.88868e-01 -4.45945e-01 -5.31791e-01 -5.18010e-01 -4.98363e-01 -5.37657e-01
9.18400e+04 2.29000e+02 -4.72985e-01 -4.24038e-01 -5.21932e-01 -5.16995e-01 -4.97555e-01 -5.36435e-01
9.21600e+04 2.30000e+02 -5.26050e-01 -4.91179e-01 -5.60921e-01 -5.16022e-01 -4.96921e-01 -5.35123e-01
9.24800e+04 2.31000e+02 -5.38211e-01 -4.63801e-01 -6.12621e-01 -5.15094e-01 -4.96468e-01 -5.33721e-01
9.28000e+04 2.32000e+02 -4.70440e-01 -4.19740e-01 -5.21140e-01 -5.14214e-01 -4.96198e-01 -5.32231e-01
9.31200e+04 2.32000e+02 -4.70440e-01 -4.19740e-01 -5.21140e-01 -5.13382e-01 -4.96106e-01 -5.30657e-01
9.34400e+04 2.33000e+02 -4.82682e-01 -4.48345e-01 -5.17019e-01 -5.12596e-01 -4.96184e-01 -5.29007e-01
9.37600e+04 2.34000e+02 -4.79368e-01 -4.38129e-01 -5.20607e-01 -5.11853e-01 -4.96414e-01 -5.27292e-01
9.40800e+04 2.35000e+02 -4.71894e-01 -4.30213e-01 -5.13575e-01 -5.11148e-01 -4.96773e-01 -5.25522e-01
9.44000e+04 2.36000e+02 -5.40844e-01 -4.90081e-01 -5.91606e-01 -5.10476e-01 -4.97236e-01 -5.23716e-01
9.47200e+04 2.36000e+02 -5.40844e-01 -4.90081e-01 -5.91606e-01 -5.09832e-01 -4.97774e-01 -5.21889e-01
9.50400e+04 2.37000e+02 -5.06196e-01 -4.55752e-01 -5.56640e-01 -5.09210e-01 -4.98359e-01 -5.20061e-01
9.53600e+04 2.38000e+02 -4.48246e-01 -4.42192e-01 -4.54301e-01 -5.08607e-01 -4.98964e-01 -5.18251e-01
9.56800e+04 2.39000e+02 -5.29088e-01 -4.74088e-01 -5.84087e-01 -5.08020e-01 -4.99558e-01 -5.16482e-01
9.60000e+04 2.40000e+02 -4.76546e-01 -4.46742e-01 -5.06350e-01 -5.07445e-01 -5.00108e-01 -5.14782e-01
9.63200e+04 2.40000e+02 -4.76546e-01 -4.46742e-01 -5.06350e-01 -5.06880e-01 -5.00568e-01 -5.13192e-01
9.66400e+04 2.41000e+02 -4.74284e-01 -4.45646e-01 -5.02923e-01 -5.06322e-01 -5.00868e-01 -5.11776e-01
9.69600e+04 2.42000e+02 -5.12012e-01 -4.69106e-01 -5.54919e-01 -5.05768e-01 -5.00919e-01 -5.10618e-01
9.72800e+04 2.43000e+02 -5.44278e-01 -4.89908e-01 -5.98649e-01 -5.05218e-01 -5.00629e-01 -5.09806e-01
9.76000e+04 2.44000e+02 -5.00756e-01 -4.47313e-01 -5.54200e-01 -5.04668e-01 -4.99968e-01 -5.09369e-01
9.79200e+04 2.44000e+02 -5.00756e-01 -4.47313e-01 -5.54200e-01 -5.04120e-01 -4.99001e-01 -5.09239e-01
9.82400e+04 2.45000e+02 -5.52602e-01 -5.11574e-01 -5.93630e-01 -5.03573e-01 -4.97848e-01 -5.09298e-01
9.85600e+04 2.46000e+02 -5.33000e-01 -4.82261e-01 -5.83740e-01 -5.03028e-01 -4.96623e-01 -5.09432e-01
9.88800e+04 2.47000e+02 -5.05869e-01 -4.31758e-01 -5.79980e-01 -5.02486e-01 -4.95411e-01 -5.09560e-01
9.92000e+04 2.48000e+02 -5.11181e-01 -4.67526e-01 -5.54837e-01 -5.01949e-01 -4.94270e-01 -5.09628e-01
9.95200e+04 2.48000e+02 -5.11181e-01 -4.67526e-01 -5.54837e-01 -5.01420e-01 -4.93239e-01 -5.09601e-01
9.98400e+04 2.49000e+02 -4.68577e-01 -4.34198e-01 -5.02955e-01 -5.00905e-01 -4.92346e-01 -5.09465e-01
1.00160e+05 2.50000e+02 -4.64229e-01 -4.18782e-01 -5.09677e-01 -5.00412e-01 -4.91608e-01 -5.09217e-01
1.00480e+05 2.51000e+02 -4.88091e-01 -4.45642e-01 -5.30539e-01 -4.99952e-01 -4.91036e-01 -5.08868e-01
1.00800e+05 2.52000e+02 -5.01514e-01 -4.71292e-01 -5.31737e-01 -4.99538e-01 -4.90636e-01 -5.08440e-01
1.01120e+05 2.52000e+02 -5.01514e-01 -4.71292e-01 -5.31737e-01 -4.99185e-01 -4.90405e-01 -5.07965e-01
1.01440e+05 2.53000e+02 -4.79791e-01 -4.43956e-01 -5.15626e-01 -4.98910e-01 -4.90340e-01 -5.07480e-01
1.01760e+05 2.54000e+02 -5.07059e-01 -4.69708e-01 -5.44411e-01 -4.98726e-01 -4.90428e-01 -5.07024e-01
1.02080e+05 2.55000e+02 -5.21392e-01 -4.68666e-01 -5.74118e-01 -4.98644e-01 -4.90653e-01 -5.06635e-01
1.02400e+05 2.56000e+02 -4.71935e-01 -4.61123e-01 -4.82748e-01 -4.98668e-01 -4.90996e-01 -5.06340e-01
1.02720e+05 2.56000e+02 -4.71935e-01 -4.61123e-01 -4.82748e-01 -4.98796e-01 -4.91436e-01 -5.06156e-01
1.03040e+05 2.57000e+02 -4.34162e-01 -3.92949e-01 -4.75376e-01 -4.99018e-01 -4.91949e-01 -5.06087e-01
1.03360e+05 2.58000e+02 -4.67010e-01 -4.29938e-01 -5.04082e-01 -4.99318e-01 -4.92513e-01 -5.06123e-01
1.03680e+05 2.59000e+02 -4.88728e-01 -4.35711e-01 -5.41744e-01 -4.99674e-01 -4.93104e-01 -5.06244e-01
1.04000e+05 2.60000e+02 -4.88054e-01 -4.41389e-01 -5.34720e-01 -5.00061e-01 -4.93697e-01 -5.06425e-01
1.04320e+05 2.60000e+02 -4.88054e-01 -4.41389e-01 -5.34720e-01 -5.00454e-01 -4.94264e-01 -5.06643e-01
1.04640e+05 2.61000e+02 -4.75636e-01 -4.38759e-01 -5.12512e-01 -5.00827e-01 -4.94777e-01 -5.06877e-01
1.04960e+05 2.62000e+02 -5.01612e-01 -4.61588e-01 -5.41636e-01 -5.01157e-01 -4.95205e-01 -5.07109e-01
1.05280e+05 2.63000e+02 -4.86904e-01 -4.49951e-01 -5.23857e-01 -5.01424e-01 -4.95520e-01 -5.07327e-01
1.05600e+05 2.64000e+02 -4.67418e-01 -4.20483e-01 -5.14353e-01 -5.01608e-01 -4.95699e-01 -5.07517e-01
1.05920e+05 2.64000e+02 -4.67418e-01 -4.20483e-01 -5.14353e-01 -5.01696e-01 -4.95727e-01 -5.07664e-01
1.06240e+05 2.65000e+02 -4.48902e-01 -4.18537e-01 -4.79268e-01 -5.01674e-01 -4.95596e-01 -5.07753e-01
1.06560e+05 2.66000e+02 -4.64114e-01 -4.25796e-01 -5.02433e-01 -5.01535e-01 -4.95305e-01 -5.07765e-01
1.06880e+05 2.67000e+02 -5.02200e-01 -4.50948e-01 -5.53452e-01 -5.01274e-01 -4.94862e-01 -5.07685e-01
1.07200e+05 2.68000e+02 -4.84417e-01 -4.43762e-01 -5.25073e-01 -5.00889e-01 -4.94278e-01 -5.07500e-01
1.07520e+05 2.68000e+02 -4.84417e-01 -4.43762e-01 -5.25073e-01 -5.00385e-01 -4.93574e-01 -5.07196e-01
1.07840e+05 2.69000e+02 -4.72577e-01 -4.56893e-01 -4.88261e-01 -4.99769e-01 -4.92771e-01 -5.06768e-01
1.08160e+05 2.70000e+02 -4.87397e-01 -4.00337e-01 -5.74456e-01 -4.99052e-01 -4.91896e-01 -5.06207e-01
1.08480e+05 2.71000e+02 -5.32231e-01 -4.96003e-01 -5.68460e-01 -4.98245e-01 -4.90979e-01 -5.05511e-01
1.08800e+05 2.72000e+02 -4.76152e-01 -4.27956e-01 -5.24348e-01 -4.97363e-01 -4.90049e-01 -5.04677e-01
1.09120e+05 2.72000e+02 -4.76152e-01 -4.27956e-01 -5.24348e-01 -4.96419e-01 -4.89135e-01 -5.03703e-01
1.09440e+05 2.73000e+02 -4.74708e-01 -3.58549e-01 -5.90868e-01 -4.95427e-01 -4.88261e-01 -5.02594e-01
1.09760e+05 2.74000e+02 -4.59891e-01 -4.34806e-01 -4.84975e-01 -4.94401e-01 -4.87447e-01 -5.01355e-01
1.10080e+05 2.75000e+02 -5.27343e-01 -4.38615e-01 -6.16071e-01 -4.93354e-01 -4.86704e-01 -5.00004e-01
1.10400e+05 2.76000e+02 -4.53874e-01 -4.17672e-01 -4.90075e-01 -4.92300e-01 -4.86033e-01 -4.98567e-01
1.10720e+05 2.76000e+02 -4.53874e-01 -4.17672e-01 -4.90075e-01 -4.91252e-01 -4.85424e-01 -4.97080e-01
1.11040e+05 2.77000e+02 -4.57044e-01 -3.94666e-01 -5.19421e-01 -4.90226e-01 -4.84852e-01 -4.95600e-01
1.11360e+05 2.78000e+02 -4.53354e-01 -4.19667e-01 -4.87041e-01 -4.89236e-01 -4.84276e-01 -4.94195e-01
1.11680e+05 2.79000e+02 -4.70188e-01 -4.54267e-01 -4.86109e-01 -4.88296e-01 -4.83639e-01 -4.92953e-01
1.12000e+05 2.80000e+02 -4.44115e-01 -4.02397e-01 -4.85832e-01 -4.87419e-01 -4.82875e-01 -4.91963e-01
1.12320e+05 2.80000e+02 -4.44115e-01 -4.02397e-01 -4.85832e-01 -4.86617e-01 -4.81948e-01 -4.91286e-01
1.12640e+05 2.81000e+02 -4.77222e-01 -4.19332e-01 -5.35113e-01 -4.85897e-01 -4.80861e-01 -4.90933e-01
1.12960e+05 2.82000e+02 -4.45033e-01 -4.25767e-01 -4.64299e-01 -4.85264e-01 -4.79659e-01 -4.90870e-01
1.13280e+05 2.83000e+02 -4.33974e-01 -4.05208e-01 -4.62740e-01 -4.84719e-01 -4.78397e-01 -4.91040e-01
1.13600e+05 2.84000e+02 -4.41788e-01 -4.24032e-01 -4.59544e-01 -4.84256e-01 -4.77122e-01 -4.91390e-01
1.13920e+05 2.84000e+02 -4.41788e-01 -4.24032e-01 -4.59544e-01 -4.83867e-01 -4.75863e-01 -4.91870e-01
1.14240e+05 2.85000e+02 -4.27243e-01 -4.08171e-01 -4.46315e-01 -4.83537e-01 -4.74635e-01 -4.92438e-01
1.14560e+05 2.86000e+02 -4.24334e-01 -3.98094e-01 -4.50575e-01 -4.83250e-01 -4.73443e-01 -4.93056e-01
1.14880e+05 2.87000e+02 -4.55350e-01 -4.18697e-01 -4.92003e-01 -4.82985e-01 -4.72286e-01 -4.93684e-01
1.15200e+05 2.88000e+02 -4.20113e-01 -3.73237e-01 -4.66988e-01 -4.82722e-01 -4.71162e-01 -4.94282e-01
1.15520e+05 2.88000e+02 -4.20113e-01 -3.73237e-01 -4.66988e-01 -4.82439e-01 -4.70067e-01 -4.94811e-01
1.15840e+05 2.89000e+02 -4.62352e-01 -4.37600e-01 -4.87103e-01 -4.82113e-01 -4.68998e-01 -4.95229e-01
1.16160e+05 2.90000e+02 -4.61840e-01 -4.08895e-01 -5.14785e-01 -4.81725e-01 -4.67953e-01 -4.95497e-01
1.16480e+05 2.91000e+02 -4.44663e-01 -4.17581e-01 -4.71745e-01 -4.81255e-01 -4.66930e-01 -4.95579e-01
1.16800e+05 2.92000e+02 -4.88592e-01 -4.45042e-01 -5.32141e-01 -4.80685e-01 -4.65925e-01 -4.95445e-01
1.17120e+05 2.92000e+02 -4.88592e-01 -4.45042e-01 -5.32141e-01 -4.80002e-01 -4.64935e-01 -4.95068e-01
1.17440e+05 2.93000e+02 -4.82438e-01 -4.31640e-01 -5.33236e-01 -4.79193e-01 -4.63954e-01 -4.94432e-01
1.17760e+05 2.94000e+02 -4.44966e-01 -3.75881e-01 -5.14051e-01 -4.78252e-01 -4.62978e-01 -4.93527e-01
1.18080e+05 2.95000e+02 -4.73485e-01 -4.43790e-01 -5.03179e-01 -4.77177e-01 -4.61998e-01 -4.92356e-01
1.18400e+05 2.96000e+02 -4.68277e-01 -4.29039e-01 -5.07516e-01 -4.75970e-01 -4.61011e-01 -4.90929e-01
1.18720e+05 2.96000e+02 -4.68277e-01 -4.29039e-01 -5.07516e-01 -4.74639e-01 -4.60011e-01 -4.89268e-01
1.19040e+05 2.97000e+02 -4.50830e-01 -3.95593e-01 -5.06066e-01 -4.73202e-01 -4.59001e-01 -4.87403e-01
1.19360e+05 2.98000e+02 -4.24447e-01 -3.62805e-01 -4.86089e-01 -4.71677e-01 -4.57982e-01 -4.85373e-01
1.19680e+05 2.99000e+02 -4.24248e-01 -3.84758e-01 -4.63737e-01 -4.70092e-01 -4.56962e-01 -4.83223e-01
1.20000e+05 3.00000e+02 -4.29534e-01 -4.12671e-01 -4.46398e-01 -4.68478e-01 -4.55950e-01 -4.81006e-01
1.20320e+05 3.00000e+02 -4.29534e-01 -4.12671e-01 -4.46398e-01 -4.66866e-01 -4.54957e-01 -4.78776e-01
1.20640e+05 3.01000e+02 -4.88603e-01 -4.35798e-01 -5.41407e-01 -4.65292e-01 -4.53995e-01 -4.76589e-01
1.20960e+05 3.02000e+02 -4.37036e-01 -4.03807e-01 -4.70265e-01 -4.63787e-01 -4.53073e-01 -4.74501e-01
1.21280e+05 3.03000e+02 -4.34383e-01 -3.90189e-01 -4.78578e-01 -4.62379e-01 -4.52202e-01 -4.72557e-01
1.21600e+05 3.04000e+02 -4.62850e-01 -4.39652e-01 -4.86047e-01 -4.61092e-01 -4.51386e-01 -4.70798e-01
1.21920e+05 3.04000e+02 -4.62850e-01 -4.39652e-01 -4.86047e-01 -4.59941e-01 -4.50634e-01 -4.69248e-01
1.22240e+05 3.05000e+02 -4.32348e-01 -4.00708e-01 -4.63989e-01 -4.58932e-01 -4.49945e-01 -4.67918e-01
1.22560e+05 3.06000e+02 -4.43015e-01 -4.04443e-01 -4.81586e-01 -4.58065e-01 -4.49323e-01 -4.66806e-01
1.22880e+05 3.07000e+02 -4.27968e-01 -4.11305e-01 -4.44632e-01 -4.57331e-01 -4.48764e-01 -4.65898e-01
1.23200e+05 3.08000e+02 -4.43074e-01 -4.11568e-01 -4.74581e-01 -4.56717e-01 -4.48259e-01 -4.65175e-01
1.23520e+05 3.08000e+02 -4.43074e-01 -4.11568e-01 -4.74581e-01 -4.56206e-01 -4.47800e-01 -4.64612e-01
1.23840e+05 3.09000e+02 -4.55205e-01 -4.20427e-01 -4.89982e-01 -4.55777e-01 -4.47367e-01 -4.64187e-01
1.24160e+05 3.10000e+02 -4.39776e-01 -4.01391e-01 -4.78161e-01 -4.55410e-01 -4.46944e-01 -4.63876e-01
1.24480e+05 3.11000e+02 -4.24658e-01 -4.12374e-01 -4.36943e-01 -4.55086e-01 -4.46512e-01 -4.63659e-01
1.24800e+05 3.12000e+02 -4.37994e-01 -3.86149e-01 -4.89840e-01 -4.54786e-01 -4.46057e-01 -4.63515e-01
1.25120e+05 3.12000e+02 -4.37994e-01 -3.86149e-01 -4.89840e-01 -4.54495e-01 -4.45569e-01 -4.63421e-01
1.25440e+05 3.13000e+02 -4.07902e-01 -3.69784e-01 -4.46020e-01 -4.54200e-01 -4.45045e-01 -4.63355e-01
1.25760e+05 3.14000e+02 -4.45339e-01 -4.23593e-01 -4.67085e-01 -4.53890e-01 -4.44486e-01 -4.63294e-01
1.26080e+05 3.15000e+02 -4.09320e-01 -3.87554e-01 -4.31086e-01 -4.53558e-01 -4.43902e-01 -4.63214e-01
1.26400e+05 3.16000e+02 -4.18861e-01 -3.81573e-01 -4.56149e-01 -4.53199e-01 -4.43301e-01 -4.63096e-01
1.26720e+05 3.16000e+02 -4.18861e-01 -3.81573e-01 -4.56149e-01 -4.52808e-01 -4.42693e-01 -4.62922e-01
1.27040e+05 3.17000e+02 -4.62759e-01 -4.29210e-01 -4.96308e-01 -4.52384e-01 -4.42087e-01 -4.62681e-01
1.27360e+05 3.18000e+02 -4.40400e-01 -4.02905e-01 -4.77895e-01 -4.51927e-01 -4.41486e-01 -4.62368e-01
1.27680e+05 3.19000e+02 -4.47109e-01 -4.08418e-01 -4.85801e-01 -4.51436e-01 -4.40892e-01 -4.61981e-01
1.28000e+05 3.20000e+02 -4.55038e-01 -3.97985e-01 -5.12091e-01 -4.50912e-01 -4.40298e-01 -4.61526e-01
1.28320e+05 3.20000e+02 -4.55038e-01 -3.97985e-01 -5.12091e-01 -4.50354e-01 -4.39699e-01 -4.61009e-01
1.28640e+05 3.21000e+02 -4.22880e-01 -3.87898e-01 -4.57862e-01 -4.49760e-01 -4.39083e-01 -4.60437e-01
1.28960e+05 3.22000e+02 -4.35858e-01 -4.03832e-01 -4.67884e-01 -4.49130e-01 -4.38438e-01 -4.59822e-01
1.29280e+05 3.23000e+02 -4.50492e-01 -4.04734e-01 -4.96250e-01 -4.48464e-01 -4.37757e-01 -4.59171e-01
1.29600e+05 3.24000e+02 -4.18680e-01 -3.78873e-01 -4.58488e-01 -4.47763e-01 -4.37033e-01 -4.58493e-01
1.29920e+05 3.24000e+02 -4.18680e-01 -3.78873e-01 -4.58488e-01 -4.47030e-01 -4.36264e-01 -4.57795e-01
1.30240e+05 3.25000e+02 -4.45941e-01 -4.20309e-01 -4.71572e-01 -4.46270e-01 -4.35456e-01 -4.57084e-01
1.30560e+05 3.26000e+02 -4.31031e-01 -4.02951e-01 -4.59111e-01 -4.45494e-01 -4.34618e-01 -4.56370e-01
1.30880e+05 3.27000e+02 -4.14886e-01 -3.94477e-01 -4.35295e-01 -4.44710e-01 -4.33761e-01 -4.55658e-01
1.31200e+05 3.28000e+02 -4.41236e-01 -3.89563e-01 -4.92909e-01 -4.43931e-01 -4.32902e-01 -4.54960e-01
1.31520e+05 3.28000e+02 -4.41236e-01 -3.89563e-01 -4.92909e-01 -4.43170e-01 -4.32055e-01 -4.54285e-01
1.31840e+05 3.29000e+02 -4.21438e-01 -3.92820e-01 -4.50055e-01 -4.42438e-01 -4.31234e-01 -4.53641e-01
1.32160e+05 3.30000e+02 -4.31551e-01 -4.11063e-01 -4.52039e-01 -4.41746e-01 -4.30456e-01 -4.53037e-01
1.32480e+05 3.31000e+02 -4.50983e-01 -3.97576e-01 -5.04391e-01 -4.41104e-01 -4.29731e-01 -4.52477e-01
1.32800e+05 3.32000e+02 -4.47880e-01 -4.28709e-01 -4.67051e-01 -4.40517e-01 -4.29071e-01 -4.51963e-01
1.33120e+05 3.32000e+02 -4.47880e-01 -4.28709e-01 -4.67051e-01 -4.39988e-01 -4.28481e-01 -4.51494e-01
1.33440e+05 3.33000e+02 -4.20146e-01 -3.90891e-01 -4.49402e-01 -4.39516e-01 -4.27970e-01 -4.51063e-01
1.33760e+05 3.34000e+02 -4.23046e-01 -3.68604e-01 -4.77488e-01 -4.39100e-01 -4.27538e-01 -4.50662e-01
1.34080e+05 3.35000e+02 -4.35102e-01 -4.03482e-01 -4.66722e-01 -4.38733e-01 -4.27187e-01 -4.50279e-01
1.34400e+05 3.36000e+02 -4.28220e-01 -3.91414e-01 -4.65027e-01 -4.38408e-01 -4.26916e-01 -4.49900e-01
1.34720e+05 3.36000e+02 -4.28220e-01 -3.91414e-01 -4.65027e-01 -4.38118e-01 -4.26721e-01 -4.49515e-01
1.35040e+05 3.37000e+02 -4.48218e-01 -4.21956e-01 -4.74480e-01 -4.37855e-01 -4.26596e-01 -4.49113e-01
1.35360e+05 3.38000e+02 -4.06964e-01 -3.84077e-01 -4.29851e-01 -4.37611e-01 -4.26537e-01 -4.48686e-01
1.35680e+05 3.39000e+02 -4.17933e-01 -3.90464e-01 -4.45402e-01 -4.37383e-01 -4.26535e-01 -4.48230e-01
1.36000e+05 3.40000e+02 -4.30632e-01 -4.12204e-01 -4.49061e-01 -4.37163e-01 -4.26584e-01 -4.47742e-01
1.36320e+05 3.40000e+02 -4.30632e-01 -4.12204e-01 -4.49061e-01 -4.36951e-01 -4.26677e-01 -4.47224e-01
1.36640e+05 3.41000e+02 -4.14549e-01 -3.83874e-01 -4.45225e-01 -4.36743e-01 -4.26808e-01 -4.46678e-01
1.36960e+05 3.42000e+02 -4.37304e-01 -4.11624e-01 -4.62985e-01 -4.36537e-01 -4.26969e-01 -4.46105e-01
1.37280e+05 3.43000e+02 -4.45576e-01 -3.67525e-01 -5.23627e-01 -4.36333e-01 -4.27157e-01 -4.45509e-01
1.37600e+05 3.44000e+02 -4.18088e-01 -4.07001e-01 -4.29175e-01 -4.36129e-01 -4.27368e-01 -4.44890e-01
1.37920e+05 3.44000e+02 -4.18088e-01 -4.07001e-01 -4.29175e-01 -4.35925e-01 -4.27600e-01 -4.44250e-01
1.38240e+05 3.45000e+02 -4.18870e-01 -3.81508e-01 -4.56233e-01 -4.35717e-01 -4.27847e-01 -4.43586e-01
1.38560e+05 3.46000e+02 -4.04526e-01 -3.62378e-01 -4.46674e-01 -4.35503e-01 -4.28108e-01 -4.42898e-01
1.38880e+05 3.47000e+02 -4.44740e-01 -3.97026e-01 -4.92454e-01 -4.35281e-01 -4.28377e-01 -4.42184e-01
1.39200e+05 3.48000e+02 -4.40928e-01 -4.16273e-01 -4.65583e-01 -4.35046e-01 -4.28647e-01 -4.41445e-01
1.39520e+05 3.48000e+02 -4.40928e-01 -4.16273e-01 -4.65583e-01 -4.34797e-01 -4.28911e-01 -4.40684e-01
1.39840e+05 3.49000e+02 -4.43758e-01 -3.97289e-01 -4.90228e-01 -4.34531e-01 -4.29156e-01 -4.39907e-01
1.40160e+05 3.50000e+02 -4.31385e-01 -3.82220e-01 -4.80551e-01 -4.34248e-01 -4.29367e-01 -4.39128e-01
1.40480e+05 3.51000e+02 -4.29863e-01 -3.90433e-01 -4.69293e-01 -4.33946e-01 -4.29520e-01 -4.38371e-01
1.40800e+05 3.52000e+02 -4.43517e-01 -4.22500e-01 -4.64534e-01 -4.33626e-01 -4.29579e-01 -4.37674e-01
1.41120e+05 3.52000e+02 -4.43517e-01 -4.22500e-01 -4.64534e-01 -4.33290e-01 -4.29493e-01 -4.37086e-01
1.41440e+05 3.53000e+02 -4.68899e-01 -4.38563e-01 -4.99235e-01 -4.32940e-01 -4.29216e-01 -4.36664e-01
1.41760e+05 3.54000e+02 -4.27138e-01 -3.89444e-01 -4.64832e-01 -4.32580e-01 -4.28718e-01 -4.36442e-01
1.42080e+05 3.55000e+02 -4.43534e-01 -4.12978e-01 -4.74091e-01 -4.32214e-01 -4.28013e-01 -4.36414e-01
1.42400e+05 3.56000e+02 -4.38950e-01 -3.68552e-01 -5.09349e-01 -4.31847e-01 -4.27149e-01 -4.36545e-01
1.42720e+05 3.56000e+02 -4.38950e-01 -3.68552e-01 -5.09349e-01 -4.31488e-01 -4.26186e-01 -4.36790e-01
1.43040e+05 3.57000e+02 -4.15057e-01 -4.07520e-01 -4.22594e-01 -4.31144e-01 -4.25178e-01 -4.37110e-01
1.43360e+05 3.58000e+02 -4.04693e-01 -3.77263e-01 -4.32124e-01 -4.30825e-01 -4.24168e-01 -4.37481e-01
1.43680e+05 3.59000e+02 -3.98511e-01 -3.71270e-01 -4.25753e-01 -4.30539e-01 -4.23193e-01 -4.37885e-01
1.44000e+05 3.60000e+02 -4.23708e-01 -3.96553e-01 -4.50862e-01 -4.30297e-01 -4.22279e-01 -4.38315e-01
1.44320e+05 3.60000e+02 -4.23708e-01 -3.96553e-01 -4.50862e-01 -4.30108e-01 -4.21450e-01 -4.38766e-01
1.44640e+05 3.61000e+02 -4.53896e-01 -4.42168e-01 -4.65623e-01 -4.29980e-01 -4.20722e-01 -4.39238e-01
1.44960e+05 3.62000e+02 -4.23057e-01 -4.08175e-01 -4.37939e-01 -4.29919e-01 -4.20108e-01 -4.39730e-01
1.45280e+05 3.63000e+02 -4.39829e-01 -3.98718e-01 -4.80940e-01 -4.29927e-01 -4.19615e-01 -4.40239e-01
1.45600e+05 3.64000e+02 -4.48846e-01 -4.24707e-01 -4.72985e-01 -4.30002e-01 -4.19245e-01 -4.40760e-01
1.45920e+05 3.64000e+02 -4.48846e-01 -4.24707e-01 -4.72985e-01 -4.30139e-01 -4.18993e-01 -4.41286e-01
1.46240e+05 3.65000e+02 -4.36847e-01 -4.21499e-01 -4.52195e-01 -4.30327e-01 -4.18847e-01 -4.41807e-01
1.46560e+05 3.66000e+02 -4.30872e-01 -3.97982e-01 -4.63762e-01 -4.30551e-01 -4.18793e-01 -4.42309e-01
1.46880e+05 3.67000e+02 -4.11734e-01 -3.77672e-01 -4.45796e-01 -4.30794e-01 -4.18810e-01 -4.42778e-01
1.47200e+05 3.68000e+02 -4.31561e-01 -3.84250e-01 -4.78872e-01 -4.31040e-01 -4.18879e-01 -4.43201e-01
1.47520e+05 3.68000e+02 -4.31561e-01 -3.84250e-01 -4.78872e-01 -4.31271e-01 -4.18980e-01 -4.43562e-01
1.47840e+05 3.69000e+02 -4.23702e-01 -3.62443e-01 -4.84962e-01 -4.31474e-01 -4.19098e-01 -4.43851e-01
1.48160e+05 3.70000e+02 -4.48730e-01 -3.97794e-01 -4.99665e-01 -4.31640e-01 -4.19220e-01 -4.44059e-01
1.48480e+05 3.71000e+02 -4.32005e-01 -3.96095e-01 -4.67915e-01 -4.31761e-01 -4.19341e-01 -4.44182e-01
1.48800e+05 3.72000e+02 -4.33969e-01 -3.94105e-01 -4.73833e-01 -4.31839e-01 -4.19461e-01 -4.44218e-01
1.49120e+05 3.72000e+02 -4.33969e-01 -3.94105e-01 -4.73833e-01 -4.31875e-01 -4.19582e-01 -4.44167e-01
1.49440e+05 3.73000e+02 -4.00816e-01 -3.70150e-01 -4.31481e-01 -4.31873e-01 -4.19713e-01 -4.44034e-01
1.49760e+05 3.74000e+02 -4.29837e-01 -3.96868e-01 -4.62805e-01 -4.31841e-01 -4.19857e-01 -4.43825e-01
1.50080e+05 3.75000e+02 -4.19661e-01 -3.79655e-01 -4.59667e-01 -4.31786e-01 -4.20023e-01 -4.43549e-01
1.50400e+05 3.76000e+02 -4.17998e-01 -3.97553e-01 -4.38442e-01 -4.31714e-01 -4.20212e-01 -4.43216e-01
1.50720e+05 3.76000e+02 -4.17998e-01 -3.97553e-01 -4.38442e-01 -4.31633e-01 -4.20426e-01 -4.42840e-01
1.51040e+05 3.77000e+02 -4.52042e-01 -3.97823e-01 -5.06260e-01 -4.31548e-01 -4.20661e-01 -4.42435e-01
1.51360e+05 3.78000e+02 -4.26930e-01 -4.02624e-01 -4.51236e-01 -4.31464e-01 -4.20908e-01 -4.42019e-01
1.51680e+05 3.79000e+02 -4.34773e-01 -3.98944e-01 -4.70602e-01 -4.31382e-01 -4.21156e-01 -4.41609e-01
1.52000e+05 3.80000e+02 -4.58951e-01 -4.19158e-01 -4.98744e-01 -4.31305e-01 -4.21391e-01 -4.41219e-01
1.52320e+05 3.80000e+02 -4.58951e-01 -4.19158e-01 -4.98744e-01 -4.31232e-01 -4.21599e-01 -4.40865e-01
1.52640e+05 3.81000e+02 -4.30910e-01 -3.77709e-01 -4.84112e-01 -4.31160e-01 -4.21763e-01 -4.40558e-01
1.52960e+05 3.82000e+02 -4.29292e-01 -4.04976e-01 -4.53609e-01 -4.31087e-01 -4.21867e-01 -4.40306e-01
1.53280e+05 3.83000e+02 -4.25214e-01 -4.01695e-01 -4.48733e-01 -4.31008e-01 -4.21901e-01 -4.40115e-01
1.53600e+05 3.84000e+02 -4.22552e-01 -3.93314e-01 -4.51790e-01 -4.30922e-01 -4.21855e-01 -4.39989e-01
1.53920e+05 3.84000e+02 -4.22552e-01 -3.93314e-01 -4.51790e-01 -4.30825e-01 -4.21723e-01 -4.39927e-01
1.54240e+05 3.85000e+02 -4.07391e-01 -3.72693e-01 -4.42089e-01 -4.30719e-01 -4.21506e-01 -4.39931e-01
1.54560e+05 3.86000e+02 -4.37901e-01 -3.82176e-01 -4.93626e-01 -4.30604e-01 -4.21206e-01 -4.40001e-01
1.54880e+05 3.87000e+02 -4.25944e-01 -3.98665e-01 -4.53223e-01 -4.30485e-01 -4.20834e-01 -4.40137e-01
1.55200e+05 3.88000e+02 -4.43950e-01 -4.11850e-01 -4.76050e-01 -4.30369e-01 -4.20397e-01 -4.40340e-01
1.55520e+05 3.88000e+02 -4.43950e-01 -4.11850e-01 -4.76050e-01 -4.30260e-01 -4.19911e-01 -4.40608e-01
1.55840e+05 3.89000e+02 -3.94002e-01 -3.67380e-01 -4.20625e-01 -4.30165e-01 -4.19388e-01 -4.40941e-01
1.56160e+05 3.90000e+02 -4.32318e-01 -3.85842e-01 -4.78794e-01 -4.30089e-01 -4.18844e-01 -4.41333e-01
1.56480e+05 3.91000e+02 -3.96929e-01 -3.77435e-01 -4.16422e-01 -4.30034e-01 -4.18293e-01 -4.41776e-01
1.56800e+05 3.92000e+02 -4.16080e-01 -3.79916e-01 -4.52244e-01 -4.30003e-01 -4.17749e-01 -4.42257e-01
1.57120e+05 3.92000e+02 -4.16080e-01 -3.79916e-01 -4.52244e-01 -4.29992e-01 -4.17226e-01 -4.42758e-01
1.57440e+05 3.93000e+02 -4.62091e-01 -4.24999e-01 -4.99182e-01 -4.29998e-01 -4.16738e-01 -4.43259e-01
1.57760e+05 3.94000e+02 -4.20989e-01 -4.03478e-01 -4.38501e-01 -4.30016e-01 -4.16297e-01 -4.43735e-01
1.58080e+05 3.95000e+02 -4.31382e-01 -3.80624e-01 -4.82140e-01 -4.30039e-01 -4.15914e-01 -4.44164e-01
1.58400e+05 3.96000e+02 -4.15041e-01 -3.83107e-01 -4.46974e-01 -4.30060e-01 -4.15597e-01 -4.44522e-01
1.58720e+05 3.96000e+02 -4.15041e-01 -3.83107e-01 -4.46974e-01 -4.30070e-01 -4.15351e-01 -4.44789e-01
1.59040e+05 3.97000e+02 -4.07082e-01 -3.68012e-01 -4.46152e-01 -4.30061e-01 -4.15175e-01 -4.44946e-01
1.59360e+05 3.98000e+02 -4.33229e-01 -4.15756e-01 -4.50703e-01 -4.30026e-01 -4.15069e-01 -4.44984e-01
1.59680e+05 3.99000e+02 -4.63780e-01 -4.15948e-01 -5.11613e-01 -4.29959e-01 -4.15024e-01 -4.44894e-01
1.60000e+05 4.00000e+02 -4.18708e-01 -3.92239e-01 -4.45178e-01 -4.29856e-01 -4.15033e-01 -4.44678e-01
1.60320e+05 4.00000e+02 -4.18708e-01 -3.92239e-01 -4.45178e-01 -4.29714e-01 -4.15086e-01 -4.44343e-01
1.60640e+05 4.01000e+02 -3.96740e-01 -3.52865e-01 -4.40615e-01 -4.29536e-01 -4.15171e-01 -4.43900e-01
1.60960e+05 4.02000e+02 -4.57037e-01 -4.33176e-01 -4.80899e-01 -4.29322e-01 -4.15279e-01 -4.43365e-01
1.61280e+05 4.03000e+02 -4.19876e-01 -3.86827e-01 -4.52924e-01 -4.29078e-01 -4.15402e-01 -4.42754e-01
1.61600e+05 4.04000e+02 -4.05142e-01 -3.82793e-01 -4.27492e-01 -4.28810e-01 -4.15535e-01 -4.42086e-01
1.61920e+05 4.04000e+02 -4.05142e-01 -3.82793e-01 -4.27492e-01 -4.28525e-01 -4.15673e-01 -4.41377e-01
1.62240e+05 4.05000e+02 -4.13272e-01 -3.81130e-01 -4.45413e-01 -4.28230e-01 -4.15817e-01 -4.40644e-01
1.62560e+05 4.06000e+02 -4.43558e-01 -3.78239e-01 -5.08878e-01 -4.27934e-01 -4.15966e-01 -4.39903e-01
1.62880e+05 4.07000e+02 -4.28003e-01 -4.05358e-01 -4.50649e-01 -4.27645e-01 -4.16121e-01 -4.39168e-01
1.63200e+05 4.08000e+02 -4.21058e-01 -3.83390e-01 -4.58727e-01 -4.27368e-01 -4.16285e-01 -4.38452e-01
1.63520e+05 4.08000e+02 -4.21058e-01 -3.83390e-01 -4.58727e-01 -4.27112e-01 -4.16458e-01 -4.37766e-01
1.63840e+05 4.09000e+02 -4.30025e-01 -4.02282e-01 -4.57768e-01 -4.26880e-01 -4.16639e-01 -4.37121e-01
1.64160e+05 4.10000e+02 -4.30832e-01 -4.00445e-01 -4.61219e-01 -4.26675e-01 -4.16829e-01 -4.36521e-01
1.64480e+05 4.11000e+02 -3.88996e-01 -3.53829e-01 -4.24163e-01 -4.26498e-01 -4.17027e-01 -4.35970e-01
1.64800e+05 4.12000e+02 -4.44892e-01 -4.04280e-01 -4.85504e-01 -4.26348e-01 -4.17230e-01 -4.35467e-01
1.65120e+05 4.12000e+02 -4.44892e-01 -4.04280e-01 -4.85504e-01 -4.26223e-01 -4.17438e-01 -4.35009e-01
1.65440e+05 4.13000e+02 -4.29469e-01 -3.87050e-01 -4.71888e-01 -4.26119e-01 -4.17648e-01 -4.34590e-01
1.65760e+05 4.14000e+02 -3.99722e-01 -3.83646e-01 -4.15798e-01 -4.26033e-01 -4.17860e-01 -4.34206e-01
1.66080e+05 4.15000e+02 -4.05123e-01 -3.70990e-01 -4.39257e-01 -4.25961e-01 -4.18073e-01 -4.33850e-01
1.66400e+05 4.16000e+02 -4.46093e-01 -3.94791e-01 -4.97395e-01 -4.25900e-01 -4.18284e-01 -4.33516e-01
1.66720e+05 4.16000e+02 -4.46093e-01 -3.94791e-01 -4.97395e-01 -4.25846e-01 -4.18491e-01 -4.33202e-01
1.67040e+05 4.17000e+02 -4.14735e-01 -3.93995e-01 -4.35475e-01 -4.25797e-01 -4.18689e-01 -4.32904e-01
1.67360e+05 4.18000e+02 -4.14084e-01 -3.94142e-01 -4.34027e-01 -4.25749e-01 -4.18874e-01 -4.32624e-01
1.67680e+05 4.19000e+02 -4.12240e-01 -3.83985e-01 -4.40495e-01 -4.25700e-01 -4.19040e-01 -4.32360e-01
1.68000e+05 4.20000e+02 -4.40281e-01 -3.61316e-01 -5.19246e-01 -4.25648e-01 -4.19181e-01 -4.32115e-01
1.68320e+05 4.20000e+02 -4.40281e-01 -3.61316e-01 -5.19246e-01 -4.25589e-01 -4.19288e-01 -4.31890e-01
1.68640e+05 4.21000e+02 -4.28513e-01 -3.98981e-01 -4.58044e-01 -4.25521e-01 -4.19354e-01 -4.31687e-01
1.68960e+05 4.22000e+02 -4.14176e-01 -3.73239e-01 -4.55114e-01 -4.25440e-01 -4.19370e-01 -4.31511e-01
1.69280e+05 4.23000e+02 -4.17024e-01 -3.67287e-01 -4.66762e-01 -4.25345e-01 -4.19327e-01 -4.31363e-01
1.69600e+05 4.24000e+02 -4.15398e-01 -3.91855e-01 -4.38940e-01 -4.25233e-01 -4.19219e-01 -4.31248e-01
1.69920e+05 4.24000e+02 -4.15398e-01 -3.91855e-01 -4.38940e-01 -4.25104e-01 -4.19040e-01 -4.31167e-01
1.70240e+05 4.25000e+02 -4.20667e-01 -3.93472e-01 -4.47862e-01 -4.24955e-01 -4.18790e-01 -4.31119e-01
1.70560e+05 4.26000e+02 -3.99759e-01 -3.58811e-01 -4.40708e-01 -4.24788e-01 -4.18474e-01 -4.31102e-01
1.70880e+05 4.27000e+02 -4.08754e-01 -3.68357e-01 -4.49151e-01 -4.24604e-01 -4.18099e-01 -4.31110e-01
1.71200e+05 4.28000e+02 -3.93739e-01 -3.52041e-01 -4.35438e-01 -4.24407e-01 -4.17677e-01 -4.31136e-01
1.71520e+05 4.28000e+02 -3.93739e-01 -3.52041e-01 -4.35438e-01 -4.24198e-01 -4.17221e-01 -4.31176e-01
1.71840e+05 4.29000e+02 -4.08735e-01 -3.54842e-01 -4.62627e-01 -4.23983e-01 -4.16742e-01 -4.31224e-01
1.72160e+05 4.30000e+02 -4.26727e-01 -4.09022e-01 -4.44432e-01 -4.23764e-01 -4.16251e-01 -4.31276e-01
1.72480e+05 4.31000e+02 -4.10840e-01 -3.67434e-01 -4.54246e-01 -4.23544e-01 -4.15753e-01 -4.31336e-01
1.72800e+05 4.32000e+02 -3.84701e-01 -3.51973e-01 -4.17429e-01 -4.23326e-01 -4.15247e-01 -4.31405e-01
1.73120e+05 4.32000e+02 -3.84701e-01 -3.51973e-01 -4.17429e-01 -4.23108e-01 -4.14728e-01 -4.31488e-01
1.73440e+05 4.33000e+02 -4.54020e-01 -4.10357e-01 -4.97682e-01 -4.22890e-01 -4.14186e-01 -4.31595e-01
1.73760e+05 4.34000e+02 -4.33953e-01 -4.11884e-01 -4.56023e-01 -4.22668e-01 -4.13604e-01 -4.31732e-01
1.74080e+05 4.35000e+02 -4.19704e-01 -3.72871e-01 -4.66536e-01 -4.22437e-01 -4.12971e-01 -4.31903e-01
1.74400e+05 4.36000e+02 -4.24662e-01 -3.82290e-01 -4.67034e-01 -4.22191e-01 -4.12275e-01 -4.32108e-01
1.74720e+05 4.36000e+02 -4.24662e-01 -3.82290e-01 -4.67034e-01 -4.21925e-01 -4.11510e-01 -4.32341e-01
1.75040e+05 4.37000e+02 -3.77486e-01 -3.50889e-01 -4.04083e-01 -4.21633e-01 -4.10677e-01 -4.32589e-01
1.75360e+05 4.38000e+02 -4.05050e-01 -3.56821e-01 -4.53280e-01 -4.21311e-01 -4.09784e-01 -4.32837e-01
1.75680e+05 4.39000e+02 -3.97390e-01 -3.54149e-01 -4.40631e-01 -4.20957e-01 -4.08848e-01 -4.33067e-01
1.76000e+05 4.40000e+02 -3.97826e-01 -3.43703e-01 -4.51949e-01 -4.20574e-01 -4.07890e-01 -4.33258e-01
1.76320e+05 4.40000e+02 -3.97826e-01 -3.43703e-01 -4.51949e-01 -4.20166e-01 -4.06936e-01 -4.33395e-01
1.76640e+05 4.41000e+02 -4.33302e-01 -4.16988e-01 -4.49615e-01 -4.19740e-01 -4.06016e-01 -4.33464e-01
1.76960e+05 4.42000e+02 -4.13688e-01 -3.80697e-01 -4.46679e-01 -4.19305e-01 -4.05159e-01 -4.33452e-01
1.77280e+05 4.43000e+02 -3.97574e-01 -3.68879e-01 -4.26269e-01 -4.18872e-01 -4.04392e-01 -4.33351e-01
1.77600e+05 4.44000e+02 -4.13659e-01 -3.90941e-01 -4.36377e-01 -4.18448e-01 -4.03738e-01 -4.33158e-01
1.77920e+05 4.44000e+02 -4.13659e-01 -3.90941e-01 -4.36377e-01 -4.18042e-01 -4.03214e-01 -4.32869e-01
1.78240e+05 4.45000e+02 -4.37502e-01 -4.11356e-01 -4.63649e-01 -4.17656e-01 -4.02826e-01 -4.32486e-01
1.78560e+05 4.46000e+02 -3.84660e-01 -3.40989e-01 -4.28330e-01 -4.17294e-01 -4.02572e-01 -4.32015e-01
1.78880e+05 4.47000e+02 -4.19645e-01 -3.78810e-01 -4.60479e-01 -4.16952e-01 -4.02442e-01 -4.31462e-01
1.79200e+05 4.48000e+02 -3.88206e-01 -3.70075e-01 -4.06336e-01 -4.16628e-01 -4.02413e-01 -4.30843e-01
1.79520e+05 4.48000e+02 -3.88206e-01 -3.70075e-01 -4.06336e-01 -4.16318e-01 -4.02464e-01 -4.30171e-01
1.79840e+05 4.49000e+02 -4.38287e-01 -3.93928e-01 -4.82645e-01 -4.16016e-01 -4.02567e-01 -4.29465e-01
1.80160e+05 4.50000e+02 -4.11372e-01 -3.87098e-01 -4.35646e-01 -4.15719e-01 -4.02694e-01 -4.28743e-01
1.80480e+05 4.51000e+02 -4.08876e-01 -3.83164e-01 -4.34589e-01 -4.15424e-01 -4.02825e-01 -4.28022e-01
1.80800e+05 4.52000e+02 -4.10797e-01 -3.89115e-01 -4.32479e-01 -4.15129e-01 -4.02944e-01 -4.27314e-01
1.81120e+05 4.52000e+02 -4.10797e-01 -3.89115e-01 -4.32479e-01 -4.14833e-01 -4.03038e-01 -4.26628e-01
1.81440e+05 4.53000e+02 -3.76455e-01 -3.60243e-01 -3.92668e-01 -4.14538e-01 -4.03104e-01 -4.25972e-01
1.81760e+05 4.54000e+02 -4.16499e-01 -3.78776e-01 -4.54222e-01 -4.14244e-01 -4.03141e-01 -4.25348e-01
1.82080e+05 4.55000e+02 -4.38687e-01 -4.23885e-01 -4.53488e-01 -4.13955e-01 -4.03148e-01 -4.24761e-01
1.82400e+05 4.56000e+02 -4.06900e-01 -3.61503e-01 -4.52298e-01 -4.13671e-01 -4.03129e-01 -4.24213e-01
1.82720e+05 4.56000e+02 -4.06900e-01 -3.61503e-01 -4.52298e-01 -4.13397e-01 -4.03085e-01 -4.23709e-01
1.83040e+05 4.57000e+02 -4.00229e-01 -3.76174e-01 -4.24285e-01 -4.13134e-01 -4.03016e-01 -4.23253e-01
1.83360e+05 4.58000e+02 -4.10969e-01 -3.70577e-01 -4.51361e-01 -4.12886e-01 -4.02924e-01 -4.22848e-01
1.83680e+05 4.59000e+02 -3.73996e-01 -3.42659e-01 -4.05332e-01 -4.12653e-01 -4.02808e-01 -4.22498e-01
1.84000e+05 4.60000e+02 -4.11763e-01 -3.92645e-01 -4.30882e-01 -4.12435e-01 -4.02669e-01 -4.22200e-01
1.84320e+05 4.60000e+02 -4.11763e-01 -3.92645e-01 -4.30882e-01 -4.12232e-01 -4.02509e-01 -4.21955e-01
1.84640e+05 4.61000e+02 -4.15880e-01 -4.05635e-01 -4.26125e-01 -4.12044e-01 -4.02330e-01 -4.21757e-01
1.84960e+05 4.62000e+02 -3.94446e-01 -3.67589e-01 -4.21303e-01 -4.11869e-01 -4.02136e-01 -4.21602e-01
1.85280e+05 4.63000e+02 -4.00241e-01 -3.84083e-01 -4.16398e-01 -4.11706e-01 -4.01929e-01 -4.21484e-01
1.85600e+05 4.64000e+02 -4.18943e-01 -3.81678e-01 -4.56208e-01 -4.11554e-01 -4.01711e-01 -4.21397e-01
1.85920e+05 4.64000e+02 -4.18943e-01 -3.81678e-01 -4.56208e-01 -4.11411e-01 -4.01484e-01 -4.21338e-01
1.86240e+05 4.65000e+02 -4.32742e-01 -3.77287e-01 -4.88197e-01 -4.11273e-01 -4.01246e-01 -4.21301e-01
1.86560e+05 4.66000e+02 -4.09458e-01 -3.86906e-01 -4.32009e-01 -4.11139e-01 -4.00997e-01 -4.21281e-01
1.86880e+05 4.67000e+02 -4.01494e-01 -3.80465e-01 -4.22523e-01 -4.11004e-01 -4.00735e-01 -4.21274e-01
1.87200e+05 4.68000e+02 -4.33429e-01 -3.97533e-01 -4.69325e-01 -4.10865e-01 -4.00456e-01 -4.21274e-01
1.87520e+05 4.68000e+02 -4.33429e-01 -3.97533e-01 -4.69325e-01 -4.10716e-01 -4.00158e-01 -4.21274e-01
1.87840e+05 4.69000e+02 -4.18708e-01 -3.95036e-01 -4.42381e-01 -4.10555e-01 -3.99840e-01 -4.21270e-01
1.88160e+05 4.70000e+02 -4.25071e-01 -3.71329e-01 -4.78812e-01 -4.10381e-01 -3.99505e-01 -4.21256e-01
1.88480e+05 4.71000e+02 -4.14412e-01 -3.97721e-01 -4.31103e-01 -4.10192e-01 -3.99156e-01 -4.21227e-01
1.88800e+05 4.72000e+02 -4.03495e-01 -3.73979e-01 -4.33011e-01 -4.09990e-01 -3.98799e-01 -4.21182e-01
1.89120e+05 4.72000e+02 -4.03495e-01 -3.73979e-01 -4.33011e-01 -4.09780e-01 -3.98442e-01 -4.21118e-01
1.89440e+05 4.73000e+02 -4.45836e-01 -3.67200e-01 -5.24471e-01 -4.09568e-01 -3.98098e-01 -4.21038e-01
1.89760e+05 4.74000e+02 -3.78251e-01 -3.55086e-01 -4.01415e-01 -4.09360e-01 -3.97776e-01 -4.20944e-01
1.90080e+05 4.75000e+02 -4.27805e-01 -4.00318e-01 -4.55292e-01 -4.09167e-01 -3.97490e-01 -4.20844e-01
1.90400e+05 4.76000e+02 -4.14249e-01 -3.81989e-01 -4.46509e-01 -4.08997e-01 -3.97250e-01 -4.20744e-01
1.90720e+05 4.76000e+02 -4.14249e-01 -3.81989e-01 -4.46509e-01 -4.08860e-01 -3.97064e-01 -4.20655e-01
1.91040e+05 4.77000e+02 -4.05395e-01 -3.65110e-01 -4.45679e-01 -4.08764e-01 -3.96940e-01 -4.20588e-01
1.91360e+05 4.78000e+02 -4.32991e-01 -3.93038e-01 -4.72945e-01 -4.08718e-01 -3.96880e-01 -4.20556e-01
1.91680e+05 4.79000e+02 -3.98293e-01 -3.55012e-01 -4.41574e-01 -4.08727e-01 -3.96881e-01 -4.20573e-01
1.92000e+05 4.80000e+02 -4.23567e-01 -3.74198e-01 -4.72937e-01 -4.08793e-01 -3.96937e-01 -4.20649e-01
1.92320e+05 4.80000e+02 -4.23567e-01 -3.74198e-01 -4.72937e-01 -4.08918e-01 -3.97040e-01 -4.20795e-01
1.92640e+05 4.81000e+02 -4.04110e-01 -3.79368e-01 -4.28851e-01 -4.09098e-01 -3.97177e-01 -4.21019e-01
1.92960e+05 4.82000e+02 -4.29638e-01 -3.87425e-01 -4.71851e-01 -4.09330e-01 -3.97336e-01 -4.21324e-01
1.93280e+05 4.83000e+02 -4.07588e-01 -3.90271e-01 -4.24905e-01 -4.09606e-01 -3.97505e-01 -4.21707e-01
1.93600e+05 4.84000e+02 -4.19357e-01 -3.81548e-01 -4.57165e-01 -4.09918e-01 -3.97676e-01 -4.22160e-01
1.93920e+05 4.84000e+02 -4.19357e-01 -3.81548e-01 -4.57165e-01 -4.10258e-01 -3.97845e-01 -4.22671e-01
1.94240e+05 4.85000e+02 -3.76252e-01 -3.41825e-01 -4.10678e-01 -4.10615e-01 -3.98010e-01 -4.23221e-01
1.94560e+05 4.86000e+02 -3.87098e-01 -3.65189e-01 -4.09007e-01 -4.10981e-01 -3.98172e-01 -4.23790e-01
1.94880e+05 4.87000e+02 -3.86819e-01 -3.51041e-01 -4.22598e-01 -4.11348e-01 -3.98338e-01 -4.24357e-01
1.95200e+05 4.88000e+02 -4.09934e-01 -3.86703e-01 -4.33165e-01 -4.11707e-01 -3.98513e-01 -4.24901e-01
1.95520e+05 4.88000e+02 -4.09934e-01 -3.86703e-01 -4.33165e-01 -4.12052e-01 -3.98702e-01 -4.25401e-01
1.95840e+05 4.89000e+02 -3.98846e-01 -3.68399e-01 -4.29292e-01 -4.12378e-01 -3.98912e-01 -4.25844e-01
1.96160e+05 4.90000e+02 -4.14211e-01 -3.88019e-01 -4.40403e-01 -4.12681e-01 -3.99146e-01 -4.26216e-01
1.96480e+05 4.91000e+02 -4.12754e-01 -3.76525e-01 -4.48982e-01 -4.12956e-01 -3.99403e-01 -4.26508e-01
1.96800e+05 4.92000e+02 -4.07080e-01 -3.55797e-01 -4.58363e-01 -4.13197e-01 -3.99681e-01 -4.26714e-01
1.97120e+05 4.92000e+02 -4.07080e-01 -3.55797e-01 -4.58363e-01 -4.13400e-01 -3.99969e-01 -4.26830e-01
1.97440e+05 4.93000e+02 -3.75749e-01 -3.54268e-01 -3.97230e-01 -4.13556e-01 -4.00256e-01 -4.26856e-01
1.97760e+05 4.94000e+02 -4.29647e-01 -3.99097e-01 -4.60198e-01 -4.13658e-01 -4.00523e-01 -4.26793e-01
1.98080e+05 4.95000e+02 -4.37079e-01 -4.10638e-01 -4.63519e-01 -4.13699e-01 -4.00753e-01 -4.26646e-01
1.98400e+05 4.96000e+02 -4.02617e-01 -3.86447e-01 -4.18788e-01 -4.13673e-01 -4.00926e-01 -4.26421e-01
1.98720e+05 4.96000e+02 -4.02617e-01 -3.86447e-01 -4.18788e-01 -4.13575e-01 -4.01024e-01 -4.26125e-01
1.99040e+05 4.97000e+02 -3.71221e-01 -3.38688e-01 -4.03753e-01 -4.13402e-01 -4.01033e-01 -4.25771e-01
1.99360e+05 4.98000e+02 -3.91625e-01 -3.48990e-01 -4.34259e-01 -4.13156e-01 -4.00943e-01 -4.25370e-01
1.99680e+05 4.99000e+02 -3.94684e-01 -3.73911e-01 -4.15458e-01 -4.12842e-01 -4.00752e-01 -4.24931e-01


==> shkadov_ppo_10_jets.dat <==
0.00000e+00 0.00000e+00 -3.53568e+00 -3.46010e+00 -3.61127e+00 -3.53568e+00 -3.46010e+00 -3.61127e+00
3.20000e+02 0.00000e+00 -3.53568e+00 -3.46010e+00 -3.61127e+00 -3.53568e+00 -3.46010e+00 -3.61127e+00
6.40000e+02 1.00000e+00 -3.47857e+00 -3.29900e+00 -3.65813e+00 -3.53568e+00 -3.46010e+00 -3.61127e+00
9.60000e+02 2.00000e+00 -3.48520e+00 -3.15203e+00 -3.81837e+00 -3.53568e+00 -3.46010e+00 -3.61127e+00
1.28000e+03 3.00000e+00 -3.28950e+00 -3.02322e+00 -3.55578e+00 -3.53568e+00 -3.46010e+00 -3.61127e+00
1.60000e+03 4.00000e+00 -3.51847e+00 -3.41158e+00 -3.62536e+00 -3.53568e+00 -3.46010e+00 -3.61127e+00
1.92000e+03 4.00000e+00 -3.51847e+00 -3.41158e+00 -3.62536e+00 -3.53568e+00 -3.46010e+00 -3.61127e+00
2.24000e+03 5.00000e+00 -3.43681e+00 -3.14075e+00 -3.73287e+00 -3.53568e+00 -3.46010e+00 -3.61127e+00
2.56000e+03 6.00000e+00 -3.33011e+00 -3.13101e+00 -3.52921e+00 -3.53568e+00 -3.46009e+00 -3.61126e+00
2.88000e+03 7.00000e+00 -3.14693e+00 -2.98950e+00 -3.30437e+00 -3.53567e+00 -3.46008e+00 -3.61125e+00
3.20000e+03 8.00000e+00 -3.24852e+00 -3.10184e+00 -3.39521e+00 -3.53563e+00 -3.46005e+00 -3.61121e+00
3.52000e+03 8.00000e+00 -3.24852e+00 -3.10184e+00 -3.39521e+00 -3.53556e+00 -3.46000e+00 -3.61112e+00
3.84000e+03 9.00000e+00 -3.23723e+00 -3.09065e+00 -3.38381e+00 -3.53543e+00 -3.45989e+00 -3.61097e+00
4.16000e+03 1.00000e+01 -3.31995e+00 -3.15040e+00 -3.48951e+00 -3.53520e+00 -3.45971e+00 -3.61070e+00
4.48000e+03 1.10000e+01 -3.32043e+00 -2.89631e+00 -3.74455e+00 -3.53483e+00 -3.45942e+00 -3.61025e+00
4.80000e+03 1.20000e+01 -3.21315e+00 -2.96123e+00 -3.46507e+00 -3.53426e+00 -3.45897e+00 -3.60956e+00
5.12000e+03 1.20000e+01 -3.21315e+00 -2.96123e+00 -3.46507e+00 -3.53344e+00 -3.45833e+00 -3.60855e+00
5.44000e+03 1.30000e+01 -3.29094e+00 -3.06253e+00 -3.51935e+00 -3.53228e+00 -3.45743e+00 -3.60712e+00
5.76000e+03 1.40000e+01 -3.47725e+00 -3.19825e+00 -3.75625e+00 -3.53069e+00 -3.45621e+00 -3.60517e+00
6.08000e+03 1.50000e+01 -3.16091e+00 -3.02653e+00 -3.29529e+00 -3.52859e+00 -3.45460e+00 -3.60258e+00
6.40000e+03 1.60000e+01 -3.05813e+00 -2.85345e+00 -3.26281e+00 -3.52589e+00 -3.45254e+00 -3.59924e+00
6.72000e+03 1.60000e+01 -3.05813e+00 -2.85345e+00 -3.26281e+00 -3.52250e+00 -3.44995e+00 -3.59505e+00
7.04000e+03 1.70000e+01 -3.20571e+00 -3.00038e+00 -3.41104e+00 -3.51835e+00 -3.44678e+00 -3.58991e+00
7.36000e+03 1.80000e+01 -3.14322e+00 -2.85202e+00 -3.43443e+00 -3.51339e+00 -3.44302e+00 -3.58376e+00
7.68000e+03 1.90000e+01 -3.25601e+00 -3.02445e+00 -3.48756e+00 -3.50759e+00 -3.43863e+00 -3.57654e+00
8.00000e+03 2.00000e+01 -3.36678e+00 -3.28830e+00 -3.44526e+00 -3.50095e+00 -3.43366e+00 -3.56823e+00
8.32000e+03 2.00000e+01 -3.36678e+00 -3.28830e+00 -3.44526e+00 -3.49350e+00 -3.42814e+00 -3.55885e+00
8.64000e+03 2.10000e+01 -3.22263e+00 -3.02107e+00 -3.42418e+00 -3.48529e+00 -3.42212e+00 -3.54846e+00
8.96000e+03 2.20000e+01 -3.32300e+00 -3.02360e+00 -3.62241e+00 -3.47639e+00 -3.41564e+00 -3.53714e+00
9.28000e+03 2.30000e+01 -3.27148e+00 -2.96437e+00 -3.57859e+00 -3.46689e+00 -3.40872e+00 -3.52506e+00
9.60000e+03 2.40000e+01 -3.19507e+00 -2.90100e+00 -3.48914e+00 -3.45687e+00 -3.40134e+00 -3.51241e+00
9.92000e+03 2.40000e+01 -3.19507e+00 -2.90100e+00 -3.48914e+00 -3.44642e+00 -3.39343e+00 -3.49942e+00
1.02400e+04 2.50000e+01 -3.06061e+00 -2.85926e+00 -3.26197e+00 -3.43563e+00 -3.38491e+00 -3.48636e+00
1.05600e+04 2.60000e+01 -3.30508e+00 -3.01295e+00 -3.59721e+00 -3.42459e+00 -3.37569e+00 -3.47349e+00
1.08800e+04 2.70000e+01 -3.18116e+00 -3.01702e+00 -3.34531e+00 -3.41339e+00 -3.36574e+00 -3.46104e+00
1.12000e+04 2.80000e+01 -3.05310e+00 -2.80669e+00 -3.29952e+00 -3.40212e+00 -3.35508e+00 -3.44917e+00
1.15200e+04 2.80000e+01 -3.05310e+00 -2.80669e+00 -3.29952e+00 -3.39088e+00 -3.34385e+00 -3.43791e+00
1.18400e+04 2.90000e+01 -3.03753e+00 -2.80521e+00 -3.26985e+00 -3.37977e+00 -3.33231e+00 -3.42722e+00
1.21600e+04 3.00000e+01 -2.96272e+00 -2.68227e+00 -3.24318e+00 -3.36887e+00 -3.32073e+00 -3.41701e+00
1.24800e+04 3.10000e+01 -2.99282e+00 -2.79975e+00 -3.18589e+00 -3.35827e+00 -3.30939e+00 -3.40715e+00
1.28000e+04 3.20000e+01 -2.95468e+00 -2.82802e+00 -3.08134e+00 -3.34805e+00 -3.29855e+00 -3.39756e+00
1.31200e+04 3.20000e+01 -2.95468e+00 -2.82802e+00 -3.08134e+00 -3.33826e+00 -3.28834e+00 -3.38817e+00
1.34400e+04 3.30000e+01 -3.26375e+00 -2.95565e+00 -3.57186e+00 -3.32892e+00 -3.27886e+00 -3.37898e+00
1.37600e+04 3.40000e+01 -2.87262e+00 -2.63467e+00 -3.11056e+00 -3.32006e+00 -3.27010e+00 -3.37003e+00
1.40800e+04 3.50000e+01 -3.00402e+00 -2.75885e+00 -3.24919e+00 -3.31166e+00 -3.26196e+00 -3.36136e+00
1.44000e+04 3.60000e+01 -3.11114e+00 -2.80546e+00 -3.41682e+00 -3.30367e+00 -3.25428e+00 -3.35306e+00
1.47200e+04 3.60000e+01 -3.11114e+00 -2.80546e+00 -3.41682e+00 -3.29602e+00 -3.24685e+00 -3.34519e+00
1.50400e+04 3.70000e+01 -3.05678e+00 -2.94016e+00 -3.17341e+00 -3.28862e+00 -3.23945e+00 -3.33779e+00
1.53600e+04 3.80000e+01 -2.92781e+00 -2.75393e+00 -3.10169e+00 -3.28136e+00 -3.23188e+00 -3.33084e+00
1.56800e+04 3.90000e+01 -2.95765e+00 -2.76958e+00 -3.14572e+00 -3.27414e+00 -3.22398e+00 -3.32429e+00
1.60000e+04 4.00000e+01 -3.09104e+00 -2.80224e+00 -3.37984e+00 -3.26683e+00 -3.21566e+00 -3.31800e+00
1.63200e+04 4.00000e+01 -3.09104e+00 -2.80224e+00 -3.37984e+00 -3.25934e+00 -3.20686e+00 -3.31182e+00
1.66400e+04 4.10000e+01 -2.90947e+00 -2.64224e+00 -3.17670e+00 -3.25159e+00 -3.19761e+00 -3.30557e+00
1.69600e+04 4.20000e+01 -2.73834e+00 -2.62480e+00 -2.85188e+00 -3.24351e+00 -3.18796e+00 -3.29906e+00
1.72800e+04 4.30000e+01 -3.01608e+00 -2.86085e+00 -3.17130e+00 -3.23507e+00 -3.17798e+00 -3.29217e+00
1.76000e+04 4.40000e+01 -2.90486e+00 -2.68784e+00 -3.12188e+00 -3.22625e+00 -3.16774e+00 -3.28477e+00
1.79200e+04 4.40000e+01 -2.90486e+00 -2.68784e+00 -3.12188e+00 -3.21708e+00 -3.15735e+00 -3.27680e+00
1.82400e+04 4.50000e+01 -3.15585e+00 -2.88295e+00 -3.42874e+00 -3.20757e+00 -3.14689e+00 -3.26825e+00
1.85600e+04 4.60000e+01 -2.73698e+00 -2.63943e+00 -2.83454e+00 -3.19777e+00 -3.13644e+00 -3.25911e+00
1.88800e+04 4.70000e+01 -2.94454e+00 -2.71839e+00 -3.17070e+00 -3.18775e+00 -3.12607e+00 -3.24943e+00
1.92000e+04 4.80000e+01 -2.87413e+00 -2.63021e+00 -3.11805e+00 -3.17755e+00 -3.11585e+00 -3.23924e+00
1.95200e+04 4.80000e+01 -2.87413e+00 -2.63021e+00 -3.11805e+00 -3.16723e+00 -3.10584e+00 -3.22861e+00
1.98400e+04 4.90000e+01 -2.68926e+00 -2.52058e+00 -2.85794e+00 -3.15683e+00 -3.09609e+00 -3.21757e+00
2.01600e+04 5.00000e+01 -2.89850e+00 -2.63932e+00 -3.15768e+00 -3.14640e+00 -3.08663e+00 -3.20618e+00
2.04800e+04 5.10000e+01 -2.98404e+00 -2.68928e+00 -3.27881e+00 -3.13598e+00 -3.07749e+00 -3.19448e+00
2.08000e+04 5.20000e+01 -2.83255e+00 -2.66295e+00 -3.00215e+00 -3.12560e+00 -3.06868e+00 -3.18251e+00
2.11200e+04 5.20000e+01 -2.83255e+00 -2.66295e+00 -3.00215e+00 -3.11528e+00 -3.06022e+00 -3.17034e+00
2.14400e+04 5.30000e+01 -2.81945e+00 -2.50926e+00 -3.12963e+00 -3.10505e+00 -3.05210e+00 -3.15799e+00
2.17600e+04 5.40000e+01 -2.93248e+00 -2.73318e+00 -3.13178e+00 -3.09492e+00 -3.04432e+00 -3.14552e+00
2.20800e+04 5.50000e+01 -2.91130e+00 -2.40427e+00 -3.41833e+00 -3.08491e+00 -3.03688e+00 -3.13294e+00
2.24000e+04 5.60000e+01 -2.82852e+00 -2.72260e+00 -2.93444e+00 -3.07502e+00 -3.02977e+00 -3.12026e+00
2.27200e+04 5.60000e+01 -2.82852e+00 -2.72260e+00 -2.93444e+00 -3.06524e+00 -3.02297e+00 -3.10751e+00
2.30400e+04 5.70000e+01 -2.82264e+00 -2.53946e+00 -3.10581e+00 -3.05557e+00 -3.01646e+00 -3.09468e+00
2.33600e+04 5.80000e+01 -2.78762e+00 -2.66866e+00 -2.90657e+00 -3.04601e+00 -3.01019e+00 -3.08182e+00
2.36800e+04 5.90000e+01 -2.55019e+00 -2.41536e+00 -2.68503e+00 -3.03655e+00 -3.00410e+00 -3.06900e+00
2.40000e+04 6.00000e+01 -2.85469e+00 -2.67505e+00 -3.03433e+00 -3.02720e+00 -2.99801e+00 -3.05639e+00
2.43200e+04 6.00000e+01 -2.85469e+00 -2.67505e+00 -3.03433e+00 -3.01796e+00 -2.99166e+00 -3.04426e+00
2.46400e+04 6.10000e+01 -2.78110e+00 -2.61464e+00 -2.94756e+00 -3.00885e+00 -2.98470e+00 -3.03299e+00
2.49600e+04 6.20000e+01 -2.82699e+00 -2.73807e+00 -2.91590e+00 -2.99989e+00 -2.97668e+00 -3.02310e+00
2.52800e+04 6.30000e+01 -2.84528e+00 -2.65112e+00 -3.03944e+00 -2.99110e+00 -2.96729e+00 -3.01491e+00
2.56000e+04 6.40000e+01 -2.72501e+00 -2.52097e+00 -2.92905e+00 -2.98250e+00 -2.95657e+00 -3.00844e+00
2.59200e+04 6.40000e+01 -2.72501e+00 -2.52097e+00 -2.92905e+00 -2.97411e+00 -2.94487e+00 -3.00335e+00
2.62400e+04 6.50000e+01 -2.51372e+00 -2.41240e+00 -2.61503e+00 -2.96592e+00 -2.93261e+00 -2.99922e+00
2.65600e+04 6.60000e+01 -2.62831e+00 -2.36747e+00 -2.88914e+00 -2.95792e+00 -2.92018e+00 -2.99567e+00
2.68800e+04 6.70000e+01 -2.65243e+00 -2.38790e+00 -2.91695e+00 -2.95010e+00 -2.90782e+00 -2.99239e+00
2.72000e+04 6.80000e+01 -2.69500e+00 -2.57726e+00 -2.81274e+00 -2.94243e+00 -2.89571e+00 -2.98916e+00
2.75200e+04 6.80000e+01 -2.69500e+00 -2.57726e+00 -2.81274e+00 -2.93488e+00 -2.88395e+00 -2.98582e+00
2.78400e+04 6.90000e+01 -2.57632e+00 -2.24003e+00 -2.91260e+00 -2.92743e+00 -2.87262e+00 -2.98224e+00
2.81600e+04 7.00000e+01 -2.65586e+00 -2.46991e+00 -2.84180e+00 -2.92002e+00 -2.86171e+00 -2.97834e+00
2.84800e+04 7.10000e+01 -2.62324e+00 -2.29120e+00 -2.95529e+00 -2.91266e+00 -2.85125e+00 -2.97406e+00
2.88000e+04 7.20000e+01 -2.52144e+00 -2.25037e+00 -2.79251e+00 -2.90528e+00 -2.84119e+00 -2.96936e+00
2.91200e+04 7.20000e+01 -2.52144e+00 -2.25037e+00 -2.79251e+00 -2.89787e+00 -2.83150e+00 -2.96424e+00
2.94400e+04 7.30000e+01 -2.55902e+00 -2.11556e+00 -3.00247e+00 -2.89038e+00 -2.82209e+00 -2.95867e+00
2.97600e+04 7.40000e+01 -2.56016e+00 -2.26428e+00 -2.85604e+00 -2.88278e+00 -2.81290e+00 -2.95266e+00
3.00800e+04 7.50000e+01 -2.40108e+00 -2.19852e+00 -2.60365e+00 -2.87502e+00 -2.80382e+00 -2.94621e+00
3.04000e+04 7.60000e+01 -2.64014e+00 -2.52211e+00 -2.75817e+00 -2.86706e+00 -2.79479e+00 -2.93933e+00
3.07200e+04 7.60000e+01 -2.64014e+00 -2.52211e+00 -2.75817e+00 -2.85888e+00 -2.78571e+00 -2.93204e+00
3.10400e+04 7.70000e+01 -2.61285e+00 -2.46028e+00 -2.76542e+00 -2.85044e+00 -2.77650e+00 -2.92437e+00
3.13600e+04 7.80000e+01 -2.48357e+00 -2.25868e+00 -2.70846e+00 -2.84171e+00 -2.76706e+00 -2.91637e+00
3.16800e+04 7.90000e+01 -2.46533e+00 -2.34379e+00 -2.58687e+00 -2.83270e+00 -2.75732e+00 -2.90807e+00
3.20000e+04 8.00000e+01 -2.34665e+00 -2.14335e+00 -2.54996e+00 -2.82338e+00 -2.74717e+00 -2.89958e+00
3.23200e+04 8.00000e+01 -2.34665e+00 -2.14335e+00 -2.54996e+00 -2.81375e+00 -2.73656e+00 -2.89094e+00
3.26400e+04 8.10000e+01 -2.55955e+00 -2.33129e+00 -2.78782e+00 -2.80383e+00 -2.72541e+00 -2.88224e+00
3.29600e+04 8.20000e+01 -2.36914e+00 -2.25430e+00 -2.48399e+00 -2.79362e+00 -2.71368e+00 -2.87355e+00
3.32800e+04 8.30000e+01 -2.33218e+00 -2.08499e+00 -2.57937e+00 -2.78313e+00 -2.70133e+00 -2.86493e+00
3.36000e+04 8.40000e+01 -2.38365e+00 -2.03907e+00 -2.72823e+00 -2.77240e+00 -2.68839e+00 -2.85642e+00
3.39200e+04 8.40000e+01 -2.38365e+00 -2.03907e+00 -2.72823e+00 -2.76146e+00 -2.67487e+00 -2.84805e+00
3.42400e+04 8.50000e+01 -2.27372e+00 -2.18404e+00 -2.36339e+00 -2.75033e+00 -2.66086e+00 -2.83979e+00
3.45600e+04 8.60000e+01 -2.40811e+00 -2.14576e+00 -2.67047e+00 -2.73905e+00 -2.64647e+00 -2.83163e+00
3.48800e+04 8.70000e+01 -2.44004e+00 -2.20923e+00 -2.67085e+00 -2.72765e+00 -2.63182e+00 -2.82348e+00
3.52000e+04 8.80000e+01 -2.29453e+00 -2.18703e+00 -2.40203e+00 -2.71616e+00 -2.61709e+00 -2.81524e+00
3.55200e+04 8.80000e+01 -2.29453e+00 -2.18703e+00 -2.40203e+00 -2.70460e+00 -2.60244e+00 -2.80677e+00
3.58400e+04 8.90000e+01 -2.50405e+00 -2.29474e+00 -2.71336e+00 -2.69299e+00 -2.58805e+00 -2.79792e+00
3.61600e+04 9.00000e+01 -2.39662e+00 -2.25000e+00 -2.54324e+00 -2.68131e+00 -2.57408e+00 -2.78854e+00
3.64800e+04 9.10000e+01 -2.31256e+00 -2.10973e+00 -2.51539e+00 -2.66957e+00 -2.56063e+00 -2.77850e+00
3.68000e+04 9.20000e+01 -2.45586e+00 -2.17425e+00 -2.73747e+00 -2.65775e+00 -2.54781e+00 -2.76768e+00
3.71200e+04 9.20000e+01 -2.45586e+00 -2.17425e+00 -2.73747e+00 -2.64585e+00 -2.53567e+00 -2.75603e+00
3.74400e+04 9.30000e+01 -2.25807e+00 -1.86130e+00 -2.65484e+00 -2.63384e+00 -2.52418e+00 -2.74350e+00
3.77600e+04 9.40000e+01 -2.27025e+00 -2.18534e+00 -2.35517e+00 -2.62173e+00 -2.51334e+00 -2.73013e+00
3.80800e+04 9.50000e+01 -2.40329e+00 -2.12604e+00 -2.68054e+00 -2.60954e+00 -2.50309e+00 -2.71598e+00
3.84000e+04 9.60000e+01 -2.35144e+00 -2.22268e+00 -2.48020e+00 -2.59727e+00 -2.49335e+00 -2.70119e+00
3.87200e+04 9.60000e+01 -2.35144e+00 -2.22268e+00 -2.48020e+00 -2.58496e+00 -2.48404e+00 -2.68588e+00
3.90400e+04 9.70000e+01 -2.37135e+00 -2.03813e+00 -2.70458e+00 -2.57267e+00 -2.47508e+00 -2.67025e+00
3.93600e+04 9.80000e+01 -2.06335e+00 -1.81983e+00 -2.30687e+00 -2.56044e+00 -2.46639e+00 -2.65449e+00
3.96800e+04 9.90000e+01 -2.29355e+00 -2.11364e+00 -2.47345e+00 -2.54835e+00 -2.45792e+00 -2.63877e+00
4.00000e+04 1.00000e+02 -2.18653e+00 -1.89849e+00 -2.47458e+00 -2.53644e+00 -2.44962e+00 -2.62327e+00
4.03200e+04 1.00000e+02 -2.18653e+00 -1.89849e+00 -2.47458e+00 -2.52479e+00 -2.44146e+00 -2.60813e+00
4.06400e+04 1.01000e+02 -2.15706e+00 -2.00356e+00 -2.31057e+00 -2.51344e+00 -2.43342e+00 -2.59345e+00
4.09600e+04 1.02000e+02 -2.23147e+00 -1.96271e+00 -2.50023e+00 -2.50243e+00 -2.42552e+00 -2.57933e+00
4.12800e+04 1.03000e+02 -2.16169e+00 -2.00223e+00 -2.32114e+00 -2.49178e+00 -2.41774e+00 -2.56582e+00
4.16000e+04 1.04000e+02 -2.14091e+00 -1.75080e+00 -2.53102e+00 -2.48151e+00 -2.41009e+00 -2.55294e+00
4.19200e+04 1.04000e+02 -2.14091e+00 -1.75080e+00 -2.53102e+00 -2.47162e+00 -2.40252e+00 -2.54072e+00
4.22400e+04 1.05000e+02 -2.04197e+00 -1.70666e+00 -2.37729e+00 -2.46209e+00 -2.39500e+00 -2.52919e+00
4.25600e+04 1.06000e+02 -2.11582e+00 -1.98041e+00 -2.25122e+00 -2.45288e+00 -2.38744e+00 -2.51832e+00
4.28800e+04 1.07000e+02 -2.21767e+00 -2.06918e+00 -2.36615e+00 -2.44395e+00 -2.37975e+00 -2.50814e+00
4.32000e+04 1.08000e+02 -1.96844e+00 -1.78164e+00 -2.15524e+00 -2.43522e+00 -2.37179e+00 -2.49864e+00
4.35200e+04 1.08000e+02 -1.96844e+00 -1.78164e+00 -2.15524e+00 -2.42663e+00 -2.36345e+00 -2.48981e+00
4.38400e+04 1.09000e+02 -2.10696e+00 -1.78543e+00 -2.42849e+00 -2.41811e+00 -2.35462e+00 -2.48161e+00
4.41600e+04 1.10000e+02 -2.23108e+00 -1.95838e+00 -2.50379e+00 -2.40959e+00 -2.34517e+00 -2.47401e+00
4.44800e+04 1.11000e+02 -2.11936e+00 -1.84643e+00 -2.39229e+00 -2.40099e+00 -2.33505e+00 -2.46692e+00
4.48000e+04 1.12000e+02 -1.95954e+00 -1.69716e+00 -2.22193e+00 -2.39224e+00 -2.32422e+00 -2.46026e+00
4.51200e+04 1.12000e+02 -1.95954e+00 -1.69716e+00 -2.22193e+00 -2.38330e+00 -2.31269e+00 -2.45390e+00
4.54400e+04 1.13000e+02 -2.00194e+00 -1.66623e+00 -2.33765e+00 -2.37410e+00 -2.30047e+00 -2.44773e+00
4.57600e+04 1.14000e+02 -2.00222e+00 -1.67250e+00 -2.33193e+00 -2.36463e+00 -2.28761e+00 -2.44164e+00
4.60800e+04 1.15000e+02 -1.98281e+00 -1.78518e+00 -2.18043e+00 -2.35485e+00 -2.27419e+00 -2.43551e+00
4.64000e+04 1.16000e+02 -2.10637e+00 -1.98473e+00 -2.22801e+00 -2.34476e+00 -2.26026e+00 -2.42926e+00
4.67200e+04 1.16000e+02 -2.10637e+00 -1.98473e+00 -2.22801e+00 -2.33438e+00 -2.24591e+00 -2.42285e+00
4.70400e+04 1.17000e+02 -1.90055e+00 -1.73236e+00 -2.06874e+00 -2.32373e+00 -2.23120e+00 -2.41626e+00
4.73600e+04 1.18000e+02 -1.92098e+00 -1.70310e+00 -2.13887e+00 -2.31284e+00 -2.21621e+00 -2.40947e+00
4.76800e+04 1.19000e+02 -2.05766e+00 -1.91136e+00 -2.20397e+00 -2.30176e+00 -2.20101e+00 -2.40251e+00
4.80000e+04 1.20000e+02 -2.03784e+00 -1.98819e+00 -2.08749e+00 -2.29053e+00 -2.18568e+00 -2.39538e+00
4.83200e+04 1.20000e+02 -2.03784e+00 -1.98819e+00 -2.08749e+00 -2.27920e+00 -2.17030e+00 -2.38810e+00
4.86400e+04 1.21000e+02 -2.12166e+00 -1.80986e+00 -2.43345e+00 -2.26780e+00 -2.15495e+00 -2.38065e+00
4.89600e+04 1.22000e+02 -1.98000e+00 -1.73240e+00 -2.22761e+00 -2.25636e+00 -2.13972e+00 -2.37300e+00
4.92800e+04 1.23000e+02 -1.97315e+00 -1.72870e+00 -2.21760e+00 -2.24491e+00 -2.12470e+00 -2.36512e+00
4.96000e+04 1.24000e+02 -1.96957e+00 -1.73465e+00 -2.20449e+00 -2.23348e+00 -2.10999e+00 -2.35697e+00
4.99200e+04 1.24000e+02 -1.96957e+00 -1.73465e+00 -2.20449e+00 -2.22207e+00 -2.09567e+00 -2.34848e+00
5.02400e+04 1.25000e+02 -1.93970e+00 -1.83508e+00 -2.04433e+00 -2.21070e+00 -2.08180e+00 -2.33961e+00
5.05600e+04 1.26000e+02 -2.17329e+00 -1.92302e+00 -2.42356e+00 -2.19940e+00 -2.06846e+00 -2.33034e+00
5.08800e+04 1.27000e+02 -2.03234e+00 -1.99783e+00 -2.06685e+00 -2.18817e+00 -2.05568e+00 -2.32065e+00
5.12000e+04 1.28000e+02 -1.84102e+00 -1.60666e+00 -2.07537e+00 -2.17706e+00 -2.04352e+00 -2.31060e+00
5.15200e+04 1.28000e+02 -1.84102e+00 -1.60666e+00 -2.07537e+00 -2.16610e+00 -2.03197e+00 -2.30023e+00
5.18400e+04 1.29000e+02 -1.70237e+00 -1.53652e+00 -1.86822e+00 -2.15533e+00 -2.02103e+00 -2.28963e+00
5.21600e+04 1.30000e+02 -1.85938e+00 -1.59362e+00 -2.12513e+00 -2.14481e+00 -2.01069e+00 -2.27892e+00
5.24800e+04 1.31000e+02 -1.95037e+00 -1.62784e+00 -2.27290e+00 -2.13457e+00 -2.00092e+00 -2.26822e+00
5.28000e+04 1.32000e+02 -1.75792e+00 -1.59228e+00 -1.92357e+00 -2.12467e+00 -1.99169e+00 -2.25765e+00
5.31200e+04 1.32000e+02 -1.75792e+00 -1.59228e+00 -1.92357e+00 -2.11514e+00 -1.98296e+00 -2.24732e+00
5.34400e+04 1.33000e+02 -1.79566e+00 -1.68349e+00 -1.90784e+00 -2.10603e+00 -1.97473e+00 -2.23733e+00
5.37600e+04 1.34000e+02 -1.93241e+00 -1.77352e+00 -2.09129e+00 -2.09734e+00 -1.96695e+00 -2.22773e+00
5.40800e+04 1.35000e+02 -1.91057e+00 -1.60762e+00 -2.21351e+00 -2.08909e+00 -1.95963e+00 -2.21856e+00
5.44000e+04 1.36000e+02 -1.73638e+00 -1.58064e+00 -1.89213e+00 -2.08126e+00 -1.95274e+00 -2.20978e+00
5.47200e+04 1.36000e+02 -1.73638e+00 -1.58064e+00 -1.89213e+00 -2.07381e+00 -1.94625e+00 -2.20137e+00
5.50400e+04 1.37000e+02 -1.77712e+00 -1.62623e+00 -1.92801e+00 -2.06668e+00 -1.94013e+00 -2.19324e+00
5.53600e+04 1.38000e+02 -1.75817e+00 -1.58527e+00 -1.93107e+00 -2.05980e+00 -1.93430e+00 -2.18530e+00
5.56800e+04 1.39000e+02 -1.62133e+00 -1.45458e+00 -1.78809e+00 -2.05308e+00 -1.92870e+00 -2.17745e+00
5.60000e+04 1.40000e+02 -1.68595e+00 -1.47518e+00 -1.89672e+00 -2.04642e+00 -1.92324e+00 -2.16960e+00
5.63200e+04 1.40000e+02 -1.68595e+00 -1.47518e+00 -1.89672e+00 -2.03973e+00 -1.91780e+00 -2.16166e+00
5.66400e+04 1.41000e+02 -1.67904e+00 -1.47391e+00 -1.88417e+00 -2.03295e+00 -1.91230e+00 -2.15360e+00
5.69600e+04 1.42000e+02 -1.75520e+00 -1.60945e+00 -1.90096e+00 -2.02600e+00 -1.90662e+00 -2.14537e+00
5.72800e+04 1.43000e+02 -1.66832e+00 -1.44836e+00 -1.88829e+00 -2.01882e+00 -1.90068e+00 -2.13697e+00
5.76000e+04 1.44000e+02 -1.76748e+00 -1.61927e+00 -1.91569e+00 -2.01139e+00 -1.89441e+00 -2.12837e+00
5.79200e+04 1.44000e+02 -1.76748e+00 -1.61927e+00 -1.91569e+00 -2.00367e+00 -1.88776e+00 -2.11957e+00
5.82400e+04 1.45000e+02 -1.76432e+00 -1.48672e+00 -2.04192e+00 -1.99563e+00 -1.88070e+00 -2.11057e+00
5.85600e+04 1.46000e+02 -1.61509e+00 -1.44412e+00 -1.78606e+00 -1.98727e+00 -1.87322e+00 -2.10132e+00
5.88800e+04 1.47000e+02 -1.66325e+00 -1.54848e+00 -1.77801e+00 -1.97858e+00 -1.86535e+00 -2.09180e+00
5.92000e+04 1.48000e+02 -1.63765e+00 -1.45849e+00 -1.81680e+00 -1.96953e+00 -1.85711e+00 -2.08195e+00
5.95200e+04 1.48000e+02 -1.63765e+00 -1.45849e+00 -1.81680e+00 -1.96013e+00 -1.84854e+00 -2.07172e+00
5.98400e+04 1.49000e+02 -1.55099e+00 -1.41302e+00 -1.68896e+00 -1.95039e+00 -1.83970e+00 -2.06108e+00
6.01600e+04 1.50000e+02 -1.61181e+00 -1.37962e+00 -1.84401e+00 -1.94032e+00 -1.83064e+00 -2.04999e+00
6.04800e+04 1.51000e+02 -1.72906e+00 -1.45175e+00 -2.00638e+00 -1.92993e+00 -1.82139e+00 -2.03847e+00
6.08000e+04 1.52000e+02 -1.46416e+00 -1.32058e+00 -1.60775e+00 -1.91927e+00 -1.81201e+00 -2.02653e+00
6.11200e+04 1.52000e+02 -1.46416e+00 -1.32058e+00 -1.60775e+00 -1.90839e+00 -1.80252e+00 -2.01426e+00
6.14400e+04 1.53000e+02 -1.43911e+00 -1.32925e+00 -1.54896e+00 -1.89732e+00 -1.79292e+00 -2.00173e+00
6.17600e+04 1.54000e+02 -1.63092e+00 -1.48842e+00 -1.77342e+00 -1.88614e+00 -1.78321e+00 -1.98907e+00
6.20800e+04 1.55000e+02 -1.72580e+00 -1.59119e+00 -1.86041e+00 -1.87489e+00 -1.77338e+00 -1.97640e+00
6.24000e+04 1.56000e+02 -1.74250e+00 -1.46543e+00 -2.01957e+00 -1.86362e+00 -1.76339e+00 -1.96385e+00
6.27200e+04 1.56000e+02 -1.74250e+00 -1.46543e+00 -2.01957e+00 -1.85237e+00 -1.75321e+00 -1.95152e+00
6.30400e+04 1.57000e+02 -1.47816e+00 -1.22249e+00 -1.73384e+00 -1.84117e+00 -1.74281e+00 -1.93953e+00
6.33600e+04 1.58000e+02 -1.44017e+00 -1.28732e+00 -1.59303e+00 -1.83005e+00 -1.73217e+00 -1.92793e+00
6.36800e+04 1.59000e+02 -1.49403e+00 -1.34099e+00 -1.64707e+00 -1.81902e+00 -1.72128e+00 -1.91675e+00
6.40000e+04 1.60000e+02 -1.56622e+00 -1.35812e+00 -1.77433e+00 -1.80807e+00 -1.71013e+00 -1.90601e+00
6.43200e+04 1.60000e+02 -1.56622e+00 -1.35812e+00 -1.77433e+00 -1.79722e+00 -1.69876e+00 -1.89569e+00
6.46400e+04 1.61000e+02 -1.46283e+00 -1.19968e+00 -1.72599e+00 -1.78647e+00 -1.68718e+00 -1.88575e+00
6.49600e+04 1.62000e+02 -1.53071e+00 -1.22651e+00 -1.83490e+00 -1.77581e+00 -1.67544e+00 -1.87618e+00
6.52800e+04 1.63000e+02 -1.51173e+00 -1.27228e+00 -1.75118e+00 -1.76526e+00 -1.66360e+00 -1.86693e+00
6.56000e+04 1.64000e+02 -1.56073e+00 -1.42978e+00 -1.69168e+00 -1.75485e+00 -1.65172e+00 -1.85798e+00
6.59200e+04 1.64000e+02 -1.56073e+00 -1.42978e+00 -1.69168e+00 -1.74458e+00 -1.63985e+00 -1.84931e+00
6.62400e+04 1.65000e+02 -1.61234e+00 -1.31952e+00 -1.90516e+00 -1.73448e+00 -1.62805e+00 -1.84091e+00
6.65600e+04 1.66000e+02 -1.52169e+00 -1.26874e+00 -1.77464e+00 -1.72455e+00 -1.61634e+00 -1.83277e+00
6.68800e+04 1.67000e+02 -1.66632e+00 -1.41128e+00 -1.92135e+00 -1.71481e+00 -1.60474e+00 -1.82487e+00
6.72000e+04 1.68000e+02 -1.32958e+00 -1.16552e+00 -1.49363e+00 -1.70525e+00 -1.59326e+00 -1.81724e+00
6.75200e+04 1.68000e+02 -1.32958e+00 -1.16552e+00 -1.49363e+00 -1.69586e+00 -1.58188e+00 -1.80985e+00
6.78400e+04 1.69000e+02 -1.40756e+00 -1.23862e+00 -1.57650e+00 -1.68666e+00 -1.57060e+00 -1.80272e+00
6.81600e+04 1.70000e+02 -1.32947e+00 -1.13138e+00 -1.52756e+00 -1.67762e+00 -1.55940e+00 -1.79585e+00
6.84800e+04 1.71000e+02 -1.54011e+00 -1.25450e+00 -1.82572e+00 -1.66875e+00 -1.54828e+00 -1.78923e+00
6.88000e+04 1.72000e+02 -1.41870e+00 -1.07900e+00 -1.75841e+00 -1.66006e+00 -1.53725e+00 -1.78288e+00
6.91200e+04 1.72000e+02 -1.41870e+00 -1.07900e+00 -1.75841e+00 -1.65156e+00 -1.52632e+00 -1.77679e+00
6.94400e+04 1.73000e+02 -1.56063e+00 -1.39167e+00 -1.72958e+00 -1.64326e+00 -1.51554e+00 -1.77098e+00
6.97600e+04 1.74000e+02 -1.39581e+00 -1.14362e+00 -1.64801e+00 -1.63519e+00 -1.50492e+00 -1.76546e+00
7.00800e+04 1.75000e+02 -1.40812e+00 -1.22749e+00 -1.58875e+00 -1.62736e+00 -1.49450e+00 -1.76022e+00
7.04000e+04 1.76000e+02 -1.36392e+00 -1.20904e+00 -1.51880e+00 -1.61979e+00 -1.48432e+00 -1.75527e+00
7.07200e+04 1.76000e+02 -1.36392e+00 -1.20904e+00 -1.51880e+00 -1.61248e+00 -1.47439e+00 -1.75056e+00
7.10400e+04 1.77000e+02 -1.36831e+00 -1.10425e+00 -1.63237e+00 -1.60540e+00 -1.46471e+00 -1.74609e+00
7.13600e+04 1.78000e+02 -1.41300e+00 -1.22182e+00 -1.60418e+00 -1.59853e+00 -1.45526e+00 -1.74180e+00
7.16800e+04 1.79000e+02 -1.39764e+00 -1.13497e+00 -1.66031e+00 -1.59185e+00 -1.44604e+00 -1.73765e+00
7.20000e+04 1.80000e+02 -1.46177e+00 -1.22283e+00 -1.70071e+00 -1.58531e+00 -1.43700e+00 -1.73362e+00
7.23200e+04 1.80000e+02 -1.46177e+00 -1.22283e+00 -1.70071e+00 -1.57888e+00 -1.42810e+00 -1.72966e+00
7.26400e+04 1.81000e+02 -1.25972e+00 -1.08734e+00 -1.43211e+00 -1.57254e+00 -1.41931e+00 -1.72576e+00
7.29600e+04 1.82000e+02 -1.41695e+00 -1.25413e+00 -1.57977e+00 -1.56623e+00 -1.41058e+00 -1.72188e+00
7.32800e+04 1.83000e+02 -1.33233e+00 -1.21969e+00 -1.44497e+00 -1.55995e+00 -1.40189e+00 -1.71800e+00
7.36000e+04 1.84000e+02 -1.20259e+00 -1.07982e+00 -1.32535e+00 -1.55366e+00 -1.39323e+00 -1.71409e+00
7.39200e+04 1.84000e+02 -1.20259e+00 -1.07982e+00 -1.32535e+00 -1.54734e+00 -1.38457e+00 -1.71012e+00
7.42400e+04 1.85000e+02 -1.31643e+00 -1.20410e+00 -1.42876e+00 -1.54099e+00 -1.37593e+00 -1.70605e+00
7.45600e+04 1.86000e+02 -1.19531e+00 -1.07317e+00 -1.31745e+00 -1.53458e+00 -1.36731e+00 -1.70185e+00
7.48800e+04 1.87000e+02 -1.43437e+00 -1.20959e+00 -1.65915e+00 -1.52812e+00 -1.35876e+00 -1.69749e+00
7.52000e+04 1.88000e+02 -1.33740e+00 -1.19490e+00 -1.47991e+00 -1.52161e+00 -1.35029e+00 -1.69293e+00
7.55200e+04 1.88000e+02 -1.33740e+00 -1.19490e+00 -1.47991e+00 -1.51503e+00 -1.34193e+00 -1.68814e+00
7.58400e+04 1.89000e+02 -1.37155e+00 -1.15708e+00 -1.58602e+00 -1.50841e+00 -1.33373e+00 -1.68308e+00
7.61600e+04 1.90000e+02 -1.38737e+00 -1.16350e+00 -1.61125e+00 -1.50172e+00 -1.32573e+00 -1.67772e+00
7.64800e+04 1.91000e+02 -1.29003e+00 -1.16038e+00 -1.41969e+00 -1.49497e+00 -1.31794e+00 -1.67200e+00
7.68000e+04 1.92000e+02 -1.17315e+00 -1.02045e+00 -1.32586e+00 -1.48815e+00 -1.31042e+00 -1.66588e+00
7.71200e+04 1.92000e+02 -1.17315e+00 -1.02045e+00 -1.32586e+00 -1.48125e+00 -1.30318e+00 -1.65931e+00
7.74400e+04 1.93000e+02 -1.26621e+00 -1.05668e+00 -1.47575e+00 -1.47424e+00 -1.29624e+00 -1.65225e+00
7.77600e+04 1.94000e+02 -1.26222e+00 -1.11139e+00 -1.41304e+00 -1.46715e+00 -1.28963e+00 -1.64466e+00
7.80800e+04 1.95000e+02 -1.17391e+00 -9.51131e-01 -1.39669e+00 -1.45995e+00 -1.28336e+00 -1.63654e+00
7.84000e+04 1.96000e+02 -1.17145e+00 -1.01675e+00 -1.32615e+00 -1.45267e+00 -1.27743e+00 -1.62792e+00
7.87200e+04 1.96000e+02 -1.17145e+00 -1.01675e+00 -1.32615e+00 -1.44534e+00 -1.27183e+00 -1.61884e+00
7.90400e+04 1.97000e+02 -1.17571e+00 -9.96562e-01 -1.35486e+00 -1.43797e+00 -1.26657e+00 -1.60938e+00
7.93600e+04 1.98000e+02 -1.25766e+00 -1.09350e+00 -1.42183e+00 -1.43062e+00 -1.26162e+00 -1.59962e+00
7.96800e+04 1.99000e+02 -1.30135e+00 -1.15624e+00 -1.44646e+00 -1.42332e+00 -1.25694e+00 -1.58969e+00
8.00000e+04 2.00000e+02 -1.20711e+00 -1.09226e+00 -1.32196e+00 -1.41609e+00 -1.25251e+00 -1.57968e+00
8.03200e+04 2.00000e+02 -1.20711e+00 -1.09226e+00 -1.32196e+00 -1.40897e+00 -1.24825e+00 -1.56968e+00
8.06400e+04 2.01000e+02 -1.21853e+00 -1.07780e+00 -1.35926e+00 -1.40195e+00 -1.24409e+00 -1.55981e+00
8.09600e+04 2.02000e+02 -1.27813e+00 -1.12033e+00 -1.43592e+00 -1.39504e+00 -1.23996e+00 -1.55011e+00
8.12800e+04 2.03000e+02 -1.29847e+00 -1.14787e+00 -1.44908e+00 -1.38821e+00 -1.23577e+00 -1.54065e+00
8.16000e+04 2.04000e+02 -1.10859e+00 -9.85718e-01 -1.23146e+00 -1.38145e+00 -1.23143e+00 -1.53146e+00
8.19200e+04 2.04000e+02 -1.10859e+00 -9.85718e-01 -1.23146e+00 -1.37472e+00 -1.22687e+00 -1.52257e+00
8.22400e+04 2.05000e+02 -1.18193e+00 -1.05103e+00 -1.31284e+00 -1.36800e+00 -1.22203e+00 -1.51397e+00
8.25600e+04 2.06000e+02 -1.20857e+00 -1.05244e+00 -1.36469e+00 -1.36127e+00 -1.21687e+00 -1.50566e+00
8.28800e+04 2.07000e+02 -1.09870e+00 -9.71863e-01 -1.22555e+00 -1.35451e+00 -1.21138e+00 -1.49763e+00
8.32000e+04 2.08000e+02 -1.16946e+00 -1.03578e+00 -1.30314e+00 -1.34772e+00 -1.20558e+00 -1.48987e+00
8.35200e+04 2.08000e+02 -1.16946e+00 -1.03578e+00 -1.30314e+00 -1.34092e+00 -1.19950e+00 -1.48235e+00
8.38400e+04 2.09000e+02 -1.15999e+00 -1.04051e+00 -1.27946e+00 -1.33413e+00 -1.19320e+00 -1.47507e+00
8.41600e+04 2.10000e+02 -1.04567e+00 -8.67467e-01 -1.22388e+00 -1.32738e+00 -1.18676e+00 -1.46800e+00
8.44800e+04 2.11000e+02 -1.18805e+00 -1.11666e+00 -1.25944e+00 -1.32070e+00 -1.18027e+00 -1.46113e+00
8.48000e+04 2.12000e+02 -1.12405e+00 -9.35933e-01 -1.31217e+00 -1.31412e+00 -1.17381e+00 -1.45442e+00
8.51200e+04 2.12000e+02 -1.12405e+00 -9.35933e-01 -1.31217e+00 -1.30767e+00 -1.16747e+00 -1.44787e+00
8.54400e+04 2.13000e+02 -1.08402e+00 -9.14010e-01 -1.25404e+00 -1.30136e+00 -1.16131e+00 -1.44142e+00
8.57600e+04 2.14000e+02 -1.07389e+00 -8.96797e-01 -1.25098e+00 -1.29522e+00 -1.15539e+00 -1.43504e+00
8.60800e+04 2.15000e+02 -1.15080e+00 -9.86578e-01 -1.31503e+00 -1.28922e+00 -1.14976e+00 -1.42868e+00
8.64000e+04 2.16000e+02 -1.11391e+00 -9.19479e-01 -1.30834e+00 -1.28337e+00 -1.14444e+00 -1.42230e+00
8.67200e+04 2.16000e+02 -1.11391e+00 -9.19479e-01 -1.30834e+00 -1.27763e+00 -1.13941e+00 -1.41584e+00
8.70400e+04 2.17000e+02 -1.10527e+00 -9.44452e-01 -1.26609e+00 -1.27197e+00 -1.13467e+00 -1.40928e+00
8.73600e+04 2.18000e+02 -1.09108e+00 -1.01373e+00 -1.16844e+00 -1.26638e+00 -1.13017e+00 -1.40258e+00
8.76800e+04 2.19000e+02 -1.13656e+00 -8.35942e-01 -1.43718e+00 -1.26080e+00 -1.12588e+00 -1.39572e+00
8.80000e+04 2.20000e+02 -1.10809e+00 -9.97679e-01 -1.21850e+00 -1.25521e+00 -1.12173e+00 -1.38870e+00
8.83200e+04 2.20000e+02 -1.10809e+00 -9.97679e-01 -1.21850e+00 -1.24958e+00 -1.11765e+00 -1.38151e+00
8.86400e+04 2.21000e+02 -1.05971e+00 -9.01111e-01 -1.21832e+00 -1.24389e+00 -1.11359e+00 -1.37419e+00
8.89600e+04 2.22000e+02 -1.02190e+00 -9.04779e-01 -1.13902e+00 -1.23812e+00 -1.10947e+00 -1.36677e+00
8.92800e+04 2.23000e+02 -1.09397e+00 -9.32989e-01 -1.25495e+00 -1.23227e+00 -1.10524e+00 -1.35930e+00
8.96000e+04 2.24000e+02 -1.01745e+00 -9.43502e-01 -1.09140e+00 -1.22634e+00 -1.10085e+00 -1.35183e+00
8.99200e+04 2.24000e+02 -1.01745e+00 -9.43502e-01 -1.09140e+00 -1.22034e+00 -1.09626e+00 -1.34442e+00
9.02400e+04 2.25000e+02 -1.05412e+00 -9.02893e-01 -1.20535e+00 -1.21429e+00 -1.09145e+00 -1.33713e+00
9.05600e+04 2.26000e+02 -1.02535e+00 -8.93801e-01 -1.15690e+00 -1.20822e+00 -1.08642e+00 -1.33001e+00
9.08800e+04 2.27000e+02 -1.08699e+00 -9.58975e-01 -1.21501e+00 -1.20214e+00 -1.08116e+00 -1.32312e+00
9.12000e+04 2.28000e+02 -1.10273e+00 -9.70549e-01 -1.23491e+00 -1.19609e+00 -1.07570e+00 -1.31648e+00
9.15200e+04 2.28000e+02 -1.10273e+00 -9.70549e-01 -1.23491e+00 -1.19010e+00 -1.07007e+00 -1.31012e+00
9.18400e+04 2.29000e+02 -9.49321e-01 -8.29484e-01 -1.06916e+00 -1.18417e+00 -1.06428e+00 -1.30406e+00
9.21600e+04 2.30000e+02 -1.14298e+00 -9.29437e-01 -1.35652e+00 -1.17834e+00 -1.05839e+00 -1.29828e+00
9.24800e+04 2.31000e+02 -1.00324e+00 -9.03846e-01 -1.10263e+00 -1.17260e+00 -1.05243e+00 -1.29277e+00
9.28000e+04 2.32000e+02 -1.00501e+00 -7.90224e-01 -1.21979e+00 -1.16695e+00 -1.04643e+00 -1.28747e+00
9.31200e+04 2.32000e+02 -1.00501e+00 -7.90224e-01 -1.21979e+00 -1.16140e+00 -1.04043e+00 -1.28237e+00
9.34400e+04 2.33000e+02 -1.02385e+00 -9.52340e-01 -1.09535e+00 -1.15594e+00 -1.03447e+00 -1.27742e+00
9.37600e+04 2.34000e+02 -9.80747e-01 -8.78865e-01 -1.08263e+00 -1.15057e+00 -1.02857e+00 -1.27256e+00
9.40800e+04 2.35000e+02 -1.03298e+00 -8.93717e-01 -1.17225e+00 -1.14527e+00 -1.02278e+00 -1.26777e+00
9.44000e+04 2.36000e+02 -1.01659e+00 -8.60002e-01 -1.17317e+00 -1.14006e+00 -1.01711e+00 -1.26301e+00
9.47200e+04 2.36000e+02 -1.01659e+00 -8.60002e-01 -1.17317e+00 -1.13492e+00 -1.01159e+00 -1.25825e+00
9.50400e+04 2.37000e+02 -9.94203e-01 -8.25889e-01 -1.16252e+00 -1.12986e+00 -1.00625e+00 -1.25347e+00
9.53600e+04 2.38000e+02 -9.99309e-01 -9.08112e-01 -1.09051e+00 -1.12489e+00 -1.00110e+00 -1.24868e+00
9.56800e+04 2.39000e+02 -9.25073e-01 -8.22186e-01 -1.02796e+00 -1.12000e+00 -9.96154e-01 -1.24385e+00
9.60000e+04 2.40000e+02 -1.04638e+00 -9.18142e-01 -1.17463e+00 -1.11520e+00 -9.91427e-01 -1.23897e+00
9.63200e+04 2.40000e+02 -1.04638e+00 -9.18142e-01 -1.17463e+00 -1.11049e+00 -9.86930e-01 -1.23406e+00
9.66400e+04 2.41000e+02 -9.54469e-01 -8.38420e-01 -1.07052e+00 -1.10588e+00 -9.82655e-01 -1.22910e+00
9.69600e+04 2.42000e+02 -9.50481e-01 -8.53039e-01 -1.04792e+00 -1.10135e+00 -9.78606e-01 -1.22409e+00
9.72800e+04 2.43000e+02 -9.40214e-01 -8.31032e-01 -1.04939e+00 -1.09689e+00 -9.74768e-01 -1.21902e+00
9.76000e+04 2.44000e+02 -9.83683e-01 -8.87819e-01 -1.07955e+00 -1.09252e+00 -9.71134e-01 -1.21390e+00
9.79200e+04 2.44000e+02 -9.83683e-01 -8.87819e-01 -1.07955e+00 -1.08820e+00 -9.67688e-01 -1.20872e+00
9.82400e+04 2.45000e+02 -9.85249e-01 -9.09566e-01 -1.06093e+00 -1.08395e+00 -9.64410e-01 -1.20349e+00
9.85600e+04 2.46000e+02 -1.06509e+00 -9.62339e-01 -1.16783e+00 -1.07973e+00 -9.61273e-01 -1.19819e+00
9.88800e+04 2.47000e+02 -9.95903e-01 -8.86075e-01 -1.10573e+00 -1.07556e+00 -9.58262e-01 -1.19286e+00
9.92000e+04 2.48000e+02 -9.59201e-01 -8.54491e-01 -1.06391e+00 -1.07141e+00 -9.55342e-01 -1.18748e+00
9.95200e+04 2.48000e+02 -9.59201e-01 -8.54491e-01 -1.06391e+00 -1.06727e+00 -9.52485e-01 -1.18205e+00
9.98400e+04 2.49000e+02 -1.03071e+00 -9.60714e-01 -1.10071e+00 -1.06313e+00 -9.49663e-01 -1.17661e+00
1.00160e+05 2.50000e+02 -9.59536e-01 -8.66678e-01 -1.05239e+00 -1.05900e+00 -9.46844e-01 -1.17116e+00
1.00480e+05 2.51000e+02 -8.97852e-01 -8.07515e-01 -9.88190e-01 -1.05486e+00 -9.44008e-01 -1.16571e+00
1.00800e+05 2.52000e+02 -9.65317e-01 -8.20936e-01 -1.10970e+00 -1.05072e+00 -9.41142e-01 -1.16029e+00
1.01120e+05 2.52000e+02 -9.65317e-01 -8.20936e-01 -1.10970e+00 -1.04658e+00 -9.38241e-01 -1.15491e+00
1.01440e+05 2.53000e+02 -9.49864e-01 -8.34935e-01 -1.06479e+00 -1.04246e+00 -9.35317e-01 -1.14960e+00
1.01760e+05 2.54000e+02 -8.95482e-01 -7.88434e-01 -1.00253e+00 -1.03838e+00 -9.32383e-01 -1.14437e+00
1.02080e+05 2.55000e+02 -9.28395e-01 -8.34430e-01 -1.02236e+00 -1.03437e+00 -9.29473e-01 -1.13927e+00
1.02400e+05 2.56000e+02 -9.13911e-01 -8.32830e-01 -9.94992e-01 -1.03046e+00 -9.26621e-01 -1.13429e+00
1.02720e+05 2.56000e+02 -9.13911e-01 -8.32830e-01 -9.94992e-01 -1.02667e+00 -9.23861e-01 -1.12947e+00
1.03040e+05 2.57000e+02 -8.45063e-01 -7.86085e-01 -9.04041e-01 -1.02302e+00 -9.21225e-01 -1.12482e+00
1.03360e+05 2.58000e+02 -9.03591e-01 -8.39898e-01 -9.67284e-01 -1.01954e+00 -9.18739e-01 -1.12034e+00
1.03680e+05 2.59000e+02 -8.65384e-01 -7.83548e-01 -9.47221e-01 -1.01623e+00 -9.16413e-01 -1.11604e+00
1.04000e+05 2.60000e+02 -8.72684e-01 -7.55464e-01 -9.89904e-01 -1.01308e+00 -9.14251e-01 -1.11190e+00
1.04320e+05 2.60000e+02 -8.72684e-01 -7.55464e-01 -9.89904e-01 -1.01008e+00 -9.12235e-01 -1.10793e+00
1.04640e+05 2.61000e+02 -8.85821e-01 -7.39668e-01 -1.03197e+00 -1.00721e+00 -9.10347e-01 -1.10408e+00
1.04960e+05 2.62000e+02 -8.83469e-01 -7.47562e-01 -1.01938e+00 -1.00444e+00 -9.08554e-01 -1.10033e+00
1.05280e+05 2.63000e+02 -8.59358e-01 -7.51168e-01 -9.67549e-01 -1.00174e+00 -9.06822e-01 -1.09665e+00
1.05600e+05 2.64000e+02 -8.11355e-01 -6.96334e-01 -9.26377e-01 -9.99046e-01 -9.05112e-01 -1.09298e+00
1.05920e+05 2.64000e+02 -8.11355e-01 -6.96334e-01 -9.26377e-01 -9.96329e-01 -9.03387e-01 -1.08927e+00
1.06240e+05 2.65000e+02 -8.87349e-01 -7.88007e-01 -9.86691e-01 -9.93545e-01 -9.01609e-01 -1.08548e+00
1.06560e+05 2.66000e+02 -8.65395e-01 -7.24793e-01 -1.00600e+00 -9.90647e-01 -8.99747e-01 -1.08155e+00
1.06880e+05 2.67000e+02 -8.27876e-01 -7.12620e-01 -9.43132e-01 -9.87600e-01 -8.97766e-01 -1.07743e+00
1.07200e+05 2.68000e+02 -9.09116e-01 -7.34450e-01 -1.08378e+00 -9.84376e-01 -8.95638e-01 -1.07311e+00
1.07520e+05 2.68000e+02 -9.09116e-01 -7.34450e-01 -1.08378e+00 -9.80952e-01 -8.93336e-01 -1.06857e+00
1.07840e+05 2.69000e+02 -9.75983e-01 -8.06753e-01 -1.14521e+00 -9.77314e-01 -8.90836e-01 -1.06379e+00
1.08160e+05 2.70000e+02 -8.57638e-01 -7.20240e-01 -9.95036e-01 -9.73457e-01 -8.88116e-01 -1.05880e+00
1.08480e+05 2.71000e+02 -8.73731e-01 -7.41598e-01 -1.00586e+00 -9.69380e-01 -8.85157e-01 -1.05360e+00
1.08800e+05 2.72000e+02 -8.88766e-01 -7.52137e-01 -1.02540e+00 -9.65101e-01 -8.81945e-01 -1.04826e+00
1.09120e+05 2.72000e+02 -8.88766e-01 -7.52137e-01 -1.02540e+00 -9.60634e-01 -8.78471e-01 -1.04280e+00
1.09440e+05 2.73000e+02 -8.34683e-01 -7.17732e-01 -9.51635e-01 -9.56002e-01 -8.74733e-01 -1.03727e+00
1.09760e+05 2.74000e+02 -7.85224e-01 -7.28861e-01 -8.41586e-01 -9.51241e-01 -8.70736e-01 -1.03175e+00
1.10080e+05 2.75000e+02 -8.57854e-01 -7.51753e-01 -9.63956e-01 -9.46388e-01 -8.66494e-01 -1.02628e+00
1.10400e+05 2.76000e+02 -8.44262e-01 -7.38496e-01 -9.50029e-01 -9.41490e-01 -8.62032e-01 -1.02095e+00
1.10720e+05 2.76000e+02 -8.44262e-01 -7.38496e-01 -9.50029e-01 -9.36593e-01 -8.57384e-01 -1.01580e+00
1.11040e+05 2.77000e+02 -8.40012e-01 -7.55861e-01 -9.24163e-01 -9.31755e-01 -8.52590e-01 -1.01092e+00
1.11360e+05 2.78000e+02 -7.94458e-01 -7.24186e-01 -8.64729e-01 -9.27021e-01 -8.47697e-01 -1.00635e+00
1.11680e+05 2.79000e+02 -8.78617e-01 -6.97529e-01 -1.05970e+00 -9.22442e-01 -8.42756e-01 -1.00213e+00
1.12000e+05 2.80000e+02 -7.99378e-01 -7.00810e-01 -8.97946e-01 -9.18052e-01 -8.37820e-01 -9.98284e-01
1.12320e+05 2.80000e+02 -7.99378e-01 -7.00810e-01 -8.97946e-01 -9.13883e-01 -8.32941e-01 -9.94824e-01
1.12640e+05 2.81000e+02 -8.27311e-01 -7.28167e-01 -9.26455e-01 -9.09949e-01 -8.28167e-01 -9.91732e-01
1.12960e+05 2.82000e+02 -8.74324e-01 -8.08173e-01 -9.40474e-01 -9.06250e-01 -8.23543e-01 -9.88956e-01
1.13280e+05 2.83000e+02 -8.49531e-01 -7.24184e-01 -9.74879e-01 -9.02781e-01 -8.19105e-01 -9.86457e-01
1.13600e+05 2.84000e+02 -8.47091e-01 -7.75302e-01 -9.18880e-01 -8.99523e-01 -8.14881e-01 -9.84165e-01
1.13920e+05 2.84000e+02 -8.47091e-01 -7.75302e-01 -9.18880e-01 -8.96451e-01 -8.10887e-01 -9.82014e-01
1.14240e+05 2.85000e+02 -7.74645e-01 -7.06995e-01 -8.42294e-01 -8.93531e-01 -8.07133e-01 -9.79930e-01
1.14560e+05 2.86000e+02 -8.00235e-01 -7.02761e-01 -8.97710e-01 -8.90738e-01 -8.03612e-01 -9.77864e-01
1.14880e+05 2.87000e+02 -8.24151e-01 -7.64033e-01 -8.84268e-01 -8.88039e-01 -8.00313e-01 -9.75766e-01
1.15200e+05 2.88000e+02 -8.02586e-01 -7.71073e-01 -8.34098e-01 -8.85407e-01 -7.97220e-01 -9.73594e-01
1.15520e+05 2.88000e+02 -8.02586e-01 -7.71073e-01 -8.34098e-01 -8.82822e-01 -7.94311e-01 -9.71334e-01
1.15840e+05 2.89000e+02 -7.95065e-01 -7.10807e-01 -8.79322e-01 -8.80271e-01 -7.91569e-01 -9.68972e-01
1.16160e+05 2.90000e+02 -8.09390e-01 -7.42493e-01 -8.76287e-01 -8.77742e-01 -7.88976e-01 -9.66509e-01
1.16480e+05 2.91000e+02 -7.81760e-01 -7.09037e-01 -8.54483e-01 -8.75234e-01 -7.86523e-01 -9.63944e-01
1.16800e+05 2.92000e+02 -7.97397e-01 -7.03493e-01 -8.91300e-01 -8.72746e-01 -7.84201e-01 -9.61291e-01
1.17120e+05 2.92000e+02 -7.97397e-01 -7.03493e-01 -8.91300e-01 -8.70279e-01 -7.82004e-01 -9.58553e-01
1.17440e+05 2.93000e+02 -8.55818e-01 -7.77205e-01 -9.34431e-01 -8.67836e-01 -7.79931e-01 -9.55740e-01
1.17760e+05 2.94000e+02 -8.23228e-01 -6.98113e-01 -9.48344e-01 -8.65417e-01 -7.77980e-01 -9.52854e-01
1.18080e+05 2.95000e+02 -7.68047e-01 -6.91720e-01 -8.44375e-01 -8.63023e-01 -7.76150e-01 -9.49895e-01
1.18400e+05 2.96000e+02 -7.74667e-01 -7.07538e-01 -8.41797e-01 -8.60649e-01 -7.74439e-01 -9.46859e-01
1.18720e+05 2.96000e+02 -7.74667e-01 -7.07538e-01 -8.41797e-01 -8.58291e-01 -7.72841e-01 -9.43740e-01
1.19040e+05 2.97000e+02 -7.67023e-01 -6.61423e-01 -8.72623e-01 -8.55944e-01 -7.71354e-01 -9.40534e-01
1.19360e+05 2.98000e+02 -8.46363e-01 -7.35141e-01 -9.57585e-01 -8.53602e-01 -7.69966e-01 -9.37239e-01
1.19680e+05 2.99000e+02 -8.28669e-01 -6.62376e-01 -9.94962e-01 -8.51263e-01 -7.68669e-01 -9.33856e-01
1.20000e+05 3.00000e+02 -8.07111e-01 -7.18762e-01 -8.95460e-01 -8.48923e-01 -7.67449e-01 -9.30396e-01
1.20320e+05 3.00000e+02 -8.07111e-01 -7.18762e-01 -8.95460e-01 -8.46583e-01 -7.66295e-01 -9.26871e-01
1.20640e+05 3.01000e+02 -8.10497e-01 -7.38303e-01 -8.82692e-01 -8.44248e-01 -7.65192e-01 -9.23304e-01
1.20960e+05 3.02000e+02 -7.85862e-01 -6.55593e-01 -9.16131e-01 -8.41921e-01 -7.64124e-01 -9.19718e-01
1.21280e+05 3.03000e+02 -7.50174e-01 -6.82422e-01 -8.17926e-01 -8.39608e-01 -7.63074e-01 -9.16142e-01
1.21600e+05 3.04000e+02 -8.03950e-01 -7.04813e-01 -9.03087e-01 -8.37316e-01 -7.62025e-01 -9.12608e-01
1.21920e+05 3.04000e+02 -8.03950e-01 -7.04813e-01 -9.03087e-01 -8.35053e-01 -7.60961e-01 -9.09146e-01
1.22240e+05 3.05000e+02 -8.08293e-01 -7.14679e-01 -9.01907e-01 -8.32828e-01 -7.59865e-01 -9.05792e-01
1.22560e+05 3.06000e+02 -7.82069e-01 -6.92786e-01 -8.71352e-01 -8.30651e-01 -7.58723e-01 -9.02579e-01
1.22880e+05 3.07000e+02 -7.91178e-01 -7.30869e-01 -8.51487e-01 -8.28533e-01 -7.57524e-01 -8.99542e-01
1.23200e+05 3.08000e+02 -7.71872e-01 -6.91293e-01 -8.52450e-01 -8.26484e-01 -7.56260e-01 -8.96709e-01
1.23520e+05 3.08000e+02 -7.71872e-01 -6.91293e-01 -8.52450e-01 -8.24515e-01 -7.54925e-01 -8.94104e-01
1.23840e+05 3.09000e+02 -7.52877e-01 -6.99889e-01 -8.05866e-01 -8.22631e-01 -7.53519e-01 -8.91743e-01
1.24160e+05 3.10000e+02 -8.01572e-01 -7.02205e-01 -9.00940e-01 -8.20839e-01 -7.52049e-01 -8.89630e-01
1.24480e+05 3.11000e+02 -8.49518e-01 -7.39264e-01 -9.59771e-01 -8.19140e-01 -7.50522e-01 -8.87758e-01
1.24800e+05 3.12000e+02 -7.35511e-01 -6.60622e-01 -8.10399e-01 -8.17532e-01 -7.48954e-01 -8.86110e-01
1.25120e+05 3.12000e+02 -7.35511e-01 -6.60622e-01 -8.10399e-01 -8.16011e-01 -7.47364e-01 -8.84658e-01
1.25440e+05 3.13000e+02 -7.66189e-01 -7.16062e-01 -8.16315e-01 -8.14569e-01 -7.45775e-01 -8.83363e-01
1.25760e+05 3.14000e+02 -7.05899e-01 -6.70080e-01 -7.41718e-01 -8.13198e-01 -7.44212e-01 -8.82184e-01
1.26080e+05 3.15000e+02 -7.80465e-01 -6.73993e-01 -8.86937e-01 -8.11886e-01 -7.42698e-01 -8.81075e-01
1.26400e+05 3.16000e+02 -7.38625e-01 -6.96542e-01 -7.80708e-01 -8.10624e-01 -7.41258e-01 -8.79990e-01
1.26720e+05 3.16000e+02 -7.38625e-01 -6.96542e-01 -7.80708e-01 -8.09400e-01 -7.39911e-01 -8.78888e-01
1.27040e+05 3.17000e+02 -7.36054e-01 -6.80249e-01 -7.91860e-01 -8.08204e-01 -7.38676e-01 -8.77732e-01
1.27360e+05 3.18000e+02 -7.33522e-01 -6.73893e-01 -7.93151e-01 -8.07029e-01 -7.37565e-01 -8.76493e-01
1.27680e+05 3.19000e+02 -7.63687e-01 -6.51401e-01 -8.75972e-01 -8.05867e-01 -7.36585e-01 -8.75149e-01
1.28000e+05 3.20000e+02 -8.07934e-01 -7.30049e-01 -8.85818e-01 -8.04710e-01 -7.35738e-01 -8.73683e-01
1.28320e+05 3.20000e+02 -8.07934e-01 -7.30049e-01 -8.85818e-01 -8.03550e-01 -7.35017e-01 -8.72082e-01
1.28640e+05 3.21000e+02 -7.29708e-01 -6.44151e-01 -8.15265e-01 -8.02375e-01 -7.34412e-01 -8.70338e-01
1.28960e+05 3.22000e+02 -7.44906e-01 -6.57225e-01 -8.32587e-01 -8.01175e-01 -7.33907e-01 -8.68442e-01
1.29280e+05 3.23000e+02 -7.93613e-01 -6.74148e-01 -9.13078e-01 -7.99935e-01 -7.33480e-01 -8.66389e-01
1.29600e+05 3.24000e+02 -7.31483e-01 -6.73461e-01 -7.89504e-01 -7.98642e-01 -7.33110e-01 -8.64173e-01
1.29920e+05 3.24000e+02 -7.31483e-01 -6.73461e-01 -7.89504e-01 -7.97282e-01 -7.32767e-01 -8.61796e-01
1.30240e+05 3.25000e+02 -7.68757e-01 -6.81777e-01 -8.55736e-01 -7.95843e-01 -7.32424e-01 -8.59262e-01
1.30560e+05 3.26000e+02 -7.60494e-01 -7.09509e-01 -8.11480e-01 -7.94319e-01 -7.32053e-01 -8.56586e-01
1.30880e+05 3.27000e+02 -7.48728e-01 -6.45339e-01 -8.52117e-01 -7.92707e-01 -7.31625e-01 -8.53789e-01
1.31200e+05 3.28000e+02 -7.19999e-01 -6.41469e-01 -7.98530e-01 -7.91010e-01 -7.31116e-01 -8.50904e-01
1.31520e+05 3.28000e+02 -7.19999e-01 -6.41469e-01 -7.98530e-01 -7.89234e-01 -7.30502e-01 -8.47966e-01
1.31840e+05 3.29000e+02 -7.46066e-01 -6.80992e-01 -8.11139e-01 -7.87394e-01 -7.29767e-01 -8.45022e-01
1.32160e+05 3.30000e+02 -7.38698e-01 -6.76993e-01 -8.00402e-01 -7.85507e-01 -7.28901e-01 -8.42114e-01
1.32480e+05 3.31000e+02 -7.33407e-01 -6.77030e-01 -7.89784e-01 -7.83592e-01 -7.27896e-01 -8.39289e-01
1.32800e+05 3.32000e+02 -7.45892e-01 -6.71274e-01 -8.20510e-01 -7.81671e-01 -7.26755e-01 -8.36588e-01
1.33120e+05 3.32000e+02 -7.45892e-01 -6.71274e-01 -8.20510e-01 -7.79766e-01 -7.25485e-01 -8.34047e-01
1.33440e+05 3.33000e+02 -7.13546e-01 -6.43792e-01 -7.83301e-01 -7.77894e-01 -7.24099e-01 -8.31690e-01
1.33760e+05 3.34000e+02 -7.59098e-01 -7.07103e-01 -8.11092e-01 -7.76074e-01 -7.22614e-01 -8.29533e-01
1.34080e+05 3.35000e+02 -6.86372e-01 -6.47667e-01 -7.25077e-01 -7.74317e-01 -7.21055e-01 -8.27579e-01
1.34400e+05 3.36000e+02 -7.17536e-01 -6.37493e-01 -7.97580e-01 -7.72631e-01 -7.19445e-01 -8.25817e-01
1.34720e+05 3.36000e+02 -7.17536e-01 -6.37493e-01 -7.97580e-01 -7.71019e-01 -7.17811e-01 -8.24227e-01
1.35040e+05 3.37000e+02 -7.06955e-01 -6.50444e-01 -7.63466e-01 -7.69481e-01 -7.16180e-01 -8.22781e-01
1.35360e+05 3.38000e+02 -7.80503e-01 -7.18059e-01 -8.42947e-01 -7.68010e-01 -7.14576e-01 -8.21445e-01
1.35680e+05 3.39000e+02 -7.46349e-01 -6.24943e-01 -8.67755e-01 -7.66600e-01 -7.13017e-01 -8.20182e-01
1.36000e+05 3.40000e+02 -7.43349e-01 -6.33837e-01 -8.52862e-01 -7.65239e-01 -7.11521e-01 -8.18956e-01
1.36320e+05 3.40000e+02 -7.43349e-01 -6.33837e-01 -8.52862e-01 -7.63915e-01 -7.10098e-01 -8.17732e-01
1.36640e+05 3.41000e+02 -6.83909e-01 -6.05488e-01 -7.62329e-01 -7.62617e-01 -7.08752e-01 -8.16481e-01
1.36960e+05 3.42000e+02 -7.38408e-01 -6.43693e-01 -8.33123e-01 -7.61330e-01 -7.07482e-01 -8.15177e-01
1.37280e+05 3.43000e+02 -7.29708e-01 -6.51697e-01 -8.07719e-01 -7.60041e-01 -7.06280e-01 -8.13802e-01
1.37600e+05 3.44000e+02 -6.62407e-01 -6.12618e-01 -7.12196e-01 -7.58741e-01 -7.05137e-01 -8.12346e-01
1.37920e+05 3.44000e+02 -6.62407e-01 -6.12618e-01 -7.12196e-01 -7.57423e-01 -7.04037e-01 -8.10808e-01
1.38240e+05 3.45000e+02 -7.20264e-01 -6.46101e-01 -7.94428e-01 -7.56081e-01 -7.02963e-01 -8.09199e-01
1.38560e+05 3.46000e+02 -7.12783e-01 -6.78419e-01 -7.47148e-01 -7.54716e-01 -7.01898e-01 -8.07533e-01
1.38880e+05 3.47000e+02 -6.69790e-01 -5.87833e-01 -7.51746e-01 -7.53332e-01 -7.00826e-01 -8.05838e-01
1.39200e+05 3.48000e+02 -6.88318e-01 -6.18445e-01 -7.58190e-01 -7.51936e-01 -6.99731e-01 -8.04140e-01
1.39520e+05 3.48000e+02 -6.88318e-01 -6.18445e-01 -7.58190e-01 -7.50535e-01 -6.98602e-01 -8.02468e-01
1.39840e+05 3.49000e+02 -7.07948e-01 -6.22590e-01 -7.93305e-01 -7.49136e-01 -6.97429e-01 -8.00843e-01
1.40160e+05 3.50000e+02 -6.79444e-01 -6.20423e-01 -7.38465e-01 -7.47747e-01 -6.96210e-01 -7.99284e-01
1.40480e+05 3.51000e+02 -7.16151e-01 -6.20432e-01 -8.11870e-01 -7.46370e-01 -6.94943e-01 -7.97797e-01
1.40800e+05 3.52000e+02 -7.09531e-01 -6.17545e-01 -8.01517e-01 -7.45006e-01 -6.93630e-01 -7.96381e-01
1.41120e+05 3.52000e+02 -7.09531e-01 -6.17545e-01 -8.01517e-01 -7.43651e-01 -6.92277e-01 -7.95026e-01
1.41440e+05 3.53000e+02 -7.16006e-01 -6.22983e-01 -8.09029e-01 -7.42300e-01 -6.90887e-01 -7.93713e-01
1.41760e+05 3.54000e+02 -6.61979e-01 -5.69143e-01 -7.54815e-01 -7.40944e-01 -6.89466e-01 -7.92421e-01
1.42080e+05 3.55000e+02 -6.75232e-01 -6.23605e-01 -7.26859e-01 -7.39570e-01 -6.88018e-01 -7.91121e-01
1.42400e+05 3.56000e+02 -7.06486e-01 -6.39608e-01 -7.73364e-01 -7.38168e-01 -6.86549e-01 -7.89787e-01
1.42720e+05 3.56000e+02 -7.06486e-01 -6.39608e-01 -7.73364e-01 -7.36727e-01 -6.85064e-01 -7.88391e-01
1.43040e+05 3.57000e+02 -6.57395e-01 -5.82720e-01 -7.32069e-01 -7.35240e-01 -6.83572e-01 -7.86908e-01
1.43360e+05 3.58000e+02 -6.80626e-01 -6.31092e-01 -7.30159e-01 -7.33700e-01 -6.82079e-01 -7.85321e-01
1.43680e+05 3.59000e+02 -7.08364e-01 -6.48079e-01 -7.68649e-01 -7.32107e-01 -6.80596e-01 -7.83619e-01
1.44000e+05 3.60000e+02 -7.21184e-01 -6.87062e-01 -7.55305e-01 -7.30464e-01 -6.79127e-01 -7.81801e-01
1.44320e+05 3.60000e+02 -7.21184e-01 -6.87062e-01 -7.55305e-01 -7.28775e-01 -6.77677e-01 -7.79873e-01
1.44640e+05 3.61000e+02 -7.10547e-01 -6.43310e-01 -7.77784e-01 -7.27048e-01 -6.76245e-01 -7.77851e-01
1.44960e+05 3.62000e+02 -6.49576e-01 -6.04533e-01 -6.94619e-01 -7.25293e-01 -6.74828e-01 -7.75757e-01
1.45280e+05 3.63000e+02 -6.64604e-01 -6.45500e-01 -6.83709e-01 -7.23517e-01 -6.73417e-01 -7.73617e-01
1.45600e+05 3.64000e+02 -6.28749e-01 -5.77445e-01 -6.80053e-01 -7.21730e-01 -6.72005e-01 -7.71455e-01
1.45920e+05 3.64000e+02 -6.28749e-01 -5.77445e-01 -6.80053e-01 -7.19939e-01 -6.70581e-01 -7.69297e-01
1.46240e+05 3.65000e+02 -6.61809e-01 -6.04121e-01 -7.19497e-01 -7.18154e-01 -6.69142e-01 -7.67166e-01
1.46560e+05 3.66000e+02 -6.25860e-01 -5.62787e-01 -6.88933e-01 -7.16382e-01 -6.67687e-01 -7.65077e-01
1.46880e+05 3.67000e+02 -6.69987e-01 -6.36663e-01 -7.03312e-01 -7.14632e-01 -6.66223e-01 -7.63041e-01
1.47200e+05 3.68000e+02 -6.80316e-01 -6.20170e-01 -7.40463e-01 -7.12914e-01 -6.64764e-01 -7.61063e-01
1.47520e+05 3.68000e+02 -6.80316e-01 -6.20170e-01 -7.40463e-01 -7.11234e-01 -6.63327e-01 -7.59141e-01
1.47840e+05 3.69000e+02 -6.30290e-01 -5.88718e-01 -6.71862e-01 -7.09600e-01 -6.61932e-01 -7.57268e-01
1.48160e+05 3.70000e+02 -6.81133e-01 -6.23982e-01 -7.38284e-01 -7.08011e-01 -6.60594e-01 -7.55429e-01
1.48480e+05 3.71000e+02 -6.96043e-01 -6.46463e-01 -7.45623e-01 -7.06467e-01 -6.59327e-01 -7.53608e-01
1.48800e+05 3.72000e+02 -6.67608e-01 -6.35976e-01 -6.99240e-01 -7.04959e-01 -6.58135e-01 -7.51784e-01
1.49120e+05 3.72000e+02 -6.67608e-01 -6.35976e-01 -6.99240e-01 -7.03477e-01 -6.57015e-01 -7.49939e-01
1.49440e+05 3.73000e+02 -6.10718e-01 -5.47392e-01 -6.74043e-01 -7.02006e-01 -6.55957e-01 -7.48054e-01
1.49760e+05 3.74000e+02 -6.78683e-01 -6.15102e-01 -7.42264e-01 -7.00529e-01 -6.54945e-01 -7.46113e-01
1.50080e+05 3.75000e+02 -6.86200e-01 -6.13446e-01 -7.58953e-01 -6.99031e-01 -6.53957e-01 -7.44105e-01
1.50400e+05 3.76000e+02 -6.58250e-01 -6.20372e-01 -6.96128e-01 -6.97499e-01 -6.52976e-01 -7.42022e-01
1.50720e+05 3.76000e+02 -6.58250e-01 -6.20372e-01 -6.96128e-01 -6.95924e-01 -6.51982e-01 -7.39866e-01
1.51040e+05 3.77000e+02 -6.52557e-01 -6.08211e-01 -6.96903e-01 -6.94301e-01 -6.50964e-01 -7.37639e-01
1.51360e+05 3.78000e+02 -6.65641e-01 -6.08202e-01 -7.23081e-01 -6.92633e-01 -6.49915e-01 -7.35352e-01
1.51680e+05 3.79000e+02 -6.37870e-01 -5.69119e-01 -7.06622e-01 -6.90925e-01 -6.48832e-01 -7.33019e-01
1.52000e+05 3.80000e+02 -6.40107e-01 -5.64819e-01 -7.15395e-01 -6.89188e-01 -6.47716e-01 -7.30660e-01
1.52320e+05 3.80000e+02 -6.40107e-01 -5.64819e-01 -7.15395e-01 -6.87435e-01 -6.46574e-01 -7.28295e-01
1.52640e+05 3.81000e+02 -6.52383e-01 -6.07532e-01 -6.97233e-01 -6.85681e-01 -6.45412e-01 -7.25950e-01
1.52960e+05 3.82000e+02 -6.57288e-01 -6.24233e-01 -6.90343e-01 -6.83944e-01 -6.44237e-01 -7.23651e-01
1.53280e+05 3.83000e+02 -6.49896e-01 -6.05019e-01 -6.94774e-01 -6.82239e-01 -6.43059e-01 -7.21419e-01
1.53600e+05 3.84000e+02 -6.51996e-01 -5.84689e-01 -7.19302e-01 -6.80582e-01 -6.41885e-01 -7.19278e-01
1.53920e+05 3.84000e+02 -6.51996e-01 -5.84689e-01 -7.19302e-01 -6.78984e-01 -6.40725e-01 -7.17243e-01
1.54240e+05 3.85000e+02 -6.74267e-01 -6.24429e-01 -7.24104e-01 -6.77455e-01 -6.39585e-01 -7.15326e-01
1.54560e+05 3.86000e+02 -6.12901e-01 -5.54563e-01 -6.71239e-01 -6.76001e-01 -6.38470e-01 -7.13532e-01
1.54880e+05 3.87000e+02 -6.65076e-01 -6.08405e-01 -7.21746e-01 -6.74624e-01 -6.37386e-01 -7.11862e-01
1.55200e+05 3.88000e+02 -6.12427e-01 -5.83563e-01 -6.41291e-01 -6.73323e-01 -6.36335e-01 -7.10310e-01
1.55520e+05 3.88000e+02 -6.12427e-01 -5.83563e-01 -6.41291e-01 -6.72092e-01 -6.35319e-01 -7.08865e-01
1.55840e+05 3.89000e+02 -6.60676e-01 -5.98389e-01 -7.22963e-01 -6.70927e-01 -6.34338e-01 -7.07515e-01
1.56160e+05 3.90000e+02 -6.39058e-01 -5.93676e-01 -6.84440e-01 -6.69820e-01 -6.33395e-01 -7.06245e-01
1.56480e+05 3.91000e+02 -6.76644e-01 -5.66628e-01 -7.86660e-01 -6.68764e-01 -6.32488e-01 -7.05039e-01
1.56800e+05 3.92000e+02 -6.91187e-01 -6.38181e-01 -7.44194e-01 -6.67750e-01 -6.31620e-01 -7.03881e-01
1.57120e+05 3.92000e+02 -6.91187e-01 -6.38181e-01 -7.44194e-01 -6.66774e-01 -6.30791e-01 -7.02758e-01
1.57440e+05 3.93000e+02 -6.64189e-01 -6.20269e-01 -7.08109e-01 -6.65829e-01 -6.30003e-01 -7.01654e-01
1.57760e+05 3.94000e+02 -6.45091e-01 -5.63648e-01 -7.26534e-01 -6.64907e-01 -6.29257e-01 -7.00557e-01
1.58080e+05 3.95000e+02 -6.32456e-01 -5.62171e-01 -7.02741e-01 -6.64005e-01 -6.28553e-01 -6.99456e-01
1.58400e+05 3.96000e+02 -6.69651e-01 -6.32075e-01 -7.07227e-01 -6.63118e-01 -6.27890e-01 -6.98345e-01
1.58720e+05 3.96000e+02 -6.69651e-01 -6.32075e-01 -7.07227e-01 -6.62242e-01 -6.27265e-01 -6.97219e-01
1.59040e+05 3.97000e+02 -6.69280e-01 -5.58016e-01 -7.80545e-01 -6.61379e-01 -6.26676e-01 -6.96083e-01
1.59360e+05 3.98000e+02 -6.44150e-01 -5.67064e-01 -7.21237e-01 -6.60531e-01 -6.26116e-01 -6.94947e-01
1.59680e+05 3.99000e+02 -6.72926e-01 -5.85679e-01 -7.60173e-01 -6.59704e-01 -6.25580e-01 -6.93828e-01
1.60000e+05 4.00000e+02 -6.29455e-01 -5.94270e-01 -6.64641e-01 -6.58905e-01 -6.25062e-01 -6.92748e-01
1.60320e+05 4.00000e+02 -6.29455e-01 -5.94270e-01 -6.64641e-01 -6.58144e-01 -6.24554e-01 -6.91734e-01
1.60640e+05 4.01000e+02 -6.28395e-01 -5.89223e-01 -6.67567e-01 -6.57433e-01 -6.24051e-01 -6.90814e-01
1.60960e+05 4.02000e+02 -6.24292e-01 -5.86821e-01 -6.61762e-01 -6.56780e-01 -6.23547e-01 -6.90012e-01
1.61280e+05 4.03000e+02 -6.61729e-01 -6.17491e-01 -7.05967e-01 -6.56194e-01 -6.23033e-01 -6.89354e-01
1.61600e+05 4.04000e+02 -6.09983e-01 -5.75671e-01 -6.44296e-01 -6.55682e-01 -6.22505e-01 -6.88860e-01
1.61920e+05 4.04000e+02 -6.09983e-01 -5.75671e-01 -6.44296e-01 -6.55249e-01 -6.21956e-01 -6.88542e-01
1.62240e+05 4.05000e+02 -6.44813e-01 -5.78229e-01 -7.11398e-01 -6.54895e-01 -6.21383e-01 -6.88407e-01
1.62560e+05 4.06000e+02 -6.77110e-01 -5.93365e-01 -7.60856e-01 -6.54617e-01 -6.20783e-01 -6.88452e-01
1.62880e+05 4.07000e+02 -6.47683e-01 -5.81877e-01 -7.13489e-01 -6.54410e-01 -6.20159e-01 -6.88661e-01
1.63200e+05 4.08000e+02 -6.08021e-01 -5.40685e-01 -6.75358e-01 -6.54264e-01 -6.19518e-01 -6.89010e-01
1.63520e+05 4.08000e+02 -6.08021e-01 -5.40685e-01 -6.75358e-01 -6.54165e-01 -6.18867e-01 -6.89464e-01
1.63840e+05 4.09000e+02 -6.21589e-01 -5.97491e-01 -6.45686e-01 -6.54098e-01 -6.18217e-01 -6.89980e-01
1.64160e+05 4.10000e+02 -6.28165e-01 -6.11268e-01 -6.45063e-01 -6.54046e-01 -6.17579e-01 -6.90513e-01
1.64480e+05 4.11000e+02 -6.06193e-01 -5.49996e-01 -6.62390e-01 -6.53990e-01 -6.16965e-01 -6.91015e-01
1.64800e+05 4.12000e+02 -6.12769e-01 -6.00341e-01 -6.25197e-01 -6.53914e-01 -6.16384e-01 -6.91443e-01
1.65120e+05 4.12000e+02 -6.12769e-01 -6.00341e-01 -6.25197e-01 -6.53804e-01 -6.15843e-01 -6.91764e-01
1.65440e+05 4.13000e+02 -6.40766e-01 -5.69175e-01 -7.12357e-01 -6.53647e-01 -6.15344e-01 -6.91950e-01
1.65760e+05 4.14000e+02 -6.29826e-01 -5.28087e-01 -7.31566e-01 -6.53436e-01 -6.14887e-01 -6.91985e-01
1.66080e+05 4.15000e+02 -6.34331e-01 -6.23640e-01 -6.45022e-01 -6.53164e-01 -6.14470e-01 -6.91859e-01
1.66400e+05 4.16000e+02 -6.44754e-01 -5.60643e-01 -7.28865e-01 -6.52827e-01 -6.14084e-01 -6.91571e-01
1.66720e+05 4.16000e+02 -6.44754e-01 -5.60643e-01 -7.28865e-01 -6.52423e-01 -6.13720e-01 -6.91125e-01
1.67040e+05 4.17000e+02 -6.23084e-01 -6.01082e-01 -6.45086e-01 -6.51948e-01 -6.13368e-01 -6.90527e-01
1.67360e+05 4.18000e+02 -6.42762e-01 -5.78915e-01 -7.06609e-01 -6.51401e-01 -6.13016e-01 -6.89786e-01
1.67680e+05 4.19000e+02 -6.35074e-01 -5.75756e-01 -6.94393e-01 -6.50780e-01 -6.12650e-01 -6.88911e-01
1.68000e+05 4.20000e+02 -6.59777e-01 -5.91741e-01 -7.27813e-01 -6.50086e-01 -6.12259e-01 -6.87912e-01
1.68320e+05 4.20000e+02 -6.59777e-01 -5.91741e-01 -7.27813e-01 -6.49318e-01 -6.11833e-01 -6.86804e-01
1.68640e+05 4.21000e+02 -6.27043e-01 -5.84833e-01 -6.69252e-01 -6.48481e-01 -6.11363e-01 -6.85599e-01
1.68960e+05 4.22000e+02 -5.88368e-01 -5.57189e-01 -6.19546e-01 -6.47580e-01 -6.10847e-01 -6.84314e-01
1.69280e+05 4.23000e+02 -6.51050e-01 -6.18490e-01 -6.83610e-01 -6.46624e-01 -6.10284e-01 -6.82965e-01
1.69600e+05 4.24000e+02 -6.01017e-01 -5.60055e-01 -6.41980e-01 -6.45625e-01 -6.09678e-01 -6.81572e-01
1.69920e+05 4.24000e+02 -6.01017e-01 -5.60055e-01 -6.41980e-01 -6.44596e-01 -6.09037e-01 -6.80156e-01
1.70240e+05 4.25000e+02 -6.22872e-01 -5.62940e-01 -6.82804e-01 -6.43554e-01 -6.08372e-01 -6.78736e-01
1.70560e+05 4.26000e+02 -6.49057e-01 -5.96298e-01 -7.01816e-01 -6.42516e-01 -6.07694e-01 -6.77339e-01
1.70880e+05 4.27000e+02 -6.10344e-01 -5.55732e-01 -6.64955e-01 -6.41499e-01 -6.07014e-01 -6.75984e-01
1.71200e+05 4.28000e+02 -6.01926e-01 -5.61558e-01 -6.42295e-01 -6.40518e-01 -6.06342e-01 -6.74694e-01
1.71520e+05 4.28000e+02 -6.01926e-01 -5.61558e-01 -6.42295e-01 -6.39585e-01 -6.05683e-01 -6.73487e-01
1.71840e+05 4.29000e+02 -6.42949e-01 -6.00645e-01 -6.85253e-01 -6.38712e-01 -6.05043e-01 -6.72380e-01
1.72160e+05 4.30000e+02 -6.02614e-01 -5.53326e-01 -6.51902e-01 -6.37902e-01 -6.04425e-01 -6.71379e-01
1.72480e+05 4.31000e+02 -6.12024e-01 -5.60645e-01 -6.63402e-01 -6.37158e-01 -6.03826e-01 -6.70489e-01
1.72800e+05 4.32000e+02 -6.28683e-01 -6.17289e-01 -6.40077e-01 -6.36476e-01 -6.03248e-01 -6.69705e-01
1.73120e+05 4.32000e+02 -6.28683e-01 -6.17289e-01 -6.40077e-01 -6.35853e-01 -6.02687e-01 -6.69018e-01
1.73440e+05 4.33000e+02 -6.09299e-01 -5.52020e-01 -6.66578e-01 -6.35279e-01 -6.02142e-01 -6.68416e-01
1.73760e+05 4.34000e+02 -5.78806e-01 -5.45105e-01 -6.12508e-01 -6.34747e-01 -6.01610e-01 -6.67883e-01
1.74080e+05 4.35000e+02 -5.89260e-01 -5.52867e-01 -6.25653e-01 -6.34244e-01 -6.01088e-01 -6.67401e-01
1.74400e+05 4.36000e+02 -5.77362e-01 -5.19256e-01 -6.35469e-01 -6.33763e-01 -6.00573e-01 -6.66952e-01
1.74720e+05 4.36000e+02 -5.77362e-01 -5.19256e-01 -6.35469e-01 -6.33291e-01 -6.00060e-01 -6.66522e-01
1.75040e+05 4.37000e+02 -6.09728e-01 -5.65205e-01 -6.54250e-01 -6.32821e-01 -5.99548e-01 -6.66093e-01
1.75360e+05 4.38000e+02 -6.47554e-01 -5.57088e-01 -7.38020e-01 -6.32343e-01 -5.99033e-01 -6.65653e-01
1.75680e+05 4.39000e+02 -6.19097e-01 -5.44082e-01 -6.94113e-01 -6.31851e-01 -5.98514e-01 -6.65188e-01
1.76000e+05 4.40000e+02 -5.98473e-01 -5.74823e-01 -6.22123e-01 -6.31337e-01 -5.97990e-01 -6.64683e-01
1.76320e+05 4.40000e+02 -5.98473e-01 -5.74823e-01 -6.22123e-01 -6.30793e-01 -5.97460e-01 -6.64126e-01
1.76640e+05 4.41000e+02 -6.09464e-01 -5.71441e-01 -6.47488e-01 -6.30212e-01 -5.96924e-01 -6.63499e-01
1.76960e+05 4.42000e+02 -5.83766e-01 -5.46784e-01 -6.20748e-01 -6.29586e-01 -5.96382e-01 -6.62790e-01
1.77280e+05 4.43000e+02 -5.80801e-01 -5.27301e-01 -6.34302e-01 -6.28908e-01 -5.95832e-01 -6.61984e-01
1.77600e+05 4.44000e+02 -6.05671e-01 -5.65828e-01 -6.45513e-01 -6.28172e-01 -5.95270e-01 -6.61075e-01
1.77920e+05 4.44000e+02 -6.05671e-01 -5.65828e-01 -6.45513e-01 -6.27375e-01 -5.94691e-01 -6.60059e-01
1.78240e+05 4.45000e+02 -6.16654e-01 -5.60003e-01 -6.73305e-01 -6.26517e-01 -5.94091e-01 -6.58943e-01
1.78560e+05 4.46000e+02 -6.03285e-01 -5.55425e-01 -6.51146e-01 -6.25601e-01 -5.93464e-01 -6.57739e-01
1.78880e+05 4.47000e+02 -5.89408e-01 -5.64357e-01 -6.14459e-01 -6.24634e-01 -5.92805e-01 -6.56464e-01
1.79200e+05 4.48000e+02 -6.07804e-01 -5.61879e-01 -6.53729e-01 -6.23626e-01 -5.92113e-01 -6.55140e-01
1.79520e+05 4.48000e+02 -6.07804e-01 -5.61879e-01 -6.53729e-01 -6.22586e-01 -5.91384e-01 -6.53788e-01
1.79840e+05 4.49000e+02 -5.92079e-01 -5.48655e-01 -6.35504e-01 -6.21526e-01 -5.90619e-01 -6.52432e-01
1.80160e+05 4.50000e+02 -5.62268e-01 -5.45943e-01 -5.78593e-01 -6.20454e-01 -5.89819e-01 -6.51090e-01
1.80480e+05 4.51000e+02 -5.92387e-01 -5.46362e-01 -6.38411e-01 -6.19382e-01 -5.88987e-01 -6.49777e-01
1.80800e+05 4.52000e+02 -6.21414e-01 -5.75048e-01 -6.67779e-01 -6.18317e-01 -5.88128e-01 -6.48505e-01
1.81120e+05 4.52000e+02 -6.21414e-01 -5.75048e-01 -6.67779e-01 -6.17265e-01 -5.87248e-01 -6.47281e-01
1.81440e+05 4.53000e+02 -5.97813e-01 -5.59541e-01 -6.36085e-01 -6.16231e-01 -5.86354e-01 -6.46109e-01
1.81760e+05 4.54000e+02 -5.64568e-01 -5.18157e-01 -6.10980e-01 -6.15221e-01 -5.85456e-01 -6.44986e-01
1.82080e+05 4.55000e+02 -5.89011e-01 -5.40888e-01 -6.37133e-01 -6.14236e-01 -5.84563e-01 -6.43909e-01
1.82400e+05 4.56000e+02 -5.77123e-01 -5.30625e-01 -6.23621e-01 -6.13278e-01 -5.83686e-01 -6.42869e-01
1.82720e+05 4.56000e+02 -5.77123e-01 -5.30625e-01 -6.23621e-01 -6.12346e-01 -5.82835e-01 -6.41857e-01
1.83040e+05 4.57000e+02 -5.75370e-01 -5.44216e-01 -6.06524e-01 -6.11439e-01 -5.82019e-01 -6.40860e-01
1.83360e+05 4.58000e+02 -5.95479e-01 -5.46166e-01 -6.44791e-01 -6.10555e-01 -5.81250e-01 -6.39861e-01
1.83680e+05 4.59000e+02 -5.90350e-01 -5.58146e-01 -6.22555e-01 -6.09691e-01 -5.80537e-01 -6.38845e-01
1.84000e+05 4.60000e+02 -5.83977e-01 -5.24917e-01 -6.43037e-01 -6.08843e-01 -5.79891e-01 -6.37795e-01
1.84320e+05 4.60000e+02 -5.83977e-01 -5.24917e-01 -6.43037e-01 -6.08009e-01 -5.79322e-01 -6.36696e-01
1.84640e+05 4.61000e+02 -6.02778e-01 -5.38666e-01 -6.66889e-01 -6.07184e-01 -5.78838e-01 -6.35531e-01
1.84960e+05 4.62000e+02 -5.59891e-01 -5.13569e-01 -6.06214e-01 -6.06366e-01 -5.78443e-01 -6.34289e-01
1.85280e+05 4.63000e+02 -5.96501e-01 -5.23373e-01 -6.69629e-01 -6.05550e-01 -5.78142e-01 -6.32958e-01
1.85600e+05 4.64000e+02 -5.82350e-01 -5.26200e-01 -6.38499e-01 -6.04733e-01 -5.77932e-01 -6.31534e-01
1.85920e+05 4.64000e+02 -5.82350e-01 -5.26200e-01 -6.38499e-01 -6.03911e-01 -5.77809e-01 -6.30013e-01
1.86240e+05 4.65000e+02 -6.12059e-01 -5.41436e-01 -6.82683e-01 -6.03083e-01 -5.77763e-01 -6.28403e-01
1.86560e+05 4.66000e+02 -5.93030e-01 -5.65464e-01 -6.20596e-01 -6.02247e-01 -5.77779e-01 -6.26714e-01
1.86880e+05 4.67000e+02 -6.07244e-01 -5.67628e-01 -6.46861e-01 -6.01402e-01 -5.77839e-01 -6.24965e-01
1.87200e+05 4.68000e+02 -5.85607e-01 -5.25474e-01 -6.45739e-01 -6.00551e-01 -5.77922e-01 -6.23181e-01
1.87520e+05 4.68000e+02 -5.85607e-01 -5.25474e-01 -6.45739e-01 -5.99697e-01 -5.78004e-01 -6.21390e-01
1.87840e+05 4.69000e+02 -5.77312e-01 -5.55550e-01 -5.99075e-01 -5.98843e-01 -5.78059e-01 -6.19627e-01
1.88160e+05 4.70000e+02 -5.70478e-01 -5.56862e-01 -5.84094e-01 -5.97995e-01 -5.78063e-01 -6.17926e-01
1.88480e+05 4.71000e+02 -5.68080e-01 -5.19124e-01 -6.17036e-01 -5.97158e-01 -5.77993e-01 -6.16322e-01
1.88800e+05 4.72000e+02 -5.71750e-01 -5.35801e-01 -6.07698e-01 -5.96340e-01 -5.77832e-01 -6.14848e-01
1.89120e+05 4.72000e+02 -5.71750e-01 -5.35801e-01 -6.07698e-01 -5.95549e-01 -5.77568e-01 -6.13530e-01
1.89440e+05 4.73000e+02 -5.47408e-01 -4.95572e-01 -5.99244e-01 -5.94794e-01 -5.77194e-01 -6.12393e-01
1.89760e+05 4.74000e+02 -5.75800e-01 -5.35365e-01 -6.16234e-01 -5.94083e-01 -5.76713e-01 -6.11452e-01
1.90080e+05 4.75000e+02 -5.67470e-01 -5.24862e-01 -6.10078e-01 -5.93423e-01 -5.76132e-01 -6.10714e-01
1.90400e+05 4.76000e+02 -5.93268e-01 -5.64699e-01 -6.21836e-01 -5.92820e-01 -5.75464e-01 -6.10177e-01
1.90720e+05 4.76000e+02 -5.93268e-01 -5.64699e-01 -6.21836e-01 -5.92276e-01 -5.74722e-01 -6.09830e-01
1.91040e+05 4.77000e+02 -6.08765e-01 -5.56570e-01 -6.60960e-01 -5.91790e-01 -5.73925e-01 -6.09655e-01
1.91360e+05 4.78000e+02 -5.41611e-01 -4.94865e-01 -5.88357e-01 -5.91355e-01 -5.73088e-01 -6.09623e-01
1.91680e+05 4.79000e+02 -6.10953e-01 -5.60100e-01 -6.61805e-01 -5.90963e-01 -5.72225e-01 -6.09701e-01
1.92000e+05 4.80000e+02 -5.94560e-01 -5.61713e-01 -6.27408e-01 -5.90601e-01 -5.71347e-01 -6.09855e-01
1.92320e+05 4.80000e+02 -5.94560e-01 -5.61713e-01 -6.27408e-01 -5.90253e-01 -5.70458e-01 -6.10048e-01
1.92640e+05 4.81000e+02 -5.82994e-01 -5.63312e-01 -6.02677e-01 -5.89903e-01 -5.69561e-01 -6.10246e-01
1.92960e+05 4.82000e+02 -5.72112e-01 -5.39688e-01 -6.04537e-01 -5.89538e-01 -5.68653e-01 -6.10424e-01
1.93280e+05 4.83000e+02 -5.71191e-01 -5.48962e-01 -5.93421e-01 -5.89145e-01 -5.67732e-01 -6.10559e-01
1.93600e+05 4.84000e+02 -5.33124e-01 -5.04189e-01 -5.62058e-01 -5.88716e-01 -5.66794e-01 -6.10637e-01
1.93920e+05 4.84000e+02 -5.33124e-01 -5.04189e-01 -5.62058e-01 -5.88246e-01 -5.65841e-01 -6.10650e-01
1.94240e+05 4.85000e+02 -5.83759e-01 -5.24298e-01 -6.43220e-01 -5.87736e-01 -5.64879e-01 -6.10593e-01
1.94560e+05 4.86000e+02 -6.19283e-01 -5.96214e-01 -6.42353e-01 -5.87192e-01 -5.63917e-01 -6.10466e-01
1.94880e+05 4.87000e+02 -5.59248e-01 -4.93628e-01 -6.24869e-01 -5.86622e-01 -5.62974e-01 -6.10270e-01
1.95200e+05 4.88000e+02 -5.72401e-01 -4.85074e-01 -6.59727e-01 -5.86038e-01 -5.62071e-01 -6.10005e-01
1.95520e+05 4.88000e+02 -5.72401e-01 -4.85074e-01 -6.59727e-01 -5.85452e-01 -5.61231e-01 -6.09674e-01
1.95840e+05 4.89000e+02 -6.30916e-01 -6.05526e-01 -6.56306e-01 -5.84877e-01 -5.60479e-01 -6.09275e-01
1.96160e+05 4.90000e+02 -5.67703e-01 -5.15755e-01 -6.19650e-01 -5.84321e-01 -5.59833e-01 -6.08809e-01
1.96480e+05 4.91000e+02 -5.83263e-01 -5.31380e-01 -6.35146e-01 -5.83791e-01 -5.59305e-01 -6.08276e-01
1.96800e+05 4.92000e+02 -5.44693e-01 -5.09427e-01 -5.79960e-01 -5.83291e-01 -5.58901e-01 -6.07681e-01
1.97120e+05 4.92000e+02 -5.44693e-01 -5.09427e-01 -5.79960e-01 -5.82824e-01 -5.58618e-01 -6.07030e-01
1.97440e+05 4.93000e+02 -5.79074e-01 -5.63441e-01 -5.94707e-01 -5.82391e-01 -5.58445e-01 -6.06337e-01
1.97760e+05 4.94000e+02 -5.64062e-01 -5.10517e-01 -6.17608e-01 -5.81990e-01 -5.58362e-01 -6.05618e-01
1.98080e+05 4.95000e+02 -5.89248e-01 -5.47541e-01 -6.30954e-01 -5.81621e-01 -5.58348e-01 -6.04894e-01
1.98400e+05 4.96000e+02 -5.39123e-01 -5.02994e-01 -5.75251e-01 -5.81285e-01 -5.58380e-01 -6.04189e-01
1.98720e+05 4.96000e+02 -5.39123e-01 -5.02994e-01 -5.75251e-01 -5.80982e-01 -5.58437e-01 -6.03526e-01
1.99040e+05 4.97000e+02 -5.82685e-01 -5.47936e-01 -6.17434e-01 -5.80713e-01 -5.58501e-01 -6.02925e-01
1.99360e+05 4.98000e+02 -5.65748e-01 -5.35493e-01 -5.96003e-01 -5.80480e-01 -5.58559e-01 -6.02401e-01
1.99680e+05 4.99000e+02 -5.90279e-01 -5.42096e-01 -6.38462e-01 -5.80280e-01 -5.58603e-01 -6.01957e-01


==> shkadov_ppo_1_jet.dat <==
0.00000e+00 0.00000e+00 -2.29539e+00 -1.80703e+00 -2.78374e+00 -2.29539e+00 -1.80703e+00 -2.78374e+00
3.20000e+02 0.00000e+00 -2.29539e+00 -1.80703e+00 -2.78374e+00 -2.29539e+00 -1.80703e+00 -2.78374e+00
6.40000e+02 1.00000e+00 -2.42088e+00 -2.13281e+00 -2.70894e+00 -2.29539e+00 -1.80703e+00 -2.78374e+00
9.60000e+02 2.00000e+00 -2.13253e+00 -1.68013e+00 -2.58492e+00 -2.29539e+00 -1.80703e+00 -2.78374e+00
1.28000e+03 3.00000e+00 -2.56221e+00 -2.18579e+00 -2.93863e+00 -2.29539e+00 -1.80703e+00 -2.78374e+00
1.60000e+03 4.00000e+00 -2.41558e+00 -2.17653e+00 -2.65462e+00 -2.29539e+00 -1.80704e+00 -2.78374e+00
1.92000e+03 4.00000e+00 -2.41558e+00 -2.17653e+00 -2.65462e+00 -2.29539e+00 -1.80704e+00 -2.78373e+00
2.24000e+03 5.00000e+00 -2.39997e+00 -1.95146e+00 -2.84847e+00 -2.29539e+00 -1.80705e+00 -2.78373e+00
2.56000e+03 6.00000e+00 -2.32275e+00 -1.78754e+00 -2.85796e+00 -2.29539e+00 -1.80708e+00 -2.78370e+00
2.88000e+03 7.00000e+00 -1.99738e+00 -1.84854e+00 -2.14622e+00 -2.29541e+00 -1.80717e+00 -2.78365e+00
3.20000e+03 8.00000e+00 -1.71664e+00 -1.40910e+00 -2.02417e+00 -2.29544e+00 -1.80737e+00 -2.78350e+00
3.52000e+03 8.00000e+00 -1.71664e+00 -1.40910e+00 -2.02417e+00 -2.29549e+00 -1.80775e+00 -2.78323e+00
3.84000e+03 9.00000e+00 -1.72424e+00 -1.52024e+00 -1.92825e+00 -2.29559e+00 -1.80845e+00 -2.78274e+00
4.16000e+03 1.00000e+01 -1.89765e+00 -1.28466e+00 -2.51064e+00 -2.29577e+00 -1.80962e+00 -2.78192e+00
4.48000e+03 1.10000e+01 -1.72020e+00 -1.50813e+00 -1.93226e+00 -2.29604e+00 -1.81146e+00 -2.78063e+00
4.80000e+03 1.20000e+01 -1.70119e+00 -1.31829e+00 -2.08409e+00 -2.29645e+00 -1.81417e+00 -2.77872e+00
5.12000e+03 1.20000e+01 -1.70119e+00 -1.31829e+00 -2.08409e+00 -2.29699e+00 -1.81799e+00 -2.77600e+00
5.44000e+03 1.30000e+01 -1.61206e+00 -1.35145e+00 -1.87266e+00 -2.29768e+00 -1.82308e+00 -2.77227e+00
5.76000e+03 1.40000e+01 -1.60692e+00 -1.36396e+00 -1.84989e+00 -2.29844e+00 -1.82960e+00 -2.76728e+00
6.08000e+03 1.50000e+01 -1.66947e+00 -1.16004e+00 -2.17890e+00 -2.29919e+00 -1.83761e+00 -2.76077e+00
6.40000e+03 1.60000e+01 -1.28105e+00 -1.17200e+00 -1.39009e+00 -2.29976e+00 -1.84708e+00 -2.75245e+00
6.72000e+03 1.60000e+01 -1.28105e+00 -1.17200e+00 -1.39009e+00 -2.29996e+00 -1.85789e+00 -2.74203e+00
7.04000e+03 1.70000e+01 -1.08248e+00 -9.12487e-01 -1.25248e+00 -2.29952e+00 -1.86982e+00 -2.72922e+00
7.36000e+03 1.80000e+01 -1.14153e+00 -9.55167e-01 -1.32789e+00 -2.29815e+00 -1.88256e+00 -2.71374e+00
7.68000e+03 1.90000e+01 -1.33766e+00 -8.72877e-01 -1.80245e+00 -2.29556e+00 -1.89574e+00 -2.69538e+00
8.00000e+03 2.00000e+01 -1.31712e+00 -1.06406e+00 -1.57018e+00 -2.29143e+00 -1.90891e+00 -2.67395e+00
8.32000e+03 2.00000e+01 -1.31712e+00 -1.06406e+00 -1.57018e+00 -2.28549e+00 -1.92160e+00 -2.64938e+00
8.64000e+03 2.10000e+01 -1.33811e+00 -1.00284e+00 -1.67338e+00 -2.27748e+00 -1.93330e+00 -2.62166e+00
8.96000e+03 2.20000e+01 -1.11822e+00 -7.69454e-01 -1.46699e+00 -2.26719e+00 -1.94352e+00 -2.59086e+00
9.28000e+03 2.30000e+01 -1.19555e+00 -1.06071e+00 -1.33039e+00 -2.25443e+00 -1.95175e+00 -2.55710e+00
9.60000e+03 2.40000e+01 -1.09707e+00 -8.80210e-01 -1.31392e+00 -2.23907e+00 -1.95752e+00 -2.52061e+00
9.92000e+03 2.40000e+01 -1.09707e+00 -8.80210e-01 -1.31392e+00 -2.22101e+00 -1.96041e+00 -2.48162e+00
1.02400e+04 2.50000e+01 -9.53072e-01 -7.66916e-01 -1.13923e+00 -2.20021e+00 -1.96002e+00 -2.44041e+00
1.05600e+04 2.60000e+01 -9.00579e-01 -7.82482e-01 -1.01868e+00 -2.17668e+00 -1.95606e+00 -2.39730e+00
1.08800e+04 2.70000e+01 -1.05153e+00 -7.88142e-01 -1.31491e+00 -2.15046e+00 -1.94828e+00 -2.35264e+00
1.12000e+04 2.80000e+01 -9.85163e-01 -6.58037e-01 -1.31229e+00 -2.12166e+00 -1.93653e+00 -2.30679e+00
1.15200e+04 2.80000e+01 -9.85163e-01 -6.58037e-01 -1.31229e+00 -2.09043e+00 -1.92071e+00 -2.26016e+00
1.18400e+04 2.90000e+01 -1.02599e+00 -7.61816e-01 -1.29016e+00 -2.05699e+00 -1.90079e+00 -2.21318e+00
1.21600e+04 3.00000e+01 -9.97993e-01 -7.43843e-01 -1.25214e+00 -2.02155e+00 -1.87683e+00 -2.16626e+00
1.24800e+04 3.10000e+01 -9.87579e-01 -7.05562e-01 -1.26960e+00 -1.98438e+00 -1.84894e+00 -2.11983e+00
1.28000e+04 3.20000e+01 -1.14306e+00 -8.01429e-01 -1.48470e+00 -1.94576e+00 -1.81733e+00 -2.07420e+00
1.31200e+04 3.20000e+01 -1.14306e+00 -8.01429e-01 -1.48470e+00 -1.90597e+00 -1.78232e+00 -2.02962e+00
1.34400e+04 3.30000e+01 -1.01107e+00 -7.73659e-01 -1.24849e+00 -1.86527e+00 -1.74438e+00 -1.98617e+00
1.37600e+04 3.40000e+01 -1.08979e+00 -8.53170e-01 -1.32642e+00 -1.82393e+00 -1.70404e+00 -1.94382e+00
1.40800e+04 3.50000e+01 -9.78086e-01 -7.66426e-01 -1.18975e+00 -1.78220e+00 -1.66194e+00 -1.90246e+00
1.44000e+04 3.60000e+01 -8.82153e-01 -8.19411e-01 -9.44895e-01 -1.74030e+00 -1.61870e+00 -1.86191e+00
1.47200e+04 3.60000e+01 -8.82153e-01 -8.19411e-01 -9.44895e-01 -1.69848e+00 -1.57495e+00 -1.82201e+00
1.50400e+04 3.70000e+01 -7.86519e-01 -5.65892e-01 -1.00715e+00 -1.65693e+00 -1.53122e+00 -1.78265e+00
1.53600e+04 3.80000e+01 -8.17469e-01 -7.16530e-01 -9.18408e-01 -1.61588e+00 -1.48799e+00 -1.74377e+00
1.56800e+04 3.90000e+01 -9.05479e-01 -6.74953e-01 -1.13601e+00 -1.57551e+00 -1.44566e+00 -1.70537e+00
1.60000e+04 4.00000e+01 -7.96337e-01 -6.82380e-01 -9.10295e-01 -1.53603e+00 -1.40457e+00 -1.66750e+00
1.63200e+04 4.00000e+01 -7.96337e-01 -6.82380e-01 -9.10295e-01 -1.49762e+00 -1.36501e+00 -1.63024e+00
1.66400e+04 4.10000e+01 -8.75682e-01 -6.39514e-01 -1.11185e+00 -1.46045e+00 -1.32718e+00 -1.59372e+00
1.69600e+04 4.20000e+01 -7.80835e-01 -6.48630e-01 -9.13040e-01 -1.42467e+00 -1.29128e+00 -1.55805e+00
1.72800e+04 4.30000e+01 -9.43790e-01 -7.17938e-01 -1.16964e+00 -1.39038e+00 -1.25743e+00 -1.52334e+00
1.76000e+04 4.40000e+01 -9.48443e-01 -8.23836e-01 -1.07305e+00 -1.35769e+00 -1.22571e+00 -1.48966e+00
1.79200e+04 4.40000e+01 -9.48443e-01 -8.23836e-01 -1.07305e+00 -1.32661e+00 -1.19614e+00 -1.45708e+00
1.82400e+04 4.50000e+01 -8.71667e-01 -6.20969e-01 -1.12237e+00 -1.29716e+00 -1.16871e+00 -1.42562e+00
1.85600e+04 4.60000e+01 -9.16310e-01 -7.03572e-01 -1.12905e+00 -1.26930e+00 -1.14331e+00 -1.39528e+00
1.88800e+04 4.70000e+01 -9.10459e-01 -7.59838e-01 -1.06108e+00 -1.24296e+00 -1.11985e+00 -1.36606e+00
1.92000e+04 4.80000e+01 -8.83753e-01 -7.52668e-01 -1.01484e+00 -1.21804e+00 -1.09817e+00 -1.33791e+00
1.95200e+04 4.80000e+01 -8.83753e-01 -7.52668e-01 -1.01484e+00 -1.19445e+00 -1.07810e+00 -1.31081e+00
1.98400e+04 4.90000e+01 -8.32489e-01 -6.53635e-01 -1.01134e+00 -1.17209e+00 -1.05944e+00 -1.28474e+00
2.01600e+04 5.00000e+01 -8.24968e-01 -6.16861e-01 -1.03307e+00 -1.15085e+00 -1.04202e+00 -1.25968e+00
2.04800e+04 5.10000e+01 -7.52103e-01 -6.81165e-01 -8.23041e-01 -1.13064e+00 -1.02566e+00 -1.23563e+00
2.08000e+04 5.20000e+01 -9.71701e-01 -7.74332e-01 -1.16907e+00 -1.11141e+00 -1.01022e+00 -1.21260e+00
2.11200e+04 5.20000e+01 -9.71701e-01 -7.74332e-01 -1.16907e+00 -1.09310e+00 -9.95566e-01 -1.19064e+00
2.14400e+04 5.30000e+01 -6.90554e-01 -5.60759e-01 -8.20350e-01 -1.07568e+00 -9.81611e-01 -1.16976e+00
2.17600e+04 5.40000e+01 -6.56961e-01 -6.00880e-01 -7.13042e-01 -1.05915e+00 -9.68300e-01 -1.14999e+00
2.20800e+04 5.50000e+01 -7.99798e-01 -5.97097e-01 -1.00250e+00 -1.04349e+00 -9.55601e-01 -1.13138e+00
2.24000e+04 5.60000e+01 -8.39500e-01 -7.35976e-01 -9.43024e-01 -1.02871e+00 -9.43511e-01 -1.11391e+00
2.27200e+04 5.60000e+01 -8.39500e-01 -7.35976e-01 -9.43024e-01 -1.01481e+00 -9.32044e-01 -1.09758e+00
2.30400e+04 5.70000e+01 -6.57735e-01 -4.91265e-01 -8.24205e-01 -1.00179e+00 -9.21216e-01 -1.08236e+00
2.33600e+04 5.80000e+01 -7.41674e-01 -4.31642e-01 -1.05171e+00 -9.89616e-01 -9.11047e-01 -1.06819e+00
2.36800e+04 5.90000e+01 -9.38049e-01 -6.50222e-01 -1.22588e+00 -9.78261e-01 -9.01538e-01 -1.05498e+00
2.40000e+04 6.00000e+01 -8.88493e-01 -6.25157e-01 -1.15183e+00 -9.67677e-01 -8.92674e-01 -1.04268e+00
2.43200e+04 6.00000e+01 -8.88493e-01 -6.25157e-01 -1.15183e+00 -9.57802e-01 -8.84413e-01 -1.03119e+00
2.46400e+04 6.10000e+01 -7.38688e-01 -5.82080e-01 -8.95296e-01 -9.48555e-01 -8.76692e-01 -1.02042e+00
2.49600e+04 6.20000e+01 -7.05696e-01 -5.98293e-01 -8.13098e-01 -9.39852e-01 -8.69425e-01 -1.01028e+00
2.52800e+04 6.30000e+01 -6.73084e-01 -4.56725e-01 -8.89442e-01 -9.31603e-01 -8.62514e-01 -1.00069e+00
2.56000e+04 6.40000e+01 -8.68213e-01 -6.66651e-01 -1.06978e+00 -9.23719e-01 -8.55853e-01 -9.91585e-01
2.59200e+04 6.40000e+01 -8.68213e-01 -6.66651e-01 -1.06978e+00 -9.16117e-01 -8.49349e-01 -9.82885e-01
2.62400e+04 6.50000e+01 -6.74851e-01 -5.51319e-01 -7.98382e-01 -9.08730e-01 -8.42919e-01 -9.74541e-01
2.65600e+04 6.60000e+01 -7.78874e-01 -6.36090e-01 -9.21657e-01 -9.01509e-01 -8.36504e-01 -9.66515e-01
2.68800e+04 6.70000e+01 -7.02060e-01 -6.00163e-01 -8.03957e-01 -8.94424e-01 -8.30075e-01 -9.58773e-01
2.72000e+04 6.80000e+01 -7.62703e-01 -6.59519e-01 -8.65887e-01 -8.87458e-01 -8.23620e-01 -9.51297e-01
2.75200e+04 6.80000e+01 -7.62703e-01 -6.59519e-01 -8.65887e-01 -8.80614e-01 -8.17147e-01 -9.44081e-01
2.78400e+04 6.90000e+01 -7.47961e-01 -5.56045e-01 -9.39877e-01 -8.73900e-01 -8.10674e-01 -9.37125e-01
2.81600e+04 7.00000e+01 -7.46448e-01 -5.88372e-01 -9.04524e-01 -8.67330e-01 -8.04223e-01 -9.30437e-01
2.84800e+04 7.10000e+01 -7.01443e-01 -5.88127e-01 -8.14760e-01 -8.60920e-01 -7.97818e-01 -9.24023e-01
2.88000e+04 7.20000e+01 -6.49027e-01 -5.12740e-01 -7.85315e-01 -8.54684e-01 -7.91481e-01 -9.17887e-01
2.91200e+04 7.20000e+01 -6.49027e-01 -5.12740e-01 -7.85315e-01 -8.48632e-01 -7.85241e-01 -9.12023e-01
2.94400e+04 7.30000e+01 -7.33390e-01 -6.08128e-01 -8.58653e-01 -8.42769e-01 -7.79131e-01 -9.06407e-01
2.97600e+04 7.40000e+01 -6.87323e-01 -5.36799e-01 -8.37847e-01 -8.37096e-01 -7.73190e-01 -9.01002e-01
3.00800e+04 7.50000e+01 -9.33415e-01 -5.98839e-01 -1.26799e+00 -8.31610e-01 -7.67469e-01 -8.95751e-01
3.04000e+04 7.60000e+01 -6.49465e-01 -5.19238e-01 -7.79693e-01 -8.26305e-01 -7.62023e-01 -8.90588e-01
3.07200e+04 7.60000e+01 -6.49465e-01 -5.19238e-01 -7.79693e-01 -8.21173e-01 -7.56905e-01 -8.85441e-01
3.10400e+04 7.70000e+01 -7.90816e-01 -6.77939e-01 -9.03693e-01 -8.16202e-01 -7.52162e-01 -8.80242e-01
3.13600e+04 7.80000e+01 -8.00485e-01 -6.55657e-01 -9.45313e-01 -8.11380e-01 -7.47827e-01 -8.74932e-01
3.16800e+04 7.90000e+01 -6.33534e-01 -5.13623e-01 -7.53446e-01 -8.06692e-01 -7.43910e-01 -8.69474e-01
3.20000e+04 8.00000e+01 -6.20720e-01 -5.04121e-01 -7.37319e-01 -8.02127e-01 -7.40402e-01 -8.63852e-01
3.23200e+04 8.00000e+01 -6.20720e-01 -5.04121e-01 -7.37319e-01 -7.97673e-01 -7.37270e-01 -8.58076e-01
3.26400e+04 8.10000e+01 -6.89546e-01 -5.83768e-01 -7.95324e-01 -7.93327e-01 -7.34468e-01 -8.52186e-01
3.29600e+04 8.20000e+01 -5.69090e-01 -5.12454e-01 -6.25726e-01 -7.89090e-01 -7.31932e-01 -8.46247e-01
3.32800e+04 8.30000e+01 -7.89193e-01 -7.03508e-01 -8.74877e-01 -7.84970e-01 -7.29594e-01 -8.40346e-01
3.36000e+04 8.40000e+01 -5.70598e-01 -4.70534e-01 -6.70661e-01 -7.80983e-01 -7.27383e-01 -8.34584e-01
3.39200e+04 8.40000e+01 -5.70598e-01 -4.70534e-01 -6.70661e-01 -7.77147e-01 -7.25227e-01 -8.29067e-01
3.42400e+04 8.50000e+01 -5.96767e-01 -4.26805e-01 -7.66729e-01 -7.73479e-01 -7.23060e-01 -8.23898e-01
3.45600e+04 8.60000e+01 -6.04300e-01 -5.50609e-01 -6.57990e-01 -7.69990e-01 -7.20819e-01 -8.19161e-01
3.48800e+04 8.70000e+01 -7.21572e-01 -5.21022e-01 -9.22121e-01 -7.66684e-01 -7.18453e-01 -8.14914e-01
3.52000e+04 8.80000e+01 -6.76412e-01 -5.97003e-01 -7.55821e-01 -7.63551e-01 -7.15924e-01 -8.11178e-01
3.55200e+04 8.80000e+01 -6.76412e-01 -5.97003e-01 -7.55821e-01 -7.60571e-01 -7.13205e-01 -8.07937e-01
3.58400e+04 8.90000e+01 -7.47964e-01 -6.37242e-01 -8.58685e-01 -7.57712e-01 -7.10293e-01 -8.05131e-01
3.61600e+04 9.00000e+01 -7.91629e-01 -6.09695e-01 -9.73564e-01 -7.54931e-01 -7.07195e-01 -8.02667e-01
3.64800e+04 9.10000e+01 -6.72670e-01 -5.39375e-01 -8.05966e-01 -7.52179e-01 -7.03929e-01 -8.00428e-01
3.68000e+04 9.20000e+01 -6.79829e-01 -5.19293e-01 -8.40364e-01 -7.49402e-01 -7.00524e-01 -7.98279e-01
3.71200e+04 9.20000e+01 -6.79829e-01 -5.19293e-01 -8.40364e-01 -7.46550e-01 -6.97005e-01 -7.96094e-01
3.74400e+04 9.30000e+01 -6.37515e-01 -5.53752e-01 -7.21279e-01 -7.43577e-01 -6.93399e-01 -7.93754e-01
3.77600e+04 9.40000e+01 -6.92186e-01 -4.56929e-01 -9.27442e-01 -7.40451e-01 -6.89736e-01 -7.91167e-01
3.80800e+04 9.50000e+01 -5.73454e-01 -3.37697e-01 -8.09210e-01 -7.37156e-01 -6.86042e-01 -7.88270e-01
3.84000e+04 9.60000e+01 -6.26519e-01 -5.53414e-01 -6.99624e-01 -7.33694e-01 -6.82352e-01 -7.85037e-01
3.87200e+04 9.60000e+01 -6.26519e-01 -5.53414e-01 -6.99624e-01 -7.30088e-01 -6.78707e-01 -7.81470e-01
3.90400e+04 9.70000e+01 -5.47803e-01 -4.25854e-01 -6.69751e-01 -7.26378e-01 -6.75154e-01 -7.77601e-01
3.93600e+04 9.80000e+01 -5.48309e-01 -4.09948e-01 -6.86670e-01 -7.22616e-01 -6.71751e-01 -7.73480e-01
3.96800e+04 9.90000e+01 -6.62682e-01 -5.25114e-01 -8.00250e-01 -7.18863e-01 -6.68562e-01 -7.69164e-01
4.00000e+04 1.00000e+02 -5.73783e-01 -3.97846e-01 -7.49720e-01 -7.15179e-01 -6.65652e-01 -7.64707e-01
4.03200e+04 1.00000e+02 -5.73783e-01 -3.97846e-01 -7.49720e-01 -7.11620e-01 -6.63093e-01 -7.60147e-01
4.06400e+04 1.01000e+02 -6.78353e-01 -5.75431e-01 -7.81275e-01 -7.08227e-01 -6.60947e-01 -7.55506e-01
4.09600e+04 1.02000e+02 -6.83928e-01 -5.33422e-01 -8.34434e-01 -7.05026e-01 -6.59269e-01 -7.50782e-01
4.12800e+04 1.03000e+02 -7.14686e-01 -4.92456e-01 -9.36916e-01 -7.02023e-01 -6.58086e-01 -7.45959e-01
4.16000e+04 1.04000e+02 -6.60643e-01 -5.76397e-01 -7.44889e-01 -6.99205e-01 -6.57398e-01 -7.41011e-01
4.19200e+04 1.04000e+02 -6.60643e-01 -5.76397e-01 -7.44889e-01 -6.96540e-01 -6.57162e-01 -7.35919e-01
4.22400e+04 1.05000e+02 -4.77665e-01 -4.42842e-01 -5.12489e-01 -6.93986e-01 -6.57295e-01 -7.30677e-01
4.25600e+04 1.06000e+02 -6.74985e-01 -5.19338e-01 -8.30631e-01 -6.91493e-01 -6.57675e-01 -7.25311e-01
4.28800e+04 1.07000e+02 -6.09474e-01 -4.59991e-01 -7.58956e-01 -6.89009e-01 -6.58134e-01 -7.19884e-01
4.32000e+04 1.08000e+02 -6.74235e-01 -5.76413e-01 -7.72057e-01 -6.86491e-01 -6.58475e-01 -7.14507e-01
4.35200e+04 1.08000e+02 -6.74235e-01 -5.76413e-01 -7.72057e-01 -6.83906e-01 -6.58469e-01 -7.09344e-01
4.38400e+04 1.09000e+02 -6.26362e-01 -4.91667e-01 -7.61057e-01 -6.81239e-01 -6.57889e-01 -7.04589e-01
4.41600e+04 1.10000e+02 -5.57303e-01 -4.44252e-01 -6.70354e-01 -6.78489e-01 -6.56547e-01 -7.00431e-01
4.44800e+04 1.11000e+02 -5.29635e-01 -3.54217e-01 -7.05053e-01 -6.75666e-01 -6.54360e-01 -6.96972e-01
4.48000e+04 1.12000e+02 -5.12342e-01 -3.91960e-01 -6.32723e-01 -6.72793e-01 -6.51402e-01 -6.94185e-01
4.51200e+04 1.12000e+02 -5.12342e-01 -3.91960e-01 -6.32723e-01 -6.69900e-01 -6.47884e-01 -6.91917e-01
4.54400e+04 1.13000e+02 -6.20833e-01 -5.32242e-01 -7.09424e-01 -6.67018e-01 -6.44073e-01 -6.89962e-01
4.57600e+04 1.14000e+02 -5.74804e-01 -4.95579e-01 -6.54029e-01 -6.64177e-01 -6.40222e-01 -6.88131e-01
4.60800e+04 1.15000e+02 -5.92443e-01 -5.04606e-01 -6.80280e-01 -6.61405e-01 -6.36528e-01 -6.86282e-01
4.64000e+04 1.16000e+02 -5.54684e-01 -3.88796e-01 -7.20572e-01 -6.58722e-01 -6.33119e-01 -6.84326e-01
4.67200e+04 1.16000e+02 -5.54684e-01 -3.88796e-01 -7.20572e-01 -6.56142e-01 -6.30068e-01 -6.82217e-01
4.70400e+04 1.17000e+02 -5.63288e-01 -3.99234e-01 -7.27343e-01 -6.53666e-01 -6.27394e-01 -6.79937e-01
4.73600e+04 1.18000e+02 -5.32256e-01 -3.94542e-01 -6.69971e-01 -6.51284e-01 -6.25078e-01 -6.77490e-01
4.76800e+04 1.19000e+02 -5.75724e-01 -5.00478e-01 -6.50969e-01 -6.48979e-01 -6.23067e-01 -6.74890e-01
4.80000e+04 1.20000e+02 -5.44628e-01 -4.53971e-01 -6.35285e-01 -6.46724e-01 -6.21285e-01 -6.72163e-01
4.83200e+04 1.20000e+02 -5.44628e-01 -4.53971e-01 -6.35285e-01 -6.44488e-01 -6.19638e-01 -6.69339e-01
4.86400e+04 1.21000e+02 -5.30898e-01 -4.62966e-01 -5.98831e-01 -6.42240e-01 -6.18022e-01 -6.66458e-01
4.89600e+04 1.22000e+02 -5.58666e-01 -4.46804e-01 -6.70529e-01 -6.39950e-01 -6.16330e-01 -6.63570e-01
4.92800e+04 1.23000e+02 -5.82710e-01 -4.95813e-01 -6.69608e-01 -6.37591e-01 -6.14455e-01 -6.60727e-01
4.96000e+04 1.24000e+02 -6.34008e-01 -5.25722e-01 -7.42294e-01 -6.35142e-01 -6.12303e-01 -6.57980e-01
4.99200e+04 1.24000e+02 -6.34008e-01 -5.25722e-01 -7.42294e-01 -6.32587e-01 -6.09804e-01 -6.55370e-01
5.02400e+04 1.25000e+02 -4.67036e-01 -4.36182e-01 -4.97890e-01 -6.29918e-01 -6.06921e-01 -6.52916e-01
5.05600e+04 1.26000e+02 -5.94025e-01 -5.19253e-01 -6.68796e-01 -6.27132e-01 -6.03656e-01 -6.50608e-01
5.08800e+04 1.27000e+02 -5.29989e-01 -3.70448e-01 -6.89530e-01 -6.24231e-01 -6.00048e-01 -6.48415e-01
5.12000e+04 1.28000e+02 -5.97768e-01 -4.19856e-01 -7.75679e-01 -6.21224e-01 -5.96160e-01 -6.46287e-01
5.15200e+04 1.28000e+02 -5.97768e-01 -4.19856e-01 -7.75679e-01 -6.18122e-01 -5.92072e-01 -6.44172e-01
5.18400e+04 1.29000e+02 -5.91328e-01 -4.33559e-01 -7.49096e-01 -6.14944e-01 -5.87865e-01 -6.42022e-01
5.21600e+04 1.30000e+02 -5.27124e-01 -4.09950e-01 -6.44298e-01 -6.11711e-01 -5.83619e-01 -6.39803e-01
5.24800e+04 1.31000e+02 -5.41409e-01 -4.27936e-01 -6.54883e-01 -6.08447e-01 -5.79405e-01 -6.37490e-01
5.28000e+04 1.32000e+02 -5.38709e-01 -4.54754e-01 -6.22664e-01 -6.05181e-01 -5.75285e-01 -6.35076e-01
5.31200e+04 1.32000e+02 -5.38709e-01 -4.54754e-01 -6.22664e-01 -6.01938e-01 -5.71310e-01 -6.32565e-01
5.34400e+04 1.33000e+02 -5.40872e-01 -4.50621e-01 -6.31124e-01 -5.98746e-01 -5.67519e-01 -6.29972e-01
5.37600e+04 1.34000e+02 -6.31483e-01 -3.89077e-01 -8.73890e-01 -5.95631e-01 -5.63937e-01 -6.27326e-01
5.40800e+04 1.35000e+02 -5.30598e-01 -4.45157e-01 -6.16038e-01 -5.92619e-01 -5.60574e-01 -6.24664e-01
5.44000e+04 1.36000e+02 -5.02428e-01 -4.03499e-01 -6.01358e-01 -5.89729e-01 -5.57426e-01 -6.22032e-01
5.47200e+04 1.36000e+02 -5.02428e-01 -4.03499e-01 -6.01358e-01 -5.86981e-01 -5.54476e-01 -6.19485e-01
5.50400e+04 1.37000e+02 -5.28583e-01 -4.74664e-01 -5.82502e-01 -5.84386e-01 -5.51698e-01 -6.17075e-01
5.53600e+04 1.38000e+02 -5.82955e-01 -4.47422e-01 -7.18489e-01 -5.81954e-01 -5.49058e-01 -6.14850e-01
5.56800e+04 1.39000e+02 -6.58715e-01 -4.87053e-01 -8.30377e-01 -5.79688e-01 -5.46526e-01 -6.12849e-01
5.60000e+04 1.40000e+02 -5.28324e-01 -4.84647e-01 -5.72001e-01 -5.77587e-01 -5.44073e-01 -6.11100e-01
5.63200e+04 1.40000e+02 -5.28324e-01 -4.84647e-01 -5.72001e-01 -5.75647e-01 -5.41676e-01 -6.09619e-01
5.66400e+04 1.41000e+02 -5.74690e-01 -3.73970e-01 -7.75410e-01 -5.73862e-01 -5.39319e-01 -6.08405e-01
5.69600e+04 1.42000e+02 -6.08411e-01 -5.17855e-01 -6.98968e-01 -5.72221e-01 -5.36995e-01 -6.07447e-01
5.72800e+04 1.43000e+02 -5.33114e-01 -4.75154e-01 -5.91075e-01 -5.70713e-01 -5.34701e-01 -6.06725e-01
5.76000e+04 1.44000e+02 -5.76534e-01 -4.40276e-01 -7.12792e-01 -5.69325e-01 -5.32442e-01 -6.06208e-01
5.79200e+04 1.44000e+02 -5.76534e-01 -4.40276e-01 -7.12792e-01 -5.68046e-01 -5.30230e-01 -6.05862e-01
5.82400e+04 1.45000e+02 -5.55299e-01 -4.29382e-01 -6.81215e-01 -5.66868e-01 -5.28086e-01 -6.05650e-01
5.85600e+04 1.46000e+02 -5.30539e-01 -4.25541e-01 -6.35537e-01 -5.65785e-01 -5.26036e-01 -6.05534e-01
5.88800e+04 1.47000e+02 -5.33561e-01 -3.76494e-01 -6.90629e-01 -5.64796e-01 -5.24116e-01 -6.05477e-01
5.92000e+04 1.48000e+02 -4.39170e-01 -4.10873e-01 -4.67466e-01 -5.63904e-01 -5.22364e-01 -6.05445e-01
5.95200e+04 1.48000e+02 -4.39170e-01 -4.10873e-01 -4.67466e-01 -5.63114e-01 -5.20818e-01 -6.05410e-01
5.98400e+04 1.49000e+02 -4.61229e-01 -3.58593e-01 -5.63864e-01 -5.62431e-01 -5.19515e-01 -6.05348e-01
6.01600e+04 1.50000e+02 -5.27452e-01 -3.75503e-01 -6.79400e-01 -5.61862e-01 -5.18482e-01 -6.05242e-01
6.04800e+04 1.51000e+02 -4.99736e-01 -3.99741e-01 -5.99730e-01 -5.61410e-01 -5.17732e-01 -6.05089e-01
6.08000e+04 1.52000e+02 -5.25093e-01 -4.01981e-01 -6.48205e-01 -5.61075e-01 -5.17262e-01 -6.04887e-01
6.11200e+04 1.52000e+02 -5.25093e-01 -4.01981e-01 -6.48205e-01 -5.60849e-01 -5.17052e-01 -6.04646e-01
6.14400e+04 1.53000e+02 -6.00667e-01 -5.01819e-01 -6.99514e-01 -5.60717e-01 -5.17059e-01 -6.04374e-01
6.17600e+04 1.54000e+02 -5.52185e-01 -3.98116e-01 -7.06253e-01 -5.60654e-01 -5.17224e-01 -6.04084e-01
6.20800e+04 1.55000e+02 -5.71946e-01 -4.75180e-01 -6.68712e-01 -5.60630e-01 -5.17477e-01 -6.03782e-01
6.24000e+04 1.56000e+02 -5.01664e-01 -3.96387e-01 -6.06942e-01 -5.60601e-01 -5.17733e-01 -6.03468e-01
6.27200e+04 1.56000e+02 -5.01664e-01 -3.96387e-01 -6.06942e-01 -5.60522e-01 -5.17905e-01 -6.03139e-01
6.30400e+04 1.57000e+02 -5.76726e-01 -4.43070e-01 -7.10382e-01 -5.60348e-01 -5.17906e-01 -6.02790e-01
6.33600e+04 1.58000e+02 -5.90602e-01 -5.06027e-01 -6.75177e-01 -5.60036e-01 -5.17658e-01 -6.02414e-01
6.36800e+04 1.59000e+02 -4.81220e-01 -4.13971e-01 -5.48468e-01 -5.59549e-01 -5.17092e-01 -6.02007e-01
6.40000e+04 1.60000e+02 -4.77416e-01 -3.65682e-01 -5.89150e-01 -5.58868e-01 -5.16163e-01 -6.01572e-01
6.43200e+04 1.60000e+02 -4.77416e-01 -3.65682e-01 -5.89150e-01 -5.57982e-01 -5.14847e-01 -6.01116e-01
6.46400e+04 1.61000e+02 -4.75902e-01 -3.81654e-01 -5.70150e-01 -5.56898e-01 -5.13148e-01 -6.00649e-01
6.49600e+04 1.62000e+02 -5.23950e-01 -3.91420e-01 -6.56479e-01 -5.55639e-01 -5.11094e-01 -6.00184e-01
6.52800e+04 1.63000e+02 -5.30812e-01 -3.39259e-01 -7.22365e-01 -5.54237e-01 -5.08742e-01 -5.99732e-01
6.56000e+04 1.64000e+02 -5.03618e-01 -3.89172e-01 -6.18063e-01 -5.52734e-01 -5.06165e-01 -5.99302e-01
6.59200e+04 1.64000e+02 -5.03618e-01 -3.89172e-01 -6.18063e-01 -5.51175e-01 -5.03453e-01 -5.98897e-01
6.62400e+04 1.65000e+02 -4.30838e-01 -3.67375e-01 -4.94301e-01 -5.49606e-01 -5.00697e-01 -5.98515e-01
6.65600e+04 1.66000e+02 -4.98532e-01 -4.40275e-01 -5.56789e-01 -5.48068e-01 -4.97986e-01 -5.98150e-01
6.68800e+04 1.67000e+02 -5.00179e-01 -4.01265e-01 -5.99094e-01 -5.46590e-01 -4.95393e-01 -5.97787e-01
6.72000e+04 1.68000e+02 -4.64955e-01 -3.84777e-01 -5.45134e-01 -5.45193e-01 -4.92972e-01 -5.97414e-01
6.75200e+04 1.68000e+02 -4.64955e-01 -3.84777e-01 -5.45134e-01 -5.43886e-01 -4.90759e-01 -5.97013e-01
6.78400e+04 1.69000e+02 -6.31390e-01 -5.99716e-01 -6.63064e-01 -5.42667e-01 -4.88766e-01 -5.96568e-01
6.81600e+04 1.70000e+02 -5.27910e-01 -4.30542e-01 -6.25277e-01 -5.41523e-01 -4.86984e-01 -5.96061e-01
6.84800e+04 1.71000e+02 -5.41229e-01 -4.24388e-01 -6.58071e-01 -5.40434e-01 -4.85395e-01 -5.95472e-01
6.88000e+04 1.72000e+02 -5.64124e-01 -3.99444e-01 -7.28803e-01 -5.39375e-01 -4.83966e-01 -5.94784e-01
6.91200e+04 1.72000e+02 -5.64124e-01 -3.99444e-01 -7.28803e-01 -5.38317e-01 -4.82660e-01 -5.93974e-01
6.94400e+04 1.73000e+02 -4.96769e-01 -3.78143e-01 -6.15396e-01 -5.37233e-01 -4.81442e-01 -5.93025e-01
6.97600e+04 1.74000e+02 -5.25483e-01 -4.21592e-01 -6.29373e-01 -5.36098e-01 -4.80279e-01 -5.91917e-01
7.00800e+04 1.75000e+02 -5.30983e-01 -4.51692e-01 -6.10273e-01 -5.34895e-01 -4.79153e-01 -5.90637e-01
7.04000e+04 1.76000e+02 -5.23677e-01 -4.48426e-01 -5.98928e-01 -5.33616e-01 -4.78060e-01 -5.89173e-01
7.07200e+04 1.76000e+02 -5.23677e-01 -4.48426e-01 -5.98928e-01 -5.32265e-01 -4.77010e-01 -5.87520e-01
7.10400e+04 1.77000e+02 -3.99449e-01 -3.56424e-01 -4.42474e-01 -5.30856e-01 -4.76034e-01 -5.85679e-01
7.13600e+04 1.78000e+02 -4.56439e-01 -3.93791e-01 -5.19086e-01 -5.29413e-01 -4.75170e-01 -5.83657e-01
7.16800e+04 1.79000e+02 -5.43250e-01 -4.12049e-01 -6.74450e-01 -5.27968e-01 -4.74467e-01 -5.81469e-01
7.20000e+04 1.80000e+02 -5.98595e-01 -4.16498e-01 -7.80692e-01 -5.26558e-01 -4.73974e-01 -5.79142e-01
7.23200e+04 1.80000e+02 -5.98595e-01 -4.16498e-01 -7.80692e-01 -5.25218e-01 -4.73730e-01 -5.76706e-01
7.26400e+04 1.81000e+02 -4.38802e-01 -4.13164e-01 -4.64440e-01 -5.23981e-01 -4.73764e-01 -5.74198e-01
7.29600e+04 1.82000e+02 -4.06530e-01 -3.61641e-01 -4.51420e-01 -5.22872e-01 -4.74087e-01 -5.71657e-01
7.32800e+04 1.83000e+02 -4.81676e-01 -4.59043e-01 -5.04310e-01 -5.21906e-01 -4.74693e-01 -5.69119e-01
7.36000e+04 1.84000e+02 -4.66470e-01 -3.76593e-01 -5.56347e-01 -5.21086e-01 -4.75557e-01 -5.66615e-01
7.39200e+04 1.84000e+02 -4.66470e-01 -3.76593e-01 -5.56347e-01 -5.20405e-01 -4.76642e-01 -5.64168e-01
7.42400e+04 1.85000e+02 -5.10357e-01 -4.30102e-01 -5.90611e-01 -5.19845e-01 -4.77897e-01 -5.61793e-01
7.45600e+04 1.86000e+02 -5.80079e-01 -4.94094e-01 -6.66064e-01 -5.19382e-01 -4.79265e-01 -5.59499e-01
7.48800e+04 1.87000e+02 -5.11423e-01 -4.00323e-01 -6.22524e-01 -5.18987e-01 -4.80686e-01 -5.57288e-01
7.52000e+04 1.88000e+02 -5.18545e-01 -4.68229e-01 -5.68861e-01 -5.18626e-01 -4.82097e-01 -5.55155e-01
7.55200e+04 1.88000e+02 -5.18545e-01 -4.68229e-01 -5.68861e-01 -5.18268e-01 -4.83442e-01 -5.53093e-01
7.58400e+04 1.89000e+02 -4.63071e-01 -4.09195e-01 -5.16948e-01 -5.17877e-01 -4.84668e-01 -5.51087e-01
7.61600e+04 1.90000e+02 -5.00637e-01 -4.00870e-01 -6.00403e-01 -5.17426e-01 -4.85731e-01 -5.49122e-01
7.64800e+04 1.91000e+02 -5.24507e-01 -4.48020e-01 -6.00993e-01 -5.16889e-01 -4.86596e-01 -5.47182e-01
7.68000e+04 1.92000e+02 -5.95258e-01 -5.03203e-01 -6.87312e-01 -5.16248e-01 -4.87241e-01 -5.45255e-01
7.71200e+04 1.92000e+02 -5.95258e-01 -5.03203e-01 -6.87312e-01 -5.15494e-01 -4.87656e-01 -5.43331e-01
7.74400e+04 1.93000e+02 -5.62490e-01 -4.65886e-01 -6.59095e-01 -5.14629e-01 -4.87845e-01 -5.41413e-01
7.77600e+04 1.94000e+02 -5.74732e-01 -4.01879e-01 -7.47585e-01 -5.13664e-01 -4.87824e-01 -5.39504e-01
7.80800e+04 1.95000e+02 -4.85922e-01 -4.30563e-01 -5.41281e-01 -5.12618e-01 -4.87618e-01 -5.37619e-01
7.84000e+04 1.96000e+02 -5.17810e-01 -3.63256e-01 -6.72364e-01 -5.11518e-01 -4.87261e-01 -5.35775e-01
7.87200e+04 1.96000e+02 -5.17810e-01 -3.63256e-01 -6.72364e-01 -5.10392e-01 -4.86789e-01 -5.33996e-01
7.90400e+04 1.97000e+02 -5.55741e-01 -3.98316e-01 -7.13166e-01 -5.09275e-01 -4.86241e-01 -5.32309e-01
7.93600e+04 1.98000e+02 -5.92661e-01 -3.74057e-01 -8.11265e-01 -5.08202e-01 -4.85661e-01 -5.30744e-01
7.96800e+04 1.99000e+02 -4.97602e-01 -3.90194e-01 -6.05010e-01 -5.07209e-01 -4.85087e-01 -5.29330e-01
8.00000e+04 2.00000e+02 -5.04886e-01 -4.13564e-01 -5.96207e-01 -5.06331e-01 -4.84563e-01 -5.28098e-01
8.03200e+04 2.00000e+02 -5.04886e-01 -4.13564e-01 -5.96207e-01 -5.05603e-01 -4.84135e-01 -5.27070e-01
8.06400e+04 2.01000e+02 -4.51019e-01 -3.55058e-01 -5.46981e-01 -5.05055e-01 -4.83845e-01 -5.26266e-01
8.09600e+04 2.02000e+02 -3.75276e-01 -3.05454e-01 -4.45098e-01 -5.04714e-01 -4.83730e-01 -5.25698e-01
8.12800e+04 2.03000e+02 -4.40378e-01 -3.64200e-01 -5.16555e-01 -5.04597e-01 -4.83822e-01 -5.25372e-01
8.16000e+04 2.04000e+02 -4.78736e-01 -4.49903e-01 -5.07569e-01 -5.04716e-01 -4.84141e-01 -5.25291e-01
8.19200e+04 2.04000e+02 -4.78736e-01 -4.49903e-01 -5.07569e-01 -5.05075e-01 -4.84692e-01 -5.25457e-01
8.22400e+04 2.05000e+02 -5.03560e-01 -4.37830e-01 -5.69290e-01 -5.05666e-01 -4.85458e-01 -5.25874e-01
8.25600e+04 2.06000e+02 -4.74930e-01 -3.46816e-01 -6.03043e-01 -5.06474e-01 -4.86398e-01 -5.26550e-01
8.28800e+04 2.07000e+02 -4.97838e-01 -4.00721e-01 -5.94954e-01 -5.07470e-01 -4.87448e-01 -5.27493e-01
8.32000e+04 2.08000e+02 -4.99467e-01 -3.97343e-01 -6.01592e-01 -5.08614e-01 -4.88522e-01 -5.28707e-01
8.35200e+04 2.08000e+02 -4.99467e-01 -3.97343e-01 -6.01592e-01 -5.09854e-01 -4.89525e-01 -5.30182e-01
8.38400e+04 2.09000e+02 -4.80699e-01 -4.19253e-01 -5.42144e-01 -5.11125e-01 -4.90369e-01 -5.31882e-01
8.41600e+04 2.10000e+02 -4.78647e-01 -3.48567e-01 -6.08726e-01 -5.12361e-01 -4.90983e-01 -5.33739e-01
8.44800e+04 2.11000e+02 -4.49636e-01 -4.00805e-01 -4.98467e-01 -5.13490e-01 -4.91327e-01 -5.35652e-01
8.48000e+04 2.12000e+02 -4.36033e-01 -3.74144e-01 -4.97921e-01 -5.14444e-01 -4.91395e-01 -5.37493e-01
8.51200e+04 2.12000e+02 -4.36033e-01 -3.74144e-01 -4.97921e-01 -5.15165e-01 -4.91207e-01 -5.39123e-01
8.54400e+04 2.13000e+02 -4.22978e-01 -3.74060e-01 -4.71897e-01 -5.15606e-01 -4.90802e-01 -5.40411e-01
8.57600e+04 2.14000e+02 -5.78539e-01 -4.29270e-01 -7.27809e-01 -5.15738e-01 -4.90231e-01 -5.41245e-01
8.60800e+04 2.15000e+02 -4.39361e-01 -3.52768e-01 -5.25955e-01 -5.15545e-01 -4.89547e-01 -5.41543e-01
8.64000e+04 2.16000e+02 -5.09941e-01 -3.51611e-01 -6.68272e-01 -5.15028e-01 -4.88802e-01 -5.41255e-01
8.67200e+04 2.16000e+02 -5.09941e-01 -3.51611e-01 -6.68272e-01 -5.14205e-01 -4.88040e-01 -5.40369e-01
8.70400e+04 2.17000e+02 -4.42201e-01 -3.72838e-01 -5.11564e-01 -5.13098e-01 -4.87296e-01 -5.38899e-01
8.73600e+04 2.18000e+02 -4.91158e-01 -4.00113e-01 -5.82202e-01 -5.11741e-01 -4.86595e-01 -5.36888e-01
8.76800e+04 2.19000e+02 -4.83783e-01 -3.97899e-01 -5.69667e-01 -5.10171e-01 -4.85949e-01 -5.34394e-01
8.80000e+04 2.20000e+02 -4.77181e-01 -3.30682e-01 -6.23681e-01 -5.08427e-01 -4.85364e-01 -5.31490e-01
8.83200e+04 2.20000e+02 -4.77181e-01 -3.30682e-01 -6.23681e-01 -5.06547e-01 -4.84841e-01 -5.28252e-01
8.86400e+04 2.21000e+02 -4.52012e-01 -3.64919e-01 -5.39104e-01 -5.04569e-01 -4.84374e-01 -5.24764e-01
8.89600e+04 2.22000e+02 -5.29777e-01 -4.02235e-01 -6.57319e-01 -5.02530e-01 -4.83954e-01 -5.21107e-01
8.92800e+04 2.23000e+02 -5.27733e-01 -4.28090e-01 -6.27377e-01 -5.00466e-01 -4.83567e-01 -5.17365e-01
8.96000e+04 2.24000e+02 -5.37206e-01 -4.13416e-01 -6.60997e-01 -4.98409e-01 -4.83191e-01 -5.13627e-01
8.99200e+04 2.24000e+02 -5.37206e-01 -4.13416e-01 -6.60997e-01 -4.96387e-01 -4.82782e-01 -5.09992e-01
9.02400e+04 2.25000e+02 -4.04879e-01 -3.53468e-01 -4.56289e-01 -4.94427e-01 -4.82264e-01 -5.06590e-01
9.05600e+04 2.26000e+02 -4.08850e-01 -3.49780e-01 -4.67920e-01 -4.92551e-01 -4.81514e-01 -5.03588e-01
9.08800e+04 2.27000e+02 -4.87250e-01 -3.99019e-01 -5.75482e-01 -4.90777e-01 -4.80361e-01 -5.01193e-01
9.12000e+04 2.28000e+02 -5.21734e-01 -4.34036e-01 -6.09432e-01 -4.89122e-01 -4.78650e-01 -4.99594e-01
9.15200e+04 2.28000e+02 -5.21734e-01 -4.34036e-01 -6.09432e-01 -4.87598e-01 -4.76335e-01 -4.98861e-01
9.18400e+04 2.29000e+02 -4.53704e-01 -3.65474e-01 -5.41935e-01 -4.86218e-01 -4.73516e-01 -4.98921e-01
9.21600e+04 2.30000e+02 -5.07528e-01 -4.13888e-01 -6.01167e-01 -4.84992e-01 -4.70361e-01 -4.99623e-01
9.24800e+04 2.31000e+02 -4.16860e-01 -3.17554e-01 -5.16165e-01 -4.83925e-01 -4.67030e-01 -5.00820e-01
9.28000e+04 2.32000e+02 -5.39819e-01 -4.10832e-01 -6.68805e-01 -4.83020e-01 -4.63643e-01 -5.02396e-01
9.31200e+04 2.32000e+02 -5.39819e-01 -4.10832e-01 -6.68805e-01 -4.82273e-01 -4.60291e-01 -5.04255e-01
9.34400e+04 2.33000e+02 -3.95383e-01 -3.19222e-01 -4.71544e-01 -4.81677e-01 -4.57039e-01 -5.06314e-01
9.37600e+04 2.34000e+02 -4.93216e-01 -3.36823e-01 -6.49609e-01 -4.81216e-01 -4.53943e-01 -5.08488e-01
9.40800e+04 2.35000e+02 -4.92673e-01 -3.57552e-01 -6.27793e-01 -4.80874e-01 -4.51054e-01 -5.10693e-01
9.44000e+04 2.36000e+02 -4.89709e-01 -4.16685e-01 -5.62733e-01 -4.80630e-01 -4.48422e-01 -5.12839e-01
9.47200e+04 2.36000e+02 -4.89709e-01 -4.16685e-01 -5.62733e-01 -4.80464e-01 -4.46100e-01 -5.14828e-01
9.50400e+04 2.37000e+02 -4.72287e-01 -4.06962e-01 -5.37611e-01 -4.80353e-01 -4.44141e-01 -5.16565e-01
9.53600e+04 2.38000e+02 -4.69383e-01 -4.12394e-01 -5.26371e-01 -4.80278e-01 -4.42594e-01 -5.17963e-01
9.56800e+04 2.39000e+02 -5.52627e-01 -4.31880e-01 -6.73375e-01 -4.80220e-01 -4.41501e-01 -5.18938e-01
9.60000e+04 2.40000e+02 -4.82572e-01 -3.99201e-01 -5.65944e-01 -4.80163e-01 -4.40893e-01 -5.19433e-01
9.63200e+04 2.40000e+02 -4.82572e-01 -3.99201e-01 -5.65944e-01 -4.80092e-01 -4.40776e-01 -5.19407e-01
9.66400e+04 2.41000e+02 -4.56374e-01 -3.94621e-01 -5.18126e-01 -4.79998e-01 -4.41144e-01 -5.18852e-01
9.69600e+04 2.42000e+02 -4.46987e-01 -3.12710e-01 -5.81263e-01 -4.79875e-01 -4.41962e-01 -5.17788e-01
9.72800e+04 2.43000e+02 -4.64064e-01 -3.68596e-01 -5.59531e-01 -4.79720e-01 -4.43176e-01 -5.16265e-01
9.76000e+04 2.44000e+02 -4.74768e-01 -2.82891e-01 -6.66644e-01 -4.79535e-01 -4.44714e-01 -5.14356e-01
9.79200e+04 2.44000e+02 -4.74768e-01 -2.82891e-01 -6.66644e-01 -4.79326e-01 -4.46491e-01 -5.12160e-01
9.82400e+04 2.45000e+02 -4.75806e-01 -4.02997e-01 -5.48615e-01 -4.79101e-01 -4.48416e-01 -5.09786e-01
9.85600e+04 2.46000e+02 -5.56669e-01 -3.27443e-01 -7.85894e-01 -4.78874e-01 -4.50397e-01 -5.07351e-01
9.88800e+04 2.47000e+02 -5.19907e-01 -3.79020e-01 -6.60793e-01 -4.78656e-01 -4.52343e-01 -5.04969e-01
9.92000e+04 2.48000e+02 -5.20981e-01 -4.35092e-01 -6.06869e-01 -4.78460e-01 -4.54177e-01 -5.02742e-01
9.95200e+04 2.48000e+02 -5.20981e-01 -4.35092e-01 -6.06869e-01 -4.78295e-01 -4.55833e-01 -5.00757e-01
9.98400e+04 2.49000e+02 -5.14555e-01 -4.04579e-01 -6.24530e-01 -4.78167e-01 -4.57258e-01 -4.99077e-01
1.00160e+05 2.50000e+02 -4.84958e-01 -4.28878e-01 -5.41039e-01 -4.78080e-01 -4.58412e-01 -4.97747e-01
1.00480e+05 2.51000e+02 -4.86450e-01 -3.65650e-01 -6.07250e-01 -4.78032e-01 -4.59268e-01 -4.96796e-01
1.00800e+05 2.52000e+02 -4.66445e-01 -4.30166e-01 -5.02724e-01 -4.78022e-01 -4.59806e-01 -4.96237e-01
1.01120e+05 2.52000e+02 -4.66445e-01 -4.30166e-01 -5.02724e-01 -4.78047e-01 -4.60025e-01 -4.96069e-01
1.01440e+05 2.53000e+02 -5.01649e-01 -4.19348e-01 -5.83949e-01 -4.78111e-01 -4.59947e-01 -4.96274e-01
1.01760e+05 2.54000e+02 -4.75104e-01 -3.96859e-01 -5.53350e-01 -4.78215e-01 -4.59622e-01 -4.96809e-01
1.02080e+05 2.55000e+02 -4.37700e-01 -3.67723e-01 -5.07678e-01 -4.78370e-01 -4.59125e-01 -4.97615e-01
1.02400e+05 2.56000e+02 -4.97234e-01 -4.01648e-01 -5.92819e-01 -4.78584e-01 -4.58545e-01 -4.98623e-01
1.02720e+05 2.56000e+02 -4.97234e-01 -4.01648e-01 -5.92819e-01 -4.78867e-01 -4.57969e-01 -4.99765e-01
1.03040e+05 2.57000e+02 -4.85499e-01 -3.98417e-01 -5.72581e-01 -4.79231e-01 -4.57479e-01 -5.00983e-01
1.03360e+05 2.58000e+02 -4.53763e-01 -3.58808e-01 -5.48718e-01 -4.79681e-01 -4.57136e-01 -5.02227e-01
1.03680e+05 2.59000e+02 -4.65849e-01 -3.41763e-01 -5.89935e-01 -4.80220e-01 -4.56979e-01 -5.03462e-01
1.04000e+05 2.60000e+02 -4.08972e-01 -3.73462e-01 -4.44481e-01 -4.80843e-01 -4.57026e-01 -5.04660e-01
1.04320e+05 2.60000e+02 -4.08972e-01 -3.73462e-01 -4.44481e-01 -4.81540e-01 -4.57277e-01 -5.05803e-01
1.04640e+05 2.61000e+02 -4.35889e-01 -3.31525e-01 -5.40253e-01 -4.82293e-01 -4.57713e-01 -5.06872e-01
1.04960e+05 2.62000e+02 -4.50963e-01 -3.92180e-01 -5.09747e-01 -4.83081e-01 -4.58307e-01 -5.07855e-01
1.05280e+05 2.63000e+02 -4.83148e-01 -3.79276e-01 -5.87019e-01 -4.83879e-01 -4.59023e-01 -5.08735e-01
1.05600e+05 2.64000e+02 -4.43288e-01 -3.57317e-01 -5.29259e-01 -4.84658e-01 -4.59823e-01 -5.09494e-01
1.05920e+05 2.64000e+02 -4.43288e-01 -3.57317e-01 -5.29259e-01 -4.85391e-01 -4.60670e-01 -5.10111e-01
1.06240e+05 2.65000e+02 -5.43222e-01 -4.64128e-01 -6.22317e-01 -4.86047e-01 -4.61531e-01 -5.10563e-01
1.06560e+05 2.66000e+02 -5.15232e-01 -4.70688e-01 -5.59775e-01 -4.86599e-01 -4.62374e-01 -5.10824e-01
1.06880e+05 2.67000e+02 -5.31891e-01 -4.93375e-01 -5.70407e-01 -4.87021e-01 -4.63176e-01 -5.10867e-01
1.07200e+05 2.68000e+02 -5.13208e-01 -4.74906e-01 -5.51510e-01 -4.87289e-01 -4.63910e-01 -5.10669e-01
1.07520e+05 2.68000e+02 -5.13208e-01 -4.74906e-01 -5.51510e-01 -4.87383e-01 -4.64552e-01 -5.10214e-01
1.07840e+05 2.69000e+02 -4.52158e-01 -3.72088e-01 -5.32227e-01 -4.87289e-01 -4.65077e-01 -5.09502e-01
1.08160e+05 2.70000e+02 -5.36557e-01 -4.08873e-01 -6.64241e-01 -4.87001e-01 -4.65453e-01 -5.08548e-01
1.08480e+05 2.71000e+02 -4.72970e-01 -3.82088e-01 -5.63852e-01 -4.86520e-01 -4.65653e-01 -5.07386e-01
1.08800e+05 2.72000e+02 -4.56472e-01 -3.50384e-01 -5.62560e-01 -4.85859e-01 -4.65649e-01 -5.06070e-01
1.09120e+05 2.72000e+02 -4.56472e-01 -3.50384e-01 -5.62560e-01 -4.85044e-01 -4.65422e-01 -5.04666e-01
1.09440e+05 2.73000e+02 -4.79356e-01 -3.63853e-01 -5.94858e-01 -4.84109e-01 -4.64970e-01 -5.03248e-01
1.09760e+05 2.74000e+02 -4.37931e-01 -3.09882e-01 -5.65981e-01 -4.83097e-01 -4.64308e-01 -5.01886e-01
1.10080e+05 2.75000e+02 -5.14786e-01 -4.57326e-01 -5.72246e-01 -4.82056e-01 -4.63475e-01 -5.00637e-01
1.10400e+05 2.76000e+02 -4.66412e-01 -3.76984e-01 -5.55840e-01 -4.81037e-01 -4.62532e-01 -4.99542e-01
1.10720e+05 2.76000e+02 -4.66412e-01 -3.76984e-01 -5.55840e-01 -4.80089e-01 -4.61556e-01 -4.98623e-01
1.11040e+05 2.77000e+02 -4.24976e-01 -3.04772e-01 -5.45179e-01 -4.79256e-01 -4.60631e-01 -4.97880e-01
1.11360e+05 2.78000e+02 -4.39144e-01 -3.86333e-01 -4.91955e-01 -4.78570e-01 -4.59841e-01 -4.97299e-01
1.11680e+05 2.79000e+02 -4.39290e-01 -3.26043e-01 -5.52537e-01 -4.78054e-01 -4.59254e-01 -4.96854e-01
1.12000e+05 2.80000e+02 -4.09728e-01 -3.40198e-01 -4.79259e-01 -4.77720e-01 -4.58924e-01 -4.96516e-01
1.12320e+05 2.80000e+02 -4.09728e-01 -3.40198e-01 -4.79259e-01 -4.77564e-01 -4.58876e-01 -4.96252e-01
1.12640e+05 2.81000e+02 -4.98616e-01 -3.74916e-01 -6.22316e-01 -4.77575e-01 -4.59115e-01 -4.96034e-01
1.12960e+05 2.82000e+02 -4.67093e-01 -3.50835e-01 -5.83352e-01 -4.77728e-01 -4.59612e-01 -4.95843e-01
1.13280e+05 2.83000e+02 -4.40890e-01 -3.38879e-01 -5.42901e-01 -4.77994e-01 -4.60319e-01 -4.95668e-01
1.13600e+05 2.84000e+02 -3.95458e-01 -3.70003e-01 -4.20913e-01 -4.78335e-01 -4.61162e-01 -4.95509e-01
1.13920e+05 2.84000e+02 -3.95458e-01 -3.70003e-01 -4.20913e-01 -4.78712e-01 -4.62050e-01 -4.95373e-01
1.14240e+05 2.85000e+02 -4.25154e-01 -3.22505e-01 -5.27802e-01 -4.79081e-01 -4.62886e-01 -4.95277e-01
1.14560e+05 2.86000e+02 -4.24879e-01 -3.60163e-01 -4.89595e-01 -4.79402e-01 -4.63562e-01 -4.95242e-01
1.14880e+05 2.87000e+02 -4.53702e-01 -4.32215e-01 -4.75189e-01 -4.79635e-01 -4.63978e-01 -4.95292e-01
1.15200e+05 2.88000e+02 -4.00056e-01 -2.78299e-01 -5.21813e-01 -4.79748e-01 -4.64046e-01 -4.95450e-01
1.15520e+05 2.88000e+02 -4.00056e-01 -2.78299e-01 -5.21813e-01 -4.79712e-01 -4.63698e-01 -4.95726e-01
1.15840e+05 2.89000e+02 -4.32648e-01 -3.46717e-01 -5.18579e-01 -4.79509e-01 -4.62897e-01 -4.96120e-01
1.16160e+05 2.90000e+02 -4.81708e-01 -4.41427e-01 -5.21988e-01 -4.79125e-01 -4.61636e-01 -4.96614e-01
1.16480e+05 2.91000e+02 -4.43276e-01 -3.94937e-01 -4.91616e-01 -4.78555e-01 -4.59935e-01 -4.97174e-01
1.16800e+05 2.92000e+02 -4.30935e-01 -3.79761e-01 -4.82110e-01 -4.77795e-01 -4.57831e-01 -4.97758e-01
1.17120e+05 2.92000e+02 -4.30935e-01 -3.79761e-01 -4.82110e-01 -4.76850e-01 -4.55377e-01 -4.98322e-01
1.17440e+05 2.93000e+02 -4.55655e-01 -3.73262e-01 -5.38047e-01 -4.75726e-01 -4.52629e-01 -4.98823e-01
1.17760e+05 2.94000e+02 -5.26511e-01 -4.16766e-01 -6.36257e-01 -4.74433e-01 -4.49645e-01 -4.99222e-01
1.18080e+05 2.95000e+02 -5.22087e-01 -4.48746e-01 -5.95427e-01 -4.72986e-01 -4.46486e-01 -4.99486e-01
1.18400e+05 2.96000e+02 -4.59534e-01 -3.93671e-01 -5.25397e-01 -4.71398e-01 -4.43211e-01 -4.99586e-01
1.18720e+05 2.96000e+02 -4.59534e-01 -3.93671e-01 -5.25397e-01 -4.69692e-01 -4.39882e-01 -4.99502e-01
1.19040e+05 2.97000e+02 -4.60096e-01 -3.64325e-01 -5.55868e-01 -4.67888e-01 -4.36560e-01 -4.99216e-01
1.19360e+05 2.98000e+02 -5.11978e-01 -4.14853e-01 -6.09103e-01 -4.66014e-01 -4.33308e-01 -4.98720e-01
1.19680e+05 2.99000e+02 -4.21372e-01 -3.84170e-01 -4.58573e-01 -4.64099e-01 -4.30185e-01 -4.98013e-01
1.20000e+05 3.00000e+02 -4.65285e-01 -3.64479e-01 -5.66091e-01 -4.62177e-01 -4.27248e-01 -4.97105e-01
1.20320e+05 3.00000e+02 -4.65285e-01 -3.64479e-01 -5.66091e-01 -4.60285e-01 -4.24552e-01 -4.96017e-01
1.20640e+05 3.01000e+02 -4.98313e-01 -4.03767e-01 -5.92859e-01 -4.58463e-01 -4.22147e-01 -4.94779e-01
1.20960e+05 3.02000e+02 -4.08948e-01 -3.05775e-01 -5.12122e-01 -4.56751e-01 -4.20072e-01 -4.93431e-01
1.21280e+05 3.03000e+02 -5.16734e-01 -4.56122e-01 -5.77346e-01 -4.55191e-01 -4.18364e-01 -4.92019e-01
1.21600e+05 3.04000e+02 -4.38609e-01 -3.93245e-01 -4.83973e-01 -4.53821e-01 -4.17048e-01 -4.90594e-01
1.21920e+05 3.04000e+02 -4.38609e-01 -3.93245e-01 -4.83973e-01 -4.52671e-01 -4.16138e-01 -4.89204e-01
1.22240e+05 3.05000e+02 -4.16469e-01 -3.11807e-01 -5.21130e-01 -4.51768e-01 -4.15642e-01 -4.87894e-01
1.22560e+05 3.06000e+02 -4.41860e-01 -3.93536e-01 -4.90184e-01 -4.51125e-01 -4.15547e-01 -4.86702e-01
1.22880e+05 3.07000e+02 -4.35016e-01 -3.74714e-01 -4.95317e-01 -4.50747e-01 -4.15838e-01 -4.85657e-01
1.23200e+05 3.08000e+02 -4.25697e-01 -3.35726e-01 -5.15667e-01 -4.50630e-01 -4.16482e-01 -4.84778e-01
1.23520e+05 3.08000e+02 -4.25697e-01 -3.35726e-01 -5.15667e-01 -4.50758e-01 -4.17440e-01 -4.84076e-01
1.23840e+05 3.09000e+02 -4.83019e-01 -4.17746e-01 -5.48292e-01 -4.51108e-01 -4.18666e-01 -4.83551e-01
1.24160e+05 3.10000e+02 -4.45366e-01 -3.44910e-01 -5.45821e-01 -4.51650e-01 -4.20106e-01 -4.83194e-01
1.24480e+05 3.11000e+02 -5.04920e-01 -3.97982e-01 -6.11858e-01 -4.52347e-01 -4.21707e-01 -4.82987e-01
1.24800e+05 3.12000e+02 -4.45455e-01 -3.74717e-01 -5.16193e-01 -4.53159e-01 -4.23415e-01 -4.82903e-01
1.25120e+05 3.12000e+02 -4.45455e-01 -3.74717e-01 -5.16193e-01 -4.54043e-01 -4.25177e-01 -4.82909e-01
1.25440e+05 3.13000e+02 -4.63676e-01 -3.15907e-01 -6.11445e-01 -4.54955e-01 -4.26944e-01 -4.82967e-01
1.25760e+05 3.14000e+02 -4.10821e-01 -3.38790e-01 -4.82852e-01 -4.55854e-01 -4.28668e-01 -4.83040e-01
1.26080e+05 3.15000e+02 -4.25555e-01 -3.68665e-01 -4.82444e-01 -4.56700e-01 -4.30309e-01 -4.83091e-01
1.26400e+05 3.16000e+02 -4.96770e-01 -3.80290e-01 -6.13250e-01 -4.57461e-01 -4.31834e-01 -4.83089e-01
1.26720e+05 3.16000e+02 -4.96770e-01 -3.80290e-01 -6.13250e-01 -4.58113e-01 -4.33216e-01 -4.83010e-01
1.27040e+05 3.17000e+02 -3.42768e-01 -3.13514e-01 -3.72022e-01 -4.58638e-01 -4.34439e-01 -4.82836e-01
1.27360e+05 3.18000e+02 -4.67349e-01 -3.92520e-01 -5.42179e-01 -4.59028e-01 -4.35498e-01 -4.82557e-01
1.27680e+05 3.19000e+02 -4.23708e-01 -3.58690e-01 -4.88726e-01 -4.59284e-01 -4.36398e-01 -4.82170e-01
1.28000e+05 3.20000e+02 -3.97023e-01 -3.10431e-01 -4.83615e-01 -4.59412e-01 -4.37148e-01 -4.81676e-01
1.28320e+05 3.20000e+02 -3.97023e-01 -3.10431e-01 -4.83615e-01 -4.59424e-01 -4.37764e-01 -4.81083e-01
1.28640e+05 3.21000e+02 -4.20763e-01 -3.53590e-01 -4.87936e-01 -4.59332e-01 -4.38266e-01 -4.80398e-01
1.28960e+05 3.22000e+02 -5.17244e-01 -3.78591e-01 -6.55896e-01 -4.59150e-01 -4.38671e-01 -4.79628e-01
1.29280e+05 3.23000e+02 -5.27930e-01 -4.47181e-01 -6.08679e-01 -4.58888e-01 -4.38996e-01 -4.78779e-01
1.29600e+05 3.24000e+02 -4.13498e-01 -3.13105e-01 -5.13891e-01 -4.58555e-01 -4.39256e-01 -4.77854e-01
1.29920e+05 3.24000e+02 -4.13498e-01 -3.13105e-01 -5.13891e-01 -4.58155e-01 -4.39464e-01 -4.76847e-01
1.30240e+05 3.25000e+02 -5.03105e-01 -3.90934e-01 -6.15277e-01 -4.57691e-01 -4.39625e-01 -4.75757e-01
1.30560e+05 3.26000e+02 -5.33274e-01 -4.17515e-01 -6.49034e-01 -4.57160e-01 -4.39741e-01 -4.74578e-01
1.30880e+05 3.27000e+02 -4.50600e-01 -4.02992e-01 -4.98209e-01 -4.56559e-01 -4.39809e-01 -4.73308e-01
1.31200e+05 3.28000e+02 -4.95874e-01 -3.76391e-01 -6.15357e-01 -4.55888e-01 -4.39825e-01 -4.71951e-01
1.31520e+05 3.28000e+02 -4.95874e-01 -3.76391e-01 -6.15357e-01 -4.55150e-01 -4.39777e-01 -4.70522e-01
1.31840e+05 3.29000e+02 -4.88758e-01 -3.77972e-01 -5.99544e-01 -4.54353e-01 -4.39657e-01 -4.69050e-01
1.32160e+05 3.30000e+02 -4.06113e-01 -3.15670e-01 -4.96555e-01 -4.53514e-01 -4.39452e-01 -4.67577e-01
1.32480e+05 3.31000e+02 -4.23934e-01 -3.34753e-01 -5.13115e-01 -4.52656e-01 -4.39153e-01 -4.66159e-01
1.32800e+05 3.32000e+02 -3.80896e-01 -3.56545e-01 -4.05247e-01 -4.51808e-01 -4.38752e-01 -4.64863e-01
1.33120e+05 3.32000e+02 -3.80896e-01 -3.56545e-01 -4.05247e-01 -4.51005e-01 -4.38253e-01 -4.63758e-01
1.33440e+05 3.33000e+02 -4.45125e-01 -3.18817e-01 -5.71434e-01 -4.50286e-01 -4.37665e-01 -4.62907e-01
1.33760e+05 3.34000e+02 -4.38414e-01 -3.91831e-01 -4.84998e-01 -4.49687e-01 -4.37012e-01 -4.62362e-01
1.34080e+05 3.35000e+02 -4.22624e-01 -3.79491e-01 -4.65756e-01 -4.49243e-01 -4.36328e-01 -4.62157e-01
1.34400e+05 3.36000e+02 -4.91067e-01 -4.11967e-01 -5.70168e-01 -4.48979e-01 -4.35650e-01 -4.62307e-01
1.34720e+05 3.36000e+02 -4.91067e-01 -4.11967e-01 -5.70168e-01 -4.48911e-01 -4.35014e-01 -4.62808e-01
1.35040e+05 3.37000e+02 -4.25278e-01 -3.36979e-01 -5.13578e-01 -4.49042e-01 -4.34447e-01 -4.63637e-01
1.35360e+05 3.38000e+02 -4.73160e-01 -3.39849e-01 -6.06471e-01 -4.49361e-01 -4.33966e-01 -4.64756e-01
1.35680e+05 3.39000e+02 -5.01898e-01 -4.31976e-01 -5.71819e-01 -4.49843e-01 -4.33572e-01 -4.66113e-01
1.36000e+05 3.40000e+02 -4.58670e-01 -4.05174e-01 -5.12165e-01 -4.50451e-01 -4.33258e-01 -4.67643e-01
1.36320e+05 3.40000e+02 -4.58670e-01 -4.05174e-01 -5.12165e-01 -4.51141e-01 -4.33005e-01 -4.69277e-01
1.36640e+05 3.41000e+02 -5.36696e-01 -4.46464e-01 -6.26928e-01 -4.51865e-01 -4.32790e-01 -4.70941e-01
1.36960e+05 3.42000e+02 -4.28035e-01 -3.49282e-01 -5.06787e-01 -4.52575e-01 -4.32583e-01 -4.72567e-01
1.37280e+05 3.43000e+02 -4.38529e-01 -3.62916e-01 -5.14141e-01 -4.53227e-01 -4.32356e-01 -4.74097e-01
1.37600e+05 3.44000e+02 -5.09770e-01 -3.85869e-01 -6.33670e-01 -4.53786e-01 -4.32087e-01 -4.75485e-01
1.37920e+05 3.44000e+02 -5.09770e-01 -3.85869e-01 -6.33670e-01 -4.54228e-01 -4.31753e-01 -4.76702e-01
1.38240e+05 3.45000e+02 -4.33827e-01 -3.23879e-01 -5.43775e-01 -4.54541e-01 -4.31347e-01 -4.77735e-01
1.38560e+05 3.46000e+02 -4.51485e-01 -3.66560e-01 -5.36411e-01 -4.54727e-01 -4.30865e-01 -4.78588e-01
1.38880e+05 3.47000e+02 -3.78850e-01 -3.12950e-01 -4.44749e-01 -4.54798e-01 -4.30315e-01 -4.79281e-01
1.39200e+05 3.48000e+02 -4.38528e-01 -3.43258e-01 -5.33799e-01 -4.54777e-01 -4.29713e-01 -4.79840e-01
1.39520e+05 3.48000e+02 -4.38528e-01 -3.43258e-01 -5.33799e-01 -4.54692e-01 -4.29082e-01 -4.80302e-01
1.39840e+05 3.49000e+02 -5.07940e-01 -3.76499e-01 -6.39381e-01 -4.54576e-01 -4.28451e-01 -4.80701e-01
1.40160e+05 3.50000e+02 -5.22727e-01 -3.65224e-01 -6.80230e-01 -4.54461e-01 -4.27853e-01 -4.81070e-01
1.40480e+05 3.51000e+02 -5.59214e-01 -5.10171e-01 -6.08257e-01 -4.54376e-01 -4.27323e-01 -4.81428e-01
1.40800e+05 3.52000e+02 -4.49139e-01 -3.64240e-01 -5.34037e-01 -4.54341e-01 -4.26895e-01 -4.81788e-01
1.41120e+05 3.52000e+02 -4.49139e-01 -3.64240e-01 -5.34037e-01 -4.54372e-01 -4.26600e-01 -4.82144e-01
1.41440e+05 3.53000e+02 -4.32968e-01 -4.01146e-01 -4.64791e-01 -4.54472e-01 -4.26462e-01 -4.82482e-01
1.41760e+05 3.54000e+02 -4.29814e-01 -3.39098e-01 -5.20531e-01 -4.54639e-01 -4.26501e-01 -4.82777e-01
1.42080e+05 3.55000e+02 -4.04669e-01 -3.09175e-01 -5.00162e-01 -4.54862e-01 -4.26726e-01 -4.82998e-01
1.42400e+05 3.56000e+02 -4.25229e-01 -3.70872e-01 -4.79585e-01 -4.55131e-01 -4.27145e-01 -4.83117e-01
1.42720e+05 3.56000e+02 -4.25229e-01 -3.70872e-01 -4.79585e-01 -4.55435e-01 -4.27757e-01 -4.83112e-01
1.43040e+05 3.57000e+02 -4.43402e-01 -3.57929e-01 -5.28875e-01 -4.55765e-01 -4.28558e-01 -4.82971e-01
1.43360e+05 3.58000e+02 -5.34299e-01 -4.36335e-01 -6.32263e-01 -4.56118e-01 -4.29537e-01 -4.82699e-01
1.43680e+05 3.59000e+02 -4.71894e-01 -3.33992e-01 -6.09796e-01 -4.56495e-01 -4.30675e-01 -4.82316e-01
1.44000e+05 3.60000e+02 -4.63478e-01 -3.61010e-01 -5.65946e-01 -4.56897e-01 -4.31936e-01 -4.81858e-01
1.44320e+05 3.60000e+02 -4.63478e-01 -3.61010e-01 -5.65946e-01 -4.57325e-01 -4.33273e-01 -4.81376e-01
1.44640e+05 3.61000e+02 -4.40717e-01 -3.53791e-01 -5.27643e-01 -4.57776e-01 -4.34621e-01 -4.80931e-01
1.44960e+05 3.62000e+02 -4.46469e-01 -3.82649e-01 -5.10289e-01 -4.58242e-01 -4.35898e-01 -4.80585e-01
1.45280e+05 3.63000e+02 -4.39190e-01 -3.85390e-01 -4.92990e-01 -4.58712e-01 -4.37020e-01 -4.80403e-01
1.45600e+05 3.64000e+02 -4.29680e-01 -3.12458e-01 -5.46902e-01 -4.59171e-01 -4.37906e-01 -4.80436e-01
1.45920e+05 3.64000e+02 -4.29680e-01 -3.12458e-01 -5.46902e-01 -4.59604e-01 -4.38493e-01 -4.80715e-01
1.46240e+05 3.65000e+02 -3.92021e-01 -3.01907e-01 -4.82134e-01 -4.59997e-01 -4.38746e-01 -4.81248e-01
1.46560e+05 3.66000e+02 -4.57258e-01 -3.30065e-01 -5.84451e-01 -4.60338e-01 -4.38662e-01 -4.82013e-01
1.46880e+05 3.67000e+02 -4.85288e-01 -4.03677e-01 -5.66898e-01 -4.60618e-01 -4.38270e-01 -4.82966e-01
1.47200e+05 3.68000e+02 -5.01575e-01 -3.76138e-01 -6.27012e-01 -4.60834e-01 -4.37620e-01 -4.84048e-01
1.47520e+05 3.68000e+02 -5.01575e-01 -3.76138e-01 -6.27012e-01 -4.60984e-01 -4.36771e-01 -4.85198e-01
1.47840e+05 3.69000e+02 -5.32977e-01 -4.21766e-01 -6.44188e-01 -4.61069e-01 -4.35780e-01 -4.86358e-01
1.48160e+05 3.70000e+02 -4.51500e-01 -4.04788e-01 -4.98212e-01 -4.61089e-01 -4.34700e-01 -4.87478e-01
1.48480e+05 3.71000e+02 -3.87511e-01 -3.08792e-01 -4.66230e-01 -4.61043e-01 -4.33565e-01 -4.88521e-01
1.48800e+05 3.72000e+02 -4.85354e-01 -4.13065e-01 -5.57642e-01 -4.60930e-01 -4.32398e-01 -4.89462e-01
1.49120e+05 3.72000e+02 -4.85354e-01 -4.13065e-01 -5.57642e-01 -4.60750e-01 -4.31208e-01 -4.90291e-01
1.49440e+05 3.73000e+02 -4.17007e-01 -2.88967e-01 -5.45047e-01 -4.60501e-01 -4.29996e-01 -4.91007e-01
1.49760e+05 3.74000e+02 -4.93219e-01 -3.55876e-01 -6.30563e-01 -4.60190e-01 -4.28760e-01 -4.91621e-01
1.50080e+05 3.75000e+02 -3.78358e-01 -3.39617e-01 -4.17098e-01 -4.59823e-01 -4.27502e-01 -4.92145e-01
1.50400e+05 3.76000e+02 -5.08970e-01 -3.28042e-01 -6.89898e-01 -4.59415e-01 -4.26231e-01 -4.92600e-01
1.50720e+05 3.76000e+02 -5.08970e-01 -3.28042e-01 -6.89898e-01 -4.58983e-01 -4.24967e-01 -4.92999e-01
1.51040e+05 3.77000e+02 -4.98129e-01 -4.58949e-01 -5.37310e-01 -4.58545e-01 -4.23735e-01 -4.93355e-01
1.51360e+05 3.78000e+02 -5.51237e-01 -4.55415e-01 -6.47059e-01 -4.58121e-01 -4.22569e-01 -4.93674e-01
1.51680e+05 3.79000e+02 -4.75779e-01 -4.23270e-01 -5.28288e-01 -4.57729e-01 -4.21503e-01 -4.93955e-01
1.52000e+05 3.80000e+02 -4.46399e-01 -3.04053e-01 -5.88745e-01 -4.57380e-01 -4.20571e-01 -4.94189e-01
1.52320e+05 3.80000e+02 -4.46399e-01 -3.04053e-01 -5.88745e-01 -4.57083e-01 -4.19805e-01 -4.94362e-01
1.52640e+05 3.81000e+02 -4.16242e-01 -3.33934e-01 -4.98550e-01 -4.56843e-01 -4.19231e-01 -4.94454e-01
1.52960e+05 3.82000e+02 -4.27411e-01 -3.02326e-01 -5.52497e-01 -4.56657e-01 -4.18869e-01 -4.94445e-01
1.53280e+05 3.83000e+02 -4.78716e-01 -3.06841e-01 -6.50591e-01 -4.56526e-01 -4.18733e-01 -4.94319e-01
1.53600e+05 3.84000e+02 -4.31772e-01 -3.37321e-01 -5.26224e-01 -4.56449e-01 -4.18830e-01 -4.94068e-01
1.53920e+05 3.84000e+02 -4.31772e-01 -3.37321e-01 -5.26224e-01 -4.56427e-01 -4.19153e-01 -4.93700e-01
1.54240e+05 3.85000e+02 -5.58620e-01 -3.91772e-01 -7.25468e-01 -4.56462e-01 -4.19682e-01 -4.93243e-01
1.54560e+05 3.86000e+02 -4.64539e-01 -3.21961e-01 -6.07118e-01 -4.56562e-01 -4.20381e-01 -4.92744e-01
1.54880e+05 3.87000e+02 -5.14788e-01 -4.20570e-01 -6.09006e-01 -4.56730e-01 -4.21190e-01 -4.92269e-01
1.55200e+05 3.88000e+02 -3.93713e-01 -3.30761e-01 -4.56665e-01 -4.56968e-01 -4.22034e-01 -4.91901e-01
1.55520e+05 3.88000e+02 -3.93713e-01 -3.30761e-01 -4.56665e-01 -4.57275e-01 -4.22825e-01 -4.91725e-01
1.55840e+05 3.89000e+02 -5.20875e-01 -3.28239e-01 -7.13511e-01 -4.57645e-01 -4.23470e-01 -4.91821e-01
1.56160e+05 3.90000e+02 -4.82816e-01 -3.75913e-01 -5.89719e-01 -4.58071e-01 -4.23893e-01 -4.92248e-01
1.56480e+05 3.91000e+02 -5.20854e-01 -4.26905e-01 -6.14802e-01 -4.58539e-01 -4.24042e-01 -4.93036e-01
1.56800e+05 3.92000e+02 -4.58729e-01 -3.89700e-01 -5.27758e-01 -4.59039e-01 -4.23901e-01 -4.94177e-01
1.57120e+05 3.92000e+02 -4.58729e-01 -3.89700e-01 -5.27758e-01 -4.59561e-01 -4.23493e-01 -4.95629e-01
1.57440e+05 3.93000e+02 -4.51111e-01 -3.76353e-01 -5.25870e-01 -4.60096e-01 -4.22868e-01 -4.97323e-01
1.57760e+05 3.94000e+02 -4.98309e-01 -3.63039e-01 -6.33578e-01 -4.60638e-01 -4.22095e-01 -4.99180e-01
1.58080e+05 3.95000e+02 -4.31549e-01 -3.12490e-01 -5.50608e-01 -4.61185e-01 -4.21249e-01 -5.01120e-01
1.58400e+05 3.96000e+02 -4.29249e-01 -4.12869e-01 -4.45629e-01 -4.61737e-01 -4.20398e-01 -5.03075e-01
1.58720e+05 3.96000e+02 -4.29249e-01 -4.12869e-01 -4.45629e-01 -4.62296e-01 -4.19600e-01 -5.04991e-01
1.59040e+05 3.97000e+02 -4.98547e-01 -3.77158e-01 -6.19937e-01 -4.62866e-01 -4.18895e-01 -5.06837e-01
1.59360e+05 3.98000e+02 -4.65975e-01 -3.45591e-01 -5.86359e-01 -4.63454e-01 -4.18312e-01 -5.08595e-01
1.59680e+05 3.99000e+02 -4.86102e-01 -4.56736e-01 -5.15468e-01 -4.64062e-01 -4.17864e-01 -5.10260e-01
1.60000e+05 4.00000e+02 -4.76098e-01 -3.34493e-01 -6.17703e-01 -4.64694e-01 -4.17558e-01 -5.11830e-01
1.60320e+05 4.00000e+02 -4.76098e-01 -3.34493e-01 -6.17703e-01 -4.65350e-01 -4.17395e-01 -5.13305e-01
1.60640e+05 4.01000e+02 -4.67612e-01 -4.22791e-01 -5.12433e-01 -4.66025e-01 -4.17371e-01 -5.14679e-01
1.60960e+05 4.02000e+02 -4.99157e-01 -3.59219e-01 -6.39094e-01 -4.66712e-01 -4.17484e-01 -5.15941e-01
1.61280e+05 4.03000e+02 -4.78690e-01 -3.58132e-01 -5.99248e-01 -4.67400e-01 -4.17728e-01 -5.17073e-01
1.61600e+05 4.04000e+02 -4.84896e-01 -3.93163e-01 -5.76629e-01 -4.68076e-01 -4.18095e-01 -5.18056e-01
1.61920e+05 4.04000e+02 -4.84896e-01 -3.93163e-01 -5.76629e-01 -4.68724e-01 -4.18576e-01 -5.18871e-01
1.62240e+05 4.05000e+02 -4.56710e-01 -3.96875e-01 -5.16544e-01 -4.69331e-01 -4.19160e-01 -5.19502e-01
1.62560e+05 4.06000e+02 -3.88871e-01 -3.24546e-01 -4.53196e-01 -4.69886e-01 -4.19830e-01 -5.19941e-01
1.62880e+05 4.07000e+02 -4.52674e-01 -3.75647e-01 -5.29701e-01 -4.70380e-01 -4.20574e-01 -5.20185e-01
1.63200e+05 4.08000e+02 -4.18762e-01 -3.62298e-01 -4.75226e-01 -4.70809e-01 -4.21377e-01 -5.20240e-01
1.63520e+05 4.08000e+02 -4.18762e-01 -3.62298e-01 -4.75226e-01 -4.71173e-01 -4.22229e-01 -5.20117e-01
1.63840e+05 4.09000e+02 -3.85554e-01 -2.79351e-01 -4.91757e-01 -4.71476e-01 -4.23120e-01 -5.19832e-01
1.64160e+05 4.10000e+02 -3.80742e-01 -3.21880e-01 -4.39604e-01 -4.71723e-01 -4.24042e-01 -5.19405e-01
1.64480e+05 4.11000e+02 -5.25699e-01 -3.88454e-01 -6.62944e-01 -4.71924e-01 -4.24991e-01 -5.18857e-01
1.64800e+05 4.12000e+02 -6.24650e-01 -5.10716e-01 -7.38584e-01 -4.72084e-01 -4.25960e-01 -5.18207e-01
1.65120e+05 4.12000e+02 -6.24650e-01 -5.10716e-01 -7.38584e-01 -4.72205e-01 -4.26941e-01 -5.17470e-01
1.65440e+05 4.13000e+02 -4.76694e-01 -4.09342e-01 -5.44045e-01 -4.72287e-01 -4.27920e-01 -5.16654e-01
1.65760e+05 4.14000e+02 -4.35770e-01 -3.92050e-01 -4.79491e-01 -4.72320e-01 -4.28882e-01 -5.15759e-01
1.66080e+05 4.15000e+02 -5.01859e-01 -4.19290e-01 -5.84427e-01 -4.72292e-01 -4.29807e-01 -5.14777e-01
1.66400e+05 4.16000e+02 -4.41853e-01 -3.84104e-01 -4.99603e-01 -4.72184e-01 -4.30676e-01 -5.13692e-01
1.66720e+05 4.16000e+02 -4.41853e-01 -3.84104e-01 -4.99603e-01 -4.71976e-01 -4.31471e-01 -5.12480e-01
1.67040e+05 4.17000e+02 -3.98226e-01 -3.22392e-01 -4.74060e-01 -4.71652e-01 -4.32187e-01 -5.11117e-01
1.67360e+05 4.18000e+02 -4.08114e-01 -3.31889e-01 -4.84339e-01 -4.71204e-01 -4.32826e-01 -5.09581e-01
1.67680e+05 4.19000e+02 -4.33514e-01 -3.71873e-01 -4.95156e-01 -4.70632e-01 -4.33402e-01 -5.07862e-01
1.68000e+05 4.20000e+02 -3.87725e-01 -2.90735e-01 -4.84716e-01 -4.69951e-01 -4.33943e-01 -5.05959e-01
1.68320e+05 4.20000e+02 -3.87725e-01 -2.90735e-01 -4.84716e-01 -4.69184e-01 -4.34478e-01 -5.03891e-01
1.68640e+05 4.21000e+02 -4.09040e-01 -3.43951e-01 -4.74128e-01 -4.68363e-01 -4.35039e-01 -5.01687e-01
1.68960e+05 4.22000e+02 -4.45976e-01 -3.83799e-01 -5.08154e-01 -4.67522e-01 -4.35650e-01 -4.99394e-01
1.69280e+05 4.23000e+02 -4.76934e-01 -3.07931e-01 -6.45937e-01 -4.66696e-01 -4.36324e-01 -4.97067e-01
1.69600e+05 4.24000e+02 -4.15720e-01 -3.30247e-01 -5.01193e-01 -4.65911e-01 -4.37058e-01 -4.94764e-01
1.69920e+05 4.24000e+02 -4.15720e-01 -3.30247e-01 -5.01193e-01 -4.65187e-01 -4.37832e-01 -4.92543e-01
1.70240e+05 4.25000e+02 -4.47006e-01 -3.56176e-01 -5.37836e-01 -4.64530e-01 -4.38607e-01 -4.90453e-01
1.70560e+05 4.26000e+02 -4.69103e-01 -3.81953e-01 -5.56254e-01 -4.63933e-01 -4.39337e-01 -4.88529e-01
1.70880e+05 4.27000e+02 -4.84095e-01 -3.39137e-01 -6.29054e-01 -4.63380e-01 -4.39972e-01 -4.86789e-01
1.71200e+05 4.28000e+02 -4.41858e-01 -3.00567e-01 -5.83149e-01 -4.62847e-01 -4.40463e-01 -4.85231e-01
1.71520e+05 4.28000e+02 -4.41858e-01 -3.00567e-01 -5.83149e-01 -4.62303e-01 -4.40776e-01 -4.83830e-01
1.71840e+05 4.29000e+02 -4.62102e-01 -3.74205e-01 -5.49999e-01 -4.61720e-01 -4.40890e-01 -4.82550e-01
1.72160e+05 4.30000e+02 -5.14875e-01 -3.68229e-01 -6.61522e-01 -4.61071e-01 -4.40800e-01 -4.81343e-01
1.72480e+05 4.31000e+02 -4.38271e-01 -3.83546e-01 -4.92997e-01 -4.60337e-01 -4.40517e-01 -4.80158e-01
1.72800e+05 4.32000e+02 -4.32774e-01 -3.60367e-01 -5.05181e-01 -4.59507e-01 -4.40061e-01 -4.78954e-01
1.73120e+05 4.32000e+02 -4.32774e-01 -3.60367e-01 -5.05181e-01 -4.58580e-01 -4.39456e-01 -4.77705e-01
1.73440e+05 4.33000e+02 -4.57962e-01 -3.69918e-01 -5.46005e-01 -4.57566e-01 -4.38727e-01 -4.76406e-01
1.73760e+05 4.34000e+02 -4.26735e-01 -3.82500e-01 -4.70969e-01 -4.56483e-01 -4.37893e-01 -4.75073e-01
1.74080e+05 4.35000e+02 -4.74107e-01 -3.59251e-01 -5.88962e-01 -4.55357e-01 -4.36964e-01 -4.73751e-01
1.74400e+05 4.36000e+02 -4.35710e-01 -3.19437e-01 -5.51983e-01 -4.54221e-01 -4.35935e-01 -4.72506e-01
1.74720e+05 4.36000e+02 -4.35710e-01 -3.19437e-01 -5.51983e-01 -4.53109e-01 -4.34794e-01 -4.71424e-01
1.75040e+05 4.37000e+02 -4.78016e-01 -4.04168e-01 -5.51864e-01 -4.52056e-01 -4.33514e-01 -4.70597e-01
1.75360e+05 4.38000e+02 -4.78698e-01 -3.80412e-01 -5.76984e-01 -4.51094e-01 -4.32073e-01 -4.70116e-01
1.75680e+05 4.39000e+02 -4.74317e-01 -3.46937e-01 -6.01698e-01 -4.50251e-01 -4.30456e-01 -4.70046e-01
1.76000e+05 4.40000e+02 -4.88151e-01 -2.91679e-01 -6.84623e-01 -4.49545e-01 -4.28672e-01 -4.70419e-01
1.76320e+05 4.40000e+02 -4.88151e-01 -2.91679e-01 -6.84623e-01 -4.48989e-01 -4.26753e-01 -4.71224e-01
1.76640e+05 4.41000e+02 -4.79322e-01 -3.40292e-01 -6.18351e-01 -4.48586e-01 -4.24752e-01 -4.72419e-01
1.76960e+05 4.42000e+02 -4.67060e-01 -3.65975e-01 -5.68146e-01 -4.48332e-01 -4.22733e-01 -4.73931e-01
1.77280e+05 4.43000e+02 -4.67954e-01 -3.59952e-01 -5.75956e-01 -4.48219e-01 -4.20761e-01 -4.75677e-01
1.77600e+05 4.44000e+02 -4.46012e-01 -3.93183e-01 -4.98840e-01 -4.48233e-01 -4.18896e-01 -4.77570e-01
1.77920e+05 4.44000e+02 -4.46012e-01 -3.93183e-01 -4.98840e-01 -4.48361e-01 -4.17191e-01 -4.79531e-01
1.78240e+05 4.45000e+02 -4.49193e-01 -3.35225e-01 -5.63162e-01 -4.48589e-01 -4.15688e-01 -4.81489e-01
1.78560e+05 4.46000e+02 -4.84869e-01 -3.94380e-01 -5.75358e-01 -4.48904e-01 -4.14419e-01 -4.83390e-01
1.78880e+05 4.47000e+02 -4.52292e-01 -3.40135e-01 -5.64448e-01 -4.49298e-01 -4.13407e-01 -4.85188e-01
1.79200e+05 4.48000e+02 -4.14248e-01 -3.62037e-01 -4.66459e-01 -4.49763e-01 -4.12670e-01 -4.86855e-01
1.79520e+05 4.48000e+02 -4.14248e-01 -3.62037e-01 -4.66459e-01 -4.50294e-01 -4.12214e-01 -4.88375e-01
1.79840e+05 4.49000e+02 -4.31078e-01 -3.84410e-01 -4.77747e-01 -4.50889e-01 -4.12037e-01 -4.89741e-01
1.80160e+05 4.50000e+02 -5.25472e-01 -3.89901e-01 -6.61042e-01 -4.51542e-01 -4.12129e-01 -4.90954e-01
1.80480e+05 4.51000e+02 -4.26721e-01 -2.81325e-01 -5.72117e-01 -4.52248e-01 -4.12472e-01 -4.92025e-01
1.80800e+05 4.52000e+02 -4.21257e-01 -2.99854e-01 -5.42660e-01 -4.53001e-01 -4.13039e-01 -4.92963e-01
1.81120e+05 4.52000e+02 -4.21257e-01 -2.99854e-01 -5.42660e-01 -4.53791e-01 -4.13800e-01 -4.93783e-01
1.81440e+05 4.53000e+02 -4.28314e-01 -3.32411e-01 -5.24218e-01 -4.54606e-01 -4.14718e-01 -4.94493e-01
1.81760e+05 4.54000e+02 -4.14449e-01 -3.25254e-01 -5.03644e-01 -4.55429e-01 -4.15752e-01 -4.95106e-01
1.82080e+05 4.55000e+02 -4.22510e-01 -3.61391e-01 -4.83628e-01 -4.56245e-01 -4.16859e-01 -4.95630e-01
1.82400e+05 4.56000e+02 -5.07722e-01 -3.68620e-01 -6.46825e-01 -4.57033e-01 -4.17992e-01 -4.96075e-01
1.82720e+05 4.56000e+02 -5.07722e-01 -3.68620e-01 -6.46825e-01 -4.57777e-01 -4.19109e-01 -4.96446e-01
1.83040e+05 4.57000e+02 -3.97615e-01 -3.22246e-01 -4.72984e-01 -4.58459e-01 -4.20166e-01 -4.96752e-01
1.83360e+05 4.58000e+02 -3.70466e-01 -3.11585e-01 -4.29347e-01 -4.59061e-01 -4.21128e-01 -4.96994e-01
1.83680e+05 4.59000e+02 -4.43164e-01 -3.40938e-01 -5.45390e-01 -4.59569e-01 -4.21969e-01 -4.97169e-01
1.84000e+05 4.60000e+02 -5.43680e-01 -4.27127e-01 -6.60233e-01 -4.59968e-01 -4.22669e-01 -4.97267e-01
1.84320e+05 4.60000e+02 -5.43680e-01 -4.27127e-01 -6.60233e-01 -4.60247e-01 -4.23225e-01 -4.97269e-01
1.84640e+05 4.61000e+02 -4.68014e-01 -3.75789e-01 -5.60239e-01 -4.60395e-01 -4.23637e-01 -4.97153e-01
1.84960e+05 4.62000e+02 -4.43446e-01 -3.36549e-01 -5.50344e-01 -4.60404e-01 -4.23914e-01 -4.96895e-01
1.85280e+05 4.63000e+02 -3.51961e-01 -3.09895e-01 -3.94027e-01 -4.60270e-01 -4.24066e-01 -4.96474e-01
1.85600e+05 4.64000e+02 -5.14455e-01 -3.81772e-01 -6.47138e-01 -4.59991e-01 -4.24103e-01 -4.95878e-01
1.85920e+05 4.64000e+02 -5.14455e-01 -3.81772e-01 -6.47138e-01 -4.59567e-01 -4.24031e-01 -4.95102e-01
1.86240e+05 4.65000e+02 -4.84903e-01 -4.02748e-01 -5.67058e-01 -4.59003e-01 -4.23853e-01 -4.94152e-01
1.86560e+05 4.66000e+02 -4.37276e-01 -3.89000e-01 -4.85552e-01 -4.58310e-01 -4.23574e-01 -4.93045e-01
1.86880e+05 4.67000e+02 -4.21416e-01 -3.37933e-01 -5.04899e-01 -4.57503e-01 -4.23201e-01 -4.91805e-01
1.87200e+05 4.68000e+02 -4.59409e-01 -3.63356e-01 -5.55462e-01 -4.56603e-01 -4.22744e-01 -4.90462e-01
1.87520e+05 4.68000e+02 -4.59409e-01 -3.63356e-01 -5.55462e-01 -4.55634e-01 -4.22226e-01 -4.89041e-01
1.87840e+05 4.69000e+02 -4.65451e-01 -3.43774e-01 -5.87128e-01 -4.54622e-01 -4.21673e-01 -4.87571e-01
1.88160e+05 4.70000e+02 -4.85693e-01 -4.28766e-01 -5.42621e-01 -4.53595e-01 -4.21122e-01 -4.86069e-01
1.88480e+05 4.71000e+02 -4.74634e-01 -3.79812e-01 -5.69457e-01 -4.52582e-01 -4.20613e-01 -4.84550e-01
1.88800e+05 4.72000e+02 -4.37393e-01 -3.64169e-01 -5.10617e-01 -4.51606e-01 -4.20191e-01 -4.83021e-01
1.89120e+05 4.72000e+02 -4.37393e-01 -3.64169e-01 -5.10617e-01 -4.50692e-01 -4.19902e-01 -4.81482e-01
1.89440e+05 4.73000e+02 -3.87156e-01 -3.36942e-01 -4.37370e-01 -4.49858e-01 -4.19788e-01 -4.79928e-01
1.89760e+05 4.74000e+02 -4.42652e-01 -3.67495e-01 -5.17809e-01 -4.49118e-01 -4.19885e-01 -4.78352e-01
1.90080e+05 4.75000e+02 -4.49906e-01 -4.10269e-01 -4.89542e-01 -4.48485e-01 -4.20226e-01 -4.76744e-01
1.90400e+05 4.76000e+02 -5.03035e-01 -4.00242e-01 -6.05828e-01 -4.47964e-01 -4.20833e-01 -4.75094e-01
1.90720e+05 4.76000e+02 -5.03035e-01 -4.00242e-01 -6.05828e-01 -4.47559e-01 -4.21723e-01 -4.73394e-01
1.91040e+05 4.77000e+02 -3.79881e-01 -3.23673e-01 -4.36090e-01 -4.47271e-01 -4.22900e-01 -4.71643e-01
1.91360e+05 4.78000e+02 -4.15508e-01 -3.14376e-01 -5.16641e-01 -4.47098e-01 -4.24354e-01 -4.69843e-01
1.91680e+05 4.79000e+02 -4.25576e-01 -3.70059e-01 -4.81093e-01 -4.47034e-01 -4.26061e-01 -4.68006e-01
1.92000e+05 4.80000e+02 -4.71639e-01 -3.92043e-01 -5.51236e-01 -4.47067e-01 -4.27983e-01 -4.66151e-01
1.92320e+05 4.80000e+02 -4.71639e-01 -3.92043e-01 -5.51236e-01 -4.47185e-01 -4.30062e-01 -4.64308e-01
1.92640e+05 4.81000e+02 -4.95507e-01 -4.44858e-01 -5.46156e-01 -4.47371e-01 -4.32227e-01 -4.62515e-01
1.92960e+05 4.82000e+02 -4.08375e-01 -3.71452e-01 -4.45298e-01 -4.47606e-01 -4.34390e-01 -4.60821e-01
1.93280e+05 4.83000e+02 -4.06462e-01 -3.77240e-01 -4.35685e-01 -4.47869e-01 -4.36450e-01 -4.59288e-01
1.93600e+05 4.84000e+02 -4.97421e-01 -3.66860e-01 -6.27981e-01 -4.48141e-01 -4.38287e-01 -4.57995e-01
1.93920e+05 4.84000e+02 -4.97421e-01 -3.66860e-01 -6.27981e-01 -4.48399e-01 -4.39765e-01 -4.57033e-01
1.94240e+05 4.85000e+02 -4.59227e-01 -3.83559e-01 -5.34895e-01 -4.48625e-01 -4.40753e-01 -4.56497e-01
1.94560e+05 4.86000e+02 -3.68580e-01 -3.30585e-01 -4.06575e-01 -4.48802e-01 -4.41167e-01 -4.56438e-01
1.94880e+05 4.87000e+02 -3.79539e-01 -2.99301e-01 -4.59778e-01 -4.48918e-01 -4.41023e-01 -4.56812e-01
1.95200e+05 4.88000e+02 -4.95129e-01 -3.08330e-01 -6.81928e-01 -4.48963e-01 -4.40426e-01 -4.57501e-01
1.95520e+05 4.88000e+02 -4.95129e-01 -3.08330e-01 -6.81928e-01 -4.48935e-01 -4.39506e-01 -4.58365e-01
1.95840e+05 4.89000e+02 -4.17405e-01 -3.29775e-01 -5.05036e-01 -4.48835e-01 -4.38373e-01 -4.59297e-01
1.96160e+05 4.90000e+02 -4.04606e-01 -3.68241e-01 -4.40971e-01 -4.48666e-01 -4.37105e-01 -4.60228e-01
1.96480e+05 4.91000e+02 -5.10166e-01 -3.85167e-01 -6.35164e-01 -4.48438e-01 -4.35763e-01 -4.61113e-01
1.96800e+05 4.92000e+02 -4.75845e-01 -4.24348e-01 -5.27342e-01 -4.48158e-01 -4.34392e-01 -4.61924e-01
1.97120e+05 4.92000e+02 -4.75845e-01 -4.24348e-01 -5.27342e-01 -4.47834e-01 -4.33027e-01 -4.62642e-01
1.97440e+05 4.93000e+02 -4.57125e-01 -4.08550e-01 -5.05701e-01 -4.47474e-01 -4.31696e-01 -4.63253e-01
1.97760e+05 4.94000e+02 -4.71082e-01 -3.70854e-01 -5.71310e-01 -4.47083e-01 -4.30418e-01 -4.63747e-01
1.98080e+05 4.95000e+02 -4.91737e-01 -4.09276e-01 -5.74198e-01 -4.46661e-01 -4.29204e-01 -4.64118e-01
1.98400e+05 4.96000e+02 -5.88756e-01 -4.91769e-01 -6.85744e-01 -4.46212e-01 -4.28059e-01 -4.64365e-01
1.98720e+05 4.96000e+02 -5.88756e-01 -4.91769e-01 -6.85744e-01 -4.45737e-01 -4.26984e-01 -4.64490e-01
1.99040e+05 4.97000e+02 -4.87690e-01 -3.56097e-01 -6.19282e-01 -4.45239e-01 -4.25978e-01 -4.64500e-01
1.99360e+05 4.98000e+02 -4.90869e-01 -4.12798e-01 -5.68940e-01 -4.44726e-01 -4.25045e-01 -4.64407e-01
1.99680e+05 4.99000e+02 -4.27505e-01 -3.77085e-01 -4.77925e-01 -4.44209e-01 -4.24189e-01 -4.64229e-01


==> shkadov_ppo_5_jets.dat <==
0.00000e+00 0.00000e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
3.20000e+02 0.00000e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
6.40000e+02 1.00000e+00 -3.06717e+00 -2.73472e+00 -3.39962e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
9.60000e+02 2.00000e+00 -3.18338e+00 -2.89995e+00 -3.46681e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
1.28000e+03 3.00000e+00 -2.87518e+00 -2.73974e+00 -3.01062e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
1.60000e+03 4.00000e+00 -3.18077e+00 -3.00988e+00 -3.35166e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
1.92000e+03 4.00000e+00 -3.18077e+00 -3.00988e+00 -3.35166e+00 -3.25512e+00 -3.00352e+00 -3.50672e+00
2.24000e+03 5.00000e+00 -3.23556e+00 -3.09399e+00 -3.37713e+00 -3.25512e+00 -3.00353e+00 -3.50671e+00
2.56000e+03 6.00000e+00 -3.18506e+00 -2.93434e+00 -3.43578e+00 -3.25510e+00 -3.00354e+00 -3.50667e+00
2.88000e+03 7.00000e+00 -3.09693e+00 -2.76450e+00 -3.42936e+00 -3.25507e+00 -3.00358e+00 -3.50656e+00
3.20000e+03 8.00000e+00 -3.06632e+00 -2.74472e+00 -3.38791e+00 -3.25499e+00 -3.00366e+00 -3.50632e+00
3.52000e+03 8.00000e+00 -3.06632e+00 -2.74472e+00 -3.38791e+00 -3.25483e+00 -3.00380e+00 -3.50585e+00
3.84000e+03 9.00000e+00 -3.03973e+00 -2.65264e+00 -3.42681e+00 -3.25454e+00 -3.00405e+00 -3.50503e+00
4.16000e+03 1.00000e+01 -3.06402e+00 -2.65667e+00 -3.47136e+00 -3.25407e+00 -3.00445e+00 -3.50368e+00
4.48000e+03 1.10000e+01 -2.78982e+00 -2.68406e+00 -2.89559e+00 -3.25334e+00 -3.00504e+00 -3.50164e+00
4.80000e+03 1.20000e+01 -2.95712e+00 -2.65014e+00 -3.26410e+00 -3.25231e+00 -3.00589e+00 -3.49873e+00
5.12000e+03 1.20000e+01 -2.95712e+00 -2.65014e+00 -3.26410e+00 -3.25090e+00 -3.00704e+00 -3.49476e+00
5.44000e+03 1.30000e+01 -3.16778e+00 -2.82443e+00 -3.51112e+00 -3.24907e+00 -3.00854e+00 -3.48959e+00
5.76000e+03 1.40000e+01 -2.96837e+00 -2.79685e+00 -3.13989e+00 -3.24678e+00 -3.01043e+00 -3.48312e+00
6.08000e+03 1.50000e+01 -3.06244e+00 -2.61502e+00 -3.50987e+00 -3.24400e+00 -3.01273e+00 -3.47527e+00
6.40000e+03 1.60000e+01 -2.78240e+00 -2.56435e+00 -3.00045e+00 -3.24072e+00 -3.01542e+00 -3.46602e+00
6.72000e+03 1.60000e+01 -2.78240e+00 -2.56435e+00 -3.00045e+00 -3.23693e+00 -3.01844e+00 -3.45541e+00
7.04000e+03 1.70000e+01 -2.85919e+00 -2.43075e+00 -3.28764e+00 -3.23261e+00 -3.02170e+00 -3.44351e+00
7.36000e+03 1.80000e+01 -2.89566e+00 -2.56756e+00 -3.22375e+00 -3.22776e+00 -3.02510e+00 -3.43042e+00
7.68000e+03 1.90000e+01 -2.81916e+00 -2.51252e+00 -3.12580e+00 -3.22238e+00 -3.02846e+00 -3.41630e+00
8.00000e+03 2.00000e+01 -2.73588e+00 -2.40269e+00 -3.06906e+00 -3.21646e+00 -3.03162e+00 -3.40130e+00
8.32000e+03 2.00000e+01 -2.73588e+00 -2.40269e+00 -3.06906e+00 -3.21001e+00 -3.03445e+00 -3.38557e+00
8.64000e+03 2.10000e+01 -2.86232e+00 -2.53462e+00 -3.19003e+00 -3.20303e+00 -3.03678e+00 -3.36929e+00
8.96000e+03 2.20000e+01 -2.84259e+00 -2.44609e+00 -3.23909e+00 -3.19555e+00 -3.03848e+00 -3.35262e+00
9.28000e+03 2.30000e+01 -2.67892e+00 -2.51663e+00 -2.84121e+00 -3.18758e+00 -3.03945e+00 -3.33570e+00
9.60000e+03 2.40000e+01 -2.40603e+00 -2.09936e+00 -2.71270e+00 -3.17912e+00 -3.03959e+00 -3.31866e+00
9.92000e+03 2.40000e+01 -2.40603e+00 -2.09936e+00 -2.71270e+00 -3.17021e+00 -3.03882e+00 -3.30160e+00
1.02400e+04 2.50000e+01 -2.53728e+00 -2.36380e+00 -2.71076e+00 -3.16085e+00 -3.03707e+00 -3.28463e+00
1.05600e+04 2.60000e+01 -2.82352e+00 -2.62756e+00 -3.01948e+00 -3.15105e+00 -3.03429e+00 -3.26782e+00
1.08800e+04 2.70000e+01 -2.34600e+00 -2.08174e+00 -2.61025e+00 -3.14082e+00 -3.03041e+00 -3.25123e+00
1.12000e+04 2.80000e+01 -2.47559e+00 -2.19925e+00 -2.75193e+00 -3.13016e+00 -3.02539e+00 -3.23492e+00
1.15200e+04 2.80000e+01 -2.47559e+00 -2.19925e+00 -2.75193e+00 -3.11905e+00 -3.01918e+00 -3.21893e+00
1.18400e+04 2.90000e+01 -2.83174e+00 -2.53366e+00 -3.12982e+00 -3.10750e+00 -3.01173e+00 -3.20328e+00
1.21600e+04 3.00000e+01 -2.71004e+00 -2.42747e+00 -2.99261e+00 -3.09548e+00 -3.00300e+00 -3.18797e+00
1.24800e+04 3.10000e+01 -2.47209e+00 -2.10708e+00 -2.83709e+00 -3.08298e+00 -2.99296e+00 -3.17299e+00
1.28000e+04 3.20000e+01 -2.35431e+00 -1.89090e+00 -2.81771e+00 -3.06994e+00 -2.98159e+00 -3.15829e+00
1.31200e+04 3.20000e+01 -2.35431e+00 -1.89090e+00 -2.81771e+00 -3.05634e+00 -2.96891e+00 -3.14377e+00
1.34400e+04 3.30000e+01 -2.24354e+00 -1.88642e+00 -2.60067e+00 -3.04212e+00 -2.95492e+00 -3.12933e+00
1.37600e+04 3.40000e+01 -2.48691e+00 -2.29602e+00 -2.67780e+00 -3.02727e+00 -2.93968e+00 -3.11486e+00
1.40800e+04 3.50000e+01 -2.36673e+00 -2.15807e+00 -2.57539e+00 -3.01174e+00 -2.92327e+00 -3.10021e+00
1.44000e+04 3.60000e+01 -2.23593e+00 -2.10971e+00 -2.36216e+00 -2.99554e+00 -2.90580e+00 -3.08528e+00
1.47200e+04 3.60000e+01 -2.23593e+00 -2.10971e+00 -2.36216e+00 -2.97868e+00 -2.88738e+00 -3.06999e+00
1.50400e+04 3.70000e+01 -2.40398e+00 -2.00173e+00 -2.80623e+00 -2.96121e+00 -2.86814e+00 -3.05428e+00
1.53600e+04 3.80000e+01 -2.28106e+00 -1.97737e+00 -2.58475e+00 -2.94317e+00 -2.84820e+00 -3.03815e+00
1.56800e+04 3.90000e+01 -2.19430e+00 -1.73098e+00 -2.65762e+00 -2.92464e+00 -2.82767e+00 -3.02161e+00
1.60000e+04 4.00000e+01 -1.83559e+00 -1.69339e+00 -1.97779e+00 -2.90567e+00 -2.80664e+00 -3.00469e+00
1.63200e+04 4.00000e+01 -1.83559e+00 -1.69339e+00 -1.97779e+00 -2.88633e+00 -2.78519e+00 -2.98747e+00
1.66400e+04 4.10000e+01 -2.10134e+00 -1.75525e+00 -2.44743e+00 -2.86667e+00 -2.76335e+00 -2.96999e+00
1.69600e+04 4.20000e+01 -2.23400e+00 -1.91709e+00 -2.55091e+00 -2.84674e+00 -2.74117e+00 -2.95232e+00
1.72800e+04 4.30000e+01 -2.00276e+00 -1.84130e+00 -2.16422e+00 -2.82657e+00 -2.71865e+00 -2.93449e+00
1.76000e+04 4.40000e+01 -1.95572e+00 -1.72427e+00 -2.18718e+00 -2.80618e+00 -2.69581e+00 -2.91656e+00
1.79200e+04 4.40000e+01 -1.95572e+00 -1.72427e+00 -2.18718e+00 -2.78558e+00 -2.67265e+00 -2.89852e+00
1.82400e+04 4.50000e+01 -2.01069e+00 -1.76351e+00 -2.25786e+00 -2.76477e+00 -2.64920e+00 -2.88035e+00
1.85600e+04 4.60000e+01 -1.92297e+00 -1.73137e+00 -2.11456e+00 -2.74373e+00 -2.62547e+00 -2.86200e+00
1.88800e+04 4.70000e+01 -2.09560e+00 -1.81551e+00 -2.37569e+00 -2.72244e+00 -2.60148e+00 -2.84340e+00
1.92000e+04 4.80000e+01 -1.79530e+00 -1.50345e+00 -2.08716e+00 -2.70085e+00 -2.57726e+00 -2.82444e+00
1.95200e+04 4.80000e+01 -1.79530e+00 -1.50345e+00 -2.08716e+00 -2.67893e+00 -2.55283e+00 -2.80503e+00
1.98400e+04 4.90000e+01 -1.82593e+00 -1.49430e+00 -2.15757e+00 -2.65662e+00 -2.52820e+00 -2.78505e+00
2.01600e+04 5.00000e+01 -1.94174e+00 -1.62817e+00 -2.25531e+00 -2.63391e+00 -2.50340e+00 -2.76441e+00
2.04800e+04 5.10000e+01 -1.90070e+00 -1.69251e+00 -2.10890e+00 -2.61074e+00 -2.47841e+00 -2.74306e+00
2.08000e+04 5.20000e+01 -1.83321e+00 -1.56524e+00 -2.10118e+00 -2.58709e+00 -2.45323e+00 -2.72095e+00
2.11200e+04 5.20000e+01 -1.83321e+00 -1.56524e+00 -2.10118e+00 -2.56298e+00 -2.42785e+00 -2.69811e+00
2.14400e+04 5.30000e+01 -1.93327e+00 -1.81748e+00 -2.04906e+00 -2.53840e+00 -2.40225e+00 -2.67455e+00
2.17600e+04 5.40000e+01 -1.80964e+00 -1.65128e+00 -1.96799e+00 -2.51338e+00 -2.37641e+00 -2.65035e+00
2.20800e+04 5.50000e+01 -1.74938e+00 -1.53453e+00 -1.96424e+00 -2.48796e+00 -2.35034e+00 -2.62559e+00
2.24000e+04 5.60000e+01 -1.37544e+00 -1.04679e+00 -1.70408e+00 -2.46220e+00 -2.32404e+00 -2.60036e+00
2.27200e+04 5.60000e+01 -1.37544e+00 -1.04679e+00 -1.70408e+00 -2.43616e+00 -2.29754e+00 -2.57477e+00
2.30400e+04 5.70000e+01 -1.55366e+00 -1.37713e+00 -1.73019e+00 -2.40990e+00 -2.27088e+00 -2.54891e+00
2.33600e+04 5.80000e+01 -1.49335e+00 -1.40812e+00 -1.57858e+00 -2.38351e+00 -2.24411e+00 -2.52291e+00
2.36800e+04 5.90000e+01 -1.53644e+00 -1.35050e+00 -1.72238e+00 -2.35708e+00 -2.21730e+00 -2.49686e+00
2.40000e+04 6.00000e+01 -1.46047e+00 -1.31931e+00 -1.60164e+00 -2.33070e+00 -2.19053e+00 -2.47088e+00
2.43200e+04 6.00000e+01 -1.46047e+00 -1.31931e+00 -1.60164e+00 -2.30445e+00 -2.16386e+00 -2.44505e+00
2.46400e+04 6.10000e+01 -1.62008e+00 -1.36020e+00 -1.87996e+00 -2.27842e+00 -2.13738e+00 -2.41945e+00
2.49600e+04 6.20000e+01 -1.54375e+00 -1.42433e+00 -1.66317e+00 -2.25264e+00 -2.11115e+00 -2.39413e+00
2.52800e+04 6.30000e+01 -1.59537e+00 -1.39930e+00 -1.79145e+00 -2.22715e+00 -2.08522e+00 -2.36908e+00
2.56000e+04 6.40000e+01 -1.40945e+00 -1.20874e+00 -1.61016e+00 -2.20196e+00 -2.05963e+00 -2.34428e+00
2.59200e+04 6.40000e+01 -1.40945e+00 -1.20874e+00 -1.61016e+00 -2.17702e+00 -2.03442e+00 -2.31962e+00
2.62400e+04 6.50000e+01 -1.46133e+00 -1.25820e+00 -1.66445e+00 -2.15228e+00 -2.00957e+00 -2.29499e+00
2.65600e+04 6.60000e+01 -1.65986e+00 -1.48954e+00 -1.83018e+00 -2.12768e+00 -1.98510e+00 -2.27026e+00
2.68800e+04 6.70000e+01 -1.44042e+00 -1.14974e+00 -1.73110e+00 -2.10312e+00 -1.96098e+00 -2.24526e+00
2.72000e+04 6.80000e+01 -1.45374e+00 -1.19325e+00 -1.71424e+00 -2.07853e+00 -1.93719e+00 -2.21988e+00
2.75200e+04 6.80000e+01 -1.45374e+00 -1.19325e+00 -1.71424e+00 -2.05386e+00 -1.91369e+00 -2.19403e+00
2.78400e+04 6.90000e+01 -1.26991e+00 -1.05241e+00 -1.48740e+00 -2.02905e+00 -1.89045e+00 -2.16765e+00
2.81600e+04 7.00000e+01 -1.39512e+00 -1.17978e+00 -1.61047e+00 -2.00410e+00 -1.86745e+00 -2.14076e+00
2.84800e+04 7.10000e+01 -1.71927e+00 -1.55664e+00 -1.88191e+00 -1.97904e+00 -1.84468e+00 -2.11340e+00
2.88000e+04 7.20000e+01 -1.21929e+00 -1.03532e+00 -1.40327e+00 -1.95390e+00 -1.82213e+00 -2.08567e+00
2.91200e+04 7.20000e+01 -1.21929e+00 -1.03532e+00 -1.40327e+00 -1.92875e+00 -1.79981e+00 -2.05770e+00
2.94400e+04 7.30000e+01 -1.31741e+00 -1.12181e+00 -1.51301e+00 -1.90370e+00 -1.77774e+00 -2.02966e+00
2.97600e+04 7.40000e+01 -1.25688e+00 -1.01922e+00 -1.49455e+00 -1.87884e+00 -1.75596e+00 -2.00171e+00
3.00800e+04 7.50000e+01 -1.28197e+00 -1.03407e+00 -1.52988e+00 -1.85427e+00 -1.73451e+00 -1.97404e+00
3.04000e+04 7.60000e+01 -1.15835e+00 -1.07463e+00 -1.24207e+00 -1.83010e+00 -1.71341e+00 -1.94680e+00
3.07200e+04 7.60000e+01 -1.15835e+00 -1.07463e+00 -1.24207e+00 -1.80643e+00 -1.69273e+00 -1.92014e+00
3.10400e+04 7.70000e+01 -1.30813e+00 -1.04904e+00 -1.56722e+00 -1.78333e+00 -1.67248e+00 -1.89418e+00
3.13600e+04 7.80000e+01 -1.27727e+00 -1.23935e+00 -1.31519e+00 -1.76087e+00 -1.65271e+00 -1.86902e+00
3.16800e+04 7.90000e+01 -1.24898e+00 -1.16031e+00 -1.33765e+00 -1.73909e+00 -1.63344e+00 -1.84473e+00
3.20000e+04 8.00000e+01 -1.09722e+00 -1.00650e+00 -1.18794e+00 -1.71801e+00 -1.61467e+00 -1.82136e+00
3.23200e+04 8.00000e+01 -1.09722e+00 -1.00650e+00 -1.18794e+00 -1.69765e+00 -1.59637e+00 -1.79893e+00
3.26400e+04 8.10000e+01 -1.27668e+00 -1.10792e+00 -1.44544e+00 -1.67798e+00 -1.57850e+00 -1.77745e+00
3.29600e+04 8.20000e+01 -1.11471e+00 -9.46303e-01 -1.28312e+00 -1.65895e+00 -1.56100e+00 -1.75689e+00
3.32800e+04 8.30000e+01 -1.18261e+00 -1.07410e+00 -1.29112e+00 -1.64050e+00 -1.54378e+00 -1.73722e+00
3.36000e+04 8.40000e+01 -1.01164e+00 -8.81979e-01 -1.14131e+00 -1.62258e+00 -1.52679e+00 -1.71837e+00
3.39200e+04 8.40000e+01 -1.01164e+00 -8.81979e-01 -1.14131e+00 -1.60509e+00 -1.50993e+00 -1.70026e+00
3.42400e+04 8.50000e+01 -1.12222e+00 -9.93683e-01 -1.25076e+00 -1.58798e+00 -1.49316e+00 -1.68280e+00
3.45600e+04 8.60000e+01 -1.09249e+00 -9.45214e-01 -1.23977e+00 -1.57115e+00 -1.47643e+00 -1.66588e+00
3.48800e+04 8.70000e+01 -1.12770e+00 -9.28380e-01 -1.32702e+00 -1.55456e+00 -1.45973e+00 -1.64938e+00
3.52000e+04 8.80000e+01 -1.06469e+00 -9.14461e-01 -1.21492e+00 -1.53813e+00 -1.44308e+00 -1.63319e+00
3.55200e+04 8.80000e+01 -1.06469e+00 -9.14461e-01 -1.21492e+00 -1.52184e+00 -1.42649e+00 -1.61719e+00
3.58400e+04 8.90000e+01 -9.74478e-01 -8.63009e-01 -1.08595e+00 -1.50564e+00 -1.41001e+00 -1.60127e+00
3.61600e+04 9.00000e+01 -1.07838e+00 -8.87131e-01 -1.26963e+00 -1.48951e+00 -1.39368e+00 -1.58533e+00
3.64800e+04 9.10000e+01 -1.07119e+00 -9.36634e-01 -1.20575e+00 -1.47342e+00 -1.37755e+00 -1.56929e+00
3.68000e+04 9.20000e+01 -9.63066e-01 -8.66081e-01 -1.06005e+00 -1.45737e+00 -1.36166e+00 -1.55308e+00
3.71200e+04 9.20000e+01 -9.63066e-01 -8.66081e-01 -1.06005e+00 -1.44134e+00 -1.34602e+00 -1.53666e+00
3.74400e+04 9.30000e+01 -9.95110e-01 -8.56833e-01 -1.13339e+00 -1.42534e+00 -1.33067e+00 -1.52001e+00
3.77600e+04 9.40000e+01 -1.01113e+00 -9.56328e-01 -1.06593e+00 -1.40936e+00 -1.31559e+00 -1.50313e+00
3.80800e+04 9.50000e+01 -9.55920e-01 -7.59412e-01 -1.15243e+00 -1.39342e+00 -1.30078e+00 -1.48606e+00
3.84000e+04 9.60000e+01 -9.57628e-01 -7.98351e-01 -1.11690e+00 -1.37752e+00 -1.28620e+00 -1.46884e+00
3.87200e+04 9.60000e+01 -9.57628e-01 -7.98351e-01 -1.11690e+00 -1.36168e+00 -1.27182e+00 -1.45154e+00
3.90400e+04 9.70000e+01 -9.21887e-01 -8.16336e-01 -1.02744e+00 -1.34591e+00 -1.25760e+00 -1.43423e+00
3.93600e+04 9.80000e+01 -1.07634e+00 -8.49969e-01 -1.30272e+00 -1.33024e+00 -1.24349e+00 -1.41699e+00
3.96800e+04 9.90000e+01 -8.48777e-01 -7.83591e-01 -9.13963e-01 -1.31469e+00 -1.22947e+00 -1.39991e+00
4.00000e+04 1.00000e+02 -8.77246e-01 -8.07540e-01 -9.46952e-01 -1.29927e+00 -1.21550e+00 -1.38303e+00
4.03200e+04 1.00000e+02 -8.77246e-01 -8.07540e-01 -9.46952e-01 -1.28401e+00 -1.20158e+00 -1.36643e+00
4.06400e+04 1.01000e+02 -1.00105e+00 -8.82958e-01 -1.11914e+00 -1.26892e+00 -1.18770e+00 -1.35014e+00
4.09600e+04 1.02000e+02 -7.37628e-01 -6.70173e-01 -8.05084e-01 -1.25403e+00 -1.17387e+00 -1.33418e+00
4.12800e+04 1.03000e+02 -8.81302e-01 -7.84623e-01 -9.77980e-01 -1.23935e+00 -1.16011e+00 -1.31858e+00
4.16000e+04 1.04000e+02 -9.01834e-01 -8.00071e-01 -1.00360e+00 -1.22489e+00 -1.14641e+00 -1.30336e+00
4.19200e+04 1.04000e+02 -9.01834e-01 -8.00071e-01 -1.00360e+00 -1.21066e+00 -1.13279e+00 -1.28853e+00
4.22400e+04 1.05000e+02 -8.36690e-01 -7.45556e-01 -9.27823e-01 -1.19668e+00 -1.11928e+00 -1.27409e+00
4.25600e+04 1.06000e+02 -7.65209e-01 -6.85350e-01 -8.45069e-01 -1.18296e+00 -1.10588e+00 -1.26004e+00
4.28800e+04 1.07000e+02 -8.11134e-01 -7.26421e-01 -8.95847e-01 -1.16950e+00 -1.09260e+00 -1.24640e+00
4.32000e+04 1.08000e+02 -8.74017e-01 -7.68502e-01 -9.79532e-01 -1.15629e+00 -1.07945e+00 -1.23313e+00
4.35200e+04 1.08000e+02 -8.74017e-01 -7.68502e-01 -9.79532e-01 -1.14334e+00 -1.06645e+00 -1.22023e+00
4.38400e+04 1.09000e+02 -8.67937e-01 -7.63324e-01 -9.72549e-01 -1.13063e+00 -1.05360e+00 -1.20767e+00
4.41600e+04 1.10000e+02 -8.12990e-01 -7.51623e-01 -8.74357e-01 -1.11815e+00 -1.04092e+00 -1.19539e+00
4.44800e+04 1.11000e+02 -8.51913e-01 -7.52595e-01 -9.51230e-01 -1.10589e+00 -1.02842e+00 -1.18336e+00
4.48000e+04 1.12000e+02 -7.55363e-01 -6.85848e-01 -8.24879e-01 -1.09381e+00 -1.01612e+00 -1.17150e+00
4.51200e+04 1.12000e+02 -7.55363e-01 -6.85848e-01 -8.24879e-01 -1.08190e+00 -1.00404e+00 -1.15975e+00
4.54400e+04 1.13000e+02 -8.01358e-01 -7.11934e-01 -8.90783e-01 -1.07014e+00 -9.92213e-01 -1.14806e+00
4.57600e+04 1.14000e+02 -8.20187e-01 -7.12124e-01 -9.28250e-01 -1.05850e+00 -9.80646e-01 -1.13635e+00
4.60800e+04 1.15000e+02 -7.34271e-01 -6.43822e-01 -8.24720e-01 -1.04698e+00 -9.69360e-01 -1.12460e+00
4.64000e+04 1.16000e+02 -7.88049e-01 -7.21570e-01 -8.54528e-01 -1.03557e+00 -9.58361e-01 -1.11279e+00
4.67200e+04 1.16000e+02 -7.88049e-01 -7.21570e-01 -8.54528e-01 -1.02428e+00 -9.47658e-01 -1.10090e+00
4.70400e+04 1.17000e+02 -7.71260e-01 -7.26294e-01 -8.16226e-01 -1.01311e+00 -9.37248e-01 -1.08897e+00
4.73600e+04 1.18000e+02 -7.62720e-01 -7.43189e-01 -7.82251e-01 -1.00208e+00 -9.27126e-01 -1.07704e+00
4.76800e+04 1.19000e+02 -7.26003e-01 -6.62233e-01 -7.89773e-01 -9.91220e-01 -9.17281e-01 -1.06516e+00
4.80000e+04 1.20000e+02 -7.43529e-01 -6.80804e-01 -8.06254e-01 -9.80543e-01 -9.07699e-01 -1.05339e+00
4.83200e+04 1.20000e+02 -7.43529e-01 -6.80804e-01 -8.06254e-01 -9.70078e-01 -8.98363e-01 -1.04179e+00
4.86400e+04 1.21000e+02 -7.99419e-01 -6.64287e-01 -9.34552e-01 -9.59842e-01 -8.89258e-01 -1.03043e+00
4.89600e+04 1.22000e+02 -6.95749e-01 -6.29659e-01 -7.61839e-01 -9.49858e-01 -8.80371e-01 -1.01935e+00
4.92800e+04 1.23000e+02 -7.38416e-01 -6.61608e-01 -8.15223e-01 -9.40135e-01 -8.71692e-01 -1.00858e+00
4.96000e+04 1.24000e+02 -7.30614e-01 -6.37551e-01 -8.23677e-01 -9.30683e-01 -8.63215e-01 -9.98150e-01
4.99200e+04 1.24000e+02 -7.30614e-01 -6.37551e-01 -8.23677e-01 -9.21503e-01 -8.54942e-01 -9.88064e-01
5.02400e+04 1.25000e+02 -6.90630e-01 -6.52310e-01 -7.28949e-01 -9.12594e-01 -8.46877e-01 -9.78311e-01
5.05600e+04 1.26000e+02 -7.62943e-01 -6.86974e-01 -8.38912e-01 -9.03948e-01 -8.39028e-01 -9.68869e-01
5.08800e+04 1.27000e+02 -7.46408e-01 -6.08800e-01 -8.84016e-01 -8.95558e-01 -8.31405e-01 -9.59711e-01
5.12000e+04 1.28000e+02 -6.89742e-01 -6.27778e-01 -7.51705e-01 -8.87412e-01 -8.24016e-01 -9.50808e-01
5.15200e+04 1.28000e+02 -6.89742e-01 -6.27778e-01 -7.51705e-01 -8.79498e-01 -8.16865e-01 -9.42131e-01
5.18400e+04 1.29000e+02 -7.26638e-01 -6.60705e-01 -7.92571e-01 -8.71804e-01 -8.09954e-01 -9.33653e-01
5.21600e+04 1.30000e+02 -7.74385e-01 -6.94935e-01 -8.53834e-01 -8.64317e-01 -8.03279e-01 -9.25355e-01
5.24800e+04 1.31000e+02 -7.70105e-01 -6.36626e-01 -9.03584e-01 -8.57027e-01 -7.96834e-01 -9.17221e-01
5.28000e+04 1.32000e+02 -7.33464e-01 -6.32386e-01 -8.34542e-01 -8.49925e-01 -7.90609e-01 -9.09240e-01
5.31200e+04 1.32000e+02 -7.33464e-01 -6.32386e-01 -8.34542e-01 -8.43002e-01 -7.84598e-01 -9.01406e-01
5.34400e+04 1.33000e+02 -6.67519e-01 -6.10331e-01 -7.24707e-01 -8.36253e-01 -7.78789e-01 -8.93718e-01
5.37600e+04 1.34000e+02 -6.46955e-01 -6.10243e-01 -6.83667e-01 -8.29676e-01 -7.73175e-01 -8.86177e-01
5.40800e+04 1.35000e+02 -6.51326e-01 -6.09416e-01 -6.93236e-01 -8.23272e-01 -7.67752e-01 -8.78792e-01
5.44000e+04 1.36000e+02 -6.74211e-01 -5.91886e-01 -7.56535e-01 -8.17046e-01 -7.62516e-01 -8.71576e-01
5.47200e+04 1.36000e+02 -6.74211e-01 -5.91886e-01 -7.56535e-01 -8.11005e-01 -7.57465e-01 -8.64545e-01
5.50400e+04 1.37000e+02 -6.32343e-01 -6.02681e-01 -6.62004e-01 -8.05162e-01 -7.52602e-01 -8.57722e-01
5.53600e+04 1.38000e+02 -6.74924e-01 -6.03259e-01 -7.46590e-01 -7.99530e-01 -7.47928e-01 -8.51132e-01
5.56800e+04 1.39000e+02 -7.13952e-01 -6.37909e-01 -7.89994e-01 -7.94121e-01 -7.43444e-01 -8.44798e-01
5.60000e+04 1.40000e+02 -7.51120e-01 -6.41900e-01 -8.60340e-01 -7.88945e-01 -7.39150e-01 -8.38739e-01
5.63200e+04 1.40000e+02 -7.51120e-01 -6.41900e-01 -8.60340e-01 -7.84003e-01 -7.35043e-01 -8.32962e-01
5.66400e+04 1.41000e+02 -6.51452e-01 -5.84311e-01 -7.18594e-01 -7.79291e-01 -7.31119e-01 -8.27462e-01
5.69600e+04 1.42000e+02 -6.51939e-01 -5.62589e-01 -7.41289e-01 -7.74793e-01 -7.27367e-01 -8.22219e-01
5.72800e+04 1.43000e+02 -6.38877e-01 -5.72099e-01 -7.05655e-01 -7.70486e-01 -7.23777e-01 -8.17195e-01
5.76000e+04 1.44000e+02 -6.37709e-01 -6.04407e-01 -6.71010e-01 -7.66339e-01 -7.20336e-01 -8.12343e-01
5.79200e+04 1.44000e+02 -6.37709e-01 -6.04407e-01 -6.71010e-01 -7.62319e-01 -7.17029e-01 -8.07610e-01
5.82400e+04 1.45000e+02 -6.33356e-01 -6.09301e-01 -6.57412e-01 -7.58393e-01 -7.13844e-01 -8.02943e-01
5.85600e+04 1.46000e+02 -5.61331e-01 -5.17011e-01 -6.05652e-01 -7.54531e-01 -7.10769e-01 -7.98294e-01
5.88800e+04 1.47000e+02 -6.67496e-01 -6.22440e-01 -7.12551e-01 -7.50710e-01 -7.07796e-01 -7.93625e-01
5.92000e+04 1.48000e+02 -6.92673e-01 -6.01662e-01 -7.83685e-01 -7.46914e-01 -7.04913e-01 -7.88915e-01
5.95200e+04 1.48000e+02 -6.92673e-01 -6.01662e-01 -7.83685e-01 -7.43134e-01 -7.02114e-01 -7.84153e-01
5.98400e+04 1.49000e+02 -6.43983e-01 -6.18495e-01 -6.69470e-01 -7.39365e-01 -6.99386e-01 -7.79343e-01
6.01600e+04 1.50000e+02 -6.08893e-01 -5.88446e-01 -6.29341e-01 -7.35607e-01 -6.96716e-01 -7.74498e-01
6.04800e+04 1.51000e+02 -6.61272e-01 -5.67724e-01 -7.54821e-01 -7.31861e-01 -6.94083e-01 -7.69638e-01
6.08000e+04 1.52000e+02 -6.29558e-01 -5.72347e-01 -6.86770e-01 -7.28126e-01 -6.91467e-01 -7.64784e-01
6.11200e+04 1.52000e+02 -6.29558e-01 -5.72347e-01 -6.86770e-01 -7.24400e-01 -6.88842e-01 -7.59958e-01
6.14400e+04 1.53000e+02 -6.39645e-01 -5.53081e-01 -7.26208e-01 -7.20682e-01 -6.86185e-01 -7.55179e-01
6.17600e+04 1.54000e+02 -6.30775e-01 -5.72280e-01 -6.89270e-01 -7.16967e-01 -6.83474e-01 -7.50461e-01
6.20800e+04 1.55000e+02 -6.14245e-01 -4.94076e-01 -7.34414e-01 -7.13254e-01 -6.80691e-01 -7.45817e-01
6.24000e+04 1.56000e+02 -6.13006e-01 -5.83143e-01 -6.42869e-01 -7.09542e-01 -6.77825e-01 -7.41258e-01
6.27200e+04 1.56000e+02 -6.13006e-01 -5.83143e-01 -6.42869e-01 -7.05834e-01 -6.74877e-01 -7.36791e-01
6.30400e+04 1.57000e+02 -5.96049e-01 -5.33475e-01 -6.58624e-01 -7.02136e-01 -6.71851e-01 -7.32421e-01
6.33600e+04 1.58000e+02 -5.95800e-01 -5.16676e-01 -6.74925e-01 -6.98457e-01 -6.68763e-01 -7.28151e-01
6.36800e+04 1.59000e+02 -6.08953e-01 -5.43483e-01 -6.74424e-01 -6.94810e-01 -6.65640e-01 -7.23981e-01
6.40000e+04 1.60000e+02 -6.38879e-01 -6.04092e-01 -6.73665e-01 -6.91208e-01 -6.62509e-01 -7.19907e-01
6.43200e+04 1.60000e+02 -6.38879e-01 -6.04092e-01 -6.73665e-01 -6.87665e-01 -6.59408e-01 -7.15922e-01
6.46400e+04 1.61000e+02 -6.13664e-01 -5.55840e-01 -6.71489e-01 -6.84194e-01 -6.56375e-01 -7.12013e-01
6.49600e+04 1.62000e+02 -5.87852e-01 -5.55684e-01 -6.20020e-01 -6.80806e-01 -6.53444e-01 -7.08167e-01
6.52800e+04 1.63000e+02 -5.41307e-01 -5.02368e-01 -5.80246e-01 -6.77507e-01 -6.50646e-01 -7.04368e-01
6.56000e+04 1.64000e+02 -6.06532e-01 -5.29188e-01 -6.83876e-01 -6.74302e-01 -6.48002e-01 -7.00602e-01
6.59200e+04 1.64000e+02 -6.06532e-01 -5.29188e-01 -6.83876e-01 -6.71190e-01 -6.45519e-01 -6.96861e-01
6.62400e+04 1.65000e+02 -6.62349e-01 -6.10124e-01 -7.14574e-01 -6.68167e-01 -6.43193e-01 -6.93141e-01
6.65600e+04 1.66000e+02 -5.61821e-01 -5.20684e-01 -6.02958e-01 -6.65227e-01 -6.41006e-01 -6.89448e-01
6.68800e+04 1.67000e+02 -5.89481e-01 -5.18897e-01 -6.60065e-01 -6.62362e-01 -6.38931e-01 -6.85793e-01
6.72000e+04 1.68000e+02 -5.28084e-01 -4.67221e-01 -5.88946e-01 -6.59564e-01 -6.36930e-01 -6.82198e-01
6.75200e+04 1.68000e+02 -5.28084e-01 -4.67221e-01 -5.88946e-01 -6.56823e-01 -6.34963e-01 -6.78683e-01
6.78400e+04 1.69000e+02 -6.27085e-01 -5.48655e-01 -7.05515e-01 -6.54132e-01 -6.32988e-01 -6.75275e-01
6.81600e+04 1.70000e+02 -6.14180e-01 -5.74349e-01 -6.54011e-01 -6.51481e-01 -6.30969e-01 -6.71993e-01
6.84800e+04 1.71000e+02 -6.01864e-01 -5.41468e-01 -6.62259e-01 -6.48864e-01 -6.28874e-01 -6.68854e-01
6.88000e+04 1.72000e+02 -6.27474e-01 -6.10701e-01 -6.44247e-01 -6.46276e-01 -6.26687e-01 -6.65865e-01
6.91200e+04 1.72000e+02 -6.27474e-01 -6.10701e-01 -6.44247e-01 -6.43713e-01 -6.24402e-01 -6.63024e-01
6.94400e+04 1.73000e+02 -5.89679e-01 -5.35741e-01 -6.43617e-01 -6.41173e-01 -6.22026e-01 -6.60319e-01
6.97600e+04 1.74000e+02 -5.12206e-01 -4.79741e-01 -5.44670e-01 -6.38653e-01 -6.19573e-01 -6.57733e-01
7.00800e+04 1.75000e+02 -6.29724e-01 -5.45679e-01 -7.13768e-01 -6.36154e-01 -6.17064e-01 -6.55245e-01
7.04000e+04 1.76000e+02 -5.62975e-01 -5.08575e-01 -6.17374e-01 -6.33678e-01 -6.14524e-01 -6.52832e-01
7.07200e+04 1.76000e+02 -5.62975e-01 -5.08575e-01 -6.17374e-01 -6.31228e-01 -6.11980e-01 -6.50475e-01
7.10400e+04 1.77000e+02 -5.62103e-01 -5.33242e-01 -5.90963e-01 -6.28810e-01 -6.09461e-01 -6.48159e-01
7.13600e+04 1.78000e+02 -5.40559e-01 -5.08573e-01 -5.72546e-01 -6.26433e-01 -6.06996e-01 -6.45870e-01
7.16800e+04 1.79000e+02 -6.06188e-01 -5.46777e-01 -6.65599e-01 -6.24107e-01 -6.04611e-01 -6.43602e-01
7.20000e+04 1.80000e+02 -5.90645e-01 -5.30189e-01 -6.51102e-01 -6.21843e-01 -6.02333e-01 -6.41353e-01
7.23200e+04 1.80000e+02 -5.90645e-01 -5.30189e-01 -6.51102e-01 -6.19650e-01 -6.00178e-01 -6.39122e-01
7.26400e+04 1.81000e+02 -5.50882e-01 -4.99762e-01 -6.02002e-01 -6.17538e-01 -5.98164e-01 -6.36912e-01
7.29600e+04 1.82000e+02 -5.23067e-01 -4.93290e-01 -5.52843e-01 -6.15511e-01 -5.96297e-01 -6.34724e-01
7.32800e+04 1.83000e+02 -5.47211e-01 -5.03986e-01 -5.90436e-01 -6.13569e-01 -5.94581e-01 -6.32557e-01
7.36000e+04 1.84000e+02 -5.77598e-01 -5.04696e-01 -6.50500e-01 -6.11711e-01 -5.93013e-01 -6.30410e-01
7.39200e+04 1.84000e+02 -5.77598e-01 -5.04696e-01 -6.50500e-01 -6.09931e-01 -5.91586e-01 -6.28275e-01
7.42400e+04 1.85000e+02 -5.74997e-01 -5.50126e-01 -5.99869e-01 -6.08218e-01 -5.90287e-01 -6.26148e-01
7.45600e+04 1.86000e+02 -5.82269e-01 -5.16108e-01 -6.48431e-01 -6.06562e-01 -5.89102e-01 -6.24023e-01
7.48800e+04 1.87000e+02 -5.79854e-01 -5.57346e-01 -6.02362e-01 -6.04952e-01 -5.88010e-01 -6.21895e-01
7.52000e+04 1.88000e+02 -5.47487e-01 -4.95621e-01 -5.99354e-01 -6.03375e-01 -5.86986e-01 -6.19763e-01
7.55200e+04 1.88000e+02 -5.47487e-01 -4.95621e-01 -5.99354e-01 -6.01817e-01 -5.86003e-01 -6.17631e-01
7.58400e+04 1.89000e+02 -5.31223e-01 -4.56301e-01 -6.06146e-01 -6.00267e-01 -5.85031e-01 -6.15503e-01
7.61600e+04 1.90000e+02 -5.22901e-01 -4.88882e-01 -5.56920e-01 -5.98714e-01 -5.84040e-01 -6.13387e-01
7.64800e+04 1.91000e+02 -5.26033e-01 -4.96341e-01 -5.55725e-01 -5.97149e-01 -5.83003e-01 -6.11295e-01
7.68000e+04 1.92000e+02 -5.05393e-01 -4.75955e-01 -5.34830e-01 -5.95566e-01 -5.81893e-01 -6.09239e-01
7.71200e+04 1.92000e+02 -5.05393e-01 -4.75955e-01 -5.34830e-01 -5.93964e-01 -5.80692e-01 -6.07236e-01
7.74400e+04 1.93000e+02 -5.45454e-01 -4.89763e-01 -6.01145e-01 -5.92345e-01 -5.79389e-01 -6.05300e-01
7.77600e+04 1.94000e+02 -5.20512e-01 -4.65613e-01 -5.75411e-01 -5.90711e-01 -5.77977e-01 -6.03446e-01
7.80800e+04 1.95000e+02 -5.29461e-01 -4.78161e-01 -5.80761e-01 -5.89071e-01 -5.76458e-01 -6.01684e-01
7.84000e+04 1.96000e+02 -5.09191e-01 -4.52350e-01 -5.66032e-01 -5.87430e-01 -5.74842e-01 -6.00018e-01
7.87200e+04 1.96000e+02 -5.09191e-01 -4.52350e-01 -5.66032e-01 -5.85791e-01 -5.73143e-01 -5.98440e-01
7.90400e+04 1.97000e+02 -5.72462e-01 -5.19361e-01 -6.25563e-01 -5.84157e-01 -5.71375e-01 -5.96939e-01
7.93600e+04 1.98000e+02 -5.02368e-01 -4.70884e-01 -5.33853e-01 -5.82525e-01 -5.69556e-01 -5.95494e-01
7.96800e+04 1.99000e+02 -5.04036e-01 -4.81697e-01 -5.26376e-01 -5.80888e-01 -5.67699e-01 -5.94078e-01
8.00000e+04 2.00000e+02 -4.84376e-01 -4.42562e-01 -5.26190e-01 -5.79239e-01 -5.65812e-01 -5.92666e-01
8.03200e+04 2.00000e+02 -4.84376e-01 -4.42562e-01 -5.26190e-01 -5.77567e-01 -5.63902e-01 -5.91231e-01
8.06400e+04 2.01000e+02 -5.36991e-01 -5.12497e-01 -5.61484e-01 -5.75859e-01 -5.61973e-01 -5.89745e-01
8.09600e+04 2.02000e+02 -5.34901e-01 -4.98116e-01 -5.71687e-01 -5.74106e-01 -5.60024e-01 -5.88187e-01
8.12800e+04 2.03000e+02 -5.39478e-01 -4.43676e-01 -6.35280e-01 -5.72300e-01 -5.58060e-01 -5.86539e-01
8.16000e+04 2.04000e+02 -5.36118e-01 -4.84478e-01 -5.87757e-01 -5.70435e-01 -5.56085e-01 -5.84785e-01
8.19200e+04 2.04000e+02 -5.36118e-01 -4.84478e-01 -5.87757e-01 -5.68510e-01 -5.54103e-01 -5.82917e-01
8.22400e+04 2.05000e+02 -5.03902e-01 -4.74951e-01 -5.32852e-01 -5.66526e-01 -5.52122e-01 -5.80930e-01
8.25600e+04 2.06000e+02 -4.70920e-01 -4.37059e-01 -5.04781e-01 -5.64486e-01 -5.50146e-01 -5.78826e-01
8.28800e+04 2.07000e+02 -5.63763e-01 -4.94838e-01 -6.32688e-01 -5.62396e-01 -5.48180e-01 -5.76612e-01
8.32000e+04 2.08000e+02 -4.81396e-01 -4.44539e-01 -5.18253e-01 -5.60264e-01 -5.46224e-01 -5.74303e-01
8.35200e+04 2.08000e+02 -4.81396e-01 -4.44539e-01 -5.18253e-01 -5.58101e-01 -5.44281e-01 -5.71920e-01
8.38400e+04 2.09000e+02 -5.35070e-01 -5.12975e-01 -5.57166e-01 -5.55918e-01 -5.42345e-01 -5.69491e-01
8.41600e+04 2.10000e+02 -5.01328e-01 -4.71166e-01 -5.31490e-01 -5.53731e-01 -5.40413e-01 -5.67049e-01
8.44800e+04 2.11000e+02 -4.84696e-01 -4.43582e-01 -5.25810e-01 -5.51555e-01 -5.38478e-01 -5.64632e-01
8.48000e+04 2.12000e+02 -4.99391e-01 -4.85818e-01 -5.12964e-01 -5.49405e-01 -5.36531e-01 -5.62279e-01
8.51200e+04 2.12000e+02 -4.99391e-01 -4.85818e-01 -5.12964e-01 -5.47295e-01 -5.34566e-01 -5.60024e-01
8.54400e+04 2.13000e+02 -5.26798e-01 -5.09707e-01 -5.43889e-01 -5.45239e-01 -5.32577e-01 -5.57900e-01
8.57600e+04 2.14000e+02 -4.99807e-01 -4.44416e-01 -5.55199e-01 -5.43247e-01 -5.30562e-01 -5.55932e-01
8.60800e+04 2.15000e+02 -5.34054e-01 -4.92830e-01 -5.75278e-01 -5.41327e-01 -5.28519e-01 -5.54136e-01
8.64000e+04 2.16000e+02 -4.83289e-01 -4.36501e-01 -5.30077e-01 -5.39485e-01 -5.26450e-01 -5.52520e-01
8.67200e+04 2.16000e+02 -4.83289e-01 -4.36501e-01 -5.30077e-01 -5.37722e-01 -5.24361e-01 -5.51083e-01
8.70400e+04 2.17000e+02 -4.84334e-01 -4.52141e-01 -5.16526e-01 -5.36038e-01 -5.22257e-01 -5.49820e-01
8.73600e+04 2.18000e+02 -4.95865e-01 -4.65987e-01 -5.25744e-01 -5.34430e-01 -5.20146e-01 -5.48714e-01
8.76800e+04 2.19000e+02 -5.13335e-01 -4.55470e-01 -5.71200e-01 -5.32892e-01 -5.18040e-01 -5.47745e-01
8.80000e+04 2.20000e+02 -5.30431e-01 -4.73109e-01 -5.87753e-01 -5.31418e-01 -5.15952e-01 -5.46885e-01
8.83200e+04 2.20000e+02 -5.30431e-01 -4.73109e-01 -5.87753e-01 -5.30003e-01 -5.13899e-01 -5.46107e-01
8.86400e+04 2.21000e+02 -5.10694e-01 -4.90011e-01 -5.31377e-01 -5.28638e-01 -5.11896e-01 -5.45381e-01
8.89600e+04 2.22000e+02 -5.04494e-01 -4.58001e-01 -5.50988e-01 -5.27321e-01 -5.09961e-01 -5.44680e-01
8.92800e+04 2.23000e+02 -4.97823e-01 -4.58918e-01 -5.36729e-01 -5.26044e-01 -5.08108e-01 -5.43979e-01
8.96000e+04 2.24000e+02 -5.05132e-01 -4.40527e-01 -5.69737e-01 -5.24803e-01 -5.06350e-01 -5.43257e-01
8.99200e+04 2.24000e+02 -5.05132e-01 -4.40527e-01 -5.69737e-01 -5.23596e-01 -5.04697e-01 -5.42495e-01
9.02400e+04 2.25000e+02 -4.72595e-01 -4.49353e-01 -4.95838e-01 -5.22419e-01 -5.03159e-01 -5.41678e-01
9.05600e+04 2.26000e+02 -5.25317e-01 -4.79212e-01 -5.71423e-01 -5.21270e-01 -5.01748e-01 -5.40793e-01
9.08800e+04 2.27000e+02 -4.89085e-01 -4.33970e-01 -5.44200e-01 -5.20151e-01 -5.00470e-01 -5.39833e-01
9.12000e+04 2.28000e+02 -4.88868e-01 -4.45945e-01 -5.31791e-01 -5.19063e-01 -4.99338e-01 -5.38788e-01
9.15200e+04 2.28000e+02 -4.88868e-01 -4.45945e-01 -5.31791e-01 -5.18010e-01 -4.98363e-01 -5.37657e-01
9.18400e+04 2.29000e+02 -4.72985e-01 -4.24038e-01 -5.21932e-01 -5.16995e-01 -4.97555e-01 -5.36435e-01
9.21600e+04 2.30000e+02 -5.26050e-01 -4.91179e-01 -5.60921e-01 -5.16022e-01 -4.96921e-01 -5.35123e-01
9.24800e+04 2.31000e+02 -5.38211e-01 -4.63801e-01 -6.12621e-01 -5.15094e-01 -4.96468e-01 -5.33721e-01
9.28000e+04 2.32000e+02 -4.70440e-01 -4.19740e-01 -5.21140e-01 -5.14214e-01 -4.96198e-01 -5.32231e-01
9.31200e+04 2.32000e+02 -4.70440e-01 -4.19740e-01 -5.21140e-01 -5.13382e-01 -4.96106e-01 -5.30657e-01
9.34400e+04 2.33000e+02 -4.82682e-01 -4.48345e-01 -5.17019e-01 -5.12596e-01 -4.96184e-01 -5.29007e-01
9.37600e+04 2.34000e+02 -4.79368e-01 -4.38129e-01 -5.20607e-01 -5.11853e-01 -4.96414e-01 -5.27292e-01
9.40800e+04 2.35000e+02 -4.71894e-01 -4.30213e-01 -5.13575e-01 -5.11148e-01 -4.96773e-01 -5.25522e-01
9.44000e+04 2.36000e+02 -5.40844e-01 -4.90081e-01 -5.91606e-01 -5.10476e-01 -4.97236e-01 -5.23716e-01
9.47200e+04 2.36000e+02 -5.40844e-01 -4.90081e-01 -5.91606e-01 -5.09832e-01 -4.97774e-01 -5.21889e-01
9.50400e+04 2.37000e+02 -5.06196e-01 -4.55752e-01 -5.56640e-01 -5.09210e-01 -4.98359e-01 -5.20061e-01
9.53600e+04 2.38000e+02 -4.48246e-01 -4.42192e-01 -4.54301e-01 -5.08607e-01 -4.98964e-01 -5.18251e-01
9.56800e+04 2.39000e+02 -5.29088e-01 -4.74088e-01 -5.84087e-01 -5.08020e-01 -4.99558e-01 -5.16482e-01
9.60000e+04 2.40000e+02 -4.76546e-01 -4.46742e-01 -5.06350e-01 -5.07445e-01 -5.00108e-01 -5.14782e-01
9.63200e+04 2.40000e+02 -4.76546e-01 -4.46742e-01 -5.06350e-01 -5.06880e-01 -5.00568e-01 -5.13192e-01
9.66400e+04 2.41000e+02 -4.74284e-01 -4.45646e-01 -5.02923e-01 -5.06322e-01 -5.00868e-01 -5.11776e-01
9.69600e+04 2.42000e+02 -5.12012e-01 -4.69106e-01 -5.54919e-01 -5.05768e-01 -5.00919e-01 -5.10618e-01
9.72800e+04 2.43000e+02 -5.44278e-01 -4.89908e-01 -5.98649e-01 -5.05218e-01 -5.00629e-01 -5.09806e-01
9.76000e+04 2.44000e+02 -5.00756e-01 -4.47313e-01 -5.54200e-01 -5.04668e-01 -4.99968e-01 -5.09369e-01
9.79200e+04 2.44000e+02 -5.00756e-01 -4.47313e-01 -5.54200e-01 -5.04120e-01 -4.99001e-01 -5.09239e-01
9.82400e+04 2.45000e+02 -5.52602e-01 -5.11574e-01 -5.93630e-01 -5.03573e-01 -4.97848e-01 -5.09298e-01
9.85600e+04 2.46000e+02 -5.33000e-01 -4.82261e-01 -5.83740e-01 -5.03028e-01 -4.96623e-01 -5.09432e-01
9.88800e+04 2.47000e+02 -5.05869e-01 -4.31758e-01 -5.79980e-01 -5.02486e-01 -4.95411e-01 -5.09560e-01
9.92000e+04 2.48000e+02 -5.11181e-01 -4.67526e-01 -5.54837e-01 -5.01949e-01 -4.94270e-01 -5.09628e-01
9.95200e+04 2.48000e+02 -5.11181e-01 -4.67526e-01 -5.54837e-01 -5.01420e-01 -4.93239e-01 -5.09601e-01
9.98400e+04 2.49000e+02 -4.68577e-01 -4.34198e-01 -5.02955e-01 -5.00905e-01 -4.92346e-01 -5.09465e-01
1.00160e+05 2.50000e+02 -4.64229e-01 -4.18782e-01 -5.09677e-01 -5.00412e-01 -4.91608e-01 -5.09217e-01
1.00480e+05 2.51000e+02 -4.88091e-01 -4.45642e-01 -5.30539e-01 -4.99952e-01 -4.91036e-01 -5.08868e-01
1.00800e+05 2.52000e+02 -5.01514e-01 -4.71292e-01 -5.31737e-01 -4.99538e-01 -4.90636e-01 -5.08440e-01
1.01120e+05 2.52000e+02 -5.01514e-01 -4.71292e-01 -5.31737e-01 -4.99185e-01 -4.90405e-01 -5.07965e-01
1.01440e+05 2.53000e+02 -4.79791e-01 -4.43956e-01 -5.15626e-01 -4.98910e-01 -4.90340e-01 -5.07480e-01
1.01760e+05 2.54000e+02 -5.07059e-01 -4.69708e-01 -5.44411e-01 -4.98726e-01 -4.90428e-01 -5.07024e-01
1.02080e+05 2.55000e+02 -5.21392e-01 -4.68666e-01 -5.74118e-01 -4.98644e-01 -4.90653e-01 -5.06635e-01
1.02400e+05 2.56000e+02 -4.71935e-01 -4.61123e-01 -4.82748e-01 -4.98668e-01 -4.90996e-01 -5.06340e-01
1.02720e+05 2.56000e+02 -4.71935e-01 -4.61123e-01 -4.82748e-01 -4.98796e-01 -4.91436e-01 -5.06156e-01
1.03040e+05 2.57000e+02 -4.34162e-01 -3.92949e-01 -4.75376e-01 -4.99018e-01 -4.91949e-01 -5.06087e-01
1.03360e+05 2.58000e+02 -4.67010e-01 -4.29938e-01 -5.04082e-01 -4.99318e-01 -4.92513e-01 -5.06123e-01
1.03680e+05 2.59000e+02 -4.88728e-01 -4.35711e-01 -5.41744e-01 -4.99674e-01 -4.93104e-01 -5.06244e-01
1.04000e+05 2.60000e+02 -4.88054e-01 -4.41389e-01 -5.34720e-01 -5.00061e-01 -4.93697e-01 -5.06425e-01
1.04320e+05 2.60000e+02 -4.88054e-01 -4.41389e-01 -5.34720e-01 -5.00454e-01 -4.94264e-01 -5.06643e-01
1.04640e+05 2.61000e+02 -4.75636e-01 -4.38759e-01 -5.12512e-01 -5.00827e-01 -4.94777e-01 -5.06877e-01
1.04960e+05 2.62000e+02 -5.01612e-01 -4.61588e-01 -5.41636e-01 -5.01157e-01 -4.95205e-01 -5.07109e-01
1.05280e+05 2.63000e+02 -4.86904e-01 -4.49951e-01 -5.23857e-01 -5.01424e-01 -4.95520e-01 -5.07327e-01
1.05600e+05 2.64000e+02 -4.67418e-01 -4.20483e-01 -5.14353e-01 -5.01608e-01 -4.95699e-01 -5.07517e-01
1.05920e+05 2.64000e+02 -4.67418e-01 -4.20483e-01 -5.14353e-01 -5.01696e-01 -4.95727e-01 -5.07664e-01
1.06240e+05 2.65000e+02 -4.48902e-01 -4.18537e-01 -4.79268e-01 -5.01674e-01 -4.95596e-01 -5.07753e-01
1.06560e+05 2.66000e+02 -4.64114e-01 -4.25796e-01 -5.02433e-01 -5.01535e-01 -4.95305e-01 -5.07765e-01
1.06880e+05 2.67000e+02 -5.02200e-01 -4.50948e-01 -5.53452e-01 -5.01274e-01 -4.94862e-01 -5.07685e-01
1.07200e+05 2.68000e+02 -4.84417e-01 -4.43762e-01 -5.25073e-01 -5.00889e-01 -4.94278e-01 -5.07500e-01
1.07520e+05 2.68000e+02 -4.84417e-01 -4.43762e-01 -5.25073e-01 -5.00385e-01 -4.93574e-01 -5.07196e-01
1.07840e+05 2.69000e+02 -4.72577e-01 -4.56893e-01 -4.88261e-01 -4.99769e-01 -4.92771e-01 -5.06768e-01
1.08160e+05 2.70000e+02 -4.87397e-01 -4.00337e-01 -5.74456e-01 -4.99052e-01 -4.91896e-01 -5.06207e-01
1.08480e+05 2.71000e+02 -5.32231e-01 -4.96003e-01 -5.68460e-01 -4.98245e-01 -4.90979e-01 -5.05511e-01
1.08800e+05 2.72000e+02 -4.76152e-01 -4.27956e-01 -5.24348e-01 -4.97363e-01 -4.90049e-01 -5.04677e-01
1.09120e+05 2.72000e+02 -4.76152e-01 -4.27956e-01 -5.24348e-01 -4.96419e-01 -4.89135e-01 -5.03703e-01
1.09440e+05 2.73000e+02 -4.74708e-01 -3.58549e-01 -5.90868e-01 -4.95427e-01 -4.88261e-01 -5.02594e-01
1.09760e+05 2.74000e+02 -4.59891e-01 -4.34806e-01 -4.84975e-01 -4.94401e-01 -4.87447e-01 -5.01355e-01
1.10080e+05 2.75000e+02 -5.27343e-01 -4.38615e-01 -6.16071e-01 -4.93354e-01 -4.86704e-01 -5.00004e-01
1.10400e+05 2.76000e+02 -4.53874e-01 -4.17672e-01 -4.90075e-01 -4.92300e-01 -4.86033e-01 -4.98567e-01
1.10720e+05 2.76000e+02 -4.53874e-01 -4.17672e-01 -4.90075e-01 -4.91252e-01 -4.85424e-01 -4.97080e-01
1.11040e+05 2.77000e+02 -4.57044e-01 -3.94666e-01 -5.19421e-01 -4.90226e-01 -4.84852e-01 -4.95600e-01
1.11360e+05 2.78000e+02 -4.53354e-01 -4.19667e-01 -4.87041e-01 -4.89236e-01 -4.84276e-01 -4.94195e-01
1.11680e+05 2.79000e+02 -4.70188e-01 -4.54267e-01 -4.86109e-01 -4.88296e-01 -4.83639e-01 -4.92953e-01
1.12000e+05 2.80000e+02 -4.44115e-01 -4.02397e-01 -4.85832e-01 -4.87419e-01 -4.82875e-01 -4.91963e-01
1.12320e+05 2.80000e+02 -4.44115e-01 -4.02397e-01 -4.85832e-01 -4.86617e-01 -4.81948e-01 -4.91286e-01
1.12640e+05 2.81000e+02 -4.77222e-01 -4.19332e-01 -5.35113e-01 -4.85897e-01 -4.80861e-01 -4.90933e-01
1.12960e+05 2.82000e+02 -4.45033e-01 -4.25767e-01 -4.64299e-01 -4.85264e-01 -4.79659e-01 -4.90870e-01
1.13280e+05 2.83000e+02 -4.33974e-01 -4.05208e-01 -4.62740e-01 -4.84719e-01 -4.78397e-01 -4.91040e-01
1.13600e+05 2.84000e+02 -4.41788e-01 -4.24032e-01 -4.59544e-01 -4.84256e-01 -4.77122e-01 -4.91390e-01
1.13920e+05 2.84000e+02 -4.41788e-01 -4.24032e-01 -4.59544e-01 -4.83867e-01 -4.75863e-01 -4.91870e-01
1.14240e+05 2.85000e+02 -4.27243e-01 -4.08171e-01 -4.46315e-01 -4.83537e-01 -4.74635e-01 -4.92438e-01
1.14560e+05 2.86000e+02 -4.24334e-01 -3.98094e-01 -4.50575e-01 -4.83250e-01 -4.73443e-01 -4.93056e-01
1.14880e+05 2.87000e+02 -4.55350e-01 -4.18697e-01 -4.92003e-01 -4.82985e-01 -4.72286e-01 -4.93684e-01
1.15200e+05 2.88000e+02 -4.20113e-01 -3.73237e-01 -4.66988e-01 -4.82722e-01 -4.71162e-01 -4.94282e-01
1.15520e+05 2.88000e+02 -4.20113e-01 -3.73237e-01 -4.66988e-01 -4.82439e-01 -4.70067e-01 -4.94811e-01
1.15840e+05 2.89000e+02 -4.62352e-01 -4.37600e-01 -4.87103e-01 -4.82113e-01 -4.68998e-01 -4.95229e-01
1.16160e+05 2.90000e+02 -4.61840e-01 -4.08895e-01 -5.14785e-01 -4.81725e-01 -4.67953e-01 -4.95497e-01
1.16480e+05 2.91000e+02 -4.44663e-01 -4.17581e-01 -4.71745e-01 -4.81255e-01 -4.66930e-01 -4.95579e-01
1.16800e+05 2.92000e+02 -4.88592e-01 -4.45042e-01 -5.32141e-01 -4.80685e-01 -4.65925e-01 -4.95445e-01
1.17120e+05 2.92000e+02 -4.88592e-01 -4.45042e-01 -5.32141e-01 -4.80002e-01 -4.64935e-01 -4.95068e-01
1.17440e+05 2.93000e+02 -4.82438e-01 -4.31640e-01 -5.33236e-01 -4.79193e-01 -4.63954e-01 -4.94432e-01
1.17760e+05 2.94000e+02 -4.44966e-01 -3.75881e-01 -5.14051e-01 -4.78252e-01 -4.62978e-01 -4.93527e-01
1.18080e+05 2.95000e+02 -4.73485e-01 -4.43790e-01 -5.03179e-01 -4.77177e-01 -4.61998e-01 -4.92356e-01
1.18400e+05 2.96000e+02 -4.68277e-01 -4.29039e-01 -5.07516e-01 -4.75970e-01 -4.61011e-01 -4.90929e-01
1.18720e+05 2.96000e+02 -4.68277e-01 -4.29039e-01 -5.07516e-01 -4.74639e-01 -4.60011e-01 -4.89268e-01
1.19040e+05 2.97000e+02 -4.50830e-01 -3.95593e-01 -5.06066e-01 -4.73202e-01 -4.59001e-01 -4.87403e-01
1.19360e+05 2.98000e+02 -4.24447e-01 -3.62805e-01 -4.86089e-01 -4.71677e-01 -4.57982e-01 -4.85373e-01
1.19680e+05 2.99000e+02 -4.24248e-01 -3.84758e-01 -4.63737e-01 -4.70092e-01 -4.56962e-01 -4.83223e-01
1.20000e+05 3.00000e+02 -4.29534e-01 -4.12671e-01 -4.46398e-01 -4.68478e-01 -4.55950e-01 -4.81006e-01
1.20320e+05 3.00000e+02 -4.29534e-01 -4.12671e-01 -4.46398e-01 -4.66866e-01 -4.54957e-01 -4.78776e-01
1.20640e+05 3.01000e+02 -4.88603e-01 -4.35798e-01 -5.41407e-01 -4.65292e-01 -4.53995e-01 -4.76589e-01
1.20960e+05 3.02000e+02 -4.37036e-01 -4.03807e-01 -4.70265e-01 -4.63787e-01 -4.53073e-01 -4.74501e-01
1.21280e+05 3.03000e+02 -4.34383e-01 -3.90189e-01 -4.78578e-01 -4.62379e-01 -4.52202e-01 -4.72557e-01
1.21600e+05 3.04000e+02 -4.62850e-01 -4.39652e-01 -4.86047e-01 -4.61092e-01 -4.51386e-01 -4.70798e-01
1.21920e+05 3.04000e+02 -4.62850e-01 -4.39652e-01 -4.86047e-01 -4.59941e-01 -4.50634e-01 -4.69248e-01
1.22240e+05 3.05000e+02 -4.32348e-01 -4.00708e-01 -4.63989e-01 -4.58932e-01 -4.49945e-01 -4.67918e-01
1.22560e+05 3.06000e+02 -4.43015e-01 -4.04443e-01 -4.81586e-01 -4.58065e-01 -4.49323e-01 -4.66806e-01
1.22880e+05 3.07000e+02 -4.27968e-01 -4.11305e-01 -4.44632e-01 -4.57331e-01 -4.48764e-01 -4.65898e-01
1.23200e+05 3.08000e+02 -4.43074e-01 -4.11568e-01 -4.74581e-01 -4.56717e-01 -4.48259e-01 -4.65175e-01
1.23520e+05 3.08000e+02 -4.43074e-01 -4.11568e-01 -4.74581e-01 -4.56206e-01 -4.47800e-01 -4.64612e-01
1.23840e+05 3.09000e+02 -4.55205e-01 -4.20427e-01 -4.89982e-01 -4.55777e-01 -4.47367e-01 -4.64187e-01
1.24160e+05 3.10000e+02 -4.39776e-01 -4.01391e-01 -4.78161e-01 -4.55410e-01 -4.46944e-01 -4.63876e-01
1.24480e+05 3.11000e+02 -4.24658e-01 -4.12374e-01 -4.36943e-01 -4.55086e-01 -4.46512e-01 -4.63659e-01
1.24800e+05 3.12000e+02 -4.37994e-01 -3.86149e-01 -4.89840e-01 -4.54786e-01 -4.46057e-01 -4.63515e-01
1.25120e+05 3.12000e+02 -4.37994e-01 -3.86149e-01 -4.89840e-01 -4.54495e-01 -4.45569e-01 -4.63421e-01
1.25440e+05 3.13000e+02 -4.07902e-01 -3.69784e-01 -4.46020e-01 -4.54200e-01 -4.45045e-01 -4.63355e-01
1.25760e+05 3.14000e+02 -4.45339e-01 -4.23593e-01 -4.67085e-01 -4.53890e-01 -4.44486e-01 -4.63294e-01
1.26080e+05 3.15000e+02 -4.09320e-01 -3.87554e-01 -4.31086e-01 -4.53558e-01 -4.43902e-01 -4.63214e-01
1.26400e+05 3.16000e+02 -4.18861e-01 -3.81573e-01 -4.56149e-01 -4.53199e-01 -4.43301e-01 -4.63096e-01
1.26720e+05 3.16000e+02 -4.18861e-01 -3.81573e-01 -4.56149e-01 -4.52808e-01 -4.42693e-01 -4.62922e-01
1.27040e+05 3.17000e+02 -4.62759e-01 -4.29210e-01 -4.96308e-01 -4.52384e-01 -4.42087e-01 -4.62681e-01
1.27360e+05 3.18000e+02 -4.40400e-01 -4.02905e-01 -4.77895e-01 -4.51927e-01 -4.41486e-01 -4.62368e-01
1.27680e+05 3.19000e+02 -4.47109e-01 -4.08418e-01 -4.85801e-01 -4.51436e-01 -4.40892e-01 -4.61981e-01
1.28000e+05 3.20000e+02 -4.55038e-01 -3.97985e-01 -5.12091e-01 -4.50912e-01 -4.40298e-01 -4.61526e-01
1.28320e+05 3.20000e+02 -4.55038e-01 -3.97985e-01 -5.12091e-01 -4.50354e-01 -4.39699e-01 -4.61009e-01
1.28640e+05 3.21000e+02 -4.22880e-01 -3.87898e-01 -4.57862e-01 -4.49760e-01 -4.39083e-01 -4.60437e-01
1.28960e+05 3.22000e+02 -4.35858e-01 -4.03832e-01 -4.67884e-01 -4.49130e-01 -4.38438e-01 -4.59822e-01
1.29280e+05 3.23000e+02 -4.50492e-01 -4.04734e-01 -4.96250e-01 -4.48464e-01 -4.37757e-01 -4.59171e-01
1.29600e+05 3.24000e+02 -4.18680e-01 -3.78873e-01 -4.58488e-01 -4.47763e-01 -4.37033e-01 -4.58493e-01
1.29920e+05 3.24000e+02 -4.18680e-01 -3.78873e-01 -4.58488e-01 -4.47030e-01 -4.36264e-01 -4.57795e-01
1.30240e+05 3.25000e+02 -4.45941e-01 -4.20309e-01 -4.71572e-01 -4.46270e-01 -4.35456e-01 -4.57084e-01
1.30560e+05 3.26000e+02 -4.31031e-01 -4.02951e-01 -4.59111e-01 -4.45494e-01 -4.34618e-01 -4.56370e-01
1.30880e+05 3.27000e+02 -4.14886e-01 -3.94477e-01 -4.35295e-01 -4.44710e-01 -4.33761e-01 -4.55658e-01
1.31200e+05 3.28000e+02 -4.41236e-01 -3.89563e-01 -4.92909e-01 -4.43931e-01 -4.32902e-01 -4.54960e-01
1.31520e+05 3.28000e+02 -4.41236e-01 -3.89563e-01 -4.92909e-01 -4.43170e-01 -4.32055e-01 -4.54285e-01
1.31840e+05 3.29000e+02 -4.21438e-01 -3.92820e-01 -4.50055e-01 -4.42438e-01 -4.31234e-01 -4.53641e-01
1.32160e+05 3.30000e+02 -4.31551e-01 -4.11063e-01 -4.52039e-01 -4.41746e-01 -4.30456e-01 -4.53037e-01
1.32480e+05 3.31000e+02 -4.50983e-01 -3.97576e-01 -5.04391e-01 -4.41104e-01 -4.29731e-01 -4.52477e-01
1.32800e+05 3.32000e+02 -4.47880e-01 -4.28709e-01 -4.67051e-01 -4.40517e-01 -4.29071e-01 -4.51963e-01
1.33120e+05 3.32000e+02 -4.47880e-01 -4.28709e-01 -4.67051e-01 -4.39988e-01 -4.28481e-01 -4.51494e-01
1.33440e+05 3.33000e+02 -4.20146e-01 -3.90891e-01 -4.49402e-01 -4.39516e-01 -4.27970e-01 -4.51063e-01
1.33760e+05 3.34000e+02 -4.23046e-01 -3.68604e-01 -4.77488e-01 -4.39100e-01 -4.27538e-01 -4.50662e-01
1.34080e+05 3.35000e+02 -4.35102e-01 -4.03482e-01 -4.66722e-01 -4.38733e-01 -4.27187e-01 -4.50279e-01
1.34400e+05 3.36000e+02 -4.28220e-01 -3.91414e-01 -4.65027e-01 -4.38408e-01 -4.26916e-01 -4.49900e-01
1.34720e+05 3.36000e+02 -4.28220e-01 -3.91414e-01 -4.65027e-01 -4.38118e-01 -4.26721e-01 -4.49515e-01
1.35040e+05 3.37000e+02 -4.48218e-01 -4.21956e-01 -4.74480e-01 -4.37855e-01 -4.26596e-01 -4.49113e-01
1.35360e+05 3.38000e+02 -4.06964e-01 -3.84077e-01 -4.29851e-01 -4.37611e-01 -4.26537e-01 -4.48686e-01
1.35680e+05 3.39000e+02 -4.17933e-01 -3.90464e-01 -4.45402e-01 -4.37383e-01 -4.26535e-01 -4.48230e-01
1.36000e+05 3.40000e+02 -4.30632e-01 -4.12204e-01 -4.49061e-01 -4.37163e-01 -4.26584e-01 -4.47742e-01
1.36320e+05 3.40000e+02 -4.30632e-01 -4.12204e-01 -4.49061e-01 -4.36951e-01 -4.26677e-01 -4.47224e-01
1.36640e+05 3.41000e+02 -4.14549e-01 -3.83874e-01 -4.45225e-01 -4.36743e-01 -4.26808e-01 -4.46678e-01
1.36960e+05 3.42000e+02 -4.37304e-01 -4.11624e-01 -4.62985e-01 -4.36537e-01 -4.26969e-01 -4.46105e-01
1.37280e+05 3.43000e+02 -4.45576e-01 -3.67525e-01 -5.23627e-01 -4.36333e-01 -4.27157e-01 -4.45509e-01
1.37600e+05 3.44000e+02 -4.18088e-01 -4.07001e-01 -4.29175e-01 -4.36129e-01 -4.27368e-01 -4.44890e-01
1.37920e+05 3.44000e+02 -4.18088e-01 -4.07001e-01 -4.29175e-01 -4.35925e-01 -4.27600e-01 -4.44250e-01
1.38240e+05 3.45000e+02 -4.18870e-01 -3.81508e-01 -4.56233e-01 -4.35717e-01 -4.27847e-01 -4.43586e-01
1.38560e+05 3.46000e+02 -4.04526e-01 -3.62378e-01 -4.46674e-01 -4.35503e-01 -4.28108e-01 -4.42898e-01
1.38880e+05 3.47000e+02 -4.44740e-01 -3.97026e-01 -4.92454e-01 -4.35281e-01 -4.28377e-01 -4.42184e-01
1.39200e+05 3.48000e+02 -4.40928e-01 -4.16273e-01 -4.65583e-01 -4.35046e-01 -4.28647e-01 -4.41445e-01
1.39520e+05 3.48000e+02 -4.40928e-01 -4.16273e-01 -4.65583e-01 -4.34797e-01 -4.28911e-01 -4.40684e-01
1.39840e+05 3.49000e+02 -4.43758e-01 -3.97289e-01 -4.90228e-01 -4.34531e-01 -4.29156e-01 -4.39907e-01
1.40160e+05 3.50000e+02 -4.31385e-01 -3.82220e-01 -4.80551e-01 -4.34248e-01 -4.29367e-01 -4.39128e-01
1.40480e+05 3.51000e+02 -4.29863e-01 -3.90433e-01 -4.69293e-01 -4.33946e-01 -4.29520e-01 -4.38371e-01
1.40800e+05 3.52000e+02 -4.43517e-01 -4.22500e-01 -4.64534e-01 -4.33626e-01 -4.29579e-01 -4.37674e-01
1.41120e+05 3.52000e+02 -4.43517e-01 -4.22500e-01 -4.64534e-01 -4.33290e-01 -4.29493e-01 -4.37086e-01
1.41440e+05 3.53000e+02 -4.68899e-01 -4.38563e-01 -4.99235e-01 -4.32940e-01 -4.29216e-01 -4.36664e-01
1.41760e+05 3.54000e+02 -4.27138e-01 -3.89444e-01 -4.64832e-01 -4.32580e-01 -4.28718e-01 -4.36442e-01
1.42080e+05 3.55000e+02 -4.43534e-01 -4.12978e-01 -4.74091e-01 -4.32214e-01 -4.28013e-01 -4.36414e-01
1.42400e+05 3.56000e+02 -4.38950e-01 -3.68552e-01 -5.09349e-01 -4.31847e-01 -4.27149e-01 -4.36545e-01
1.42720e+05 3.56000e+02 -4.38950e-01 -3.68552e-01 -5.09349e-01 -4.31488e-01 -4.26186e-01 -4.36790e-01
1.43040e+05 3.57000e+02 -4.15057e-01 -4.07520e-01 -4.22594e-01 -4.31144e-01 -4.25178e-01 -4.37110e-01
1.43360e+05 3.58000e+02 -4.04693e-01 -3.77263e-01 -4.32124e-01 -4.30825e-01 -4.24168e-01 -4.37481e-01
1.43680e+05 3.59000e+02 -3.98511e-01 -3.71270e-01 -4.25753e-01 -4.30539e-01 -4.23193e-01 -4.37885e-01
1.44000e+05 3.60000e+02 -4.23708e-01 -3.96553e-01 -4.50862e-01 -4.30297e-01 -4.22279e-01 -4.38315e-01
1.44320e+05 3.60000e+02 -4.23708e-01 -3.96553e-01 -4.50862e-01 -4.30108e-01 -4.21450e-01 -4.38766e-01
1.44640e+05 3.61000e+02 -4.53896e-01 -4.42168e-01 -4.65623e-01 -4.29980e-01 -4.20722e-01 -4.39238e-01
1.44960e+05 3.62000e+02 -4.23057e-01 -4.08175e-01 -4.37939e-01 -4.29919e-01 -4.20108e-01 -4.39730e-01
1.45280e+05 3.63000e+02 -4.39829e-01 -3.98718e-01 -4.80940e-01 -4.29927e-01 -4.19615e-01 -4.40239e-01
1.45600e+05 3.64000e+02 -4.48846e-01 -4.24707e-01 -4.72985e-01 -4.30002e-01 -4.19245e-01 -4.40760e-01
1.45920e+05 3.64000e+02 -4.48846e-01 -4.24707e-01 -4.72985e-01 -4.30139e-01 -4.18993e-01 -4.41286e-01
1.46240e+05 3.65000e+02 -4.36847e-01 -4.21499e-01 -4.52195e-01 -4.30327e-01 -4.18847e-01 -4.41807e-01
1.46560e+05 3.66000e+02 -4.30872e-01 -3.97982e-01 -4.63762e-01 -4.30551e-01 -4.18793e-01 -4.42309e-01
1.46880e+05 3.67000e+02 -4.11734e-01 -3.77672e-01 -4.45796e-01 -4.30794e-01 -4.18810e-01 -4.42778e-01
1.47200e+05 3.68000e+02 -4.31561e-01 -3.84250e-01 -4.78872e-01 -4.31040e-01 -4.18879e-01 -4.43201e-01
1.47520e+05 3.68000e+02 -4.31561e-01 -3.84250e-01 -4.78872e-01 -4.31271e-01 -4.18980e-01 -4.43562e-01
1.47840e+05 3.69000e+02 -4.23702e-01 -3.62443e-01 -4.84962e-01 -4.31474e-01 -4.19098e-01 -4.43851e-01
1.48160e+05 3.70000e+02 -4.48730e-01 -3.97794e-01 -4.99665e-01 -4.31640e-01 -4.19220e-01 -4.44059e-01
1.48480e+05 3.71000e+02 -4.32005e-01 -3.96095e-01 -4.67915e-01 -4.31761e-01 -4.19341e-01 -4.44182e-01
1.48800e+05 3.72000e+02 -4.33969e-01 -3.94105e-01 -4.73833e-01 -4.31839e-01 -4.19461e-01 -4.44218e-01
1.49120e+05 3.72000e+02 -4.33969e-01 -3.94105e-01 -4.73833e-01 -4.31875e-01 -4.19582e-01 -4.44167e-01
1.49440e+05 3.73000e+02 -4.00816e-01 -3.70150e-01 -4.31481e-01 -4.31873e-01 -4.19713e-01 -4.44034e-01
1.49760e+05 3.74000e+02 -4.29837e-01 -3.96868e-01 -4.62805e-01 -4.31841e-01 -4.19857e-01 -4.43825e-01
1.50080e+05 3.75000e+02 -4.19661e-01 -3.79655e-01 -4.59667e-01 -4.31786e-01 -4.20023e-01 -4.43549e-01
1.50400e+05 3.76000e+02 -4.17998e-01 -3.97553e-01 -4.38442e-01 -4.31714e-01 -4.20212e-01 -4.43216e-01
1.50720e+05 3.76000e+02 -4.17998e-01 -3.97553e-01 -4.38442e-01 -4.31633e-01 -4.20426e-01 -4.42840e-01
1.51040e+05 3.77000e+02 -4.52042e-01 -3.97823e-01 -5.06260e-01 -4.31548e-01 -4.20661e-01 -4.42435e-01
1.51360e+05 3.78000e+02 -4.26930e-01 -4.02624e-01 -4.51236e-01 -4.31464e-01 -4.20908e-01 -4.42019e-01
1.51680e+05 3.79000e+02 -4.34773e-01 -3.98944e-01 -4.70602e-01 -4.31382e-01 -4.21156e-01 -4.41609e-01
1.52000e+05 3.80000e+02 -4.58951e-01 -4.19158e-01 -4.98744e-01 -4.31305e-01 -4.21391e-01 -4.41219e-01
1.52320e+05 3.80000e+02 -4.58951e-01 -4.19158e-01 -4.98744e-01 -4.31232e-01 -4.21599e-01 -4.40865e-01
1.52640e+05 3.81000e+02 -4.30910e-01 -3.77709e-01 -4.84112e-01 -4.31160e-01 -4.21763e-01 -4.40558e-01
1.52960e+05 3.82000e+02 -4.29292e-01 -4.04976e-01 -4.53609e-01 -4.31087e-01 -4.21867e-01 -4.40306e-01
1.53280e+05 3.83000e+02 -4.25214e-01 -4.01695e-01 -4.48733e-01 -4.31008e-01 -4.21901e-01 -4.40115e-01
1.53600e+05 3.84000e+02 -4.22552e-01 -3.93314e-01 -4.51790e-01 -4.30922e-01 -4.21855e-01 -4.39989e-01
1.53920e+05 3.84000e+02 -4.22552e-01 -3.93314e-01 -4.51790e-01 -4.30825e-01 -4.21723e-01 -4.39927e-01
1.54240e+05 3.85000e+02 -4.07391e-01 -3.72693e-01 -4.42089e-01 -4.30719e-01 -4.21506e-01 -4.39931e-01
1.54560e+05 3.86000e+02 -4.37901e-01 -3.82176e-01 -4.93626e-01 -4.30604e-01 -4.21206e-01 -4.40001e-01
1.54880e+05 3.87000e+02 -4.25944e-01 -3.98665e-01 -4.53223e-01 -4.30485e-01 -4.20834e-01 -4.40137e-01
1.55200e+05 3.88000e+02 -4.43950e-01 -4.11850e-01 -4.76050e-01 -4.30369e-01 -4.20397e-01 -4.40340e-01
1.55520e+05 3.88000e+02 -4.43950e-01 -4.11850e-01 -4.76050e-01 -4.30260e-01 -4.19911e-01 -4.40608e-01
1.55840e+05 3.89000e+02 -3.94002e-01 -3.67380e-01 -4.20625e-01 -4.30165e-01 -4.19388e-01 -4.40941e-01
1.56160e+05 3.90000e+02 -4.32318e-01 -3.85842e-01 -4.78794e-01 -4.30089e-01 -4.18844e-01 -4.41333e-01
1.56480e+05 3.91000e+02 -3.96929e-01 -3.77435e-01 -4.16422e-01 -4.30034e-01 -4.18293e-01 -4.41776e-01
1.56800e+05 3.92000e+02 -4.16080e-01 -3.79916e-01 -4.52244e-01 -4.30003e-01 -4.17749e-01 -4.42257e-01
1.57120e+05 3.92000e+02 -4.16080e-01 -3.79916e-01 -4.52244e-01 -4.29992e-01 -4.17226e-01 -4.42758e-01
1.57440e+05 3.93000e+02 -4.62091e-01 -4.24999e-01 -4.99182e-01 -4.29998e-01 -4.16738e-01 -4.43259e-01
1.57760e+05 3.94000e+02 -4.20989e-01 -4.03478e-01 -4.38501e-01 -4.30016e-01 -4.16297e-01 -4.43735e-01
1.58080e+05 3.95000e+02 -4.31382e-01 -3.80624e-01 -4.82140e-01 -4.30039e-01 -4.15914e-01 -4.44164e-01
1.58400e+05 3.96000e+02 -4.15041e-01 -3.83107e-01 -4.46974e-01 -4.30060e-01 -4.15597e-01 -4.44522e-01
1.58720e+05 3.96000e+02 -4.15041e-01 -3.83107e-01 -4.46974e-01 -4.30070e-01 -4.15351e-01 -4.44789e-01
1.59040e+05 3.97000e+02 -4.07082e-01 -3.68012e-01 -4.46152e-01 -4.30061e-01 -4.15175e-01 -4.44946e-01
1.59360e+05 3.98000e+02 -4.33229e-01 -4.15756e-01 -4.50703e-01 -4.30026e-01 -4.15069e-01 -4.44984e-01
1.59680e+05 3.99000e+02 -4.63780e-01 -4.15948e-01 -5.11613e-01 -4.29959e-01 -4.15024e-01 -4.44894e-01
1.60000e+05 4.00000e+02 -4.18708e-01 -3.92239e-01 -4.45178e-01 -4.29856e-01 -4.15033e-01 -4.44678e-01
1.60320e+05 4.00000e+02 -4.18708e-01 -3.92239e-01 -4.45178e-01 -4.29714e-01 -4.15086e-01 -4.44343e-01
1.60640e+05 4.01000e+02 -3.96740e-01 -3.52865e-01 -4.40615e-01 -4.29536e-01 -4.15171e-01 -4.43900e-01
1.60960e+05 4.02000e+02 -4.57037e-01 -4.33176e-01 -4.80899e-01 -4.29322e-01 -4.15279e-01 -4.43365e-01
1.61280e+05 4.03000e+02 -4.19876e-01 -3.86827e-01 -4.52924e-01 -4.29078e-01 -4.15402e-01 -4.42754e-01
1.61600e+05 4.04000e+02 -4.05142e-01 -3.82793e-01 -4.27492e-01 -4.28810e-01 -4.15535e-01 -4.42086e-01
1.61920e+05 4.04000e+02 -4.05142e-01 -3.82793e-01 -4.27492e-01 -4.28525e-01 -4.15673e-01 -4.41377e-01
1.62240e+05 4.05000e+02 -4.13272e-01 -3.81130e-01 -4.45413e-01 -4.28230e-01 -4.15817e-01 -4.40644e-01
1.62560e+05 4.06000e+02 -4.43558e-01 -3.78239e-01 -5.08878e-01 -4.27934e-01 -4.15966e-01 -4.39903e-01
1.62880e+05 4.07000e+02 -4.28003e-01 -4.05358e-01 -4.50649e-01 -4.27645e-01 -4.16121e-01 -4.39168e-01
1.63200e+05 4.08000e+02 -4.21058e-01 -3.83390e-01 -4.58727e-01 -4.27368e-01 -4.16285e-01 -4.38452e-01
1.63520e+05 4.08000e+02 -4.21058e-01 -3.83390e-01 -4.58727e-01 -4.27112e-01 -4.16458e-01 -4.37766e-01
1.63840e+05 4.09000e+02 -4.30025e-01 -4.02282e-01 -4.57768e-01 -4.26880e-01 -4.16639e-01 -4.37121e-01
1.64160e+05 4.10000e+02 -4.30832e-01 -4.00445e-01 -4.61219e-01 -4.26675e-01 -4.16829e-01 -4.36521e-01
1.64480e+05 4.11000e+02 -3.88996e-01 -3.53829e-01 -4.24163e-01 -4.26498e-01 -4.17027e-01 -4.35970e-01
1.64800e+05 4.12000e+02 -4.44892e-01 -4.04280e-01 -4.85504e-01 -4.26348e-01 -4.17230e-01 -4.35467e-01
1.65120e+05 4.12000e+02 -4.44892e-01 -4.04280e-01 -4.85504e-01 -4.26223e-01 -4.17438e-01 -4.35009e-01
1.65440e+05 4.13000e+02 -4.29469e-01 -3.87050e-01 -4.71888e-01 -4.26119e-01 -4.17648e-01 -4.34590e-01
1.65760e+05 4.14000e+02 -3.99722e-01 -3.83646e-01 -4.15798e-01 -4.26033e-01 -4.17860e-01 -4.34206e-01
1.66080e+05 4.15000e+02 -4.05123e-01 -3.70990e-01 -4.39257e-01 -4.25961e-01 -4.18073e-01 -4.33850e-01
1.66400e+05 4.16000e+02 -4.46093e-01 -3.94791e-01 -4.97395e-01 -4.25900e-01 -4.18284e-01 -4.33516e-01
1.66720e+05 4.16000e+02 -4.46093e-01 -3.94791e-01 -4.97395e-01 -4.25846e-01 -4.18491e-01 -4.33202e-01
1.67040e+05 4.17000e+02 -4.14735e-01 -3.93995e-01 -4.35475e-01 -4.25797e-01 -4.18689e-01 -4.32904e-01
1.67360e+05 4.18000e+02 -4.14084e-01 -3.94142e-01 -4.34027e-01 -4.25749e-01 -4.18874e-01 -4.32624e-01
1.67680e+05 4.19000e+02 -4.12240e-01 -3.83985e-01 -4.40495e-01 -4.25700e-01 -4.19040e-01 -4.32360e-01
1.68000e+05 4.20000e+02 -4.40281e-01 -3.61316e-01 -5.19246e-01 -4.25648e-01 -4.19181e-01 -4.32115e-01
1.68320e+05 4.20000e+02 -4.40281e-01 -3.61316e-01 -5.19246e-01 -4.25589e-01 -4.19288e-01 -4.31890e-01
1.68640e+05 4.21000e+02 -4.28513e-01 -3.98981e-01 -4.58044e-01 -4.25521e-01 -4.19354e-01 -4.31687e-01
1.68960e+05 4.22000e+02 -4.14176e-01 -3.73239e-01 -4.55114e-01 -4.25440e-01 -4.19370e-01 -4.31511e-01
1.69280e+05 4.23000e+02 -4.17024e-01 -3.67287e-01 -4.66762e-01 -4.25345e-01 -4.19327e-01 -4.31363e-01
1.69600e+05 4.24000e+02 -4.15398e-01 -3.91855e-01 -4.38940e-01 -4.25233e-01 -4.19219e-01 -4.31248e-01
1.69920e+05 4.24000e+02 -4.15398e-01 -3.91855e-01 -4.38940e-01 -4.25104e-01 -4.19040e-01 -4.31167e-01
1.70240e+05 4.25000e+02 -4.20667e-01 -3.93472e-01 -4.47862e-01 -4.24955e-01 -4.18790e-01 -4.31119e-01
1.70560e+05 4.26000e+02 -3.99759e-01 -3.58811e-01 -4.40708e-01 -4.24788e-01 -4.18474e-01 -4.31102e-01
1.70880e+05 4.27000e+02 -4.08754e-01 -3.68357e-01 -4.49151e-01 -4.24604e-01 -4.18099e-01 -4.31110e-01
1.71200e+05 4.28000e+02 -3.93739e-01 -3.52041e-01 -4.35438e-01 -4.24407e-01 -4.17677e-01 -4.31136e-01
1.71520e+05 4.28000e+02 -3.93739e-01 -3.52041e-01 -4.35438e-01 -4.24198e-01 -4.17221e-01 -4.31176e-01
1.71840e+05 4.29000e+02 -4.08735e-01 -3.54842e-01 -4.62627e-01 -4.23983e-01 -4.16742e-01 -4.31224e-01
1.72160e+05 4.30000e+02 -4.26727e-01 -4.09022e-01 -4.44432e-01 -4.23764e-01 -4.16251e-01 -4.31276e-01
1.72480e+05 4.31000e+02 -4.10840e-01 -3.67434e-01 -4.54246e-01 -4.23544e-01 -4.15753e-01 -4.31336e-01
1.72800e+05 4.32000e+02 -3.84701e-01 -3.51973e-01 -4.17429e-01 -4.23326e-01 -4.15247e-01 -4.31405e-01
1.73120e+05 4.32000e+02 -3.84701e-01 -3.51973e-01 -4.17429e-01 -4.23108e-01 -4.14728e-01 -4.31488e-01
1.73440e+05 4.33000e+02 -4.54020e-01 -4.10357e-01 -4.97682e-01 -4.22890e-01 -4.14186e-01 -4.31595e-01
1.73760e+05 4.34000e+02 -4.33953e-01 -4.11884e-01 -4.56023e-01 -4.22668e-01 -4.13604e-01 -4.31732e-01
1.74080e+05 4.35000e+02 -4.19704e-01 -3.72871e-01 -4.66536e-01 -4.22437e-01 -4.12971e-01 -4.31903e-01
1.74400e+05 4.36000e+02 -4.24662e-01 -3.82290e-01 -4.67034e-01 -4.22191e-01 -4.12275e-01 -4.32108e-01
1.74720e+05 4.36000e+02 -4.24662e-01 -3.82290e-01 -4.67034e-01 -4.21925e-01 -4.11510e-01 -4.32341e-01
1.75040e+05 4.37000e+02 -3.77486e-01 -3.50889e-01 -4.04083e-01 -4.21633e-01 -4.10677e-01 -4.32589e-01
1.75360e+05 4.38000e+02 -4.05050e-01 -3.56821e-01 -4.53280e-01 -4.21311e-01 -4.09784e-01 -4.32837e-01
1.75680e+05 4.39000e+02 -3.97390e-01 -3.54149e-01 -4.40631e-01 -4.20957e-01 -4.08848e-01 -4.33067e-01
1.76000e+05 4.40000e+02 -3.97826e-01 -3.43703e-01 -4.51949e-01 -4.20574e-01 -4.07890e-01 -4.33258e-01
1.76320e+05 4.40000e+02 -3.97826e-01 -3.43703e-01 -4.51949e-01 -4.20166e-01 -4.06936e-01 -4.33395e-01
1.76640e+05 4.41000e+02 -4.33302e-01 -4.16988e-01 -4.49615e-01 -4.19740e-01 -4.06016e-01 -4.33464e-01
1.76960e+05 4.42000e+02 -4.13688e-01 -3.80697e-01 -4.46679e-01 -4.19305e-01 -4.05159e-01 -4.33452e-01
1.77280e+05 4.43000e+02 -3.97574e-01 -3.68879e-01 -4.26269e-01 -4.18872e-01 -4.04392e-01 -4.33351e-01
1.77600e+05 4.44000e+02 -4.13659e-01 -3.90941e-01 -4.36377e-01 -4.18448e-01 -4.03738e-01 -4.33158e-01
1.77920e+05 4.44000e+02 -4.13659e-01 -3.90941e-01 -4.36377e-01 -4.18042e-01 -4.03214e-01 -4.32869e-01
1.78240e+05 4.45000e+02 -4.37502e-01 -4.11356e-01 -4.63649e-01 -4.17656e-01 -4.02826e-01 -4.32486e-01
1.78560e+05 4.46000e+02 -3.84660e-01 -3.40989e-01 -4.28330e-01 -4.17294e-01 -4.02572e-01 -4.32015e-01
1.78880e+05 4.47000e+02 -4.19645e-01 -3.78810e-01 -4.60479e-01 -4.16952e-01 -4.02442e-01 -4.31462e-01
1.79200e+05 4.48000e+02 -3.88206e-01 -3.70075e-01 -4.06336e-01 -4.16628e-01 -4.02413e-01 -4.30843e-01
1.79520e+05 4.48000e+02 -3.88206e-01 -3.70075e-01 -4.06336e-01 -4.16318e-01 -4.02464e-01 -4.30171e-01
1.79840e+05 4.49000e+02 -4.38287e-01 -3.93928e-01 -4.82645e-01 -4.16016e-01 -4.02567e-01 -4.29465e-01
1.80160e+05 4.50000e+02 -4.11372e-01 -3.87098e-01 -4.35646e-01 -4.15719e-01 -4.02694e-01 -4.28743e-01
1.80480e+05 4.51000e+02 -4.08876e-01 -3.83164e-01 -4.34589e-01 -4.15424e-01 -4.02825e-01 -4.28022e-01
1.80800e+05 4.52000e+02 -4.10797e-01 -3.89115e-01 -4.32479e-01 -4.15129e-01 -4.02944e-01 -4.27314e-01
1.81120e+05 4.52000e+02 -4.10797e-01 -3.89115e-01 -4.32479e-01 -4.14833e-01 -4.03038e-01 -4.26628e-01
1.81440e+05 4.53000e+02 -3.76455e-01 -3.60243e-01 -3.92668e-01 -4.14538e-01 -4.03104e-01 -4.25972e-01
1.81760e+05 4.54000e+02 -4.16499e-01 -3.78776e-01 -4.54222e-01 -4.14244e-01 -4.03141e-01 -4.25348e-01
1.82080e+05 4.55000e+02 -4.38687e-01 -4.23885e-01 -4.53488e-01 -4.13955e-01 -4.03148e-01 -4.24761e-01
1.82400e+05 4.56000e+02 -4.06900e-01 -3.61503e-01 -4.52298e-01 -4.13671e-01 -4.03129e-01 -4.24213e-01
1.82720e+05 4.56000e+02 -4.06900e-01 -3.61503e-01 -4.52298e-01 -4.13397e-01 -4.03085e-01 -4.23709e-01
1.83040e+05 4.57000e+02 -4.00229e-01 -3.76174e-01 -4.24285e-01 -4.13134e-01 -4.03016e-01 -4.23253e-01
1.83360e+05 4.58000e+02 -4.10969e-01 -3.70577e-01 -4.51361e-01 -4.12886e-01 -4.02924e-01 -4.22848e-01
1.83680e+05 4.59000e+02 -3.73996e-01 -3.42659e-01 -4.05332e-01 -4.12653e-01 -4.02808e-01 -4.22498e-01
1.84000e+05 4.60000e+02 -4.11763e-01 -3.92645e-01 -4.30882e-01 -4.12435e-01 -4.02669e-01 -4.22200e-01
1.84320e+05 4.60000e+02 -4.11763e-01 -3.92645e-01 -4.30882e-01 -4.12232e-01 -4.02509e-01 -4.21955e-01
1.84640e+05 4.61000e+02 -4.15880e-01 -4.05635e-01 -4.26125e-01 -4.12044e-01 -4.02330e-01 -4.21757e-01
1.84960e+05 4.62000e+02 -3.94446e-01 -3.67589e-01 -4.21303e-01 -4.11869e-01 -4.02136e-01 -4.21602e-01
1.85280e+05 4.63000e+02 -4.00241e-01 -3.84083e-01 -4.16398e-01 -4.11706e-01 -4.01929e-01 -4.21484e-01
1.85600e+05 4.64000e+02 -4.18943e-01 -3.81678e-01 -4.56208e-01 -4.11554e-01 -4.01711e-01 -4.21397e-01
1.85920e+05 4.64000e+02 -4.18943e-01 -3.81678e-01 -4.56208e-01 -4.11411e-01 -4.01484e-01 -4.21338e-01
1.86240e+05 4.65000e+02 -4.32742e-01 -3.77287e-01 -4.88197e-01 -4.11273e-01 -4.01246e-01 -4.21301e-01
1.86560e+05 4.66000e+02 -4.09458e-01 -3.86906e-01 -4.32009e-01 -4.11139e-01 -4.00997e-01 -4.21281e-01
1.86880e+05 4.67000e+02 -4.01494e-01 -3.80465e-01 -4.22523e-01 -4.11004e-01 -4.00735e-01 -4.21274e-01
1.87200e+05 4.68000e+02 -4.33429e-01 -3.97533e-01 -4.69325e-01 -4.10865e-01 -4.00456e-01 -4.21274e-01
1.87520e+05 4.68000e+02 -4.33429e-01 -3.97533e-01 -4.69325e-01 -4.10716e-01 -4.00158e-01 -4.21274e-01
1.87840e+05 4.69000e+02 -4.18708e-01 -3.95036e-01 -4.42381e-01 -4.10555e-01 -3.99840e-01 -4.21270e-01
1.88160e+05 4.70000e+02 -4.25071e-01 -3.71329e-01 -4.78812e-01 -4.10381e-01 -3.99505e-01 -4.21256e-01
1.88480e+05 4.71000e+02 -4.14412e-01 -3.97721e-01 -4.31103e-01 -4.10192e-01 -3.99156e-01 -4.21227e-01
1.88800e+05 4.72000e+02 -4.03495e-01 -3.73979e-01 -4.33011e-01 -4.09990e-01 -3.98799e-01 -4.21182e-01
1.89120e+05 4.72000e+02 -4.03495e-01 -3.73979e-01 -4.33011e-01 -4.09780e-01 -3.98442e-01 -4.21118e-01
1.89440e+05 4.73000e+02 -4.45836e-01 -3.67200e-01 -5.24471e-01 -4.09568e-01 -3.98098e-01 -4.21038e-01
1.89760e+05 4.74000e+02 -3.78251e-01 -3.55086e-01 -4.01415e-01 -4.09360e-01 -3.97776e-01 -4.20944e-01
1.90080e+05 4.75000e+02 -4.27805e-01 -4.00318e-01 -4.55292e-01 -4.09167e-01 -3.97490e-01 -4.20844e-01
1.90400e+05 4.76000e+02 -4.14249e-01 -3.81989e-01 -4.46509e-01 -4.08997e-01 -3.97250e-01 -4.20744e-01
1.90720e+05 4.76000e+02 -4.14249e-01 -3.81989e-01 -4.46509e-01 -4.08860e-01 -3.97064e-01 -4.20655e-01
1.91040e+05 4.77000e+02 -4.05395e-01 -3.65110e-01 -4.45679e-01 -4.08764e-01 -3.96940e-01 -4.20588e-01
1.91360e+05 4.78000e+02 -4.32991e-01 -3.93038e-01 -4.72945e-01 -4.08718e-01 -3.96880e-01 -4.20556e-01
1.91680e+05 4.79000e+02 -3.98293e-01 -3.55012e-01 -4.41574e-01 -4.08727e-01 -3.96881e-01 -4.20573e-01
1.92000e+05 4.80000e+02 -4.23567e-01 -3.74198e-01 -4.72937e-01 -4.08793e-01 -3.96937e-01 -4.20649e-01
1.92320e+05 4.80000e+02 -4.23567e-01 -3.74198e-01 -4.72937e-01 -4.08918e-01 -3.97040e-01 -4.20795e-01
1.92640e+05 4.81000e+02 -4.04110e-01 -3.79368e-01 -4.28851e-01 -4.09098e-01 -3.97177e-01 -4.21019e-01
1.92960e+05 4.82000e+02 -4.29638e-01 -3.87425e-01 -4.71851e-01 -4.09330e-01 -3.97336e-01 -4.21324e-01
1.93280e+05 4.83000e+02 -4.07588e-01 -3.90271e-01 -4.24905e-01 -4.09606e-01 -3.97505e-01 -4.21707e-01
1.93600e+05 4.84000e+02 -4.19357e-01 -3.81548e-01 -4.57165e-01 -4.09918e-01 -3.97676e-01 -4.22160e-01
1.93920e+05 4.84000e+02 -4.19357e-01 -3.81548e-01 -4.57165e-01 -4.10258e-01 -3.97845e-01 -4.22671e-01
1.94240e+05 4.85000e+02 -3.76252e-01 -3.41825e-01 -4.10678e-01 -4.10615e-01 -3.98010e-01 -4.23221e-01
1.94560e+05 4.86000e+02 -3.87098e-01 -3.65189e-01 -4.09007e-01 -4.10981e-01 -3.98172e-01 -4.23790e-01
1.94880e+05 4.87000e+02 -3.86819e-01 -3.51041e-01 -4.22598e-01 -4.11348e-01 -3.98338e-01 -4.24357e-01
1.95200e+05 4.88000e+02 -4.09934e-01 -3.86703e-01 -4.33165e-01 -4.11707e-01 -3.98513e-01 -4.24901e-01
1.95520e+05 4.88000e+02 -4.09934e-01 -3.86703e-01 -4.33165e-01 -4.12052e-01 -3.98702e-01 -4.25401e-01
1.95840e+05 4.89000e+02 -3.98846e-01 -3.68399e-01 -4.29292e-01 -4.12378e-01 -3.98912e-01 -4.25844e-01
1.96160e+05 4.90000e+02 -4.14211e-01 -3.88019e-01 -4.40403e-01 -4.12681e-01 -3.99146e-01 -4.26216e-01
1.96480e+05 4.91000e+02 -4.12754e-01 -3.76525e-01 -4.48982e-01 -4.12956e-01 -3.99403e-01 -4.26508e-01
1.96800e+05 4.92000e+02 -4.07080e-01 -3.55797e-01 -4.58363e-01 -4.13197e-01 -3.99681e-01 -4.26714e-01
1.97120e+05 4.92000e+02 -4.07080e-01 -3.55797e-01 -4.58363e-01 -4.13400e-01 -3.99969e-01 -4.26830e-01
1.97440e+05 4.93000e+02 -3.75749e-01 -3.54268e-01 -3.97230e-01 -4.13556e-01 -4.00256e-01 -4.26856e-01
1.97760e+05 4.94000e+02 -4.29647e-01 -3.99097e-01 -4.60198e-01 -4.13658e-01 -4.00523e-01 -4.26793e-01
1.98080e+05 4.95000e+02 -4.37079e-01 -4.10638e-01 -4.63519e-01 -4.13699e-01 -4.00753e-01 -4.26646e-01
1.98400e+05 4.96000e+02 -4.02617e-01 -3.86447e-01 -4.18788e-01 -4.13673e-01 -4.00926e-01 -4.26421e-01
1.98720e+05 4.96000e+02 -4.02617e-01 -3.86447e-01 -4.18788e-01 -4.13575e-01 -4.01024e-01 -4.26125e-01
1.99040e+05 4.97000e+02 -3.71221e-01 -3.38688e-01 -4.03753e-01 -4.13402e-01 -4.01033e-01 -4.25771e-01
1.99360e+05 4.98000e+02 -3.91625e-01 -3.48990e-01 -4.34259e-01 -4.13156e-01 -4.00943e-01 -4.25370e-01
1.99680e+05 4.99000e+02 -3.94684e-01 -3.73911e-01 -4.15458e-01 -4.12842e-01 -4.00752e-01 -4.24931e-01


==> shkadov_td3.dat <==
0.00000e+00 0.00000e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.60000e+02 0.00000e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
3.20000e+02 0.00000e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
4.80000e+02 1.00000e+00 -3.87861e+00 -3.64571e+00 -4.11150e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
6.40000e+02 1.00000e+00 -3.87861e+00 -3.64571e+00 -4.11150e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
8.00000e+02 2.00000e+00 -3.83840e+00 -3.58251e+00 -4.09429e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
9.60000e+02 2.00000e+00 -3.83840e+00 -3.58251e+00 -4.09429e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.12000e+03 2.00000e+00 -3.83840e+00 -3.58251e+00 -4.09429e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.28000e+03 3.00000e+00 -3.38725e+00 -2.98227e+00 -3.79223e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.44000e+03 3.00000e+00 -3.38725e+00 -2.98227e+00 -3.79223e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.60000e+03 4.00000e+00 -3.02735e+00 -2.84173e+00 -3.21297e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.76000e+03 4.00000e+00 -3.02735e+00 -2.84173e+00 -3.21297e+00 -3.38213e+00 -3.30619e+00 -3.45808e+00
1.92000e+03 4.00000e+00 -3.02735e+00 -2.84173e+00 -3.21297e+00 -3.38214e+00 -3.30620e+00 -3.45808e+00
2.08000e+03 5.00000e+00 -3.12186e+00 -3.06227e+00 -3.18145e+00 -3.38214e+00 -3.30620e+00 -3.45809e+00
2.24000e+03 5.00000e+00 -3.12186e+00 -3.06227e+00 -3.18145e+00 -3.38216e+00 -3.30621e+00 -3.45810e+00
2.40000e+03 6.00000e+00 -3.72524e+00 -3.46712e+00 -3.98336e+00 -3.38217e+00 -3.30622e+00 -3.45811e+00
2.56000e+03 6.00000e+00 -3.72524e+00 -3.46712e+00 -3.98336e+00 -3.38219e+00 -3.30624e+00 -3.45814e+00
2.72000e+03 6.00000e+00 -3.72524e+00 -3.46712e+00 -3.98336e+00 -3.38223e+00 -3.30628e+00 -3.45818e+00
2.88000e+03 7.00000e+00 -3.21479e+00 -3.15204e+00 -3.27753e+00 -3.38228e+00 -3.30633e+00 -3.45824e+00
3.04000e+03 7.00000e+00 -3.21479e+00 -3.15204e+00 -3.27753e+00 -3.38237e+00 -3.30642e+00 -3.45832e+00
3.20000e+03 8.00000e+00 -3.03087e+00 -3.02061e+00 -3.04113e+00 -3.38249e+00 -3.30655e+00 -3.45843e+00
3.36000e+03 8.00000e+00 -3.03087e+00 -3.02061e+00 -3.04113e+00 -3.38265e+00 -3.30673e+00 -3.45857e+00
3.52000e+03 8.00000e+00 -3.03087e+00 -3.02061e+00 -3.04113e+00 -3.38286e+00 -3.30698e+00 -3.45875e+00
3.68000e+03 9.00000e+00 -3.34462e+00 -3.12470e+00 -3.56455e+00 -3.38314e+00 -3.30732e+00 -3.45897e+00
3.84000e+03 9.00000e+00 -3.34462e+00 -3.12470e+00 -3.56455e+00 -3.38349e+00 -3.30775e+00 -3.45922e+00
4.00000e+03 1.00000e+01 -3.58638e+00 -3.57298e+00 -3.59978e+00 -3.38391e+00 -3.30830e+00 -3.45952e+00
4.16000e+03 1.00000e+01 -3.58638e+00 -3.57298e+00 -3.59978e+00 -3.38441e+00 -3.30898e+00 -3.45985e+00
4.32000e+03 1.00000e+01 -3.58638e+00 -3.57298e+00 -3.59978e+00 -3.38502e+00 -3.30981e+00 -3.46022e+00
4.48000e+03 1.10000e+01 -3.51310e+00 -2.66143e+00 -4.36477e+00 -3.38570e+00 -3.31080e+00 -3.46061e+00
4.64000e+03 1.10000e+01 -3.51310e+00 -2.66143e+00 -4.36477e+00 -3.38649e+00 -3.31197e+00 -3.46101e+00
4.80000e+03 1.20000e+01 -3.17537e+00 -2.89468e+00 -3.45606e+00 -3.38736e+00 -3.31332e+00 -3.46141e+00
4.96000e+03 1.20000e+01 -3.17537e+00 -2.89468e+00 -3.45606e+00 -3.38833e+00 -3.31486e+00 -3.46181e+00
5.12000e+03 1.20000e+01 -3.17537e+00 -2.89468e+00 -3.45606e+00 -3.38938e+00 -3.31659e+00 -3.46218e+00
5.28000e+03 1.30000e+01 -3.13680e+00 -2.86355e+00 -3.41005e+00 -3.39051e+00 -3.31851e+00 -3.46251e+00
5.44000e+03 1.30000e+01 -3.13680e+00 -2.86355e+00 -3.41005e+00 -3.39170e+00 -3.32062e+00 -3.46279e+00
5.60000e+03 1.40000e+01 -3.26372e+00 -3.12092e+00 -3.40653e+00 -3.39295e+00 -3.32291e+00 -3.46299e+00
5.76000e+03 1.40000e+01 -3.26372e+00 -3.12092e+00 -3.40653e+00 -3.39424e+00 -3.32537e+00 -3.46310e+00
5.92000e+03 1.40000e+01 -3.26372e+00 -3.12092e+00 -3.40653e+00 -3.39554e+00 -3.32799e+00 -3.46310e+00
6.08000e+03 1.50000e+01 -3.54460e+00 -3.29386e+00 -3.79533e+00 -3.39685e+00 -3.33074e+00 -3.46297e+00
6.24000e+03 1.50000e+01 -3.54460e+00 -3.29386e+00 -3.79533e+00 -3.39816e+00 -3.33362e+00 -3.46270e+00
6.40000e+03 1.60000e+01 -3.98468e+00 -3.78776e+00 -4.18161e+00 -3.39943e+00 -3.33661e+00 -3.46226e+00
6.56000e+03 1.60000e+01 -3.98468e+00 -3.78776e+00 -4.18161e+00 -3.40066e+00 -3.33968e+00 -3.46164e+00
6.72000e+03 1.60000e+01 -3.98468e+00 -3.78776e+00 -4.18161e+00 -3.40183e+00 -3.34283e+00 -3.46082e+00
6.88000e+03 1.70000e+01 -2.85583e+00 -2.66013e+00 -3.05154e+00 -3.40292e+00 -3.34604e+00 -3.45979e+00
7.04000e+03 1.70000e+01 -2.85583e+00 -2.66013e+00 -3.05154e+00 -3.40392e+00 -3.34931e+00 -3.45852e+00
7.20000e+03 1.80000e+01 -3.74034e+00 -3.48013e+00 -4.00055e+00 -3.40481e+00 -3.35261e+00 -3.45701e+00
7.36000e+03 1.80000e+01 -3.74034e+00 -3.48013e+00 -4.00055e+00 -3.40558e+00 -3.35594e+00 -3.45523e+00
7.52000e+03 1.80000e+01 -3.74034e+00 -3.48013e+00 -4.00055e+00 -3.40623e+00 -3.35929e+00 -3.45317e+00
7.68000e+03 1.90000e+01 -3.37701e+00 -3.14809e+00 -3.60593e+00 -3.40674e+00 -3.36267e+00 -3.45082e+00
7.84000e+03 1.90000e+01 -3.37701e+00 -3.14809e+00 -3.60593e+00 -3.40711e+00 -3.36606e+00 -3.44816e+00
8.00000e+03 2.00000e+01 -3.31737e+00 -3.21082e+00 -3.42392e+00 -3.40733e+00 -3.36947e+00 -3.44520e+00
8.16000e+03 2.00000e+01 -3.31737e+00 -3.21082e+00 -3.42392e+00 -3.40741e+00 -3.37290e+00 -3.44192e+00
8.32000e+03 2.00000e+01 -3.31737e+00 -3.21082e+00 -3.42392e+00 -3.40733e+00 -3.37635e+00 -3.43832e+00
8.48000e+03 2.10000e+01 -3.57986e+00 -3.54612e+00 -3.61361e+00 -3.40711e+00 -3.37981e+00 -3.43440e+00
8.64000e+03 2.10000e+01 -3.57986e+00 -3.54612e+00 -3.61361e+00 -3.40674e+00 -3.38331e+00 -3.43017e+00
8.80000e+03 2.20000e+01 -2.94897e+00 -2.44119e+00 -3.45676e+00 -3.40623e+00 -3.38682e+00 -3.42564e+00
8.96000e+03 2.20000e+01 -2.94897e+00 -2.44119e+00 -3.45676e+00 -3.40559e+00 -3.39036e+00 -3.42082e+00
9.12000e+03 2.20000e+01 -2.94897e+00 -2.44119e+00 -3.45676e+00 -3.40482e+00 -3.39392e+00 -3.41573e+00
9.28000e+03 2.30000e+01 -3.38148e+00 -3.25000e+00 -3.51296e+00 -3.40395e+00 -3.39751e+00 -3.41040e+00
9.44000e+03 2.30000e+01 -3.38148e+00 -3.25000e+00 -3.51296e+00 -3.40299e+00 -3.40112e+00 -3.40486e+00
9.60000e+03 2.40000e+01 -3.24352e+00 -3.17379e+00 -3.31325e+00 -3.40194e+00 -3.39914e+00 -3.40474e+00
9.76000e+03 2.40000e+01 -3.24352e+00 -3.17379e+00 -3.31325e+00 -3.40082e+00 -3.39327e+00 -3.40837e+00
9.92000e+03 2.40000e+01 -3.24352e+00 -3.17379e+00 -3.31325e+00 -3.39966e+00 -3.38731e+00 -3.41200e+00
1.00800e+04 2.50000e+01 -2.93263e+00 -2.90385e+00 -2.96142e+00 -3.39845e+00 -3.38128e+00 -3.41562e+00
1.02400e+04 2.50000e+01 -2.93263e+00 -2.90385e+00 -2.96142e+00 -3.39723e+00 -3.37525e+00 -3.41921e+00
1.04000e+04 2.60000e+01 -2.23088e+00 -2.19595e+00 -2.26580e+00 -3.39601e+00 -3.36925e+00 -3.42277e+00
1.05600e+04 2.60000e+01 -2.23088e+00 -2.19595e+00 -2.26580e+00 -3.39480e+00 -3.36333e+00 -3.42627e+00
1.07200e+04 2.60000e+01 -2.23088e+00 -2.19595e+00 -2.26580e+00 -3.39362e+00 -3.35754e+00 -3.42970e+00
1.08800e+04 2.70000e+01 -2.05821e+00 -1.73147e+00 -2.38495e+00 -3.39248e+00 -3.35192e+00 -3.43303e+00
1.10400e+04 2.70000e+01 -2.05821e+00 -1.73147e+00 -2.38495e+00 -3.39138e+00 -3.34652e+00 -3.43624e+00
1.12000e+04 2.80000e+01 -2.11512e+00 -1.91816e+00 -2.31208e+00 -3.39036e+00 -3.34139e+00 -3.43932e+00
1.13600e+04 2.80000e+01 -2.11512e+00 -1.91816e+00 -2.31208e+00 -3.38939e+00 -3.33655e+00 -3.44223e+00
1.15200e+04 2.80000e+01 -2.11512e+00 -1.91816e+00 -2.31208e+00 -3.38850e+00 -3.33204e+00 -3.44496e+00
1.16800e+04 2.90000e+01 -1.57869e+00 -1.54280e+00 -1.61457e+00 -3.38767e+00 -3.32789e+00 -3.44746e+00
1.18400e+04 2.90000e+01 -1.57869e+00 -1.54280e+00 -1.61457e+00 -3.38693e+00 -3.32413e+00 -3.44973e+00
1.20000e+04 3.00000e+01 -1.56820e+00 -1.50458e+00 -1.63182e+00 -3.38624e+00 -3.32078e+00 -3.45171e+00
1.21600e+04 3.00000e+01 -1.56820e+00 -1.50458e+00 -1.63182e+00 -3.38561e+00 -3.31783e+00 -3.45340e+00
1.23200e+04 3.00000e+01 -1.56820e+00 -1.50458e+00 -1.63182e+00 -3.38503e+00 -3.31530e+00 -3.45476e+00
1.24800e+04 3.10000e+01 -1.67781e+00 -1.55710e+00 -1.79852e+00 -3.38447e+00 -3.31319e+00 -3.45575e+00
1.26400e+04 3.10000e+01 -1.67781e+00 -1.55710e+00 -1.79852e+00 -3.38390e+00 -3.31146e+00 -3.45635e+00
1.28000e+04 3.20000e+01 -2.19972e+00 -1.72106e+00 -2.67839e+00 -3.38331e+00 -3.31011e+00 -3.45652e+00
1.29600e+04 3.20000e+01 -2.19972e+00 -1.72106e+00 -2.67839e+00 -3.38267e+00 -3.30910e+00 -3.45623e+00
1.31200e+04 3.20000e+01 -2.19972e+00 -1.72106e+00 -2.67839e+00 -3.38190e+00 -3.30837e+00 -3.45544e+00
1.32800e+04 3.30000e+01 -1.83861e+00 -1.79928e+00 -1.87794e+00 -3.38101e+00 -3.30788e+00 -3.45413e+00
1.34400e+04 3.30000e+01 -1.83861e+00 -1.79928e+00 -1.87794e+00 -3.37990e+00 -3.30755e+00 -3.45224e+00
1.36000e+04 3.40000e+01 -2.32700e+00 -2.26405e+00 -2.38995e+00 -3.37853e+00 -3.30731e+00 -3.44975e+00
1.37600e+04 3.40000e+01 -2.32700e+00 -2.26405e+00 -2.38995e+00 -3.37683e+00 -3.30706e+00 -3.44660e+00
1.39200e+04 3.40000e+01 -2.32700e+00 -2.26405e+00 -2.38995e+00 -3.37474e+00 -3.30672e+00 -3.44275e+00
1.40800e+04 3.50000e+01 -2.57772e+00 -2.45277e+00 -2.70267e+00 -3.37217e+00 -3.30618e+00 -3.43817e+00
1.42400e+04 3.50000e+01 -2.57772e+00 -2.45277e+00 -2.70267e+00 -3.36906e+00 -3.30532e+00 -3.43280e+00
1.44000e+04 3.60000e+01 -2.24514e+00 -2.22554e+00 -2.26473e+00 -3.36531e+00 -3.30404e+00 -3.42659e+00
1.45600e+04 3.60000e+01 -2.24514e+00 -2.22554e+00 -2.26473e+00 -3.36085e+00 -3.30221e+00 -3.41949e+00
1.47200e+04 3.60000e+01 -2.24514e+00 -2.22554e+00 -2.26473e+00 -3.35559e+00 -3.29972e+00 -3.41146e+00
1.48800e+04 3.70000e+01 -2.29001e+00 -1.96384e+00 -2.61618e+00 -3.34945e+00 -3.29645e+00 -3.40244e+00
1.50400e+04 3.70000e+01 -2.29001e+00 -1.96384e+00 -2.61618e+00 -3.34234e+00 -3.29229e+00 -3.39240e+00
1.52000e+04 3.80000e+01 -2.49851e+00 -2.18141e+00 -2.81561e+00 -3.33420e+00 -3.28713e+00 -3.38127e+00
1.53600e+04 3.80000e+01 -2.49851e+00 -2.18141e+00 -2.81561e+00 -3.32496e+00 -3.28088e+00 -3.36903e+00
1.55200e+04 3.80000e+01 -2.49851e+00 -2.18141e+00 -2.81561e+00 -3.31454e+00 -3.27346e+00 -3.35563e+00
1.56800e+04 3.90000e+01 -2.64947e+00 -2.39359e+00 -2.90536e+00 -3.30292e+00 -3.26478e+00 -3.34106e+00
1.58400e+04 3.90000e+01 -2.64947e+00 -2.39359e+00 -2.90536e+00 -3.29003e+00 -3.25479e+00 -3.32527e+00
1.60000e+04 4.00000e+01 -2.38726e+00 -2.12870e+00 -2.64582e+00 -3.27586e+00 -3.24346e+00 -3.30827e+00
1.61600e+04 4.00000e+01 -2.38726e+00 -2.12870e+00 -2.64582e+00 -3.26039e+00 -3.23074e+00 -3.29005e+00
1.63200e+04 4.00000e+01 -2.38726e+00 -2.12870e+00 -2.64582e+00 -3.24362e+00 -3.21663e+00 -3.27060e+00
1.64800e+04 4.10000e+01 -2.43504e+00 -1.95942e+00 -2.91065e+00 -3.22555e+00 -3.20114e+00 -3.24996e+00
1.66400e+04 4.10000e+01 -2.43504e+00 -1.95942e+00 -2.91065e+00 -3.20622e+00 -3.18430e+00 -3.22814e+00
1.68000e+04 4.20000e+01 -2.91863e+00 -1.92721e+00 -3.91005e+00 -3.18567e+00 -3.16614e+00 -3.20519e+00
1.69600e+04 4.20000e+01 -2.91863e+00 -1.92721e+00 -3.91005e+00 -3.16394e+00 -3.14672e+00 -3.18116e+00
1.71200e+04 4.20000e+01 -2.91863e+00 -1.92721e+00 -3.91005e+00 -3.14111e+00 -3.12612e+00 -3.15610e+00
1.72800e+04 4.30000e+01 -2.29918e+00 -1.97677e+00 -2.62159e+00 -3.11726e+00 -3.10443e+00 -3.13009e+00
1.74400e+04 4.30000e+01 -2.29918e+00 -1.97677e+00 -2.62159e+00 -3.09248e+00 -3.08175e+00 -3.10321e+00
1.76000e+04 4.40000e+01 -3.35099e+00 -1.61983e+00 -5.08215e+00 -3.06686e+00 -3.05819e+00 -3.07554e+00
1.77600e+04 4.40000e+01 -3.35099e+00 -1.61983e+00 -5.08215e+00 -3.04052e+00 -3.03387e+00 -3.04718e+00
1.79200e+04 4.40000e+01 -3.35099e+00 -1.61983e+00 -5.08215e+00 -3.01358e+00 -3.00893e+00 -3.01823e+00
1.80800e+04 4.50000e+01 -2.79418e+00 -2.10560e+00 -3.48277e+00 -2.98614e+00 -2.98350e+00 -2.98879e+00
1.82400e+04 4.50000e+01 -2.79418e+00 -2.10560e+00 -3.48277e+00 -2.95836e+00 -2.95773e+00 -2.95898e+00
1.84000e+04 4.60000e+01 -1.99095e+00 -1.52410e+00 -2.45780e+00 -2.93033e+00 -2.92889e+00 -2.93177e+00
1.85600e+04 4.60000e+01 -1.99095e+00 -1.52410e+00 -2.45780e+00 -2.90220e+00 -2.89865e+00 -2.90575e+00
1.87200e+04 4.60000e+01 -1.99095e+00 -1.52410e+00 -2.45780e+00 -2.87410e+00 -2.86835e+00 -2.87984e+00
1.88800e+04 4.70000e+01 -2.27447e+00 -2.26539e+00 -2.28355e+00 -2.84613e+00 -2.83810e+00 -2.85417e+00
1.90400e+04 4.70000e+01 -2.27447e+00 -2.26539e+00 -2.28355e+00 -2.81844e+00 -2.80800e+00 -2.82889e+00
1.92000e+04 4.80000e+01 -2.14257e+00 -1.61564e+00 -2.66949e+00 -2.79115e+00 -2.77815e+00 -2.80416e+00
1.93600e+04 4.80000e+01 -2.14257e+00 -1.61564e+00 -2.66949e+00 -2.76436e+00 -2.74863e+00 -2.78009e+00
1.95200e+04 4.80000e+01 -2.14257e+00 -1.61564e+00 -2.66949e+00 -2.73819e+00 -2.71954e+00 -2.75684e+00
1.96800e+04 4.90000e+01 -2.96013e+00 -2.81179e+00 -3.10847e+00 -2.71273e+00 -2.69093e+00 -2.73453e+00
1.98400e+04 4.90000e+01 -2.96013e+00 -2.81179e+00 -3.10847e+00 -2.68809e+00 -2.66288e+00 -2.71329e+00
2.00000e+04 5.00000e+01 -2.67650e+00 -2.41423e+00 -2.93878e+00 -2.66433e+00 -2.63544e+00 -2.69322e+00
2.01600e+04 5.00000e+01 -2.67650e+00 -2.41423e+00 -2.93878e+00 -2.64155e+00 -2.60865e+00 -2.67445e+00
2.03200e+04 5.00000e+01 -2.67650e+00 -2.41423e+00 -2.93878e+00 -2.61982e+00 -2.58257e+00 -2.65707e+00
2.04800e+04 5.10000e+01 -2.26347e+00 -1.78788e+00 -2.73905e+00 -2.59919e+00 -2.55722e+00 -2.64117e+00
2.06400e+04 5.10000e+01 -2.26347e+00 -1.78788e+00 -2.73905e+00 -2.57972e+00 -2.53261e+00 -2.62683e+00
2.08000e+04 5.20000e+01 -2.16173e+00 -1.93766e+00 -2.38580e+00 -2.56144e+00 -2.50877e+00 -2.61412e+00
2.09600e+04 5.20000e+01 -2.16173e+00 -1.93766e+00 -2.38580e+00 -2.54439e+00 -2.48569e+00 -2.60309e+00
2.11200e+04 5.20000e+01 -2.16173e+00 -1.93766e+00 -2.38580e+00 -2.52859e+00 -2.46339e+00 -2.59378e+00
2.12800e+04 5.30000e+01 -2.28197e+00 -2.00067e+00 -2.56327e+00 -2.51403e+00 -2.44185e+00 -2.58622e+00
2.14400e+04 5.30000e+01 -2.28197e+00 -2.00067e+00 -2.56327e+00 -2.50073e+00 -2.42106e+00 -2.58040e+00
2.16000e+04 5.40000e+01 -2.04937e+00 -1.76264e+00 -2.33610e+00 -2.48867e+00 -2.40102e+00 -2.57632e+00
2.17600e+04 5.40000e+01 -2.04937e+00 -1.76264e+00 -2.33610e+00 -2.47783e+00 -2.38171e+00 -2.57395e+00
2.19200e+04 5.40000e+01 -2.04937e+00 -1.76264e+00 -2.33610e+00 -2.46819e+00 -2.36312e+00 -2.57325e+00
2.20800e+04 5.50000e+01 -2.41059e+00 -1.82476e+00 -2.99641e+00 -2.45969e+00 -2.34522e+00 -2.57416e+00
2.22400e+04 5.50000e+01 -2.41059e+00 -1.82476e+00 -2.99641e+00 -2.45231e+00 -2.32802e+00 -2.57660e+00
2.24000e+04 5.60000e+01 -2.55645e+00 -2.52924e+00 -2.58365e+00 -2.44599e+00 -2.31149e+00 -2.58050e+00
2.25600e+04 5.60000e+01 -2.55645e+00 -2.52924e+00 -2.58365e+00 -2.44069e+00 -2.29563e+00 -2.58575e+00
2.27200e+04 5.60000e+01 -2.55645e+00 -2.52924e+00 -2.58365e+00 -2.43633e+00 -2.28043e+00 -2.59224e+00
2.28800e+04 5.70000e+01 -3.01510e+00 -1.82276e+00 -4.20745e+00 -2.43287e+00 -2.26589e+00 -2.59984e+00
2.30400e+04 5.70000e+01 -3.01510e+00 -1.82276e+00 -4.20745e+00 -2.43022e+00 -2.25201e+00 -2.60842e+00
2.32000e+04 5.80000e+01 -2.28702e+00 -1.79326e+00 -2.78079e+00 -2.42832e+00 -2.23879e+00 -2.61785e+00
2.33600e+04 5.80000e+01 -2.28702e+00 -1.79326e+00 -2.78079e+00 -2.42712e+00 -2.22624e+00 -2.62799e+00
2.35200e+04 5.80000e+01 -2.28702e+00 -1.79326e+00 -2.78079e+00 -2.42652e+00 -2.21437e+00 -2.63867e+00
2.36800e+04 5.90000e+01 -2.80736e+00 -1.96014e+00 -3.65457e+00 -2.42647e+00 -2.20318e+00 -2.64975e+00
2.38400e+04 5.90000e+01 -2.80736e+00 -1.96014e+00 -3.65457e+00 -2.42688e+00 -2.19268e+00 -2.66108e+00
2.40000e+04 6.00000e+01 -2.63654e+00 -1.96464e+00 -3.30844e+00 -2.42770e+00 -2.18290e+00 -2.67250e+00
2.41600e+04 6.00000e+01 -2.63654e+00 -1.96464e+00 -3.30844e+00 -2.42885e+00 -2.17384e+00 -2.68386e+00
2.43200e+04 6.00000e+01 -2.63654e+00 -1.96464e+00 -3.30844e+00 -2.43026e+00 -2.16552e+00 -2.69501e+00
2.44800e+04 6.10000e+01 -3.06627e+00 -1.78223e+00 -4.35031e+00 -2.43189e+00 -2.15797e+00 -2.70580e+00
2.46400e+04 6.10000e+01 -3.06627e+00 -1.78223e+00 -4.35031e+00 -2.43365e+00 -2.15119e+00 -2.71611e+00
2.48000e+04 6.20000e+01 -2.62246e+00 -1.86930e+00 -3.37562e+00 -2.43551e+00 -2.14522e+00 -2.72579e+00
2.49600e+04 6.20000e+01 -2.62246e+00 -1.86930e+00 -3.37562e+00 -2.43739e+00 -2.14007e+00 -2.73472e+00
2.51200e+04 6.20000e+01 -2.62246e+00 -1.86930e+00 -3.37562e+00 -2.43928e+00 -2.13576e+00 -2.74280e+00
2.52800e+04 6.30000e+01 -2.68036e+00 -1.86673e+00 -3.49399e+00 -2.44113e+00 -2.13233e+00 -2.74993e+00
2.54400e+04 6.30000e+01 -2.68036e+00 -1.86673e+00 -3.49399e+00 -2.44290e+00 -2.12980e+00 -2.75600e+00
2.56000e+04 6.40000e+01 -2.73482e+00 -2.23632e+00 -3.23332e+00 -2.44456e+00 -2.12818e+00 -2.76094e+00
2.57600e+04 6.40000e+01 -2.73482e+00 -2.23632e+00 -3.23332e+00 -2.44611e+00 -2.12753e+00 -2.76469e+00
2.59200e+04 6.40000e+01 -2.73482e+00 -2.23632e+00 -3.23332e+00 -2.44752e+00 -2.12785e+00 -2.76719e+00
2.60800e+04 6.50000e+01 -2.58490e+00 -2.08043e+00 -3.08937e+00 -2.44880e+00 -2.12920e+00 -2.76839e+00
2.62400e+04 6.50000e+01 -2.58490e+00 -2.08043e+00 -3.08937e+00 -2.44992e+00 -2.13158e+00 -2.76827e+00
2.64000e+04 6.60000e+01 -2.79985e+00 -2.74364e+00 -2.85605e+00 -2.45092e+00 -2.13504e+00 -2.76680e+00
2.65600e+04 6.60000e+01 -2.79985e+00 -2.74364e+00 -2.85605e+00 -2.45180e+00 -2.13961e+00 -2.76399e+00
2.67200e+04 6.60000e+01 -2.79985e+00 -2.74364e+00 -2.85605e+00 -2.45257e+00 -2.14531e+00 -2.75983e+00
2.68800e+04 6.70000e+01 -2.96786e+00 -2.85250e+00 -3.08321e+00 -2.45325e+00 -2.15218e+00 -2.75433e+00
2.70400e+04 6.70000e+01 -2.96786e+00 -2.85250e+00 -3.08321e+00 -2.45388e+00 -2.16023e+00 -2.74753e+00
2.72000e+04 6.80000e+01 -2.86027e+00 -2.85818e+00 -2.86236e+00 -2.45447e+00 -2.16950e+00 -2.73944e+00
2.73600e+04 6.80000e+01 -2.86027e+00 -2.85818e+00 -2.86236e+00 -2.45505e+00 -2.17999e+00 -2.73012e+00
2.75200e+04 6.80000e+01 -2.86027e+00 -2.85818e+00 -2.86236e+00 -2.45568e+00 -2.19173e+00 -2.71962e+00
2.76800e+04 6.90000e+01 -2.87009e+00 -2.38393e+00 -3.35625e+00 -2.45634e+00 -2.20471e+00 -2.70798e+00
2.78400e+04 6.90000e+01 -2.87009e+00 -2.38393e+00 -3.35625e+00 -2.45710e+00 -2.21893e+00 -2.69528e+00
2.80000e+04 7.00000e+01 -2.56053e+00 -2.10837e+00 -3.01268e+00 -2.45799e+00 -2.23439e+00 -2.68159e+00
2.81600e+04 7.00000e+01 -2.56053e+00 -2.10837e+00 -3.01268e+00 -2.45901e+00 -2.25105e+00 -2.66698e+00
2.83200e+04 7.00000e+01 -2.56053e+00 -2.10837e+00 -3.01268e+00 -2.46022e+00 -2.26890e+00 -2.65155e+00
2.84800e+04 7.10000e+01 -2.93734e+00 -2.89785e+00 -2.97683e+00 -2.46164e+00 -2.28788e+00 -2.63539e+00
2.86400e+04 7.10000e+01 -2.93734e+00 -2.89785e+00 -2.97683e+00 -2.46326e+00 -2.30793e+00 -2.61859e+00
2.88000e+04 7.20000e+01 -2.73243e+00 -2.49754e+00 -2.96733e+00 -2.46514e+00 -2.32901e+00 -2.60127e+00
2.89600e+04 7.20000e+01 -2.73243e+00 -2.49754e+00 -2.96733e+00 -2.46727e+00 -2.35101e+00 -2.58352e+00
2.91200e+04 7.20000e+01 -2.73243e+00 -2.49754e+00 -2.96733e+00 -2.46968e+00 -2.37387e+00 -2.56548e+00
2.92800e+04 7.30000e+01 -2.60095e+00 -1.67460e+00 -3.52730e+00 -2.47236e+00 -2.39748e+00 -2.54724e+00
2.94400e+04 7.30000e+01 -2.60095e+00 -1.67460e+00 -3.52730e+00 -2.47534e+00 -2.42173e+00 -2.52894e+00
2.96000e+04 7.40000e+01 -3.40943e+00 -2.44074e+00 -4.37813e+00 -2.47862e+00 -2.44653e+00 -2.51070e+00
2.97600e+04 7.40000e+01 -3.40943e+00 -2.44074e+00 -4.37813e+00 -2.48219e+00 -2.47174e+00 -2.49263e+00
2.99200e+04 7.40000e+01 -3.40943e+00 -2.44074e+00 -4.37813e+00 -2.48605e+00 -2.47485e+00 -2.49726e+00
3.00800e+04 7.50000e+01 -2.23627e+00 -2.02445e+00 -2.44809e+00 -2.49022e+00 -2.45748e+00 -2.52295e+00
3.02400e+04 7.50000e+01 -2.23627e+00 -2.02445e+00 -2.44809e+00 -2.49466e+00 -2.44062e+00 -2.54871e+00
3.04000e+04 7.60000e+01 -2.31630e+00 -2.14375e+00 -2.48884e+00 -2.49940e+00 -2.42438e+00 -2.57442e+00
3.05600e+04 7.60000e+01 -2.31630e+00 -2.14375e+00 -2.48884e+00 -2.50441e+00 -2.40886e+00 -2.59995e+00
3.07200e+04 7.60000e+01 -2.31630e+00 -2.14375e+00 -2.48884e+00 -2.50967e+00 -2.39413e+00 -2.62520e+00
3.08800e+04 7.70000e+01 -2.54738e+00 -2.42475e+00 -2.67001e+00 -2.51518e+00 -2.38027e+00 -2.65008e+00
3.10400e+04 7.70000e+01 -2.54738e+00 -2.42475e+00 -2.67001e+00 -2.52092e+00 -2.36736e+00 -2.67448e+00
3.12000e+04 7.80000e+01 -2.47222e+00 -1.99839e+00 -2.94605e+00 -2.52688e+00 -2.35544e+00 -2.69832e+00
3.13600e+04 7.80000e+01 -2.47222e+00 -1.99839e+00 -2.94605e+00 -2.53303e+00 -2.34454e+00 -2.72152e+00
3.15200e+04 7.80000e+01 -2.47222e+00 -1.99839e+00 -2.94605e+00 -2.53937e+00 -2.33471e+00 -2.74402e+00
3.16800e+04 7.90000e+01 -2.64403e+00 -2.53410e+00 -2.75397e+00 -2.54586e+00 -2.32595e+00 -2.76577e+00
3.18400e+04 7.90000e+01 -2.64403e+00 -2.53410e+00 -2.75397e+00 -2.55250e+00 -2.31827e+00 -2.78673e+00
3.20000e+04 8.00000e+01 -2.72953e+00 -1.97287e+00 -3.48619e+00 -2.55925e+00 -2.31165e+00 -2.80685e+00
3.21600e+04 8.00000e+01 -2.72953e+00 -1.97287e+00 -3.48619e+00 -2.56611e+00 -2.30608e+00 -2.82613e+00
3.23200e+04 8.00000e+01 -2.72953e+00 -1.97287e+00 -3.48619e+00 -2.57303e+00 -2.30152e+00 -2.84454e+00
3.24800e+04 8.10000e+01 -2.56118e+00 -2.52211e+00 -2.60025e+00 -2.58001e+00 -2.29793e+00 -2.86210e+00
3.26400e+04 8.10000e+01 -2.56118e+00 -2.52211e+00 -2.60025e+00 -2.58702e+00 -2.29526e+00 -2.87878e+00
3.28000e+04 8.20000e+01 -2.93546e+00 -2.68837e+00 -3.18254e+00 -2.59403e+00 -2.29345e+00 -2.89462e+00
3.29600e+04 8.20000e+01 -2.93546e+00 -2.68837e+00 -3.18254e+00 -2.60102e+00 -2.29243e+00 -2.90962e+00
3.31200e+04 8.20000e+01 -2.93546e+00 -2.68837e+00 -3.18254e+00 -2.60796e+00 -2.29212e+00 -2.92379e+00
3.32800e+04 8.30000e+01 -2.46498e+00 -2.23182e+00 -2.69814e+00 -2.61482e+00 -2.29247e+00 -2.93716e+00
3.34400e+04 8.30000e+01 -2.46498e+00 -2.23182e+00 -2.69814e+00 -2.62156e+00 -2.29338e+00 -2.94974e+00
3.36000e+04 8.40000e+01 -2.73911e+00 -2.31491e+00 -3.16331e+00 -2.62816e+00 -2.29477e+00 -2.96155e+00
3.37600e+04 8.40000e+01 -2.73911e+00 -2.31491e+00 -3.16331e+00 -2.63461e+00 -2.29658e+00 -2.97263e+00
3.39200e+04 8.40000e+01 -2.73911e+00 -2.31491e+00 -3.16331e+00 -2.64084e+00 -2.29872e+00 -2.98297e+00
3.40800e+04 8.50000e+01 -2.89854e+00 -2.45321e+00 -3.34387e+00 -2.64687e+00 -2.30111e+00 -2.99262e+00
3.42400e+04 8.50000e+01 -2.89854e+00 -2.45321e+00 -3.34387e+00 -2.65263e+00 -2.30369e+00 -3.00157e+00
3.44000e+04 8.60000e+01 -1.89389e+00 -1.79748e+00 -1.99029e+00 -2.65811e+00 -2.30638e+00 -3.00984e+00
3.45600e+04 8.60000e+01 -1.89389e+00 -1.79748e+00 -1.99029e+00 -2.66329e+00 -2.30913e+00 -3.01746e+00
3.47200e+04 8.60000e+01 -1.89389e+00 -1.79748e+00 -1.99029e+00 -2.66816e+00 -2.31188e+00 -3.02444e+00
3.48800e+04 8.70000e+01 -2.05809e+00 -1.66459e+00 -2.45159e+00 -2.67268e+00 -2.31457e+00 -3.03079e+00
3.50400e+04 8.70000e+01 -2.05809e+00 -1.66459e+00 -2.45159e+00 -2.67685e+00 -2.31718e+00 -3.03653e+00
3.52000e+04 8.80000e+01 -3.03219e+00 -2.14265e+00 -3.92174e+00 -2.68065e+00 -2.31965e+00 -3.04166e+00
3.53600e+04 8.80000e+01 -3.03219e+00 -2.14265e+00 -3.92174e+00 -2.68408e+00 -2.32196e+00 -3.04621e+00
3.55200e+04 8.80000e+01 -3.03219e+00 -2.14265e+00 -3.92174e+00 -2.68714e+00 -2.32409e+00 -3.05019e+00
3.56800e+04 8.90000e+01 -2.27235e+00 -1.86052e+00 -2.68418e+00 -2.68981e+00 -2.32601e+00 -3.05361e+00
3.58400e+04 8.90000e+01 -2.27235e+00 -1.86052e+00 -2.68418e+00 -2.69211e+00 -2.32773e+00 -3.05649e+00
3.60000e+04 9.00000e+01 -2.01215e+00 -2.00507e+00 -2.01924e+00 -2.69405e+00 -2.32924e+00 -3.05886e+00
3.61600e+04 9.00000e+01 -2.01215e+00 -2.00507e+00 -2.01924e+00 -2.69562e+00 -2.33053e+00 -3.06072e+00
3.63200e+04 9.00000e+01 -2.01215e+00 -2.00507e+00 -2.01924e+00 -2.69685e+00 -2.33161e+00 -3.06209e+00
3.64800e+04 9.10000e+01 -2.56684e+00 -2.54554e+00 -2.58813e+00 -2.69775e+00 -2.33249e+00 -3.06301e+00
3.66400e+04 9.10000e+01 -2.56684e+00 -2.54554e+00 -2.58813e+00 -2.69833e+00 -2.33317e+00 -3.06348e+00
3.68000e+04 9.20000e+01 -2.49370e+00 -2.26787e+00 -2.71954e+00 -2.69859e+00 -2.33365e+00 -3.06353e+00
3.69600e+04 9.20000e+01 -2.49370e+00 -2.26787e+00 -2.71954e+00 -2.69857e+00 -2.33396e+00 -3.06318e+00
3.71200e+04 9.20000e+01 -2.49370e+00 -2.26787e+00 -2.71954e+00 -2.69827e+00 -2.33410e+00 -3.06244e+00
3.72800e+04 9.30000e+01 -2.02778e+00 -1.66442e+00 -2.39114e+00 -2.69771e+00 -2.33406e+00 -3.06135e+00
3.74400e+04 9.30000e+01 -2.02778e+00 -1.66442e+00 -2.39114e+00 -2.69689e+00 -2.33387e+00 -3.05991e+00
3.76000e+04 9.40000e+01 -2.26889e+00 -1.62403e+00 -2.91374e+00 -2.69583e+00 -2.33352e+00 -3.05815e+00
3.77600e+04 9.40000e+01 -2.26889e+00 -1.62403e+00 -2.91374e+00 -2.69455e+00 -2.33300e+00 -3.05609e+00
3.79200e+04 9.40000e+01 -2.26889e+00 -1.62403e+00 -2.91374e+00 -2.69304e+00 -2.33233e+00 -3.05374e+00
3.80800e+04 9.50000e+01 -2.51938e+00 -2.12330e+00 -2.91545e+00 -2.69131e+00 -2.33149e+00 -3.05113e+00
3.82400e+04 9.50000e+01 -2.51938e+00 -2.12330e+00 -2.91545e+00 -2.68937e+00 -2.33047e+00 -3.04826e+00
3.84000e+04 9.60000e+01 -2.69587e+00 -2.37844e+00 -3.01330e+00 -2.68721e+00 -2.32927e+00 -3.04515e+00
3.85600e+04 9.60000e+01 -2.69587e+00 -2.37844e+00 -3.01330e+00 -2.68485e+00 -2.32789e+00 -3.04181e+00
3.87200e+04 9.60000e+01 -2.69587e+00 -2.37844e+00 -3.01330e+00 -2.68228e+00 -2.32630e+00 -3.03826e+00
3.88800e+04 9.70000e+01 -2.46087e+00 -2.31232e+00 -2.60941e+00 -2.67950e+00 -2.32451e+00 -3.03450e+00
3.90400e+04 9.70000e+01 -2.46087e+00 -2.31232e+00 -2.60941e+00 -2.67652e+00 -2.32250e+00 -3.03053e+00
3.92000e+04 9.80000e+01 -2.52680e+00 -1.96090e+00 -3.09270e+00 -2.67331e+00 -2.32027e+00 -3.02636e+00
3.93600e+04 9.80000e+01 -2.52680e+00 -1.96090e+00 -3.09270e+00 -2.66990e+00 -2.31781e+00 -3.02199e+00
3.95200e+04 9.80000e+01 -2.52680e+00 -1.96090e+00 -3.09270e+00 -2.66627e+00 -2.31512e+00 -3.01743e+00
3.96800e+04 9.90000e+01 -2.99985e+00 -2.53717e+00 -3.46253e+00 -2.66243e+00 -2.31219e+00 -3.01267e+00
3.98400e+04 9.90000e+01 -2.99985e+00 -2.53717e+00 -3.46253e+00 -2.65836e+00 -2.30901e+00 -3.00771e+00
4.00000e+04 1.00000e+02 -2.79373e+00 -2.27574e+00 -3.31173e+00 -2.65407e+00 -2.30559e+00 -3.00256e+00
4.01600e+04 1.00000e+02 -2.79373e+00 -2.27574e+00 -3.31173e+00 -2.64958e+00 -2.30194e+00 -2.99721e+00
4.03200e+04 1.00000e+02 -2.79373e+00 -2.27574e+00 -3.31173e+00 -2.64485e+00 -2.29804e+00 -2.99167e+00
4.04800e+04 1.01000e+02 -2.81461e+00 -2.77949e+00 -2.84973e+00 -2.63992e+00 -2.29391e+00 -2.98594e+00
4.06400e+04 1.01000e+02 -2.81461e+00 -2.77949e+00 -2.84973e+00 -2.63478e+00 -2.28955e+00 -2.98002e+00
4.08000e+04 1.02000e+02 -2.52303e+00 -2.47669e+00 -2.56937e+00 -2.62945e+00 -2.28498e+00 -2.97392e+00
4.09600e+04 1.02000e+02 -2.52303e+00 -2.47669e+00 -2.56937e+00 -2.62393e+00 -2.28020e+00 -2.96766e+00
4.11200e+04 1.02000e+02 -2.52303e+00 -2.47669e+00 -2.56937e+00 -2.61823e+00 -2.27523e+00 -2.96123e+00
4.12800e+04 1.03000e+02 -2.49533e+00 -1.77128e+00 -3.21939e+00 -2.61238e+00 -2.27009e+00 -2.95467e+00
4.14400e+04 1.03000e+02 -2.49533e+00 -1.77128e+00 -3.21939e+00 -2.60639e+00 -2.26480e+00 -2.94798e+00
4.16000e+04 1.04000e+02 -2.55313e+00 -1.89256e+00 -3.21370e+00 -2.60029e+00 -2.25938e+00 -2.94119e+00
4.17600e+04 1.04000e+02 -2.55313e+00 -1.89256e+00 -3.21370e+00 -2.59408e+00 -2.25385e+00 -2.93432e+00
4.19200e+04 1.04000e+02 -2.55313e+00 -1.89256e+00 -3.21370e+00 -2.58783e+00 -2.24826e+00 -2.92740e+00
4.20800e+04 1.05000e+02 -2.78283e+00 -1.62922e+00 -3.93645e+00 -2.58154e+00 -2.24262e+00 -2.92046e+00
4.22400e+04 1.05000e+02 -2.78283e+00 -1.62922e+00 -3.93645e+00 -2.57525e+00 -2.23697e+00 -2.91354e+00
4.24000e+04 1.06000e+02 -2.65820e+00 -1.92777e+00 -3.38863e+00 -2.56901e+00 -2.23135e+00 -2.90667e+00
4.25600e+04 1.06000e+02 -2.65820e+00 -1.92777e+00 -3.38863e+00 -2.56284e+00 -2.22579e+00 -2.89989e+00
4.27200e+04 1.06000e+02 -2.65820e+00 -1.92777e+00 -3.38863e+00 -2.55679e+00 -2.22033e+00 -2.89325e+00
4.28800e+04 1.07000e+02 -2.09707e+00 -1.84609e+00 -2.34805e+00 -2.55089e+00 -2.21501e+00 -2.88677e+00
4.30400e+04 1.07000e+02 -2.09707e+00 -1.84609e+00 -2.34805e+00 -2.54518e+00 -2.20987e+00 -2.88049e+00
4.32000e+04 1.08000e+02 -2.10786e+00 -1.45094e+00 -2.76479e+00 -2.53971e+00 -2.20494e+00 -2.87447e+00
4.33600e+04 1.08000e+02 -2.10786e+00 -1.45094e+00 -2.76479e+00 -2.53449e+00 -2.20026e+00 -2.86873e+00
4.35200e+04 1.08000e+02 -2.10786e+00 -1.45094e+00 -2.76479e+00 -2.52959e+00 -2.19586e+00 -2.86332e+00
4.36800e+04 1.09000e+02 -2.20065e+00 -1.72138e+00 -2.67992e+00 -2.52501e+00 -2.19176e+00 -2.85826e+00
4.38400e+04 1.09000e+02 -2.20065e+00 -1.72138e+00 -2.67992e+00 -2.52080e+00 -2.18800e+00 -2.85360e+00
4.40000e+04 1.10000e+02 -2.12310e+00 -1.46869e+00 -2.77752e+00 -2.51697e+00 -2.18459e+00 -2.84935e+00
4.41600e+04 1.10000e+02 -2.12310e+00 -1.46869e+00 -2.77752e+00 -2.51354e+00 -2.18153e+00 -2.84556e+00
4.43200e+04 1.10000e+02 -2.12310e+00 -1.46869e+00 -2.77752e+00 -2.51055e+00 -2.17884e+00 -2.84225e+00
4.44800e+04 1.11000e+02 -2.29899e+00 -1.82181e+00 -2.77617e+00 -2.50798e+00 -2.17652e+00 -2.83944e+00
4.46400e+04 1.11000e+02 -2.29899e+00 -1.82181e+00 -2.77617e+00 -2.50585e+00 -2.17455e+00 -2.83715e+00
4.48000e+04 1.12000e+02 -2.80884e+00 -2.40397e+00 -3.21371e+00 -2.50416e+00 -2.17293e+00 -2.83540e+00
4.49600e+04 1.12000e+02 -2.80884e+00 -2.40397e+00 -3.21371e+00 -2.50291e+00 -2.17162e+00 -2.83420e+00
4.51200e+04 1.12000e+02 -2.80884e+00 -2.40397e+00 -3.21371e+00 -2.50208e+00 -2.17059e+00 -2.83357e+00
4.52800e+04 1.13000e+02 -2.58976e+00 -2.47959e+00 -2.69993e+00 -2.50166e+00 -2.16982e+00 -2.83350e+00
4.54400e+04 1.13000e+02 -2.58976e+00 -2.47959e+00 -2.69993e+00 -2.50164e+00 -2.16927e+00 -2.83400e+00
4.56000e+04 1.14000e+02 -2.61531e+00 -1.94459e+00 -3.28603e+00 -2.50197e+00 -2.16887e+00 -2.83506e+00
4.57600e+04 1.14000e+02 -2.61531e+00 -1.94459e+00 -3.28603e+00 -2.50263e+00 -2.16860e+00 -2.83667e+00
4.59200e+04 1.14000e+02 -2.61531e+00 -1.94459e+00 -3.28603e+00 -2.50359e+00 -2.16838e+00 -2.83881e+00
4.60800e+04 1.15000e+02 -2.74964e+00 -2.35325e+00 -3.14603e+00 -2.50481e+00 -2.16817e+00 -2.84145e+00
4.62400e+04 1.15000e+02 -2.74964e+00 -2.35325e+00 -3.14603e+00 -2.50624e+00 -2.16791e+00 -2.84457e+00
4.64000e+04 1.16000e+02 -2.60720e+00 -2.44512e+00 -2.76928e+00 -2.50784e+00 -2.16754e+00 -2.84813e+00
4.65600e+04 1.16000e+02 -2.60720e+00 -2.44512e+00 -2.76928e+00 -2.50956e+00 -2.16702e+00 -2.85210e+00
4.67200e+04 1.16000e+02 -2.60720e+00 -2.44512e+00 -2.76928e+00 -2.51134e+00 -2.16627e+00 -2.85641e+00
4.68800e+04 1.17000e+02 -2.69531e+00 -2.58617e+00 -2.80446e+00 -2.51315e+00 -2.16526e+00 -2.86104e+00
4.70400e+04 1.17000e+02 -2.69531e+00 -2.58617e+00 -2.80446e+00 -2.51493e+00 -2.16395e+00 -2.86592e+00
4.72000e+04 1.18000e+02 -2.60415e+00 -2.38336e+00 -2.82495e+00 -2.51665e+00 -2.16229e+00 -2.87101e+00
4.73600e+04 1.18000e+02 -2.60415e+00 -2.38336e+00 -2.82495e+00 -2.51825e+00 -2.16026e+00 -2.87625e+00
4.75200e+04 1.18000e+02 -2.60415e+00 -2.38336e+00 -2.82495e+00 -2.51971e+00 -2.15782e+00 -2.88159e+00
4.76800e+04 1.19000e+02 -2.21678e+00 -2.15661e+00 -2.27695e+00 -2.52098e+00 -2.15498e+00 -2.88698e+00
4.78400e+04 1.19000e+02 -2.21678e+00 -2.15661e+00 -2.27695e+00 -2.52204e+00 -2.15172e+00 -2.89236e+00
4.80000e+04 1.20000e+02 -3.07249e+00 -3.00532e+00 -3.13965e+00 -2.52287e+00 -2.14805e+00 -2.89770e+00
4.81600e+04 1.20000e+02 -3.07249e+00 -3.00532e+00 -3.13965e+00 -2.52346e+00 -2.14398e+00 -2.90294e+00
4.83200e+04 1.20000e+02 -3.07249e+00 -3.00532e+00 -3.13965e+00 -2.52379e+00 -2.13953e+00 -2.90806e+00
4.84800e+04 1.21000e+02 -2.86603e+00 -2.54419e+00 -3.18786e+00 -2.52387e+00 -2.13474e+00 -2.91300e+00
4.86400e+04 1.21000e+02 -2.86603e+00 -2.54419e+00 -3.18786e+00 -2.52370e+00 -2.12965e+00 -2.91775e+00
4.88000e+04 1.22000e+02 -2.43647e+00 -2.37129e+00 -2.50165e+00 -2.52328e+00 -2.12430e+00 -2.92226e+00
4.89600e+04 1.22000e+02 -2.43647e+00 -2.37129e+00 -2.50165e+00 -2.52264e+00 -2.11876e+00 -2.92652e+00
4.91200e+04 1.22000e+02 -2.43647e+00 -2.37129e+00 -2.50165e+00 -2.52180e+00 -2.11308e+00 -2.93051e+00
4.92800e+04 1.23000e+02 -2.42242e+00 -1.77701e+00 -3.06783e+00 -2.52076e+00 -2.10733e+00 -2.93419e+00
4.94400e+04 1.23000e+02 -2.42242e+00 -1.77701e+00 -3.06783e+00 -2.51958e+00 -2.10160e+00 -2.93756e+00
4.96000e+04 1.24000e+02 -2.14204e+00 -1.92711e+00 -2.35698e+00 -2.51826e+00 -2.09594e+00 -2.94059e+00
4.97600e+04 1.24000e+02 -2.14204e+00 -1.92711e+00 -2.35698e+00 -2.51687e+00 -2.09045e+00 -2.94328e+00
4.99200e+04 1.24000e+02 -2.14204e+00 -1.92711e+00 -2.35698e+00 -2.51540e+00 -2.08519e+00 -2.94561e+00
5.00800e+04 1.25000e+02 -1.97281e+00 -1.94044e+00 -2.00519e+00 -2.51391e+00 -2.08026e+00 -2.94757e+00
5.02400e+04 1.25000e+02 -1.97281e+00 -1.94044e+00 -2.00519e+00 -2.51243e+00 -2.07573e+00 -2.94914e+00
5.04000e+04 1.26000e+02 -2.96428e+00 -1.97506e+00 -3.95350e+00 -2.51099e+00 -2.07166e+00 -2.95032e+00
5.05600e+04 1.26000e+02 -2.96428e+00 -1.97506e+00 -3.95350e+00 -2.50962e+00 -2.06814e+00 -2.95110e+00
5.07200e+04 1.26000e+02 -2.96428e+00 -1.97506e+00 -3.95350e+00 -2.50835e+00 -2.06522e+00 -2.95149e+00
5.08800e+04 1.27000e+02 -2.18890e+00 -1.76722e+00 -2.61058e+00 -2.50721e+00 -2.06296e+00 -2.95146e+00
5.10400e+04 1.27000e+02 -2.18890e+00 -1.76722e+00 -2.61058e+00 -2.50622e+00 -2.06141e+00 -2.95104e+00
5.12000e+04 1.28000e+02 -2.06560e+00 -1.67529e+00 -2.45590e+00 -2.50542e+00 -2.06062e+00 -2.95021e+00
5.13600e+04 1.28000e+02 -2.06560e+00 -1.67529e+00 -2.45590e+00 -2.50480e+00 -2.06062e+00 -2.94898e+00
5.15200e+04 1.28000e+02 -2.06560e+00 -1.67529e+00 -2.45590e+00 -2.50439e+00 -2.06141e+00 -2.94737e+00
5.16800e+04 1.29000e+02 -2.45479e+00 -2.34305e+00 -2.56654e+00 -2.50420e+00 -2.06303e+00 -2.94537e+00
5.18400e+04 1.29000e+02 -2.45479e+00 -2.34305e+00 -2.56654e+00 -2.50423e+00 -2.06546e+00 -2.94301e+00
5.20000e+04 1.30000e+02 -2.52518e+00 -2.33052e+00 -2.71984e+00 -2.50449e+00 -2.06868e+00 -2.94030e+00
5.21600e+04 1.30000e+02 -2.52518e+00 -2.33052e+00 -2.71984e+00 -2.50497e+00 -2.07269e+00 -2.93724e+00
5.23200e+04 1.30000e+02 -2.52518e+00 -2.33052e+00 -2.71984e+00 -2.50565e+00 -2.07744e+00 -2.93386e+00
5.24800e+04 1.31000e+02 -1.77890e+00 -1.74319e+00 -1.81462e+00 -2.50653e+00 -2.08288e+00 -2.93018e+00
5.26400e+04 1.31000e+02 -1.77890e+00 -1.74319e+00 -1.81462e+00 -2.50759e+00 -2.08897e+00 -2.92620e+00
5.28000e+04 1.32000e+02 -2.27284e+00 -2.19436e+00 -2.35132e+00 -2.50880e+00 -2.09564e+00 -2.92196e+00
5.29600e+04 1.32000e+02 -2.27284e+00 -2.19436e+00 -2.35132e+00 -2.51014e+00 -2.10282e+00 -2.91747e+00
5.31200e+04 1.32000e+02 -2.27284e+00 -2.19436e+00 -2.35132e+00 -2.51159e+00 -2.11043e+00 -2.91275e+00
5.32800e+04 1.33000e+02 -2.22628e+00 -2.08945e+00 -2.36311e+00 -2.51311e+00 -2.11841e+00 -2.90781e+00
5.34400e+04 1.33000e+02 -2.22628e+00 -2.08945e+00 -2.36311e+00 -2.51467e+00 -2.12666e+00 -2.90268e+00
5.36000e+04 1.34000e+02 -2.05552e+00 -1.62327e+00 -2.48776e+00 -2.51623e+00 -2.13510e+00 -2.89737e+00
5.37600e+04 1.34000e+02 -2.05552e+00 -1.62327e+00 -2.48776e+00 -2.51778e+00 -2.14366e+00 -2.89190e+00
5.39200e+04 1.34000e+02 -2.05552e+00 -1.62327e+00 -2.48776e+00 -2.51926e+00 -2.15224e+00 -2.88627e+00
5.40800e+04 1.35000e+02 -1.93897e+00 -1.87501e+00 -2.00292e+00 -2.52064e+00 -2.16079e+00 -2.88049e+00
5.42400e+04 1.35000e+02 -1.93897e+00 -1.87501e+00 -2.00292e+00 -2.52190e+00 -2.16921e+00 -2.87459e+00
5.44000e+04 1.36000e+02 -2.10075e+00 -2.09559e+00 -2.10591e+00 -2.52300e+00 -2.17745e+00 -2.86855e+00
5.45600e+04 1.36000e+02 -2.10075e+00 -2.09559e+00 -2.10591e+00 -2.52391e+00 -2.18544e+00 -2.86238e+00
5.47200e+04 1.36000e+02 -2.10075e+00 -2.09559e+00 -2.10591e+00 -2.52461e+00 -2.19313e+00 -2.85608e+00
5.48800e+04 1.37000e+02 -2.21528e+00 -2.14851e+00 -2.28204e+00 -2.52506e+00 -2.20047e+00 -2.84965e+00
5.50400e+04 1.37000e+02 -2.21528e+00 -2.14851e+00 -2.28204e+00 -2.52525e+00 -2.20742e+00 -2.84308e+00
5.52000e+04 1.38000e+02 -1.99541e+00 -1.84517e+00 -2.14565e+00 -2.52515e+00 -2.21394e+00 -2.83635e+00
5.53600e+04 1.38000e+02 -1.99541e+00 -1.84517e+00 -2.14565e+00 -2.52474e+00 -2.22002e+00 -2.82946e+00
5.55200e+04 1.38000e+02 -1.99541e+00 -1.84517e+00 -2.14565e+00 -2.52401e+00 -2.22562e+00 -2.82240e+00
5.56800e+04 1.39000e+02 -1.89927e+00 -1.65717e+00 -2.14137e+00 -2.52294e+00 -2.23074e+00 -2.81514e+00
5.58400e+04 1.39000e+02 -1.89927e+00 -1.65717e+00 -2.14137e+00 -2.52152e+00 -2.23538e+00 -2.80766e+00
5.60000e+04 1.40000e+02 -2.53688e+00 -2.51967e+00 -2.55409e+00 -2.51973e+00 -2.23952e+00 -2.79995e+00
5.61600e+04 1.40000e+02 -2.53688e+00 -2.51967e+00 -2.55409e+00 -2.51759e+00 -2.24318e+00 -2.79199e+00
5.63200e+04 1.40000e+02 -2.53688e+00 -2.51967e+00 -2.55409e+00 -2.51506e+00 -2.24637e+00 -2.78375e+00
5.64800e+04 1.41000e+02 -2.11054e+00 -2.00254e+00 -2.21854e+00 -2.51215e+00 -2.24909e+00 -2.77521e+00
5.66400e+04 1.41000e+02 -2.11054e+00 -2.00254e+00 -2.21854e+00 -2.50887e+00 -2.25137e+00 -2.76636e+00
5.68000e+04 1.42000e+02 -1.87709e+00 -1.43963e+00 -2.31455e+00 -2.50519e+00 -2.25322e+00 -2.75717e+00
5.69600e+04 1.42000e+02 -1.87709e+00 -1.43963e+00 -2.31455e+00 -2.50114e+00 -2.25466e+00 -2.74762e+00
5.71200e+04 1.42000e+02 -1.87709e+00 -1.43963e+00 -2.31455e+00 -2.49671e+00 -2.25571e+00 -2.73771e+00
5.72800e+04 1.43000e+02 -1.65565e+00 -1.54169e+00 -1.76962e+00 -2.49191e+00 -2.25640e+00 -2.72741e+00
5.74400e+04 1.43000e+02 -1.65565e+00 -1.54169e+00 -1.76962e+00 -2.48674e+00 -2.25675e+00 -2.71673e+00
5.76000e+04 1.44000e+02 -2.09904e+00 -1.87095e+00 -2.32714e+00 -2.48121e+00 -2.25678e+00 -2.70565e+00
5.77600e+04 1.44000e+02 -2.09904e+00 -1.87095e+00 -2.32714e+00 -2.47534e+00 -2.25651e+00 -2.69417e+00
5.79200e+04 1.44000e+02 -2.09904e+00 -1.87095e+00 -2.32714e+00 -2.46914e+00 -2.25597e+00 -2.68230e+00
5.80800e+04 1.45000e+02 -2.16869e+00 -2.13040e+00 -2.20699e+00 -2.46261e+00 -2.25518e+00 -2.67005e+00
5.82400e+04 1.45000e+02 -2.16869e+00 -2.13040e+00 -2.20699e+00 -2.45578e+00 -2.25415e+00 -2.65741e+00
5.84000e+04 1.46000e+02 -2.14604e+00 -1.87226e+00 -2.41983e+00 -2.44866e+00 -2.25290e+00 -2.64442e+00
5.85600e+04 1.46000e+02 -2.14604e+00 -1.87226e+00 -2.41983e+00 -2.44128e+00 -2.25147e+00 -2.63109e+00
5.87200e+04 1.46000e+02 -2.14604e+00 -1.87226e+00 -2.41983e+00 -2.43364e+00 -2.24985e+00 -2.61743e+00
5.88800e+04 1.47000e+02 -2.41730e+00 -1.96028e+00 -2.87431e+00 -2.42578e+00 -2.24808e+00 -2.60348e+00
5.90400e+04 1.47000e+02 -2.41730e+00 -1.96028e+00 -2.87431e+00 -2.41771e+00 -2.24616e+00 -2.58926e+00
5.92000e+04 1.48000e+02 -1.99377e+00 -1.48581e+00 -2.50174e+00 -2.40946e+00 -2.24411e+00 -2.57481e+00
5.93600e+04 1.48000e+02 -1.99377e+00 -1.48581e+00 -2.50174e+00 -2.40104e+00 -2.24195e+00 -2.56014e+00
5.95200e+04 1.48000e+02 -1.99377e+00 -1.48581e+00 -2.50174e+00 -2.39250e+00 -2.23970e+00 -2.54529e+00
5.96800e+04 1.49000e+02 -2.38825e+00 -2.34692e+00 -2.42958e+00 -2.38382e+00 -2.23736e+00 -2.53029e+00
5.98400e+04 1.49000e+02 -2.38825e+00 -2.34692e+00 -2.42958e+00 -2.37506e+00 -2.23496e+00 -2.51516e+00
6.00000e+04 1.50000e+02 -2.24792e+00 -1.90991e+00 -2.58594e+00 -2.36622e+00 -2.23250e+00 -2.49994e+00
6.01600e+04 1.50000e+02 -2.24792e+00 -1.90991e+00 -2.58594e+00 -2.35732e+00 -2.23000e+00 -2.48464e+00
6.03200e+04 1.50000e+02 -2.24792e+00 -1.90991e+00 -2.58594e+00 -2.34838e+00 -2.22747e+00 -2.46929e+00
6.04800e+04 1.51000e+02 -2.15777e+00 -1.86060e+00 -2.45494e+00 -2.33943e+00 -2.22493e+00 -2.45392e+00
6.06400e+04 1.51000e+02 -2.15777e+00 -1.86060e+00 -2.45494e+00 -2.33047e+00 -2.22239e+00 -2.43854e+00
6.08000e+04 1.52000e+02 -2.13655e+00 -1.93027e+00 -2.34284e+00 -2.32152e+00 -2.21986e+00 -2.42318e+00
6.09600e+04 1.52000e+02 -2.13655e+00 -1.93027e+00 -2.34284e+00 -2.31261e+00 -2.21737e+00 -2.40785e+00
6.11200e+04 1.52000e+02 -2.13655e+00 -1.93027e+00 -2.34284e+00 -2.30375e+00 -2.21494e+00 -2.39257e+00
6.12800e+04 1.53000e+02 -1.78145e+00 -1.66994e+00 -1.89296e+00 -2.29497e+00 -2.21257e+00 -2.37737e+00
6.14400e+04 1.53000e+02 -1.78145e+00 -1.66994e+00 -1.89296e+00 -2.28627e+00 -2.21029e+00 -2.36224e+00
6.16000e+04 1.54000e+02 -1.96406e+00 -1.77435e+00 -2.15377e+00 -2.27767e+00 -2.20813e+00 -2.34721e+00
6.17600e+04 1.54000e+02 -1.96406e+00 -1.77435e+00 -2.15377e+00 -2.26920e+00 -2.20610e+00 -2.33230e+00
6.19200e+04 1.54000e+02 -1.96406e+00 -1.77435e+00 -2.15377e+00 -2.26087e+00 -2.20423e+00 -2.31752e+00
6.20800e+04 1.55000e+02 -1.86779e+00 -1.77935e+00 -1.95623e+00 -2.25271e+00 -2.20254e+00 -2.30288e+00
6.22400e+04 1.55000e+02 -1.86779e+00 -1.77935e+00 -1.95623e+00 -2.24473e+00 -2.20106e+00 -2.28840e+00
6.24000e+04 1.56000e+02 -1.88227e+00 -1.64397e+00 -2.12057e+00 -2.23695e+00 -2.19980e+00 -2.27409e+00
6.25600e+04 1.56000e+02 -1.88227e+00 -1.64397e+00 -2.12057e+00 -2.22940e+00 -2.19881e+00 -2.25998e+00
6.27200e+04 1.56000e+02 -1.88227e+00 -1.64397e+00 -2.12057e+00 -2.22208e+00 -2.19809e+00 -2.24607e+00
6.28800e+04 1.57000e+02 -2.22096e+00 -2.02338e+00 -2.41854e+00 -2.21502e+00 -2.19766e+00 -2.23239e+00
6.30400e+04 1.57000e+02 -2.22096e+00 -2.02338e+00 -2.41854e+00 -2.20825e+00 -2.19755e+00 -2.21895e+00
6.32000e+04 1.58000e+02 -1.85907e+00 -1.65180e+00 -2.06635e+00 -2.20176e+00 -2.19776e+00 -2.20576e+00
6.33600e+04 1.58000e+02 -1.85907e+00 -1.65180e+00 -2.06635e+00 -2.19557e+00 -2.19284e+00 -2.19830e+00
6.35200e+04 1.58000e+02 -1.85907e+00 -1.65180e+00 -2.06635e+00 -2.18970e+00 -2.18020e+00 -2.19919e+00
6.36800e+04 1.59000e+02 -1.94255e+00 -1.72245e+00 -2.16265e+00 -2.18414e+00 -2.16786e+00 -2.20041e+00
6.38400e+04 1.59000e+02 -1.94255e+00 -1.72245e+00 -2.16265e+00 -2.17889e+00 -2.15583e+00 -2.20196e+00
6.40000e+04 1.60000e+02 -1.88562e+00 -1.58564e+00 -2.18559e+00 -2.17398e+00 -2.14412e+00 -2.20384e+00
6.41600e+04 1.60000e+02 -1.88562e+00 -1.58564e+00 -2.18559e+00 -2.16938e+00 -2.13274e+00 -2.20602e+00
6.43200e+04 1.60000e+02 -1.88562e+00 -1.58564e+00 -2.18559e+00 -2.16509e+00 -2.12169e+00 -2.20848e+00
6.44800e+04 1.61000e+02 -1.78075e+00 -1.54260e+00 -2.01890e+00 -2.16109e+00 -2.11098e+00 -2.21120e+00
6.46400e+04 1.61000e+02 -1.78075e+00 -1.54260e+00 -2.01890e+00 -2.15738e+00 -2.10061e+00 -2.21415e+00
6.48000e+04 1.62000e+02 -2.05938e+00 -1.74913e+00 -2.36963e+00 -2.15393e+00 -2.09058e+00 -2.21728e+00
6.49600e+04 1.62000e+02 -2.05938e+00 -1.74913e+00 -2.36963e+00 -2.15073e+00 -2.08089e+00 -2.22057e+00
6.51200e+04 1.62000e+02 -2.05938e+00 -1.74913e+00 -2.36963e+00 -2.14776e+00 -2.07154e+00 -2.22397e+00
6.52800e+04 1.63000e+02 -1.78805e+00 -1.61722e+00 -1.95889e+00 -2.14498e+00 -2.06251e+00 -2.22744e+00
6.54400e+04 1.63000e+02 -1.78805e+00 -1.61722e+00 -1.95889e+00 -2.14237e+00 -2.05380e+00 -2.23094e+00
6.56000e+04 1.64000e+02 -2.01983e+00 -1.68893e+00 -2.35073e+00 -2.13992e+00 -2.04541e+00 -2.23443e+00
6.57600e+04 1.64000e+02 -2.01983e+00 -1.68893e+00 -2.35073e+00 -2.13758e+00 -2.03730e+00 -2.23786e+00
6.59200e+04 1.64000e+02 -2.01983e+00 -1.68893e+00 -2.35073e+00 -2.13534e+00 -2.02948e+00 -2.24120e+00
6.60800e+04 1.65000e+02 -1.82393e+00 -1.82383e+00 -1.82402e+00 -2.13317e+00 -2.02193e+00 -2.24441e+00
6.62400e+04 1.65000e+02 -1.82393e+00 -1.82383e+00 -1.82402e+00 -2.13104e+00 -2.01463e+00 -2.24745e+00
6.64000e+04 1.66000e+02 -1.97780e+00 -1.80865e+00 -2.14695e+00 -2.12893e+00 -2.00756e+00 -2.25030e+00
6.65600e+04 1.66000e+02 -1.97780e+00 -1.80865e+00 -2.14695e+00 -2.12681e+00 -2.00070e+00 -2.25292e+00
6.67200e+04 1.66000e+02 -1.97780e+00 -1.80865e+00 -2.14695e+00 -2.12467e+00 -1.99404e+00 -2.25530e+00
6.68800e+04 1.67000e+02 -1.65665e+00 -1.37812e+00 -1.93517e+00 -2.12248e+00 -1.98755e+00 -2.25741e+00
6.70400e+04 1.67000e+02 -1.65665e+00 -1.37812e+00 -1.93517e+00 -2.12023e+00 -1.98122e+00 -2.25923e+00
6.72000e+04 1.68000e+02 -1.88694e+00 -1.79716e+00 -1.97671e+00 -2.11788e+00 -1.97501e+00 -2.26075e+00
6.73600e+04 1.68000e+02 -1.88694e+00 -1.79716e+00 -1.97671e+00 -2.11544e+00 -1.96892e+00 -2.26197e+00
6.75200e+04 1.68000e+02 -1.88694e+00 -1.79716e+00 -1.97671e+00 -2.11291e+00 -1.96293e+00 -2.26288e+00
6.76800e+04 1.69000e+02 -2.00935e+00 -1.68851e+00 -2.33019e+00 -2.11024e+00 -1.95700e+00 -2.26348e+00
6.78400e+04 1.69000e+02 -2.00935e+00 -1.68851e+00 -2.33019e+00 -2.10745e+00 -1.95114e+00 -2.26376e+00
6.80000e+04 1.70000e+02 -2.44042e+00 -1.69904e+00 -3.18180e+00 -2.10453e+00 -1.94531e+00 -2.26375e+00
6.81600e+04 1.70000e+02 -2.44042e+00 -1.69904e+00 -3.18180e+00 -2.10147e+00 -1.93951e+00 -2.26343e+00
6.83200e+04 1.70000e+02 -2.44042e+00 -1.69904e+00 -3.18180e+00 -2.09827e+00 -1.93372e+00 -2.26282e+00
6.84800e+04 1.71000e+02 -2.05870e+00 -1.50421e+00 -2.61318e+00 -2.09493e+00 -1.92793e+00 -2.26193e+00
6.86400e+04 1.71000e+02 -2.05870e+00 -1.50421e+00 -2.61318e+00 -2.09146e+00 -1.92214e+00 -2.26078e+00
6.88000e+04 1.72000e+02 -2.31684e+00 -2.04980e+00 -2.58389e+00 -2.08785e+00 -1.91633e+00 -2.25937e+00
6.89600e+04 1.72000e+02 -2.31684e+00 -2.04980e+00 -2.58389e+00 -2.08411e+00 -1.91051e+00 -2.25771e+00
6.91200e+04 1.72000e+02 -2.31684e+00 -2.04980e+00 -2.58389e+00 -2.08025e+00 -1.90466e+00 -2.25583e+00
6.92800e+04 1.73000e+02 -2.00744e+00 -1.80981e+00 -2.20507e+00 -2.07626e+00 -1.89879e+00 -2.25373e+00
6.94400e+04 1.73000e+02 -2.00744e+00 -1.80981e+00 -2.20507e+00 -2.07216e+00 -1.89290e+00 -2.25142e+00
6.96000e+04 1.74000e+02 -1.96591e+00 -1.72151e+00 -2.21032e+00 -2.06797e+00 -1.88700e+00 -2.24893e+00
6.97600e+04 1.74000e+02 -1.96591e+00 -1.72151e+00 -2.21032e+00 -2.06367e+00 -1.88109e+00 -2.24626e+00
6.99200e+04 1.74000e+02 -1.96591e+00 -1.72151e+00 -2.21032e+00 -2.05930e+00 -1.87517e+00 -2.24343e+00
7.00800e+04 1.75000e+02 -2.02659e+00 -1.46161e+00 -2.59158e+00 -2.05486e+00 -1.86926e+00 -2.24046e+00
7.02400e+04 1.75000e+02 -2.02659e+00 -1.46161e+00 -2.59158e+00 -2.05036e+00 -1.86336e+00 -2.23736e+00
7.04000e+04 1.76000e+02 -2.47406e+00 -2.19738e+00 -2.75074e+00 -2.04583e+00 -1.85749e+00 -2.23416e+00
7.05600e+04 1.76000e+02 -2.47406e+00 -2.19738e+00 -2.75074e+00 -2.04126e+00 -1.85165e+00 -2.23087e+00
7.07200e+04 1.76000e+02 -2.47406e+00 -2.19738e+00 -2.75074e+00 -2.03669e+00 -1.84585e+00 -2.22753e+00
7.08800e+04 1.77000e+02 -2.00546e+00 -1.84928e+00 -2.16164e+00 -2.03214e+00 -1.84012e+00 -2.22417e+00
7.10400e+04 1.77000e+02 -2.00546e+00 -1.84928e+00 -2.16164e+00 -2.02763e+00 -1.83445e+00 -2.22081e+00
7.12000e+04 1.78000e+02 -1.92952e+00 -1.44848e+00 -2.41056e+00 -2.02317e+00 -1.82886e+00 -2.21748e+00
7.13600e+04 1.78000e+02 -1.92952e+00 -1.44848e+00 -2.41056e+00 -2.01880e+00 -1.82337e+00 -2.21423e+00
7.15200e+04 1.78000e+02 -1.92952e+00 -1.44848e+00 -2.41056e+00 -2.01454e+00 -1.81799e+00 -2.21109e+00
7.16800e+04 1.79000e+02 -2.38305e+00 -2.17177e+00 -2.59432e+00 -2.01041e+00 -1.81273e+00 -2.20809e+00
7.18400e+04 1.79000e+02 -2.38305e+00 -2.17177e+00 -2.59432e+00 -2.00644e+00 -1.80759e+00 -2.20528e+00
7.20000e+04 1.80000e+02 -1.56553e+00 -1.55796e+00 -1.57309e+00 -2.00265e+00 -1.80260e+00 -2.20269e+00
7.21600e+04 1.80000e+02 -1.56553e+00 -1.55796e+00 -1.57309e+00 -1.99906e+00 -1.79776e+00 -2.20036e+00
7.23200e+04 1.80000e+02 -1.56553e+00 -1.55796e+00 -1.57309e+00 -1.99571e+00 -1.79309e+00 -2.19832e+00
7.24800e+04 1.81000e+02 -2.21686e+00 -2.02521e+00 -2.40851e+00 -1.99259e+00 -1.78858e+00 -2.19660e+00
7.26400e+04 1.81000e+02 -2.21686e+00 -2.02521e+00 -2.40851e+00 -1.98975e+00 -1.78426e+00 -2.19523e+00
7.28000e+04 1.82000e+02 -1.83166e+00 -1.75171e+00 -1.91160e+00 -1.98719e+00 -1.78013e+00 -2.19424e+00
7.29600e+04 1.82000e+02 -1.83166e+00 -1.75171e+00 -1.91160e+00 -1.98491e+00 -1.77619e+00 -2.19364e+00
7.31200e+04 1.82000e+02 -1.83166e+00 -1.75171e+00 -1.91160e+00 -1.98296e+00 -1.77246e+00 -2.19346e+00
7.32800e+04 1.83000e+02 -2.23788e+00 -2.06573e+00 -2.41004e+00 -1.98133e+00 -1.76894e+00 -2.19371e+00
7.34400e+04 1.83000e+02 -2.23788e+00 -2.06573e+00 -2.41004e+00 -1.98001e+00 -1.76563e+00 -2.19439e+00
7.36000e+04 1.84000e+02 -2.16731e+00 -1.93115e+00 -2.40347e+00 -1.97904e+00 -1.76255e+00 -2.19552e+00
7.37600e+04 1.84000e+02 -2.16731e+00 -1.93115e+00 -2.40347e+00 -1.97838e+00 -1.75968e+00 -2.19708e+00
7.39200e+04 1.84000e+02 -2.16731e+00 -1.93115e+00 -2.40347e+00 -1.97805e+00 -1.75704e+00 -2.19907e+00
7.40800e+04 1.85000e+02 -1.97490e+00 -1.85524e+00 -2.09455e+00 -1.97806e+00 -1.75463e+00 -2.20149e+00
7.42400e+04 1.85000e+02 -1.97490e+00 -1.85524e+00 -2.09455e+00 -1.97838e+00 -1.75245e+00 -2.20431e+00
7.44000e+04 1.86000e+02 -1.90409e+00 -1.71595e+00 -2.09223e+00 -1.97900e+00 -1.75049e+00 -2.20751e+00
7.45600e+04 1.86000e+02 -1.90409e+00 -1.71595e+00 -2.09223e+00 -1.97991e+00 -1.74877e+00 -2.21106e+00
7.47200e+04 1.86000e+02 -1.90409e+00 -1.71595e+00 -2.09223e+00 -1.98110e+00 -1.74727e+00 -2.21494e+00
7.48800e+04 1.87000e+02 -2.20642e+00 -1.64118e+00 -2.77167e+00 -1.98255e+00 -1.74600e+00 -2.21910e+00
7.50400e+04 1.87000e+02 -2.20642e+00 -1.64118e+00 -2.77167e+00 -1.98423e+00 -1.74496e+00 -2.22351e+00
7.52000e+04 1.88000e+02 -1.81059e+00 -1.45991e+00 -2.16126e+00 -1.98613e+00 -1.74414e+00 -2.22813e+00
7.53600e+04 1.88000e+02 -1.81059e+00 -1.45991e+00 -2.16126e+00 -1.98822e+00 -1.74355e+00 -2.23290e+00
7.55200e+04 1.88000e+02 -1.81059e+00 -1.45991e+00 -2.16126e+00 -1.99049e+00 -1.74319e+00 -2.23778e+00
7.56800e+04 1.89000e+02 -2.08257e+00 -1.98980e+00 -2.17534e+00 -1.99289e+00 -1.74306e+00 -2.24272e+00
7.58400e+04 1.89000e+02 -2.08257e+00 -1.98980e+00 -2.17534e+00 -1.99541e+00 -1.74316e+00 -2.24767e+00
7.60000e+04 1.90000e+02 -1.82095e+00 -1.49083e+00 -2.15106e+00 -1.99804e+00 -1.74349e+00 -2.25258e+00
7.61600e+04 1.90000e+02 -1.82095e+00 -1.49083e+00 -2.15106e+00 -2.00073e+00 -1.74405e+00 -2.25740e+00
7.63200e+04 1.90000e+02 -1.82095e+00 -1.49083e+00 -2.15106e+00 -2.00347e+00 -1.74485e+00 -2.26208e+00
7.64800e+04 1.91000e+02 -2.30605e+00 -1.95781e+00 -2.65428e+00 -2.00623e+00 -1.74588e+00 -2.26658e+00
7.66400e+04 1.91000e+02 -2.30605e+00 -1.95781e+00 -2.65428e+00 -2.00900e+00 -1.74715e+00 -2.27085e+00
7.68000e+04 1.92000e+02 -1.85179e+00 -1.66588e+00 -2.03770e+00 -2.01175e+00 -1.74865e+00 -2.27486e+00
7.69600e+04 1.92000e+02 -1.85179e+00 -1.66588e+00 -2.03770e+00 -2.01448e+00 -1.75038e+00 -2.27858e+00
7.71200e+04 1.92000e+02 -1.85179e+00 -1.66588e+00 -2.03770e+00 -2.01716e+00 -1.75234e+00 -2.28198e+00
7.72800e+04 1.93000e+02 -2.17596e+00 -2.15836e+00 -2.19356e+00 -2.01977e+00 -1.75451e+00 -2.28503e+00
7.74400e+04 1.93000e+02 -2.17596e+00 -2.15836e+00 -2.19356e+00 -2.02230e+00 -1.75688e+00 -2.28773e+00
7.76000e+04 1.94000e+02 -2.18678e+00 -1.72991e+00 -2.64366e+00 -2.02475e+00 -1.75944e+00 -2.29006e+00
7.77600e+04 1.94000e+02 -2.18678e+00 -1.72991e+00 -2.64366e+00 -2.02710e+00 -1.76218e+00 -2.29201e+00
7.79200e+04 1.94000e+02 -2.18678e+00 -1.72991e+00 -2.64366e+00 -2.02933e+00 -1.76506e+00 -2.29359e+00
7.80800e+04 1.95000e+02 -2.37952e+00 -2.07066e+00 -2.68837e+00 -2.03144e+00 -1.76809e+00 -2.29480e+00
7.82400e+04 1.95000e+02 -2.37952e+00 -2.07066e+00 -2.68837e+00 -2.03343e+00 -1.77121e+00 -2.29565e+00
7.84000e+04 1.96000e+02 -2.17255e+00 -2.07347e+00 -2.27163e+00 -2.03530e+00 -1.77443e+00 -2.29616e+00
7.85600e+04 1.96000e+02 -2.17255e+00 -2.07347e+00 -2.27163e+00 -2.03701e+00 -1.77769e+00 -2.29634e+00
7.87200e+04 1.96000e+02 -2.17255e+00 -2.07347e+00 -2.27163e+00 -2.03859e+00 -1.78098e+00 -2.29621e+00
7.88800e+04 1.97000e+02 -2.10949e+00 -1.80782e+00 -2.41116e+00 -2.04003e+00 -1.78427e+00 -2.29579e+00
7.90400e+04 1.97000e+02 -2.10949e+00 -1.80782e+00 -2.41116e+00 -2.04133e+00 -1.78754e+00 -2.29512e+00
7.92000e+04 1.98000e+02 -1.92552e+00 -1.90090e+00 -1.95014e+00 -2.04248e+00 -1.79074e+00 -2.29422e+00
7.93600e+04 1.98000e+02 -1.92552e+00 -1.90090e+00 -1.95014e+00 -2.04350e+00 -1.79387e+00 -2.29312e+00
7.95200e+04 1.98000e+02 -1.92552e+00 -1.90090e+00 -1.95014e+00 -2.04437e+00 -1.79690e+00 -2.29184e+00
7.96800e+04 1.99000e+02 -1.89249e+00 -1.82697e+00 -1.95801e+00 -2.04511e+00 -1.79980e+00 -2.29042e+00
7.98400e+04 1.99000e+02 -1.89249e+00 -1.82697e+00 -1.95801e+00 -2.04573e+00 -1.80257e+00 -2.28888e+00
8.00000e+04 2.00000e+02 -2.09426e+00 -2.06716e+00 -2.12136e+00 -2.04622e+00 -1.80519e+00 -2.28725e+00
8.01600e+04 2.00000e+02 -2.09426e+00 -2.06716e+00 -2.12136e+00 -2.04661e+00 -1.80766e+00 -2.28555e+00
8.03200e+04 2.00000e+02 -2.09426e+00 -2.06716e+00 -2.12136e+00 -2.04689e+00 -1.80997e+00 -2.28381e+00
8.04800e+04 2.01000e+02 -1.85597e+00 -1.76222e+00 -1.94973e+00 -2.04709e+00 -1.81213e+00 -2.28205e+00
8.06400e+04 2.01000e+02 -1.85597e+00 -1.76222e+00 -1.94973e+00 -2.04722e+00 -1.81414e+00 -2.28030e+00
8.08000e+04 2.02000e+02 -2.12502e+00 -1.99171e+00 -2.25833e+00 -2.04729e+00 -1.81603e+00 -2.27855e+00
8.09600e+04 2.02000e+02 -2.12502e+00 -1.99171e+00 -2.25833e+00 -2.04732e+00 -1.81781e+00 -2.27684e+00
8.11200e+04 2.02000e+02 -2.12502e+00 -1.99171e+00 -2.25833e+00 -2.04733e+00 -1.81950e+00 -2.27516e+00
8.12800e+04 2.03000e+02 -2.08846e+00 -1.88080e+00 -2.29611e+00 -2.04732e+00 -1.82113e+00 -2.27352e+00
8.14400e+04 2.03000e+02 -2.08846e+00 -1.88080e+00 -2.29611e+00 -2.04732e+00 -1.82273e+00 -2.27192e+00
8.16000e+04 2.04000e+02 -1.81320e+00 -1.74637e+00 -1.88003e+00 -2.04736e+00 -1.82434e+00 -2.27037e+00
8.17600e+04 2.04000e+02 -1.81320e+00 -1.74637e+00 -1.88003e+00 -2.04741e+00 -1.82598e+00 -2.26885e+00
8.19200e+04 2.04000e+02 -1.81320e+00 -1.74637e+00 -1.88003e+00 -2.04752e+00 -1.82769e+00 -2.26735e+00
8.20800e+04 2.05000e+02 -1.83285e+00 -1.60072e+00 -2.06497e+00 -2.04768e+00 -1.82951e+00 -2.26586e+00
8.22400e+04 2.05000e+02 -1.83285e+00 -1.60072e+00 -2.06497e+00 -2.04792e+00 -1.83146e+00 -2.26437e+00
8.24000e+04 2.06000e+02 -1.82733e+00 -1.63846e+00 -2.01619e+00 -2.04821e+00 -1.83357e+00 -2.26286e+00
8.25600e+04 2.06000e+02 -1.82733e+00 -1.63846e+00 -2.01619e+00 -2.04859e+00 -1.83587e+00 -2.26131e+00
8.27200e+04 2.06000e+02 -1.82733e+00 -1.63846e+00 -2.01619e+00 -2.04903e+00 -1.83838e+00 -2.25969e+00
8.28800e+04 2.07000e+02 -2.80457e+00 -2.26303e+00 -3.34612e+00 -2.04955e+00 -1.84112e+00 -2.25798e+00
8.30400e+04 2.07000e+02 -2.80457e+00 -2.26303e+00 -3.34612e+00 -2.05014e+00 -1.84411e+00 -2.25617e+00
8.32000e+04 2.08000e+02 -2.42856e+00 -2.35288e+00 -2.50425e+00 -2.05079e+00 -1.84736e+00 -2.25422e+00
8.33600e+04 2.08000e+02 -2.42856e+00 -2.35288e+00 -2.50425e+00 -2.05149e+00 -1.85087e+00 -2.25211e+00
8.35200e+04 2.08000e+02 -2.42856e+00 -2.35288e+00 -2.50425e+00 -2.05224e+00 -1.85464e+00 -2.24983e+00
8.36800e+04 2.09000e+02 -2.01315e+00 -1.73804e+00 -2.28827e+00 -2.05302e+00 -1.85868e+00 -2.24735e+00
8.38400e+04 2.09000e+02 -2.01315e+00 -1.73804e+00 -2.28827e+00 -2.05381e+00 -1.86298e+00 -2.24464e+00
8.40000e+04 2.10000e+02 -2.00616e+00 -1.99605e+00 -2.01627e+00 -2.05462e+00 -1.86753e+00 -2.24171e+00
8.41600e+04 2.10000e+02 -2.00616e+00 -1.99605e+00 -2.01627e+00 -2.05542e+00 -1.87232e+00 -2.23852e+00
8.43200e+04 2.10000e+02 -2.00616e+00 -1.99605e+00 -2.01627e+00 -2.05619e+00 -1.87733e+00 -2.23506e+00
8.44800e+04 2.11000e+02 -2.16089e+00 -2.04096e+00 -2.28082e+00 -2.05694e+00 -1.88254e+00 -2.23133e+00
8.46400e+04 2.11000e+02 -2.16089e+00 -2.04096e+00 -2.28082e+00 -2.05763e+00 -1.88793e+00 -2.22732e+00
8.48000e+04 2.12000e+02 -2.11012e+00 -1.84324e+00 -2.37700e+00 -2.05825e+00 -1.89348e+00 -2.22303e+00
8.49600e+04 2.12000e+02 -2.11012e+00 -1.84324e+00 -2.37700e+00 -2.05881e+00 -1.89917e+00 -2.21845e+00
8.51200e+04 2.12000e+02 -2.11012e+00 -1.84324e+00 -2.37700e+00 -2.05929e+00 -1.90499e+00 -2.21358e+00
8.52800e+04 2.13000e+02 -2.14365e+00 -1.84642e+00 -2.44089e+00 -2.05967e+00 -1.91090e+00 -2.20844e+00
8.54400e+04 2.13000e+02 -2.14365e+00 -1.84642e+00 -2.44089e+00 -2.05997e+00 -1.91690e+00 -2.20304e+00
8.56000e+04 2.14000e+02 -2.00358e+00 -1.94049e+00 -2.06667e+00 -2.06018e+00 -1.92297e+00 -2.19739e+00
8.57600e+04 2.14000e+02 -2.00358e+00 -1.94049e+00 -2.06667e+00 -2.06031e+00 -1.92909e+00 -2.19152e+00
8.59200e+04 2.14000e+02 -2.00358e+00 -1.94049e+00 -2.06667e+00 -2.06034e+00 -1.93526e+00 -2.18543e+00
8.60800e+04 2.15000e+02 -1.88765e+00 -1.71327e+00 -2.06203e+00 -2.06032e+00 -1.94146e+00 -2.17917e+00
8.62400e+04 2.15000e+02 -1.88765e+00 -1.71327e+00 -2.06203e+00 -2.06022e+00 -1.94768e+00 -2.17277e+00
8.64000e+04 2.16000e+02 -2.04465e+00 -2.02209e+00 -2.06722e+00 -2.06008e+00 -1.95391e+00 -2.16625e+00
8.65600e+04 2.16000e+02 -2.04465e+00 -2.02209e+00 -2.06722e+00 -2.05991e+00 -1.96016e+00 -2.15965e+00
8.67200e+04 2.16000e+02 -2.04465e+00 -2.02209e+00 -2.06722e+00 -2.05971e+00 -1.96641e+00 -2.15301e+00
8.68800e+04 2.17000e+02 -2.21479e+00 -1.94918e+00 -2.48040e+00 -2.05952e+00 -1.97265e+00 -2.14638e+00
8.70400e+04 2.17000e+02 -2.21479e+00 -1.94918e+00 -2.48040e+00 -2.05933e+00 -1.97887e+00 -2.13979e+00
8.72000e+04 2.18000e+02 -2.05344e+00 -1.82030e+00 -2.28657e+00 -2.05918e+00 -1.98507e+00 -2.13329e+00
8.73600e+04 2.18000e+02 -2.05344e+00 -1.82030e+00 -2.28657e+00 -2.05908e+00 -1.99124e+00 -2.12692e+00
8.75200e+04 2.18000e+02 -2.05344e+00 -1.82030e+00 -2.28657e+00 -2.05903e+00 -1.99735e+00 -2.12072e+00
8.76800e+04 2.19000e+02 -2.20060e+00 -2.11777e+00 -2.28343e+00 -2.05906e+00 -2.00339e+00 -2.11473e+00
8.78400e+04 2.19000e+02 -2.20060e+00 -2.11777e+00 -2.28343e+00 -2.05918e+00 -2.00936e+00 -2.10900e+00
8.80000e+04 2.20000e+02 -2.24996e+00 -2.24189e+00 -2.25803e+00 -2.05938e+00 -2.01521e+00 -2.10356e+00
8.81600e+04 2.20000e+02 -2.24996e+00 -2.24189e+00 -2.25803e+00 -2.05970e+00 -2.02094e+00 -2.09845e+00
8.83200e+04 2.20000e+02 -2.24996e+00 -2.24189e+00 -2.25803e+00 -2.06011e+00 -2.02652e+00 -2.09369e+00
8.84800e+04 2.21000e+02 -2.06189e+00 -1.88847e+00 -2.23530e+00 -2.06061e+00 -2.03192e+00 -2.08931e+00
8.86400e+04 2.21000e+02 -2.06189e+00 -1.88847e+00 -2.23530e+00 -2.06123e+00 -2.03712e+00 -2.08534e+00
8.88000e+04 2.22000e+02 -2.17628e+00 -2.06625e+00 -2.28630e+00 -2.06195e+00 -2.04210e+00 -2.08180e+00
8.89600e+04 2.22000e+02 -2.17628e+00 -2.06625e+00 -2.28630e+00 -2.06276e+00 -2.04682e+00 -2.07870e+00
8.91200e+04 2.22000e+02 -2.17628e+00 -2.06625e+00 -2.28630e+00 -2.06365e+00 -2.05126e+00 -2.07605e+00
8.92800e+04 2.23000e+02 -2.43795e+00 -1.93925e+00 -2.93666e+00 -2.06463e+00 -2.05540e+00 -2.07386e+00
8.94400e+04 2.23000e+02 -2.43795e+00 -1.93925e+00 -2.93666e+00 -2.06567e+00 -2.05921e+00 -2.07213e+00
8.96000e+04 2.24000e+02 -2.50795e+00 -1.96875e+00 -3.04714e+00 -2.06677e+00 -2.06268e+00 -2.07086e+00
8.97600e+04 2.24000e+02 -2.50795e+00 -1.96875e+00 -3.04714e+00 -2.06791e+00 -2.06578e+00 -2.07004e+00
8.99200e+04 2.24000e+02 -2.50795e+00 -1.96875e+00 -3.04714e+00 -2.06909e+00 -2.06851e+00 -2.06967e+00
9.00800e+04 2.25000e+02 -2.35724e+00 -1.83171e+00 -2.88278e+00 -2.07030e+00 -2.06974e+00 -2.07086e+00
9.02400e+04 2.25000e+02 -2.35724e+00 -1.83171e+00 -2.88278e+00 -2.07151e+00 -2.07023e+00 -2.07280e+00
9.04000e+04 2.26000e+02 -2.19639e+00 -2.12360e+00 -2.26917e+00 -2.07275e+00 -2.07113e+00 -2.07436e+00
9.05600e+04 2.26000e+02 -2.19639e+00 -2.12360e+00 -2.26917e+00 -2.07397e+00 -2.07242e+00 -2.07552e+00
9.07200e+04 2.26000e+02 -2.19639e+00 -2.12360e+00 -2.26917e+00 -2.07519e+00 -2.07408e+00 -2.07629e+00
9.08800e+04 2.27000e+02 -2.44236e+00 -1.92114e+00 -2.96357e+00 -2.07639e+00 -2.07610e+00 -2.07668e+00
9.10400e+04 2.27000e+02 -2.44236e+00 -1.92114e+00 -2.96357e+00 -2.07758e+00 -2.07670e+00 -2.07845e+00
9.12000e+04 2.28000e+02 -1.74183e+00 -1.59399e+00 -1.88967e+00 -2.07875e+00 -2.07637e+00 -2.08113e+00
9.13600e+04 2.28000e+02 -1.74183e+00 -1.59399e+00 -1.88967e+00 -2.07990e+00 -2.07570e+00 -2.08410e+00
9.15200e+04 2.28000e+02 -1.74183e+00 -1.59399e+00 -1.88967e+00 -2.08105e+00 -2.07473e+00 -2.08736e+00
9.16800e+04 2.29000e+02 -2.11471e+00 -1.96089e+00 -2.26853e+00 -2.08217e+00 -2.07346e+00 -2.09089e+00
9.18400e+04 2.29000e+02 -2.11471e+00 -1.96089e+00 -2.26853e+00 -2.08331e+00 -2.07194e+00 -2.09469e+00
9.20000e+04 2.30000e+02 -2.07856e+00 -2.00497e+00 -2.15214e+00 -2.08445e+00 -2.07017e+00 -2.09873e+00
9.21600e+04 2.30000e+02 -2.07856e+00 -2.00497e+00 -2.15214e+00 -2.08561e+00 -2.06819e+00 -2.10303e+00
9.23200e+04 2.30000e+02 -2.07856e+00 -2.00497e+00 -2.15214e+00 -2.08679e+00 -2.06602e+00 -2.10757e+00
9.24800e+04 2.31000e+02 -1.80234e+00 -1.59416e+00 -2.01052e+00 -2.08803e+00 -2.06369e+00 -2.11236e+00
9.26400e+04 2.31000e+02 -1.80234e+00 -1.59416e+00 -2.01052e+00 -2.08931e+00 -2.06123e+00 -2.11739e+00
9.28000e+04 2.32000e+02 -1.97487e+00 -1.86866e+00 -2.08108e+00 -2.09067e+00 -2.05865e+00 -2.12269e+00
9.29600e+04 2.32000e+02 -1.97487e+00 -1.86866e+00 -2.08108e+00 -2.09211e+00 -2.05599e+00 -2.12824e+00
9.31200e+04 2.32000e+02 -1.97487e+00 -1.86866e+00 -2.08108e+00 -2.09366e+00 -2.05325e+00 -2.13407e+00
9.32800e+04 2.33000e+02 -2.22591e+00 -1.95734e+00 -2.49448e+00 -2.09531e+00 -2.05047e+00 -2.14016e+00
9.34400e+04 2.33000e+02 -2.22591e+00 -1.95734e+00 -2.49448e+00 -2.09709e+00 -2.04765e+00 -2.14654e+00
9.36000e+04 2.34000e+02 -2.48640e+00 -2.47217e+00 -2.50063e+00 -2.09901e+00 -2.04481e+00 -2.15320e+00
9.37600e+04 2.34000e+02 -2.48640e+00 -2.47217e+00 -2.50063e+00 -2.10106e+00 -2.04197e+00 -2.16014e+00
9.39200e+04 2.34000e+02 -2.48640e+00 -2.47217e+00 -2.50063e+00 -2.10324e+00 -2.03913e+00 -2.16735e+00
9.40800e+04 2.35000e+02 -2.48972e+00 -2.37638e+00 -2.60305e+00 -2.10557e+00 -2.03630e+00 -2.17483e+00
9.42400e+04 2.35000e+02 -2.48972e+00 -2.37638e+00 -2.60305e+00 -2.10804e+00 -2.03350e+00 -2.18257e+00
9.44000e+04 2.36000e+02 -2.02984e+00 -1.97187e+00 -2.08781e+00 -2.11062e+00 -2.03072e+00 -2.19053e+00
9.45600e+04 2.36000e+02 -2.02984e+00 -1.97187e+00 -2.08781e+00 -2.11334e+00 -2.02797e+00 -2.19870e+00
9.47200e+04 2.36000e+02 -2.02984e+00 -1.97187e+00 -2.08781e+00 -2.11615e+00 -2.02525e+00 -2.20704e+00
9.48800e+04 2.37000e+02 -1.98757e+00 -1.78810e+00 -2.18704e+00 -2.11904e+00 -2.02257e+00 -2.21551e+00
9.50400e+04 2.37000e+02 -1.98757e+00 -1.78810e+00 -2.18704e+00 -2.12200e+00 -2.01993e+00 -2.22407e+00
9.52000e+04 2.38000e+02 -2.19581e+00 -1.82612e+00 -2.56550e+00 -2.12500e+00 -2.01733e+00 -2.23267e+00
9.53600e+04 2.38000e+02 -2.19581e+00 -1.82612e+00 -2.56550e+00 -2.12801e+00 -2.01478e+00 -2.24125e+00
9.55200e+04 2.38000e+02 -2.19581e+00 -1.82612e+00 -2.56550e+00 -2.13103e+00 -2.01227e+00 -2.24978e+00
9.56800e+04 2.39000e+02 -1.83666e+00 -1.69796e+00 -1.97537e+00 -2.13399e+00 -2.00981e+00 -2.25818e+00
9.58400e+04 2.39000e+02 -1.83666e+00 -1.69796e+00 -1.97537e+00 -2.13692e+00 -2.00741e+00 -2.26642e+00
9.60000e+04 2.40000e+02 -1.60532e+00 -1.43484e+00 -1.77580e+00 -2.13975e+00 -2.00508e+00 -2.27442e+00
9.61600e+04 2.40000e+02 -1.60532e+00 -1.43484e+00 -1.77580e+00 -2.14248e+00 -2.00281e+00 -2.28215e+00
9.63200e+04 2.40000e+02 -1.60532e+00 -1.43484e+00 -1.77580e+00 -2.14509e+00 -2.00063e+00 -2.28956e+00
9.64800e+04 2.41000e+02 -2.26238e+00 -2.25442e+00 -2.27033e+00 -2.14757e+00 -1.99854e+00 -2.29660e+00
9.66400e+04 2.41000e+02 -2.26238e+00 -2.25442e+00 -2.27033e+00 -2.14989e+00 -1.99654e+00 -2.30324e+00
9.68000e+04 2.42000e+02 -1.72571e+00 -1.56617e+00 -1.88525e+00 -2.15206e+00 -1.99467e+00 -2.30945e+00
9.69600e+04 2.42000e+02 -1.72571e+00 -1.56617e+00 -1.88525e+00 -2.15406e+00 -1.99291e+00 -2.31520e+00
9.71200e+04 2.42000e+02 -1.72571e+00 -1.56617e+00 -1.88525e+00 -2.15589e+00 -1.99130e+00 -2.32048e+00
9.72800e+04 2.43000e+02 -2.01351e+00 -1.93040e+00 -2.09663e+00 -2.15754e+00 -1.98983e+00 -2.32526e+00
9.74400e+04 2.43000e+02 -2.01351e+00 -1.93040e+00 -2.09663e+00 -2.15903e+00 -1.98851e+00 -2.32954e+00
9.76000e+04 2.44000e+02 -1.76479e+00 -1.63391e+00 -1.89567e+00 -2.16034e+00 -1.98736e+00 -2.33333e+00
9.77600e+04 2.44000e+02 -1.76479e+00 -1.63391e+00 -1.89567e+00 -2.16149e+00 -1.98637e+00 -2.33661e+00
9.79200e+04 2.44000e+02 -1.76479e+00 -1.63391e+00 -1.89567e+00 -2.16248e+00 -1.98555e+00 -2.33941e+00
9.80800e+04 2.45000e+02 -1.93721e+00 -1.86816e+00 -2.00625e+00 -2.16331e+00 -1.98489e+00 -2.34172e+00
9.82400e+04 2.45000e+02 -1.93721e+00 -1.86816e+00 -2.00625e+00 -2.16397e+00 -1.98438e+00 -2.34356e+00
9.84000e+04 2.46000e+02 -1.94044e+00 -1.78744e+00 -2.09344e+00 -2.16450e+00 -1.98403e+00 -2.34496e+00
9.85600e+04 2.46000e+02 -1.94044e+00 -1.78744e+00 -2.09344e+00 -2.16486e+00 -1.98381e+00 -2.34591e+00
9.87200e+04 2.46000e+02 -1.94044e+00 -1.78744e+00 -2.09344e+00 -2.16507e+00 -1.98371e+00 -2.34644e+00
9.88800e+04 2.47000e+02 -1.59756e+00 -1.40939e+00 -1.78573e+00 -2.16514e+00 -1.98371e+00 -2.34657e+00
9.90400e+04 2.47000e+02 -1.59756e+00 -1.40939e+00 -1.78573e+00 -2.16505e+00 -1.98379e+00 -2.34631e+00
9.92000e+04 2.48000e+02 -1.56922e+00 -1.23427e+00 -1.90418e+00 -2.16481e+00 -1.98394e+00 -2.34567e+00
9.93600e+04 2.48000e+02 -1.56922e+00 -1.23427e+00 -1.90418e+00 -2.16439e+00 -1.98412e+00 -2.34467e+00
9.95200e+04 2.48000e+02 -1.56922e+00 -1.23427e+00 -1.90418e+00 -2.16382e+00 -1.98433e+00 -2.34331e+00
9.96800e+04 2.49000e+02 -1.97806e+00 -1.94185e+00 -2.01427e+00 -2.16307e+00 -1.98452e+00 -2.34161e+00
9.98400e+04 2.49000e+02 -1.97806e+00 -1.94185e+00 -2.01427e+00 -2.16213e+00 -1.98469e+00 -2.33957e+00
1.00000e+05 2.50000e+02 -2.03474e+00 -2.00964e+00 -2.05984e+00 -2.16101e+00 -1.98482e+00 -2.33720e+00
1.00160e+05 2.50000e+02 -2.03474e+00 -2.00964e+00 -2.05984e+00 -2.15969e+00 -1.98488e+00 -2.33449e+00
1.00320e+05 2.50000e+02 -2.03474e+00 -2.00964e+00 -2.05984e+00 -2.15815e+00 -1.98486e+00 -2.33144e+00
1.00480e+05 2.51000e+02 -2.41983e+00 -2.03693e+00 -2.80273e+00 -2.15640e+00 -1.98475e+00 -2.32806e+00
1.00640e+05 2.51000e+02 -2.41983e+00 -2.03693e+00 -2.80273e+00 -2.15444e+00 -1.98453e+00 -2.32435e+00
1.00800e+05 2.52000e+02 -1.72460e+00 -1.49892e+00 -1.95028e+00 -2.15224e+00 -1.98419e+00 -2.32028e+00
1.00960e+05 2.52000e+02 -1.72460e+00 -1.49892e+00 -1.95028e+00 -2.14980e+00 -1.98373e+00 -2.31587e+00
1.01120e+05 2.52000e+02 -1.72460e+00 -1.49892e+00 -1.95028e+00 -2.14712e+00 -1.98314e+00 -2.31110e+00
1.01280e+05 2.53000e+02 -2.16017e+00 -2.06968e+00 -2.25065e+00 -2.14419e+00 -1.98242e+00 -2.30597e+00
1.01440e+05 2.53000e+02 -2.16017e+00 -2.06968e+00 -2.25065e+00 -2.14101e+00 -1.98156e+00 -2.30047e+00
1.01600e+05 2.54000e+02 -1.92538e+00 -1.76088e+00 -2.08989e+00 -2.13759e+00 -1.98057e+00 -2.29460e+00
1.01760e+05 2.54000e+02 -1.92538e+00 -1.76088e+00 -2.08989e+00 -2.13389e+00 -1.97944e+00 -2.28834e+00
1.01920e+05 2.54000e+02 -1.92538e+00 -1.76088e+00 -2.08989e+00 -2.12995e+00 -1.97819e+00 -2.28171e+00
1.02080e+05 2.55000e+02 -1.54069e+00 -1.35381e+00 -1.72758e+00 -2.12575e+00 -1.97680e+00 -2.27470e+00
1.02240e+05 2.55000e+02 -1.54069e+00 -1.35381e+00 -1.72758e+00 -2.12130e+00 -1.97530e+00 -2.26731e+00
1.02400e+05 2.56000e+02 -1.87295e+00 -1.86415e+00 -1.88175e+00 -2.11662e+00 -1.97369e+00 -2.25955e+00
1.02560e+05 2.56000e+02 -1.87295e+00 -1.86415e+00 -1.88175e+00 -2.11171e+00 -1.97197e+00 -2.25144e+00
1.02720e+05 2.56000e+02 -1.87295e+00 -1.86415e+00 -1.88175e+00 -2.10656e+00 -1.97015e+00 -2.24297e+00
1.02880e+05 2.57000e+02 -1.76758e+00 -1.66937e+00 -1.86580e+00 -2.10121e+00 -1.96825e+00 -2.23418e+00
1.03040e+05 2.57000e+02 -1.76758e+00 -1.66937e+00 -1.86580e+00 -2.09569e+00 -1.96628e+00 -2.22509e+00
1.03200e+05 2.58000e+02 -1.59638e+00 -1.47231e+00 -1.72044e+00 -2.08998e+00 -1.96425e+00 -2.21572e+00
1.03360e+05 2.58000e+02 -1.59638e+00 -1.47231e+00 -1.72044e+00 -2.08413e+00 -1.96217e+00 -2.20610e+00
1.03520e+05 2.58000e+02 -1.59638e+00 -1.47231e+00 -1.72044e+00 -2.07817e+00 -1.96007e+00 -2.19628e+00
1.03680e+05 2.59000e+02 -1.89257e+00 -1.84346e+00 -1.94167e+00 -2.07212e+00 -1.95795e+00 -2.18629e+00
1.03840e+05 2.59000e+02 -1.89257e+00 -1.84346e+00 -1.94167e+00 -2.06600e+00 -1.95583e+00 -2.17616e+00
1.04000e+05 2.60000e+02 -1.61724e+00 -1.32126e+00 -1.91322e+00 -2.05983e+00 -1.95372e+00 -2.16593e+00
1.04160e+05 2.60000e+02 -1.61724e+00 -1.32126e+00 -1.91322e+00 -2.05366e+00 -1.95165e+00 -2.15566e+00
1.04320e+05 2.60000e+02 -1.61724e+00 -1.32126e+00 -1.91322e+00 -2.04750e+00 -1.94962e+00 -2.14538e+00
1.04480e+05 2.61000e+02 -1.80530e+00 -1.65998e+00 -1.95062e+00 -2.04138e+00 -1.94764e+00 -2.13512e+00
1.04640e+05 2.61000e+02 -1.80530e+00 -1.65998e+00 -1.95062e+00 -2.03533e+00 -1.94573e+00 -2.12493e+00
1.04800e+05 2.62000e+02 -1.90336e+00 -1.64075e+00 -2.16597e+00 -2.02937e+00 -1.94390e+00 -2.11485e+00
1.04960e+05 2.62000e+02 -1.90336e+00 -1.64075e+00 -2.16597e+00 -2.02352e+00 -1.94214e+00 -2.10489e+00
1.05120e+05 2.62000e+02 -1.90336e+00 -1.64075e+00 -2.16597e+00 -2.01779e+00 -1.94048e+00 -2.09510e+00
1.05280e+05 2.63000e+02 -1.65827e+00 -1.44050e+00 -1.87603e+00 -2.01220e+00 -1.93890e+00 -2.08549e+00
1.05440e+05 2.63000e+02 -1.65827e+00 -1.44050e+00 -1.87603e+00 -2.00675e+00 -1.93741e+00 -2.07609e+00
1.05600e+05 2.64000e+02 -1.73450e+00 -1.64040e+00 -1.82861e+00 -2.00145e+00 -1.93600e+00 -2.06691e+00
1.05760e+05 2.64000e+02 -1.73450e+00 -1.64040e+00 -1.82861e+00 -1.99631e+00 -1.93466e+00 -2.05796e+00
1.05920e+05 2.64000e+02 -1.73450e+00 -1.64040e+00 -1.82861e+00 -1.99132e+00 -1.93339e+00 -2.04926e+00
1.06080e+05 2.65000e+02 -2.24366e+00 -2.21644e+00 -2.27088e+00 -1.98650e+00 -1.93218e+00 -2.04081e+00
1.06240e+05 2.65000e+02 -2.24366e+00 -2.21644e+00 -2.27088e+00 -1.98181e+00 -1.93100e+00 -2.03261e+00
1.06400e+05 2.66000e+02 -1.37919e+00 -1.37031e+00 -1.38807e+00 -1.97725e+00 -1.92984e+00 -2.02466e+00
1.06560e+05 2.66000e+02 -1.37919e+00 -1.37031e+00 -1.38807e+00 -1.97282e+00 -1.92868e+00 -2.01696e+00
1.06720e+05 2.66000e+02 -1.37919e+00 -1.37031e+00 -1.38807e+00 -1.96851e+00 -1.92750e+00 -2.00952e+00
1.06880e+05 2.67000e+02 -2.11285e+00 -1.71996e+00 -2.50573e+00 -1.96430e+00 -1.92628e+00 -2.00232e+00
1.07040e+05 2.67000e+02 -2.11285e+00 -1.71996e+00 -2.50573e+00 -1.96018e+00 -1.92499e+00 -1.99536e+00
1.07200e+05 2.68000e+02 -1.98439e+00 -1.74466e+00 -2.22411e+00 -1.95613e+00 -1.92361e+00 -1.98864e+00
1.07360e+05 2.68000e+02 -1.98439e+00 -1.74466e+00 -2.22411e+00 -1.95214e+00 -1.92212e+00 -1.98215e+00
1.07520e+05 2.68000e+02 -1.98439e+00 -1.74466e+00 -2.22411e+00 -1.94820e+00 -1.92050e+00 -1.97589e+00
1.07680e+05 2.69000e+02 -1.90198e+00 -1.80197e+00 -2.00198e+00 -1.94429e+00 -1.91872e+00 -1.96985e+00
1.07840e+05 2.69000e+02 -1.90198e+00 -1.80197e+00 -2.00198e+00 -1.94040e+00 -1.91677e+00 -1.96403e+00
1.08000e+05 2.70000e+02 -2.31630e+00 -2.17511e+00 -2.45748e+00 -1.93653e+00 -1.91463e+00 -1.95842e+00
1.08160e+05 2.70000e+02 -2.31630e+00 -2.17511e+00 -2.45748e+00 -1.93266e+00 -1.91230e+00 -1.95302e+00
1.08320e+05 2.70000e+02 -2.31630e+00 -2.17511e+00 -2.45748e+00 -1.92880e+00 -1.90976e+00 -1.94783e+00
1.08480e+05 2.71000e+02 -2.56469e+00 -2.25919e+00 -2.87019e+00 -1.92492e+00 -1.90701e+00 -1.94284e+00
1.08640e+05 2.71000e+02 -2.56469e+00 -2.25919e+00 -2.87019e+00 -1.92105e+00 -1.90404e+00 -1.93806e+00
1.08800e+05 2.72000e+02 -2.02875e+00 -1.90424e+00 -2.15327e+00 -1.91717e+00 -1.90086e+00 -1.93347e+00
1.08960e+05 2.72000e+02 -2.02875e+00 -1.90424e+00 -2.15327e+00 -1.91328e+00 -1.89747e+00 -1.92908e+00
1.09120e+05 2.72000e+02 -2.02875e+00 -1.90424e+00 -2.15327e+00 -1.90939e+00 -1.89388e+00 -1.92490e+00
1.09280e+05 2.73000e+02 -1.89009e+00 -1.73144e+00 -2.04873e+00 -1.90551e+00 -1.89010e+00 -1.92092e+00
1.09440e+05 2.73000e+02 -1.89009e+00 -1.73144e+00 -2.04873e+00 -1.90164e+00 -1.88614e+00 -1.91714e+00
1.09600e+05 2.74000e+02 -2.08474e+00 -1.69988e+00 -2.46959e+00 -1.89779e+00 -1.88201e+00 -1.91358e+00
1.09760e+05 2.74000e+02 -2.08474e+00 -1.69988e+00 -2.46959e+00 -1.89399e+00 -1.87774e+00 -1.91023e+00
1.09920e+05 2.74000e+02 -2.08474e+00 -1.69988e+00 -2.46959e+00 -1.89023e+00 -1.87335e+00 -1.90710e+00
1.10080e+05 2.75000e+02 -2.43731e+00 -2.15580e+00 -2.71882e+00 -1.88653e+00 -1.86885e+00 -1.90421e+00
1.10240e+05 2.75000e+02 -2.43731e+00 -2.15580e+00 -2.71882e+00 -1.88292e+00 -1.86428e+00 -1.90156e+00
1.10400e+05 2.76000e+02 -2.21896e+00 -2.16481e+00 -2.27311e+00 -1.87942e+00 -1.85966e+00 -1.89918e+00
1.10560e+05 2.76000e+02 -2.21896e+00 -2.16481e+00 -2.27311e+00 -1.87604e+00 -1.85503e+00 -1.89706e+00
1.10720e+05 2.76000e+02 -2.21896e+00 -2.16481e+00 -2.27311e+00 -1.87282e+00 -1.85040e+00 -1.89523e+00
1.10880e+05 2.77000e+02 -1.90804e+00 -1.57459e+00 -2.24149e+00 -1.86977e+00 -1.84582e+00 -1.89371e+00
1.11040e+05 2.77000e+02 -1.90804e+00 -1.57459e+00 -2.24149e+00 -1.86692e+00 -1.84133e+00 -1.89250e+00
1.11200e+05 2.78000e+02 -1.65546e+00 -1.46828e+00 -1.84264e+00 -1.86429e+00 -1.83694e+00 -1.89164e+00
1.11360e+05 2.78000e+02 -1.65546e+00 -1.46828e+00 -1.84264e+00 -1.86192e+00 -1.83271e+00 -1.89113e+00
1.11520e+05 2.78000e+02 -1.65546e+00 -1.46828e+00 -1.84264e+00 -1.85982e+00 -1.82866e+00 -1.89099e+00
1.11680e+05 2.79000e+02 -1.85615e+00 -1.83853e+00 -1.87378e+00 -1.85804e+00 -1.82484e+00 -1.89123e+00
1.11840e+05 2.79000e+02 -1.85615e+00 -1.83853e+00 -1.87378e+00 -1.85657e+00 -1.82127e+00 -1.89188e+00
1.12000e+05 2.80000e+02 -1.94921e+00 -1.81069e+00 -2.08772e+00 -1.85546e+00 -1.81799e+00 -1.89293e+00
1.12160e+05 2.80000e+02 -1.94921e+00 -1.81069e+00 -2.08772e+00 -1.85472e+00 -1.81503e+00 -1.89441e+00
1.12320e+05 2.80000e+02 -1.94921e+00 -1.81069e+00 -2.08772e+00 -1.85437e+00 -1.81242e+00 -1.89631e+00
1.12480e+05 2.81000e+02 -1.75968e+00 -1.37759e+00 -2.14177e+00 -1.85441e+00 -1.81019e+00 -1.89863e+00
1.12640e+05 2.81000e+02 -1.75968e+00 -1.37759e+00 -2.14177e+00 -1.85486e+00 -1.80835e+00 -1.90138e+00
1.12800e+05 2.82000e+02 -2.11820e+00 -1.72652e+00 -2.50988e+00 -1.85576e+00 -1.80695e+00 -1.90456e+00
1.12960e+05 2.82000e+02 -2.11820e+00 -1.72652e+00 -2.50988e+00 -1.85706e+00 -1.80598e+00 -1.90814e+00
1.13120e+05 2.82000e+02 -2.11820e+00 -1.72652e+00 -2.50988e+00 -1.85880e+00 -1.80547e+00 -1.91213e+00
1.13280e+05 2.83000e+02 -1.90029e+00 -1.81327e+00 -1.98730e+00 -1.86096e+00 -1.80543e+00 -1.91649e+00
1.13440e+05 2.83000e+02 -1.90029e+00 -1.81327e+00 -1.98730e+00 -1.86353e+00 -1.80585e+00 -1.92122e+00
1.13600e+05 2.84000e+02 -1.67793e+00 -1.34626e+00 -2.00961e+00 -1.86652e+00 -1.80675e+00 -1.92628e+00
1.13760e+05 2.84000e+02 -1.67793e+00 -1.34626e+00 -2.00961e+00 -1.86988e+00 -1.80811e+00 -1.93165e+00
1.13920e+05 2.84000e+02 -1.67793e+00 -1.34626e+00 -2.00961e+00 -1.87361e+00 -1.80993e+00 -1.93729e+00
1.14080e+05 2.85000e+02 -1.66326e+00 -1.61893e+00 -1.70760e+00 -1.87767e+00 -1.81219e+00 -1.94316e+00
1.14240e+05 2.85000e+02 -1.66326e+00 -1.61893e+00 -1.70760e+00 -1.88205e+00 -1.81488e+00 -1.94921e+00
1.14400e+05 2.86000e+02 -1.50161e+00 -1.29476e+00 -1.70846e+00 -1.88670e+00 -1.81798e+00 -1.95541e+00
1.14560e+05 2.86000e+02 -1.50161e+00 -1.29476e+00 -1.70846e+00 -1.89158e+00 -1.82145e+00 -1.96171e+00
1.14720e+05 2.86000e+02 -1.50161e+00 -1.29476e+00 -1.70846e+00 -1.89667e+00 -1.82528e+00 -1.96805e+00
1.14880e+05 2.87000e+02 -1.77494e+00 -1.71242e+00 -1.83745e+00 -1.90190e+00 -1.82943e+00 -1.97438e+00
1.15040e+05 2.87000e+02 -1.77494e+00 -1.71242e+00 -1.83745e+00 -1.90726e+00 -1.83386e+00 -1.98065e+00
1.15200e+05 2.88000e+02 -1.66140e+00 -1.64393e+00 -1.67887e+00 -1.91268e+00 -1.83854e+00 -1.98682e+00
1.15360e+05 2.88000e+02 -1.66140e+00 -1.64393e+00 -1.67887e+00 -1.91813e+00 -1.84344e+00 -1.99282e+00
1.15520e+05 2.88000e+02 -1.66140e+00 -1.64393e+00 -1.67887e+00 -1.92356e+00 -1.84851e+00 -1.99861e+00
1.15680e+05 2.89000e+02 -1.53476e+00 -1.36583e+00 -1.70368e+00 -1.92894e+00 -1.85372e+00 -2.00415e+00
1.15840e+05 2.89000e+02 -1.53476e+00 -1.36583e+00 -1.70368e+00 -1.93421e+00 -1.85902e+00 -2.00940e+00
1.16000e+05 2.90000e+02 -1.87095e+00 -1.80821e+00 -1.93368e+00 -1.93934e+00 -1.86439e+00 -2.01430e+00
1.16160e+05 2.90000e+02 -1.87095e+00 -1.80821e+00 -1.93368e+00 -1.94429e+00 -1.86977e+00 -2.01882e+00
1.16320e+05 2.90000e+02 -1.87095e+00 -1.80821e+00 -1.93368e+00 -1.94903e+00 -1.87513e+00 -2.02293e+00
1.16480e+05 2.91000e+02 -1.52258e+00 -1.36347e+00 -1.68168e+00 -1.95352e+00 -1.88043e+00 -2.02660e+00
1.16640e+05 2.91000e+02 -1.52258e+00 -1.36347e+00 -1.68168e+00 -1.95771e+00 -1.88562e+00 -2.02980e+00
1.16800e+05 2.92000e+02 -1.68778e+00 -1.67644e+00 -1.69912e+00 -1.96160e+00 -1.89068e+00 -2.03252e+00
1.16960e+05 2.92000e+02 -1.68778e+00 -1.67644e+00 -1.69912e+00 -1.96515e+00 -1.89557e+00 -2.03472e+00
1.17120e+05 2.92000e+02 -1.68778e+00 -1.67644e+00 -1.69912e+00 -1.96833e+00 -1.90024e+00 -2.03641e+00
1.17280e+05 2.93000e+02 -1.79693e+00 -1.76745e+00 -1.82641e+00 -1.97111e+00 -1.90466e+00 -2.03756e+00
1.17440e+05 2.93000e+02 -1.79693e+00 -1.76745e+00 -1.82641e+00 -1.97349e+00 -1.90880e+00 -2.03817e+00
1.17600e+05 2.94000e+02 -1.76274e+00 -1.62622e+00 -1.89925e+00 -1.97544e+00 -1.91263e+00 -2.03824e+00
1.17760e+05 2.94000e+02 -1.76274e+00 -1.62622e+00 -1.89925e+00 -1.97694e+00 -1.91612e+00 -2.03776e+00
1.17920e+05 2.94000e+02 -1.76274e+00 -1.62622e+00 -1.89925e+00 -1.97798e+00 -1.91923e+00 -2.03674e+00
1.18080e+05 2.95000e+02 -1.75822e+00 -1.57757e+00 -1.93888e+00 -1.97857e+00 -1.92194e+00 -2.03519e+00
1.18240e+05 2.95000e+02 -1.75822e+00 -1.57757e+00 -1.93888e+00 -1.97867e+00 -1.92424e+00 -2.03310e+00
1.18400e+05 2.96000e+02 -1.64670e+00 -1.64168e+00 -1.65173e+00 -1.97830e+00 -1.92611e+00 -2.03050e+00
1.18560e+05 2.96000e+02 -1.64670e+00 -1.64168e+00 -1.65173e+00 -1.97745e+00 -1.92752e+00 -2.02739e+00
1.18720e+05 2.96000e+02 -1.64670e+00 -1.64168e+00 -1.65173e+00 -1.97613e+00 -1.92847e+00 -2.02379e+00
1.18880e+05 2.97000e+02 -1.96026e+00 -1.82710e+00 -2.09342e+00 -1.97433e+00 -1.92895e+00 -2.01972e+00
1.19040e+05 2.97000e+02 -1.96026e+00 -1.82710e+00 -2.09342e+00 -1.97208e+00 -1.92897e+00 -2.01518e+00
1.19200e+05 2.98000e+02 -1.79164e+00 -1.63478e+00 -1.94850e+00 -1.96936e+00 -1.92851e+00 -2.01021e+00
1.19360e+05 2.98000e+02 -1.79164e+00 -1.63478e+00 -1.94850e+00 -1.96621e+00 -1.92759e+00 -2.00483e+00
1.19520e+05 2.98000e+02 -1.79164e+00 -1.63478e+00 -1.94850e+00 -1.96263e+00 -1.92620e+00 -1.99905e+00
1.19680e+05 2.99000e+02 -1.89136e+00 -1.84422e+00 -1.93850e+00 -1.95864e+00 -1.92438e+00 -1.99290e+00
1.19840e+05 2.99000e+02 -1.89136e+00 -1.84422e+00 -1.93850e+00 -1.95426e+00 -1.92212e+00 -1.98641e+00
1.20000e+05 3.00000e+02 -1.94602e+00 -1.75938e+00 -2.13265e+00 -1.94954e+00 -1.91946e+00 -1.97961e+00
1.20160e+05 3.00000e+02 -1.94602e+00 -1.75938e+00 -2.13265e+00 -1.94446e+00 -1.91640e+00 -1.97252e+00
1.20320e+05 3.00000e+02 -1.94602e+00 -1.75938e+00 -2.13265e+00 -1.93908e+00 -1.91298e+00 -1.96518e+00
1.20480e+05 3.01000e+02 -1.80818e+00 -1.70857e+00 -1.90780e+00 -1.93342e+00 -1.90922e+00 -1.95761e+00
1.20640e+05 3.01000e+02 -1.80818e+00 -1.70857e+00 -1.90780e+00 -1.92749e+00 -1.90514e+00 -1.94985e+00
1.20800e+05 3.02000e+02 -1.83771e+00 -1.56603e+00 -2.10939e+00 -1.92136e+00 -1.90079e+00 -1.94194e+00
1.20960e+05 3.02000e+02 -1.83771e+00 -1.56603e+00 -2.10939e+00 -1.91504e+00 -1.89618e+00 -1.93390e+00
1.21120e+05 3.02000e+02 -1.83771e+00 -1.56603e+00 -2.10939e+00 -1.90856e+00 -1.89136e+00 -1.92577e+00
1.21280e+05 3.03000e+02 -1.60675e+00 -1.55032e+00 -1.66317e+00 -1.90197e+00 -1.88635e+00 -1.91759e+00
1.21440e+05 3.03000e+02 -1.60675e+00 -1.55032e+00 -1.66317e+00 -1.89529e+00 -1.88118e+00 -1.90940e+00
1.21600e+05 3.04000e+02 -1.84358e+00 -1.58658e+00 -2.10058e+00 -1.88855e+00 -1.87589e+00 -1.90122e+00
1.21760e+05 3.04000e+02 -1.84358e+00 -1.58658e+00 -2.10058e+00 -1.88180e+00 -1.87052e+00 -1.89309e+00
1.21920e+05 3.04000e+02 -1.84358e+00 -1.58658e+00 -2.10058e+00 -1.87507e+00 -1.86509e+00 -1.88505e+00
1.22080e+05 3.05000e+02 -1.76206e+00 -1.49681e+00 -2.02731e+00 -1.86838e+00 -1.85963e+00 -1.87713e+00
1.22240e+05 3.05000e+02 -1.76206e+00 -1.49681e+00 -2.02731e+00 -1.86177e+00 -1.85418e+00 -1.86937e+00
1.22400e+05 3.06000e+02 -2.03340e+00 -1.87715e+00 -2.18965e+00 -1.85528e+00 -1.84877e+00 -1.86179e+00
1.22560e+05 3.06000e+02 -2.03340e+00 -1.87715e+00 -2.18965e+00 -1.84893e+00 -1.84342e+00 -1.85444e+00
1.22720e+05 3.06000e+02 -2.03340e+00 -1.87715e+00 -2.18965e+00 -1.84275e+00 -1.83817e+00 -1.84732e+00
1.22880e+05 3.07000e+02 -1.89826e+00 -1.46264e+00 -2.33387e+00 -1.83676e+00 -1.83304e+00 -1.84048e+00
1.23040e+05 3.07000e+02 -1.89826e+00 -1.46264e+00 -2.33387e+00 -1.83100e+00 -1.82807e+00 -1.83393e+00
1.23200e+05 3.08000e+02 -1.96344e+00 -1.76771e+00 -2.15916e+00 -1.82547e+00 -1.82326e+00 -1.82769e+00
1.23360e+05 3.08000e+02 -1.96344e+00 -1.76771e+00 -2.15916e+00 -1.82022e+00 -1.81866e+00 -1.82178e+00
1.23520e+05 3.08000e+02 -1.96344e+00 -1.76771e+00 -2.15916e+00 -1.81523e+00 -1.81426e+00 -1.81621e+00
1.23680e+05 3.09000e+02 -1.72871e+00 -1.64543e+00 -1.81199e+00 -1.81055e+00 -1.81010e+00 -1.81100e+00
1.23840e+05 3.09000e+02 -1.72871e+00 -1.64543e+00 -1.81199e+00 -1.80617e+00 -1.80614e+00 -1.80619e+00
1.24000e+05 3.10000e+02 -2.10932e+00 -2.03412e+00 -2.18451e+00 -1.80209e+00 -1.80165e+00 -1.80253e+00
1.24160e+05 3.10000e+02 -2.10932e+00 -2.03412e+00 -2.18451e+00 -1.79832e+00 -1.79752e+00 -1.79913e+00
1.24320e+05 3.10000e+02 -2.10932e+00 -2.03412e+00 -2.18451e+00 -1.79489e+00 -1.79376e+00 -1.79601e+00
1.24480e+05 3.11000e+02 -2.15989e+00 -1.88685e+00 -2.43294e+00 -1.79176e+00 -1.79037e+00 -1.79315e+00
1.24640e+05 3.11000e+02 -2.15989e+00 -1.88685e+00 -2.43294e+00 -1.78895e+00 -1.78734e+00 -1.79056e+00
1.24800e+05 3.12000e+02 -2.04290e+00 -1.85057e+00 -2.23522e+00 -1.78645e+00 -1.78467e+00 -1.78823e+00
1.24960e+05 3.12000e+02 -2.04290e+00 -1.85057e+00 -2.23522e+00 -1.78426e+00 -1.78236e+00 -1.78616e+00
1.25120e+05 3.12000e+02 -2.04290e+00 -1.85057e+00 -2.23522e+00 -1.78236e+00 -1.78040e+00 -1.78433e+00
1.25280e+05 3.13000e+02 -1.68298e+00 -1.39065e+00 -1.97531e+00 -1.78076e+00 -1.77879e+00 -1.78273e+00
1.25440e+05 3.13000e+02 -1.68298e+00 -1.39065e+00 -1.97531e+00 -1.77943e+00 -1.77753e+00 -1.78134e+00
1.25600e+05 3.14000e+02 -1.79200e+00 -1.70696e+00 -1.87703e+00 -1.77839e+00 -1.77661e+00 -1.78016e+00
1.25760e+05 3.14000e+02 -1.79200e+00 -1.70696e+00 -1.87703e+00 -1.77759e+00 -1.77602e+00 -1.77916e+00
1.25920e+05 3.14000e+02 -1.79200e+00 -1.70696e+00 -1.87703e+00 -1.77705e+00 -1.77577e+00 -1.77833e+00
1.26080e+05 3.15000e+02 -2.00251e+00 -1.90461e+00 -2.10040e+00 -1.77675e+00 -1.77585e+00 -1.77765e+00
1.26240e+05 3.15000e+02 -2.00251e+00 -1.90461e+00 -2.10040e+00 -1.77668e+00 -1.77626e+00 -1.77710e+00
1.26400e+05 3.16000e+02 -2.02682e+00 -1.93411e+00 -2.11953e+00 -1.77684e+00 -1.77668e+00 -1.77700e+00
1.26560e+05 3.16000e+02 -2.02682e+00 -1.93411e+00 -2.11953e+00 -1.77721e+00 -1.77636e+00 -1.77806e+00
1.26720e+05 3.16000e+02 -2.02682e+00 -1.93411e+00 -2.11953e+00 -1.77779e+00 -1.77614e+00 -1.77944e+00
1.26880e+05 3.17000e+02 -1.97621e+00 -1.71715e+00 -2.23528e+00 -1.77858e+00 -1.77601e+00 -1.78114e+00
1.27040e+05 3.17000e+02 -1.97621e+00 -1.71715e+00 -2.23528e+00 -1.77955e+00 -1.77595e+00 -1.78316e+00
1.27200e+05 3.18000e+02 -1.92745e+00 -1.88500e+00 -1.96990e+00 -1.78072e+00 -1.77595e+00 -1.78549e+00
1.27360e+05 3.18000e+02 -1.92745e+00 -1.88500e+00 -1.96990e+00 -1.78208e+00 -1.77602e+00 -1.78814e+00
1.27520e+05 3.18000e+02 -1.92745e+00 -1.88500e+00 -1.96990e+00 -1.78362e+00 -1.77615e+00 -1.79109e+00
1.27680e+05 3.19000e+02 -2.07597e+00 -1.97758e+00 -2.17436e+00 -1.78533e+00 -1.77632e+00 -1.79434e+00
1.27840e+05 3.19000e+02 -2.07597e+00 -1.97758e+00 -2.17436e+00 -1.78722e+00 -1.77655e+00 -1.79789e+00
1.28000e+05 3.20000e+02 -1.65653e+00 -1.43556e+00 -1.87749e+00 -1.78927e+00 -1.77681e+00 -1.80173e+00
1.28160e+05 3.20000e+02 -1.65653e+00 -1.43556e+00 -1.87749e+00 -1.79148e+00 -1.77712e+00 -1.80585e+00
1.28320e+05 3.20000e+02 -1.65653e+00 -1.43556e+00 -1.87749e+00 -1.79385e+00 -1.77746e+00 -1.81024e+00
1.28480e+05 3.21000e+02 -1.81910e+00 -1.62974e+00 -2.00847e+00 -1.79636e+00 -1.77783e+00 -1.81490e+00
1.28640e+05 3.21000e+02 -1.81910e+00 -1.62974e+00 -2.00847e+00 -1.79902e+00 -1.77823e+00 -1.81980e+00
1.28800e+05 3.22000e+02 -2.07780e+00 -2.02146e+00 -2.13414e+00 -1.80180e+00 -1.77866e+00 -1.82494e+00
1.28960e+05 3.22000e+02 -2.07780e+00 -2.02146e+00 -2.13414e+00 -1.80470e+00 -1.77911e+00 -1.83029e+00
1.29120e+05 3.22000e+02 -2.07780e+00 -2.02146e+00 -2.13414e+00 -1.80772e+00 -1.77958e+00 -1.83586e+00
1.29280e+05 3.23000e+02 -2.00348e+00 -1.89685e+00 -2.11012e+00 -1.81084e+00 -1.78007e+00 -1.84161e+00
1.29440e+05 3.23000e+02 -2.00348e+00 -1.89685e+00 -2.11012e+00 -1.81405e+00 -1.78057e+00 -1.84753e+00
1.29600e+05 3.24000e+02 -1.88639e+00 -1.77995e+00 -1.99284e+00 -1.81734e+00 -1.78109e+00 -1.85360e+00
1.29760e+05 3.24000e+02 -1.88639e+00 -1.77995e+00 -1.99284e+00 -1.82070e+00 -1.78161e+00 -1.85980e+00
1.29920e+05 3.24000e+02 -1.88639e+00 -1.77995e+00 -1.99284e+00 -1.82413e+00 -1.78215e+00 -1.86611e+00
1.30080e+05 3.25000e+02 -1.70954e+00 -1.42049e+00 -1.99860e+00 -1.82760e+00 -1.78270e+00 -1.87251e+00
1.30240e+05 3.25000e+02 -1.70954e+00 -1.42049e+00 -1.99860e+00 -1.83112e+00 -1.78325e+00 -1.87898e+00
1.30400e+05 3.26000e+02 -1.89026e+00 -1.73181e+00 -2.04872e+00 -1.83466e+00 -1.78382e+00 -1.88549e+00
1.30560e+05 3.26000e+02 -1.89026e+00 -1.73181e+00 -2.04872e+00 -1.83821e+00 -1.78440e+00 -1.89202e+00
1.30720e+05 3.26000e+02 -1.89026e+00 -1.73181e+00 -2.04872e+00 -1.84177e+00 -1.78498e+00 -1.89855e+00
1.30880e+05 3.27000e+02 -1.51245e+00 -1.34872e+00 -1.67617e+00 -1.84532e+00 -1.78558e+00 -1.90506e+00
1.31040e+05 3.27000e+02 -1.51245e+00 -1.34872e+00 -1.67617e+00 -1.84885e+00 -1.78619e+00 -1.91152e+00
1.31200e+05 3.28000e+02 -1.80795e+00 -1.50012e+00 -2.11578e+00 -1.85236e+00 -1.78681e+00 -1.91791e+00
1.31360e+05 3.28000e+02 -1.80795e+00 -1.50012e+00 -2.11578e+00 -1.85582e+00 -1.78744e+00 -1.92421e+00
1.31520e+05 3.28000e+02 -1.80795e+00 -1.50012e+00 -2.11578e+00 -1.85923e+00 -1.78808e+00 -1.93039e+00
1.31680e+05 3.29000e+02 -1.76116e+00 -1.70531e+00 -1.81700e+00 -1.86259e+00 -1.78873e+00 -1.93645e+00
1.31840e+05 3.29000e+02 -1.76116e+00 -1.70531e+00 -1.81700e+00 -1.86588e+00 -1.78940e+00 -1.94236e+00
1.32000e+05 3.30000e+02 -1.72783e+00 -1.72202e+00 -1.73364e+00 -1.86909e+00 -1.79008e+00 -1.94811e+00
1.32160e+05 3.30000e+02 -1.72783e+00 -1.72202e+00 -1.73364e+00 -1.87223e+00 -1.79077e+00 -1.95368e+00
1.32320e+05 3.30000e+02 -1.72783e+00 -1.72202e+00 -1.73364e+00 -1.87526e+00 -1.79146e+00 -1.95905e+00
1.32480e+05 3.31000e+02 -1.66603e+00 -1.65874e+00 -1.67332e+00 -1.87818e+00 -1.79216e+00 -1.96421e+00
1.32640e+05 3.31000e+02 -1.66603e+00 -1.65874e+00 -1.67332e+00 -1.88101e+00 -1.79285e+00 -1.96916e+00
1.32800e+05 3.32000e+02 -2.02337e+00 -2.00860e+00 -2.03815e+00 -1.88372e+00 -1.79355e+00 -1.97388e+00
1.32960e+05 3.32000e+02 -2.02337e+00 -2.00860e+00 -2.03815e+00 -1.88630e+00 -1.79422e+00 -1.97837e+00
1.33120e+05 3.32000e+02 -2.02337e+00 -2.00860e+00 -2.03815e+00 -1.88875e+00 -1.79488e+00 -1.98261e+00
1.33280e+05 3.33000e+02 -1.91255e+00 -1.77390e+00 -2.05120e+00 -1.89105e+00 -1.79551e+00 -1.98660e+00
1.33440e+05 3.33000e+02 -1.91255e+00 -1.77390e+00 -2.05120e+00 -1.89322e+00 -1.79610e+00 -1.99033e+00
1.33600e+05 3.34000e+02 -1.98104e+00 -1.71702e+00 -2.24507e+00 -1.89521e+00 -1.79664e+00 -1.99379e+00
1.33760e+05 3.34000e+02 -1.98104e+00 -1.71702e+00 -2.24507e+00 -1.89704e+00 -1.79712e+00 -1.99697e+00
1.33920e+05 3.34000e+02 -1.98104e+00 -1.71702e+00 -2.24507e+00 -1.89871e+00 -1.79754e+00 -1.99987e+00
1.34080e+05 3.35000e+02 -1.78998e+00 -1.60434e+00 -1.97561e+00 -1.90017e+00 -1.79788e+00 -2.00247e+00
1.34240e+05 3.35000e+02 -1.78998e+00 -1.60434e+00 -1.97561e+00 -1.90146e+00 -1.79815e+00 -2.00477e+00
1.34400e+05 3.36000e+02 -1.75859e+00 -1.45926e+00 -2.05791e+00 -1.90253e+00 -1.79832e+00 -2.00675e+00
1.34560e+05 3.36000e+02 -1.75859e+00 -1.45926e+00 -2.05791e+00 -1.90341e+00 -1.79840e+00 -2.00841e+00
1.34720e+05 3.36000e+02 -1.75859e+00 -1.45926e+00 -2.05791e+00 -1.90406e+00 -1.79837e+00 -2.00974e+00
1.34880e+05 3.37000e+02 -1.54730e+00 -1.53062e+00 -1.56398e+00 -1.90448e+00 -1.79825e+00 -2.01072e+00
1.35040e+05 3.37000e+02 -1.54730e+00 -1.53062e+00 -1.56398e+00 -1.90469e+00 -1.79803e+00 -2.01136e+00
1.35200e+05 3.38000e+02 -1.65077e+00 -1.51595e+00 -1.78559e+00 -1.90467e+00 -1.79771e+00 -2.01163e+00
1.35360e+05 3.38000e+02 -1.65077e+00 -1.51595e+00 -1.78559e+00 -1.90442e+00 -1.79728e+00 -2.01155e+00
1.35520e+05 3.38000e+02 -1.65077e+00 -1.51595e+00 -1.78559e+00 -1.90394e+00 -1.79677e+00 -2.01111e+00
1.35680e+05 3.39000e+02 -1.73181e+00 -1.72639e+00 -1.73723e+00 -1.90324e+00 -1.79616e+00 -2.01031e+00
1.35840e+05 3.39000e+02 -1.73181e+00 -1.72639e+00 -1.73723e+00 -1.90233e+00 -1.79548e+00 -2.00917e+00
1.36000e+05 3.40000e+02 -1.88806e+00 -1.53391e+00 -2.24220e+00 -1.90119e+00 -1.79471e+00 -2.00768e+00
1.36160e+05 3.40000e+02 -1.88806e+00 -1.53391e+00 -2.24220e+00 -1.89987e+00 -1.79388e+00 -2.00587e+00
1.36320e+05 3.40000e+02 -1.88806e+00 -1.53391e+00 -2.24220e+00 -1.89837e+00 -1.79299e+00 -2.00374e+00
1.36480e+05 3.41000e+02 -1.72813e+00 -1.59016e+00 -1.86610e+00 -1.89668e+00 -1.79204e+00 -2.00133e+00
1.36640e+05 3.41000e+02 -1.72813e+00 -1.59016e+00 -1.86610e+00 -1.89485e+00 -1.79104e+00 -1.99865e+00
1.36800e+05 3.42000e+02 -1.79298e+00 -1.69751e+00 -1.88845e+00 -1.89288e+00 -1.79001e+00 -1.99574e+00
1.36960e+05 3.42000e+02 -1.79298e+00 -1.69751e+00 -1.88845e+00 -1.89077e+00 -1.78893e+00 -1.99261e+00
1.37120e+05 3.42000e+02 -1.79298e+00 -1.69751e+00 -1.88845e+00 -1.88856e+00 -1.78781e+00 -1.98931e+00
1.37280e+05 3.43000e+02 -1.88456e+00 -1.65331e+00 -2.11580e+00 -1.88626e+00 -1.78666e+00 -1.98586e+00
1.37440e+05 3.43000e+02 -1.88456e+00 -1.65331e+00 -2.11580e+00 -1.88387e+00 -1.78546e+00 -1.98228e+00
1.37600e+05 3.44000e+02 -1.93194e+00 -1.85163e+00 -2.01225e+00 -1.88143e+00 -1.78423e+00 -1.97862e+00
1.37760e+05 3.44000e+02 -1.93194e+00 -1.85163e+00 -2.01225e+00 -1.87893e+00 -1.78295e+00 -1.97490e+00
1.37920e+05 3.44000e+02 -1.93194e+00 -1.85163e+00 -2.01225e+00 -1.87638e+00 -1.78163e+00 -1.97114e+00
1.38080e+05 3.45000e+02 -1.44064e+00 -1.27692e+00 -1.60437e+00 -1.87381e+00 -1.78024e+00 -1.96738e+00
1.38240e+05 3.45000e+02 -1.44064e+00 -1.27692e+00 -1.60437e+00 -1.87122e+00 -1.77879e+00 -1.96364e+00
1.38400e+05 3.46000e+02 -1.44604e+00 -1.43828e+00 -1.45380e+00 -1.86860e+00 -1.77727e+00 -1.95993e+00
1.38560e+05 3.46000e+02 -1.44604e+00 -1.43828e+00 -1.45380e+00 -1.86598e+00 -1.77567e+00 -1.95629e+00
1.38720e+05 3.46000e+02 -1.44604e+00 -1.43828e+00 -1.45380e+00 -1.86335e+00 -1.77398e+00 -1.95272e+00
1.38880e+05 3.47000e+02 -1.76589e+00 -1.43679e+00 -2.09499e+00 -1.86072e+00 -1.77220e+00 -1.94924e+00
1.39040e+05 3.47000e+02 -1.76589e+00 -1.43679e+00 -2.09499e+00 -1.85809e+00 -1.77031e+00 -1.94587e+00
1.39200e+05 3.48000e+02 -1.99065e+00 -1.81214e+00 -2.16917e+00 -1.85546e+00 -1.76831e+00 -1.94261e+00
1.39360e+05 3.48000e+02 -1.99065e+00 -1.81214e+00 -2.16917e+00 -1.85285e+00 -1.76621e+00 -1.93949e+00
1.39520e+05 3.48000e+02 -1.99065e+00 -1.81214e+00 -2.16917e+00 -1.85024e+00 -1.76398e+00 -1.93650e+00
1.39680e+05 3.49000e+02 -1.70152e+00 -1.45516e+00 -1.94787e+00 -1.84764e+00 -1.76164e+00 -1.93365e+00
1.39840e+05 3.49000e+02 -1.70152e+00 -1.45516e+00 -1.94787e+00 -1.84506e+00 -1.75918e+00 -1.93094e+00
1.40000e+05 3.50000e+02 -1.56100e+00 -1.44115e+00 -1.68086e+00 -1.84250e+00 -1.75661e+00 -1.92839e+00
1.40160e+05 3.50000e+02 -1.56100e+00 -1.44115e+00 -1.68086e+00 -1.83996e+00 -1.75393e+00 -1.92598e+00
1.40320e+05 3.50000e+02 -1.56100e+00 -1.44115e+00 -1.68086e+00 -1.83743e+00 -1.75114e+00 -1.92372e+00
1.40480e+05 3.51000e+02 -1.74325e+00 -1.62442e+00 -1.86209e+00 -1.83493e+00 -1.74824e+00 -1.92161e+00
1.40640e+05 3.51000e+02 -1.74325e+00 -1.62442e+00 -1.86209e+00 -1.83245e+00 -1.74526e+00 -1.91964e+00
1.40800e+05 3.52000e+02 -1.55342e+00 -1.28262e+00 -1.82421e+00 -1.82999e+00 -1.74219e+00 -1.91780e+00
1.40960e+05 3.52000e+02 -1.55342e+00 -1.28262e+00 -1.82421e+00 -1.82756e+00 -1.73904e+00 -1.91609e+00
1.41120e+05 3.52000e+02 -1.55342e+00 -1.28262e+00 -1.82421e+00 -1.82516e+00 -1.73582e+00 -1.91450e+00
1.41280e+05 3.53000e+02 -1.70981e+00 -1.50128e+00 -1.91835e+00 -1.82278e+00 -1.73254e+00 -1.91302e+00
1.41440e+05 3.53000e+02 -1.70981e+00 -1.50128e+00 -1.91835e+00 -1.82042e+00 -1.72920e+00 -1.91164e+00
1.41600e+05 3.54000e+02 -1.79656e+00 -1.65426e+00 -1.93885e+00 -1.81808e+00 -1.72582e+00 -1.91035e+00
1.41760e+05 3.54000e+02 -1.79656e+00 -1.65426e+00 -1.93885e+00 -1.81576e+00 -1.72239e+00 -1.90913e+00
1.41920e+05 3.54000e+02 -1.79656e+00 -1.65426e+00 -1.93885e+00 -1.81346e+00 -1.71893e+00 -1.90799e+00
1.42080e+05 3.55000e+02 -1.59351e+00 -1.56508e+00 -1.62194e+00 -1.81117e+00 -1.71544e+00 -1.90690e+00
1.42240e+05 3.55000e+02 -1.59351e+00 -1.56508e+00 -1.62194e+00 -1.80890e+00 -1.71193e+00 -1.90586e+00
1.42400e+05 3.56000e+02 -1.65905e+00 -1.47737e+00 -1.84073e+00 -1.80663e+00 -1.70840e+00 -1.90486e+00
1.42560e+05 3.56000e+02 -1.65905e+00 -1.47737e+00 -1.84073e+00 -1.80438e+00 -1.70487e+00 -1.90389e+00
1.42720e+05 3.56000e+02 -1.65905e+00 -1.47737e+00 -1.84073e+00 -1.80212e+00 -1.70132e+00 -1.90293e+00
1.42880e+05 3.57000e+02 -1.67617e+00 -1.46001e+00 -1.89234e+00 -1.79988e+00 -1.69777e+00 -1.90199e+00
1.43040e+05 3.57000e+02 -1.67617e+00 -1.46001e+00 -1.89234e+00 -1.79764e+00 -1.69423e+00 -1.90105e+00
1.43200e+05 3.58000e+02 -1.75205e+00 -1.72865e+00 -1.77546e+00 -1.79540e+00 -1.69068e+00 -1.90011e+00
1.43360e+05 3.58000e+02 -1.75205e+00 -1.72865e+00 -1.77546e+00 -1.79316e+00 -1.68715e+00 -1.89916e+00
1.43520e+05 3.58000e+02 -1.75205e+00 -1.72865e+00 -1.77546e+00 -1.79090e+00 -1.68363e+00 -1.89818e+00
1.43680e+05 3.59000e+02 -1.75860e+00 -1.72143e+00 -1.79577e+00 -1.78865e+00 -1.68012e+00 -1.89719e+00
1.43840e+05 3.59000e+02 -1.75860e+00 -1.72143e+00 -1.79577e+00 -1.78640e+00 -1.67663e+00 -1.89617e+00
1.44000e+05 3.60000e+02 -1.98977e+00 -1.77660e+00 -2.20294e+00 -1.78414e+00 -1.67316e+00 -1.89511e+00
1.44160e+05 3.60000e+02 -1.98977e+00 -1.77660e+00 -2.20294e+00 -1.78187e+00 -1.66972e+00 -1.89401e+00
1.44320e+05 3.60000e+02 -1.98977e+00 -1.77660e+00 -2.20294e+00 -1.77958e+00 -1.66630e+00 -1.89287e+00
1.44480e+05 3.61000e+02 -1.59401e+00 -1.40471e+00 -1.78332e+00 -1.77729e+00 -1.66291e+00 -1.89167e+00
1.44640e+05 3.61000e+02 -1.59401e+00 -1.40471e+00 -1.78332e+00 -1.77500e+00 -1.65956e+00 -1.89043e+00
1.44800e+05 3.62000e+02 -1.76294e+00 -1.36118e+00 -2.16470e+00 -1.77269e+00 -1.65625e+00 -1.88912e+00
1.44960e+05 3.62000e+02 -1.76294e+00 -1.36118e+00 -2.16470e+00 -1.77036e+00 -1.65298e+00 -1.88775e+00
1.45120e+05 3.62000e+02 -1.76294e+00 -1.36118e+00 -2.16470e+00 -1.76804e+00 -1.64977e+00 -1.88632e+00
1.45280e+05 3.63000e+02 -1.83034e+00 -1.64184e+00 -2.01885e+00 -1.76571e+00 -1.64660e+00 -1.88482e+00
1.45440e+05 3.63000e+02 -1.83034e+00 -1.64184e+00 -2.01885e+00 -1.76338e+00 -1.64350e+00 -1.88326e+00
1.45600e+05 3.64000e+02 -1.60479e+00 -1.56192e+00 -1.64765e+00 -1.76104e+00 -1.64046e+00 -1.88162e+00
1.45760e+05 3.64000e+02 -1.60479e+00 -1.56192e+00 -1.64765e+00 -1.75870e+00 -1.63749e+00 -1.87992e+00
1.45920e+05 3.64000e+02 -1.60479e+00 -1.56192e+00 -1.64765e+00 -1.75637e+00 -1.63460e+00 -1.87814e+00
1.46080e+05 3.65000e+02 -1.66076e+00 -1.47160e+00 -1.84992e+00 -1.75405e+00 -1.63180e+00 -1.87630e+00
1.46240e+05 3.65000e+02 -1.66076e+00 -1.47160e+00 -1.84992e+00 -1.75175e+00 -1.62908e+00 -1.87441e+00
1.46400e+05 3.66000e+02 -1.77078e+00 -1.53483e+00 -2.00673e+00 -1.74946e+00 -1.62647e+00 -1.87245e+00
1.46560e+05 3.66000e+02 -1.77078e+00 -1.53483e+00 -2.00673e+00 -1.74720e+00 -1.62395e+00 -1.87044e+00
1.46720e+05 3.66000e+02 -1.77078e+00 -1.53483e+00 -2.00673e+00 -1.74498e+00 -1.62155e+00 -1.86840e+00
1.46880e+05 3.67000e+02 -1.83509e+00 -1.50620e+00 -2.16398e+00 -1.74279e+00 -1.61926e+00 -1.86632e+00
1.47040e+05 3.67000e+02 -1.83509e+00 -1.50620e+00 -2.16398e+00 -1.74066e+00 -1.61710e+00 -1.86423e+00
1.47200e+05 3.68000e+02 -1.84342e+00 -1.68493e+00 -2.00190e+00 -1.73860e+00 -1.61506e+00 -1.86213e+00
1.47360e+05 3.68000e+02 -1.84342e+00 -1.68493e+00 -2.00190e+00 -1.73659e+00 -1.61314e+00 -1.86004e+00
1.47520e+05 3.68000e+02 -1.84342e+00 -1.68493e+00 -2.00190e+00 -1.73466e+00 -1.61135e+00 -1.85797e+00
1.47680e+05 3.69000e+02 -1.61153e+00 -1.53490e+00 -1.68816e+00 -1.73282e+00 -1.60969e+00 -1.85595e+00
1.47840e+05 3.69000e+02 -1.61153e+00 -1.53490e+00 -1.68816e+00 -1.73107e+00 -1.60816e+00 -1.85397e+00
1.48000e+05 3.70000e+02 -1.71522e+00 -1.52475e+00 -1.90570e+00 -1.72941e+00 -1.60675e+00 -1.85208e+00
1.48160e+05 3.70000e+02 -1.71522e+00 -1.52475e+00 -1.90570e+00 -1.72786e+00 -1.60545e+00 -1.85027e+00
1.48320e+05 3.70000e+02 -1.71522e+00 -1.52475e+00 -1.90570e+00 -1.72642e+00 -1.60427e+00 -1.84856e+00
1.48480e+05 3.71000e+02 -1.70975e+00 -1.62242e+00 -1.79708e+00 -1.72508e+00 -1.60319e+00 -1.84697e+00
1.48640e+05 3.71000e+02 -1.70975e+00 -1.62242e+00 -1.79708e+00 -1.72386e+00 -1.60221e+00 -1.84552e+00
1.48800e+05 3.72000e+02 -1.95070e+00 -1.94776e+00 -1.95364e+00 -1.72276e+00 -1.60132e+00 -1.84421e+00
1.48960e+05 3.72000e+02 -1.95070e+00 -1.94776e+00 -1.95364e+00 -1.72178e+00 -1.60050e+00 -1.84305e+00
1.49120e+05 3.72000e+02 -1.95070e+00 -1.94776e+00 -1.95364e+00 -1.72091e+00 -1.59975e+00 -1.84206e+00
1.49280e+05 3.73000e+02 -1.78024e+00 -1.72154e+00 -1.83894e+00 -1.72015e+00 -1.59905e+00 -1.84125e+00
1.49440e+05 3.73000e+02 -1.78024e+00 -1.72154e+00 -1.83894e+00 -1.71951e+00 -1.59840e+00 -1.84061e+00
1.49600e+05 3.74000e+02 -1.51144e+00 -1.45755e+00 -1.56532e+00 -1.71898e+00 -1.59779e+00 -1.84017e+00
1.49760e+05 3.74000e+02 -1.51144e+00 -1.45755e+00 -1.56532e+00 -1.71855e+00 -1.59720e+00 -1.83990e+00
1.49920e+05 3.74000e+02 -1.51144e+00 -1.45755e+00 -1.56532e+00 -1.71823e+00 -1.59664e+00 -1.83983e+00
1.50080e+05 3.75000e+02 -1.76345e+00 -1.66132e+00 -1.86558e+00 -1.71801e+00 -1.59609e+00 -1.83994e+00
1.50240e+05 3.75000e+02 -1.76345e+00 -1.66132e+00 -1.86558e+00 -1.71789e+00 -1.59555e+00 -1.84023e+00
1.50400e+05 3.76000e+02 -1.81468e+00 -1.57097e+00 -2.05839e+00 -1.71786e+00 -1.59502e+00 -1.84069e+00
1.50560e+05 3.76000e+02 -1.81468e+00 -1.57097e+00 -2.05839e+00 -1.71791e+00 -1.59450e+00 -1.84131e+00
1.50720e+05 3.76000e+02 -1.81468e+00 -1.57097e+00 -2.05839e+00 -1.71803e+00 -1.59399e+00 -1.84208e+00
1.50880e+05 3.77000e+02 -1.97106e+00 -1.95061e+00 -1.99150e+00 -1.71824e+00 -1.59350e+00 -1.84298e+00
1.51040e+05 3.77000e+02 -1.97106e+00 -1.95061e+00 -1.99150e+00 -1.71851e+00 -1.59302e+00 -1.84400e+00
1.51200e+05 3.78000e+02 -1.72013e+00 -1.62969e+00 -1.81057e+00 -1.71885e+00 -1.59258e+00 -1.84512e+00
1.51360e+05 3.78000e+02 -1.72013e+00 -1.62969e+00 -1.81057e+00 -1.71925e+00 -1.59219e+00 -1.84631e+00
1.51520e+05 3.78000e+02 -1.72013e+00 -1.62969e+00 -1.81057e+00 -1.71970e+00 -1.59184e+00 -1.84756e+00
1.51680e+05 3.79000e+02 -1.67727e+00 -1.49351e+00 -1.86104e+00 -1.72019e+00 -1.59156e+00 -1.84883e+00
1.51840e+05 3.79000e+02 -1.67727e+00 -1.49351e+00 -1.86104e+00 -1.72074e+00 -1.59136e+00 -1.85012e+00
1.52000e+05 3.80000e+02 -1.78549e+00 -1.61302e+00 -1.95796e+00 -1.72132e+00 -1.59126e+00 -1.85139e+00
1.52160e+05 3.80000e+02 -1.78549e+00 -1.61302e+00 -1.95796e+00 -1.72193e+00 -1.59126e+00 -1.85261e+00
1.52320e+05 3.80000e+02 -1.78549e+00 -1.61302e+00 -1.95796e+00 -1.72259e+00 -1.59139e+00 -1.85378e+00
1.52480e+05 3.81000e+02 -1.91763e+00 -1.89836e+00 -1.93689e+00 -1.72325e+00 -1.59165e+00 -1.85486e+00
1.52640e+05 3.81000e+02 -1.91763e+00 -1.89836e+00 -1.93689e+00 -1.72396e+00 -1.59207e+00 -1.85584e+00
1.52800e+05 3.82000e+02 -1.73370e+00 -1.59732e+00 -1.87008e+00 -1.72466e+00 -1.59265e+00 -1.85668e+00
1.52960e+05 3.82000e+02 -1.73370e+00 -1.59732e+00 -1.87008e+00 -1.72540e+00 -1.59341e+00 -1.85738e+00
1.53120e+05 3.82000e+02 -1.73370e+00 -1.59732e+00 -1.87008e+00 -1.72615e+00 -1.59436e+00 -1.85793e+00
1.53280e+05 3.83000e+02 -1.63143e+00 -1.60699e+00 -1.65586e+00 -1.72690e+00 -1.59550e+00 -1.85830e+00
1.53440e+05 3.83000e+02 -1.63143e+00 -1.60699e+00 -1.65586e+00 -1.72766e+00 -1.59684e+00 -1.85848e+00
1.53600e+05 3.84000e+02 -1.81732e+00 -1.73277e+00 -1.90188e+00 -1.72843e+00 -1.59839e+00 -1.85847e+00
1.53760e+05 3.84000e+02 -1.81732e+00 -1.73277e+00 -1.90188e+00 -1.72921e+00 -1.60015e+00 -1.85827e+00
1.53920e+05 3.84000e+02 -1.81732e+00 -1.73277e+00 -1.90188e+00 -1.72999e+00 -1.60212e+00 -1.85787e+00
1.54080e+05 3.85000e+02 -1.77422e+00 -1.59426e+00 -1.95419e+00 -1.73079e+00 -1.60430e+00 -1.85727e+00
1.54240e+05 3.85000e+02 -1.77422e+00 -1.59426e+00 -1.95419e+00 -1.73158e+00 -1.60668e+00 -1.85648e+00
1.54400e+05 3.86000e+02 -1.71891e+00 -1.63822e+00 -1.79960e+00 -1.73238e+00 -1.60926e+00 -1.85550e+00
1.54560e+05 3.86000e+02 -1.71891e+00 -1.63822e+00 -1.79960e+00 -1.73320e+00 -1.61203e+00 -1.85436e+00
1.54720e+05 3.86000e+02 -1.71891e+00 -1.63822e+00 -1.79960e+00 -1.73401e+00 -1.61497e+00 -1.85305e+00
1.54880e+05 3.87000e+02 -1.68960e+00 -1.59996e+00 -1.77923e+00 -1.73483e+00 -1.61807e+00 -1.85160e+00
1.55040e+05 3.87000e+02 -1.68960e+00 -1.59996e+00 -1.77923e+00 -1.73568e+00 -1.62133e+00 -1.85002e+00
1.55200e+05 3.88000e+02 -1.81284e+00 -1.77301e+00 -1.85267e+00 -1.73652e+00 -1.62471e+00 -1.84833e+00
1.55360e+05 3.88000e+02 -1.81284e+00 -1.77301e+00 -1.85267e+00 -1.73738e+00 -1.62820e+00 -1.84655e+00
1.55520e+05 3.88000e+02 -1.81284e+00 -1.77301e+00 -1.85267e+00 -1.73825e+00 -1.63179e+00 -1.84470e+00
1.55680e+05 3.89000e+02 -1.75096e+00 -1.59312e+00 -1.90879e+00 -1.73913e+00 -1.63545e+00 -1.84280e+00
1.55840e+05 3.89000e+02 -1.75096e+00 -1.59312e+00 -1.90879e+00 -1.74002e+00 -1.63916e+00 -1.84087e+00
1.56000e+05 3.90000e+02 -1.78628e+00 -1.74106e+00 -1.83150e+00 -1.74091e+00 -1.64290e+00 -1.83893e+00
1.56160e+05 3.90000e+02 -1.78628e+00 -1.74106e+00 -1.83150e+00 -1.74182e+00 -1.64666e+00 -1.83698e+00
1.56320e+05 3.90000e+02 -1.78628e+00 -1.74106e+00 -1.83150e+00 -1.74273e+00 -1.65041e+00 -1.83506e+00
1.56480e+05 3.91000e+02 -1.66197e+00 -1.56448e+00 -1.75946e+00 -1.74366e+00 -1.65414e+00 -1.83318e+00
1.56640e+05 3.91000e+02 -1.66197e+00 -1.56448e+00 -1.75946e+00 -1.74458e+00 -1.65783e+00 -1.83133e+00
1.56800e+05 3.92000e+02 -1.80163e+00 -1.59772e+00 -2.00554e+00 -1.74551e+00 -1.66147e+00 -1.82955e+00
1.56960e+05 3.92000e+02 -1.80163e+00 -1.59772e+00 -2.00554e+00 -1.74642e+00 -1.66503e+00 -1.82782e+00
1.57120e+05 3.92000e+02 -1.80163e+00 -1.59772e+00 -2.00554e+00 -1.74735e+00 -1.66852e+00 -1.82617e+00
1.57280e+05 3.93000e+02 -1.56786e+00 -1.56195e+00 -1.57377e+00 -1.74825e+00 -1.67191e+00 -1.82459e+00
1.57440e+05 3.93000e+02 -1.56786e+00 -1.56195e+00 -1.57377e+00 -1.74913e+00 -1.67519e+00 -1.82308e+00
1.57600e+05 3.94000e+02 -1.70982e+00 -1.51272e+00 -1.90691e+00 -1.75001e+00 -1.67837e+00 -1.82165e+00
1.57760e+05 3.94000e+02 -1.70982e+00 -1.51272e+00 -1.90691e+00 -1.75086e+00 -1.68142e+00 -1.82030e+00
1.57920e+05 3.94000e+02 -1.70982e+00 -1.51272e+00 -1.90691e+00 -1.75169e+00 -1.68435e+00 -1.81903e+00
1.58080e+05 3.95000e+02 -1.68038e+00 -1.52354e+00 -1.83723e+00 -1.75249e+00 -1.68715e+00 -1.81782e+00
1.58240e+05 3.95000e+02 -1.68038e+00 -1.52354e+00 -1.83723e+00 -1.75325e+00 -1.68981e+00 -1.81669e+00
1.58400e+05 3.96000e+02 -1.63075e+00 -1.45374e+00 -1.80775e+00 -1.75398e+00 -1.69233e+00 -1.81563e+00
1.58560e+05 3.96000e+02 -1.63075e+00 -1.45374e+00 -1.80775e+00 -1.75467e+00 -1.69472e+00 -1.81462e+00
1.58720e+05 3.96000e+02 -1.63075e+00 -1.45374e+00 -1.80775e+00 -1.75533e+00 -1.69697e+00 -1.81368e+00
1.58880e+05 3.97000e+02 -1.37508e+00 -1.35709e+00 -1.39307e+00 -1.75594e+00 -1.69908e+00 -1.81279e+00
1.59040e+05 3.97000e+02 -1.37508e+00 -1.35709e+00 -1.39307e+00 -1.75650e+00 -1.70105e+00 -1.81194e+00
1.59200e+05 3.98000e+02 -1.66458e+00 -1.63524e+00 -1.69393e+00 -1.75701e+00 -1.70288e+00 -1.81114e+00
1.59360e+05 3.98000e+02 -1.66458e+00 -1.63524e+00 -1.69393e+00 -1.75748e+00 -1.70458e+00 -1.81038e+00
1.59520e+05 3.98000e+02 -1.66458e+00 -1.63524e+00 -1.69393e+00 -1.75789e+00 -1.70614e+00 -1.80965e+00
1.59680e+05 3.99000e+02 -1.60627e+00 -1.55028e+00 -1.66226e+00 -1.75826e+00 -1.70756e+00 -1.80895e+00
1.59840e+05 3.99000e+02 -1.60627e+00 -1.55028e+00 -1.66226e+00 -1.75856e+00 -1.70886e+00 -1.80827e+00
1.60000e+05 4.00000e+02 -1.91101e+00 -1.90432e+00 -1.91770e+00 -1.75882e+00 -1.71001e+00 -1.80762e+00
1.60160e+05 4.00000e+02 -1.91101e+00 -1.90432e+00 -1.91770e+00 -1.75900e+00 -1.71104e+00 -1.80697e+00
1.60320e+05 4.00000e+02 -1.91101e+00 -1.90432e+00 -1.91770e+00 -1.75914e+00 -1.71193e+00 -1.80634e+00
1.60480e+05 4.01000e+02 -1.62572e+00 -1.49057e+00 -1.76086e+00 -1.75920e+00 -1.71268e+00 -1.80572e+00
1.60640e+05 4.01000e+02 -1.62572e+00 -1.49057e+00 -1.76086e+00 -1.75919e+00 -1.71328e+00 -1.80510e+00
1.60800e+05 4.02000e+02 -1.58838e+00 -1.18715e+00 -1.98962e+00 -1.75912e+00 -1.71375e+00 -1.80449e+00
1.60960e+05 4.02000e+02 -1.58838e+00 -1.18715e+00 -1.98962e+00 -1.75896e+00 -1.71406e+00 -1.80387e+00
1.61120e+05 4.02000e+02 -1.58838e+00 -1.18715e+00 -1.98962e+00 -1.75873e+00 -1.71422e+00 -1.80324e+00
1.61280e+05 4.03000e+02 -1.81624e+00 -1.66745e+00 -1.96504e+00 -1.75841e+00 -1.71421e+00 -1.80261e+00
1.61440e+05 4.03000e+02 -1.81624e+00 -1.66745e+00 -1.96504e+00 -1.75800e+00 -1.71404e+00 -1.80196e+00
1.61600e+05 4.04000e+02 -1.74572e+00 -1.53280e+00 -1.95865e+00 -1.75750e+00 -1.71370e+00 -1.80129e+00
1.61760e+05 4.04000e+02 -1.74572e+00 -1.53280e+00 -1.95865e+00 -1.75689e+00 -1.71318e+00 -1.80059e+00
1.61920e+05 4.04000e+02 -1.74572e+00 -1.53280e+00 -1.95865e+00 -1.75617e+00 -1.71248e+00 -1.79986e+00
1.62080e+05 4.05000e+02 -1.75095e+00 -1.67176e+00 -1.83015e+00 -1.75534e+00 -1.71160e+00 -1.79908e+00
1.62240e+05 4.05000e+02 -1.75095e+00 -1.67176e+00 -1.83015e+00 -1.75440e+00 -1.71054e+00 -1.79826e+00
1.62400e+05 4.06000e+02 -1.71947e+00 -1.69368e+00 -1.74525e+00 -1.75335e+00 -1.70931e+00 -1.79739e+00
1.62560e+05 4.06000e+02 -1.71947e+00 -1.69368e+00 -1.74525e+00 -1.75216e+00 -1.70789e+00 -1.79644e+00
1.62720e+05 4.06000e+02 -1.71947e+00 -1.69368e+00 -1.74525e+00 -1.75088e+00 -1.70632e+00 -1.79543e+00
1.62880e+05 4.07000e+02 -1.98171e+00 -1.79593e+00 -2.16750e+00 -1.74945e+00 -1.70458e+00 -1.79432e+00
1.63040e+05 4.07000e+02 -1.98171e+00 -1.79593e+00 -2.16750e+00 -1.74792e+00 -1.70271e+00 -1.79313e+00
1.63200e+05 4.08000e+02 -1.58533e+00 -1.53720e+00 -1.63347e+00 -1.74627e+00 -1.70071e+00 -1.79183e+00
1.63360e+05 4.08000e+02 -1.58533e+00 -1.53720e+00 -1.63347e+00 -1.74451e+00 -1.69860e+00 -1.79042e+00
1.63520e+05 4.08000e+02 -1.58533e+00 -1.53720e+00 -1.63347e+00 -1.74265e+00 -1.69641e+00 -1.78889e+00
1.63680e+05 4.09000e+02 -1.79575e+00 -1.78280e+00 -1.80870e+00 -1.74070e+00 -1.69416e+00 -1.78724e+00
1.63840e+05 4.09000e+02 -1.79575e+00 -1.78280e+00 -1.80870e+00 -1.73866e+00 -1.69188e+00 -1.78544e+00
1.64000e+05 4.10000e+02 -1.34580e+00 -1.26082e+00 -1.43078e+00 -1.73655e+00 -1.68958e+00 -1.78351e+00
1.64160e+05 4.10000e+02 -1.34580e+00 -1.26082e+00 -1.43078e+00 -1.73437e+00 -1.68731e+00 -1.78143e+00
1.64320e+05 4.10000e+02 -1.34580e+00 -1.26082e+00 -1.43078e+00 -1.73215e+00 -1.68509e+00 -1.77921e+00
1.64480e+05 4.11000e+02 -2.03582e+00 -1.44750e+00 -2.62415e+00 -1.72989e+00 -1.68294e+00 -1.77684e+00
1.64640e+05 4.11000e+02 -2.03582e+00 -1.44750e+00 -2.62415e+00 -1.72761e+00 -1.68091e+00 -1.77432e+00
1.64800e+05 4.12000e+02 -1.32389e+00 -1.32329e+00 -1.32449e+00 -1.72532e+00 -1.67900e+00 -1.77165e+00
1.64960e+05 4.12000e+02 -1.32389e+00 -1.32329e+00 -1.32449e+00 -1.72305e+00 -1.67726e+00 -1.76884e+00
1.65120e+05 4.12000e+02 -1.32389e+00 -1.32329e+00 -1.32449e+00 -1.72080e+00 -1.67571e+00 -1.76590e+00
1.65280e+05 4.13000e+02 -1.51033e+00 -1.36292e+00 -1.65775e+00 -1.71860e+00 -1.67437e+00 -1.76284e+00
1.65440e+05 4.13000e+02 -1.51033e+00 -1.36292e+00 -1.65775e+00 -1.71646e+00 -1.67326e+00 -1.75966e+00
1.65600e+05 4.14000e+02 -1.33135e+00 -1.20433e+00 -1.45836e+00 -1.71439e+00 -1.67240e+00 -1.75638e+00
1.65760e+05 4.14000e+02 -1.33135e+00 -1.20433e+00 -1.45836e+00 -1.71240e+00 -1.67180e+00 -1.75301e+00
1.65920e+05 4.14000e+02 -1.33135e+00 -1.20433e+00 -1.45836e+00 -1.71052e+00 -1.67147e+00 -1.74956e+00
1.66080e+05 4.15000e+02 -1.54513e+00 -1.39524e+00 -1.69501e+00 -1.70874e+00 -1.67142e+00 -1.74606e+00
1.66240e+05 4.15000e+02 -1.54513e+00 -1.39524e+00 -1.69501e+00 -1.70708e+00 -1.67166e+00 -1.74251e+00
1.66400e+05 4.16000e+02 -1.71105e+00 -1.68982e+00 -1.73229e+00 -1.70555e+00 -1.67217e+00 -1.73894e+00
1.66560e+05 4.16000e+02 -1.71105e+00 -1.68982e+00 -1.73229e+00 -1.70416e+00 -1.67295e+00 -1.73537e+00
1.66720e+05 4.16000e+02 -1.71105e+00 -1.68982e+00 -1.73229e+00 -1.70290e+00 -1.67399e+00 -1.73181e+00
1.66880e+05 4.17000e+02 -1.50285e+00 -1.45841e+00 -1.54730e+00 -1.70178e+00 -1.67527e+00 -1.72829e+00
1.67040e+05 4.17000e+02 -1.50285e+00 -1.45841e+00 -1.54730e+00 -1.70080e+00 -1.67678e+00 -1.72482e+00
1.67200e+05 4.18000e+02 -1.67394e+00 -1.66282e+00 -1.68506e+00 -1.69995e+00 -1.67848e+00 -1.72141e+00
1.67360e+05 4.18000e+02 -1.67394e+00 -1.66282e+00 -1.68506e+00 -1.69921e+00 -1.68034e+00 -1.71809e+00
1.67520e+05 4.18000e+02 -1.67394e+00 -1.66282e+00 -1.68506e+00 -1.69861e+00 -1.68235e+00 -1.71487e+00
1.67680e+05 4.19000e+02 -1.59000e+00 -1.38294e+00 -1.79706e+00 -1.69810e+00 -1.68445e+00 -1.71176e+00
1.67840e+05 4.19000e+02 -1.59000e+00 -1.38294e+00 -1.79706e+00 -1.69769e+00 -1.68662e+00 -1.70877e+00
1.68000e+05 4.20000e+02 -1.58658e+00 -1.24209e+00 -1.93108e+00 -1.69735e+00 -1.68881e+00 -1.70590e+00
1.68160e+05 4.20000e+02 -1.58658e+00 -1.24209e+00 -1.93108e+00 -1.69707e+00 -1.69099e+00 -1.70316e+00
1.68320e+05 4.20000e+02 -1.58658e+00 -1.24209e+00 -1.93108e+00 -1.69684e+00 -1.69312e+00 -1.70055e+00
1.68480e+05 4.21000e+02 -1.68687e+00 -1.50798e+00 -1.86575e+00 -1.69661e+00 -1.69516e+00 -1.69807e+00
1.68640e+05 4.21000e+02 -1.68687e+00 -1.50798e+00 -1.86575e+00 -1.69639e+00 -1.69572e+00 -1.69707e+00
1.68800e+05 4.22000e+02 -1.59286e+00 -1.19953e+00 -1.98619e+00 -1.69615e+00 -1.69348e+00 -1.69882e+00
1.68960e+05 4.22000e+02 -1.59286e+00 -1.19953e+00 -1.98619e+00 -1.69586e+00 -1.69135e+00 -1.70037e+00
1.69120e+05 4.22000e+02 -1.59286e+00 -1.19953e+00 -1.98619e+00 -1.69551e+00 -1.68931e+00 -1.70170e+00
1.69280e+05 4.23000e+02 -1.45264e+00 -1.39763e+00 -1.50765e+00 -1.69508e+00 -1.68737e+00 -1.70278e+00
1.69440e+05 4.23000e+02 -1.45264e+00 -1.39763e+00 -1.50765e+00 -1.69454e+00 -1.68550e+00 -1.70359e+00
1.69600e+05 4.24000e+02 -1.67258e+00 -1.49960e+00 -1.84555e+00 -1.69390e+00 -1.68369e+00 -1.70411e+00
1.69760e+05 4.24000e+02 -1.67258e+00 -1.49960e+00 -1.84555e+00 -1.69312e+00 -1.68194e+00 -1.70431e+00
1.69920e+05 4.24000e+02 -1.67258e+00 -1.49960e+00 -1.84555e+00 -1.69222e+00 -1.68023e+00 -1.70420e+00
1.70080e+05 4.25000e+02 -1.47605e+00 -1.29570e+00 -1.65640e+00 -1.69116e+00 -1.67856e+00 -1.70376e+00
1.70240e+05 4.25000e+02 -1.47605e+00 -1.29570e+00 -1.65640e+00 -1.68995e+00 -1.67692e+00 -1.70299e+00
1.70400e+05 4.26000e+02 -1.32564e+00 -1.31205e+00 -1.33922e+00 -1.68859e+00 -1.67530e+00 -1.70189e+00
1.70560e+05 4.26000e+02 -1.32564e+00 -1.31205e+00 -1.33922e+00 -1.68708e+00 -1.67371e+00 -1.70045e+00
1.70720e+05 4.26000e+02 -1.32564e+00 -1.31205e+00 -1.33922e+00 -1.68541e+00 -1.67214e+00 -1.69868e+00
1.70880e+05 4.27000e+02 -1.55010e+00 -1.51991e+00 -1.58029e+00 -1.68359e+00 -1.67060e+00 -1.69659e+00
1.71040e+05 4.27000e+02 -1.55010e+00 -1.51991e+00 -1.58029e+00 -1.68164e+00 -1.66910e+00 -1.69418e+00
1.71200e+05 4.28000e+02 -1.77768e+00 -1.70399e+00 -1.85137e+00 -1.67955e+00 -1.66764e+00 -1.69145e+00
1.71360e+05 4.28000e+02 -1.77768e+00 -1.70399e+00 -1.85137e+00 -1.67733e+00 -1.66624e+00 -1.68842e+00
1.71520e+05 4.28000e+02 -1.77768e+00 -1.70399e+00 -1.85137e+00 -1.67501e+00 -1.66490e+00 -1.68511e+00
1.71680e+05 4.29000e+02 -1.62877e+00 -1.58669e+00 -1.67085e+00 -1.67258e+00 -1.66365e+00 -1.68151e+00
1.71840e+05 4.29000e+02 -1.62877e+00 -1.58669e+00 -1.67085e+00 -1.67007e+00 -1.66249e+00 -1.67764e+00
1.72000e+05 4.30000e+02 -1.51112e+00 -1.38877e+00 -1.63347e+00 -1.66747e+00 -1.66143e+00 -1.67351e+00
1.72160e+05 4.30000e+02 -1.51112e+00 -1.38877e+00 -1.63347e+00 -1.66481e+00 -1.66050e+00 -1.66913e+00
1.72320e+05 4.30000e+02 -1.51112e+00 -1.38877e+00 -1.63347e+00 -1.66211e+00 -1.65970e+00 -1.66452e+00
1.72480e+05 4.31000e+02 -1.47440e+00 -1.37693e+00 -1.57188e+00 -1.65937e+00 -1.65905e+00 -1.65970e+00
1.72640e+05 4.31000e+02 -1.47440e+00 -1.37693e+00 -1.57188e+00 -1.65660e+00 -1.65466e+00 -1.65855e+00
1.72800e+05 4.32000e+02 -1.73604e+00 -1.61831e+00 -1.85377e+00 -1.65382e+00 -1.64943e+00 -1.65821e+00
1.72960e+05 4.32000e+02 -1.73604e+00 -1.61831e+00 -1.85377e+00 -1.65102e+00 -1.64402e+00 -1.65803e+00
1.73120e+05 4.32000e+02 -1.73604e+00 -1.61831e+00 -1.85377e+00 -1.64823e+00 -1.63845e+00 -1.65801e+00
1.73280e+05 4.33000e+02 -1.42237e+00 -1.24056e+00 -1.60417e+00 -1.64544e+00 -1.63274e+00 -1.65814e+00
1.73440e+05 4.33000e+02 -1.42237e+00 -1.24056e+00 -1.60417e+00 -1.64267e+00 -1.62690e+00 -1.65843e+00
1.73600e+05 4.34000e+02 -1.69260e+00 -1.54421e+00 -1.84099e+00 -1.63991e+00 -1.62095e+00 -1.65887e+00
1.73760e+05 4.34000e+02 -1.69260e+00 -1.54421e+00 -1.84099e+00 -1.63718e+00 -1.61492e+00 -1.65943e+00
1.73920e+05 4.34000e+02 -1.69260e+00 -1.54421e+00 -1.84099e+00 -1.63447e+00 -1.60882e+00 -1.66012e+00
1.74080e+05 4.35000e+02 -1.67692e+00 -1.41113e+00 -1.94272e+00 -1.63179e+00 -1.60268e+00 -1.66090e+00
1.74240e+05 4.35000e+02 -1.67692e+00 -1.41113e+00 -1.94272e+00 -1.62915e+00 -1.59652e+00 -1.66178e+00
1.74400e+05 4.36000e+02 -1.59957e+00 -1.47248e+00 -1.72666e+00 -1.62655e+00 -1.59037e+00 -1.66272e+00
1.74560e+05 4.36000e+02 -1.59957e+00 -1.47248e+00 -1.72666e+00 -1.62398e+00 -1.58425e+00 -1.66371e+00
1.74720e+05 4.36000e+02 -1.59957e+00 -1.47248e+00 -1.72666e+00 -1.62146e+00 -1.57819e+00 -1.66473e+00
1.74880e+05 4.37000e+02 -1.81465e+00 -1.79510e+00 -1.83419e+00 -1.61899e+00 -1.57221e+00 -1.66577e+00
1.75040e+05 4.37000e+02 -1.81465e+00 -1.79510e+00 -1.83419e+00 -1.61657e+00 -1.56633e+00 -1.66680e+00
1.75200e+05 4.38000e+02 -1.68447e+00 -1.45656e+00 -1.91239e+00 -1.61420e+00 -1.56058e+00 -1.66781e+00
1.75360e+05 4.38000e+02 -1.68447e+00 -1.45656e+00 -1.91239e+00 -1.61188e+00 -1.55497e+00 -1.66879e+00
1.75520e+05 4.38000e+02 -1.68447e+00 -1.45656e+00 -1.91239e+00 -1.60963e+00 -1.54953e+00 -1.66972e+00
1.75680e+05 4.39000e+02 -1.55019e+00 -1.54009e+00 -1.56029e+00 -1.60743e+00 -1.54426e+00 -1.67059e+00
1.75840e+05 4.39000e+02 -1.55019e+00 -1.54009e+00 -1.56029e+00 -1.60529e+00 -1.53920e+00 -1.67139e+00
1.76000e+05 4.40000e+02 -1.79954e+00 -1.78310e+00 -1.81598e+00 -1.60323e+00 -1.53434e+00 -1.67213e+00
1.76160e+05 4.40000e+02 -1.79954e+00 -1.78310e+00 -1.81598e+00 -1.60124e+00 -1.52969e+00 -1.67279e+00
1.76320e+05 4.40000e+02 -1.79954e+00 -1.78310e+00 -1.81598e+00 -1.59932e+00 -1.52527e+00 -1.67337e+00
1.76480e+05 4.41000e+02 -1.54635e+00 -1.47547e+00 -1.61722e+00 -1.59748e+00 -1.52108e+00 -1.67388e+00
1.76640e+05 4.41000e+02 -1.54635e+00 -1.47547e+00 -1.61722e+00 -1.59572e+00 -1.51711e+00 -1.67433e+00
1.76800e+05 4.42000e+02 -1.81168e+00 -1.60924e+00 -2.01412e+00 -1.59405e+00 -1.51339e+00 -1.67471e+00
1.76960e+05 4.42000e+02 -1.81168e+00 -1.60924e+00 -2.01412e+00 -1.59247e+00 -1.50989e+00 -1.67504e+00
1.77120e+05 4.42000e+02 -1.81168e+00 -1.60924e+00 -2.01412e+00 -1.59098e+00 -1.50662e+00 -1.67533e+00
1.77280e+05 4.43000e+02 -1.60620e+00 -1.54818e+00 -1.66422e+00 -1.58959e+00 -1.50358e+00 -1.67560e+00
1.77440e+05 4.43000e+02 -1.60620e+00 -1.54818e+00 -1.66422e+00 -1.58831e+00 -1.50076e+00 -1.67585e+00
1.77600e+05 4.44000e+02 -1.52669e+00 -1.45163e+00 -1.60174e+00 -1.58713e+00 -1.49816e+00 -1.67610e+00
1.77760e+05 4.44000e+02 -1.52669e+00 -1.45163e+00 -1.60174e+00 -1.58607e+00 -1.49578e+00 -1.67636e+00
1.77920e+05 4.44000e+02 -1.52669e+00 -1.45163e+00 -1.60174e+00 -1.58513e+00 -1.49360e+00 -1.67666e+00
1.78080e+05 4.45000e+02 -1.68085e+00 -1.66846e+00 -1.69325e+00 -1.58432e+00 -1.49163e+00 -1.67700e+00
1.78240e+05 4.45000e+02 -1.68085e+00 -1.66846e+00 -1.69325e+00 -1.58363e+00 -1.48987e+00 -1.67739e+00
1.78400e+05 4.46000e+02 -1.64934e+00 -1.58646e+00 -1.71222e+00 -1.58308e+00 -1.48830e+00 -1.67785e+00
1.78560e+05 4.46000e+02 -1.64934e+00 -1.58646e+00 -1.71222e+00 -1.58266e+00 -1.48694e+00 -1.67839e+00
1.78720e+05 4.46000e+02 -1.64934e+00 -1.58646e+00 -1.71222e+00 -1.58239e+00 -1.48576e+00 -1.67902e+00
1.78880e+05 4.47000e+02 -1.65176e+00 -1.46007e+00 -1.84345e+00 -1.58225e+00 -1.48478e+00 -1.67973e+00
1.79040e+05 4.47000e+02 -1.65176e+00 -1.46007e+00 -1.84345e+00 -1.58227e+00 -1.48400e+00 -1.68054e+00
1.79200e+05 4.48000e+02 -1.70266e+00 -1.58121e+00 -1.82410e+00 -1.58243e+00 -1.48341e+00 -1.68145e+00
1.79360e+05 4.48000e+02 -1.70266e+00 -1.58121e+00 -1.82410e+00 -1.58274e+00 -1.48302e+00 -1.68245e+00
1.79520e+05 4.48000e+02 -1.70266e+00 -1.58121e+00 -1.82410e+00 -1.58319e+00 -1.48283e+00 -1.68355e+00
1.79680e+05 4.49000e+02 -1.48083e+00 -1.37643e+00 -1.58522e+00 -1.58378e+00 -1.48284e+00 -1.68473e+00
1.79840e+05 4.49000e+02 -1.48083e+00 -1.37643e+00 -1.58522e+00 -1.58452e+00 -1.48305e+00 -1.68598e+00
1.80000e+05 4.50000e+02 -1.58675e+00 -1.42693e+00 -1.74657e+00 -1.58539e+00 -1.48347e+00 -1.68730e+00
1.80160e+05 4.50000e+02 -1.58675e+00 -1.42693e+00 -1.74657e+00 -1.58638e+00 -1.48410e+00 -1.68867e+00
1.80320e+05 4.50000e+02 -1.58675e+00 -1.42693e+00 -1.74657e+00 -1.58750e+00 -1.48494e+00 -1.69007e+00
1.80480e+05 4.51000e+02 -1.81676e+00 -1.73895e+00 -1.89457e+00 -1.58874e+00 -1.48598e+00 -1.69150e+00
1.80640e+05 4.51000e+02 -1.81676e+00 -1.73895e+00 -1.89457e+00 -1.59009e+00 -1.48724e+00 -1.69294e+00
1.80800e+05 4.52000e+02 -1.54980e+00 -1.41287e+00 -1.68672e+00 -1.59153e+00 -1.48870e+00 -1.69437e+00
1.80960e+05 4.52000e+02 -1.54980e+00 -1.41287e+00 -1.68672e+00 -1.59307e+00 -1.49036e+00 -1.69578e+00
1.81120e+05 4.52000e+02 -1.54980e+00 -1.41287e+00 -1.68672e+00 -1.59469e+00 -1.49223e+00 -1.69715e+00
1.81280e+05 4.53000e+02 -1.48779e+00 -1.43865e+00 -1.53693e+00 -1.59637e+00 -1.49428e+00 -1.69846e+00
1.81440e+05 4.53000e+02 -1.48779e+00 -1.43865e+00 -1.53693e+00 -1.59811e+00 -1.49651e+00 -1.69972e+00
1.81600e+05 4.54000e+02 -1.54809e+00 -1.44773e+00 -1.64846e+00 -1.59991e+00 -1.49892e+00 -1.70089e+00
1.81760e+05 4.54000e+02 -1.54809e+00 -1.44773e+00 -1.64846e+00 -1.60173e+00 -1.50148e+00 -1.70199e+00
1.81920e+05 4.54000e+02 -1.54809e+00 -1.44773e+00 -1.64846e+00 -1.60359e+00 -1.50418e+00 -1.70299e+00
1.82080e+05 4.55000e+02 -1.54114e+00 -1.37451e+00 -1.70778e+00 -1.60545e+00 -1.50701e+00 -1.70389e+00
1.82240e+05 4.55000e+02 -1.54114e+00 -1.37451e+00 -1.70778e+00 -1.60732e+00 -1.50994e+00 -1.70470e+00
1.82400e+05 4.56000e+02 -1.58164e+00 -1.52661e+00 -1.63668e+00 -1.60918e+00 -1.51295e+00 -1.70541e+00
1.82560e+05 4.56000e+02 -1.58164e+00 -1.52661e+00 -1.63668e+00 -1.61103e+00 -1.51604e+00 -1.70602e+00
1.82720e+05 4.56000e+02 -1.58164e+00 -1.52661e+00 -1.63668e+00 -1.61285e+00 -1.51916e+00 -1.70653e+00
1.82880e+05 4.57000e+02 -1.40050e+00 -1.26857e+00 -1.53244e+00 -1.61464e+00 -1.52231e+00 -1.70696e+00
1.83040e+05 4.57000e+02 -1.40050e+00 -1.26857e+00 -1.53244e+00 -1.61637e+00 -1.52545e+00 -1.70729e+00
1.83200e+05 4.58000e+02 -1.38004e+00 -1.25621e+00 -1.50387e+00 -1.61806e+00 -1.52857e+00 -1.70755e+00
1.83360e+05 4.58000e+02 -1.38004e+00 -1.25621e+00 -1.50387e+00 -1.61970e+00 -1.53165e+00 -1.70774e+00
1.83520e+05 4.58000e+02 -1.38004e+00 -1.25621e+00 -1.50387e+00 -1.62126e+00 -1.53466e+00 -1.70786e+00
1.83680e+05 4.59000e+02 -1.66834e+00 -1.66261e+00 -1.67408e+00 -1.62275e+00 -1.53758e+00 -1.70792e+00
1.83840e+05 4.59000e+02 -1.66834e+00 -1.66261e+00 -1.67408e+00 -1.62417e+00 -1.54040e+00 -1.70793e+00
1.84000e+05 4.60000e+02 -1.70736e+00 -1.54926e+00 -1.86545e+00 -1.62549e+00 -1.54309e+00 -1.70790e+00
1.84160e+05 4.60000e+02 -1.70736e+00 -1.54926e+00 -1.86545e+00 -1.62673e+00 -1.54564e+00 -1.70782e+00
1.84320e+05 4.60000e+02 -1.70736e+00 -1.54926e+00 -1.86545e+00 -1.62788e+00 -1.54804e+00 -1.70772e+00
1.84480e+05 4.61000e+02 -1.53283e+00 -1.36947e+00 -1.69619e+00 -1.62893e+00 -1.55027e+00 -1.70758e+00
1.84640e+05 4.61000e+02 -1.53283e+00 -1.36947e+00 -1.69619e+00 -1.62986e+00 -1.55231e+00 -1.70741e+00
1.84800e+05 4.62000e+02 -1.40644e+00 -1.23897e+00 -1.57391e+00 -1.63070e+00 -1.55417e+00 -1.70722e+00
1.84960e+05 4.62000e+02 -1.40644e+00 -1.23897e+00 -1.57391e+00 -1.63141e+00 -1.55582e+00 -1.70700e+00
1.85120e+05 4.62000e+02 -1.40644e+00 -1.23897e+00 -1.57391e+00 -1.63200e+00 -1.55725e+00 -1.70676e+00
1.85280e+05 4.63000e+02 -1.40299e+00 -1.28214e+00 -1.52385e+00 -1.63247e+00 -1.55847e+00 -1.70648e+00
1.85440e+05 4.63000e+02 -1.40299e+00 -1.28214e+00 -1.52385e+00 -1.63282e+00 -1.55947e+00 -1.70618e+00
1.85600e+05 4.64000e+02 -1.83554e+00 -1.74592e+00 -1.92516e+00 -1.63304e+00 -1.56024e+00 -1.70584e+00
1.85760e+05 4.64000e+02 -1.83554e+00 -1.74592e+00 -1.92516e+00 -1.63312e+00 -1.56077e+00 -1.70546e+00
1.85920e+05 4.64000e+02 -1.83554e+00 -1.74592e+00 -1.92516e+00 -1.63305e+00 -1.56107e+00 -1.70504e+00
1.86080e+05 4.65000e+02 -1.42928e+00 -1.38867e+00 -1.46989e+00 -1.63285e+00 -1.56113e+00 -1.70456e+00
1.86240e+05 4.65000e+02 -1.42928e+00 -1.38867e+00 -1.46989e+00 -1.63251e+00 -1.56097e+00 -1.70404e+00
1.86400e+05 4.66000e+02 -1.46984e+00 -1.44754e+00 -1.49214e+00 -1.63201e+00 -1.56057e+00 -1.70346e+00
1.86560e+05 4.66000e+02 -1.46984e+00 -1.44754e+00 -1.49214e+00 -1.63139e+00 -1.55994e+00 -1.70283e+00
1.86720e+05 4.66000e+02 -1.46984e+00 -1.44754e+00 -1.49214e+00 -1.63061e+00 -1.55909e+00 -1.70213e+00
1.86880e+05 4.67000e+02 -1.46934e+00 -1.37379e+00 -1.56489e+00 -1.62969e+00 -1.55802e+00 -1.70137e+00
1.87040e+05 4.67000e+02 -1.46934e+00 -1.37379e+00 -1.56489e+00 -1.62865e+00 -1.55674e+00 -1.70055e+00
1.87200e+05 4.68000e+02 -1.67636e+00 -1.54785e+00 -1.80486e+00 -1.62746e+00 -1.55526e+00 -1.69966e+00
1.87360e+05 4.68000e+02 -1.67636e+00 -1.54785e+00 -1.80486e+00 -1.62615e+00 -1.55359e+00 -1.69871e+00
1.87520e+05 4.68000e+02 -1.67636e+00 -1.54785e+00 -1.80486e+00 -1.62472e+00 -1.55173e+00 -1.69770e+00
1.87680e+05 4.69000e+02 -1.57172e+00 -1.30236e+00 -1.84109e+00 -1.62317e+00 -1.54970e+00 -1.69664e+00
1.87840e+05 4.69000e+02 -1.57172e+00 -1.30236e+00 -1.84109e+00 -1.62152e+00 -1.54752e+00 -1.69552e+00
1.88000e+05 4.70000e+02 -1.54001e+00 -1.29146e+00 -1.78856e+00 -1.61976e+00 -1.54518e+00 -1.69434e+00
1.88160e+05 4.70000e+02 -1.54001e+00 -1.29146e+00 -1.78856e+00 -1.61791e+00 -1.54271e+00 -1.69312e+00
1.88320e+05 4.70000e+02 -1.54001e+00 -1.29146e+00 -1.78856e+00 -1.61599e+00 -1.54013e+00 -1.69184e+00
1.88480e+05 4.71000e+02 -1.66501e+00 -1.16723e+00 -2.16279e+00 -1.61399e+00 -1.53744e+00 -1.69053e+00
1.88640e+05 4.71000e+02 -1.66501e+00 -1.16723e+00 -2.16279e+00 -1.61191e+00 -1.53466e+00 -1.68917e+00
1.88800e+05 4.72000e+02 -1.51129e+00 -1.33951e+00 -1.68307e+00 -1.60979e+00 -1.53181e+00 -1.68776e+00
1.88960e+05 4.72000e+02 -1.51129e+00 -1.33951e+00 -1.68307e+00 -1.60762e+00 -1.52892e+00 -1.68632e+00
1.89120e+05 4.72000e+02 -1.51129e+00 -1.33951e+00 -1.68307e+00 -1.60541e+00 -1.52598e+00 -1.68484e+00
1.89280e+05 4.73000e+02 -1.90956e+00 -1.34441e+00 -2.47471e+00 -1.60318e+00 -1.52303e+00 -1.68332e+00
1.89440e+05 4.73000e+02 -1.90956e+00 -1.34441e+00 -2.47471e+00 -1.60092e+00 -1.52007e+00 -1.68176e+00
1.89600e+05 4.74000e+02 -2.11634e+00 -1.58520e+00 -2.64748e+00 -1.59864e+00 -1.51712e+00 -1.68017e+00
1.89760e+05 4.74000e+02 -2.11634e+00 -1.58520e+00 -2.64748e+00 -1.59638e+00 -1.51421e+00 -1.67854e+00
1.89920e+05 4.74000e+02 -2.11634e+00 -1.58520e+00 -2.64748e+00 -1.59410e+00 -1.51133e+00 -1.67688e+00
1.90080e+05 4.75000e+02 -2.00357e+00 -1.68596e+00 -2.32117e+00 -1.59184e+00 -1.50850e+00 -1.67519e+00
1.90240e+05 4.75000e+02 -2.00357e+00 -1.68596e+00 -2.32117e+00 -1.58961e+00 -1.50574e+00 -1.67348e+00
1.90400e+05 4.76000e+02 -1.79522e+00 -1.72356e+00 -1.86688e+00 -1.58740e+00 -1.50304e+00 -1.67176e+00
1.90560e+05 4.76000e+02 -1.79522e+00 -1.72356e+00 -1.86688e+00 -1.58522e+00 -1.50042e+00 -1.67003e+00
1.90720e+05 4.76000e+02 -1.79522e+00 -1.72356e+00 -1.86688e+00 -1.58309e+00 -1.49787e+00 -1.66831e+00
1.90880e+05 4.77000e+02 -1.42817e+00 -1.30143e+00 -1.55492e+00 -1.58100e+00 -1.49540e+00 -1.66661e+00
1.91040e+05 4.77000e+02 -1.42817e+00 -1.30143e+00 -1.55492e+00 -1.57898e+00 -1.49301e+00 -1.66495e+00
1.91200e+05 4.78000e+02 -1.85880e+00 -1.63391e+00 -2.08370e+00 -1.57702e+00 -1.49069e+00 -1.66335e+00
1.91360e+05 4.78000e+02 -1.85880e+00 -1.63391e+00 -2.08370e+00 -1.57514e+00 -1.48844e+00 -1.66184e+00
1.91520e+05 4.78000e+02 -1.85880e+00 -1.63391e+00 -2.08370e+00 -1.57334e+00 -1.48624e+00 -1.66043e+00
1.91680e+05 4.79000e+02 -1.56036e+00 -1.15761e+00 -1.96311e+00 -1.57163e+00 -1.48410e+00 -1.65916e+00
1.91840e+05 4.79000e+02 -1.56036e+00 -1.15761e+00 -1.96311e+00 -1.57004e+00 -1.48201e+00 -1.65806e+00
1.92000e+05 4.80000e+02 -1.59895e+00 -1.17054e+00 -2.02736e+00 -1.56855e+00 -1.47995e+00 -1.65716e+00
1.92160e+05 4.80000e+02 -1.59895e+00 -1.17054e+00 -2.02736e+00 -1.56722e+00 -1.47793e+00 -1.65650e+00
1.92320e+05 4.80000e+02 -1.59895e+00 -1.17054e+00 -2.02736e+00 -1.56602e+00 -1.47593e+00 -1.65611e+00
1.92480e+05 4.81000e+02 -1.67666e+00 -1.66498e+00 -1.68834e+00 -1.56499e+00 -1.47395e+00 -1.65603e+00
1.92640e+05 4.81000e+02 -1.67666e+00 -1.66498e+00 -1.68834e+00 -1.56415e+00 -1.47200e+00 -1.65631e+00
1.92800e+05 4.82000e+02 -1.43175e+00 -1.33391e+00 -1.52960e+00 -1.56351e+00 -1.47006e+00 -1.65696e+00
1.92960e+05 4.82000e+02 -1.43175e+00 -1.33391e+00 -1.52960e+00 -1.56309e+00 -1.46814e+00 -1.65803e+00
1.93120e+05 4.82000e+02 -1.43175e+00 -1.33391e+00 -1.52960e+00 -1.56290e+00 -1.46625e+00 -1.65954e+00
1.93280e+05 4.83000e+02 -1.51897e+00 -1.35263e+00 -1.68531e+00 -1.56295e+00 -1.46439e+00 -1.66151e+00
1.93440e+05 4.83000e+02 -1.51897e+00 -1.35263e+00 -1.68531e+00 -1.56327e+00 -1.46257e+00 -1.66397e+00
1.93600e+05 4.84000e+02 -1.50917e+00 -1.18667e+00 -1.83167e+00 -1.56386e+00 -1.46079e+00 -1.66693e+00
1.93760e+05 4.84000e+02 -1.50917e+00 -1.18667e+00 -1.83167e+00 -1.56473e+00 -1.45907e+00 -1.67039e+00
1.93920e+05 4.84000e+02 -1.50917e+00 -1.18667e+00 -1.83167e+00 -1.56589e+00 -1.45742e+00 -1.67436e+00
1.94080e+05 4.85000e+02 -1.66125e+00 -1.52314e+00 -1.79937e+00 -1.56733e+00 -1.45584e+00 -1.67883e+00
1.94240e+05 4.85000e+02 -1.66125e+00 -1.52314e+00 -1.79937e+00 -1.56906e+00 -1.45434e+00 -1.68379e+00
1.94400e+05 4.86000e+02 -1.50864e+00 -1.49890e+00 -1.51838e+00 -1.57108e+00 -1.45293e+00 -1.68923e+00
1.94560e+05 4.86000e+02 -1.50864e+00 -1.49890e+00 -1.51838e+00 -1.57337e+00 -1.45163e+00 -1.69512e+00
1.94720e+05 4.86000e+02 -1.50864e+00 -1.49890e+00 -1.51838e+00 -1.57593e+00 -1.45042e+00 -1.70143e+00
1.94880e+05 4.87000e+02 -1.47281e+00 -1.29174e+00 -1.65388e+00 -1.57872e+00 -1.44932e+00 -1.70813e+00
1.95040e+05 4.87000e+02 -1.47281e+00 -1.29174e+00 -1.65388e+00 -1.58175e+00 -1.44833e+00 -1.71517e+00
1.95200e+05 4.88000e+02 -1.59638e+00 -1.57423e+00 -1.61853e+00 -1.58498e+00 -1.44745e+00 -1.72251e+00
1.95360e+05 4.88000e+02 -1.59638e+00 -1.57423e+00 -1.61853e+00 -1.58839e+00 -1.44668e+00 -1.73010e+00
1.95520e+05 4.88000e+02 -1.59638e+00 -1.57423e+00 -1.61853e+00 -1.59194e+00 -1.44601e+00 -1.73788e+00
1.95680e+05 4.89000e+02 -1.72769e+00 -1.50093e+00 -1.95444e+00 -1.59563e+00 -1.44545e+00 -1.74581e+00
1.95840e+05 4.89000e+02 -1.72769e+00 -1.50093e+00 -1.95444e+00 -1.59940e+00 -1.44498e+00 -1.75382e+00
1.96000e+05 4.90000e+02 -1.57882e+00 -1.42339e+00 -1.73425e+00 -1.60323e+00 -1.44461e+00 -1.76185e+00
1.96160e+05 4.90000e+02 -1.57882e+00 -1.42339e+00 -1.73425e+00 -1.60708e+00 -1.44432e+00 -1.76984e+00
1.96320e+05 4.90000e+02 -1.57882e+00 -1.42339e+00 -1.73425e+00 -1.61092e+00 -1.44412e+00 -1.77773e+00
1.96480e+05 4.91000e+02 -1.63469e+00 -1.59918e+00 -1.67019e+00 -1.61472e+00 -1.44399e+00 -1.78545e+00
1.96640e+05 4.91000e+02 -1.63469e+00 -1.59918e+00 -1.67019e+00 -1.61844e+00 -1.44394e+00 -1.79295e+00
1.96800e+05 4.92000e+02 -1.35479e+00 -1.12621e+00 -1.58337e+00 -1.62206e+00 -1.44395e+00 -1.80017e+00
1.96960e+05 4.92000e+02 -1.35479e+00 -1.12621e+00 -1.58337e+00 -1.62555e+00 -1.44403e+00 -1.80706e+00
1.97120e+05 4.92000e+02 -1.35479e+00 -1.12621e+00 -1.58337e+00 -1.62886e+00 -1.44417e+00 -1.81355e+00
1.97280e+05 4.93000e+02 -1.46919e+00 -1.43851e+00 -1.49987e+00 -1.63199e+00 -1.44438e+00 -1.81960e+00
1.97440e+05 4.93000e+02 -1.46919e+00 -1.43851e+00 -1.49987e+00 -1.63491e+00 -1.44465e+00 -1.82517e+00
1.97600e+05 4.94000e+02 -1.55222e+00 -1.39145e+00 -1.71300e+00 -1.63760e+00 -1.44498e+00 -1.83022e+00
1.97760e+05 4.94000e+02 -1.55222e+00 -1.39145e+00 -1.71300e+00 -1.64004e+00 -1.44537e+00 -1.83471e+00
1.97920e+05 4.94000e+02 -1.55222e+00 -1.39145e+00 -1.71300e+00 -1.64222e+00 -1.44583e+00 -1.83861e+00
1.98080e+05 4.95000e+02 -1.50873e+00 -1.45616e+00 -1.56129e+00 -1.64413e+00 -1.44635e+00 -1.84191e+00
1.98240e+05 4.95000e+02 -1.50873e+00 -1.45616e+00 -1.56129e+00 -1.64576e+00 -1.44695e+00 -1.84458e+00
1.98400e+05 4.96000e+02 -1.44521e+00 -1.39688e+00 -1.49354e+00 -1.64711e+00 -1.44762e+00 -1.84661e+00
1.98560e+05 4.96000e+02 -1.44521e+00 -1.39688e+00 -1.49354e+00 -1.64819e+00 -1.44837e+00 -1.84802e+00
1.98720e+05 4.96000e+02 -1.44521e+00 -1.39688e+00 -1.49354e+00 -1.64899e+00 -1.44919e+00 -1.84878e+00
1.98880e+05 4.97000e+02 -1.35193e+00 -1.20083e+00 -1.50302e+00 -1.64951e+00 -1.45009e+00 -1.84893e+00
1.99040e+05 4.97000e+02 -1.35193e+00 -1.20083e+00 -1.50302e+00 -1.64976e+00 -1.45107e+00 -1.84846e+00
1.99200e+05 4.98000e+02 -1.37844e+00 -1.23601e+00 -1.52087e+00 -1.64976e+00 -1.45213e+00 -1.84740e+00
1.99360e+05 4.98000e+02 -1.37844e+00 -1.23601e+00 -1.52087e+00 -1.64952e+00 -1.45326e+00 -1.84577e+00
1.99520e+05 4.98000e+02 -1.37844e+00 -1.23601e+00 -1.52087e+00 -1.64902e+00 -1.45446e+00 -1.84359e+00
1.99680e+05 4.99000e+02 -1.37201e+00 -1.29893e+00 -1.44509e+00 -1.64831e+00 -1.45573e+00 -1.84090e+00
1.99840e+05 4.99000e+02 -1.37201e+00 -1.29893e+00 -1.44509e+00 -1.64739e+00 -1.45706e+00 -1.83773e+00


==> sloshing_ddpg.dat <==
0.00000e+00 0.00000e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
1.60000e+02 0.00000e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
3.20000e+02 1.00000e+00 -5.45501e+00 -4.21667e+00 -6.69335e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
4.80000e+02 2.00000e+00 -5.85227e+00 -5.45440e+00 -6.25014e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
6.40000e+02 3.00000e+00 -5.82146e+00 -5.25504e+00 -6.38787e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
8.00000e+02 4.00000e+00 -5.43051e+00 -4.94857e+00 -5.91246e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
9.60000e+02 4.00000e+00 -5.43051e+00 -4.94857e+00 -5.91246e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
1.12000e+03 5.00000e+00 -2.31365e+00 -2.26833e+00 -2.35896e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
1.28000e+03 6.00000e+00 -1.37504e+00 -1.36034e+00 -1.38974e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
1.44000e+03 7.00000e+00 -1.44416e+00 -1.34163e+00 -1.54669e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
1.60000e+03 8.00000e+00 -1.37629e+00 -1.27935e+00 -1.47322e+00 -5.89024e+00 -5.32345e+00 -6.45703e+00
1.76000e+03 8.00000e+00 -1.37629e+00 -1.27935e+00 -1.47322e+00 -5.89023e+00 -5.32344e+00 -6.45702e+00
1.92000e+03 9.00000e+00 -1.44945e+00 -1.28998e+00 -1.60891e+00 -5.89023e+00 -5.32344e+00 -6.45702e+00
2.08000e+03 1.00000e+01 -1.45901e+00 -1.27007e+00 -1.64795e+00 -5.89022e+00 -5.32343e+00 -6.45702e+00
2.24000e+03 1.10000e+01 -1.42612e+00 -1.26098e+00 -1.59126e+00 -5.89021e+00 -5.32343e+00 -6.45700e+00
2.40000e+03 1.20000e+01 -1.40871e+00 -1.34200e+00 -1.47542e+00 -5.89019e+00 -5.32341e+00 -6.45697e+00
2.56000e+03 1.20000e+01 -1.40871e+00 -1.34200e+00 -1.47542e+00 -5.89015e+00 -5.32338e+00 -6.45691e+00
2.72000e+03 1.30000e+01 -1.46477e+00 -1.35367e+00 -1.57587e+00 -5.89007e+00 -5.32333e+00 -6.45681e+00
2.88000e+03 1.40000e+01 -1.42397e+00 -1.33011e+00 -1.51783e+00 -5.88995e+00 -5.32325e+00 -6.45665e+00
3.04000e+03 1.50000e+01 -1.45581e+00 -1.36087e+00 -1.55074e+00 -5.88974e+00 -5.32310e+00 -6.45638e+00
3.20000e+03 1.60000e+01 -1.41611e+00 -1.33059e+00 -1.50163e+00 -5.88942e+00 -5.32288e+00 -6.45595e+00
3.36000e+03 1.60000e+01 -1.41611e+00 -1.33059e+00 -1.50163e+00 -5.88892e+00 -5.32253e+00 -6.45531e+00
3.52000e+03 1.70000e+01 -1.42128e+00 -1.35428e+00 -1.48828e+00 -5.88817e+00 -5.32200e+00 -6.45435e+00
3.68000e+03 1.80000e+01 -1.46095e+00 -1.40710e+00 -1.51480e+00 -5.88710e+00 -5.32122e+00 -6.45299e+00
3.84000e+03 1.90000e+01 -1.47739e+00 -1.39716e+00 -1.55763e+00 -5.88559e+00 -5.32009e+00 -6.45108e+00
4.00000e+03 2.00000e+01 -1.47531e+00 -1.40291e+00 -1.54771e+00 -5.88351e+00 -5.31852e+00 -6.44850e+00
4.16000e+03 2.00000e+01 -1.47531e+00 -1.40291e+00 -1.54771e+00 -5.88071e+00 -5.31638e+00 -6.44504e+00
4.32000e+03 2.10000e+01 -1.48759e+00 -1.44692e+00 -1.52825e+00 -5.87703e+00 -5.31353e+00 -6.44054e+00
4.48000e+03 2.20000e+01 -1.47876e+00 -1.39405e+00 -1.56347e+00 -5.87228e+00 -5.30980e+00 -6.43476e+00
4.64000e+03 2.30000e+01 -1.47081e+00 -1.40972e+00 -1.53190e+00 -5.86625e+00 -5.30502e+00 -6.42748e+00
4.80000e+03 2.40000e+01 -1.49672e+00 -1.41598e+00 -1.57746e+00 -5.85872e+00 -5.29899e+00 -6.41846e+00
4.96000e+03 2.40000e+01 -1.49672e+00 -1.41598e+00 -1.57746e+00 -5.84947e+00 -5.29151e+00 -6.40742e+00
5.12000e+03 2.50000e+01 -1.50772e+00 -1.42800e+00 -1.58745e+00 -5.83823e+00 -5.28236e+00 -6.39411e+00
5.28000e+03 2.60000e+01 -1.48450e+00 -1.40435e+00 -1.56465e+00 -5.82479e+00 -5.27132e+00 -6.37826e+00
5.44000e+03 2.70000e+01 -1.48705e+00 -1.39435e+00 -1.57974e+00 -5.80889e+00 -5.25819e+00 -6.35959e+00
5.60000e+03 2.80000e+01 -1.49884e+00 -1.38962e+00 -1.60806e+00 -5.79029e+00 -5.24272e+00 -6.33786e+00
5.76000e+03 2.80000e+01 -1.49884e+00 -1.38962e+00 -1.60806e+00 -5.76878e+00 -5.22474e+00 -6.31281e+00
5.92000e+03 2.90000e+01 -1.51091e+00 -1.41571e+00 -1.60611e+00 -5.74412e+00 -5.20403e+00 -6.28422e+00
6.08000e+03 3.00000e+01 -1.48880e+00 -1.42102e+00 -1.55658e+00 -5.71615e+00 -5.18041e+00 -6.25188e+00
6.24000e+03 3.10000e+01 -1.48432e+00 -1.41833e+00 -1.55032e+00 -5.68467e+00 -5.15373e+00 -6.21561e+00
6.40000e+03 3.20000e+01 -1.51731e+00 -1.45305e+00 -1.58157e+00 -5.64954e+00 -5.12383e+00 -6.17525e+00
6.56000e+03 3.20000e+01 -1.51731e+00 -1.45305e+00 -1.58157e+00 -5.61065e+00 -5.09061e+00 -6.13068e+00
6.72000e+03 3.30000e+01 -1.48633e+00 -1.44773e+00 -1.52493e+00 -5.56790e+00 -5.05399e+00 -6.08181e+00
6.88000e+03 3.40000e+01 -1.49182e+00 -1.42305e+00 -1.56059e+00 -5.52125e+00 -5.01389e+00 -6.02860e+00
7.04000e+03 3.50000e+01 -1.54461e+00 -1.47314e+00 -1.61607e+00 -5.47067e+00 -4.97032e+00 -5.97102e+00
7.20000e+03 3.60000e+01 -1.52096e+00 -1.44187e+00 -1.60006e+00 -5.41618e+00 -4.92324e+00 -5.90912e+00
7.36000e+03 3.60000e+01 -1.52096e+00 -1.44187e+00 -1.60006e+00 -5.35782e+00 -4.87271e+00 -5.84292e+00
7.52000e+03 3.70000e+01 -1.58524e+00 -1.53405e+00 -1.63644e+00 -5.29567e+00 -4.81880e+00 -5.77254e+00
7.68000e+03 3.80000e+01 -1.56793e+00 -1.53272e+00 -1.60314e+00 -5.22984e+00 -4.76158e+00 -5.69810e+00
7.84000e+03 3.90000e+01 -1.51936e+00 -1.47703e+00 -1.56168e+00 -5.16047e+00 -4.70119e+00 -5.61976e+00
8.00000e+03 4.00000e+01 -1.55520e+00 -1.51302e+00 -1.59739e+00 -5.08774e+00 -4.63776e+00 -5.53772e+00
8.16000e+03 4.00000e+01 -1.55520e+00 -1.51302e+00 -1.59739e+00 -5.01184e+00 -4.57149e+00 -5.45220e+00
8.32000e+03 4.10000e+01 -1.56217e+00 -1.46751e+00 -1.65683e+00 -4.93299e+00 -4.50254e+00 -5.36344e+00
8.48000e+03 4.20000e+01 -1.54822e+00 -1.51852e+00 -1.57793e+00 -4.85142e+00 -4.43113e+00 -5.27171e+00
8.64000e+03 4.30000e+01 -1.53011e+00 -1.51030e+00 -1.54992e+00 -4.76739e+00 -4.35749e+00 -5.17729e+00
8.80000e+03 4.40000e+01 -1.53748e+00 -1.47987e+00 -1.59510e+00 -4.68117e+00 -4.28185e+00 -5.08049e+00
8.96000e+03 4.40000e+01 -1.53748e+00 -1.47987e+00 -1.59510e+00 -4.59303e+00 -4.20447e+00 -4.98160e+00
9.12000e+03 4.50000e+01 -1.51794e+00 -1.47393e+00 -1.56196e+00 -4.50328e+00 -4.12560e+00 -4.88095e+00
9.28000e+03 4.60000e+01 -1.57862e+00 -1.53049e+00 -1.62674e+00 -4.41219e+00 -4.04550e+00 -4.77887e+00
9.44000e+03 4.70000e+01 -1.59423e+00 -1.48513e+00 -1.70333e+00 -4.32005e+00 -3.96443e+00 -4.67568e+00
9.60000e+03 4.80000e+01 -1.58298e+00 -1.49927e+00 -1.66669e+00 -4.22717e+00 -3.88266e+00 -4.57169e+00
9.76000e+03 4.80000e+01 -1.58298e+00 -1.49927e+00 -1.66669e+00 -4.13383e+00 -3.80043e+00 -4.46724e+00
9.92000e+03 4.90000e+01 -1.51173e+00 -1.47850e+00 -1.54497e+00 -4.04032e+00 -3.71801e+00 -4.36263e+00
1.00800e+04 5.00000e+01 -1.49791e+00 -1.45729e+00 -1.53854e+00 -3.94690e+00 -3.63564e+00 -4.25816e+00
1.02400e+04 5.10000e+01 -1.50159e+00 -1.42994e+00 -1.57323e+00 -3.85385e+00 -3.55356e+00 -4.15413e+00
1.04000e+04 5.20000e+01 -1.45490e+00 -1.39532e+00 -1.51448e+00 -3.76141e+00 -3.47200e+00 -4.05083e+00
1.05600e+04 5.20000e+01 -1.45490e+00 -1.39532e+00 -1.51448e+00 -3.66983e+00 -3.39116e+00 -3.94850e+00
1.07200e+04 5.30000e+01 -1.45445e+00 -1.39982e+00 -1.50907e+00 -3.57933e+00 -3.31126e+00 -3.84740e+00
1.08800e+04 5.40000e+01 -1.47773e+00 -1.39235e+00 -1.56311e+00 -3.49012e+00 -3.23249e+00 -3.74776e+00
1.10400e+04 5.50000e+01 -1.46876e+00 -1.43193e+00 -1.50558e+00 -3.40240e+00 -3.15501e+00 -3.64980e+00
1.12000e+04 5.60000e+01 -1.41960e+00 -1.35712e+00 -1.48208e+00 -3.31635e+00 -3.07900e+00 -3.55370e+00
1.13600e+04 5.60000e+01 -1.41960e+00 -1.35712e+00 -1.48208e+00 -3.23212e+00 -3.00459e+00 -3.45965e+00
1.15200e+04 5.70000e+01 -1.42391e+00 -1.35193e+00 -1.49589e+00 -3.14986e+00 -2.93192e+00 -3.36781e+00
1.16800e+04 5.80000e+01 -1.47566e+00 -1.43235e+00 -1.51896e+00 -3.06970e+00 -2.86110e+00 -3.27830e+00
1.18400e+04 5.90000e+01 -1.46109e+00 -1.41586e+00 -1.50632e+00 -2.99176e+00 -2.79225e+00 -3.19127e+00
1.20000e+04 6.00000e+01 -1.48236e+00 -1.41756e+00 -1.54716e+00 -2.91611e+00 -2.72543e+00 -3.10679e+00
1.21600e+04 6.00000e+01 -1.48236e+00 -1.41756e+00 -1.54716e+00 -2.84285e+00 -2.66073e+00 -3.02497e+00
1.23200e+04 6.10000e+01 -1.52080e+00 -1.42947e+00 -1.61214e+00 -2.77203e+00 -2.59821e+00 -2.94585e+00
1.24800e+04 6.20000e+01 -1.51139e+00 -1.41794e+00 -1.60484e+00 -2.70369e+00 -2.53789e+00 -2.86950e+00
1.26400e+04 6.30000e+01 -1.51684e+00 -1.44153e+00 -1.59216e+00 -2.63789e+00 -2.47984e+00 -2.79595e+00
1.28000e+04 6.40000e+01 -1.51337e+00 -1.47244e+00 -1.55430e+00 -2.57463e+00 -2.42405e+00 -2.72521e+00
1.29600e+04 6.40000e+01 -1.51337e+00 -1.47244e+00 -1.55430e+00 -2.51392e+00 -2.37054e+00 -2.65730e+00
1.31200e+04 6.50000e+01 -1.52565e+00 -1.44801e+00 -1.60330e+00 -2.45576e+00 -2.31932e+00 -2.59220e+00
1.32800e+04 6.60000e+01 -1.55509e+00 -1.47631e+00 -1.63388e+00 -2.40012e+00 -2.27034e+00 -2.52990e+00
1.34400e+04 6.70000e+01 -1.60357e+00 -1.56891e+00 -1.63823e+00 -2.34699e+00 -2.22361e+00 -2.47036e+00
1.36000e+04 6.80000e+01 -1.56500e+00 -1.54445e+00 -1.58555e+00 -2.29632e+00 -2.17910e+00 -2.41354e+00
1.37600e+04 6.80000e+01 -1.56500e+00 -1.54445e+00 -1.58555e+00 -2.24808e+00 -2.13675e+00 -2.35941e+00
1.39200e+04 6.90000e+01 -1.59303e+00 -1.52577e+00 -1.66030e+00 -2.20220e+00 -2.09651e+00 -2.30789e+00
1.40800e+04 7.00000e+01 -1.62821e+00 -1.54935e+00 -1.70707e+00 -2.15864e+00 -2.05834e+00 -2.25893e+00
1.42400e+04 7.10000e+01 -1.61548e+00 -1.52717e+00 -1.70379e+00 -2.11732e+00 -2.02219e+00 -2.21246e+00
1.44000e+04 7.20000e+01 -1.62080e+00 -1.47134e+00 -1.77026e+00 -2.07819e+00 -1.98797e+00 -2.16841e+00
1.45600e+04 7.20000e+01 -1.62080e+00 -1.47134e+00 -1.77026e+00 -2.04116e+00 -1.95562e+00 -2.12671e+00
1.47200e+04 7.30000e+01 -1.62873e+00 -1.51972e+00 -1.73773e+00 -2.00617e+00 -1.92507e+00 -2.08726e+00
1.48800e+04 7.40000e+01 -1.57984e+00 -1.57061e+00 -1.58908e+00 -1.97313e+00 -1.89625e+00 -2.05001e+00
1.50400e+04 7.50000e+01 -1.54287e+00 -1.47783e+00 -1.60791e+00 -1.94197e+00 -1.86907e+00 -2.01487e+00
1.52000e+04 7.60000e+01 -1.53212e+00 -1.47744e+00 -1.58681e+00 -1.91261e+00 -1.84347e+00 -1.98175e+00
1.53600e+04 7.60000e+01 -1.53212e+00 -1.47744e+00 -1.58681e+00 -1.88496e+00 -1.81934e+00 -1.95059e+00
1.55200e+04 7.70000e+01 -1.57549e+00 -1.54210e+00 -1.60888e+00 -1.85896e+00 -1.79664e+00 -1.92129e+00
1.56800e+04 7.80000e+01 -1.57507e+00 -1.54221e+00 -1.60793e+00 -1.83453e+00 -1.77526e+00 -1.89380e+00
1.58400e+04 7.90000e+01 -1.50008e+00 -1.44637e+00 -1.55378e+00 -1.81158e+00 -1.75514e+00 -1.86802e+00
1.60000e+04 8.00000e+01 -1.53751e+00 -1.51473e+00 -1.56029e+00 -1.79005e+00 -1.73621e+00 -1.84390e+00
1.61600e+04 8.00000e+01 -1.53751e+00 -1.51473e+00 -1.56029e+00 -1.76987e+00 -1.71838e+00 -1.82136e+00
1.63200e+04 8.10000e+01 -1.55294e+00 -1.51826e+00 -1.58763e+00 -1.75097e+00 -1.70161e+00 -1.80033e+00
1.64800e+04 8.20000e+01 -1.52250e+00 -1.46089e+00 -1.58412e+00 -1.73328e+00 -1.68580e+00 -1.78075e+00
1.66400e+04 8.30000e+01 -1.50521e+00 -1.43838e+00 -1.57203e+00 -1.71674e+00 -1.67093e+00 -1.76256e+00
1.68000e+04 8.40000e+01 -1.52505e+00 -1.43128e+00 -1.61881e+00 -1.70130e+00 -1.65691e+00 -1.74569e+00
1.69600e+04 8.40000e+01 -1.52505e+00 -1.43128e+00 -1.61881e+00 -1.68689e+00 -1.64370e+00 -1.73007e+00
1.71200e+04 8.50000e+01 -1.50435e+00 -1.44725e+00 -1.56145e+00 -1.67346e+00 -1.63126e+00 -1.71566e+00
1.72800e+04 8.60000e+01 -1.52710e+00 -1.44482e+00 -1.60938e+00 -1.66098e+00 -1.61955e+00 -1.70240e+00
1.74400e+04 8.70000e+01 -1.61939e+00 -1.51788e+00 -1.72090e+00 -1.64937e+00 -1.60854e+00 -1.69020e+00
1.76000e+04 8.80000e+01 -1.51628e+00 -1.42310e+00 -1.60945e+00 -1.63861e+00 -1.59818e+00 -1.67904e+00
1.77600e+04 8.80000e+01 -1.51628e+00 -1.42310e+00 -1.60945e+00 -1.62865e+00 -1.58847e+00 -1.66883e+00
1.79200e+04 8.90000e+01 -1.54817e+00 -1.50874e+00 -1.58760e+00 -1.61944e+00 -1.57936e+00 -1.65952e+00
1.80800e+04 9.00000e+01 -1.56474e+00 -1.51098e+00 -1.61850e+00 -1.61096e+00 -1.57085e+00 -1.65107e+00
1.82400e+04 9.10000e+01 -1.57485e+00 -1.50772e+00 -1.64198e+00 -1.60316e+00 -1.56292e+00 -1.64340e+00
1.84000e+04 9.20000e+01 -1.50151e+00 -1.45409e+00 -1.54893e+00 -1.59600e+00 -1.55554e+00 -1.63647e+00
1.85600e+04 9.20000e+01 -1.50151e+00 -1.45409e+00 -1.54893e+00 -1.58946e+00 -1.54871e+00 -1.63021e+00
1.87200e+04 9.30000e+01 -1.55544e+00 -1.48585e+00 -1.62503e+00 -1.58350e+00 -1.54241e+00 -1.62458e+00
1.88800e+04 9.40000e+01 -1.54114e+00 -1.40790e+00 -1.67438e+00 -1.57807e+00 -1.53662e+00 -1.61953e+00
1.90400e+04 9.50000e+01 -1.54903e+00 -1.44687e+00 -1.65118e+00 -1.57317e+00 -1.53133e+00 -1.61500e+00
1.92000e+04 9.60000e+01 -1.58985e+00 -1.49968e+00 -1.68001e+00 -1.56875e+00 -1.52653e+00 -1.61096e+00
1.93600e+04 9.60000e+01 -1.58985e+00 -1.49968e+00 -1.68001e+00 -1.56478e+00 -1.52220e+00 -1.60736e+00
1.95200e+04 9.70000e+01 -1.57034e+00 -1.49329e+00 -1.64739e+00 -1.56123e+00 -1.51832e+00 -1.60414e+00
1.96800e+04 9.80000e+01 -1.51604e+00 -1.40736e+00 -1.62472e+00 -1.55807e+00 -1.51488e+00 -1.60127e+00
1.98400e+04 9.90000e+01 -1.52207e+00 -1.39985e+00 -1.64429e+00 -1.55529e+00 -1.51187e+00 -1.59871e+00
2.00000e+04 1.00000e+02 -1.53847e+00 -1.49608e+00 -1.58085e+00 -1.55284e+00 -1.50926e+00 -1.59641e+00
2.01600e+04 1.00000e+02 -1.53847e+00 -1.49608e+00 -1.58085e+00 -1.55070e+00 -1.50706e+00 -1.59435e+00
2.03200e+04 1.01000e+02 -1.53107e+00 -1.39763e+00 -1.66452e+00 -1.54885e+00 -1.50522e+00 -1.59248e+00
2.04800e+04 1.02000e+02 -1.53257e+00 -1.42778e+00 -1.63735e+00 -1.54726e+00 -1.50375e+00 -1.59078e+00
2.06400e+04 1.03000e+02 -1.46868e+00 -1.35876e+00 -1.57860e+00 -1.54591e+00 -1.50261e+00 -1.58921e+00
2.08000e+04 1.04000e+02 -1.46862e+00 -1.38336e+00 -1.55389e+00 -1.54478e+00 -1.50181e+00 -1.58775e+00
2.09600e+04 1.04000e+02 -1.46862e+00 -1.38336e+00 -1.55389e+00 -1.54384e+00 -1.50132e+00 -1.58636e+00
2.11200e+04 1.05000e+02 -1.46997e+00 -1.35895e+00 -1.58098e+00 -1.54308e+00 -1.50112e+00 -1.58503e+00
2.12800e+04 1.06000e+02 -1.48966e+00 -1.37637e+00 -1.60295e+00 -1.54247e+00 -1.50120e+00 -1.58374e+00
2.14400e+04 1.07000e+02 -1.50042e+00 -1.40313e+00 -1.59772e+00 -1.54200e+00 -1.50154e+00 -1.58246e+00
2.16000e+04 1.08000e+02 -1.50173e+00 -1.39867e+00 -1.60479e+00 -1.54165e+00 -1.50213e+00 -1.58118e+00
2.17600e+04 1.08000e+02 -1.50173e+00 -1.39867e+00 -1.60479e+00 -1.54141e+00 -1.50295e+00 -1.57987e+00
2.19200e+04 1.09000e+02 -1.47439e+00 -1.38345e+00 -1.56532e+00 -1.54126e+00 -1.50397e+00 -1.57854e+00
2.20800e+04 1.10000e+02 -1.42900e+00 -1.33380e+00 -1.52420e+00 -1.54119e+00 -1.50520e+00 -1.57717e+00
2.22400e+04 1.11000e+02 -1.43189e+00 -1.34906e+00 -1.51471e+00 -1.54118e+00 -1.50661e+00 -1.57576e+00
2.24000e+04 1.12000e+02 -1.47718e+00 -1.34131e+00 -1.61305e+00 -1.54123e+00 -1.50818e+00 -1.57428e+00
2.25600e+04 1.12000e+02 -1.47718e+00 -1.34131e+00 -1.61305e+00 -1.54133e+00 -1.50991e+00 -1.57276e+00
2.27200e+04 1.13000e+02 -1.49998e+00 -1.37475e+00 -1.62521e+00 -1.54146e+00 -1.51176e+00 -1.57117e+00
2.28800e+04 1.14000e+02 -1.52542e+00 -1.40695e+00 -1.64389e+00 -1.54163e+00 -1.51374e+00 -1.56952e+00
2.30400e+04 1.15000e+02 -1.48408e+00 -1.36786e+00 -1.60031e+00 -1.54181e+00 -1.51580e+00 -1.56781e+00
2.32000e+04 1.16000e+02 -1.45147e+00 -1.34867e+00 -1.55426e+00 -1.54200e+00 -1.51795e+00 -1.56606e+00
2.33600e+04 1.16000e+02 -1.45147e+00 -1.34867e+00 -1.55426e+00 -1.54220e+00 -1.52015e+00 -1.56426e+00
2.35200e+04 1.17000e+02 -1.47154e+00 -1.31658e+00 -1.62650e+00 -1.54240e+00 -1.52236e+00 -1.56244e+00
2.36800e+04 1.18000e+02 -1.51541e+00 -1.35250e+00 -1.67832e+00 -1.54260e+00 -1.52458e+00 -1.56061e+00
2.38400e+04 1.19000e+02 -1.49169e+00 -1.33856e+00 -1.64483e+00 -1.54277e+00 -1.52673e+00 -1.55881e+00
2.40000e+04 1.20000e+02 -1.56035e+00 -1.37802e+00 -1.74269e+00 -1.54294e+00 -1.52878e+00 -1.55710e+00
2.41600e+04 1.20000e+02 -1.56035e+00 -1.37802e+00 -1.74269e+00 -1.54307e+00 -1.53059e+00 -1.55554e+00
2.43200e+04 1.21000e+02 -1.52213e+00 -1.37732e+00 -1.66694e+00 -1.54317e+00 -1.53207e+00 -1.55427e+00
2.44800e+04 1.22000e+02 -1.50495e+00 -1.42557e+00 -1.58432e+00 -1.54324e+00 -1.53303e+00 -1.55345e+00
2.46400e+04 1.23000e+02 -1.65854e+00 -1.35681e+00 -1.96026e+00 -1.54327e+00 -1.53331e+00 -1.55323e+00
2.48000e+04 1.24000e+02 -1.58970e+00 -1.39374e+00 -1.78567e+00 -1.54325e+00 -1.53282e+00 -1.55369e+00
2.49600e+04 1.24000e+02 -1.58970e+00 -1.39374e+00 -1.78567e+00 -1.54318e+00 -1.53163e+00 -1.55474e+00
2.51200e+04 1.25000e+02 -1.61217e+00 -1.39396e+00 -1.83037e+00 -1.54306e+00 -1.52990e+00 -1.55623e+00
2.52800e+04 1.26000e+02 -1.56861e+00 -1.33456e+00 -1.80266e+00 -1.54289e+00 -1.52778e+00 -1.55800e+00
2.54400e+04 1.27000e+02 -1.57975e+00 -1.37547e+00 -1.78403e+00 -1.54265e+00 -1.52536e+00 -1.55993e+00
2.56000e+04 1.28000e+02 -1.47854e+00 -1.30258e+00 -1.65449e+00 -1.54234e+00 -1.52274e+00 -1.56195e+00
2.57600e+04 1.28000e+02 -1.47854e+00 -1.30258e+00 -1.65449e+00 -1.54197e+00 -1.51995e+00 -1.56400e+00
2.59200e+04 1.29000e+02 -1.47229e+00 -1.31712e+00 -1.62746e+00 -1.54154e+00 -1.51703e+00 -1.56605e+00
2.60800e+04 1.30000e+02 -1.53903e+00 -1.34830e+00 -1.72976e+00 -1.54104e+00 -1.51401e+00 -1.56806e+00
2.62400e+04 1.31000e+02 -1.49440e+00 -1.33761e+00 -1.65120e+00 -1.54046e+00 -1.51090e+00 -1.57002e+00
2.64000e+04 1.32000e+02 -1.50217e+00 -1.36511e+00 -1.63924e+00 -1.53982e+00 -1.50771e+00 -1.57194e+00
2.65600e+04 1.32000e+02 -1.50217e+00 -1.36511e+00 -1.63924e+00 -1.53912e+00 -1.50446e+00 -1.57378e+00
2.67200e+04 1.33000e+02 -1.49984e+00 -1.34025e+00 -1.65943e+00 -1.53836e+00 -1.50116e+00 -1.57555e+00
2.68800e+04 1.34000e+02 -1.50190e+00 -1.34666e+00 -1.65714e+00 -1.53753e+00 -1.49781e+00 -1.57726e+00
2.70400e+04 1.35000e+02 -1.52783e+00 -1.36442e+00 -1.69123e+00 -1.53666e+00 -1.49443e+00 -1.57888e+00
2.72000e+04 1.36000e+02 -1.42043e+00 -1.23998e+00 -1.60088e+00 -1.53573e+00 -1.49102e+00 -1.58045e+00
2.73600e+04 1.36000e+02 -1.42043e+00 -1.23998e+00 -1.60088e+00 -1.53476e+00 -1.48759e+00 -1.58194e+00
2.75200e+04 1.37000e+02 -1.47011e+00 -1.33570e+00 -1.60452e+00 -1.53376e+00 -1.48416e+00 -1.58337e+00
2.76800e+04 1.38000e+02 -1.46484e+00 -1.26361e+00 -1.66607e+00 -1.53274e+00 -1.48074e+00 -1.58474e+00
2.78400e+04 1.39000e+02 -1.42802e+00 -1.29437e+00 -1.56166e+00 -1.53170e+00 -1.47732e+00 -1.58608e+00
2.80000e+04 1.40000e+02 -1.45844e+00 -1.30137e+00 -1.61552e+00 -1.53065e+00 -1.47393e+00 -1.58737e+00
2.81600e+04 1.40000e+02 -1.45844e+00 -1.30137e+00 -1.61552e+00 -1.52960e+00 -1.47057e+00 -1.58863e+00
2.83200e+04 1.41000e+02 -1.47575e+00 -1.35149e+00 -1.60001e+00 -1.52855e+00 -1.46724e+00 -1.58987e+00
2.84800e+04 1.42000e+02 -1.50774e+00 -1.36008e+00 -1.65540e+00 -1.52753e+00 -1.46396e+00 -1.59109e+00
2.86400e+04 1.43000e+02 -1.41061e+00 -1.27966e+00 -1.54156e+00 -1.52652e+00 -1.46073e+00 -1.59231e+00
2.88000e+04 1.44000e+02 -1.37934e+00 -1.23885e+00 -1.51983e+00 -1.52555e+00 -1.45756e+00 -1.59355e+00
2.89600e+04 1.44000e+02 -1.37934e+00 -1.23885e+00 -1.51983e+00 -1.52462e+00 -1.45446e+00 -1.59479e+00
2.91200e+04 1.45000e+02 -1.39285e+00 -1.26741e+00 -1.51829e+00 -1.52373e+00 -1.45141e+00 -1.59605e+00
2.92800e+04 1.46000e+02 -1.43084e+00 -1.33073e+00 -1.53095e+00 -1.52289e+00 -1.44843e+00 -1.59735e+00
2.94400e+04 1.47000e+02 -1.39464e+00 -1.28476e+00 -1.50452e+00 -1.52211e+00 -1.44553e+00 -1.59868e+00
2.96000e+04 1.48000e+02 -1.35717e+00 -1.19105e+00 -1.52329e+00 -1.52138e+00 -1.44269e+00 -1.60006e+00
2.97600e+04 1.48000e+02 -1.35717e+00 -1.19105e+00 -1.52329e+00 -1.52070e+00 -1.43992e+00 -1.60148e+00
2.99200e+04 1.49000e+02 -1.36910e+00 -1.30287e+00 -1.43533e+00 -1.52008e+00 -1.43723e+00 -1.60293e+00
3.00800e+04 1.50000e+02 -1.39399e+00 -1.28224e+00 -1.50575e+00 -1.51952e+00 -1.43460e+00 -1.60444e+00
3.02400e+04 1.51000e+02 -1.40872e+00 -1.27596e+00 -1.54148e+00 -1.51900e+00 -1.43202e+00 -1.60598e+00
3.04000e+04 1.52000e+02 -1.47442e+00 -1.33877e+00 -1.61008e+00 -1.51854e+00 -1.42950e+00 -1.60758e+00
3.05600e+04 1.52000e+02 -1.47442e+00 -1.33877e+00 -1.61008e+00 -1.51813e+00 -1.42705e+00 -1.60920e+00
3.07200e+04 1.53000e+02 -1.43702e+00 -1.31636e+00 -1.55769e+00 -1.51774e+00 -1.42464e+00 -1.61084e+00
3.08800e+04 1.54000e+02 -1.41637e+00 -1.31294e+00 -1.51979e+00 -1.51740e+00 -1.42229e+00 -1.61251e+00
3.10400e+04 1.55000e+02 -1.38340e+00 -1.31640e+00 -1.45040e+00 -1.51708e+00 -1.41999e+00 -1.61417e+00
3.12000e+04 1.56000e+02 -1.39963e+00 -1.34677e+00 -1.45248e+00 -1.51678e+00 -1.41773e+00 -1.61583e+00
3.13600e+04 1.56000e+02 -1.39963e+00 -1.34677e+00 -1.45248e+00 -1.51649e+00 -1.41552e+00 -1.61746e+00
3.15200e+04 1.57000e+02 -1.39745e+00 -1.28783e+00 -1.50707e+00 -1.51620e+00 -1.41335e+00 -1.61905e+00
3.16800e+04 1.58000e+02 -1.42651e+00 -1.34625e+00 -1.50677e+00 -1.51591e+00 -1.41123e+00 -1.62059e+00
3.18400e+04 1.59000e+02 -1.39813e+00 -1.31341e+00 -1.48286e+00 -1.51560e+00 -1.40915e+00 -1.62204e+00
3.20000e+04 1.60000e+02 -1.39270e+00 -1.30066e+00 -1.48474e+00 -1.51526e+00 -1.40711e+00 -1.62340e+00
3.21600e+04 1.60000e+02 -1.39270e+00 -1.30066e+00 -1.48474e+00 -1.51489e+00 -1.40512e+00 -1.62466e+00
3.23200e+04 1.61000e+02 -1.36866e+00 -1.31472e+00 -1.42261e+00 -1.51447e+00 -1.40317e+00 -1.62577e+00
3.24800e+04 1.62000e+02 -1.39675e+00 -1.31135e+00 -1.48214e+00 -1.51401e+00 -1.40126e+00 -1.62675e+00
3.26400e+04 1.63000e+02 -1.34897e+00 -1.26681e+00 -1.43112e+00 -1.51348e+00 -1.39940e+00 -1.62756e+00
3.28000e+04 1.64000e+02 -1.37922e+00 -1.34125e+00 -1.41718e+00 -1.51289e+00 -1.39759e+00 -1.62819e+00
3.29600e+04 1.64000e+02 -1.37922e+00 -1.34125e+00 -1.41718e+00 -1.51222e+00 -1.39581e+00 -1.62863e+00
3.31200e+04 1.65000e+02 -1.38043e+00 -1.33820e+00 -1.42266e+00 -1.51148e+00 -1.39407e+00 -1.62888e+00
3.32800e+04 1.66000e+02 -1.38510e+00 -1.30710e+00 -1.46309e+00 -1.51064e+00 -1.39238e+00 -1.62890e+00
3.34400e+04 1.67000e+02 -1.41745e+00 -1.31634e+00 -1.51855e+00 -1.50972e+00 -1.39072e+00 -1.62872e+00
3.36000e+04 1.68000e+02 -1.37211e+00 -1.30658e+00 -1.43764e+00 -1.50870e+00 -1.38909e+00 -1.62832e+00
3.37600e+04 1.68000e+02 -1.37211e+00 -1.30658e+00 -1.43764e+00 -1.50759e+00 -1.38749e+00 -1.62769e+00
3.39200e+04 1.69000e+02 -1.38899e+00 -1.31503e+00 -1.46295e+00 -1.50639e+00 -1.38593e+00 -1.62685e+00
3.40800e+04 1.70000e+02 -1.38782e+00 -1.34081e+00 -1.43483e+00 -1.50508e+00 -1.38437e+00 -1.62579e+00
3.42400e+04 1.71000e+02 -1.39719e+00 -1.30782e+00 -1.48655e+00 -1.50368e+00 -1.38285e+00 -1.62451e+00
3.44000e+04 1.72000e+02 -1.37969e+00 -1.29919e+00 -1.46018e+00 -1.50218e+00 -1.38134e+00 -1.62303e+00
3.45600e+04 1.72000e+02 -1.37969e+00 -1.29919e+00 -1.46018e+00 -1.50060e+00 -1.37984e+00 -1.62135e+00
3.47200e+04 1.73000e+02 -1.38275e+00 -1.31783e+00 -1.44767e+00 -1.49892e+00 -1.37835e+00 -1.61949e+00
3.48800e+04 1.74000e+02 -1.46234e+00 -1.39479e+00 -1.52990e+00 -1.49715e+00 -1.37686e+00 -1.61744e+00
3.50400e+04 1.75000e+02 -1.39295e+00 -1.32277e+00 -1.46314e+00 -1.49530e+00 -1.37536e+00 -1.61524e+00
3.52000e+04 1.76000e+02 -1.43203e+00 -1.37024e+00 -1.49382e+00 -1.49337e+00 -1.37386e+00 -1.61288e+00
3.53600e+04 1.76000e+02 -1.43203e+00 -1.37024e+00 -1.49382e+00 -1.49136e+00 -1.37234e+00 -1.61038e+00
3.55200e+04 1.77000e+02 -1.39966e+00 -1.30284e+00 -1.49648e+00 -1.48929e+00 -1.37083e+00 -1.60775e+00
3.56800e+04 1.78000e+02 -1.42436e+00 -1.34102e+00 -1.50770e+00 -1.48715e+00 -1.36929e+00 -1.60501e+00
3.58400e+04 1.79000e+02 -1.40262e+00 -1.32411e+00 -1.48113e+00 -1.48496e+00 -1.36774e+00 -1.60217e+00
3.60000e+04 1.80000e+02 -1.36098e+00 -1.29883e+00 -1.42313e+00 -1.48271e+00 -1.36617e+00 -1.59924e+00
3.61600e+04 1.80000e+02 -1.36098e+00 -1.29883e+00 -1.42313e+00 -1.48041e+00 -1.36460e+00 -1.59622e+00
3.63200e+04 1.81000e+02 -1.40061e+00 -1.30341e+00 -1.49780e+00 -1.47807e+00 -1.36300e+00 -1.59314e+00
3.64800e+04 1.82000e+02 -1.35604e+00 -1.31241e+00 -1.39966e+00 -1.47570e+00 -1.36140e+00 -1.59000e+00
3.66400e+04 1.83000e+02 -1.39814e+00 -1.35425e+00 -1.44204e+00 -1.47330e+00 -1.35979e+00 -1.58682e+00
3.68000e+04 1.84000e+02 -1.40792e+00 -1.36128e+00 -1.45456e+00 -1.47088e+00 -1.35817e+00 -1.58359e+00
3.69600e+04 1.84000e+02 -1.40792e+00 -1.36128e+00 -1.45456e+00 -1.46844e+00 -1.35655e+00 -1.58033e+00
3.71200e+04 1.85000e+02 -1.38574e+00 -1.31381e+00 -1.45767e+00 -1.46599e+00 -1.35494e+00 -1.57704e+00
3.72800e+04 1.86000e+02 -1.38222e+00 -1.31358e+00 -1.45085e+00 -1.46353e+00 -1.35332e+00 -1.57374e+00
3.74400e+04 1.87000e+02 -1.40348e+00 -1.32062e+00 -1.48635e+00 -1.46109e+00 -1.35173e+00 -1.57044e+00
3.76000e+04 1.88000e+02 -1.39120e+00 -1.34172e+00 -1.44067e+00 -1.45864e+00 -1.35015e+00 -1.56713e+00
3.77600e+04 1.88000e+02 -1.39120e+00 -1.34172e+00 -1.44067e+00 -1.45621e+00 -1.34859e+00 -1.56382e+00
3.79200e+04 1.89000e+02 -1.40657e+00 -1.34705e+00 -1.46610e+00 -1.45380e+00 -1.34707e+00 -1.56052e+00
3.80800e+04 1.90000e+02 -1.43818e+00 -1.39325e+00 -1.48310e+00 -1.45141e+00 -1.34558e+00 -1.55724e+00
3.82400e+04 1.91000e+02 -1.37840e+00 -1.28617e+00 -1.47063e+00 -1.44905e+00 -1.34413e+00 -1.55397e+00
3.84000e+04 1.92000e+02 -1.38240e+00 -1.27909e+00 -1.48570e+00 -1.44673e+00 -1.34272e+00 -1.55073e+00
3.85600e+04 1.92000e+02 -1.38240e+00 -1.27909e+00 -1.48570e+00 -1.44444e+00 -1.34137e+00 -1.54752e+00
3.87200e+04 1.93000e+02 -1.44036e+00 -1.37117e+00 -1.50955e+00 -1.44221e+00 -1.34007e+00 -1.54435e+00
3.88800e+04 1.94000e+02 -1.41023e+00 -1.38524e+00 -1.43522e+00 -1.44002e+00 -1.33883e+00 -1.54121e+00
3.90400e+04 1.95000e+02 -1.39583e+00 -1.34237e+00 -1.44929e+00 -1.43788e+00 -1.33765e+00 -1.53811e+00
3.92000e+04 1.96000e+02 -1.38562e+00 -1.33369e+00 -1.43755e+00 -1.43580e+00 -1.33653e+00 -1.53507e+00
3.93600e+04 1.96000e+02 -1.38562e+00 -1.33369e+00 -1.43755e+00 -1.43378e+00 -1.33548e+00 -1.53207e+00
3.95200e+04 1.97000e+02 -1.44251e+00 -1.34512e+00 -1.53990e+00 -1.43182e+00 -1.33450e+00 -1.52914e+00
3.96800e+04 1.98000e+02 -1.40463e+00 -1.30739e+00 -1.50188e+00 -1.42992e+00 -1.33359e+00 -1.52625e+00
3.98400e+04 1.99000e+02 -1.41229e+00 -1.29349e+00 -1.53109e+00 -1.42809e+00 -1.33275e+00 -1.52343e+00
4.00000e+04 2.00000e+02 -1.42277e+00 -1.34718e+00 -1.49835e+00 -1.42632e+00 -1.33197e+00 -1.52067e+00
4.01600e+04 2.00000e+02 -1.42277e+00 -1.34718e+00 -1.49835e+00 -1.42462e+00 -1.33126e+00 -1.51798e+00
4.03200e+04 2.01000e+02 -1.43980e+00 -1.36444e+00 -1.51515e+00 -1.42299e+00 -1.33062e+00 -1.51535e+00
4.04800e+04 2.02000e+02 -1.40914e+00 -1.33122e+00 -1.48707e+00 -1.42142e+00 -1.33005e+00 -1.51280e+00
4.06400e+04 2.03000e+02 -1.46383e+00 -1.43708e+00 -1.49057e+00 -1.41992e+00 -1.32953e+00 -1.51031e+00
4.08000e+04 2.04000e+02 -1.42350e+00 -1.33508e+00 -1.51193e+00 -1.41849e+00 -1.32908e+00 -1.50790e+00
4.09600e+04 2.04000e+02 -1.42350e+00 -1.33508e+00 -1.51193e+00 -1.41713e+00 -1.32869e+00 -1.50557e+00
4.11200e+04 2.05000e+02 -1.40209e+00 -1.35667e+00 -1.44751e+00 -1.41583e+00 -1.32835e+00 -1.50331e+00
4.12800e+04 2.06000e+02 -1.39855e+00 -1.30016e+00 -1.49694e+00 -1.41460e+00 -1.32807e+00 -1.50112e+00
4.14400e+04 2.07000e+02 -1.43191e+00 -1.35810e+00 -1.50572e+00 -1.41343e+00 -1.32784e+00 -1.49901e+00
4.16000e+04 2.08000e+02 -1.36383e+00 -1.28516e+00 -1.44251e+00 -1.41232e+00 -1.32766e+00 -1.49698e+00
4.17600e+04 2.08000e+02 -1.36383e+00 -1.28516e+00 -1.44251e+00 -1.41128e+00 -1.32753e+00 -1.49502e+00
4.19200e+04 2.09000e+02 -1.41406e+00 -1.36396e+00 -1.46416e+00 -1.41029e+00 -1.32745e+00 -1.49314e+00
4.20800e+04 2.10000e+02 -1.38368e+00 -1.29535e+00 -1.47201e+00 -1.40937e+00 -1.32741e+00 -1.49134e+00
4.22400e+04 2.11000e+02 -1.33681e+00 -1.28105e+00 -1.39257e+00 -1.40851e+00 -1.32740e+00 -1.48962e+00
4.24000e+04 2.12000e+02 -1.36093e+00 -1.26281e+00 -1.45904e+00 -1.40770e+00 -1.32743e+00 -1.48797e+00
4.25600e+04 2.12000e+02 -1.36093e+00 -1.26281e+00 -1.45904e+00 -1.40695e+00 -1.32751e+00 -1.48640e+00
4.27200e+04 2.13000e+02 -1.37381e+00 -1.30245e+00 -1.44517e+00 -1.40626e+00 -1.32761e+00 -1.48491e+00
4.28800e+04 2.14000e+02 -1.36785e+00 -1.27908e+00 -1.45663e+00 -1.40562e+00 -1.32776e+00 -1.48349e+00
4.30400e+04 2.15000e+02 -1.39352e+00 -1.30701e+00 -1.48003e+00 -1.40504e+00 -1.32793e+00 -1.48215e+00
4.32000e+04 2.16000e+02 -1.36797e+00 -1.27635e+00 -1.45959e+00 -1.40451e+00 -1.32812e+00 -1.48089e+00
4.33600e+04 2.16000e+02 -1.36797e+00 -1.27635e+00 -1.45959e+00 -1.40403e+00 -1.32835e+00 -1.47971e+00
4.35200e+04 2.17000e+02 -1.39736e+00 -1.30719e+00 -1.48754e+00 -1.40360e+00 -1.32860e+00 -1.47861e+00
4.36800e+04 2.18000e+02 -1.43857e+00 -1.32780e+00 -1.54934e+00 -1.40323e+00 -1.32888e+00 -1.47758e+00
4.38400e+04 2.19000e+02 -1.48793e+00 -1.40351e+00 -1.57235e+00 -1.40291e+00 -1.32918e+00 -1.47663e+00
4.40000e+04 2.20000e+02 -1.44850e+00 -1.33336e+00 -1.56364e+00 -1.40263e+00 -1.32950e+00 -1.47576e+00
4.41600e+04 2.20000e+02 -1.44850e+00 -1.33336e+00 -1.56364e+00 -1.40240e+00 -1.32983e+00 -1.47497e+00
4.43200e+04 2.21000e+02 -1.37415e+00 -1.30162e+00 -1.44668e+00 -1.40221e+00 -1.33019e+00 -1.47424e+00
4.44800e+04 2.22000e+02 -1.48607e+00 -1.34115e+00 -1.63099e+00 -1.40207e+00 -1.33055e+00 -1.47359e+00
4.46400e+04 2.23000e+02 -1.43613e+00 -1.36829e+00 -1.50397e+00 -1.40197e+00 -1.33093e+00 -1.47300e+00
4.48000e+04 2.24000e+02 -1.43966e+00 -1.39581e+00 -1.48352e+00 -1.40190e+00 -1.33133e+00 -1.47248e+00
4.49600e+04 2.24000e+02 -1.43966e+00 -1.39581e+00 -1.48352e+00 -1.40187e+00 -1.33171e+00 -1.47203e+00
4.51200e+04 2.25000e+02 -1.40531e+00 -1.29851e+00 -1.51212e+00 -1.40187e+00 -1.33211e+00 -1.47163e+00
4.52800e+04 2.26000e+02 -1.42418e+00 -1.28830e+00 -1.56006e+00 -1.40190e+00 -1.33250e+00 -1.47130e+00
4.54400e+04 2.27000e+02 -1.43364e+00 -1.37200e+00 -1.49528e+00 -1.40195e+00 -1.33289e+00 -1.47101e+00
4.56000e+04 2.28000e+02 -1.43987e+00 -1.31894e+00 -1.56080e+00 -1.40202e+00 -1.33326e+00 -1.47077e+00
4.57600e+04 2.28000e+02 -1.43987e+00 -1.31894e+00 -1.56080e+00 -1.40210e+00 -1.33362e+00 -1.47058e+00
4.59200e+04 2.29000e+02 -1.40577e+00 -1.35551e+00 -1.45604e+00 -1.40220e+00 -1.33397e+00 -1.47043e+00
4.60800e+04 2.30000e+02 -1.39354e+00 -1.33515e+00 -1.45193e+00 -1.40230e+00 -1.33429e+00 -1.47032e+00
4.62400e+04 2.31000e+02 -1.44939e+00 -1.36956e+00 -1.52921e+00 -1.40241e+00 -1.33459e+00 -1.47024e+00
4.64000e+04 2.32000e+02 -1.44132e+00 -1.32540e+00 -1.55725e+00 -1.40252e+00 -1.33485e+00 -1.47019e+00
4.65600e+04 2.32000e+02 -1.44132e+00 -1.32540e+00 -1.55725e+00 -1.40263e+00 -1.33509e+00 -1.47018e+00
4.67200e+04 2.33000e+02 -1.42830e+00 -1.35624e+00 -1.50037e+00 -1.40274e+00 -1.33529e+00 -1.47020e+00
4.68800e+04 2.34000e+02 -1.42731e+00 -1.35039e+00 -1.50423e+00 -1.40285e+00 -1.33546e+00 -1.47024e+00
4.70400e+04 2.35000e+02 -1.43309e+00 -1.33088e+00 -1.53530e+00 -1.40295e+00 -1.33559e+00 -1.47031e+00
4.72000e+04 2.36000e+02 -1.41608e+00 -1.31311e+00 -1.51905e+00 -1.40304e+00 -1.33569e+00 -1.47040e+00
4.73600e+04 2.36000e+02 -1.41608e+00 -1.31311e+00 -1.51905e+00 -1.40313e+00 -1.33574e+00 -1.47052e+00
4.75200e+04 2.37000e+02 -1.40142e+00 -1.34445e+00 -1.45839e+00 -1.40321e+00 -1.33576e+00 -1.47066e+00
4.76800e+04 2.38000e+02 -1.43503e+00 -1.29850e+00 -1.57155e+00 -1.40329e+00 -1.33575e+00 -1.47084e+00
4.78400e+04 2.39000e+02 -1.39897e+00 -1.28502e+00 -1.51292e+00 -1.40337e+00 -1.33571e+00 -1.47104e+00
4.80000e+04 2.40000e+02 -1.42468e+00 -1.29460e+00 -1.55476e+00 -1.40345e+00 -1.33563e+00 -1.47128e+00
4.81600e+04 2.40000e+02 -1.42468e+00 -1.29460e+00 -1.55476e+00 -1.40353e+00 -1.33553e+00 -1.47153e+00
4.83200e+04 2.41000e+02 -1.42079e+00 -1.30365e+00 -1.53794e+00 -1.40362e+00 -1.33540e+00 -1.47183e+00
4.84800e+04 2.42000e+02 -1.33146e+00 -1.21783e+00 -1.44509e+00 -1.40371e+00 -1.33525e+00 -1.47217e+00
4.86400e+04 2.43000e+02 -1.40674e+00 -1.30628e+00 -1.50721e+00 -1.40380e+00 -1.33508e+00 -1.47252e+00
4.88000e+04 2.44000e+02 -1.42665e+00 -1.31445e+00 -1.53885e+00 -1.40391e+00 -1.33490e+00 -1.47292e+00
4.89600e+04 2.44000e+02 -1.42665e+00 -1.31445e+00 -1.53885e+00 -1.40404e+00 -1.33471e+00 -1.47337e+00
4.91200e+04 2.45000e+02 -1.41482e+00 -1.34029e+00 -1.48934e+00 -1.40418e+00 -1.33452e+00 -1.47384e+00
4.92800e+04 2.46000e+02 -1.49976e+00 -1.36831e+00 -1.63121e+00 -1.40433e+00 -1.33432e+00 -1.47434e+00
4.94400e+04 2.47000e+02 -1.44104e+00 -1.31521e+00 -1.56688e+00 -1.40450e+00 -1.33412e+00 -1.47488e+00
4.96000e+04 2.48000e+02 -1.43113e+00 -1.28430e+00 -1.57796e+00 -1.40470e+00 -1.33394e+00 -1.47546e+00
4.97600e+04 2.48000e+02 -1.43113e+00 -1.28430e+00 -1.57796e+00 -1.40492e+00 -1.33375e+00 -1.47609e+00
4.99200e+04 2.49000e+02 -1.41584e+00 -1.26674e+00 -1.56494e+00 -1.40515e+00 -1.33358e+00 -1.47673e+00
5.00800e+04 2.50000e+02 -1.47933e+00 -1.38327e+00 -1.57538e+00 -1.40542e+00 -1.33342e+00 -1.47741e+00
5.02400e+04 2.51000e+02 -1.46604e+00 -1.40279e+00 -1.52928e+00 -1.40570e+00 -1.33328e+00 -1.47811e+00
5.04000e+04 2.52000e+02 -1.40222e+00 -1.30896e+00 -1.49548e+00 -1.40600e+00 -1.33315e+00 -1.47886e+00
5.05600e+04 2.52000e+02 -1.40222e+00 -1.30896e+00 -1.49548e+00 -1.40632e+00 -1.33303e+00 -1.47961e+00
5.07200e+04 2.53000e+02 -1.34475e+00 -1.26925e+00 -1.42026e+00 -1.40667e+00 -1.33293e+00 -1.48041e+00
5.08800e+04 2.54000e+02 -1.38562e+00 -1.26602e+00 -1.50522e+00 -1.40703e+00 -1.33284e+00 -1.48122e+00
5.10400e+04 2.55000e+02 -1.35973e+00 -1.25560e+00 -1.46386e+00 -1.40741e+00 -1.33277e+00 -1.48205e+00
5.12000e+04 2.56000e+02 -1.40572e+00 -1.30003e+00 -1.51142e+00 -1.40780e+00 -1.33271e+00 -1.48290e+00
5.13600e+04 2.56000e+02 -1.40572e+00 -1.30003e+00 -1.51142e+00 -1.40821e+00 -1.33265e+00 -1.48376e+00
5.15200e+04 2.57000e+02 -1.38088e+00 -1.31863e+00 -1.44313e+00 -1.40862e+00 -1.33261e+00 -1.48464e+00
5.16800e+04 2.58000e+02 -1.47363e+00 -1.40197e+00 -1.54529e+00 -1.40905e+00 -1.33256e+00 -1.48553e+00
5.18400e+04 2.59000e+02 -1.40724e+00 -1.30877e+00 -1.50571e+00 -1.40947e+00 -1.33252e+00 -1.48643e+00
5.20000e+04 2.60000e+02 -1.51097e+00 -1.30998e+00 -1.71195e+00 -1.40991e+00 -1.33247e+00 -1.48734e+00
5.21600e+04 2.60000e+02 -1.51097e+00 -1.30998e+00 -1.71195e+00 -1.41034e+00 -1.33242e+00 -1.48825e+00
5.23200e+04 2.61000e+02 -1.52790e+00 -1.30457e+00 -1.75124e+00 -1.41077e+00 -1.33237e+00 -1.48918e+00
5.24800e+04 2.62000e+02 -1.40651e+00 -1.26145e+00 -1.55157e+00 -1.41121e+00 -1.33230e+00 -1.49011e+00
5.26400e+04 2.63000e+02 -1.41179e+00 -1.25587e+00 -1.56770e+00 -1.41163e+00 -1.33223e+00 -1.49104e+00
5.28000e+04 2.64000e+02 -1.40824e+00 -1.30831e+00 -1.50817e+00 -1.41206e+00 -1.33214e+00 -1.49198e+00
5.29600e+04 2.64000e+02 -1.40824e+00 -1.30831e+00 -1.50817e+00 -1.41248e+00 -1.33204e+00 -1.49292e+00
5.31200e+04 2.65000e+02 -1.41768e+00 -1.33087e+00 -1.50449e+00 -1.41289e+00 -1.33192e+00 -1.49386e+00
5.32800e+04 2.66000e+02 -1.38024e+00 -1.27172e+00 -1.48876e+00 -1.41330e+00 -1.33180e+00 -1.49479e+00
5.34400e+04 2.67000e+02 -1.38589e+00 -1.25748e+00 -1.51429e+00 -1.41369e+00 -1.33165e+00 -1.49573e+00
5.36000e+04 2.68000e+02 -1.38657e+00 -1.25506e+00 -1.51809e+00 -1.41408e+00 -1.33149e+00 -1.49667e+00
5.37600e+04 2.68000e+02 -1.38657e+00 -1.25506e+00 -1.51809e+00 -1.41446e+00 -1.33131e+00 -1.49760e+00
5.39200e+04 2.69000e+02 -1.40240e+00 -1.21829e+00 -1.58651e+00 -1.41482e+00 -1.33112e+00 -1.49852e+00
5.40800e+04 2.70000e+02 -1.44945e+00 -1.29269e+00 -1.60620e+00 -1.41517e+00 -1.33091e+00 -1.49944e+00
5.42400e+04 2.71000e+02 -1.36076e+00 -1.25002e+00 -1.47150e+00 -1.41551e+00 -1.33067e+00 -1.50035e+00
5.44000e+04 2.72000e+02 -1.36341e+00 -1.25411e+00 -1.47271e+00 -1.41583e+00 -1.33043e+00 -1.50124e+00
5.45600e+04 2.72000e+02 -1.36341e+00 -1.25411e+00 -1.47271e+00 -1.41615e+00 -1.33017e+00 -1.50213e+00
5.47200e+04 2.73000e+02 -1.38560e+00 -1.29635e+00 -1.47486e+00 -1.41645e+00 -1.32990e+00 -1.50299e+00
5.48800e+04 2.74000e+02 -1.44345e+00 -1.28524e+00 -1.60165e+00 -1.41673e+00 -1.32962e+00 -1.50384e+00
5.50400e+04 2.75000e+02 -1.35739e+00 -1.27155e+00 -1.44323e+00 -1.41700e+00 -1.32932e+00 -1.50469e+00
5.52000e+04 2.76000e+02 -1.37247e+00 -1.31170e+00 -1.43325e+00 -1.41727e+00 -1.32901e+00 -1.50553e+00
5.53600e+04 2.76000e+02 -1.37247e+00 -1.31170e+00 -1.43325e+00 -1.41751e+00 -1.32869e+00 -1.50633e+00
5.55200e+04 2.77000e+02 -1.39381e+00 -1.32318e+00 -1.46445e+00 -1.41775e+00 -1.32835e+00 -1.50714e+00
5.56800e+04 2.78000e+02 -1.35167e+00 -1.22234e+00 -1.48100e+00 -1.41797e+00 -1.32801e+00 -1.50793e+00
5.58400e+04 2.79000e+02 -1.36890e+00 -1.29346e+00 -1.44434e+00 -1.41818e+00 -1.32766e+00 -1.50871e+00
5.60000e+04 2.80000e+02 -1.33613e+00 -1.20092e+00 -1.47134e+00 -1.41839e+00 -1.32730e+00 -1.50948e+00
5.61600e+04 2.80000e+02 -1.33613e+00 -1.20092e+00 -1.47134e+00 -1.41858e+00 -1.32691e+00 -1.51024e+00
5.63200e+04 2.81000e+02 -1.41966e+00 -1.33202e+00 -1.50731e+00 -1.41876e+00 -1.32653e+00 -1.51099e+00
5.64800e+04 2.82000e+02 -1.37319e+00 -1.25573e+00 -1.49064e+00 -1.41893e+00 -1.32612e+00 -1.51173e+00
5.66400e+04 2.83000e+02 -1.38890e+00 -1.27717e+00 -1.50063e+00 -1.41908e+00 -1.32570e+00 -1.51247e+00
5.68000e+04 2.84000e+02 -1.42633e+00 -1.33027e+00 -1.52239e+00 -1.41923e+00 -1.32527e+00 -1.51319e+00
5.69600e+04 2.84000e+02 -1.42633e+00 -1.33027e+00 -1.52239e+00 -1.41936e+00 -1.32482e+00 -1.51390e+00
5.71200e+04 2.85000e+02 -1.38508e+00 -1.29863e+00 -1.47154e+00 -1.41948e+00 -1.32435e+00 -1.51461e+00
5.72800e+04 2.86000e+02 -1.36133e+00 -1.27430e+00 -1.44837e+00 -1.41959e+00 -1.32386e+00 -1.51531e+00
5.74400e+04 2.87000e+02 -1.38883e+00 -1.31013e+00 -1.46752e+00 -1.41967e+00 -1.32335e+00 -1.51600e+00
5.76000e+04 2.88000e+02 -1.34638e+00 -1.24743e+00 -1.44533e+00 -1.41974e+00 -1.32281e+00 -1.51667e+00
5.77600e+04 2.88000e+02 -1.34638e+00 -1.24743e+00 -1.44533e+00 -1.41979e+00 -1.32225e+00 -1.51732e+00
5.79200e+04 2.89000e+02 -1.34902e+00 -1.28424e+00 -1.41380e+00 -1.41981e+00 -1.32166e+00 -1.51796e+00
5.80800e+04 2.90000e+02 -1.34791e+00 -1.25659e+00 -1.43922e+00 -1.41981e+00 -1.32105e+00 -1.51857e+00
5.82400e+04 2.91000e+02 -1.36745e+00 -1.25140e+00 -1.48350e+00 -1.41978e+00 -1.32041e+00 -1.51915e+00
5.84000e+04 2.92000e+02 -1.37160e+00 -1.30144e+00 -1.44175e+00 -1.41972e+00 -1.31974e+00 -1.51970e+00
5.85600e+04 2.92000e+02 -1.37160e+00 -1.30144e+00 -1.44175e+00 -1.41963e+00 -1.31905e+00 -1.52022e+00
5.87200e+04 2.93000e+02 -1.36499e+00 -1.19918e+00 -1.53079e+00 -1.41951e+00 -1.31833e+00 -1.52070e+00
5.88800e+04 2.94000e+02 -1.33836e+00 -1.19304e+00 -1.48367e+00 -1.41936e+00 -1.31758e+00 -1.52114e+00
5.90400e+04 2.95000e+02 -1.34186e+00 -1.21602e+00 -1.46771e+00 -1.41916e+00 -1.31681e+00 -1.52152e+00
5.92000e+04 2.96000e+02 -1.34009e+00 -1.27234e+00 -1.40784e+00 -1.41893e+00 -1.31601e+00 -1.52185e+00
5.93600e+04 2.96000e+02 -1.34009e+00 -1.27234e+00 -1.40784e+00 -1.41866e+00 -1.31519e+00 -1.52213e+00
5.95200e+04 2.97000e+02 -1.37975e+00 -1.22038e+00 -1.53911e+00 -1.41835e+00 -1.31436e+00 -1.52234e+00
5.96800e+04 2.98000e+02 -1.41127e+00 -1.32997e+00 -1.49257e+00 -1.41800e+00 -1.31351e+00 -1.52249e+00
5.98400e+04 2.99000e+02 -1.43541e+00 -1.31824e+00 -1.55258e+00 -1.41761e+00 -1.31264e+00 -1.52257e+00
6.00000e+04 3.00000e+02 -1.42307e+00 -1.22658e+00 -1.61956e+00 -1.41717e+00 -1.31177e+00 -1.52258e+00
6.01600e+04 3.00000e+02 -1.42307e+00 -1.22658e+00 -1.61956e+00 -1.41670e+00 -1.31088e+00 -1.52251e+00
6.03200e+04 3.01000e+02 -1.43687e+00 -1.26484e+00 -1.60890e+00 -1.41618e+00 -1.30999e+00 -1.52237e+00
6.04800e+04 3.02000e+02 -1.42497e+00 -1.32423e+00 -1.52571e+00 -1.41562e+00 -1.30909e+00 -1.52215e+00
6.06400e+04 3.03000e+02 -1.39423e+00 -1.27341e+00 -1.51506e+00 -1.41502e+00 -1.30819e+00 -1.52186e+00
6.08000e+04 3.04000e+02 -1.42164e+00 -1.22999e+00 -1.61328e+00 -1.41439e+00 -1.30729e+00 -1.52149e+00
6.09600e+04 3.04000e+02 -1.42164e+00 -1.22999e+00 -1.61328e+00 -1.41372e+00 -1.30640e+00 -1.52104e+00
6.11200e+04 3.05000e+02 -1.40053e+00 -1.24079e+00 -1.56027e+00 -1.41301e+00 -1.30550e+00 -1.52051e+00
6.12800e+04 3.06000e+02 -1.43820e+00 -1.27042e+00 -1.60597e+00 -1.41226e+00 -1.30462e+00 -1.51991e+00
6.14400e+04 3.07000e+02 -1.40601e+00 -1.21604e+00 -1.59597e+00 -1.41149e+00 -1.30374e+00 -1.51924e+00
6.16000e+04 3.08000e+02 -1.42686e+00 -1.31529e+00 -1.53843e+00 -1.41067e+00 -1.30285e+00 -1.51849e+00
6.17600e+04 3.08000e+02 -1.42686e+00 -1.31529e+00 -1.53843e+00 -1.40983e+00 -1.30198e+00 -1.51768e+00
6.19200e+04 3.09000e+02 -1.43319e+00 -1.33864e+00 -1.52773e+00 -1.40896e+00 -1.30112e+00 -1.51681e+00
6.20800e+04 3.10000e+02 -1.42120e+00 -1.32312e+00 -1.51928e+00 -1.40807e+00 -1.30026e+00 -1.51588e+00
6.22400e+04 3.11000e+02 -1.40109e+00 -1.29612e+00 -1.50605e+00 -1.40715e+00 -1.29940e+00 -1.51489e+00
6.24000e+04 3.12000e+02 -1.35028e+00 -1.27648e+00 -1.42409e+00 -1.40621e+00 -1.29855e+00 -1.51387e+00
6.25600e+04 3.12000e+02 -1.35028e+00 -1.27648e+00 -1.42409e+00 -1.40525e+00 -1.29770e+00 -1.51280e+00
6.27200e+04 3.13000e+02 -1.35136e+00 -1.24676e+00 -1.45596e+00 -1.40428e+00 -1.29686e+00 -1.51171e+00
6.28800e+04 3.14000e+02 -1.40260e+00 -1.31175e+00 -1.49345e+00 -1.40330e+00 -1.29602e+00 -1.51058e+00
6.30400e+04 3.15000e+02 -1.39900e+00 -1.29971e+00 -1.49828e+00 -1.40232e+00 -1.29519e+00 -1.50945e+00
6.32000e+04 3.16000e+02 -1.37825e+00 -1.27804e+00 -1.47846e+00 -1.40134e+00 -1.29436e+00 -1.50831e+00
6.33600e+04 3.16000e+02 -1.37825e+00 -1.27804e+00 -1.47846e+00 -1.40036e+00 -1.29354e+00 -1.50718e+00
6.35200e+04 3.17000e+02 -1.40105e+00 -1.30330e+00 -1.49881e+00 -1.39939e+00 -1.29271e+00 -1.50606e+00
6.36800e+04 3.18000e+02 -1.46130e+00 -1.31779e+00 -1.60481e+00 -1.39843e+00 -1.29190e+00 -1.50496e+00
6.38400e+04 3.19000e+02 -1.41884e+00 -1.30227e+00 -1.53541e+00 -1.39750e+00 -1.29109e+00 -1.50391e+00
6.40000e+04 3.20000e+02 -1.41044e+00 -1.25899e+00 -1.56190e+00 -1.39659e+00 -1.29028e+00 -1.50290e+00
6.41600e+04 3.20000e+02 -1.41044e+00 -1.25899e+00 -1.56190e+00 -1.39571e+00 -1.28949e+00 -1.50194e+00
6.43200e+04 3.21000e+02 -1.37562e+00 -1.25704e+00 -1.49420e+00 -1.39487e+00 -1.28871e+00 -1.50103e+00
6.44800e+04 3.22000e+02 -1.43028e+00 -1.31105e+00 -1.54952e+00 -1.39407e+00 -1.28794e+00 -1.50020e+00
6.46400e+04 3.23000e+02 -1.38394e+00 -1.26164e+00 -1.50624e+00 -1.39332e+00 -1.28719e+00 -1.49945e+00
6.48000e+04 3.24000e+02 -1.41542e+00 -1.34726e+00 -1.48357e+00 -1.39261e+00 -1.28645e+00 -1.49878e+00
6.49600e+04 3.24000e+02 -1.41542e+00 -1.34726e+00 -1.48357e+00 -1.39196e+00 -1.28574e+00 -1.49818e+00
6.51200e+04 3.25000e+02 -1.43150e+00 -1.32430e+00 -1.53869e+00 -1.39137e+00 -1.28505e+00 -1.49769e+00
6.52800e+04 3.26000e+02 -1.38673e+00 -1.27337e+00 -1.50009e+00 -1.39083e+00 -1.28438e+00 -1.49727e+00
6.54400e+04 3.27000e+02 -1.38213e+00 -1.29481e+00 -1.46945e+00 -1.39035e+00 -1.28375e+00 -1.49695e+00
6.56000e+04 3.28000e+02 -1.36549e+00 -1.24438e+00 -1.48660e+00 -1.38993e+00 -1.28315e+00 -1.49672e+00
6.57600e+04 3.28000e+02 -1.36549e+00 -1.24438e+00 -1.48660e+00 -1.38958e+00 -1.28258e+00 -1.49658e+00
6.59200e+04 3.29000e+02 -1.35683e+00 -1.23466e+00 -1.47900e+00 -1.38928e+00 -1.28205e+00 -1.49651e+00
6.60800e+04 3.30000e+02 -1.35850e+00 -1.23597e+00 -1.48103e+00 -1.38904e+00 -1.28155e+00 -1.49653e+00
6.62400e+04 3.31000e+02 -1.40520e+00 -1.28344e+00 -1.52695e+00 -1.38887e+00 -1.28111e+00 -1.49663e+00
6.64000e+04 3.32000e+02 -1.42741e+00 -1.32861e+00 -1.52620e+00 -1.38875e+00 -1.28071e+00 -1.49680e+00
6.65600e+04 3.32000e+02 -1.42741e+00 -1.32861e+00 -1.52620e+00 -1.38869e+00 -1.28034e+00 -1.49703e+00
6.67200e+04 3.33000e+02 -1.39893e+00 -1.29553e+00 -1.50233e+00 -1.38868e+00 -1.28003e+00 -1.49732e+00
6.68800e+04 3.34000e+02 -1.44990e+00 -1.32362e+00 -1.57618e+00 -1.38872e+00 -1.27976e+00 -1.49767e+00
6.70400e+04 3.35000e+02 -1.39495e+00 -1.31220e+00 -1.47771e+00 -1.38881e+00 -1.27954e+00 -1.49807e+00
6.72000e+04 3.36000e+02 -1.38909e+00 -1.28302e+00 -1.49516e+00 -1.38893e+00 -1.27937e+00 -1.49850e+00
6.73600e+04 3.36000e+02 -1.38909e+00 -1.28302e+00 -1.49516e+00 -1.38911e+00 -1.27924e+00 -1.49898e+00
6.75200e+04 3.37000e+02 -1.40557e+00 -1.27831e+00 -1.53284e+00 -1.38932e+00 -1.27916e+00 -1.49949e+00
6.76800e+04 3.38000e+02 -1.41814e+00 -1.33945e+00 -1.49684e+00 -1.38957e+00 -1.27912e+00 -1.50002e+00
6.78400e+04 3.39000e+02 -1.41311e+00 -1.32675e+00 -1.49946e+00 -1.38984e+00 -1.27911e+00 -1.50057e+00
6.80000e+04 3.40000e+02 -1.35470e+00 -1.28513e+00 -1.42427e+00 -1.39014e+00 -1.27916e+00 -1.50112e+00
6.81600e+04 3.40000e+02 -1.35470e+00 -1.28513e+00 -1.42427e+00 -1.39047e+00 -1.27924e+00 -1.50170e+00
6.83200e+04 3.41000e+02 -1.39997e+00 -1.29678e+00 -1.50317e+00 -1.39082e+00 -1.27936e+00 -1.50227e+00
6.84800e+04 3.42000e+02 -1.38547e+00 -1.30110e+00 -1.46984e+00 -1.39118e+00 -1.27950e+00 -1.50285e+00
6.86400e+04 3.43000e+02 -1.36245e+00 -1.25157e+00 -1.47333e+00 -1.39155e+00 -1.27969e+00 -1.50341e+00
6.88000e+04 3.44000e+02 -1.39277e+00 -1.30489e+00 -1.48065e+00 -1.39193e+00 -1.27989e+00 -1.50397e+00
6.89600e+04 3.44000e+02 -1.39277e+00 -1.30489e+00 -1.48065e+00 -1.39232e+00 -1.28013e+00 -1.50451e+00
6.91200e+04 3.45000e+02 -1.41108e+00 -1.29758e+00 -1.52458e+00 -1.39271e+00 -1.28038e+00 -1.50504e+00
6.92800e+04 3.46000e+02 -1.41086e+00 -1.28019e+00 -1.54153e+00 -1.39310e+00 -1.28064e+00 -1.50555e+00
6.94400e+04 3.47000e+02 -1.39005e+00 -1.29325e+00 -1.48685e+00 -1.39348e+00 -1.28093e+00 -1.50603e+00
6.96000e+04 3.48000e+02 -1.42913e+00 -1.38122e+00 -1.47703e+00 -1.39386e+00 -1.28122e+00 -1.50650e+00
6.97600e+04 3.48000e+02 -1.42913e+00 -1.38122e+00 -1.47703e+00 -1.39423e+00 -1.28154e+00 -1.50692e+00
6.99200e+04 3.49000e+02 -1.41484e+00 -1.32497e+00 -1.50470e+00 -1.39459e+00 -1.28185e+00 -1.50733e+00
7.00800e+04 3.50000e+02 -1.40402e+00 -1.30921e+00 -1.49882e+00 -1.39494e+00 -1.28218e+00 -1.50770e+00
7.02400e+04 3.51000e+02 -1.35267e+00 -1.24479e+00 -1.46055e+00 -1.39528e+00 -1.28251e+00 -1.50805e+00
7.04000e+04 3.52000e+02 -1.39847e+00 -1.32536e+00 -1.47158e+00 -1.39560e+00 -1.28284e+00 -1.50835e+00
7.05600e+04 3.52000e+02 -1.39847e+00 -1.32536e+00 -1.47158e+00 -1.39590e+00 -1.28317e+00 -1.50863e+00
7.07200e+04 3.53000e+02 -1.37292e+00 -1.26868e+00 -1.47716e+00 -1.39619e+00 -1.28351e+00 -1.50887e+00
7.08800e+04 3.54000e+02 -1.36327e+00 -1.24533e+00 -1.48122e+00 -1.39646e+00 -1.28385e+00 -1.50908e+00
7.10400e+04 3.55000e+02 -1.37376e+00 -1.29509e+00 -1.45243e+00 -1.39672e+00 -1.28419e+00 -1.50926e+00
7.12000e+04 3.56000e+02 -1.39363e+00 -1.27781e+00 -1.50946e+00 -1.39696e+00 -1.28453e+00 -1.50939e+00
7.13600e+04 3.56000e+02 -1.39363e+00 -1.27781e+00 -1.50946e+00 -1.39718e+00 -1.28487e+00 -1.50949e+00
7.15200e+04 3.57000e+02 -1.38929e+00 -1.29528e+00 -1.48331e+00 -1.39739e+00 -1.28521e+00 -1.50956e+00
7.16800e+04 3.58000e+02 -1.36824e+00 -1.29088e+00 -1.44560e+00 -1.39758e+00 -1.28556e+00 -1.50960e+00
7.18400e+04 3.59000e+02 -1.41649e+00 -1.36673e+00 -1.46624e+00 -1.39774e+00 -1.28589e+00 -1.50959e+00
7.20000e+04 3.60000e+02 -1.43129e+00 -1.28172e+00 -1.58086e+00 -1.39790e+00 -1.28624e+00 -1.50956e+00
7.21600e+04 3.60000e+02 -1.43129e+00 -1.28172e+00 -1.58086e+00 -1.39804e+00 -1.28658e+00 -1.50949e+00
7.23200e+04 3.61000e+02 -1.34788e+00 -1.27249e+00 -1.42326e+00 -1.39816e+00 -1.28693e+00 -1.50939e+00
7.24800e+04 3.62000e+02 -1.39366e+00 -1.33268e+00 -1.45465e+00 -1.39826e+00 -1.28728e+00 -1.50925e+00
7.26400e+04 3.63000e+02 -1.34752e+00 -1.26762e+00 -1.42742e+00 -1.39836e+00 -1.28763e+00 -1.50909e+00
7.28000e+04 3.64000e+02 -1.37988e+00 -1.32061e+00 -1.43916e+00 -1.39844e+00 -1.28799e+00 -1.50888e+00
7.29600e+04 3.64000e+02 -1.37988e+00 -1.32061e+00 -1.43916e+00 -1.39850e+00 -1.28836e+00 -1.50865e+00
7.31200e+04 3.65000e+02 -1.36647e+00 -1.24522e+00 -1.48771e+00 -1.39856e+00 -1.28872e+00 -1.50840e+00
7.32800e+04 3.66000e+02 -1.36522e+00 -1.26632e+00 -1.46412e+00 -1.39859e+00 -1.28908e+00 -1.50811e+00
7.34400e+04 3.67000e+02 -1.41127e+00 -1.35653e+00 -1.46601e+00 -1.39862e+00 -1.28945e+00 -1.50779e+00
7.36000e+04 3.68000e+02 -1.39509e+00 -1.32763e+00 -1.46255e+00 -1.39863e+00 -1.28982e+00 -1.50744e+00
7.37600e+04 3.68000e+02 -1.39509e+00 -1.32763e+00 -1.46255e+00 -1.39864e+00 -1.29020e+00 -1.50707e+00
7.39200e+04 3.69000e+02 -1.38034e+00 -1.30401e+00 -1.45667e+00 -1.39863e+00 -1.29058e+00 -1.50668e+00
7.40800e+04 3.70000e+02 -1.34580e+00 -1.28103e+00 -1.41057e+00 -1.39861e+00 -1.29096e+00 -1.50626e+00
7.42400e+04 3.71000e+02 -1.41329e+00 -1.33853e+00 -1.48806e+00 -1.39857e+00 -1.29134e+00 -1.50581e+00
7.44000e+04 3.72000e+02 -1.45325e+00 -1.37464e+00 -1.53187e+00 -1.39853e+00 -1.29172e+00 -1.50534e+00
7.45600e+04 3.72000e+02 -1.45325e+00 -1.37464e+00 -1.53187e+00 -1.39847e+00 -1.29209e+00 -1.50485e+00
7.47200e+04 3.73000e+02 -1.40960e+00 -1.34906e+00 -1.47013e+00 -1.39840e+00 -1.29247e+00 -1.50434e+00
7.48800e+04 3.74000e+02 -1.38590e+00 -1.29096e+00 -1.48085e+00 -1.39832e+00 -1.29284e+00 -1.50380e+00
7.50400e+04 3.75000e+02 -1.37882e+00 -1.28496e+00 -1.47267e+00 -1.39823e+00 -1.29321e+00 -1.50324e+00
7.52000e+04 3.76000e+02 -1.45056e+00 -1.33046e+00 -1.57066e+00 -1.39812e+00 -1.29356e+00 -1.50268e+00
7.53600e+04 3.76000e+02 -1.45056e+00 -1.33046e+00 -1.57066e+00 -1.39800e+00 -1.29392e+00 -1.50208e+00
7.55200e+04 3.77000e+02 -1.38313e+00 -1.30968e+00 -1.45657e+00 -1.39787e+00 -1.29427e+00 -1.50147e+00
7.56800e+04 3.78000e+02 -1.40091e+00 -1.28672e+00 -1.51510e+00 -1.39772e+00 -1.29460e+00 -1.50085e+00
7.58400e+04 3.79000e+02 -1.41797e+00 -1.35849e+00 -1.47744e+00 -1.39757e+00 -1.29493e+00 -1.50020e+00
7.60000e+04 3.80000e+02 -1.44597e+00 -1.36976e+00 -1.52217e+00 -1.39739e+00 -1.29525e+00 -1.49954e+00
7.61600e+04 3.80000e+02 -1.44597e+00 -1.36976e+00 -1.52217e+00 -1.39721e+00 -1.29555e+00 -1.49887e+00
7.63200e+04 3.81000e+02 -1.49752e+00 -1.42622e+00 -1.56882e+00 -1.39702e+00 -1.29585e+00 -1.49818e+00
7.64800e+04 3.82000e+02 -1.49363e+00 -1.39359e+00 -1.59366e+00 -1.39680e+00 -1.29614e+00 -1.49747e+00
7.66400e+04 3.83000e+02 -1.38881e+00 -1.32438e+00 -1.45324e+00 -1.39658e+00 -1.29642e+00 -1.49674e+00
7.68000e+04 3.84000e+02 -1.38253e+00 -1.27334e+00 -1.49171e+00 -1.39635e+00 -1.29669e+00 -1.49601e+00
7.69600e+04 3.84000e+02 -1.38253e+00 -1.27334e+00 -1.49171e+00 -1.39610e+00 -1.29694e+00 -1.49526e+00
7.71200e+04 3.85000e+02 -1.41729e+00 -1.35040e+00 -1.48418e+00 -1.39585e+00 -1.29720e+00 -1.49450e+00
7.72800e+04 3.86000e+02 -1.37863e+00 -1.30980e+00 -1.44746e+00 -1.39559e+00 -1.29745e+00 -1.49373e+00
7.74400e+04 3.87000e+02 -1.38766e+00 -1.32955e+00 -1.44578e+00 -1.39532e+00 -1.29770e+00 -1.49295e+00
7.76000e+04 3.88000e+02 -1.36405e+00 -1.30969e+00 -1.41841e+00 -1.39505e+00 -1.29794e+00 -1.49216e+00
7.77600e+04 3.88000e+02 -1.36405e+00 -1.30969e+00 -1.41841e+00 -1.39478e+00 -1.29819e+00 -1.49136e+00
7.79200e+04 3.89000e+02 -1.43041e+00 -1.34732e+00 -1.51350e+00 -1.39450e+00 -1.29845e+00 -1.49056e+00
7.80800e+04 3.90000e+02 -1.41645e+00 -1.36953e+00 -1.46337e+00 -1.39423e+00 -1.29870e+00 -1.48976e+00
7.82400e+04 3.91000e+02 -1.41200e+00 -1.36135e+00 -1.46265e+00 -1.39396e+00 -1.29897e+00 -1.48895e+00
7.84000e+04 3.92000e+02 -1.38338e+00 -1.32414e+00 -1.44263e+00 -1.39370e+00 -1.29924e+00 -1.48816e+00
7.85600e+04 3.92000e+02 -1.38338e+00 -1.32414e+00 -1.44263e+00 -1.39345e+00 -1.29954e+00 -1.48737e+00
7.87200e+04 3.93000e+02 -1.41834e+00 -1.31403e+00 -1.52265e+00 -1.39322e+00 -1.29984e+00 -1.48659e+00
7.88800e+04 3.94000e+02 -1.40096e+00 -1.32355e+00 -1.47837e+00 -1.39300e+00 -1.30017e+00 -1.48583e+00
7.90400e+04 3.95000e+02 -1.46643e+00 -1.30427e+00 -1.62859e+00 -1.39281e+00 -1.30052e+00 -1.48509e+00
7.92000e+04 3.96000e+02 -1.36345e+00 -1.25544e+00 -1.47145e+00 -1.39263e+00 -1.30089e+00 -1.48437e+00
7.93600e+04 3.96000e+02 -1.36345e+00 -1.25544e+00 -1.47145e+00 -1.39249e+00 -1.30130e+00 -1.48368e+00
7.95200e+04 3.97000e+02 -1.39584e+00 -1.33651e+00 -1.45517e+00 -1.39237e+00 -1.30173e+00 -1.48301e+00
7.96800e+04 3.98000e+02 -1.40625e+00 -1.31933e+00 -1.49317e+00 -1.39228e+00 -1.30219e+00 -1.48237e+00
7.98400e+04 3.99000e+02 -1.39677e+00 -1.29062e+00 -1.50293e+00 -1.39224e+00 -1.30270e+00 -1.48178e+00
8.00000e+04 4.00000e+02 -1.36632e+00 -1.23786e+00 -1.49477e+00 -1.39222e+00 -1.30323e+00 -1.48121e+00
8.01600e+04 4.00000e+02 -1.36632e+00 -1.23786e+00 -1.49477e+00 -1.39224e+00 -1.30379e+00 -1.48069e+00
8.03200e+04 4.01000e+02 -1.35950e+00 -1.24720e+00 -1.47181e+00 -1.39230e+00 -1.30439e+00 -1.48021e+00
8.04800e+04 4.02000e+02 -1.39759e+00 -1.31713e+00 -1.47805e+00 -1.39240e+00 -1.30503e+00 -1.47976e+00
8.06400e+04 4.03000e+02 -1.39110e+00 -1.30015e+00 -1.48206e+00 -1.39254e+00 -1.30571e+00 -1.47937e+00
8.08000e+04 4.04000e+02 -1.36121e+00 -1.26849e+00 -1.45393e+00 -1.39271e+00 -1.30641e+00 -1.47901e+00
8.09600e+04 4.04000e+02 -1.36121e+00 -1.26849e+00 -1.45393e+00 -1.39292e+00 -1.30715e+00 -1.47869e+00
8.11200e+04 4.05000e+02 -1.36579e+00 -1.28543e+00 -1.44615e+00 -1.39316e+00 -1.30791e+00 -1.47841e+00
8.12800e+04 4.06000e+02 -1.40847e+00 -1.29349e+00 -1.52345e+00 -1.39344e+00 -1.30870e+00 -1.47817e+00
8.14400e+04 4.07000e+02 -1.38047e+00 -1.27893e+00 -1.48201e+00 -1.39374e+00 -1.30951e+00 -1.47797e+00
8.16000e+04 4.08000e+02 -1.37772e+00 -1.31229e+00 -1.44316e+00 -1.39408e+00 -1.31035e+00 -1.47780e+00
8.17600e+04 4.08000e+02 -1.37772e+00 -1.31229e+00 -1.44316e+00 -1.39444e+00 -1.31121e+00 -1.47767e+00
8.19200e+04 4.09000e+02 -1.34671e+00 -1.27876e+00 -1.41466e+00 -1.39482e+00 -1.31207e+00 -1.47757e+00
8.20800e+04 4.10000e+02 -1.32669e+00 -1.23606e+00 -1.41733e+00 -1.39522e+00 -1.31295e+00 -1.47749e+00
8.22400e+04 4.11000e+02 -1.38657e+00 -1.32693e+00 -1.44621e+00 -1.39564e+00 -1.31383e+00 -1.47745e+00
8.24000e+04 4.12000e+02 -1.39895e+00 -1.33049e+00 -1.46742e+00 -1.39607e+00 -1.31471e+00 -1.47744e+00
8.25600e+04 4.12000e+02 -1.39895e+00 -1.33049e+00 -1.46742e+00 -1.39651e+00 -1.31558e+00 -1.47744e+00
8.27200e+04 4.13000e+02 -1.38684e+00 -1.27586e+00 -1.49783e+00 -1.39696e+00 -1.31644e+00 -1.47747e+00
8.28800e+04 4.14000e+02 -1.32790e+00 -1.27219e+00 -1.38361e+00 -1.39740e+00 -1.31729e+00 -1.47752e+00
8.30400e+04 4.15000e+02 -1.35965e+00 -1.30462e+00 -1.41467e+00 -1.39785e+00 -1.31811e+00 -1.47759e+00
8.32000e+04 4.16000e+02 -1.43316e+00 -1.31750e+00 -1.54883e+00 -1.39828e+00 -1.31890e+00 -1.47767e+00
8.33600e+04 4.16000e+02 -1.43316e+00 -1.31750e+00 -1.54883e+00 -1.39871e+00 -1.31965e+00 -1.47777e+00
8.35200e+04 4.17000e+02 -1.37035e+00 -1.26472e+00 -1.47597e+00 -1.39913e+00 -1.32038e+00 -1.47787e+00
8.36800e+04 4.18000e+02 -1.35112e+00 -1.28423e+00 -1.41801e+00 -1.39952e+00 -1.32106e+00 -1.47798e+00
8.38400e+04 4.19000e+02 -1.34789e+00 -1.25712e+00 -1.43866e+00 -1.39989e+00 -1.32169e+00 -1.47809e+00
8.40000e+04 4.20000e+02 -1.35957e+00 -1.27233e+00 -1.44680e+00 -1.40024e+00 -1.32226e+00 -1.47822e+00
8.41600e+04 4.20000e+02 -1.35957e+00 -1.27233e+00 -1.44680e+00 -1.40057e+00 -1.32279e+00 -1.47834e+00
8.43200e+04 4.21000e+02 -1.34734e+00 -1.29155e+00 -1.40314e+00 -1.40086e+00 -1.32326e+00 -1.47846e+00
8.44800e+04 4.22000e+02 -1.38442e+00 -1.28678e+00 -1.48206e+00 -1.40112e+00 -1.32366e+00 -1.47858e+00
8.46400e+04 4.23000e+02 -1.35735e+00 -1.27842e+00 -1.43628e+00 -1.40134e+00 -1.32400e+00 -1.47869e+00
8.48000e+04 4.24000e+02 -1.31489e+00 -1.24739e+00 -1.38239e+00 -1.40153e+00 -1.32427e+00 -1.47879e+00
8.49600e+04 4.24000e+02 -1.31489e+00 -1.24739e+00 -1.38239e+00 -1.40167e+00 -1.32447e+00 -1.47888e+00
8.51200e+04 4.25000e+02 -1.38762e+00 -1.30382e+00 -1.47142e+00 -1.40178e+00 -1.32461e+00 -1.47895e+00
8.52800e+04 4.26000e+02 -1.34011e+00 -1.29101e+00 -1.38921e+00 -1.40184e+00 -1.32468e+00 -1.47900e+00
8.54400e+04 4.27000e+02 -1.35863e+00 -1.29289e+00 -1.42438e+00 -1.40185e+00 -1.32467e+00 -1.47903e+00
8.56000e+04 4.28000e+02 -1.37961e+00 -1.32553e+00 -1.43369e+00 -1.40182e+00 -1.32460e+00 -1.47903e+00
8.57600e+04 4.28000e+02 -1.37961e+00 -1.32553e+00 -1.43369e+00 -1.40174e+00 -1.32446e+00 -1.47902e+00
8.59200e+04 4.29000e+02 -1.36862e+00 -1.31987e+00 -1.41738e+00 -1.40162e+00 -1.32427e+00 -1.47897e+00
8.60800e+04 4.30000e+02 -1.47511e+00 -1.26606e+00 -1.68416e+00 -1.40144e+00 -1.32399e+00 -1.47889e+00
8.62400e+04 4.31000e+02 -1.36548e+00 -1.26509e+00 -1.46588e+00 -1.40123e+00 -1.32367e+00 -1.47879e+00
8.64000e+04 4.32000e+02 -1.38842e+00 -1.23324e+00 -1.54360e+00 -1.40097e+00 -1.32330e+00 -1.47863e+00
8.65600e+04 4.32000e+02 -1.38842e+00 -1.23324e+00 -1.54360e+00 -1.40066e+00 -1.32287e+00 -1.47845e+00
8.67200e+04 4.33000e+02 -1.41778e+00 -1.31232e+00 -1.52324e+00 -1.40031e+00 -1.32238e+00 -1.47824e+00
8.68800e+04 4.34000e+02 -1.40384e+00 -1.33725e+00 -1.47042e+00 -1.39992e+00 -1.32185e+00 -1.47798e+00
8.70400e+04 4.35000e+02 -1.39859e+00 -1.24282e+00 -1.55436e+00 -1.39948e+00 -1.32128e+00 -1.47768e+00
8.72000e+04 4.36000e+02 -1.35300e+00 -1.23918e+00 -1.46682e+00 -1.39901e+00 -1.32068e+00 -1.47734e+00
8.73600e+04 4.36000e+02 -1.35300e+00 -1.23918e+00 -1.46682e+00 -1.39850e+00 -1.32003e+00 -1.47697e+00
8.75200e+04 4.37000e+02 -1.41088e+00 -1.25787e+00 -1.56388e+00 -1.39795e+00 -1.31935e+00 -1.47654e+00
8.76800e+04 4.38000e+02 -1.38115e+00 -1.30839e+00 -1.45390e+00 -1.39736e+00 -1.31864e+00 -1.47609e+00
8.78400e+04 4.39000e+02 -1.35403e+00 -1.24337e+00 -1.46469e+00 -1.39675e+00 -1.31791e+00 -1.47559e+00
8.80000e+04 4.40000e+02 -1.32991e+00 -1.27275e+00 -1.38707e+00 -1.39610e+00 -1.31716e+00 -1.47505e+00
8.81600e+04 4.40000e+02 -1.32991e+00 -1.27275e+00 -1.38707e+00 -1.39543e+00 -1.31639e+00 -1.47448e+00
8.83200e+04 4.41000e+02 -1.38998e+00 -1.30272e+00 -1.47724e+00 -1.39474e+00 -1.31561e+00 -1.47387e+00
8.84800e+04 4.42000e+02 -1.35418e+00 -1.27202e+00 -1.43634e+00 -1.39401e+00 -1.31481e+00 -1.47322e+00
8.86400e+04 4.43000e+02 -1.40189e+00 -1.31161e+00 -1.49216e+00 -1.39327e+00 -1.31400e+00 -1.47255e+00
8.88000e+04 4.44000e+02 -1.38907e+00 -1.27114e+00 -1.50700e+00 -1.39252e+00 -1.31319e+00 -1.47186e+00
8.89600e+04 4.44000e+02 -1.38907e+00 -1.27114e+00 -1.50700e+00 -1.39176e+00 -1.31237e+00 -1.47114e+00
8.91200e+04 4.45000e+02 -1.38075e+00 -1.24058e+00 -1.52092e+00 -1.39099e+00 -1.31155e+00 -1.47042e+00
8.92800e+04 4.46000e+02 -1.37448e+00 -1.28086e+00 -1.46810e+00 -1.39021e+00 -1.31074e+00 -1.46967e+00
8.94400e+04 4.47000e+02 -1.40191e+00 -1.34923e+00 -1.45458e+00 -1.38943e+00 -1.30993e+00 -1.46893e+00
8.96000e+04 4.48000e+02 -1.34322e+00 -1.25432e+00 -1.43211e+00 -1.38865e+00 -1.30911e+00 -1.46820e+00
8.97600e+04 4.48000e+02 -1.34322e+00 -1.25432e+00 -1.43211e+00 -1.38789e+00 -1.30832e+00 -1.46746e+00
8.99200e+04 4.49000e+02 -1.37801e+00 -1.29440e+00 -1.46162e+00 -1.38713e+00 -1.30752e+00 -1.46675e+00
9.00800e+04 4.50000e+02 -1.37509e+00 -1.27271e+00 -1.47747e+00 -1.38639e+00 -1.30672e+00 -1.46606e+00
9.02400e+04 4.51000e+02 -1.36176e+00 -1.27069e+00 -1.45283e+00 -1.38567e+00 -1.30595e+00 -1.46540e+00
9.04000e+04 4.52000e+02 -1.44902e+00 -1.36079e+00 -1.53725e+00 -1.38497e+00 -1.30518e+00 -1.46477e+00
9.05600e+04 4.52000e+02 -1.44902e+00 -1.36079e+00 -1.53725e+00 -1.38430e+00 -1.30442e+00 -1.46418e+00
9.07200e+04 4.53000e+02 -1.40219e+00 -1.32695e+00 -1.47742e+00 -1.38365e+00 -1.30367e+00 -1.46363e+00
9.08800e+04 4.54000e+02 -1.42191e+00 -1.36053e+00 -1.48329e+00 -1.38303e+00 -1.30293e+00 -1.46314e+00
9.10400e+04 4.55000e+02 -1.34709e+00 -1.26879e+00 -1.42538e+00 -1.38245e+00 -1.30220e+00 -1.46269e+00
9.12000e+04 4.56000e+02 -1.34045e+00 -1.27496e+00 -1.40594e+00 -1.38190e+00 -1.30150e+00 -1.46230e+00
9.13600e+04 4.56000e+02 -1.34045e+00 -1.27496e+00 -1.40594e+00 -1.38138e+00 -1.30080e+00 -1.46197e+00
9.15200e+04 4.57000e+02 -1.35330e+00 -1.30963e+00 -1.39696e+00 -1.38090e+00 -1.30011e+00 -1.46169e+00
9.16800e+04 4.58000e+02 -1.36375e+00 -1.30303e+00 -1.42447e+00 -1.38045e+00 -1.29944e+00 -1.46146e+00
9.18400e+04 4.59000e+02 -1.36890e+00 -1.30157e+00 -1.43622e+00 -1.38004e+00 -1.29877e+00 -1.46131e+00
9.20000e+04 4.60000e+02 -1.32946e+00 -1.30948e+00 -1.34944e+00 -1.37966e+00 -1.29812e+00 -1.46120e+00
9.21600e+04 4.60000e+02 -1.32946e+00 -1.30948e+00 -1.34944e+00 -1.37932e+00 -1.29749e+00 -1.46115e+00
9.23200e+04 4.61000e+02 -1.29884e+00 -1.26000e+00 -1.33767e+00 -1.37901e+00 -1.29688e+00 -1.46114e+00
9.24800e+04 4.62000e+02 -1.37714e+00 -1.23971e+00 -1.51456e+00 -1.37874e+00 -1.29627e+00 -1.46120e+00
9.26400e+04 4.63000e+02 -1.34904e+00 -1.33651e+00 -1.36157e+00 -1.37849e+00 -1.29569e+00 -1.46129e+00
9.28000e+04 4.64000e+02 -1.36415e+00 -1.26436e+00 -1.46394e+00 -1.37828e+00 -1.29512e+00 -1.46143e+00
9.29600e+04 4.64000e+02 -1.36415e+00 -1.26436e+00 -1.46394e+00 -1.37809e+00 -1.29457e+00 -1.46161e+00
9.31200e+04 4.65000e+02 -1.35565e+00 -1.29425e+00 -1.41705e+00 -1.37794e+00 -1.29405e+00 -1.46182e+00
9.32800e+04 4.66000e+02 -1.33660e+00 -1.31260e+00 -1.36061e+00 -1.37780e+00 -1.29355e+00 -1.46206e+00
9.34400e+04 4.67000e+02 -1.35689e+00 -1.31168e+00 -1.40210e+00 -1.37769e+00 -1.29307e+00 -1.46232e+00
9.36000e+04 4.68000e+02 -1.35933e+00 -1.31796e+00 -1.40070e+00 -1.37761e+00 -1.29262e+00 -1.46260e+00
9.37600e+04 4.68000e+02 -1.35933e+00 -1.31796e+00 -1.40070e+00 -1.37754e+00 -1.29219e+00 -1.46289e+00
9.39200e+04 4.69000e+02 -1.36457e+00 -1.29351e+00 -1.43563e+00 -1.37750e+00 -1.29180e+00 -1.46319e+00
9.40800e+04 4.70000e+02 -1.35517e+00 -1.28245e+00 -1.42789e+00 -1.37747e+00 -1.29145e+00 -1.46350e+00
9.42400e+04 4.71000e+02 -1.33993e+00 -1.25875e+00 -1.42112e+00 -1.37746e+00 -1.29111e+00 -1.46380e+00
9.44000e+04 4.72000e+02 -1.37415e+00 -1.24522e+00 -1.50308e+00 -1.37746e+00 -1.29082e+00 -1.46409e+00
9.45600e+04 4.72000e+02 -1.37415e+00 -1.24522e+00 -1.50308e+00 -1.37746e+00 -1.29057e+00 -1.46436e+00
9.47200e+04 4.73000e+02 -1.37605e+00 -1.28835e+00 -1.46375e+00 -1.37748e+00 -1.29034e+00 -1.46462e+00
9.48800e+04 4.74000e+02 -1.38225e+00 -1.28571e+00 -1.47880e+00 -1.37750e+00 -1.29017e+00 -1.46483e+00
9.50400e+04 4.75000e+02 -1.40268e+00 -1.27179e+00 -1.53356e+00 -1.37753e+00 -1.29002e+00 -1.46503e+00
9.52000e+04 4.76000e+02 -1.37126e+00 -1.31050e+00 -1.43202e+00 -1.37755e+00 -1.28992e+00 -1.46518e+00
9.53600e+04 4.76000e+02 -1.37126e+00 -1.31050e+00 -1.43202e+00 -1.37757e+00 -1.28985e+00 -1.46528e+00
9.55200e+04 4.77000e+02 -1.36741e+00 -1.29589e+00 -1.43892e+00 -1.37758e+00 -1.28983e+00 -1.46534e+00
9.56800e+04 4.78000e+02 -1.36392e+00 -1.28091e+00 -1.44692e+00 -1.37758e+00 -1.28983e+00 -1.46534e+00
9.58400e+04 4.79000e+02 -1.44495e+00 -1.29028e+00 -1.59962e+00 -1.37757e+00 -1.28986e+00 -1.46528e+00
9.60000e+04 4.80000e+02 -1.35298e+00 -1.24159e+00 -1.46437e+00 -1.37755e+00 -1.28993e+00 -1.46517e+00
9.61600e+04 4.80000e+02 -1.35298e+00 -1.24159e+00 -1.46437e+00 -1.37751e+00 -1.29003e+00 -1.46499e+00
9.63200e+04 4.81000e+02 -1.37496e+00 -1.28362e+00 -1.46630e+00 -1.37745e+00 -1.29016e+00 -1.46474e+00
9.64800e+04 4.82000e+02 -1.38960e+00 -1.31626e+00 -1.46294e+00 -1.37737e+00 -1.29031e+00 -1.46444e+00
9.66400e+04 4.83000e+02 -1.40690e+00 -1.34236e+00 -1.47144e+00 -1.37727e+00 -1.29048e+00 -1.46406e+00
9.68000e+04 4.84000e+02 -1.38802e+00 -1.29542e+00 -1.48063e+00 -1.37715e+00 -1.29068e+00 -1.46362e+00
9.69600e+04 4.84000e+02 -1.38802e+00 -1.29542e+00 -1.48063e+00 -1.37699e+00 -1.29088e+00 -1.46310e+00
9.71200e+04 4.85000e+02 -1.35618e+00 -1.25966e+00 -1.45269e+00 -1.37682e+00 -1.29110e+00 -1.46253e+00
9.72800e+04 4.86000e+02 -1.37227e+00 -1.24450e+00 -1.50004e+00 -1.37661e+00 -1.29133e+00 -1.46190e+00
9.74400e+04 4.87000e+02 -1.40270e+00 -1.28795e+00 -1.51745e+00 -1.37639e+00 -1.29156e+00 -1.46121e+00
9.76000e+04 4.88000e+02 -1.37809e+00 -1.26977e+00 -1.48642e+00 -1.37613e+00 -1.29180e+00 -1.46047e+00
9.77600e+04 4.88000e+02 -1.37809e+00 -1.26977e+00 -1.48642e+00 -1.37586e+00 -1.29204e+00 -1.45969e+00
9.79200e+04 4.89000e+02 -1.37815e+00 -1.27243e+00 -1.48387e+00 -1.37557e+00 -1.29227e+00 -1.45887e+00
9.80800e+04 4.90000e+02 -1.37120e+00 -1.30865e+00 -1.43375e+00 -1.37525e+00 -1.29249e+00 -1.45801e+00
9.82400e+04 4.91000e+02 -1.37529e+00 -1.29342e+00 -1.45717e+00 -1.37492e+00 -1.29271e+00 -1.45713e+00
9.84000e+04 4.92000e+02 -1.34913e+00 -1.25843e+00 -1.43984e+00 -1.37458e+00 -1.29292e+00 -1.45624e+00
9.85600e+04 4.92000e+02 -1.34913e+00 -1.25843e+00 -1.43984e+00 -1.37423e+00 -1.29311e+00 -1.45534e+00
9.87200e+04 4.93000e+02 -1.39768e+00 -1.27542e+00 -1.51994e+00 -1.37386e+00 -1.29329e+00 -1.45443e+00
9.88800e+04 4.94000e+02 -1.36954e+00 -1.30268e+00 -1.43641e+00 -1.37350e+00 -1.29345e+00 -1.45354e+00
9.90400e+04 4.95000e+02 -1.36080e+00 -1.30230e+00 -1.41930e+00 -1.37313e+00 -1.29360e+00 -1.45267e+00
9.92000e+04 4.96000e+02 -1.37253e+00 -1.25454e+00 -1.49052e+00 -1.37277e+00 -1.29373e+00 -1.45181e+00
9.93600e+04 4.96000e+02 -1.37253e+00 -1.25454e+00 -1.49052e+00 -1.37241e+00 -1.29383e+00 -1.45098e+00
9.95200e+04 4.97000e+02 -1.35347e+00 -1.25803e+00 -1.44892e+00 -1.37206e+00 -1.29392e+00 -1.45020e+00
9.96800e+04 4.98000e+02 -1.32822e+00 -1.26302e+00 -1.39341e+00 -1.37172e+00 -1.29398e+00 -1.44946e+00
9.98400e+04 4.99000e+02 -1.33733e+00 -1.21639e+00 -1.45826e+00 -1.37141e+00 -1.29404e+00 -1.44878e+00
1.00000e+05 5.00000e+02 -1.34345e+00 -1.20427e+00 -1.48262e+00 -1.37111e+00 -1.29407e+00 -1.44815e+00
1.00160e+05 5.00000e+02 -1.34345e+00 -1.20427e+00 -1.48262e+00 -1.37083e+00 -1.29409e+00 -1.44757e+00
1.00320e+05 5.01000e+02 -1.35805e+00 -1.23583e+00 -1.48027e+00 -1.37058e+00 -1.29408e+00 -1.44708e+00
1.00480e+05 5.02000e+02 -1.40780e+00 -1.20235e+00 -1.61325e+00 -1.37035e+00 -1.29406e+00 -1.44664e+00
1.00640e+05 5.03000e+02 -1.33412e+00 -1.21685e+00 -1.45139e+00 -1.37015e+00 -1.29402e+00 -1.44628e+00
1.00800e+05 5.04000e+02 -1.35468e+00 -1.21664e+00 -1.49273e+00 -1.36998e+00 -1.29397e+00 -1.44598e+00
1.00960e+05 5.04000e+02 -1.35468e+00 -1.21664e+00 -1.49273e+00 -1.36983e+00 -1.29390e+00 -1.44576e+00
1.01120e+05 5.05000e+02 -1.33671e+00 -1.23291e+00 -1.44051e+00 -1.36972e+00 -1.29383e+00 -1.44561e+00
1.01280e+05 5.06000e+02 -1.32866e+00 -1.22626e+00 -1.43105e+00 -1.36964e+00 -1.29374e+00 -1.44553e+00
1.01440e+05 5.07000e+02 -1.35702e+00 -1.26174e+00 -1.45231e+00 -1.36958e+00 -1.29363e+00 -1.44553e+00
1.01600e+05 5.08000e+02 -1.36427e+00 -1.26891e+00 -1.45963e+00 -1.36955e+00 -1.29352e+00 -1.44559e+00
1.01760e+05 5.08000e+02 -1.36427e+00 -1.26891e+00 -1.45963e+00 -1.36955e+00 -1.29340e+00 -1.44571e+00
1.01920e+05 5.09000e+02 -1.34736e+00 -1.27092e+00 -1.42380e+00 -1.36958e+00 -1.29326e+00 -1.44590e+00
1.02080e+05 5.10000e+02 -1.33555e+00 -1.22976e+00 -1.44134e+00 -1.36962e+00 -1.29311e+00 -1.44614e+00
1.02240e+05 5.11000e+02 -1.37141e+00 -1.21461e+00 -1.52821e+00 -1.36969e+00 -1.29295e+00 -1.44643e+00
1.02400e+05 5.12000e+02 -1.35004e+00 -1.23648e+00 -1.46361e+00 -1.36978e+00 -1.29278e+00 -1.44677e+00
1.02560e+05 5.12000e+02 -1.35004e+00 -1.23648e+00 -1.46361e+00 -1.36988e+00 -1.29259e+00 -1.44717e+00
1.02720e+05 5.13000e+02 -1.35738e+00 -1.26389e+00 -1.45087e+00 -1.36999e+00 -1.29239e+00 -1.44759e+00
1.02880e+05 5.14000e+02 -1.43093e+00 -1.32727e+00 -1.53458e+00 -1.37011e+00 -1.29218e+00 -1.44804e+00
1.03040e+05 5.15000e+02 -1.36301e+00 -1.29610e+00 -1.42993e+00 -1.37024e+00 -1.29194e+00 -1.44853e+00
1.03200e+05 5.16000e+02 -1.38255e+00 -1.26533e+00 -1.49976e+00 -1.37037e+00 -1.29169e+00 -1.44905e+00
1.03360e+05 5.16000e+02 -1.38255e+00 -1.26533e+00 -1.49976e+00 -1.37050e+00 -1.29141e+00 -1.44958e+00
1.03520e+05 5.17000e+02 -1.36797e+00 -1.30093e+00 -1.43500e+00 -1.37062e+00 -1.29110e+00 -1.45014e+00
1.03680e+05 5.18000e+02 -1.35760e+00 -1.26844e+00 -1.44676e+00 -1.37074e+00 -1.29077e+00 -1.45070e+00
1.03840e+05 5.19000e+02 -1.40365e+00 -1.23268e+00 -1.57461e+00 -1.37084e+00 -1.29041e+00 -1.45127e+00
1.04000e+05 5.20000e+02 -1.38179e+00 -1.23853e+00 -1.52505e+00 -1.37093e+00 -1.29001e+00 -1.45185e+00
1.04160e+05 5.20000e+02 -1.38179e+00 -1.23853e+00 -1.52505e+00 -1.37100e+00 -1.28958e+00 -1.45242e+00
1.04320e+05 5.21000e+02 -1.36418e+00 -1.28727e+00 -1.44109e+00 -1.37106e+00 -1.28911e+00 -1.45300e+00
1.04480e+05 5.22000e+02 -1.36641e+00 -1.26613e+00 -1.46669e+00 -1.37109e+00 -1.28861e+00 -1.45357e+00
1.04640e+05 5.23000e+02 -1.40590e+00 -1.31428e+00 -1.49753e+00 -1.37110e+00 -1.28807e+00 -1.45413e+00
1.04800e+05 5.24000e+02 -1.38621e+00 -1.30166e+00 -1.47075e+00 -1.37109e+00 -1.28748e+00 -1.45469e+00
1.04960e+05 5.24000e+02 -1.38621e+00 -1.30166e+00 -1.47075e+00 -1.37105e+00 -1.28687e+00 -1.45523e+00
1.05120e+05 5.25000e+02 -1.41305e+00 -1.33526e+00 -1.49084e+00 -1.37098e+00 -1.28621e+00 -1.45575e+00
1.05280e+05 5.26000e+02 -1.37402e+00 -1.24408e+00 -1.50396e+00 -1.37089e+00 -1.28552e+00 -1.45627e+00
1.05440e+05 5.27000e+02 -1.43281e+00 -1.24086e+00 -1.62476e+00 -1.37078e+00 -1.28479e+00 -1.45676e+00
1.05600e+05 5.28000e+02 -1.42893e+00 -1.36943e+00 -1.48843e+00 -1.37063e+00 -1.28404e+00 -1.45723e+00
1.05760e+05 5.28000e+02 -1.42893e+00 -1.36943e+00 -1.48843e+00 -1.37047e+00 -1.28325e+00 -1.45768e+00
1.05920e+05 5.29000e+02 -1.44894e+00 -1.32900e+00 -1.56888e+00 -1.37028e+00 -1.28244e+00 -1.45811e+00
1.06080e+05 5.30000e+02 -1.34496e+00 -1.25034e+00 -1.43957e+00 -1.37006e+00 -1.28160e+00 -1.45852e+00
1.06240e+05 5.31000e+02 -1.35198e+00 -1.25338e+00 -1.45058e+00 -1.36984e+00 -1.28076e+00 -1.45892e+00
1.06400e+05 5.32000e+02 -1.37433e+00 -1.24923e+00 -1.49942e+00 -1.36960e+00 -1.27990e+00 -1.45929e+00
1.06560e+05 5.32000e+02 -1.37433e+00 -1.24923e+00 -1.49942e+00 -1.36934e+00 -1.27903e+00 -1.45965e+00
1.06720e+05 5.33000e+02 -1.42127e+00 -1.32849e+00 -1.51405e+00 -1.36907e+00 -1.27816e+00 -1.45999e+00
1.06880e+05 5.34000e+02 -1.36801e+00 -1.26372e+00 -1.47231e+00 -1.36880e+00 -1.27729e+00 -1.46031e+00
1.07040e+05 5.35000e+02 -1.48642e+00 -1.35544e+00 -1.61741e+00 -1.36852e+00 -1.27644e+00 -1.46061e+00
1.07200e+05 5.36000e+02 -1.36049e+00 -1.26650e+00 -1.45449e+00 -1.36825e+00 -1.27559e+00 -1.46091e+00
1.07360e+05 5.36000e+02 -1.36049e+00 -1.26650e+00 -1.45449e+00 -1.36798e+00 -1.27477e+00 -1.46119e+00
1.07520e+05 5.37000e+02 -1.40756e+00 -1.33859e+00 -1.47653e+00 -1.36772e+00 -1.27397e+00 -1.46147e+00
1.07680e+05 5.38000e+02 -1.36079e+00 -1.24389e+00 -1.47769e+00 -1.36746e+00 -1.27319e+00 -1.46173e+00
1.07840e+05 5.39000e+02 -1.37939e+00 -1.28724e+00 -1.47153e+00 -1.36723e+00 -1.27245e+00 -1.46201e+00
1.08000e+05 5.40000e+02 -1.39582e+00 -1.32262e+00 -1.46902e+00 -1.36701e+00 -1.27175e+00 -1.46227e+00
1.08160e+05 5.40000e+02 -1.39582e+00 -1.32262e+00 -1.46902e+00 -1.36682e+00 -1.27109e+00 -1.46254e+00
1.08320e+05 5.41000e+02 -1.39273e+00 -1.30601e+00 -1.47946e+00 -1.36665e+00 -1.27048e+00 -1.46282e+00
1.08480e+05 5.42000e+02 -1.38574e+00 -1.31139e+00 -1.46009e+00 -1.36651e+00 -1.26991e+00 -1.46310e+00
1.08640e+05 5.43000e+02 -1.35962e+00 -1.27790e+00 -1.44134e+00 -1.36639e+00 -1.26940e+00 -1.46339e+00
1.08800e+05 5.44000e+02 -1.36403e+00 -1.28466e+00 -1.44341e+00 -1.36633e+00 -1.26895e+00 -1.46371e+00
1.08960e+05 5.44000e+02 -1.36403e+00 -1.28466e+00 -1.44341e+00 -1.36628e+00 -1.26854e+00 -1.46402e+00
1.09120e+05 5.45000e+02 -1.41826e+00 -1.25030e+00 -1.58622e+00 -1.36629e+00 -1.26821e+00 -1.46436e+00
1.09280e+05 5.46000e+02 -1.39902e+00 -1.28461e+00 -1.51344e+00 -1.36633e+00 -1.26794e+00 -1.46472e+00
1.09440e+05 5.47000e+02 -1.35741e+00 -1.26390e+00 -1.45092e+00 -1.36641e+00 -1.26773e+00 -1.46510e+00
1.09600e+05 5.48000e+02 -1.42145e+00 -1.31342e+00 -1.52947e+00 -1.36654e+00 -1.26758e+00 -1.46550e+00
1.09760e+05 5.48000e+02 -1.42145e+00 -1.31342e+00 -1.52947e+00 -1.36671e+00 -1.26750e+00 -1.46591e+00
1.09920e+05 5.49000e+02 -1.38647e+00 -1.25613e+00 -1.51681e+00 -1.36692e+00 -1.26749e+00 -1.46635e+00
1.10080e+05 5.50000e+02 -1.39779e+00 -1.28598e+00 -1.50960e+00 -1.36717e+00 -1.26753e+00 -1.46681e+00
1.10240e+05 5.51000e+02 -1.40859e+00 -1.24477e+00 -1.57241e+00 -1.36747e+00 -1.26764e+00 -1.46729e+00
1.10400e+05 5.52000e+02 -1.36318e+00 -1.31662e+00 -1.40974e+00 -1.36780e+00 -1.26782e+00 -1.46779e+00
1.10560e+05 5.52000e+02 -1.36318e+00 -1.31662e+00 -1.40974e+00 -1.36818e+00 -1.26806e+00 -1.46830e+00
1.10720e+05 5.53000e+02 -1.38180e+00 -1.30300e+00 -1.46060e+00 -1.36859e+00 -1.26836e+00 -1.46882e+00
1.10880e+05 5.54000e+02 -1.39683e+00 -1.25363e+00 -1.54002e+00 -1.36904e+00 -1.26872e+00 -1.46935e+00
1.11040e+05 5.55000e+02 -1.36128e+00 -1.28647e+00 -1.43608e+00 -1.36952e+00 -1.26914e+00 -1.46990e+00
1.11200e+05 5.56000e+02 -1.40804e+00 -1.29062e+00 -1.52546e+00 -1.37002e+00 -1.26960e+00 -1.47044e+00
1.11360e+05 5.56000e+02 -1.40804e+00 -1.29062e+00 -1.52546e+00 -1.37056e+00 -1.27013e+00 -1.47099e+00
1.11520e+05 5.57000e+02 -1.41780e+00 -1.26807e+00 -1.56754e+00 -1.37112e+00 -1.27070e+00 -1.47154e+00
1.11680e+05 5.58000e+02 -1.39492e+00 -1.28340e+00 -1.50644e+00 -1.37170e+00 -1.27131e+00 -1.47209e+00
1.11840e+05 5.59000e+02 -1.44365e+00 -1.31035e+00 -1.57695e+00 -1.37230e+00 -1.27196e+00 -1.47263e+00
1.12000e+05 5.60000e+02 -1.42442e+00 -1.37242e+00 -1.47643e+00 -1.37291e+00 -1.27265e+00 -1.47317e+00
1.12160e+05 5.60000e+02 -1.42442e+00 -1.37242e+00 -1.47643e+00 -1.37353e+00 -1.27337e+00 -1.47369e+00
1.12320e+05 5.61000e+02 -1.37323e+00 -1.31202e+00 -1.43443e+00 -1.37416e+00 -1.27412e+00 -1.47420e+00
1.12480e+05 5.62000e+02 -1.36940e+00 -1.26608e+00 -1.47272e+00 -1.37479e+00 -1.27490e+00 -1.47469e+00
1.12640e+05 5.63000e+02 -1.38864e+00 -1.28690e+00 -1.49038e+00 -1.37542e+00 -1.27568e+00 -1.47516e+00
1.12800e+05 5.64000e+02 -1.39423e+00 -1.30336e+00 -1.48511e+00 -1.37606e+00 -1.27649e+00 -1.47562e+00
1.12960e+05 5.64000e+02 -1.39423e+00 -1.30336e+00 -1.48511e+00 -1.37668e+00 -1.27730e+00 -1.47606e+00
1.13120e+05 5.65000e+02 -1.39621e+00 -1.27008e+00 -1.52234e+00 -1.37730e+00 -1.27812e+00 -1.47648e+00
1.13280e+05 5.66000e+02 -1.39909e+00 -1.31675e+00 -1.48142e+00 -1.37791e+00 -1.27893e+00 -1.47689e+00
1.13440e+05 5.67000e+02 -1.34242e+00 -1.22350e+00 -1.46134e+00 -1.37851e+00 -1.27974e+00 -1.47728e+00
1.13600e+05 5.68000e+02 -1.42188e+00 -1.27192e+00 -1.57184e+00 -1.37910e+00 -1.28055e+00 -1.47764e+00
1.13760e+05 5.68000e+02 -1.42188e+00 -1.27192e+00 -1.57184e+00 -1.37967e+00 -1.28134e+00 -1.47800e+00
1.13920e+05 5.69000e+02 -1.57070e+00 -1.22132e+00 -1.92008e+00 -1.38023e+00 -1.28211e+00 -1.47834e+00
1.14080e+05 5.70000e+02 -1.41554e+00 -1.29578e+00 -1.53531e+00 -1.38077e+00 -1.28287e+00 -1.47867e+00
1.14240e+05 5.71000e+02 -1.42969e+00 -1.30419e+00 -1.55520e+00 -1.38129e+00 -1.28360e+00 -1.47899e+00
1.14400e+05 5.72000e+02 -1.40042e+00 -1.25324e+00 -1.54761e+00 -1.38179e+00 -1.28429e+00 -1.47929e+00
1.14560e+05 5.72000e+02 -1.40042e+00 -1.25324e+00 -1.54761e+00 -1.38229e+00 -1.28498e+00 -1.47960e+00
1.14720e+05 5.73000e+02 -1.35697e+00 -1.28217e+00 -1.43178e+00 -1.38276e+00 -1.28562e+00 -1.47989e+00
1.14880e+05 5.74000e+02 -1.39562e+00 -1.30274e+00 -1.48851e+00 -1.38321e+00 -1.28624e+00 -1.48019e+00
1.15040e+05 5.75000e+02 -1.36340e+00 -1.31216e+00 -1.41463e+00 -1.38365e+00 -1.28682e+00 -1.48048e+00
1.15200e+05 5.76000e+02 -1.38632e+00 -1.27554e+00 -1.49710e+00 -1.38408e+00 -1.28738e+00 -1.48077e+00
1.15360e+05 5.76000e+02 -1.38632e+00 -1.27554e+00 -1.49710e+00 -1.38448e+00 -1.28790e+00 -1.48107e+00
1.15520e+05 5.77000e+02 -1.40542e+00 -1.31912e+00 -1.49172e+00 -1.38488e+00 -1.28839e+00 -1.48136e+00
1.15680e+05 5.78000e+02 -1.37107e+00 -1.27048e+00 -1.47167e+00 -1.38525e+00 -1.28884e+00 -1.48166e+00
1.15840e+05 5.79000e+02 -1.33938e+00 -1.29151e+00 -1.38724e+00 -1.38562e+00 -1.28927e+00 -1.48198e+00
1.16000e+05 5.80000e+02 -1.37579e+00 -1.31712e+00 -1.43446e+00 -1.38598e+00 -1.28966e+00 -1.48230e+00
1.16160e+05 5.80000e+02 -1.37579e+00 -1.31712e+00 -1.43446e+00 -1.38633e+00 -1.29003e+00 -1.48264e+00
1.16320e+05 5.81000e+02 -1.35635e+00 -1.30669e+00 -1.40602e+00 -1.38667e+00 -1.29035e+00 -1.48299e+00
1.16480e+05 5.82000e+02 -1.35025e+00 -1.26761e+00 -1.43289e+00 -1.38701e+00 -1.29066e+00 -1.48335e+00
1.16640e+05 5.83000e+02 -1.42689e+00 -1.24081e+00 -1.61297e+00 -1.38734e+00 -1.29093e+00 -1.48374e+00
1.16800e+05 5.84000e+02 -1.34722e+00 -1.24343e+00 -1.45101e+00 -1.38766e+00 -1.29118e+00 -1.48415e+00
1.16960e+05 5.84000e+02 -1.34722e+00 -1.24343e+00 -1.45101e+00 -1.38799e+00 -1.29139e+00 -1.48458e+00
1.17120e+05 5.85000e+02 -1.36626e+00 -1.32665e+00 -1.40587e+00 -1.38831e+00 -1.29158e+00 -1.48504e+00
1.17280e+05 5.86000e+02 -1.33333e+00 -1.24430e+00 -1.42236e+00 -1.38864e+00 -1.29174e+00 -1.48553e+00
1.17440e+05 5.87000e+02 -1.34679e+00 -1.26291e+00 -1.43067e+00 -1.38897e+00 -1.29189e+00 -1.48605e+00
1.17600e+05 5.88000e+02 -1.35085e+00 -1.27578e+00 -1.42592e+00 -1.38930e+00 -1.29200e+00 -1.48660e+00
1.17760e+05 5.88000e+02 -1.35085e+00 -1.27578e+00 -1.42592e+00 -1.38963e+00 -1.29209e+00 -1.48718e+00
1.17920e+05 5.89000e+02 -1.38434e+00 -1.27009e+00 -1.49858e+00 -1.38997e+00 -1.29215e+00 -1.48779e+00
1.18080e+05 5.90000e+02 -1.31548e+00 -1.24936e+00 -1.38160e+00 -1.39031e+00 -1.29219e+00 -1.48843e+00
1.18240e+05 5.91000e+02 -1.35489e+00 -1.25354e+00 -1.45624e+00 -1.39065e+00 -1.29222e+00 -1.48908e+00
1.18400e+05 5.92000e+02 -1.36425e+00 -1.25885e+00 -1.46965e+00 -1.39100e+00 -1.29222e+00 -1.48977e+00
1.18560e+05 5.92000e+02 -1.36425e+00 -1.25885e+00 -1.46965e+00 -1.39135e+00 -1.29222e+00 -1.49048e+00
1.18720e+05 5.93000e+02 -1.37262e+00 -1.32605e+00 -1.41919e+00 -1.39169e+00 -1.29219e+00 -1.49119e+00
1.18880e+05 5.94000e+02 -1.37302e+00 -1.29299e+00 -1.45305e+00 -1.39202e+00 -1.29214e+00 -1.49191e+00
1.19040e+05 5.95000e+02 -1.39467e+00 -1.35494e+00 -1.43440e+00 -1.39236e+00 -1.29208e+00 -1.49264e+00
1.19200e+05 5.96000e+02 -1.38494e+00 -1.26861e+00 -1.50127e+00 -1.39268e+00 -1.29201e+00 -1.49335e+00
1.19360e+05 5.96000e+02 -1.38494e+00 -1.26861e+00 -1.50127e+00 -1.39300e+00 -1.29193e+00 -1.49406e+00
1.19520e+05 5.97000e+02 -1.41563e+00 -1.29191e+00 -1.53935e+00 -1.39329e+00 -1.29184e+00 -1.49474e+00
1.19680e+05 5.98000e+02 -1.31567e+00 -1.24969e+00 -1.38166e+00 -1.39357e+00 -1.29174e+00 -1.49540e+00
1.19840e+05 5.99000e+02 -1.34714e+00 -1.25845e+00 -1.43583e+00 -1.39383e+00 -1.29163e+00 -1.49602e+00
1.20000e+05 6.00000e+02 -1.35437e+00 -1.25856e+00 -1.45019e+00 -1.39405e+00 -1.29151e+00 -1.49660e+00
1.20160e+05 6.00000e+02 -1.35437e+00 -1.25856e+00 -1.45019e+00 -1.39426e+00 -1.29139e+00 -1.49712e+00
1.20320e+05 6.01000e+02 -1.34604e+00 -1.24588e+00 -1.44619e+00 -1.39443e+00 -1.29126e+00 -1.49759e+00
1.20480e+05 6.02000e+02 -1.34920e+00 -1.23338e+00 -1.46502e+00 -1.39456e+00 -1.29113e+00 -1.49799e+00
1.20640e+05 6.03000e+02 -1.36235e+00 -1.29520e+00 -1.42950e+00 -1.39466e+00 -1.29099e+00 -1.49832e+00
1.20800e+05 6.04000e+02 -1.32674e+00 -1.28609e+00 -1.36739e+00 -1.39471e+00 -1.29085e+00 -1.49857e+00
1.20960e+05 6.04000e+02 -1.32674e+00 -1.28609e+00 -1.36739e+00 -1.39472e+00 -1.29070e+00 -1.49874e+00
1.21120e+05 6.05000e+02 -1.36336e+00 -1.27725e+00 -1.44946e+00 -1.39469e+00 -1.29055e+00 -1.49883e+00
1.21280e+05 6.06000e+02 -1.35697e+00 -1.28291e+00 -1.43103e+00 -1.39460e+00 -1.29039e+00 -1.49881e+00
1.21440e+05 6.07000e+02 -1.33948e+00 -1.30425e+00 -1.37471e+00 -1.39447e+00 -1.29023e+00 -1.49872e+00
1.21600e+05 6.08000e+02 -1.34016e+00 -1.28411e+00 -1.39622e+00 -1.39429e+00 -1.29006e+00 -1.49853e+00
1.21760e+05 6.08000e+02 -1.34016e+00 -1.28411e+00 -1.39622e+00 -1.39407e+00 -1.28990e+00 -1.49824e+00
1.21920e+05 6.09000e+02 -1.35754e+00 -1.27483e+00 -1.44025e+00 -1.39379e+00 -1.28972e+00 -1.49786e+00
1.22080e+05 6.10000e+02 -1.39518e+00 -1.31825e+00 -1.47210e+00 -1.39347e+00 -1.28955e+00 -1.49739e+00
1.22240e+05 6.11000e+02 -1.33532e+00 -1.26920e+00 -1.40145e+00 -1.39310e+00 -1.28937e+00 -1.49684e+00
1.22400e+05 6.12000e+02 -1.33822e+00 -1.30374e+00 -1.37270e+00 -1.39269e+00 -1.28918e+00 -1.49619e+00
1.22560e+05 6.12000e+02 -1.33822e+00 -1.30374e+00 -1.37270e+00 -1.39223e+00 -1.28900e+00 -1.49546e+00
1.22720e+05 6.13000e+02 -1.32143e+00 -1.26865e+00 -1.37421e+00 -1.39174e+00 -1.28882e+00 -1.49466e+00
1.22880e+05 6.14000e+02 -1.35179e+00 -1.25007e+00 -1.45351e+00 -1.39120e+00 -1.28863e+00 -1.49377e+00
1.23040e+05 6.15000e+02 -1.31992e+00 -1.28502e+00 -1.35483e+00 -1.39063e+00 -1.28844e+00 -1.49282e+00
1.23200e+05 6.16000e+02 -1.34077e+00 -1.30699e+00 -1.37454e+00 -1.39002e+00 -1.28824e+00 -1.49181e+00
1.23360e+05 6.16000e+02 -1.34077e+00 -1.30699e+00 -1.37454e+00 -1.38938e+00 -1.28803e+00 -1.49073e+00
1.23520e+05 6.17000e+02 -1.33285e+00 -1.31189e+00 -1.35381e+00 -1.38872e+00 -1.28783e+00 -1.48961e+00
1.23680e+05 6.18000e+02 -1.37328e+00 -1.34107e+00 -1.40548e+00 -1.38803e+00 -1.28763e+00 -1.48843e+00
1.23840e+05 6.19000e+02 -1.37633e+00 -1.30500e+00 -1.44766e+00 -1.38732e+00 -1.28742e+00 -1.48721e+00
1.24000e+05 6.20000e+02 -1.32320e+00 -1.31055e+00 -1.33585e+00 -1.38658e+00 -1.28721e+00 -1.48595e+00
1.24160e+05 6.20000e+02 -1.32320e+00 -1.31055e+00 -1.33585e+00 -1.38583e+00 -1.28700e+00 -1.48466e+00
1.24320e+05 6.21000e+02 -1.35929e+00 -1.31195e+00 -1.40663e+00 -1.38506e+00 -1.28679e+00 -1.48334e+00
1.24480e+05 6.22000e+02 -1.37804e+00 -1.28826e+00 -1.46782e+00 -1.38429e+00 -1.28658e+00 -1.48199e+00
1.24640e+05 6.23000e+02 -1.34138e+00 -1.28665e+00 -1.39611e+00 -1.38349e+00 -1.28636e+00 -1.48062e+00
1.24800e+05 6.24000e+02 -1.37318e+00 -1.33425e+00 -1.41211e+00 -1.38269e+00 -1.28615e+00 -1.47922e+00
1.24960e+05 6.24000e+02 -1.37318e+00 -1.33425e+00 -1.41211e+00 -1.38188e+00 -1.28594e+00 -1.47782e+00
1.25120e+05 6.25000e+02 -1.35565e+00 -1.25913e+00 -1.45216e+00 -1.38106e+00 -1.28573e+00 -1.47639e+00
1.25280e+05 6.26000e+02 -1.38715e+00 -1.32200e+00 -1.45230e+00 -1.38024e+00 -1.28552e+00 -1.47496e+00
1.25440e+05 6.27000e+02 -1.34099e+00 -1.30192e+00 -1.38006e+00 -1.37942e+00 -1.28532e+00 -1.47351e+00
1.25600e+05 6.28000e+02 -1.36660e+00 -1.32204e+00 -1.41116e+00 -1.37859e+00 -1.28513e+00 -1.47205e+00
1.25760e+05 6.28000e+02 -1.36660e+00 -1.32204e+00 -1.41116e+00 -1.37776e+00 -1.28494e+00 -1.47058e+00
1.25920e+05 6.29000e+02 -1.33647e+00 -1.26711e+00 -1.40583e+00 -1.37694e+00 -1.28477e+00 -1.46910e+00
1.26080e+05 6.30000e+02 -1.37974e+00 -1.33896e+00 -1.42052e+00 -1.37611e+00 -1.28460e+00 -1.46762e+00
1.26240e+05 6.31000e+02 -1.34860e+00 -1.30431e+00 -1.39290e+00 -1.37529e+00 -1.28446e+00 -1.46612e+00
1.26400e+05 6.32000e+02 -1.31197e+00 -1.24800e+00 -1.37595e+00 -1.37446e+00 -1.28432e+00 -1.46460e+00
1.26560e+05 6.32000e+02 -1.31197e+00 -1.24800e+00 -1.37595e+00 -1.37365e+00 -1.28421e+00 -1.46308e+00
1.26720e+05 6.33000e+02 -1.36208e+00 -1.26728e+00 -1.45688e+00 -1.37283e+00 -1.28412e+00 -1.46154e+00
1.26880e+05 6.34000e+02 -1.30606e+00 -1.24480e+00 -1.36733e+00 -1.37202e+00 -1.28405e+00 -1.46000e+00
1.27040e+05 6.35000e+02 -1.32872e+00 -1.27783e+00 -1.37961e+00 -1.37122e+00 -1.28401e+00 -1.45844e+00
1.27200e+05 6.36000e+02 -1.38538e+00 -1.30292e+00 -1.46785e+00 -1.37043e+00 -1.28400e+00 -1.45686e+00
1.27360e+05 6.36000e+02 -1.38538e+00 -1.30292e+00 -1.46785e+00 -1.36965e+00 -1.28401e+00 -1.45528e+00
1.27520e+05 6.37000e+02 -1.34744e+00 -1.22988e+00 -1.46501e+00 -1.36887e+00 -1.28406e+00 -1.45368e+00
1.27680e+05 6.38000e+02 -1.33467e+00 -1.26313e+00 -1.40620e+00 -1.36811e+00 -1.28415e+00 -1.45207e+00
1.27840e+05 6.39000e+02 -1.37042e+00 -1.31824e+00 -1.42260e+00 -1.36736e+00 -1.28426e+00 -1.45046e+00
1.28000e+05 6.40000e+02 -1.32732e+00 -1.23257e+00 -1.42207e+00 -1.36662e+00 -1.28441e+00 -1.44884e+00
1.28160e+05 6.40000e+02 -1.32732e+00 -1.23257e+00 -1.42207e+00 -1.36591e+00 -1.28461e+00 -1.44721e+00
1.28320e+05 6.41000e+02 -1.36841e+00 -1.23592e+00 -1.50089e+00 -1.36520e+00 -1.28484e+00 -1.44557e+00
1.28480e+05 6.42000e+02 -1.37066e+00 -1.28261e+00 -1.45871e+00 -1.36452e+00 -1.28510e+00 -1.44394e+00
1.28640e+05 6.43000e+02 -1.46032e+00 -1.32496e+00 -1.59567e+00 -1.36386e+00 -1.28540e+00 -1.44231e+00
1.28800e+05 6.44000e+02 -1.38232e+00 -1.29300e+00 -1.47163e+00 -1.36322e+00 -1.28574e+00 -1.44069e+00
1.28960e+05 6.44000e+02 -1.38232e+00 -1.29300e+00 -1.47163e+00 -1.36260e+00 -1.28611e+00 -1.43908e+00
1.29120e+05 6.45000e+02 -1.34555e+00 -1.27127e+00 -1.41983e+00 -1.36199e+00 -1.28651e+00 -1.43748e+00
1.29280e+05 6.46000e+02 -1.40505e+00 -1.21717e+00 -1.59293e+00 -1.36142e+00 -1.28695e+00 -1.43589e+00
1.29440e+05 6.47000e+02 -1.32938e+00 -1.27204e+00 -1.38671e+00 -1.36087e+00 -1.28740e+00 -1.43433e+00
1.29600e+05 6.48000e+02 -1.35773e+00 -1.27070e+00 -1.44476e+00 -1.36034e+00 -1.28789e+00 -1.43279e+00
1.29760e+05 6.48000e+02 -1.35773e+00 -1.27070e+00 -1.44476e+00 -1.35983e+00 -1.28837e+00 -1.43129e+00
1.29920e+05 6.49000e+02 -1.43786e+00 -1.29883e+00 -1.57689e+00 -1.35935e+00 -1.28889e+00 -1.42981e+00
1.30080e+05 6.50000e+02 -1.42775e+00 -1.21030e+00 -1.64520e+00 -1.35889e+00 -1.28942e+00 -1.42837e+00
1.30240e+05 6.51000e+02 -1.41479e+00 -1.33556e+00 -1.49402e+00 -1.35846e+00 -1.28995e+00 -1.42697e+00
1.30400e+05 6.52000e+02 -1.41919e+00 -1.32550e+00 -1.51288e+00 -1.35804e+00 -1.29048e+00 -1.42561e+00
1.30560e+05 6.52000e+02 -1.41919e+00 -1.32550e+00 -1.51288e+00 -1.35765e+00 -1.29100e+00 -1.42430e+00
1.30720e+05 6.53000e+02 -1.34458e+00 -1.28929e+00 -1.39987e+00 -1.35728e+00 -1.29152e+00 -1.42303e+00
1.30880e+05 6.54000e+02 -1.31214e+00 -1.27622e+00 -1.34806e+00 -1.35693e+00 -1.29203e+00 -1.42182e+00
1.31040e+05 6.55000e+02 -1.32546e+00 -1.29605e+00 -1.35487e+00 -1.35659e+00 -1.29252e+00 -1.42067e+00
1.31200e+05 6.56000e+02 -1.36287e+00 -1.30061e+00 -1.42513e+00 -1.35628e+00 -1.29299e+00 -1.41957e+00
1.31360e+05 6.56000e+02 -1.36287e+00 -1.30061e+00 -1.42513e+00 -1.35599e+00 -1.29344e+00 -1.41855e+00
1.31520e+05 6.57000e+02 -1.34786e+00 -1.30253e+00 -1.39319e+00 -1.35572e+00 -1.29386e+00 -1.41759e+00
1.31680e+05 6.58000e+02 -1.36538e+00 -1.28465e+00 -1.44611e+00 -1.35548e+00 -1.29425e+00 -1.41670e+00
1.31840e+05 6.59000e+02 -1.48871e+00 -1.38722e+00 -1.59020e+00 -1.35525e+00 -1.29461e+00 -1.41589e+00
1.32000e+05 6.60000e+02 -1.36879e+00 -1.29942e+00 -1.43817e+00 -1.35505e+00 -1.29494e+00 -1.41515e+00
1.32160e+05 6.60000e+02 -1.36879e+00 -1.29942e+00 -1.43817e+00 -1.35487e+00 -1.29524e+00 -1.41451e+00
1.32320e+05 6.61000e+02 -1.39532e+00 -1.31872e+00 -1.47191e+00 -1.35471e+00 -1.29549e+00 -1.41394e+00
1.32480e+05 6.62000e+02 -1.40026e+00 -1.27920e+00 -1.52132e+00 -1.35459e+00 -1.29571e+00 -1.41347e+00
1.32640e+05 6.63000e+02 -1.36552e+00 -1.33513e+00 -1.39592e+00 -1.35449e+00 -1.29589e+00 -1.41309e+00
1.32800e+05 6.64000e+02 -1.33680e+00 -1.29232e+00 -1.38127e+00 -1.35442e+00 -1.29604e+00 -1.41281e+00
1.32960e+05 6.64000e+02 -1.33680e+00 -1.29232e+00 -1.38127e+00 -1.35439e+00 -1.29615e+00 -1.41262e+00
1.33120e+05 6.65000e+02 -1.34351e+00 -1.28325e+00 -1.40376e+00 -1.35438e+00 -1.29623e+00 -1.41252e+00
1.33280e+05 6.66000e+02 -1.36336e+00 -1.24332e+00 -1.48341e+00 -1.35440e+00 -1.29627e+00 -1.41254e+00
1.33440e+05 6.67000e+02 -1.33452e+00 -1.25322e+00 -1.41582e+00 -1.35446e+00 -1.29627e+00 -1.41265e+00
1.33600e+05 6.68000e+02 -1.39473e+00 -1.32922e+00 -1.46023e+00 -1.35456e+00 -1.29625e+00 -1.41286e+00
1.33760e+05 6.68000e+02 -1.39473e+00 -1.32922e+00 -1.46023e+00 -1.35469e+00 -1.29621e+00 -1.41317e+00
1.33920e+05 6.69000e+02 -1.32492e+00 -1.28776e+00 -1.36208e+00 -1.35485e+00 -1.29613e+00 -1.41357e+00
1.34080e+05 6.70000e+02 -1.33674e+00 -1.27062e+00 -1.40286e+00 -1.35505e+00 -1.29603e+00 -1.41407e+00
1.34240e+05 6.71000e+02 -1.32134e+00 -1.30139e+00 -1.34129e+00 -1.35528e+00 -1.29592e+00 -1.41464e+00
1.34400e+05 6.72000e+02 -1.30270e+00 -1.27469e+00 -1.33071e+00 -1.35555e+00 -1.29580e+00 -1.41530e+00
1.34560e+05 6.72000e+02 -1.30270e+00 -1.27469e+00 -1.33071e+00 -1.35584e+00 -1.29565e+00 -1.41603e+00
1.34720e+05 6.73000e+02 -1.34068e+00 -1.29640e+00 -1.38495e+00 -1.35617e+00 -1.29552e+00 -1.41682e+00
1.34880e+05 6.74000e+02 -1.35548e+00 -1.28040e+00 -1.43056e+00 -1.35653e+00 -1.29538e+00 -1.41768e+00
1.35040e+05 6.75000e+02 -1.37122e+00 -1.31014e+00 -1.43229e+00 -1.35692e+00 -1.29525e+00 -1.41859e+00
1.35200e+05 6.76000e+02 -1.36543e+00 -1.31423e+00 -1.41663e+00 -1.35733e+00 -1.29512e+00 -1.41953e+00
1.35360e+05 6.76000e+02 -1.36543e+00 -1.31423e+00 -1.41663e+00 -1.35776e+00 -1.29502e+00 -1.42050e+00
1.35520e+05 6.77000e+02 -1.38800e+00 -1.33444e+00 -1.44156e+00 -1.35822e+00 -1.29493e+00 -1.42151e+00
1.35680e+05 6.78000e+02 -1.46141e+00 -1.33527e+00 -1.58755e+00 -1.35869e+00 -1.29485e+00 -1.42252e+00
1.35840e+05 6.79000e+02 -1.35267e+00 -1.31345e+00 -1.39189e+00 -1.35918e+00 -1.29481e+00 -1.42355e+00
1.36000e+05 6.80000e+02 -1.39327e+00 -1.29923e+00 -1.48731e+00 -1.35968e+00 -1.29479e+00 -1.42456e+00
1.36160e+05 6.80000e+02 -1.39327e+00 -1.29923e+00 -1.48731e+00 -1.36019e+00 -1.29481e+00 -1.42557e+00
1.36320e+05 6.81000e+02 -1.37290e+00 -1.25453e+00 -1.49127e+00 -1.36070e+00 -1.29485e+00 -1.42655e+00
1.36480e+05 6.82000e+02 -1.40468e+00 -1.29654e+00 -1.51281e+00 -1.36122e+00 -1.29492e+00 -1.42752e+00
1.36640e+05 6.83000e+02 -1.36461e+00 -1.31703e+00 -1.41219e+00 -1.36174e+00 -1.29502e+00 -1.42845e+00
1.36800e+05 6.84000e+02 -1.39175e+00 -1.30015e+00 -1.48336e+00 -1.36224e+00 -1.29516e+00 -1.42933e+00
1.36960e+05 6.84000e+02 -1.39175e+00 -1.30015e+00 -1.48336e+00 -1.36274e+00 -1.29532e+00 -1.43016e+00
1.37120e+05 6.85000e+02 -1.33582e+00 -1.29252e+00 -1.37911e+00 -1.36323e+00 -1.29552e+00 -1.43094e+00
1.37280e+05 6.86000e+02 -1.34714e+00 -1.29075e+00 -1.40354e+00 -1.36370e+00 -1.29574e+00 -1.43166e+00
1.37440e+05 6.87000e+02 -1.35501e+00 -1.31009e+00 -1.39993e+00 -1.36415e+00 -1.29598e+00 -1.43232e+00
1.37600e+05 6.88000e+02 -1.36270e+00 -1.33128e+00 -1.39412e+00 -1.36457e+00 -1.29624e+00 -1.43291e+00
1.37760e+05 6.88000e+02 -1.36270e+00 -1.33128e+00 -1.39412e+00 -1.36497e+00 -1.29653e+00 -1.43342e+00
1.37920e+05 6.89000e+02 -1.33515e+00 -1.29377e+00 -1.37653e+00 -1.36534e+00 -1.29683e+00 -1.43386e+00
1.38080e+05 6.90000e+02 -1.32821e+00 -1.28772e+00 -1.36870e+00 -1.36568e+00 -1.29714e+00 -1.43422e+00
1.38240e+05 6.91000e+02 -1.36978e+00 -1.26375e+00 -1.47581e+00 -1.36599e+00 -1.29746e+00 -1.43451e+00
1.38400e+05 6.92000e+02 -1.32353e+00 -1.28398e+00 -1.36309e+00 -1.36626e+00 -1.29780e+00 -1.43472e+00
1.38560e+05 6.92000e+02 -1.32353e+00 -1.28398e+00 -1.36309e+00 -1.36650e+00 -1.29814e+00 -1.43486e+00
1.38720e+05 6.93000e+02 -1.34151e+00 -1.30244e+00 -1.38057e+00 -1.36671e+00 -1.29850e+00 -1.43491e+00
1.38880e+05 6.94000e+02 -1.32397e+00 -1.30351e+00 -1.34444e+00 -1.36688e+00 -1.29885e+00 -1.43492e+00
1.39040e+05 6.95000e+02 -1.32425e+00 -1.30711e+00 -1.34139e+00 -1.36703e+00 -1.29921e+00 -1.43485e+00
1.39200e+05 6.96000e+02 -1.33883e+00 -1.30698e+00 -1.37068e+00 -1.36715e+00 -1.29957e+00 -1.43472e+00
1.39360e+05 6.96000e+02 -1.33883e+00 -1.30698e+00 -1.37068e+00 -1.36723e+00 -1.29993e+00 -1.43454e+00
1.39520e+05 6.97000e+02 -1.34639e+00 -1.32702e+00 -1.36576e+00 -1.36730e+00 -1.30028e+00 -1.43431e+00
1.39680e+05 6.98000e+02 -1.34883e+00 -1.33918e+00 -1.35848e+00 -1.36734e+00 -1.30064e+00 -1.43404e+00
1.39840e+05 6.99000e+02 -1.41557e+00 -1.30197e+00 -1.52918e+00 -1.36736e+00 -1.30098e+00 -1.43374e+00
1.40000e+05 7.00000e+02 -1.42811e+00 -1.28956e+00 -1.56666e+00 -1.36736e+00 -1.30132e+00 -1.43340e+00
1.40160e+05 7.00000e+02 -1.42811e+00 -1.28956e+00 -1.56666e+00 -1.36735e+00 -1.30166e+00 -1.43304e+00
1.40320e+05 7.01000e+02 -1.38259e+00 -1.29947e+00 -1.46571e+00 -1.36732e+00 -1.30199e+00 -1.43266e+00
1.40480e+05 7.02000e+02 -1.35869e+00 -1.26508e+00 -1.45230e+00 -1.36729e+00 -1.30231e+00 -1.43227e+00
1.40640e+05 7.03000e+02 -1.35275e+00 -1.32638e+00 -1.37911e+00 -1.36724e+00 -1.30262e+00 -1.43186e+00
1.40800e+05 7.04000e+02 -1.35486e+00 -1.30658e+00 -1.40313e+00 -1.36718e+00 -1.30291e+00 -1.43145e+00
1.40960e+05 7.04000e+02 -1.35486e+00 -1.30658e+00 -1.40313e+00 -1.36711e+00 -1.30320e+00 -1.43103e+00
1.41120e+05 7.05000e+02 -1.36093e+00 -1.34825e+00 -1.37361e+00 -1.36705e+00 -1.30348e+00 -1.43062e+00
1.41280e+05 7.06000e+02 -1.40754e+00 -1.35391e+00 -1.46117e+00 -1.36697e+00 -1.30373e+00 -1.43020e+00
1.41440e+05 7.07000e+02 -1.36706e+00 -1.34746e+00 -1.38666e+00 -1.36688e+00 -1.30398e+00 -1.42978e+00
1.41600e+05 7.08000e+02 -1.32736e+00 -1.31835e+00 -1.33638e+00 -1.36679e+00 -1.30422e+00 -1.42936e+00
1.41760e+05 7.08000e+02 -1.32736e+00 -1.31835e+00 -1.33638e+00 -1.36669e+00 -1.30443e+00 -1.42895e+00
1.41920e+05 7.09000e+02 -1.33224e+00 -1.29034e+00 -1.37415e+00 -1.36658e+00 -1.30463e+00 -1.42853e+00
1.42080e+05 7.10000e+02 -1.36793e+00 -1.27351e+00 -1.46234e+00 -1.36646e+00 -1.30482e+00 -1.42810e+00
1.42240e+05 7.11000e+02 -1.41660e+00 -1.30583e+00 -1.52738e+00 -1.36634e+00 -1.30500e+00 -1.42768e+00
1.42400e+05 7.12000e+02 -1.36123e+00 -1.32953e+00 -1.39294e+00 -1.36620e+00 -1.30516e+00 -1.42724e+00
1.42560e+05 7.12000e+02 -1.36123e+00 -1.32953e+00 -1.39294e+00 -1.36606e+00 -1.30531e+00 -1.42681e+00
1.42720e+05 7.13000e+02 -1.38889e+00 -1.25452e+00 -1.52326e+00 -1.36590e+00 -1.30544e+00 -1.42636e+00
1.42880e+05 7.14000e+02 -1.43704e+00 -1.30193e+00 -1.57215e+00 -1.36574e+00 -1.30557e+00 -1.42590e+00
1.43040e+05 7.15000e+02 -1.38744e+00 -1.35290e+00 -1.42197e+00 -1.36556e+00 -1.30568e+00 -1.42543e+00
1.43200e+05 7.16000e+02 -1.39102e+00 -1.35021e+00 -1.43182e+00 -1.36537e+00 -1.30579e+00 -1.42496e+00
1.43360e+05 7.16000e+02 -1.39102e+00 -1.35021e+00 -1.43182e+00 -1.36518e+00 -1.30588e+00 -1.42447e+00
1.43520e+05 7.17000e+02 -1.37925e+00 -1.30982e+00 -1.44868e+00 -1.36498e+00 -1.30597e+00 -1.42398e+00
1.43680e+05 7.18000e+02 -1.45617e+00 -1.29885e+00 -1.61350e+00 -1.36477e+00 -1.30606e+00 -1.42348e+00
1.43840e+05 7.19000e+02 -1.51352e+00 -1.29454e+00 -1.73250e+00 -1.36456e+00 -1.30615e+00 -1.42297e+00
1.44000e+05 7.20000e+02 -1.44421e+00 -1.27238e+00 -1.61603e+00 -1.36434e+00 -1.30623e+00 -1.42246e+00
1.44160e+05 7.20000e+02 -1.44421e+00 -1.27238e+00 -1.61603e+00 -1.36413e+00 -1.30631e+00 -1.42194e+00
1.44320e+05 7.21000e+02 -1.53877e+00 -1.27999e+00 -1.79755e+00 -1.36390e+00 -1.30639e+00 -1.42142e+00
1.44480e+05 7.22000e+02 -1.34163e+00 -1.29148e+00 -1.39177e+00 -1.36369e+00 -1.30648e+00 -1.42090e+00
1.44640e+05 7.23000e+02 -1.36695e+00 -1.31563e+00 -1.41828e+00 -1.36348e+00 -1.30657e+00 -1.42039e+00
1.44800e+05 7.24000e+02 -1.36963e+00 -1.33596e+00 -1.40330e+00 -1.36328e+00 -1.30667e+00 -1.41988e+00
1.44960e+05 7.24000e+02 -1.36963e+00 -1.33596e+00 -1.40330e+00 -1.36308e+00 -1.30678e+00 -1.41938e+00
1.45120e+05 7.25000e+02 -1.43908e+00 -1.30264e+00 -1.57552e+00 -1.36289e+00 -1.30689e+00 -1.41889e+00
1.45280e+05 7.26000e+02 -1.46539e+00 -1.28100e+00 -1.64979e+00 -1.36272e+00 -1.30701e+00 -1.41842e+00
1.45440e+05 7.27000e+02 -1.45186e+00 -1.32956e+00 -1.57416e+00 -1.36256e+00 -1.30715e+00 -1.41797e+00
1.45600e+05 7.28000e+02 -1.41866e+00 -1.23053e+00 -1.60679e+00 -1.36242e+00 -1.30729e+00 -1.41754e+00
1.45760e+05 7.28000e+02 -1.41866e+00 -1.23053e+00 -1.60679e+00 -1.36229e+00 -1.30744e+00 -1.41714e+00
1.45920e+05 7.29000e+02 -1.40887e+00 -1.32890e+00 -1.48884e+00 -1.36220e+00 -1.30761e+00 -1.41678e+00
1.46080e+05 7.30000e+02 -1.36565e+00 -1.31920e+00 -1.41210e+00 -1.36212e+00 -1.30778e+00 -1.41646e+00
1.46240e+05 7.31000e+02 -1.42222e+00 -1.31573e+00 -1.52872e+00 -1.36208e+00 -1.30797e+00 -1.41619e+00
1.46400e+05 7.32000e+02 -1.39302e+00 -1.29723e+00 -1.48882e+00 -1.36207e+00 -1.30817e+00 -1.41597e+00
1.46560e+05 7.32000e+02 -1.39302e+00 -1.29723e+00 -1.48882e+00 -1.36210e+00 -1.30837e+00 -1.41583e+00
1.46720e+05 7.33000e+02 -1.39283e+00 -1.25989e+00 -1.52577e+00 -1.36216e+00 -1.30858e+00 -1.41574e+00
1.46880e+05 7.34000e+02 -1.36251e+00 -1.31910e+00 -1.40591e+00 -1.36227e+00 -1.30879e+00 -1.41574e+00
1.47040e+05 7.35000e+02 -1.37372e+00 -1.28538e+00 -1.46206e+00 -1.36242e+00 -1.30900e+00 -1.41584e+00
1.47200e+05 7.36000e+02 -1.38424e+00 -1.28499e+00 -1.48349e+00 -1.36262e+00 -1.30922e+00 -1.41602e+00
1.47360e+05 7.36000e+02 -1.38424e+00 -1.28499e+00 -1.48349e+00 -1.36287e+00 -1.30944e+00 -1.41630e+00
1.47520e+05 7.37000e+02 -1.34001e+00 -1.29269e+00 -1.38732e+00 -1.36318e+00 -1.30966e+00 -1.41670e+00
1.47680e+05 7.38000e+02 -1.34683e+00 -1.24769e+00 -1.44598e+00 -1.36354e+00 -1.30987e+00 -1.41721e+00
1.47840e+05 7.39000e+02 -1.38127e+00 -1.23257e+00 -1.52996e+00 -1.36396e+00 -1.31008e+00 -1.41784e+00
1.48000e+05 7.40000e+02 -1.43301e+00 -1.23951e+00 -1.62650e+00 -1.36444e+00 -1.31028e+00 -1.41860e+00
1.48160e+05 7.40000e+02 -1.43301e+00 -1.23951e+00 -1.62650e+00 -1.36498e+00 -1.31048e+00 -1.41949e+00
1.48320e+05 7.41000e+02 -1.38975e+00 -1.29630e+00 -1.48320e+00 -1.36559e+00 -1.31067e+00 -1.42051e+00
1.48480e+05 7.42000e+02 -1.30142e+00 -1.23443e+00 -1.36841e+00 -1.36625e+00 -1.31085e+00 -1.42166e+00
1.48640e+05 7.43000e+02 -1.33244e+00 -1.27064e+00 -1.39424e+00 -1.36698e+00 -1.31101e+00 -1.42295e+00
1.48800e+05 7.44000e+02 -1.38221e+00 -1.27675e+00 -1.48767e+00 -1.36776e+00 -1.31116e+00 -1.42437e+00
1.48960e+05 7.44000e+02 -1.38221e+00 -1.27675e+00 -1.48767e+00 -1.36860e+00 -1.31130e+00 -1.42590e+00
1.49120e+05 7.45000e+02 -1.36917e+00 -1.28317e+00 -1.45517e+00 -1.36949e+00 -1.31142e+00 -1.42757e+00
1.49280e+05 7.46000e+02 -1.41395e+00 -1.32431e+00 -1.50359e+00 -1.37044e+00 -1.31153e+00 -1.42935e+00
1.49440e+05 7.47000e+02 -1.36901e+00 -1.31430e+00 -1.42373e+00 -1.37142e+00 -1.31161e+00 -1.43123e+00
1.49600e+05 7.48000e+02 -1.36079e+00 -1.27289e+00 -1.44869e+00 -1.37244e+00 -1.31167e+00 -1.43321e+00
1.49760e+05 7.48000e+02 -1.36079e+00 -1.27289e+00 -1.44869e+00 -1.37351e+00 -1.31173e+00 -1.43528e+00
1.49920e+05 7.49000e+02 -1.42829e+00 -1.25257e+00 -1.60402e+00 -1.37460e+00 -1.31176e+00 -1.43744e+00
1.50080e+05 7.50000e+02 -1.34925e+00 -1.30346e+00 -1.39504e+00 -1.37571e+00 -1.31176e+00 -1.43965e+00
1.50240e+05 7.51000e+02 -1.38326e+00 -1.29559e+00 -1.47093e+00 -1.37684e+00 -1.31175e+00 -1.44192e+00
1.50400e+05 7.52000e+02 -1.33156e+00 -1.27543e+00 -1.38769e+00 -1.37797e+00 -1.31171e+00 -1.44423e+00
1.50560e+05 7.52000e+02 -1.33156e+00 -1.27543e+00 -1.38769e+00 -1.37911e+00 -1.31165e+00 -1.44656e+00
1.50720e+05 7.53000e+02 -1.35479e+00 -1.27346e+00 -1.43612e+00 -1.38024e+00 -1.31157e+00 -1.44890e+00
1.50880e+05 7.54000e+02 -1.34493e+00 -1.26846e+00 -1.42140e+00 -1.38135e+00 -1.31145e+00 -1.45125e+00
1.51040e+05 7.55000e+02 -1.33747e+00 -1.26627e+00 -1.40866e+00 -1.38245e+00 -1.31131e+00 -1.45358e+00
1.51200e+05 7.56000e+02 -1.37789e+00 -1.23366e+00 -1.52212e+00 -1.38351e+00 -1.31114e+00 -1.45588e+00
1.51360e+05 7.56000e+02 -1.37789e+00 -1.23366e+00 -1.52212e+00 -1.38454e+00 -1.31094e+00 -1.45814e+00
1.51520e+05 7.57000e+02 -1.33496e+00 -1.29436e+00 -1.37557e+00 -1.38554e+00 -1.31071e+00 -1.46036e+00
1.51680e+05 7.58000e+02 -1.35784e+00 -1.26012e+00 -1.45556e+00 -1.38648e+00 -1.31046e+00 -1.46250e+00
1.51840e+05 7.59000e+02 -1.32549e+00 -1.29901e+00 -1.35197e+00 -1.38737e+00 -1.31016e+00 -1.46458e+00
1.52000e+05 7.60000e+02 -1.32800e+00 -1.28821e+00 -1.36779e+00 -1.38821e+00 -1.30984e+00 -1.46657e+00
1.52160e+05 7.60000e+02 -1.32800e+00 -1.28821e+00 -1.36779e+00 -1.38898e+00 -1.30949e+00 -1.46847e+00
1.52320e+05 7.61000e+02 -1.40747e+00 -1.28062e+00 -1.53432e+00 -1.38969e+00 -1.30910e+00 -1.47028e+00
1.52480e+05 7.62000e+02 -1.33767e+00 -1.30275e+00 -1.37259e+00 -1.39034e+00 -1.30869e+00 -1.47198e+00
1.52640e+05 7.63000e+02 -1.36703e+00 -1.28026e+00 -1.45380e+00 -1.39091e+00 -1.30825e+00 -1.47357e+00
1.52800e+05 7.64000e+02 -1.35622e+00 -1.26976e+00 -1.44267e+00 -1.39141e+00 -1.30778e+00 -1.47505e+00
1.52960e+05 7.64000e+02 -1.35622e+00 -1.26976e+00 -1.44267e+00 -1.39185e+00 -1.30728e+00 -1.47641e+00
1.53120e+05 7.65000e+02 -1.31772e+00 -1.30638e+00 -1.32905e+00 -1.39220e+00 -1.30676e+00 -1.47764e+00
1.53280e+05 7.66000e+02 -1.38114e+00 -1.30689e+00 -1.45539e+00 -1.39249e+00 -1.30621e+00 -1.47876e+00
1.53440e+05 7.67000e+02 -1.32402e+00 -1.30502e+00 -1.34303e+00 -1.39270e+00 -1.30565e+00 -1.47975e+00
1.53600e+05 7.68000e+02 -1.32472e+00 -1.29881e+00 -1.35064e+00 -1.39284e+00 -1.30506e+00 -1.48062e+00
1.53760e+05 7.68000e+02 -1.32472e+00 -1.29881e+00 -1.35064e+00 -1.39291e+00 -1.30445e+00 -1.48137e+00
1.53920e+05 7.69000e+02 -1.30648e+00 -1.25963e+00 -1.35333e+00 -1.39291e+00 -1.30383e+00 -1.48200e+00
1.54080e+05 7.70000e+02 -1.31074e+00 -1.28355e+00 -1.33793e+00 -1.39285e+00 -1.30320e+00 -1.48249e+00
1.54240e+05 7.71000e+02 -1.32232e+00 -1.29672e+00 -1.34793e+00 -1.39271e+00 -1.30255e+00 -1.48287e+00
1.54400e+05 7.72000e+02 -1.33755e+00 -1.32832e+00 -1.34678e+00 -1.39252e+00 -1.30190e+00 -1.48314e+00
1.54560e+05 7.72000e+02 -1.33755e+00 -1.32832e+00 -1.34678e+00 -1.39227e+00 -1.30125e+00 -1.48329e+00
1.54720e+05 7.73000e+02 -1.30027e+00 -1.25291e+00 -1.34763e+00 -1.39195e+00 -1.30058e+00 -1.48332e+00
1.54880e+05 7.74000e+02 -1.34436e+00 -1.28650e+00 -1.40222e+00 -1.39158e+00 -1.29991e+00 -1.48324e+00
1.55040e+05 7.75000e+02 -1.34466e+00 -1.33214e+00 -1.35718e+00 -1.39115e+00 -1.29924e+00 -1.48306e+00
1.55200e+05 7.76000e+02 -1.30916e+00 -1.29740e+00 -1.32093e+00 -1.39068e+00 -1.29859e+00 -1.48277e+00
1.55360e+05 7.76000e+02 -1.30916e+00 -1.29740e+00 -1.32093e+00 -1.39015e+00 -1.29792e+00 -1.48239e+00
1.55520e+05 7.77000e+02 -1.36752e+00 -1.28313e+00 -1.45190e+00 -1.38958e+00 -1.29726e+00 -1.48190e+00
1.55680e+05 7.78000e+02 -1.29144e+00 -1.28024e+00 -1.30264e+00 -1.38897e+00 -1.29662e+00 -1.48131e+00
1.55840e+05 7.79000e+02 -1.30305e+00 -1.28886e+00 -1.31725e+00 -1.38831e+00 -1.29599e+00 -1.48063e+00
1.56000e+05 7.80000e+02 -1.32863e+00 -1.30699e+00 -1.35027e+00 -1.38762e+00 -1.29537e+00 -1.47987e+00
1.56160e+05 7.80000e+02 -1.32863e+00 -1.30699e+00 -1.35027e+00 -1.38689e+00 -1.29477e+00 -1.47902e+00
1.56320e+05 7.81000e+02 -1.30091e+00 -1.27574e+00 -1.32608e+00 -1.38613e+00 -1.29418e+00 -1.47808e+00
1.56480e+05 7.82000e+02 -1.31265e+00 -1.29148e+00 -1.33382e+00 -1.38534e+00 -1.29361e+00 -1.47706e+00
1.56640e+05 7.83000e+02 -1.30859e+00 -1.25593e+00 -1.36124e+00 -1.38452e+00 -1.29307e+00 -1.47596e+00
1.56800e+05 7.84000e+02 -1.30587e+00 -1.29323e+00 -1.31850e+00 -1.38367e+00 -1.29256e+00 -1.47478e+00
1.56960e+05 7.84000e+02 -1.30587e+00 -1.29323e+00 -1.31850e+00 -1.38279e+00 -1.29207e+00 -1.47351e+00
1.57120e+05 7.85000e+02 -1.31313e+00 -1.29198e+00 -1.33427e+00 -1.38189e+00 -1.29161e+00 -1.47218e+00
1.57280e+05 7.86000e+02 -1.33135e+00 -1.29946e+00 -1.36325e+00 -1.38097e+00 -1.29117e+00 -1.47076e+00
1.57440e+05 7.87000e+02 -1.32205e+00 -1.25713e+00 -1.38697e+00 -1.38002e+00 -1.29077e+00 -1.46927e+00
1.57600e+05 7.88000e+02 -1.31214e+00 -1.26739e+00 -1.35689e+00 -1.37906e+00 -1.29041e+00 -1.46771e+00
1.57760e+05 7.88000e+02 -1.31214e+00 -1.26739e+00 -1.35689e+00 -1.37807e+00 -1.29007e+00 -1.46608e+00
1.57920e+05 7.89000e+02 -1.32276e+00 -1.29030e+00 -1.35522e+00 -1.37707e+00 -1.28977e+00 -1.46437e+00
1.58080e+05 7.90000e+02 -1.30183e+00 -1.28810e+00 -1.31555e+00 -1.37605e+00 -1.28950e+00 -1.46259e+00
1.58240e+05 7.91000e+02 -1.27555e+00 -1.24652e+00 -1.30459e+00 -1.37501e+00 -1.28928e+00 -1.46074e+00
1.58400e+05 7.92000e+02 -1.30320e+00 -1.29564e+00 -1.31076e+00 -1.37396e+00 -1.28908e+00 -1.45883e+00
1.58560e+05 7.92000e+02 -1.30320e+00 -1.29564e+00 -1.31076e+00 -1.37288e+00 -1.28892e+00 -1.45684e+00
1.58720e+05 7.93000e+02 -1.32274e+00 -1.30416e+00 -1.34131e+00 -1.37180e+00 -1.28880e+00 -1.45480e+00
1.58880e+05 7.94000e+02 -1.32122e+00 -1.30667e+00 -1.33577e+00 -1.37070e+00 -1.28872e+00 -1.45269e+00
1.59040e+05 7.95000e+02 -1.34596e+00 -1.28382e+00 -1.40810e+00 -1.36959e+00 -1.28865e+00 -1.45053e+00
1.59200e+05 7.96000e+02 -1.31572e+00 -1.27190e+00 -1.35954e+00 -1.36847e+00 -1.28863e+00 -1.44830e+00
1.59360e+05 7.96000e+02 -1.31572e+00 -1.27190e+00 -1.35954e+00 -1.36733e+00 -1.28864e+00 -1.44602e+00
1.59520e+05 7.97000e+02 -1.29215e+00 -1.26759e+00 -1.31671e+00 -1.36619e+00 -1.28867e+00 -1.44370e+00
1.59680e+05 7.98000e+02 -1.33752e+00 -1.29268e+00 -1.38236e+00 -1.36503e+00 -1.28873e+00 -1.44132e+00
1.59840e+05 7.99000e+02 -1.26159e+00 -1.18559e+00 -1.33760e+00 -1.36386e+00 -1.28882e+00 -1.43891e+00
1.60000e+05 8.00000e+02 -1.31791e+00 -1.30327e+00 -1.33254e+00 -1.36269e+00 -1.28894e+00 -1.43644e+00
1.60160e+05 8.00000e+02 -1.31791e+00 -1.30327e+00 -1.33254e+00 -1.36151e+00 -1.28907e+00 -1.43395e+00
1.60320e+05 8.01000e+02 -1.32693e+00 -1.29813e+00 -1.35573e+00 -1.36032e+00 -1.28922e+00 -1.43142e+00
1.60480e+05 8.02000e+02 -1.28770e+00 -1.24564e+00 -1.32976e+00 -1.35913e+00 -1.28940e+00 -1.42886e+00
1.60640e+05 8.03000e+02 -1.38614e+00 -1.36088e+00 -1.41140e+00 -1.35793e+00 -1.28959e+00 -1.42627e+00
1.60800e+05 8.04000e+02 -1.32352e+00 -1.29957e+00 -1.34747e+00 -1.35673e+00 -1.28979e+00 -1.42366e+00
1.60960e+05 8.04000e+02 -1.32352e+00 -1.29957e+00 -1.34747e+00 -1.35552e+00 -1.29001e+00 -1.42104e+00
1.61120e+05 8.05000e+02 -1.32300e+00 -1.30890e+00 -1.33709e+00 -1.35432e+00 -1.29024e+00 -1.41841e+00
1.61280e+05 8.06000e+02 -1.31582e+00 -1.28558e+00 -1.34607e+00 -1.35312e+00 -1.29047e+00 -1.41577e+00
1.61440e+05 8.07000e+02 -1.34808e+00 -1.33369e+00 -1.36247e+00 -1.35192e+00 -1.29072e+00 -1.41312e+00
1.61600e+05 8.08000e+02 -1.35780e+00 -1.30215e+00 -1.41345e+00 -1.35072e+00 -1.29096e+00 -1.41047e+00
1.61760e+05 8.08000e+02 -1.35780e+00 -1.30215e+00 -1.41345e+00 -1.34952e+00 -1.29122e+00 -1.40783e+00
1.61920e+05 8.09000e+02 -1.34175e+00 -1.30539e+00 -1.37812e+00 -1.34834e+00 -1.29147e+00 -1.40520e+00
1.62080e+05 8.10000e+02 -1.35652e+00 -1.33015e+00 -1.38288e+00 -1.34716e+00 -1.29173e+00 -1.40259e+00
1.62240e+05 8.11000e+02 -1.31042e+00 -1.27694e+00 -1.34390e+00 -1.34599e+00 -1.29198e+00 -1.39999e+00
1.62400e+05 8.12000e+02 -1.33961e+00 -1.31479e+00 -1.36442e+00 -1.34482e+00 -1.29223e+00 -1.39742e+00
1.62560e+05 8.12000e+02 -1.33961e+00 -1.31479e+00 -1.36442e+00 -1.34367e+00 -1.29247e+00 -1.39488e+00
1.62720e+05 8.13000e+02 -1.33064e+00 -1.25695e+00 -1.40433e+00 -1.34254e+00 -1.29270e+00 -1.39237e+00
1.62880e+05 8.14000e+02 -1.33339e+00 -1.31670e+00 -1.35009e+00 -1.34142e+00 -1.29293e+00 -1.38991e+00
1.63040e+05 8.15000e+02 -1.36494e+00 -1.34638e+00 -1.38350e+00 -1.34031e+00 -1.29314e+00 -1.38748e+00
1.63200e+05 8.16000e+02 -1.34918e+00 -1.32040e+00 -1.37796e+00 -1.33923e+00 -1.29335e+00 -1.38511e+00
1.63360e+05 8.16000e+02 -1.34918e+00 -1.32040e+00 -1.37796e+00 -1.33816e+00 -1.29354e+00 -1.38278e+00
1.63520e+05 8.17000e+02 -1.29827e+00 -1.28943e+00 -1.30710e+00 -1.33712e+00 -1.29372e+00 -1.38051e+00
1.63680e+05 8.18000e+02 -1.31464e+00 -1.29366e+00 -1.33563e+00 -1.33610e+00 -1.29389e+00 -1.37831e+00
1.63840e+05 8.19000e+02 -1.32665e+00 -1.27829e+00 -1.37501e+00 -1.33510e+00 -1.29404e+00 -1.37616e+00
1.64000e+05 8.20000e+02 -1.32401e+00 -1.28015e+00 -1.36787e+00 -1.33414e+00 -1.29419e+00 -1.37409e+00
1.64160e+05 8.20000e+02 -1.32401e+00 -1.28015e+00 -1.36787e+00 -1.33320e+00 -1.29432e+00 -1.37208e+00
1.64320e+05 8.21000e+02 -1.35551e+00 -1.29911e+00 -1.41191e+00 -1.33229e+00 -1.29443e+00 -1.37015e+00
1.64480e+05 8.22000e+02 -1.37752e+00 -1.31784e+00 -1.43719e+00 -1.33142e+00 -1.29454e+00 -1.36830e+00
1.64640e+05 8.23000e+02 -1.35081e+00 -1.28695e+00 -1.41466e+00 -1.33058e+00 -1.29465e+00 -1.36652e+00
1.64800e+05 8.24000e+02 -1.35329e+00 -1.29234e+00 -1.41424e+00 -1.32979e+00 -1.29474e+00 -1.36483e+00
1.64960e+05 8.24000e+02 -1.35329e+00 -1.29234e+00 -1.41424e+00 -1.32902e+00 -1.29483e+00 -1.36322e+00
1.65120e+05 8.25000e+02 -1.36855e+00 -1.28182e+00 -1.45528e+00 -1.32831e+00 -1.29492e+00 -1.36170e+00
1.65280e+05 8.26000e+02 -1.38339e+00 -1.31885e+00 -1.44793e+00 -1.32763e+00 -1.29501e+00 -1.36026e+00
1.65440e+05 8.27000e+02 -1.36303e+00 -1.26573e+00 -1.46032e+00 -1.32700e+00 -1.29510e+00 -1.35891e+00
1.65600e+05 8.28000e+02 -1.34198e+00 -1.28248e+00 -1.40148e+00 -1.32642e+00 -1.29518e+00 -1.35765e+00
1.65760e+05 8.28000e+02 -1.34198e+00 -1.28248e+00 -1.40148e+00 -1.32588e+00 -1.29528e+00 -1.35648e+00
1.65920e+05 8.29000e+02 -1.39807e+00 -1.31923e+00 -1.47691e+00 -1.32538e+00 -1.29538e+00 -1.35538e+00
1.66080e+05 8.30000e+02 -1.34595e+00 -1.29249e+00 -1.39941e+00 -1.32494e+00 -1.29550e+00 -1.35438e+00
1.66240e+05 8.31000e+02 -1.32202e+00 -1.27093e+00 -1.37311e+00 -1.32454e+00 -1.29562e+00 -1.35347e+00
1.66400e+05 8.32000e+02 -1.36221e+00 -1.28577e+00 -1.43866e+00 -1.32419e+00 -1.29575e+00 -1.35264e+00
1.66560e+05 8.32000e+02 -1.36221e+00 -1.28577e+00 -1.43866e+00 -1.32389e+00 -1.29589e+00 -1.35189e+00
1.66720e+05 8.33000e+02 -1.41402e+00 -1.33807e+00 -1.48996e+00 -1.32364e+00 -1.29606e+00 -1.35122e+00
1.66880e+05 8.34000e+02 -1.37456e+00 -1.27010e+00 -1.47902e+00 -1.32343e+00 -1.29624e+00 -1.35062e+00
1.67040e+05 8.35000e+02 -1.35441e+00 -1.29649e+00 -1.41233e+00 -1.32327e+00 -1.29643e+00 -1.35010e+00
1.67200e+05 8.36000e+02 -1.36151e+00 -1.28025e+00 -1.44277e+00 -1.32315e+00 -1.29664e+00 -1.34967e+00
1.67360e+05 8.36000e+02 -1.36151e+00 -1.28025e+00 -1.44277e+00 -1.32308e+00 -1.29687e+00 -1.34930e+00
1.67520e+05 8.37000e+02 -1.36081e+00 -1.24702e+00 -1.47461e+00 -1.32306e+00 -1.29711e+00 -1.34900e+00
1.67680e+05 8.38000e+02 -1.39457e+00 -1.30348e+00 -1.48566e+00 -1.32307e+00 -1.29737e+00 -1.34878e+00
1.67840e+05 8.39000e+02 -1.32452e+00 -1.26733e+00 -1.38170e+00 -1.32313e+00 -1.29764e+00 -1.34862e+00
1.68000e+05 8.40000e+02 -1.36842e+00 -1.31023e+00 -1.42661e+00 -1.32323e+00 -1.29792e+00 -1.34854e+00
1.68160e+05 8.40000e+02 -1.36842e+00 -1.31023e+00 -1.42661e+00 -1.32337e+00 -1.29822e+00 -1.34852e+00
1.68320e+05 8.41000e+02 -1.39126e+00 -1.36093e+00 -1.42158e+00 -1.32355e+00 -1.29853e+00 -1.34857e+00
1.68480e+05 8.42000e+02 -1.38676e+00 -1.38161e+00 -1.39191e+00 -1.32377e+00 -1.29885e+00 -1.34869e+00
1.68640e+05 8.43000e+02 -1.29732e+00 -1.25382e+00 -1.34082e+00 -1.32402e+00 -1.29918e+00 -1.34887e+00
1.68800e+05 8.44000e+02 -1.29897e+00 -1.28499e+00 -1.31296e+00 -1.32432e+00 -1.29951e+00 -1.34913e+00
1.68960e+05 8.44000e+02 -1.29897e+00 -1.28499e+00 -1.31296e+00 -1.32465e+00 -1.29984e+00 -1.34946e+00
1.69120e+05 8.45000e+02 -1.33436e+00 -1.26302e+00 -1.40571e+00 -1.32502e+00 -1.30018e+00 -1.34985e+00
1.69280e+05 8.46000e+02 -1.31355e+00 -1.28358e+00 -1.34352e+00 -1.32542e+00 -1.30052e+00 -1.35032e+00
1.69440e+05 8.47000e+02 -1.41829e+00 -1.30601e+00 -1.53057e+00 -1.32586e+00 -1.30084e+00 -1.35087e+00
1.69600e+05 8.48000e+02 -1.31282e+00 -1.30017e+00 -1.32546e+00 -1.32633e+00 -1.30117e+00 -1.35149e+00
1.69760e+05 8.48000e+02 -1.31282e+00 -1.30017e+00 -1.32546e+00 -1.32683e+00 -1.30147e+00 -1.35219e+00
1.69920e+05 8.49000e+02 -1.48952e+00 -1.39248e+00 -1.58656e+00 -1.32737e+00 -1.30177e+00 -1.35297e+00
1.70080e+05 8.50000e+02 -1.31374e+00 -1.28607e+00 -1.34141e+00 -1.32794e+00 -1.30205e+00 -1.35382e+00
1.70240e+05 8.51000e+02 -1.33466e+00 -1.30418e+00 -1.36515e+00 -1.32853e+00 -1.30230e+00 -1.35476e+00
1.70400e+05 8.52000e+02 -1.34148e+00 -1.31613e+00 -1.36684e+00 -1.32916e+00 -1.30254e+00 -1.35578e+00
1.70560e+05 8.52000e+02 -1.34148e+00 -1.31613e+00 -1.36684e+00 -1.32982e+00 -1.30276e+00 -1.35688e+00
1.70720e+05 8.53000e+02 -1.37170e+00 -1.27699e+00 -1.46640e+00 -1.33050e+00 -1.30294e+00 -1.35805e+00
1.70880e+05 8.54000e+02 -1.31738e+00 -1.29935e+00 -1.33541e+00 -1.33120e+00 -1.30311e+00 -1.35929e+00
1.71040e+05 8.55000e+02 -1.38477e+00 -1.37537e+00 -1.39418e+00 -1.33193e+00 -1.30324e+00 -1.36062e+00
1.71200e+05 8.56000e+02 -1.31287e+00 -1.27681e+00 -1.34892e+00 -1.33267e+00 -1.30334e+00 -1.36200e+00
1.71360e+05 8.56000e+02 -1.31287e+00 -1.27681e+00 -1.34892e+00 -1.33344e+00 -1.30343e+00 -1.36345e+00
1.71520e+05 8.57000e+02 -1.30287e+00 -1.26950e+00 -1.33624e+00 -1.33422e+00 -1.30349e+00 -1.36495e+00
1.71680e+05 8.58000e+02 -1.29794e+00 -1.26555e+00 -1.33032e+00 -1.33501e+00 -1.30351e+00 -1.36650e+00
1.71840e+05 8.59000e+02 -1.29482e+00 -1.27854e+00 -1.31110e+00 -1.33581e+00 -1.30353e+00 -1.36808e+00
1.72000e+05 8.60000e+02 -1.31440e+00 -1.28930e+00 -1.33950e+00 -1.33662e+00 -1.30353e+00 -1.36970e+00
1.72160e+05 8.60000e+02 -1.31440e+00 -1.28930e+00 -1.33950e+00 -1.33742e+00 -1.30352e+00 -1.37133e+00
1.72320e+05 8.61000e+02 -1.31596e+00 -1.28969e+00 -1.34223e+00 -1.33823e+00 -1.30350e+00 -1.37297e+00
1.72480e+05 8.62000e+02 -1.28360e+00 -1.24951e+00 -1.31769e+00 -1.33904e+00 -1.30347e+00 -1.37460e+00
1.72640e+05 8.63000e+02 -1.34542e+00 -1.27991e+00 -1.41093e+00 -1.33984e+00 -1.30345e+00 -1.37623e+00
1.72800e+05 8.64000e+02 -1.29337e+00 -1.21945e+00 -1.36728e+00 -1.34063e+00 -1.30344e+00 -1.37783e+00
1.72960e+05 8.64000e+02 -1.29337e+00 -1.21945e+00 -1.36728e+00 -1.34142e+00 -1.30344e+00 -1.37940e+00
1.73120e+05 8.65000e+02 -1.25875e+00 -1.22939e+00 -1.28812e+00 -1.34218e+00 -1.30345e+00 -1.38092e+00
1.73280e+05 8.66000e+02 -1.43669e+00 -1.23150e+00 -1.64188e+00 -1.34294e+00 -1.30349e+00 -1.38238e+00
1.73440e+05 8.67000e+02 -1.27948e+00 -1.24960e+00 -1.30936e+00 -1.34367e+00 -1.30355e+00 -1.38378e+00
1.73600e+05 8.68000e+02 -1.30222e+00 -1.26082e+00 -1.34362e+00 -1.34438e+00 -1.30364e+00 -1.38511e+00
1.73760e+05 8.68000e+02 -1.30222e+00 -1.26082e+00 -1.34362e+00 -1.34506e+00 -1.30378e+00 -1.38635e+00
1.73920e+05 8.69000e+02 -1.29232e+00 -1.28399e+00 -1.30065e+00 -1.34573e+00 -1.30394e+00 -1.38751e+00
1.74080e+05 8.70000e+02 -1.30084e+00 -1.27337e+00 -1.32832e+00 -1.34636e+00 -1.30415e+00 -1.38856e+00
1.74240e+05 8.71000e+02 -1.29666e+00 -1.27268e+00 -1.32064e+00 -1.34695e+00 -1.30439e+00 -1.38951e+00
1.74400e+05 8.72000e+02 -1.30725e+00 -1.28740e+00 -1.32710e+00 -1.34752e+00 -1.30469e+00 -1.39036e+00
1.74560e+05 8.72000e+02 -1.30725e+00 -1.28740e+00 -1.32710e+00 -1.34805e+00 -1.30502e+00 -1.39108e+00
1.74720e+05 8.73000e+02 -1.33271e+00 -1.31789e+00 -1.34754e+00 -1.34854e+00 -1.30538e+00 -1.39170e+00
1.74880e+05 8.74000e+02 -1.30373e+00 -1.29386e+00 -1.31361e+00 -1.34899e+00 -1.30579e+00 -1.39219e+00
1.75040e+05 8.75000e+02 -1.32349e+00 -1.22958e+00 -1.41740e+00 -1.34939e+00 -1.30623e+00 -1.39256e+00
1.75200e+05 8.76000e+02 -1.32125e+00 -1.25183e+00 -1.39067e+00 -1.34976e+00 -1.30671e+00 -1.39281e+00
1.75360e+05 8.76000e+02 -1.32125e+00 -1.25183e+00 -1.39067e+00 -1.35006e+00 -1.30720e+00 -1.39293e+00
1.75520e+05 8.77000e+02 -1.36744e+00 -1.25683e+00 -1.47806e+00 -1.35033e+00 -1.30773e+00 -1.39292e+00
1.75680e+05 8.78000e+02 -1.34281e+00 -1.22989e+00 -1.45572e+00 -1.35054e+00 -1.30827e+00 -1.39281e+00
1.75840e+05 8.79000e+02 -1.30388e+00 -1.22062e+00 -1.38715e+00 -1.35069e+00 -1.30882e+00 -1.39256e+00
1.76000e+05 8.80000e+02 -1.34403e+00 -1.28082e+00 -1.40724e+00 -1.35079e+00 -1.30938e+00 -1.39220e+00
1.76160e+05 8.80000e+02 -1.34403e+00 -1.28082e+00 -1.40724e+00 -1.35083e+00 -1.30994e+00 -1.39173e+00
1.76320e+05 8.81000e+02 -1.31361e+00 -1.27451e+00 -1.35271e+00 -1.35082e+00 -1.31049e+00 -1.39114e+00
1.76480e+05 8.82000e+02 -1.34549e+00 -1.27561e+00 -1.41537e+00 -1.35074e+00 -1.31103e+00 -1.39045e+00
1.76640e+05 8.83000e+02 -1.28628e+00 -1.25496e+00 -1.31759e+00 -1.35061e+00 -1.31156e+00 -1.38966e+00
1.76800e+05 8.84000e+02 -1.32904e+00 -1.25725e+00 -1.40082e+00 -1.35042e+00 -1.31206e+00 -1.38877e+00
1.76960e+05 8.84000e+02 -1.32904e+00 -1.25725e+00 -1.40082e+00 -1.35017e+00 -1.31254e+00 -1.38779e+00
1.77120e+05 8.85000e+02 -1.29808e+00 -1.25233e+00 -1.34383e+00 -1.34986e+00 -1.31300e+00 -1.38673e+00
1.77280e+05 8.86000e+02 -1.31308e+00 -1.27322e+00 -1.35294e+00 -1.34950e+00 -1.31341e+00 -1.38559e+00
1.77440e+05 8.87000e+02 -1.29116e+00 -1.25520e+00 -1.32712e+00 -1.34908e+00 -1.31379e+00 -1.38438e+00
1.77600e+05 8.88000e+02 -1.28325e+00 -1.26146e+00 -1.30504e+00 -1.34861e+00 -1.31413e+00 -1.38310e+00
1.77760e+05 8.88000e+02 -1.28325e+00 -1.26146e+00 -1.30504e+00 -1.34809e+00 -1.31441e+00 -1.38177e+00
1.77920e+05 8.89000e+02 -1.29658e+00 -1.27076e+00 -1.32239e+00 -1.34753e+00 -1.31466e+00 -1.38039e+00
1.78080e+05 8.90000e+02 -1.29428e+00 -1.23613e+00 -1.35243e+00 -1.34692e+00 -1.31486e+00 -1.37898e+00
1.78240e+05 8.91000e+02 -1.27853e+00 -1.24609e+00 -1.31096e+00 -1.34627e+00 -1.31499e+00 -1.37754e+00
1.78400e+05 8.92000e+02 -1.26637e+00 -1.20491e+00 -1.32784e+00 -1.34558e+00 -1.31508e+00 -1.37607e+00
1.78560e+05 8.92000e+02 -1.26637e+00 -1.20491e+00 -1.32784e+00 -1.34486e+00 -1.31511e+00 -1.37460e+00
1.78720e+05 8.93000e+02 -1.29133e+00 -1.28378e+00 -1.29888e+00 -1.34411e+00 -1.31509e+00 -1.37313e+00
1.78880e+05 8.94000e+02 -1.29755e+00 -1.24863e+00 -1.34647e+00 -1.34333e+00 -1.31500e+00 -1.37166e+00
1.79040e+05 8.95000e+02 -1.29422e+00 -1.19996e+00 -1.38848e+00 -1.34254e+00 -1.31487e+00 -1.37021e+00
1.79200e+05 8.96000e+02 -1.29348e+00 -1.28989e+00 -1.29708e+00 -1.34173e+00 -1.31468e+00 -1.36878e+00
1.79360e+05 8.96000e+02 -1.29348e+00 -1.28989e+00 -1.29708e+00 -1.34091e+00 -1.31443e+00 -1.36739e+00
1.79520e+05 8.97000e+02 -1.31515e+00 -1.28348e+00 -1.34681e+00 -1.34007e+00 -1.31412e+00 -1.36603e+00
1.79680e+05 8.98000e+02 -1.25985e+00 -1.13854e+00 -1.38116e+00 -1.33924e+00 -1.31376e+00 -1.36471e+00
1.79840e+05 8.99000e+02 -1.22356e+00 -1.10468e+00 -1.34244e+00 -1.33840e+00 -1.31335e+00 -1.36345e+00
1.80000e+05 9.00000e+02 -1.32096e+00 -1.28663e+00 -1.35529e+00 -1.33757e+00 -1.31289e+00 -1.36226e+00
1.80160e+05 9.00000e+02 -1.32096e+00 -1.28663e+00 -1.35529e+00 -1.33675e+00 -1.31239e+00 -1.36111e+00
1.80320e+05 9.01000e+02 -1.29214e+00 -1.27260e+00 -1.31168e+00 -1.33592e+00 -1.31182e+00 -1.36002e+00
1.80480e+05 9.02000e+02 -1.28956e+00 -1.27319e+00 -1.30594e+00 -1.33511e+00 -1.31121e+00 -1.35900e+00
1.80640e+05 9.03000e+02 -1.31448e+00 -1.21013e+00 -1.41883e+00 -1.33431e+00 -1.31056e+00 -1.35805e+00
1.80800e+05 9.04000e+02 -1.31074e+00 -1.25577e+00 -1.36572e+00 -1.33351e+00 -1.30987e+00 -1.35716e+00
1.80960e+05 9.04000e+02 -1.31074e+00 -1.25577e+00 -1.36572e+00 -1.33274e+00 -1.30914e+00 -1.35633e+00
1.81120e+05 9.05000e+02 -1.31069e+00 -1.20969e+00 -1.41169e+00 -1.33196e+00 -1.30836e+00 -1.35556e+00
1.81280e+05 9.06000e+02 -1.29985e+00 -1.21628e+00 -1.38342e+00 -1.33121e+00 -1.30756e+00 -1.35486e+00
1.81440e+05 9.07000e+02 -1.28881e+00 -1.21651e+00 -1.36111e+00 -1.33046e+00 -1.30671e+00 -1.35421e+00
1.81600e+05 9.08000e+02 -1.26785e+00 -1.16723e+00 -1.36847e+00 -1.32972e+00 -1.30583e+00 -1.35362e+00
1.81760e+05 9.08000e+02 -1.26785e+00 -1.16723e+00 -1.36847e+00 -1.32900e+00 -1.30492e+00 -1.35308e+00
1.81920e+05 9.09000e+02 -1.30922e+00 -1.22801e+00 -1.39044e+00 -1.32827e+00 -1.30397e+00 -1.35257e+00
1.82080e+05 9.10000e+02 -1.27833e+00 -1.19963e+00 -1.35703e+00 -1.32755e+00 -1.30300e+00 -1.35211e+00
1.82240e+05 9.11000e+02 -1.31978e+00 -1.24760e+00 -1.39197e+00 -1.32684e+00 -1.30200e+00 -1.35168e+00
1.82400e+05 9.12000e+02 -1.29414e+00 -1.25691e+00 -1.33136e+00 -1.32613e+00 -1.30098e+00 -1.35128e+00
1.82560e+05 9.12000e+02 -1.29414e+00 -1.25691e+00 -1.33136e+00 -1.32542e+00 -1.29992e+00 -1.35091e+00
1.82720e+05 9.13000e+02 -1.36247e+00 -1.29136e+00 -1.43359e+00 -1.32470e+00 -1.29884e+00 -1.35057e+00
1.82880e+05 9.14000e+02 -1.29808e+00 -1.23669e+00 -1.35947e+00 -1.32399e+00 -1.29774e+00 -1.35024e+00
1.83040e+05 9.15000e+02 -1.29915e+00 -1.27924e+00 -1.31907e+00 -1.32327e+00 -1.29662e+00 -1.34992e+00
1.83200e+05 9.16000e+02 -1.30134e+00 -1.27080e+00 -1.33188e+00 -1.32255e+00 -1.29547e+00 -1.34962e+00
1.83360e+05 9.16000e+02 -1.30134e+00 -1.27080e+00 -1.33188e+00 -1.32182e+00 -1.29431e+00 -1.34932e+00
1.83520e+05 9.17000e+02 -1.29081e+00 -1.27115e+00 -1.31047e+00 -1.32108e+00 -1.29313e+00 -1.34903e+00
1.83680e+05 9.18000e+02 -1.30019e+00 -1.27355e+00 -1.32682e+00 -1.32034e+00 -1.29194e+00 -1.34874e+00
1.83840e+05 9.19000e+02 -1.28573e+00 -1.23826e+00 -1.33321e+00 -1.31959e+00 -1.29073e+00 -1.34845e+00
1.84000e+05 9.20000e+02 -1.28587e+00 -1.21933e+00 -1.35240e+00 -1.31884e+00 -1.28951e+00 -1.34817e+00
1.84160e+05 9.20000e+02 -1.28587e+00 -1.21933e+00 -1.35240e+00 -1.31808e+00 -1.28827e+00 -1.34789e+00
1.84320e+05 9.21000e+02 -1.30758e+00 -1.23775e+00 -1.37741e+00 -1.31732e+00 -1.28702e+00 -1.34761e+00
1.84480e+05 9.22000e+02 -1.25918e+00 -1.17286e+00 -1.34550e+00 -1.31656e+00 -1.28577e+00 -1.34735e+00
1.84640e+05 9.23000e+02 -1.28409e+00 -1.21395e+00 -1.35423e+00 -1.31579e+00 -1.28450e+00 -1.34708e+00
1.84800e+05 9.24000e+02 -1.35363e+00 -1.33181e+00 -1.37545e+00 -1.31502e+00 -1.28323e+00 -1.34681e+00
1.84960e+05 9.24000e+02 -1.35363e+00 -1.33181e+00 -1.37545e+00 -1.31426e+00 -1.28195e+00 -1.34657e+00
1.85120e+05 9.25000e+02 -1.30997e+00 -1.25386e+00 -1.36607e+00 -1.31350e+00 -1.28068e+00 -1.34632e+00
1.85280e+05 9.26000e+02 -1.33873e+00 -1.27798e+00 -1.39948e+00 -1.31275e+00 -1.27940e+00 -1.34610e+00
1.85440e+05 9.27000e+02 -1.29805e+00 -1.23718e+00 -1.35893e+00 -1.31201e+00 -1.27813e+00 -1.34588e+00
1.85600e+05 9.28000e+02 -1.36312e+00 -1.31401e+00 -1.41223e+00 -1.31127e+00 -1.27686e+00 -1.34568e+00
1.85760e+05 9.28000e+02 -1.36312e+00 -1.31401e+00 -1.41223e+00 -1.31055e+00 -1.27560e+00 -1.34551e+00
1.85920e+05 9.29000e+02 -1.35341e+00 -1.30267e+00 -1.40415e+00 -1.30985e+00 -1.27435e+00 -1.34534e+00
1.86080e+05 9.30000e+02 -1.30505e+00 -1.26184e+00 -1.34825e+00 -1.30916e+00 -1.27312e+00 -1.34519e+00
1.86240e+05 9.31000e+02 -1.33197e+00 -1.29090e+00 -1.37304e+00 -1.30849e+00 -1.27191e+00 -1.34506e+00
1.86400e+05 9.32000e+02 -1.31995e+00 -1.26498e+00 -1.37492e+00 -1.30784e+00 -1.27072e+00 -1.34496e+00
1.86560e+05 9.32000e+02 -1.31995e+00 -1.26498e+00 -1.37492e+00 -1.30721e+00 -1.26955e+00 -1.34487e+00
1.86720e+05 9.33000e+02 -1.30172e+00 -1.24354e+00 -1.35991e+00 -1.30661e+00 -1.26841e+00 -1.34480e+00
1.86880e+05 9.34000e+02 -1.27814e+00 -1.22457e+00 -1.33171e+00 -1.30603e+00 -1.26731e+00 -1.34475e+00
1.87040e+05 9.35000e+02 -1.34638e+00 -1.31491e+00 -1.37786e+00 -1.30548e+00 -1.26624e+00 -1.34471e+00
1.87200e+05 9.36000e+02 -1.31174e+00 -1.27223e+00 -1.35124e+00 -1.30495e+00 -1.26520e+00 -1.34469e+00
1.87360e+05 9.36000e+02 -1.31174e+00 -1.27223e+00 -1.35124e+00 -1.30445e+00 -1.26421e+00 -1.34469e+00
1.87520e+05 9.37000e+02 -1.30774e+00 -1.27288e+00 -1.34259e+00 -1.30398e+00 -1.26327e+00 -1.34469e+00
1.87680e+05 9.38000e+02 -1.26070e+00 -1.22810e+00 -1.29329e+00 -1.30353e+00 -1.26235e+00 -1.34471e+00
1.87840e+05 9.39000e+02 -1.34399e+00 -1.29938e+00 -1.38861e+00 -1.30312e+00 -1.26149e+00 -1.34475e+00
1.88000e+05 9.40000e+02 -1.37165e+00 -1.30455e+00 -1.43875e+00 -1.30273e+00 -1.26068e+00 -1.34479e+00
1.88160e+05 9.40000e+02 -1.37165e+00 -1.30455e+00 -1.43875e+00 -1.30238e+00 -1.25992e+00 -1.34484e+00
1.88320e+05 9.41000e+02 -1.27466e+00 -1.21793e+00 -1.33138e+00 -1.30205e+00 -1.25920e+00 -1.34490e+00
1.88480e+05 9.42000e+02 -1.36468e+00 -1.33359e+00 -1.39577e+00 -1.30176e+00 -1.25854e+00 -1.34498e+00
1.88640e+05 9.43000e+02 -1.31279e+00 -1.29117e+00 -1.33441e+00 -1.30150e+00 -1.25793e+00 -1.34506e+00
1.88800e+05 9.44000e+02 -1.30163e+00 -1.29301e+00 -1.31024e+00 -1.30126e+00 -1.25737e+00 -1.34516e+00
1.88960e+05 9.44000e+02 -1.30163e+00 -1.29301e+00 -1.31024e+00 -1.30106e+00 -1.25687e+00 -1.34526e+00
1.89120e+05 9.45000e+02 -1.29327e+00 -1.26294e+00 -1.32359e+00 -1.30090e+00 -1.25643e+00 -1.34537e+00
1.89280e+05 9.46000e+02 -1.35992e+00 -1.32150e+00 -1.39833e+00 -1.30077e+00 -1.25604e+00 -1.34550e+00
1.89440e+05 9.47000e+02 -1.31616e+00 -1.24638e+00 -1.38594e+00 -1.30066e+00 -1.25569e+00 -1.34563e+00
1.89600e+05 9.48000e+02 -1.30128e+00 -1.24160e+00 -1.36095e+00 -1.30060e+00 -1.25542e+00 -1.34578e+00
1.89760e+05 9.48000e+02 -1.30128e+00 -1.24160e+00 -1.36095e+00 -1.30056e+00 -1.25518e+00 -1.34594e+00
1.89920e+05 9.49000e+02 -1.34599e+00 -1.23753e+00 -1.45445e+00 -1.30056e+00 -1.25502e+00 -1.34610e+00
1.90080e+05 9.50000e+02 -1.31858e+00 -1.25581e+00 -1.38136e+00 -1.30058e+00 -1.25489e+00 -1.34628e+00
1.90240e+05 9.51000e+02 -1.32210e+00 -1.28634e+00 -1.35785e+00 -1.30065e+00 -1.25483e+00 -1.34647e+00
1.90400e+05 9.52000e+02 -1.32209e+00 -1.28090e+00 -1.36328e+00 -1.30074e+00 -1.25480e+00 -1.34667e+00
1.90560e+05 9.52000e+02 -1.32209e+00 -1.28090e+00 -1.36328e+00 -1.30086e+00 -1.25484e+00 -1.34688e+00
1.90720e+05 9.53000e+02 -1.30212e+00 -1.23708e+00 -1.36716e+00 -1.30101e+00 -1.25492e+00 -1.34709e+00
1.90880e+05 9.54000e+02 -1.29039e+00 -1.21997e+00 -1.36081e+00 -1.30118e+00 -1.25505e+00 -1.34732e+00
1.91040e+05 9.55000e+02 -1.30730e+00 -1.27585e+00 -1.33876e+00 -1.30139e+00 -1.25523e+00 -1.34755e+00
1.91200e+05 9.56000e+02 -1.28100e+00 -1.26856e+00 -1.29344e+00 -1.30162e+00 -1.25545e+00 -1.34779e+00
1.91360e+05 9.56000e+02 -1.28100e+00 -1.26856e+00 -1.29344e+00 -1.30187e+00 -1.25572e+00 -1.34803e+00
1.91520e+05 9.57000e+02 -1.28539e+00 -1.24666e+00 -1.32412e+00 -1.30215e+00 -1.25603e+00 -1.34827e+00
1.91680e+05 9.58000e+02 -1.31513e+00 -1.24590e+00 -1.38436e+00 -1.30244e+00 -1.25637e+00 -1.34851e+00
1.91840e+05 9.59000e+02 -1.23978e+00 -1.20495e+00 -1.27461e+00 -1.30276e+00 -1.25676e+00 -1.34876e+00
1.92000e+05 9.60000e+02 -1.32243e+00 -1.23530e+00 -1.40956e+00 -1.30309e+00 -1.25718e+00 -1.34900e+00
1.92160e+05 9.60000e+02 -1.32243e+00 -1.23530e+00 -1.40956e+00 -1.30344e+00 -1.25765e+00 -1.34924e+00
1.92320e+05 9.61000e+02 -1.28358e+00 -1.25722e+00 -1.30994e+00 -1.30380e+00 -1.25813e+00 -1.34947e+00
1.92480e+05 9.62000e+02 -1.28973e+00 -1.23671e+00 -1.34275e+00 -1.30418e+00 -1.25866e+00 -1.34970e+00
1.92640e+05 9.63000e+02 -1.26770e+00 -1.22209e+00 -1.31331e+00 -1.30457e+00 -1.25920e+00 -1.34994e+00
1.92800e+05 9.64000e+02 -1.31042e+00 -1.26321e+00 -1.35763e+00 -1.30497e+00 -1.25977e+00 -1.35016e+00
1.92960e+05 9.64000e+02 -1.31042e+00 -1.26321e+00 -1.35763e+00 -1.30537e+00 -1.26035e+00 -1.35039e+00
1.93120e+05 9.65000e+02 -1.29447e+00 -1.24284e+00 -1.34610e+00 -1.30578e+00 -1.26096e+00 -1.35061e+00
1.93280e+05 9.66000e+02 -1.27523e+00 -1.24032e+00 -1.31014e+00 -1.30620e+00 -1.26157e+00 -1.35083e+00
1.93440e+05 9.67000e+02 -1.29339e+00 -1.25756e+00 -1.32921e+00 -1.30661e+00 -1.26219e+00 -1.35104e+00
1.93600e+05 9.68000e+02 -1.36232e+00 -1.30638e+00 -1.41825e+00 -1.30703e+00 -1.26282e+00 -1.35125e+00
1.93760e+05 9.68000e+02 -1.36232e+00 -1.30638e+00 -1.41825e+00 -1.30745e+00 -1.26344e+00 -1.35146e+00
1.93920e+05 9.69000e+02 -1.33009e+00 -1.29299e+00 -1.36719e+00 -1.30786e+00 -1.26405e+00 -1.35167e+00
1.94080e+05 9.70000e+02 -1.32573e+00 -1.25063e+00 -1.40083e+00 -1.30827e+00 -1.26467e+00 -1.35187e+00
1.94240e+05 9.71000e+02 -1.30380e+00 -1.24547e+00 -1.36212e+00 -1.30867e+00 -1.26526e+00 -1.35207e+00
1.94400e+05 9.72000e+02 -1.33610e+00 -1.25254e+00 -1.41966e+00 -1.30905e+00 -1.26583e+00 -1.35227e+00
1.94560e+05 9.72000e+02 -1.33610e+00 -1.25254e+00 -1.41966e+00 -1.30943e+00 -1.26639e+00 -1.35247e+00
1.94720e+05 9.73000e+02 -1.32355e+00 -1.25646e+00 -1.39065e+00 -1.30978e+00 -1.26691e+00 -1.35266e+00
1.94880e+05 9.74000e+02 -1.32691e+00 -1.23725e+00 -1.41657e+00 -1.31012e+00 -1.26741e+00 -1.35284e+00
1.95040e+05 9.75000e+02 -1.32280e+00 -1.28867e+00 -1.35692e+00 -1.31044e+00 -1.26787e+00 -1.35301e+00
1.95200e+05 9.76000e+02 -1.33158e+00 -1.27630e+00 -1.38686e+00 -1.31074e+00 -1.26829e+00 -1.35318e+00
1.95360e+05 9.76000e+02 -1.33158e+00 -1.27630e+00 -1.38686e+00 -1.31101e+00 -1.26868e+00 -1.35334e+00
1.95520e+05 9.77000e+02 -1.29573e+00 -1.22680e+00 -1.36467e+00 -1.31125e+00 -1.26903e+00 -1.35347e+00
1.95680e+05 9.78000e+02 -1.31383e+00 -1.27931e+00 -1.34835e+00 -1.31147e+00 -1.26933e+00 -1.35360e+00
1.95840e+05 9.79000e+02 -1.28810e+00 -1.22413e+00 -1.35208e+00 -1.31165e+00 -1.26959e+00 -1.35371e+00
1.96000e+05 9.80000e+02 -1.30337e+00 -1.23148e+00 -1.37526e+00 -1.31180e+00 -1.26981e+00 -1.35380e+00
1.96160e+05 9.80000e+02 -1.30337e+00 -1.23148e+00 -1.37526e+00 -1.31192e+00 -1.26997e+00 -1.35387e+00
1.96320e+05 9.81000e+02 -1.33412e+00 -1.29909e+00 -1.36914e+00 -1.31201e+00 -1.27009e+00 -1.35392e+00
1.96480e+05 9.82000e+02 -1.31420e+00 -1.26574e+00 -1.36266e+00 -1.31206e+00 -1.27017e+00 -1.35395e+00
1.96640e+05 9.83000e+02 -1.32177e+00 -1.26972e+00 -1.37382e+00 -1.31208e+00 -1.27021e+00 -1.35396e+00
1.96800e+05 9.84000e+02 -1.34788e+00 -1.28752e+00 -1.40825e+00 -1.31207e+00 -1.27020e+00 -1.35395e+00
1.96960e+05 9.84000e+02 -1.34788e+00 -1.28752e+00 -1.40825e+00 -1.31204e+00 -1.27016e+00 -1.35392e+00
1.97120e+05 9.85000e+02 -1.31824e+00 -1.24288e+00 -1.39359e+00 -1.31197e+00 -1.27007e+00 -1.35386e+00
1.97280e+05 9.86000e+02 -1.29759e+00 -1.23403e+00 -1.36115e+00 -1.31188e+00 -1.26996e+00 -1.35379e+00
1.97440e+05 9.87000e+02 -1.33101e+00 -1.28444e+00 -1.37758e+00 -1.31176e+00 -1.26981e+00 -1.35371e+00
1.97600e+05 9.88000e+02 -1.36320e+00 -1.29344e+00 -1.43296e+00 -1.31163e+00 -1.26964e+00 -1.35362e+00
1.97760e+05 9.88000e+02 -1.36320e+00 -1.29344e+00 -1.43296e+00 -1.31147e+00 -1.26943e+00 -1.35351e+00
1.97920e+05 9.89000e+02 -1.34044e+00 -1.27505e+00 -1.40582e+00 -1.31130e+00 -1.26921e+00 -1.35340e+00
1.98080e+05 9.90000e+02 -1.31420e+00 -1.24539e+00 -1.38301e+00 -1.31113e+00 -1.26896e+00 -1.35329e+00
1.98240e+05 9.91000e+02 -1.31401e+00 -1.23253e+00 -1.39549e+00 -1.31094e+00 -1.26870e+00 -1.35318e+00
1.98400e+05 9.92000e+02 -1.34790e+00 -1.26131e+00 -1.43449e+00 -1.31075e+00 -1.26843e+00 -1.35308e+00
1.98560e+05 9.92000e+02 -1.34790e+00 -1.26131e+00 -1.43449e+00 -1.31056e+00 -1.26815e+00 -1.35298e+00
1.98720e+05 9.93000e+02 -1.33089e+00 -1.23524e+00 -1.42653e+00 -1.31037e+00 -1.26786e+00 -1.35289e+00
1.98880e+05 9.94000e+02 -1.33051e+00 -1.23254e+00 -1.42848e+00 -1.31019e+00 -1.26756e+00 -1.35282e+00
1.99040e+05 9.95000e+02 -1.32651e+00 -1.24716e+00 -1.40587e+00 -1.31001e+00 -1.26726e+00 -1.35277e+00
1.99200e+05 9.96000e+02 -1.27111e+00 -1.19074e+00 -1.35149e+00 -1.30985e+00 -1.26696e+00 -1.35274e+00
1.99360e+05 9.96000e+02 -1.27111e+00 -1.19074e+00 -1.35149e+00 -1.30969e+00 -1.26666e+00 -1.35272e+00
1.99520e+05 9.97000e+02 -1.29674e+00 -1.18454e+00 -1.40895e+00 -1.30955e+00 -1.26636e+00 -1.35274e+00
1.99680e+05 9.98000e+02 -1.30979e+00 -1.20206e+00 -1.41752e+00 -1.30943e+00 -1.26607e+00 -1.35279e+00
1.99840e+05 9.99000e+02 -1.30788e+00 -1.20754e+00 -1.40822e+00 -1.30932e+00 -1.26579e+00 -1.35285e+00


==> sloshing_ppo.dat <==
0.00000e+00 0.00000e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
1.60000e+02 0.00000e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
3.20000e+02 1.00000e+00 -5.60907e+00 -4.81207e+00 -6.40607e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
4.80000e+02 2.00000e+00 -5.22888e+00 -4.21465e+00 -6.24312e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
6.40000e+02 3.00000e+00 -5.28882e+00 -4.93685e+00 -5.64079e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
8.00000e+02 4.00000e+00 -5.06824e+00 -4.64734e+00 -5.48915e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
9.60000e+02 4.00000e+00 -5.06824e+00 -4.64734e+00 -5.48915e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
1.12000e+03 5.00000e+00 -5.23059e+00 -4.73814e+00 -5.72304e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
1.28000e+03 6.00000e+00 -5.69701e+00 -5.39656e+00 -5.99747e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
1.44000e+03 7.00000e+00 -5.03161e+00 -4.56625e+00 -5.49698e+00 -5.30091e+00 -4.99478e+00 -5.60704e+00
1.60000e+03 8.00000e+00 -4.81787e+00 -4.05673e+00 -5.57902e+00 -5.30091e+00 -4.99479e+00 -5.60704e+00
1.76000e+03 8.00000e+00 -4.81787e+00 -4.05673e+00 -5.57902e+00 -5.30091e+00 -4.99479e+00 -5.60703e+00
1.92000e+03 9.00000e+00 -5.83322e+00 -4.80986e+00 -6.85659e+00 -5.30092e+00 -4.99481e+00 -5.60703e+00
2.08000e+03 1.00000e+01 -3.95229e+00 -3.79301e+00 -4.11156e+00 -5.30092e+00 -4.99483e+00 -5.60700e+00
2.24000e+03 1.10000e+01 -4.68057e+00 -4.09518e+00 -5.26596e+00 -5.30092e+00 -4.99486e+00 -5.60698e+00
2.40000e+03 1.20000e+01 -4.77165e+00 -4.28048e+00 -5.26282e+00 -5.30093e+00 -4.99492e+00 -5.60694e+00
2.56000e+03 1.20000e+01 -4.77165e+00 -4.28048e+00 -5.26282e+00 -5.30094e+00 -4.99501e+00 -5.60687e+00
2.72000e+03 1.30000e+01 -4.17344e+00 -3.91902e+00 -4.42787e+00 -5.30095e+00 -4.99513e+00 -5.60677e+00
2.88000e+03 1.40000e+01 -4.16466e+00 -3.79991e+00 -4.52940e+00 -5.30097e+00 -4.99533e+00 -5.60661e+00
3.04000e+03 1.50000e+01 -4.99967e+00 -4.48302e+00 -5.51632e+00 -5.30099e+00 -4.99558e+00 -5.60639e+00
3.20000e+03 1.60000e+01 -5.23666e+00 -4.50601e+00 -5.96731e+00 -5.30102e+00 -4.99593e+00 -5.60610e+00
3.36000e+03 1.60000e+01 -5.23666e+00 -4.50601e+00 -5.96731e+00 -5.30105e+00 -4.99640e+00 -5.60570e+00
3.52000e+03 1.70000e+01 -4.48131e+00 -4.37246e+00 -4.59016e+00 -5.30108e+00 -4.99699e+00 -5.60517e+00
3.68000e+03 1.80000e+01 -4.70224e+00 -4.16702e+00 -5.23746e+00 -5.30112e+00 -4.99775e+00 -5.60449e+00
3.84000e+03 1.90000e+01 -4.09449e+00 -3.79686e+00 -4.39213e+00 -5.30115e+00 -4.99868e+00 -5.60362e+00
4.00000e+03 2.00000e+01 -3.68047e+00 -3.26053e+00 -4.10041e+00 -5.30118e+00 -4.99980e+00 -5.60256e+00
4.16000e+03 2.00000e+01 -3.68047e+00 -3.26053e+00 -4.10041e+00 -5.30119e+00 -5.00114e+00 -5.60124e+00
4.32000e+03 2.10000e+01 -3.48394e+00 -3.33773e+00 -3.63014e+00 -5.30118e+00 -5.00272e+00 -5.59963e+00
4.48000e+03 2.20000e+01 -3.71689e+00 -3.40199e+00 -4.03178e+00 -5.30112e+00 -5.00454e+00 -5.59770e+00
4.64000e+03 2.30000e+01 -3.87922e+00 -3.32231e+00 -4.43614e+00 -5.30101e+00 -5.00661e+00 -5.59541e+00
4.80000e+03 2.40000e+01 -3.93899e+00 -3.56110e+00 -4.31687e+00 -5.30082e+00 -5.00893e+00 -5.59271e+00
4.96000e+03 2.40000e+01 -3.93899e+00 -3.56110e+00 -4.31687e+00 -5.30053e+00 -5.01150e+00 -5.58957e+00
5.12000e+03 2.50000e+01 -3.84873e+00 -3.67827e+00 -4.01918e+00 -5.30012e+00 -5.01430e+00 -5.58594e+00
5.28000e+03 2.60000e+01 -3.36703e+00 -3.13653e+00 -3.59753e+00 -5.29954e+00 -5.01730e+00 -5.58179e+00
5.44000e+03 2.70000e+01 -3.74250e+00 -3.50471e+00 -3.98029e+00 -5.29878e+00 -5.02048e+00 -5.57707e+00
5.60000e+03 2.80000e+01 -3.48926e+00 -3.06145e+00 -3.91707e+00 -5.29778e+00 -5.02380e+00 -5.57175e+00
5.76000e+03 2.80000e+01 -3.48926e+00 -3.06145e+00 -3.91707e+00 -5.29651e+00 -5.02722e+00 -5.56579e+00
5.92000e+03 2.90000e+01 -3.62917e+00 -2.52626e+00 -4.73208e+00 -5.29493e+00 -5.03067e+00 -5.55918e+00
6.08000e+03 3.00000e+01 -3.29940e+00 -2.72153e+00 -3.87728e+00 -5.29298e+00 -5.03410e+00 -5.55186e+00
6.24000e+03 3.10000e+01 -3.05929e+00 -2.82182e+00 -3.29675e+00 -5.29063e+00 -5.03743e+00 -5.54383e+00
6.40000e+03 3.20000e+01 -3.10893e+00 -2.89954e+00 -3.31833e+00 -5.28782e+00 -5.04060e+00 -5.53504e+00
6.56000e+03 3.20000e+01 -3.10893e+00 -2.89954e+00 -3.31833e+00 -5.28450e+00 -5.04352e+00 -5.52548e+00
6.72000e+03 3.30000e+01 -3.16326e+00 -3.08862e+00 -3.23791e+00 -5.28062e+00 -5.04611e+00 -5.51512e+00
6.88000e+03 3.40000e+01 -2.89435e+00 -2.72360e+00 -3.06510e+00 -5.27611e+00 -5.04828e+00 -5.50394e+00
7.04000e+03 3.50000e+01 -2.87270e+00 -2.76088e+00 -2.98452e+00 -5.27093e+00 -5.04994e+00 -5.49192e+00
7.20000e+03 3.60000e+01 -2.99625e+00 -2.43235e+00 -3.56015e+00 -5.26502e+00 -5.05100e+00 -5.47903e+00
7.36000e+03 3.60000e+01 -2.99625e+00 -2.43235e+00 -3.56015e+00 -5.25831e+00 -5.05138e+00 -5.46525e+00
7.52000e+03 3.70000e+01 -3.12800e+00 -2.94981e+00 -3.30618e+00 -5.25076e+00 -5.05097e+00 -5.45056e+00
7.68000e+03 3.80000e+01 -3.54363e+00 -3.14187e+00 -3.94538e+00 -5.24231e+00 -5.04969e+00 -5.43493e+00
7.84000e+03 3.90000e+01 -2.85882e+00 -2.70940e+00 -3.00824e+00 -5.23290e+00 -5.04747e+00 -5.41834e+00
8.00000e+03 4.00000e+01 -2.99369e+00 -2.77572e+00 -3.21166e+00 -5.22250e+00 -5.04421e+00 -5.40078e+00
8.16000e+03 4.00000e+01 -2.99369e+00 -2.77572e+00 -3.21166e+00 -5.21103e+00 -5.03985e+00 -5.38222e+00
8.32000e+03 4.10000e+01 -2.67969e+00 -2.41870e+00 -2.94068e+00 -5.19847e+00 -5.03431e+00 -5.36264e+00
8.48000e+03 4.20000e+01 -2.61801e+00 -2.50837e+00 -2.72765e+00 -5.18478e+00 -5.02753e+00 -5.34203e+00
8.64000e+03 4.30000e+01 -3.09207e+00 -2.82720e+00 -3.35694e+00 -5.16989e+00 -5.01944e+00 -5.32035e+00
8.80000e+03 4.40000e+01 -2.66786e+00 -2.31414e+00 -3.02157e+00 -5.15380e+00 -5.01001e+00 -5.29759e+00
8.96000e+03 4.40000e+01 -2.66786e+00 -2.31414e+00 -3.02157e+00 -5.13646e+00 -4.99917e+00 -5.27374e+00
9.12000e+03 4.50000e+01 -2.63990e+00 -2.54892e+00 -2.73088e+00 -5.11784e+00 -4.98690e+00 -5.24878e+00
9.28000e+03 4.60000e+01 -2.63681e+00 -2.34533e+00 -2.92829e+00 -5.09794e+00 -4.97317e+00 -5.22271e+00
9.44000e+03 4.70000e+01 -2.83469e+00 -2.70214e+00 -2.96724e+00 -5.07673e+00 -4.95796e+00 -5.19551e+00
9.60000e+03 4.80000e+01 -2.64420e+00 -2.44517e+00 -2.84323e+00 -5.05421e+00 -4.94124e+00 -5.16718e+00
9.76000e+03 4.80000e+01 -2.64420e+00 -2.44517e+00 -2.84323e+00 -5.03037e+00 -4.92302e+00 -5.13772e+00
9.92000e+03 4.90000e+01 -2.81519e+00 -2.45624e+00 -3.17414e+00 -5.00521e+00 -4.90328e+00 -5.10714e+00
1.00800e+04 5.00000e+01 -2.44396e+00 -2.32481e+00 -2.56311e+00 -4.97874e+00 -4.88203e+00 -5.07545e+00
1.02400e+04 5.10000e+01 -2.46386e+00 -2.39709e+00 -2.53063e+00 -4.95097e+00 -4.85927e+00 -5.04267e+00
1.04000e+04 5.20000e+01 -2.57845e+00 -2.41654e+00 -2.74035e+00 -4.92193e+00 -4.83501e+00 -5.00885e+00
1.05600e+04 5.20000e+01 -2.57845e+00 -2.41654e+00 -2.74035e+00 -4.89164e+00 -4.80926e+00 -4.97401e+00
1.07200e+04 5.30000e+01 -2.36824e+00 -2.25435e+00 -2.48213e+00 -4.86012e+00 -4.78203e+00 -4.93822e+00
1.08800e+04 5.40000e+01 -2.61671e+00 -2.51973e+00 -2.71370e+00 -4.82743e+00 -4.75333e+00 -4.90153e+00
1.10400e+04 5.50000e+01 -2.78949e+00 -2.62185e+00 -2.95713e+00 -4.79360e+00 -4.72318e+00 -4.86402e+00
1.12000e+04 5.60000e+01 -2.52501e+00 -2.46215e+00 -2.58786e+00 -4.75867e+00 -4.69157e+00 -4.82577e+00
1.13600e+04 5.60000e+01 -2.52501e+00 -2.46215e+00 -2.58786e+00 -4.72271e+00 -4.65855e+00 -4.78687e+00
1.15200e+04 5.70000e+01 -2.40523e+00 -2.33671e+00 -2.47375e+00 -4.68575e+00 -4.62409e+00 -4.74741e+00
1.16800e+04 5.80000e+01 -2.49388e+00 -2.38858e+00 -2.59918e+00 -4.64787e+00 -4.58824e+00 -4.70750e+00
1.18400e+04 5.90000e+01 -2.41174e+00 -2.15231e+00 -2.67116e+00 -4.60912e+00 -4.55102e+00 -4.66722e+00
1.20000e+04 6.00000e+01 -2.34727e+00 -2.24640e+00 -2.44815e+00 -4.56957e+00 -4.51248e+00 -4.62666e+00
1.21600e+04 6.00000e+01 -2.34727e+00 -2.24640e+00 -2.44815e+00 -4.52927e+00 -4.47265e+00 -4.58589e+00
1.23200e+04 6.10000e+01 -2.21317e+00 -2.10296e+00 -2.32338e+00 -4.48831e+00 -4.43164e+00 -4.54498e+00
1.24800e+04 6.20000e+01 -2.30230e+00 -2.12600e+00 -2.47859e+00 -4.44675e+00 -4.38953e+00 -4.50397e+00
1.26400e+04 6.30000e+01 -2.17793e+00 -1.93635e+00 -2.41950e+00 -4.40466e+00 -4.34644e+00 -4.46287e+00
1.28000e+04 6.40000e+01 -2.18692e+00 -2.15247e+00 -2.22137e+00 -4.36210e+00 -4.30247e+00 -4.42173e+00
1.29600e+04 6.40000e+01 -2.18692e+00 -2.15247e+00 -2.22137e+00 -4.31915e+00 -4.25776e+00 -4.38054e+00
1.31200e+04 6.50000e+01 -2.32461e+00 -2.27029e+00 -2.37894e+00 -4.27588e+00 -4.21244e+00 -4.33932e+00
1.32800e+04 6.60000e+01 -2.41368e+00 -2.24296e+00 -2.58439e+00 -4.23235e+00 -4.16661e+00 -4.29808e+00
1.34400e+04 6.70000e+01 -2.34513e+00 -2.23216e+00 -2.45809e+00 -4.18863e+00 -4.12043e+00 -4.25684e+00
1.36000e+04 6.80000e+01 -2.38927e+00 -2.26073e+00 -2.51781e+00 -4.14479e+00 -4.07398e+00 -4.21560e+00
1.37600e+04 6.80000e+01 -2.38927e+00 -2.26073e+00 -2.51781e+00 -4.10089e+00 -4.02739e+00 -4.17440e+00
1.39200e+04 6.90000e+01 -2.32136e+00 -2.13546e+00 -2.50726e+00 -4.05700e+00 -3.98074e+00 -4.13327e+00
1.40800e+04 7.00000e+01 -2.01721e+00 -1.84925e+00 -2.18516e+00 -4.01317e+00 -3.93413e+00 -4.09221e+00
1.42400e+04 7.10000e+01 -2.01656e+00 -1.94311e+00 -2.09001e+00 -3.96946e+00 -3.88764e+00 -4.05128e+00
1.44000e+04 7.20000e+01 -2.12908e+00 -1.97585e+00 -2.28230e+00 -3.92593e+00 -3.84136e+00 -4.01050e+00
1.45600e+04 7.20000e+01 -2.12908e+00 -1.97585e+00 -2.28230e+00 -3.88262e+00 -3.79535e+00 -3.96989e+00
1.47200e+04 7.30000e+01 -2.09043e+00 -1.87843e+00 -2.30243e+00 -3.83959e+00 -3.74967e+00 -3.92950e+00
1.48800e+04 7.40000e+01 -1.96623e+00 -1.88970e+00 -2.04276e+00 -3.79687e+00 -3.70439e+00 -3.88935e+00
1.50400e+04 7.50000e+01 -2.04802e+00 -1.93854e+00 -2.15751e+00 -3.75453e+00 -3.65957e+00 -3.84948e+00
1.52000e+04 7.60000e+01 -1.95892e+00 -1.79811e+00 -2.11973e+00 -3.71257e+00 -3.61524e+00 -3.80991e+00
1.53600e+04 7.60000e+01 -1.95892e+00 -1.79811e+00 -2.11973e+00 -3.67106e+00 -3.57145e+00 -3.77067e+00
1.55200e+04 7.70000e+01 -2.19120e+00 -2.03572e+00 -2.34669e+00 -3.63002e+00 -3.52825e+00 -3.73178e+00
1.56800e+04 7.80000e+01 -2.09720e+00 -2.03158e+00 -2.16282e+00 -3.58946e+00 -3.48566e+00 -3.69327e+00
1.58400e+04 7.90000e+01 -2.03980e+00 -1.90636e+00 -2.17324e+00 -3.54944e+00 -3.44372e+00 -3.65515e+00
1.60000e+04 8.00000e+01 -2.04258e+00 -1.88707e+00 -2.19809e+00 -3.50996e+00 -3.40245e+00 -3.61747e+00
1.61600e+04 8.00000e+01 -2.04258e+00 -1.88707e+00 -2.19809e+00 -3.47104e+00 -3.36187e+00 -3.58021e+00
1.63200e+04 8.10000e+01 -2.07336e+00 -1.84573e+00 -2.30099e+00 -3.43271e+00 -3.32201e+00 -3.54340e+00
1.64800e+04 8.20000e+01 -2.11515e+00 -1.97131e+00 -2.25900e+00 -3.39498e+00 -3.28289e+00 -3.50707e+00
1.66400e+04 8.30000e+01 -2.11454e+00 -1.96442e+00 -2.26465e+00 -3.35785e+00 -3.24450e+00 -3.47119e+00
1.68000e+04 8.40000e+01 -1.99721e+00 -1.81144e+00 -2.18297e+00 -3.32134e+00 -3.20686e+00 -3.43581e+00
1.69600e+04 8.40000e+01 -1.99721e+00 -1.81144e+00 -2.18297e+00 -3.28545e+00 -3.16998e+00 -3.40092e+00
1.71200e+04 8.50000e+01 -2.02316e+00 -1.88448e+00 -2.16184e+00 -3.25019e+00 -3.13386e+00 -3.36652e+00
1.72800e+04 8.60000e+01 -2.15160e+00 -2.01391e+00 -2.28928e+00 -3.21557e+00 -3.09850e+00 -3.33263e+00
1.74400e+04 8.70000e+01 -2.00349e+00 -1.90404e+00 -2.10294e+00 -3.18157e+00 -3.06390e+00 -3.29923e+00
1.76000e+04 8.80000e+01 -2.12198e+00 -1.78355e+00 -2.46041e+00 -3.14820e+00 -3.03005e+00 -3.26634e+00
1.77600e+04 8.80000e+01 -2.12198e+00 -1.78355e+00 -2.46041e+00 -3.11545e+00 -2.99695e+00 -3.23395e+00
1.79200e+04 8.90000e+01 -2.10890e+00 -1.87350e+00 -2.34429e+00 -3.08332e+00 -2.96457e+00 -3.20207e+00
1.80800e+04 9.00000e+01 -1.95362e+00 -1.82668e+00 -2.08055e+00 -3.05181e+00 -2.93293e+00 -3.17069e+00
1.82400e+04 9.10000e+01 -1.94284e+00 -1.81310e+00 -2.07258e+00 -3.02090e+00 -2.90198e+00 -3.13982e+00
1.84000e+04 9.20000e+01 -1.92372e+00 -1.82594e+00 -2.02149e+00 -2.99059e+00 -2.87175e+00 -3.10943e+00
1.85600e+04 9.20000e+01 -1.92372e+00 -1.82594e+00 -2.02149e+00 -2.96087e+00 -2.84219e+00 -3.07954e+00
1.87200e+04 9.30000e+01 -1.86689e+00 -1.71757e+00 -2.01620e+00 -2.93173e+00 -2.81330e+00 -3.05016e+00
1.88800e+04 9.40000e+01 -2.01403e+00 -1.85479e+00 -2.17327e+00 -2.90316e+00 -2.78506e+00 -3.02126e+00
1.90400e+04 9.50000e+01 -1.96482e+00 -1.72834e+00 -2.20129e+00 -2.87516e+00 -2.75746e+00 -2.99286e+00
1.92000e+04 9.60000e+01 -1.99752e+00 -1.86838e+00 -2.12665e+00 -2.84771e+00 -2.73047e+00 -2.96495e+00
1.93600e+04 9.60000e+01 -1.99752e+00 -1.86838e+00 -2.12665e+00 -2.82082e+00 -2.70409e+00 -2.93754e+00
1.95200e+04 9.70000e+01 -1.93648e+00 -1.78736e+00 -2.08561e+00 -2.79447e+00 -2.67830e+00 -2.91063e+00
1.96800e+04 9.80000e+01 -2.00326e+00 -1.89832e+00 -2.10820e+00 -2.76865e+00 -2.65308e+00 -2.88422e+00
1.98400e+04 9.90000e+01 -1.98655e+00 -1.78649e+00 -2.18661e+00 -2.74337e+00 -2.62842e+00 -2.85831e+00
2.00000e+04 1.00000e+02 -1.87635e+00 -1.79741e+00 -1.95530e+00 -2.71862e+00 -2.60431e+00 -2.83292e+00
2.01600e+04 1.00000e+02 -1.87635e+00 -1.79741e+00 -1.95530e+00 -2.69439e+00 -2.58073e+00 -2.80805e+00
2.03200e+04 1.01000e+02 -1.87962e+00 -1.77435e+00 -1.98488e+00 -2.67068e+00 -2.55767e+00 -2.78370e+00
2.04800e+04 1.02000e+02 -1.85544e+00 -1.66590e+00 -2.04499e+00 -2.64749e+00 -2.53511e+00 -2.75987e+00
2.06400e+04 1.03000e+02 -1.92760e+00 -1.84794e+00 -2.00727e+00 -2.62482e+00 -2.51306e+00 -2.73658e+00
2.08000e+04 1.04000e+02 -1.78142e+00 -1.73080e+00 -1.83204e+00 -2.60266e+00 -2.49149e+00 -2.71383e+00
2.09600e+04 1.04000e+02 -1.78142e+00 -1.73080e+00 -1.83204e+00 -2.58100e+00 -2.47039e+00 -2.69162e+00
2.11200e+04 1.05000e+02 -1.91284e+00 -1.74834e+00 -2.07734e+00 -2.55986e+00 -2.44975e+00 -2.66996e+00
2.12800e+04 1.06000e+02 -1.89879e+00 -1.80716e+00 -1.99042e+00 -2.53922e+00 -2.42958e+00 -2.64885e+00
2.14400e+04 1.07000e+02 -1.97621e+00 -1.90693e+00 -2.04549e+00 -2.51907e+00 -2.40985e+00 -2.62830e+00
2.16000e+04 1.08000e+02 -1.84462e+00 -1.75920e+00 -1.93004e+00 -2.49943e+00 -2.39056e+00 -2.60830e+00
2.17600e+04 1.08000e+02 -1.84462e+00 -1.75920e+00 -1.93004e+00 -2.48028e+00 -2.37170e+00 -2.58886e+00
2.19200e+04 1.09000e+02 -1.95895e+00 -1.82339e+00 -2.09450e+00 -2.46161e+00 -2.35327e+00 -2.56995e+00
2.20800e+04 1.10000e+02 -1.86628e+00 -1.70335e+00 -2.02921e+00 -2.44343e+00 -2.33525e+00 -2.55161e+00
2.22400e+04 1.11000e+02 -1.74358e+00 -1.62975e+00 -1.85742e+00 -2.42572e+00 -2.31764e+00 -2.53380e+00
2.24000e+04 1.12000e+02 -1.86567e+00 -1.74141e+00 -1.98992e+00 -2.40848e+00 -2.30044e+00 -2.51653e+00
2.25600e+04 1.12000e+02 -1.86567e+00 -1.74141e+00 -1.98992e+00 -2.39170e+00 -2.28363e+00 -2.49978e+00
2.27200e+04 1.13000e+02 -1.84162e+00 -1.76534e+00 -1.91789e+00 -2.37538e+00 -2.26722e+00 -2.48354e+00
2.28800e+04 1.14000e+02 -1.77129e+00 -1.73002e+00 -1.81256e+00 -2.35949e+00 -2.25119e+00 -2.46779e+00
2.30400e+04 1.15000e+02 -1.75614e+00 -1.60862e+00 -1.90365e+00 -2.34405e+00 -2.23554e+00 -2.45255e+00
2.32000e+04 1.16000e+02 -1.92645e+00 -1.81120e+00 -2.04170e+00 -2.32902e+00 -2.22027e+00 -2.43777e+00
2.33600e+04 1.16000e+02 -1.92645e+00 -1.81120e+00 -2.04170e+00 -2.31441e+00 -2.20538e+00 -2.42344e+00
2.35200e+04 1.17000e+02 -1.78649e+00 -1.70734e+00 -1.86564e+00 -2.30020e+00 -2.19084e+00 -2.40955e+00
2.36800e+04 1.18000e+02 -1.87884e+00 -1.74396e+00 -2.01371e+00 -2.28638e+00 -2.17668e+00 -2.39608e+00
2.38400e+04 1.19000e+02 -1.86119e+00 -1.77109e+00 -1.95128e+00 -2.27294e+00 -2.16287e+00 -2.38301e+00
2.40000e+04 1.20000e+02 -1.72262e+00 -1.64067e+00 -1.80457e+00 -2.25986e+00 -2.14941e+00 -2.37031e+00
2.41600e+04 1.20000e+02 -1.72262e+00 -1.64067e+00 -1.80457e+00 -2.24715e+00 -2.13631e+00 -2.35798e+00
2.43200e+04 1.21000e+02 -1.68075e+00 -1.59959e+00 -1.76192e+00 -2.23477e+00 -2.12355e+00 -2.34599e+00
2.44800e+04 1.22000e+02 -1.68213e+00 -1.64407e+00 -1.72020e+00 -2.22273e+00 -2.11114e+00 -2.33432e+00
2.46400e+04 1.23000e+02 -1.82798e+00 -1.73798e+00 -1.91799e+00 -2.21101e+00 -2.09906e+00 -2.32296e+00
2.48000e+04 1.24000e+02 -1.77838e+00 -1.72761e+00 -1.82916e+00 -2.19959e+00 -2.08731e+00 -2.31187e+00
2.49600e+04 1.24000e+02 -1.77838e+00 -1.72761e+00 -1.82916e+00 -2.18847e+00 -2.07589e+00 -2.30105e+00
2.51200e+04 1.25000e+02 -1.74522e+00 -1.73864e+00 -1.75179e+00 -2.17764e+00 -2.06478e+00 -2.29049e+00
2.52800e+04 1.26000e+02 -1.77590e+00 -1.71944e+00 -1.83237e+00 -2.16708e+00 -2.05399e+00 -2.28016e+00
2.54400e+04 1.27000e+02 -1.74376e+00 -1.67579e+00 -1.81172e+00 -2.15678e+00 -2.04350e+00 -2.27005e+00
2.56000e+04 1.28000e+02 -1.66572e+00 -1.60132e+00 -1.73011e+00 -2.14673e+00 -2.03332e+00 -2.26014e+00
2.57600e+04 1.28000e+02 -1.66572e+00 -1.60132e+00 -1.73011e+00 -2.13692e+00 -2.02342e+00 -2.25042e+00
2.59200e+04 1.29000e+02 -1.82416e+00 -1.69766e+00 -1.95066e+00 -2.12735e+00 -2.01382e+00 -2.24088e+00
2.60800e+04 1.30000e+02 -1.76154e+00 -1.71803e+00 -1.80505e+00 -2.11799e+00 -2.00449e+00 -2.23149e+00
2.62400e+04 1.31000e+02 -1.73882e+00 -1.63068e+00 -1.84695e+00 -2.10885e+00 -1.99544e+00 -2.22226e+00
2.64000e+04 1.32000e+02 -1.64890e+00 -1.54786e+00 -1.74993e+00 -2.09991e+00 -1.98665e+00 -2.21317e+00
2.65600e+04 1.32000e+02 -1.64890e+00 -1.54786e+00 -1.74993e+00 -2.09116e+00 -1.97812e+00 -2.20420e+00
2.67200e+04 1.33000e+02 -1.75359e+00 -1.69203e+00 -1.81516e+00 -2.08259e+00 -1.96982e+00 -2.19536e+00
2.68800e+04 1.34000e+02 -1.67301e+00 -1.63827e+00 -1.70775e+00 -2.07420e+00 -1.96178e+00 -2.18662e+00
2.70400e+04 1.35000e+02 -1.70423e+00 -1.63692e+00 -1.77155e+00 -2.06597e+00 -1.95395e+00 -2.17798e+00
2.72000e+04 1.36000e+02 -1.74526e+00 -1.61075e+00 -1.87978e+00 -2.05790e+00 -1.94636e+00 -2.16944e+00
2.73600e+04 1.36000e+02 -1.74526e+00 -1.61075e+00 -1.87978e+00 -2.04998e+00 -1.93898e+00 -2.16098e+00
2.75200e+04 1.37000e+02 -1.74030e+00 -1.58702e+00 -1.89359e+00 -2.04220e+00 -1.93180e+00 -2.15260e+00
2.76800e+04 1.38000e+02 -1.65193e+00 -1.58753e+00 -1.71633e+00 -2.03456e+00 -1.92482e+00 -2.14430e+00
2.78400e+04 1.39000e+02 -1.67659e+00 -1.59895e+00 -1.75423e+00 -2.02704e+00 -1.91802e+00 -2.13606e+00
2.80000e+04 1.40000e+02 -1.67146e+00 -1.57671e+00 -1.76622e+00 -2.01964e+00 -1.91141e+00 -2.12787e+00
2.81600e+04 1.40000e+02 -1.67146e+00 -1.57671e+00 -1.76622e+00 -2.01236e+00 -1.90497e+00 -2.11975e+00
2.83200e+04 1.41000e+02 -1.67636e+00 -1.58572e+00 -1.76699e+00 -2.00518e+00 -1.89868e+00 -2.11168e+00
2.84800e+04 1.42000e+02 -1.67860e+00 -1.66876e+00 -1.68845e+00 -1.99811e+00 -1.89255e+00 -2.10366e+00
2.86400e+04 1.43000e+02 -1.70853e+00 -1.56175e+00 -1.85530e+00 -1.99113e+00 -1.88657e+00 -2.09569e+00
2.88000e+04 1.44000e+02 -1.63166e+00 -1.58950e+00 -1.67382e+00 -1.98425e+00 -1.88073e+00 -2.08777e+00
2.89600e+04 1.44000e+02 -1.63166e+00 -1.58950e+00 -1.67382e+00 -1.97745e+00 -1.87502e+00 -2.07988e+00
2.91200e+04 1.45000e+02 -1.70645e+00 -1.62901e+00 -1.78389e+00 -1.97074e+00 -1.86944e+00 -2.07205e+00
2.92800e+04 1.46000e+02 -1.76014e+00 -1.63919e+00 -1.88109e+00 -1.96411e+00 -1.86396e+00 -2.06426e+00
2.94400e+04 1.47000e+02 -1.76800e+00 -1.71593e+00 -1.82006e+00 -1.95756e+00 -1.85860e+00 -2.05652e+00
2.96000e+04 1.48000e+02 -1.61910e+00 -1.52175e+00 -1.71645e+00 -1.95108e+00 -1.85334e+00 -2.04881e+00
2.97600e+04 1.48000e+02 -1.61910e+00 -1.52175e+00 -1.71645e+00 -1.94467e+00 -1.84817e+00 -2.04117e+00
2.99200e+04 1.49000e+02 -1.60837e+00 -1.50804e+00 -1.70871e+00 -1.93833e+00 -1.84309e+00 -2.03357e+00
3.00800e+04 1.50000e+02 -1.70019e+00 -1.58685e+00 -1.81354e+00 -1.93206e+00 -1.83811e+00 -2.02601e+00
3.02400e+04 1.51000e+02 -1.64789e+00 -1.58567e+00 -1.71010e+00 -1.92586e+00 -1.83319e+00 -2.01852e+00
3.04000e+04 1.52000e+02 -1.68891e+00 -1.67283e+00 -1.70500e+00 -1.91972e+00 -1.82834e+00 -2.01109e+00
3.05600e+04 1.52000e+02 -1.68891e+00 -1.67283e+00 -1.70500e+00 -1.91364e+00 -1.82357e+00 -2.00371e+00
3.07200e+04 1.53000e+02 -1.69738e+00 -1.64640e+00 -1.74836e+00 -1.90762e+00 -1.81884e+00 -1.99641e+00
3.08800e+04 1.54000e+02 -1.75304e+00 -1.71706e+00 -1.78903e+00 -1.90168e+00 -1.81418e+00 -1.98918e+00
3.10400e+04 1.55000e+02 -1.71520e+00 -1.63474e+00 -1.79566e+00 -1.89578e+00 -1.80956e+00 -1.98201e+00
3.12000e+04 1.56000e+02 -1.67290e+00 -1.63596e+00 -1.70985e+00 -1.88996e+00 -1.80499e+00 -1.97493e+00
3.13600e+04 1.56000e+02 -1.67290e+00 -1.63596e+00 -1.70985e+00 -1.88419e+00 -1.80045e+00 -1.96793e+00
3.15200e+04 1.57000e+02 -1.76278e+00 -1.70955e+00 -1.81601e+00 -1.87849e+00 -1.79597e+00 -1.96101e+00
3.16800e+04 1.58000e+02 -1.71717e+00 -1.58441e+00 -1.84992e+00 -1.87285e+00 -1.79150e+00 -1.95419e+00
3.18400e+04 1.59000e+02 -1.75468e+00 -1.63681e+00 -1.87256e+00 -1.86727e+00 -1.78708e+00 -1.94746e+00
3.20000e+04 1.60000e+02 -1.57051e+00 -1.50276e+00 -1.63826e+00 -1.86175e+00 -1.78268e+00 -1.94082e+00
3.21600e+04 1.60000e+02 -1.57051e+00 -1.50276e+00 -1.63826e+00 -1.85630e+00 -1.77831e+00 -1.93429e+00
3.23200e+04 1.61000e+02 -1.53047e+00 -1.45399e+00 -1.60696e+00 -1.85092e+00 -1.77397e+00 -1.92786e+00
3.24800e+04 1.62000e+02 -1.67280e+00 -1.61309e+00 -1.73250e+00 -1.84560e+00 -1.76965e+00 -1.92155e+00
3.26400e+04 1.63000e+02 -1.66861e+00 -1.58363e+00 -1.75360e+00 -1.84036e+00 -1.76537e+00 -1.91535e+00
3.28000e+04 1.64000e+02 -1.65483e+00 -1.58376e+00 -1.72590e+00 -1.83519e+00 -1.76112e+00 -1.90926e+00
3.29600e+04 1.64000e+02 -1.65483e+00 -1.58376e+00 -1.72590e+00 -1.83008e+00 -1.75688e+00 -1.90328e+00
3.31200e+04 1.65000e+02 -1.60834e+00 -1.57940e+00 -1.63729e+00 -1.82506e+00 -1.75269e+00 -1.89743e+00
3.32800e+04 1.66000e+02 -1.60318e+00 -1.49764e+00 -1.70871e+00 -1.82011e+00 -1.74854e+00 -1.89169e+00
3.34400e+04 1.67000e+02 -1.70454e+00 -1.63207e+00 -1.77701e+00 -1.81525e+00 -1.74443e+00 -1.88607e+00
3.36000e+04 1.68000e+02 -1.59422e+00 -1.55625e+00 -1.63219e+00 -1.81047e+00 -1.74036e+00 -1.88058e+00
3.37600e+04 1.68000e+02 -1.59422e+00 -1.55625e+00 -1.63219e+00 -1.80578e+00 -1.73634e+00 -1.87521e+00
3.39200e+04 1.69000e+02 -1.63168e+00 -1.56370e+00 -1.69966e+00 -1.80117e+00 -1.73238e+00 -1.86997e+00
3.40800e+04 1.70000e+02 -1.60868e+00 -1.51228e+00 -1.70508e+00 -1.79666e+00 -1.72848e+00 -1.86484e+00
3.42400e+04 1.71000e+02 -1.61245e+00 -1.59504e+00 -1.62986e+00 -1.79225e+00 -1.72465e+00 -1.85985e+00
3.44000e+04 1.72000e+02 -1.59064e+00 -1.56272e+00 -1.61856e+00 -1.78794e+00 -1.72090e+00 -1.85498e+00
3.45600e+04 1.72000e+02 -1.59064e+00 -1.56272e+00 -1.61856e+00 -1.78372e+00 -1.71722e+00 -1.85022e+00
3.47200e+04 1.73000e+02 -1.59996e+00 -1.49051e+00 -1.70942e+00 -1.77960e+00 -1.71362e+00 -1.84558e+00
3.48800e+04 1.74000e+02 -1.62334e+00 -1.58236e+00 -1.66432e+00 -1.77559e+00 -1.71012e+00 -1.84106e+00
3.50400e+04 1.75000e+02 -1.58144e+00 -1.53303e+00 -1.62986e+00 -1.77168e+00 -1.70671e+00 -1.83665e+00
3.52000e+04 1.76000e+02 -1.53407e+00 -1.50108e+00 -1.56706e+00 -1.76788e+00 -1.70340e+00 -1.83236e+00
3.53600e+04 1.76000e+02 -1.53407e+00 -1.50108e+00 -1.56706e+00 -1.76418e+00 -1.70019e+00 -1.82817e+00
3.55200e+04 1.77000e+02 -1.60625e+00 -1.59314e+00 -1.61935e+00 -1.76058e+00 -1.69707e+00 -1.82409e+00
3.56800e+04 1.78000e+02 -1.61367e+00 -1.57549e+00 -1.65186e+00 -1.75708e+00 -1.69406e+00 -1.82010e+00
3.58400e+04 1.79000e+02 -1.63294e+00 -1.58903e+00 -1.67685e+00 -1.75368e+00 -1.69116e+00 -1.81620e+00
3.60000e+04 1.80000e+02 -1.56777e+00 -1.50554e+00 -1.63000e+00 -1.75038e+00 -1.68835e+00 -1.81241e+00
3.61600e+04 1.80000e+02 -1.56777e+00 -1.50554e+00 -1.63000e+00 -1.74717e+00 -1.68565e+00 -1.80870e+00
3.63200e+04 1.81000e+02 -1.62203e+00 -1.60725e+00 -1.63681e+00 -1.74405e+00 -1.68303e+00 -1.80507e+00
3.64800e+04 1.82000e+02 -1.66078e+00 -1.56472e+00 -1.75685e+00 -1.74101e+00 -1.68051e+00 -1.80152e+00
3.66400e+04 1.83000e+02 -1.64008e+00 -1.52401e+00 -1.75615e+00 -1.73805e+00 -1.67807e+00 -1.79804e+00
3.68000e+04 1.84000e+02 -1.59195e+00 -1.52286e+00 -1.66104e+00 -1.73517e+00 -1.67571e+00 -1.79462e+00
3.69600e+04 1.84000e+02 -1.59195e+00 -1.52286e+00 -1.66104e+00 -1.73235e+00 -1.67342e+00 -1.79128e+00
3.71200e+04 1.85000e+02 -1.57398e+00 -1.52139e+00 -1.62657e+00 -1.72960e+00 -1.67121e+00 -1.78799e+00
3.72800e+04 1.86000e+02 -1.65137e+00 -1.56846e+00 -1.73428e+00 -1.72690e+00 -1.66905e+00 -1.78475e+00
3.74400e+04 1.87000e+02 -1.57358e+00 -1.55748e+00 -1.58968e+00 -1.72426e+00 -1.66695e+00 -1.78156e+00
3.76000e+04 1.88000e+02 -1.63072e+00 -1.57978e+00 -1.68166e+00 -1.72166e+00 -1.66489e+00 -1.77842e+00
3.77600e+04 1.88000e+02 -1.63072e+00 -1.57978e+00 -1.68166e+00 -1.71910e+00 -1.66288e+00 -1.77531e+00
3.79200e+04 1.89000e+02 -1.59075e+00 -1.53962e+00 -1.64188e+00 -1.71656e+00 -1.66090e+00 -1.77223e+00
3.80800e+04 1.90000e+02 -1.57588e+00 -1.52149e+00 -1.63027e+00 -1.71407e+00 -1.65895e+00 -1.76918e+00
3.82400e+04 1.91000e+02 -1.57181e+00 -1.48784e+00 -1.65578e+00 -1.71159e+00 -1.65702e+00 -1.76616e+00
3.84000e+04 1.92000e+02 -1.56535e+00 -1.46103e+00 -1.66966e+00 -1.70913e+00 -1.65511e+00 -1.76315e+00
3.85600e+04 1.92000e+02 -1.56535e+00 -1.46103e+00 -1.66966e+00 -1.70669e+00 -1.65322e+00 -1.76015e+00
3.87200e+04 1.93000e+02 -1.54061e+00 -1.42637e+00 -1.65486e+00 -1.70425e+00 -1.65134e+00 -1.75717e+00
3.88800e+04 1.94000e+02 -1.56484e+00 -1.46689e+00 -1.66279e+00 -1.70183e+00 -1.64946e+00 -1.75420e+00
3.90400e+04 1.95000e+02 -1.59226e+00 -1.49689e+00 -1.68763e+00 -1.69941e+00 -1.64759e+00 -1.75123e+00
3.92000e+04 1.96000e+02 -1.60133e+00 -1.49515e+00 -1.70750e+00 -1.69699e+00 -1.64572e+00 -1.74825e+00
3.93600e+04 1.96000e+02 -1.60133e+00 -1.49515e+00 -1.70750e+00 -1.69457e+00 -1.64386e+00 -1.74528e+00
3.95200e+04 1.97000e+02 -1.59586e+00 -1.53478e+00 -1.65694e+00 -1.69217e+00 -1.64201e+00 -1.74232e+00
3.96800e+04 1.98000e+02 -1.53185e+00 -1.47351e+00 -1.59019e+00 -1.68975e+00 -1.64016e+00 -1.73934e+00
3.98400e+04 1.99000e+02 -1.64690e+00 -1.60294e+00 -1.69086e+00 -1.68734e+00 -1.63831e+00 -1.73638e+00
4.00000e+04 2.00000e+02 -1.55888e+00 -1.52387e+00 -1.59389e+00 -1.68494e+00 -1.63647e+00 -1.73340e+00
4.01600e+04 2.00000e+02 -1.55888e+00 -1.52387e+00 -1.59389e+00 -1.68254e+00 -1.63465e+00 -1.73043e+00
4.03200e+04 2.01000e+02 -1.53538e+00 -1.47658e+00 -1.59418e+00 -1.68015e+00 -1.63283e+00 -1.72747e+00
4.04800e+04 2.02000e+02 -1.49477e+00 -1.45497e+00 -1.53457e+00 -1.67777e+00 -1.63103e+00 -1.72450e+00
4.06400e+04 2.03000e+02 -1.53162e+00 -1.50271e+00 -1.56054e+00 -1.67539e+00 -1.62923e+00 -1.72155e+00
4.08000e+04 2.04000e+02 -1.53325e+00 -1.48060e+00 -1.58590e+00 -1.67303e+00 -1.62747e+00 -1.71859e+00
4.09600e+04 2.04000e+02 -1.53325e+00 -1.48060e+00 -1.58590e+00 -1.67068e+00 -1.62571e+00 -1.71565e+00
4.11200e+04 2.05000e+02 -1.56041e+00 -1.51022e+00 -1.61061e+00 -1.66835e+00 -1.62398e+00 -1.71272e+00
4.12800e+04 2.06000e+02 -1.67187e+00 -1.55907e+00 -1.78467e+00 -1.66604e+00 -1.62227e+00 -1.70981e+00
4.14400e+04 2.07000e+02 -1.56428e+00 -1.50135e+00 -1.62722e+00 -1.66375e+00 -1.62058e+00 -1.70692e+00
4.16000e+04 2.08000e+02 -1.63291e+00 -1.60398e+00 -1.66184e+00 -1.66148e+00 -1.61890e+00 -1.70405e+00
4.17600e+04 2.08000e+02 -1.63291e+00 -1.60398e+00 -1.66184e+00 -1.65923e+00 -1.61725e+00 -1.70120e+00
4.19200e+04 2.09000e+02 -1.50635e+00 -1.49612e+00 -1.51657e+00 -1.65700e+00 -1.61562e+00 -1.69839e+00
4.20800e+04 2.10000e+02 -1.55004e+00 -1.49018e+00 -1.60989e+00 -1.65481e+00 -1.61400e+00 -1.69561e+00
4.22400e+04 2.11000e+02 -1.50686e+00 -1.40675e+00 -1.60697e+00 -1.65263e+00 -1.61240e+00 -1.69286e+00
4.24000e+04 2.12000e+02 -1.51646e+00 -1.44502e+00 -1.58791e+00 -1.65049e+00 -1.61081e+00 -1.69016e+00
4.25600e+04 2.12000e+02 -1.51646e+00 -1.44502e+00 -1.58791e+00 -1.64836e+00 -1.60923e+00 -1.68750e+00
4.27200e+04 2.13000e+02 -1.50325e+00 -1.41188e+00 -1.59462e+00 -1.64627e+00 -1.60766e+00 -1.68488e+00
4.28800e+04 2.14000e+02 -1.54113e+00 -1.46598e+00 -1.61629e+00 -1.64420e+00 -1.60611e+00 -1.68230e+00
4.30400e+04 2.15000e+02 -1.52834e+00 -1.43827e+00 -1.61842e+00 -1.64216e+00 -1.60455e+00 -1.67978e+00
4.32000e+04 2.16000e+02 -1.62336e+00 -1.49855e+00 -1.74818e+00 -1.64015e+00 -1.60299e+00 -1.67730e+00
4.33600e+04 2.16000e+02 -1.62336e+00 -1.49855e+00 -1.74818e+00 -1.63815e+00 -1.60144e+00 -1.67487e+00
4.35200e+04 2.17000e+02 -1.49957e+00 -1.39858e+00 -1.60057e+00 -1.63618e+00 -1.59988e+00 -1.67248e+00
4.36800e+04 2.18000e+02 -1.48532e+00 -1.45521e+00 -1.51544e+00 -1.63424e+00 -1.59832e+00 -1.67015e+00
4.38400e+04 2.19000e+02 -1.52935e+00 -1.49359e+00 -1.56512e+00 -1.63231e+00 -1.59676e+00 -1.66786e+00
4.40000e+04 2.20000e+02 -1.51049e+00 -1.42974e+00 -1.59124e+00 -1.63041e+00 -1.59520e+00 -1.66562e+00
4.41600e+04 2.20000e+02 -1.51049e+00 -1.42974e+00 -1.59124e+00 -1.62852e+00 -1.59362e+00 -1.66342e+00
4.43200e+04 2.21000e+02 -1.52413e+00 -1.46278e+00 -1.58548e+00 -1.62666e+00 -1.59205e+00 -1.66127e+00
4.44800e+04 2.22000e+02 -1.46031e+00 -1.41630e+00 -1.50432e+00 -1.62482e+00 -1.59048e+00 -1.65916e+00
4.46400e+04 2.23000e+02 -1.57123e+00 -1.53381e+00 -1.60865e+00 -1.62299e+00 -1.58889e+00 -1.65709e+00
4.48000e+04 2.24000e+02 -1.51236e+00 -1.45420e+00 -1.57052e+00 -1.62118e+00 -1.58730e+00 -1.65506e+00
4.49600e+04 2.24000e+02 -1.51236e+00 -1.45420e+00 -1.57052e+00 -1.61939e+00 -1.58571e+00 -1.65307e+00
4.51200e+04 2.25000e+02 -1.44169e+00 -1.40237e+00 -1.48100e+00 -1.61761e+00 -1.58412e+00 -1.65111e+00
4.52800e+04 2.26000e+02 -1.50176e+00 -1.42929e+00 -1.57424e+00 -1.61585e+00 -1.58252e+00 -1.64919e+00
4.54400e+04 2.27000e+02 -1.47598e+00 -1.45168e+00 -1.50027e+00 -1.61411e+00 -1.58092e+00 -1.64730e+00
4.56000e+04 2.28000e+02 -1.59662e+00 -1.47661e+00 -1.71663e+00 -1.61237e+00 -1.57931e+00 -1.64544e+00
4.57600e+04 2.28000e+02 -1.59662e+00 -1.47661e+00 -1.71663e+00 -1.61066e+00 -1.57769e+00 -1.64363e+00
4.59200e+04 2.29000e+02 -1.51915e+00 -1.46172e+00 -1.57658e+00 -1.60895e+00 -1.57606e+00 -1.64183e+00
4.60800e+04 2.30000e+02 -1.47796e+00 -1.40341e+00 -1.55251e+00 -1.60725e+00 -1.57443e+00 -1.64007e+00
4.62400e+04 2.31000e+02 -1.49380e+00 -1.42680e+00 -1.56080e+00 -1.60556e+00 -1.57278e+00 -1.63834e+00
4.64000e+04 2.32000e+02 -1.50591e+00 -1.47735e+00 -1.53448e+00 -1.60388e+00 -1.57112e+00 -1.63664e+00
4.65600e+04 2.32000e+02 -1.50591e+00 -1.47735e+00 -1.53448e+00 -1.60220e+00 -1.56944e+00 -1.63496e+00
4.67200e+04 2.33000e+02 -1.49292e+00 -1.48200e+00 -1.50384e+00 -1.60053e+00 -1.56776e+00 -1.63331e+00
4.68800e+04 2.34000e+02 -1.45142e+00 -1.42308e+00 -1.47976e+00 -1.59887e+00 -1.56604e+00 -1.63170e+00
4.70400e+04 2.35000e+02 -1.46942e+00 -1.40038e+00 -1.53847e+00 -1.59721e+00 -1.56432e+00 -1.63010e+00
4.72000e+04 2.36000e+02 -1.54069e+00 -1.46805e+00 -1.61334e+00 -1.59555e+00 -1.56257e+00 -1.62853e+00
4.73600e+04 2.36000e+02 -1.54069e+00 -1.46805e+00 -1.61334e+00 -1.59389e+00 -1.56079e+00 -1.62699e+00
4.75200e+04 2.37000e+02 -1.43072e+00 -1.41026e+00 -1.45118e+00 -1.59223e+00 -1.55899e+00 -1.62546e+00
4.76800e+04 2.38000e+02 -1.51439e+00 -1.42761e+00 -1.60116e+00 -1.59056e+00 -1.55717e+00 -1.62396e+00
4.78400e+04 2.39000e+02 -1.49591e+00 -1.44073e+00 -1.55108e+00 -1.58890e+00 -1.55531e+00 -1.62248e+00
4.80000e+04 2.40000e+02 -1.41357e+00 -1.34346e+00 -1.48369e+00 -1.58722e+00 -1.55343e+00 -1.62101e+00
4.81600e+04 2.40000e+02 -1.41357e+00 -1.34346e+00 -1.48369e+00 -1.58555e+00 -1.55153e+00 -1.61957e+00
4.83200e+04 2.41000e+02 -1.40114e+00 -1.34452e+00 -1.45777e+00 -1.58387e+00 -1.54960e+00 -1.61814e+00
4.84800e+04 2.42000e+02 -1.40148e+00 -1.37532e+00 -1.42764e+00 -1.58217e+00 -1.54763e+00 -1.61671e+00
4.86400e+04 2.43000e+02 -1.48325e+00 -1.44774e+00 -1.51876e+00 -1.58048e+00 -1.54565e+00 -1.61530e+00
4.88000e+04 2.44000e+02 -1.45818e+00 -1.39698e+00 -1.51939e+00 -1.57877e+00 -1.54364e+00 -1.61390e+00
4.89600e+04 2.44000e+02 -1.45818e+00 -1.39698e+00 -1.51939e+00 -1.57705e+00 -1.54160e+00 -1.61250e+00
4.91200e+04 2.45000e+02 -1.48965e+00 -1.43702e+00 -1.54229e+00 -1.57533e+00 -1.53954e+00 -1.61111e+00
4.92800e+04 2.46000e+02 -1.48134e+00 -1.44521e+00 -1.51747e+00 -1.57360e+00 -1.53747e+00 -1.60973e+00
4.94400e+04 2.47000e+02 -1.45408e+00 -1.42666e+00 -1.48149e+00 -1.57185e+00 -1.53536e+00 -1.60834e+00
4.96000e+04 2.48000e+02 -1.46952e+00 -1.39612e+00 -1.54292e+00 -1.57011e+00 -1.53325e+00 -1.60696e+00
4.97600e+04 2.48000e+02 -1.46952e+00 -1.39612e+00 -1.54292e+00 -1.56835e+00 -1.53112e+00 -1.60558e+00
4.99200e+04 2.49000e+02 -1.45799e+00 -1.40687e+00 -1.50912e+00 -1.56658e+00 -1.52897e+00 -1.60419e+00
5.00800e+04 2.50000e+02 -1.40791e+00 -1.34181e+00 -1.47401e+00 -1.56481e+00 -1.52682e+00 -1.60280e+00
5.02400e+04 2.51000e+02 -1.42307e+00 -1.38895e+00 -1.45719e+00 -1.56303e+00 -1.52466e+00 -1.60140e+00
5.04000e+04 2.52000e+02 -1.44682e+00 -1.38075e+00 -1.51289e+00 -1.56125e+00 -1.52250e+00 -1.59999e+00
5.05600e+04 2.52000e+02 -1.44682e+00 -1.38075e+00 -1.51289e+00 -1.55945e+00 -1.52032e+00 -1.59858e+00
5.07200e+04 2.53000e+02 -1.48415e+00 -1.36181e+00 -1.60648e+00 -1.55765e+00 -1.51815e+00 -1.59715e+00
5.08800e+04 2.54000e+02 -1.43468e+00 -1.41468e+00 -1.45468e+00 -1.55584e+00 -1.51597e+00 -1.59570e+00
5.10400e+04 2.55000e+02 -1.45924e+00 -1.44126e+00 -1.47722e+00 -1.55401e+00 -1.51379e+00 -1.59424e+00
5.12000e+04 2.56000e+02 -1.41549e+00 -1.38538e+00 -1.44560e+00 -1.55219e+00 -1.51162e+00 -1.59276e+00
5.13600e+04 2.56000e+02 -1.41549e+00 -1.38538e+00 -1.44560e+00 -1.55035e+00 -1.50944e+00 -1.59126e+00
5.15200e+04 2.57000e+02 -1.42810e+00 -1.35044e+00 -1.50576e+00 -1.54851e+00 -1.50727e+00 -1.58974e+00
5.16800e+04 2.58000e+02 -1.41568e+00 -1.28851e+00 -1.54285e+00 -1.54665e+00 -1.50511e+00 -1.58819e+00
5.18400e+04 2.59000e+02 -1.40244e+00 -1.35394e+00 -1.45094e+00 -1.54478e+00 -1.50294e+00 -1.58662e+00
5.20000e+04 2.60000e+02 -1.38616e+00 -1.37570e+00 -1.39663e+00 -1.54291e+00 -1.50079e+00 -1.58502e+00
5.21600e+04 2.60000e+02 -1.38616e+00 -1.37570e+00 -1.39663e+00 -1.54102e+00 -1.49864e+00 -1.58340e+00
5.23200e+04 2.61000e+02 -1.37691e+00 -1.35544e+00 -1.39839e+00 -1.53913e+00 -1.49650e+00 -1.58175e+00
5.24800e+04 2.62000e+02 -1.41026e+00 -1.39849e+00 -1.42204e+00 -1.53722e+00 -1.49436e+00 -1.58007e+00
5.26400e+04 2.63000e+02 -1.36010e+00 -1.33223e+00 -1.38797e+00 -1.53530e+00 -1.49223e+00 -1.57837e+00
5.28000e+04 2.64000e+02 -1.42361e+00 -1.39304e+00 -1.45418e+00 -1.53337e+00 -1.49011e+00 -1.57663e+00
5.29600e+04 2.64000e+02 -1.42361e+00 -1.39304e+00 -1.45418e+00 -1.53143e+00 -1.48798e+00 -1.57488e+00
5.31200e+04 2.65000e+02 -1.41702e+00 -1.33009e+00 -1.50395e+00 -1.52948e+00 -1.48588e+00 -1.57309e+00
5.32800e+04 2.66000e+02 -1.39181e+00 -1.36414e+00 -1.41948e+00 -1.52753e+00 -1.48378e+00 -1.57128e+00
5.34400e+04 2.67000e+02 -1.43381e+00 -1.35292e+00 -1.51469e+00 -1.52557e+00 -1.48168e+00 -1.56945e+00
5.36000e+04 2.68000e+02 -1.42118e+00 -1.32249e+00 -1.51986e+00 -1.52359e+00 -1.47959e+00 -1.56759e+00
5.37600e+04 2.68000e+02 -1.42118e+00 -1.32249e+00 -1.51986e+00 -1.52162e+00 -1.47752e+00 -1.56572e+00
5.39200e+04 2.69000e+02 -1.41492e+00 -1.36683e+00 -1.46301e+00 -1.51964e+00 -1.47545e+00 -1.56383e+00
5.40800e+04 2.70000e+02 -1.33589e+00 -1.29624e+00 -1.37553e+00 -1.51765e+00 -1.47339e+00 -1.56191e+00
5.42400e+04 2.71000e+02 -1.38735e+00 -1.31958e+00 -1.45511e+00 -1.51566e+00 -1.47134e+00 -1.55999e+00
5.44000e+04 2.72000e+02 -1.36965e+00 -1.30999e+00 -1.42932e+00 -1.51367e+00 -1.46930e+00 -1.55804e+00
5.45600e+04 2.72000e+02 -1.36965e+00 -1.30999e+00 -1.42932e+00 -1.51167e+00 -1.46726e+00 -1.55608e+00
5.47200e+04 2.73000e+02 -1.37865e+00 -1.32627e+00 -1.43103e+00 -1.50968e+00 -1.46524e+00 -1.55412e+00
5.48800e+04 2.74000e+02 -1.39948e+00 -1.34864e+00 -1.45033e+00 -1.50768e+00 -1.46322e+00 -1.55213e+00
5.50400e+04 2.75000e+02 -1.42331e+00 -1.39112e+00 -1.45550e+00 -1.50568e+00 -1.46122e+00 -1.55014e+00
5.52000e+04 2.76000e+02 -1.37771e+00 -1.34401e+00 -1.41142e+00 -1.50367e+00 -1.45921e+00 -1.54813e+00
5.53600e+04 2.76000e+02 -1.37771e+00 -1.34401e+00 -1.41142e+00 -1.50166e+00 -1.45722e+00 -1.54610e+00
5.55200e+04 2.77000e+02 -1.35171e+00 -1.31664e+00 -1.38677e+00 -1.49965e+00 -1.45523e+00 -1.54407e+00
5.56800e+04 2.78000e+02 -1.37160e+00 -1.29717e+00 -1.44603e+00 -1.49764e+00 -1.45325e+00 -1.54203e+00
5.58400e+04 2.79000e+02 -1.39169e+00 -1.34816e+00 -1.43523e+00 -1.49562e+00 -1.45127e+00 -1.53997e+00
5.60000e+04 2.80000e+02 -1.41647e+00 -1.40020e+00 -1.43274e+00 -1.49359e+00 -1.44929e+00 -1.53789e+00
5.61600e+04 2.80000e+02 -1.41647e+00 -1.40020e+00 -1.43274e+00 -1.49157e+00 -1.44733e+00 -1.53581e+00
5.63200e+04 2.81000e+02 -1.35188e+00 -1.32189e+00 -1.38187e+00 -1.48953e+00 -1.44536e+00 -1.53370e+00
5.64800e+04 2.82000e+02 -1.35526e+00 -1.30983e+00 -1.40069e+00 -1.48750e+00 -1.44340e+00 -1.53160e+00
5.66400e+04 2.83000e+02 -1.40243e+00 -1.34992e+00 -1.45494e+00 -1.48545e+00 -1.44143e+00 -1.52947e+00
5.68000e+04 2.84000e+02 -1.33164e+00 -1.30727e+00 -1.35601e+00 -1.48340e+00 -1.43948e+00 -1.52733e+00
5.69600e+04 2.84000e+02 -1.33164e+00 -1.30727e+00 -1.35601e+00 -1.48135e+00 -1.43752e+00 -1.52518e+00
5.71200e+04 2.85000e+02 -1.37566e+00 -1.35851e+00 -1.39282e+00 -1.47929e+00 -1.43556e+00 -1.52302e+00
5.72800e+04 2.86000e+02 -1.36709e+00 -1.34921e+00 -1.38497e+00 -1.47722e+00 -1.43361e+00 -1.52084e+00
5.74400e+04 2.87000e+02 -1.36241e+00 -1.34597e+00 -1.37886e+00 -1.47515e+00 -1.43166e+00 -1.51865e+00
5.76000e+04 2.88000e+02 -1.40383e+00 -1.36121e+00 -1.44645e+00 -1.47308e+00 -1.42971e+00 -1.51645e+00
5.77600e+04 2.88000e+02 -1.40383e+00 -1.36121e+00 -1.44645e+00 -1.47100e+00 -1.42775e+00 -1.51425e+00
5.79200e+04 2.89000e+02 -1.41621e+00 -1.34598e+00 -1.48643e+00 -1.46892e+00 -1.42581e+00 -1.51203e+00
5.80800e+04 2.90000e+02 -1.44912e+00 -1.29555e+00 -1.60268e+00 -1.46684e+00 -1.42387e+00 -1.50980e+00
5.82400e+04 2.91000e+02 -1.33641e+00 -1.29286e+00 -1.37996e+00 -1.46475e+00 -1.42193e+00 -1.50757e+00
5.84000e+04 2.92000e+02 -1.30590e+00 -1.27726e+00 -1.33455e+00 -1.46267e+00 -1.42000e+00 -1.50533e+00
5.85600e+04 2.92000e+02 -1.30590e+00 -1.27726e+00 -1.33455e+00 -1.46058e+00 -1.41808e+00 -1.50308e+00
5.87200e+04 2.93000e+02 -1.36229e+00 -1.34079e+00 -1.38380e+00 -1.45850e+00 -1.41617e+00 -1.50083e+00
5.88800e+04 2.94000e+02 -1.39965e+00 -1.34137e+00 -1.45793e+00 -1.45642e+00 -1.41426e+00 -1.49858e+00
5.90400e+04 2.95000e+02 -1.37415e+00 -1.30211e+00 -1.44620e+00 -1.45434e+00 -1.41237e+00 -1.49631e+00
5.92000e+04 2.96000e+02 -1.35823e+00 -1.33220e+00 -1.38427e+00 -1.45227e+00 -1.41050e+00 -1.49404e+00
5.93600e+04 2.96000e+02 -1.35823e+00 -1.33220e+00 -1.38427e+00 -1.45021e+00 -1.40864e+00 -1.49177e+00
5.95200e+04 2.97000e+02 -1.40026e+00 -1.32391e+00 -1.47661e+00 -1.44815e+00 -1.40681e+00 -1.48950e+00
5.96800e+04 2.98000e+02 -1.38286e+00 -1.33315e+00 -1.43256e+00 -1.44611e+00 -1.40500e+00 -1.48722e+00
5.98400e+04 2.99000e+02 -1.33417e+00 -1.32010e+00 -1.34824e+00 -1.44408e+00 -1.40321e+00 -1.48494e+00
6.00000e+04 3.00000e+02 -1.32944e+00 -1.28724e+00 -1.37164e+00 -1.44205e+00 -1.40145e+00 -1.48266e+00
6.01600e+04 3.00000e+02 -1.32944e+00 -1.28724e+00 -1.37164e+00 -1.44005e+00 -1.39972e+00 -1.48037e+00
6.03200e+04 3.01000e+02 -1.35895e+00 -1.28413e+00 -1.43377e+00 -1.43805e+00 -1.39802e+00 -1.47809e+00
6.04800e+04 3.02000e+02 -1.37458e+00 -1.29154e+00 -1.45762e+00 -1.43608e+00 -1.39635e+00 -1.47581e+00
6.06400e+04 3.03000e+02 -1.37177e+00 -1.34007e+00 -1.40348e+00 -1.43413e+00 -1.39472e+00 -1.47354e+00
6.08000e+04 3.04000e+02 -1.33233e+00 -1.29279e+00 -1.37187e+00 -1.43219e+00 -1.39311e+00 -1.47128e+00
6.09600e+04 3.04000e+02 -1.33233e+00 -1.29279e+00 -1.37187e+00 -1.43028e+00 -1.39155e+00 -1.46901e+00
6.11200e+04 3.05000e+02 -1.34001e+00 -1.27871e+00 -1.40132e+00 -1.42839e+00 -1.39002e+00 -1.46677e+00
6.12800e+04 3.06000e+02 -1.30970e+00 -1.25224e+00 -1.36715e+00 -1.42653e+00 -1.38852e+00 -1.46454e+00
6.14400e+04 3.07000e+02 -1.29707e+00 -1.26201e+00 -1.33212e+00 -1.42470e+00 -1.38706e+00 -1.46233e+00
6.16000e+04 3.08000e+02 -1.35998e+00 -1.33510e+00 -1.38487e+00 -1.42289e+00 -1.38564e+00 -1.46013e+00
6.17600e+04 3.08000e+02 -1.35998e+00 -1.33510e+00 -1.38487e+00 -1.42111e+00 -1.38425e+00 -1.45797e+00
6.19200e+04 3.09000e+02 -1.36941e+00 -1.26583e+00 -1.47299e+00 -1.41936e+00 -1.38290e+00 -1.45583e+00
6.20800e+04 3.10000e+02 -1.34217e+00 -1.28380e+00 -1.40055e+00 -1.41765e+00 -1.38158e+00 -1.45372e+00
6.22400e+04 3.11000e+02 -1.38728e+00 -1.33287e+00 -1.44169e+00 -1.41597e+00 -1.38029e+00 -1.45164e+00
6.24000e+04 3.12000e+02 -1.34952e+00 -1.26407e+00 -1.43497e+00 -1.41432e+00 -1.37903e+00 -1.44960e+00
6.25600e+04 3.12000e+02 -1.34952e+00 -1.26407e+00 -1.43497e+00 -1.41270e+00 -1.37781e+00 -1.44759e+00
6.27200e+04 3.13000e+02 -1.35358e+00 -1.31137e+00 -1.39579e+00 -1.41112e+00 -1.37661e+00 -1.44564e+00
6.28800e+04 3.14000e+02 -1.28526e+00 -1.26886e+00 -1.30166e+00 -1.40958e+00 -1.37543e+00 -1.44372e+00
6.30400e+04 3.15000e+02 -1.31700e+00 -1.31288e+00 -1.32112e+00 -1.40806e+00 -1.37428e+00 -1.44185e+00
6.32000e+04 3.16000e+02 -1.27888e+00 -1.22416e+00 -1.33360e+00 -1.40658e+00 -1.37314e+00 -1.44002e+00
6.33600e+04 3.16000e+02 -1.27888e+00 -1.22416e+00 -1.33360e+00 -1.40514e+00 -1.37203e+00 -1.43825e+00
6.35200e+04 3.17000e+02 -1.27827e+00 -1.24988e+00 -1.30665e+00 -1.40372e+00 -1.37093e+00 -1.43651e+00
6.36800e+04 3.18000e+02 -1.36429e+00 -1.31000e+00 -1.41858e+00 -1.40233e+00 -1.36983e+00 -1.43484e+00
6.38400e+04 3.19000e+02 -1.26330e+00 -1.23222e+00 -1.29439e+00 -1.40098e+00 -1.36876e+00 -1.43320e+00
6.40000e+04 3.20000e+02 -1.28594e+00 -1.24642e+00 -1.32546e+00 -1.39965e+00 -1.36768e+00 -1.43162e+00
6.41600e+04 3.20000e+02 -1.28594e+00 -1.24642e+00 -1.32546e+00 -1.39835e+00 -1.36660e+00 -1.43010e+00
6.43200e+04 3.21000e+02 -1.30198e+00 -1.28014e+00 -1.32382e+00 -1.39707e+00 -1.36552e+00 -1.42862e+00
6.44800e+04 3.22000e+02 -1.32470e+00 -1.31221e+00 -1.33719e+00 -1.39581e+00 -1.36445e+00 -1.42718e+00
6.46400e+04 3.23000e+02 -1.29553e+00 -1.25415e+00 -1.33691e+00 -1.39458e+00 -1.36336e+00 -1.42579e+00
6.48000e+04 3.24000e+02 -1.31726e+00 -1.29453e+00 -1.34000e+00 -1.39336e+00 -1.36226e+00 -1.42446e+00
6.49600e+04 3.24000e+02 -1.31726e+00 -1.29453e+00 -1.34000e+00 -1.39216e+00 -1.36116e+00 -1.42316e+00
6.51200e+04 3.25000e+02 -1.30291e+00 -1.27192e+00 -1.33390e+00 -1.39097e+00 -1.36004e+00 -1.42191e+00
6.52800e+04 3.26000e+02 -1.27233e+00 -1.23944e+00 -1.30522e+00 -1.38979e+00 -1.35889e+00 -1.42069e+00
6.54400e+04 3.27000e+02 -1.30099e+00 -1.25894e+00 -1.34304e+00 -1.38863e+00 -1.35774e+00 -1.41952e+00
6.56000e+04 3.28000e+02 -1.32841e+00 -1.31528e+00 -1.34154e+00 -1.38748e+00 -1.35657e+00 -1.41839e+00
6.57600e+04 3.28000e+02 -1.32841e+00 -1.31528e+00 -1.34154e+00 -1.38632e+00 -1.35537e+00 -1.41727e+00
6.59200e+04 3.29000e+02 -1.28112e+00 -1.24798e+00 -1.31425e+00 -1.38518e+00 -1.35415e+00 -1.41620e+00
6.60800e+04 3.30000e+02 -1.35893e+00 -1.32941e+00 -1.38845e+00 -1.38403e+00 -1.35291e+00 -1.41515e+00
6.62400e+04 3.31000e+02 -1.31247e+00 -1.26213e+00 -1.36281e+00 -1.38289e+00 -1.35165e+00 -1.41412e+00
6.64000e+04 3.32000e+02 -1.27024e+00 -1.24875e+00 -1.29174e+00 -1.38173e+00 -1.35036e+00 -1.41311e+00
6.65600e+04 3.32000e+02 -1.27024e+00 -1.24875e+00 -1.29174e+00 -1.38058e+00 -1.34905e+00 -1.41211e+00
6.67200e+04 3.33000e+02 -1.27179e+00 -1.22596e+00 -1.31761e+00 -1.37942e+00 -1.34772e+00 -1.41112e+00
6.68800e+04 3.34000e+02 -1.32427e+00 -1.28324e+00 -1.36530e+00 -1.37825e+00 -1.34637e+00 -1.41013e+00
6.70400e+04 3.35000e+02 -1.30428e+00 -1.28622e+00 -1.32234e+00 -1.37707e+00 -1.34500e+00 -1.40914e+00
6.72000e+04 3.36000e+02 -1.31587e+00 -1.27294e+00 -1.35880e+00 -1.37587e+00 -1.34360e+00 -1.40814e+00
6.73600e+04 3.36000e+02 -1.31587e+00 -1.27294e+00 -1.35880e+00 -1.37466e+00 -1.34219e+00 -1.40713e+00
6.75200e+04 3.37000e+02 -1.29966e+00 -1.29146e+00 -1.30786e+00 -1.37343e+00 -1.34076e+00 -1.40610e+00
6.76800e+04 3.38000e+02 -1.27876e+00 -1.24360e+00 -1.31392e+00 -1.37218e+00 -1.33932e+00 -1.40504e+00
6.78400e+04 3.39000e+02 -1.26170e+00 -1.25815e+00 -1.26524e+00 -1.37091e+00 -1.33787e+00 -1.40396e+00
6.80000e+04 3.40000e+02 -1.27989e+00 -1.27640e+00 -1.28339e+00 -1.36963e+00 -1.33641e+00 -1.40285e+00
6.81600e+04 3.40000e+02 -1.27989e+00 -1.27640e+00 -1.28339e+00 -1.36832e+00 -1.33494e+00 -1.40170e+00
6.83200e+04 3.41000e+02 -1.27672e+00 -1.25699e+00 -1.29645e+00 -1.36699e+00 -1.33347e+00 -1.40051e+00
6.84800e+04 3.42000e+02 -1.31108e+00 -1.25717e+00 -1.36498e+00 -1.36564e+00 -1.33200e+00 -1.39928e+00
6.86400e+04 3.43000e+02 -1.28524e+00 -1.25259e+00 -1.31789e+00 -1.36427e+00 -1.33054e+00 -1.39800e+00
6.88000e+04 3.44000e+02 -1.26400e+00 -1.19141e+00 -1.33660e+00 -1.36288e+00 -1.32908e+00 -1.39667e+00
6.89600e+04 3.44000e+02 -1.26400e+00 -1.19141e+00 -1.33660e+00 -1.36147e+00 -1.32763e+00 -1.39530e+00
6.91200e+04 3.45000e+02 -1.30655e+00 -1.25687e+00 -1.35623e+00 -1.36004e+00 -1.32620e+00 -1.39388e+00
6.92800e+04 3.46000e+02 -1.33313e+00 -1.24292e+00 -1.42334e+00 -1.35859e+00 -1.32478e+00 -1.39240e+00
6.94400e+04 3.47000e+02 -1.28835e+00 -1.26660e+00 -1.31010e+00 -1.35713e+00 -1.32338e+00 -1.39087e+00
6.96000e+04 3.48000e+02 -1.32816e+00 -1.29199e+00 -1.36433e+00 -1.35565e+00 -1.32201e+00 -1.38930e+00
6.97600e+04 3.48000e+02 -1.32816e+00 -1.29199e+00 -1.36433e+00 -1.35417e+00 -1.32066e+00 -1.38767e+00
6.99200e+04 3.49000e+02 -1.23946e+00 -1.19498e+00 -1.28395e+00 -1.35267e+00 -1.31934e+00 -1.38601e+00
7.00800e+04 3.50000e+02 -1.26214e+00 -1.18902e+00 -1.33525e+00 -1.35118e+00 -1.31805e+00 -1.38430e+00
7.02400e+04 3.51000e+02 -1.27190e+00 -1.20348e+00 -1.34032e+00 -1.34967e+00 -1.31679e+00 -1.38255e+00
7.04000e+04 3.52000e+02 -1.26124e+00 -1.23711e+00 -1.28538e+00 -1.34816e+00 -1.31556e+00 -1.38076e+00
7.05600e+04 3.52000e+02 -1.26124e+00 -1.23711e+00 -1.28538e+00 -1.34665e+00 -1.31437e+00 -1.37893e+00
7.07200e+04 3.53000e+02 -1.24240e+00 -1.20402e+00 -1.28078e+00 -1.34515e+00 -1.31322e+00 -1.37708e+00
7.08800e+04 3.54000e+02 -1.30536e+00 -1.27970e+00 -1.33101e+00 -1.34365e+00 -1.31210e+00 -1.37520e+00
7.10400e+04 3.55000e+02 -1.29330e+00 -1.28041e+00 -1.30619e+00 -1.34215e+00 -1.31100e+00 -1.37330e+00
7.12000e+04 3.56000e+02 -1.26299e+00 -1.22651e+00 -1.29946e+00 -1.34066e+00 -1.30995e+00 -1.37137e+00
7.13600e+04 3.56000e+02 -1.26299e+00 -1.22651e+00 -1.29946e+00 -1.33918e+00 -1.30893e+00 -1.36944e+00
7.15200e+04 3.57000e+02 -1.26387e+00 -1.24818e+00 -1.27957e+00 -1.33771e+00 -1.30793e+00 -1.36750e+00
7.16800e+04 3.58000e+02 -1.26600e+00 -1.19501e+00 -1.33699e+00 -1.33626e+00 -1.30697e+00 -1.36554e+00
7.18400e+04 3.59000e+02 -1.30957e+00 -1.22653e+00 -1.39262e+00 -1.33482e+00 -1.30604e+00 -1.36359e+00
7.20000e+04 3.60000e+02 -1.24877e+00 -1.21316e+00 -1.28438e+00 -1.33339e+00 -1.30514e+00 -1.36165e+00
7.21600e+04 3.60000e+02 -1.24877e+00 -1.21316e+00 -1.28438e+00 -1.33198e+00 -1.30426e+00 -1.35970e+00
7.23200e+04 3.61000e+02 -1.27412e+00 -1.25681e+00 -1.29142e+00 -1.33059e+00 -1.30340e+00 -1.35778e+00
7.24800e+04 3.62000e+02 -1.28253e+00 -1.26050e+00 -1.30456e+00 -1.32922e+00 -1.30256e+00 -1.35588e+00
7.26400e+04 3.63000e+02 -1.27912e+00 -1.27440e+00 -1.28385e+00 -1.32786e+00 -1.30174e+00 -1.35398e+00
7.28000e+04 3.64000e+02 -1.25505e+00 -1.19677e+00 -1.31333e+00 -1.32653e+00 -1.30094e+00 -1.35212e+00
7.29600e+04 3.64000e+02 -1.25505e+00 -1.19677e+00 -1.31333e+00 -1.32522e+00 -1.30014e+00 -1.35029e+00
7.31200e+04 3.65000e+02 -1.30206e+00 -1.24810e+00 -1.35603e+00 -1.32392e+00 -1.29935e+00 -1.34849e+00
7.32800e+04 3.66000e+02 -1.23937e+00 -1.22535e+00 -1.25339e+00 -1.32265e+00 -1.29858e+00 -1.34672e+00
7.34400e+04 3.67000e+02 -1.26576e+00 -1.19544e+00 -1.33608e+00 -1.32139e+00 -1.29780e+00 -1.34499e+00
7.36000e+04 3.68000e+02 -1.26586e+00 -1.24884e+00 -1.28287e+00 -1.32015e+00 -1.29702e+00 -1.34329e+00
7.37600e+04 3.68000e+02 -1.26586e+00 -1.24884e+00 -1.28287e+00 -1.31894e+00 -1.29625e+00 -1.34164e+00
7.39200e+04 3.69000e+02 -1.27458e+00 -1.26869e+00 -1.28047e+00 -1.31775e+00 -1.29547e+00 -1.34003e+00
7.40800e+04 3.70000e+02 -1.26245e+00 -1.25310e+00 -1.27179e+00 -1.31657e+00 -1.29468e+00 -1.33846e+00
7.42400e+04 3.71000e+02 -1.26005e+00 -1.23207e+00 -1.28802e+00 -1.31541e+00 -1.29389e+00 -1.33694e+00
7.44000e+04 3.72000e+02 -1.26129e+00 -1.20910e+00 -1.31348e+00 -1.31427e+00 -1.29309e+00 -1.33545e+00
7.45600e+04 3.72000e+02 -1.26129e+00 -1.20910e+00 -1.31348e+00 -1.31315e+00 -1.29227e+00 -1.33402e+00
7.47200e+04 3.73000e+02 -1.25246e+00 -1.19098e+00 -1.31394e+00 -1.31204e+00 -1.29145e+00 -1.33263e+00
7.48800e+04 3.74000e+02 -1.26418e+00 -1.23657e+00 -1.29180e+00 -1.31095e+00 -1.29061e+00 -1.33128e+00
7.50400e+04 3.75000e+02 -1.21023e+00 -1.20427e+00 -1.21619e+00 -1.30987e+00 -1.28976e+00 -1.32998e+00
7.52000e+04 3.76000e+02 -1.25397e+00 -1.20376e+00 -1.30417e+00 -1.30881e+00 -1.28890e+00 -1.32872e+00
7.53600e+04 3.76000e+02 -1.25397e+00 -1.20376e+00 -1.30417e+00 -1.30776e+00 -1.28802e+00 -1.32750e+00
7.55200e+04 3.77000e+02 -1.24366e+00 -1.22686e+00 -1.26046e+00 -1.30673e+00 -1.28713e+00 -1.32632e+00
7.56800e+04 3.78000e+02 -1.25051e+00 -1.21528e+00 -1.28574e+00 -1.30571e+00 -1.28623e+00 -1.32518e+00
7.58400e+04 3.79000e+02 -1.23148e+00 -1.21106e+00 -1.25190e+00 -1.30470e+00 -1.28532e+00 -1.32408e+00
7.60000e+04 3.80000e+02 -1.24749e+00 -1.20920e+00 -1.28579e+00 -1.30370e+00 -1.28439e+00 -1.32301e+00
7.61600e+04 3.80000e+02 -1.24749e+00 -1.20920e+00 -1.28579e+00 -1.30272e+00 -1.28346e+00 -1.32198e+00
7.63200e+04 3.81000e+02 -1.31577e+00 -1.24306e+00 -1.38849e+00 -1.30175e+00 -1.28252e+00 -1.32098e+00
7.64800e+04 3.82000e+02 -1.25017e+00 -1.19311e+00 -1.30723e+00 -1.30079e+00 -1.28157e+00 -1.32000e+00
7.66400e+04 3.83000e+02 -1.27293e+00 -1.24387e+00 -1.30199e+00 -1.29984e+00 -1.28062e+00 -1.31906e+00
7.68000e+04 3.84000e+02 -1.24696e+00 -1.20466e+00 -1.28925e+00 -1.29891e+00 -1.27967e+00 -1.31814e+00
7.69600e+04 3.84000e+02 -1.24696e+00 -1.20466e+00 -1.28925e+00 -1.29798e+00 -1.27871e+00 -1.31725e+00
7.71200e+04 3.85000e+02 -1.24839e+00 -1.21192e+00 -1.28486e+00 -1.29706e+00 -1.27775e+00 -1.31638e+00
7.72800e+04 3.86000e+02 -1.25894e+00 -1.19479e+00 -1.32310e+00 -1.29616e+00 -1.27678e+00 -1.31553e+00
7.74400e+04 3.87000e+02 -1.27810e+00 -1.25237e+00 -1.30382e+00 -1.29526e+00 -1.27583e+00 -1.31470e+00
7.76000e+04 3.88000e+02 -1.29458e+00 -1.26269e+00 -1.32648e+00 -1.29437e+00 -1.27487e+00 -1.31388e+00
7.77600e+04 3.88000e+02 -1.29458e+00 -1.26269e+00 -1.32648e+00 -1.29349e+00 -1.27390e+00 -1.31309e+00
7.79200e+04 3.89000e+02 -1.25701e+00 -1.20872e+00 -1.30530e+00 -1.29262e+00 -1.27295e+00 -1.31230e+00
7.80800e+04 3.90000e+02 -1.30458e+00 -1.24030e+00 -1.36885e+00 -1.29176e+00 -1.27199e+00 -1.31152e+00
7.82400e+04 3.91000e+02 -1.27544e+00 -1.18693e+00 -1.36396e+00 -1.29090e+00 -1.27103e+00 -1.31076e+00
7.84000e+04 3.92000e+02 -1.25144e+00 -1.21790e+00 -1.28498e+00 -1.29004e+00 -1.27008e+00 -1.31000e+00
7.85600e+04 3.92000e+02 -1.25144e+00 -1.21790e+00 -1.28498e+00 -1.28919e+00 -1.26913e+00 -1.30926e+00
7.87200e+04 3.93000e+02 -1.25054e+00 -1.21407e+00 -1.28701e+00 -1.28835e+00 -1.26818e+00 -1.30852e+00
7.88800e+04 3.94000e+02 -1.26292e+00 -1.23784e+00 -1.28800e+00 -1.28750e+00 -1.26723e+00 -1.30778e+00
7.90400e+04 3.95000e+02 -1.25999e+00 -1.23420e+00 -1.28578e+00 -1.28666e+00 -1.26627e+00 -1.30705e+00
7.92000e+04 3.96000e+02 -1.23772e+00 -1.19861e+00 -1.27683e+00 -1.28583e+00 -1.26533e+00 -1.30633e+00
7.93600e+04 3.96000e+02 -1.23772e+00 -1.19861e+00 -1.27683e+00 -1.28500e+00 -1.26438e+00 -1.30561e+00
7.95200e+04 3.97000e+02 -1.27794e+00 -1.25106e+00 -1.30482e+00 -1.28417e+00 -1.26344e+00 -1.30490e+00
7.96800e+04 3.98000e+02 -1.25606e+00 -1.23950e+00 -1.27261e+00 -1.28334e+00 -1.26250e+00 -1.30418e+00
7.98400e+04 3.99000e+02 -1.23161e+00 -1.22334e+00 -1.23987e+00 -1.28252e+00 -1.26155e+00 -1.30349e+00
8.00000e+04 4.00000e+02 -1.24881e+00 -1.18834e+00 -1.30928e+00 -1.28170e+00 -1.26061e+00 -1.30280e+00
8.01600e+04 4.00000e+02 -1.24881e+00 -1.18834e+00 -1.30928e+00 -1.28089e+00 -1.25966e+00 -1.30212e+00
8.03200e+04 4.01000e+02 -1.24786e+00 -1.22556e+00 -1.27016e+00 -1.28009e+00 -1.25873e+00 -1.30145e+00
8.04800e+04 4.02000e+02 -1.23721e+00 -1.20647e+00 -1.26796e+00 -1.27929e+00 -1.25779e+00 -1.30080e+00
8.06400e+04 4.03000e+02 -1.26563e+00 -1.23572e+00 -1.29553e+00 -1.27850e+00 -1.25684e+00 -1.30016e+00
8.08000e+04 4.04000e+02 -1.25782e+00 -1.22835e+00 -1.28729e+00 -1.27773e+00 -1.25591e+00 -1.29955e+00
8.09600e+04 4.04000e+02 -1.25782e+00 -1.22835e+00 -1.28729e+00 -1.27697e+00 -1.25499e+00 -1.29895e+00
8.11200e+04 4.05000e+02 -1.24999e+00 -1.21425e+00 -1.28573e+00 -1.27622e+00 -1.25407e+00 -1.29838e+00
8.12800e+04 4.06000e+02 -1.19146e+00 -1.14053e+00 -1.24238e+00 -1.27549e+00 -1.25315e+00 -1.29783e+00
8.14400e+04 4.07000e+02 -1.22084e+00 -1.18440e+00 -1.25728e+00 -1.27478e+00 -1.25225e+00 -1.29731e+00
8.16000e+04 4.08000e+02 -1.22825e+00 -1.20424e+00 -1.25226e+00 -1.27409e+00 -1.25136e+00 -1.29682e+00
8.17600e+04 4.08000e+02 -1.22825e+00 -1.20424e+00 -1.25226e+00 -1.27341e+00 -1.25047e+00 -1.29635e+00
8.19200e+04 4.09000e+02 -1.23017e+00 -1.20774e+00 -1.25260e+00 -1.27277e+00 -1.24961e+00 -1.29592e+00
8.20800e+04 4.10000e+02 -1.23822e+00 -1.18856e+00 -1.28787e+00 -1.27214e+00 -1.24876e+00 -1.29552e+00
8.22400e+04 4.11000e+02 -1.25694e+00 -1.17428e+00 -1.33961e+00 -1.27153e+00 -1.24792e+00 -1.29514e+00
8.24000e+04 4.12000e+02 -1.20802e+00 -1.17372e+00 -1.24231e+00 -1.27095e+00 -1.24710e+00 -1.29480e+00
8.25600e+04 4.12000e+02 -1.20802e+00 -1.17372e+00 -1.24231e+00 -1.27040e+00 -1.24631e+00 -1.29449e+00
8.27200e+04 4.13000e+02 -1.24987e+00 -1.20457e+00 -1.29517e+00 -1.26986e+00 -1.24553e+00 -1.29419e+00
8.28800e+04 4.14000e+02 -1.27304e+00 -1.25198e+00 -1.29409e+00 -1.26935e+00 -1.24478e+00 -1.29392e+00
8.30400e+04 4.15000e+02 -1.24102e+00 -1.20993e+00 -1.27212e+00 -1.26886e+00 -1.24405e+00 -1.29367e+00
8.32000e+04 4.16000e+02 -1.25024e+00 -1.22228e+00 -1.27819e+00 -1.26840e+00 -1.24335e+00 -1.29345e+00
8.33600e+04 4.16000e+02 -1.25024e+00 -1.22228e+00 -1.27819e+00 -1.26796e+00 -1.24267e+00 -1.29324e+00
8.35200e+04 4.17000e+02 -1.25812e+00 -1.24238e+00 -1.27385e+00 -1.26753e+00 -1.24203e+00 -1.29303e+00
8.36800e+04 4.18000e+02 -1.22733e+00 -1.17948e+00 -1.27518e+00 -1.26712e+00 -1.24140e+00 -1.29284e+00
8.38400e+04 4.19000e+02 -1.21581e+00 -1.15521e+00 -1.27641e+00 -1.26672e+00 -1.24080e+00 -1.29265e+00
8.40000e+04 4.20000e+02 -1.23355e+00 -1.16050e+00 -1.30660e+00 -1.26635e+00 -1.24024e+00 -1.29246e+00
8.41600e+04 4.20000e+02 -1.23355e+00 -1.16050e+00 -1.30660e+00 -1.26597e+00 -1.23968e+00 -1.29226e+00
8.43200e+04 4.21000e+02 -1.27809e+00 -1.24770e+00 -1.30848e+00 -1.26561e+00 -1.23917e+00 -1.29205e+00
8.44800e+04 4.22000e+02 -1.25637e+00 -1.21052e+00 -1.30221e+00 -1.26525e+00 -1.23867e+00 -1.29183e+00
8.46400e+04 4.23000e+02 -1.26075e+00 -1.25902e+00 -1.26248e+00 -1.26490e+00 -1.23821e+00 -1.29159e+00
8.48000e+04 4.24000e+02 -1.26159e+00 -1.23768e+00 -1.28550e+00 -1.26454e+00 -1.23775e+00 -1.29133e+00
8.49600e+04 4.24000e+02 -1.26159e+00 -1.23768e+00 -1.28550e+00 -1.26419e+00 -1.23733e+00 -1.29105e+00
8.51200e+04 4.25000e+02 -1.27049e+00 -1.23984e+00 -1.30115e+00 -1.26383e+00 -1.23692e+00 -1.29074e+00
8.52800e+04 4.26000e+02 -1.22642e+00 -1.17438e+00 -1.27846e+00 -1.26347e+00 -1.23653e+00 -1.29041e+00
8.54400e+04 4.27000e+02 -1.25630e+00 -1.17390e+00 -1.33870e+00 -1.26310e+00 -1.23615e+00 -1.29005e+00
8.56000e+04 4.28000e+02 -1.21499e+00 -1.19358e+00 -1.23641e+00 -1.26272e+00 -1.23579e+00 -1.28965e+00
8.57600e+04 4.28000e+02 -1.21499e+00 -1.19358e+00 -1.23641e+00 -1.26233e+00 -1.23544e+00 -1.28922e+00
8.59200e+04 4.29000e+02 -1.25672e+00 -1.22353e+00 -1.28991e+00 -1.26193e+00 -1.23511e+00 -1.28876e+00
8.60800e+04 4.30000e+02 -1.25399e+00 -1.20461e+00 -1.30337e+00 -1.26152e+00 -1.23478e+00 -1.28827e+00
8.62400e+04 4.31000e+02 -1.22214e+00 -1.20086e+00 -1.24342e+00 -1.26110e+00 -1.23445e+00 -1.28775e+00
8.64000e+04 4.32000e+02 -1.19972e+00 -1.17823e+00 -1.22121e+00 -1.26067e+00 -1.23412e+00 -1.28721e+00
8.65600e+04 4.32000e+02 -1.19972e+00 -1.17823e+00 -1.22121e+00 -1.26022e+00 -1.23381e+00 -1.28664e+00
8.67200e+04 4.33000e+02 -1.24154e+00 -1.22756e+00 -1.25552e+00 -1.25977e+00 -1.23348e+00 -1.28605e+00
8.68800e+04 4.34000e+02 -1.19904e+00 -1.18792e+00 -1.21015e+00 -1.25930e+00 -1.23316e+00 -1.28545e+00
8.70400e+04 4.35000e+02 -1.22578e+00 -1.21464e+00 -1.23693e+00 -1.25883e+00 -1.23284e+00 -1.28482e+00
8.72000e+04 4.36000e+02 -1.25038e+00 -1.16500e+00 -1.33576e+00 -1.25834e+00 -1.23250e+00 -1.28418e+00
8.73600e+04 4.36000e+02 -1.25038e+00 -1.16500e+00 -1.33576e+00 -1.25786e+00 -1.23216e+00 -1.28356e+00
8.75200e+04 4.37000e+02 -1.26057e+00 -1.24549e+00 -1.27564e+00 -1.25736e+00 -1.23182e+00 -1.28291e+00
8.76800e+04 4.38000e+02 -1.20730e+00 -1.18376e+00 -1.23084e+00 -1.25687e+00 -1.23147e+00 -1.28227e+00
8.78400e+04 4.39000e+02 -1.26256e+00 -1.21150e+00 -1.31363e+00 -1.25638e+00 -1.23110e+00 -1.28165e+00
8.80000e+04 4.40000e+02 -1.17963e+00 -1.15598e+00 -1.20327e+00 -1.25588e+00 -1.23073e+00 -1.28104e+00
8.81600e+04 4.40000e+02 -1.17963e+00 -1.15598e+00 -1.20327e+00 -1.25539e+00 -1.23035e+00 -1.28044e+00
8.83200e+04 4.41000e+02 -1.24315e+00 -1.19868e+00 -1.28763e+00 -1.25491e+00 -1.22996e+00 -1.27986e+00
8.84800e+04 4.42000e+02 -1.23967e+00 -1.19318e+00 -1.28617e+00 -1.25443e+00 -1.22956e+00 -1.27930e+00
8.86400e+04 4.43000e+02 -1.27947e+00 -1.23981e+00 -1.31912e+00 -1.25396e+00 -1.22915e+00 -1.27876e+00
8.88000e+04 4.44000e+02 -1.19194e+00 -1.17908e+00 -1.20480e+00 -1.25349e+00 -1.22873e+00 -1.27825e+00
8.89600e+04 4.44000e+02 -1.19194e+00 -1.17908e+00 -1.20480e+00 -1.25305e+00 -1.22831e+00 -1.27778e+00
8.91200e+04 4.45000e+02 -1.21238e+00 -1.20250e+00 -1.22226e+00 -1.25260e+00 -1.22788e+00 -1.27733e+00
8.92800e+04 4.46000e+02 -1.20869e+00 -1.18296e+00 -1.23442e+00 -1.25218e+00 -1.22744e+00 -1.27691e+00
8.94400e+04 4.47000e+02 -1.22608e+00 -1.19913e+00 -1.25304e+00 -1.25176e+00 -1.22700e+00 -1.27652e+00
8.96000e+04 4.48000e+02 -1.24521e+00 -1.22564e+00 -1.26478e+00 -1.25135e+00 -1.22655e+00 -1.27616e+00
8.97600e+04 4.48000e+02 -1.24521e+00 -1.22564e+00 -1.26478e+00 -1.25096e+00 -1.22610e+00 -1.27582e+00
8.99200e+04 4.49000e+02 -1.19619e+00 -1.18446e+00 -1.20792e+00 -1.25058e+00 -1.22565e+00 -1.27551e+00
9.00800e+04 4.50000e+02 -1.19543e+00 -1.17180e+00 -1.21906e+00 -1.25021e+00 -1.22519e+00 -1.27522e+00
9.02400e+04 4.51000e+02 -1.23055e+00 -1.18318e+00 -1.27793e+00 -1.24984e+00 -1.22472e+00 -1.27496e+00
9.04000e+04 4.52000e+02 -1.21334e+00 -1.19874e+00 -1.22794e+00 -1.24949e+00 -1.22427e+00 -1.27471e+00
9.05600e+04 4.52000e+02 -1.21334e+00 -1.19874e+00 -1.22794e+00 -1.24914e+00 -1.22381e+00 -1.27448e+00
9.07200e+04 4.53000e+02 -1.19131e+00 -1.16998e+00 -1.21264e+00 -1.24880e+00 -1.22334e+00 -1.27427e+00
9.08800e+04 4.54000e+02 -1.19206e+00 -1.17124e+00 -1.21289e+00 -1.24846e+00 -1.22287e+00 -1.27406e+00
9.10400e+04 4.55000e+02 -1.20326e+00 -1.15727e+00 -1.24924e+00 -1.24814e+00 -1.22240e+00 -1.27387e+00
9.12000e+04 4.56000e+02 -1.22905e+00 -1.18497e+00 -1.27313e+00 -1.24781e+00 -1.22193e+00 -1.27369e+00
9.13600e+04 4.56000e+02 -1.22905e+00 -1.18497e+00 -1.27313e+00 -1.24748e+00 -1.22147e+00 -1.27350e+00
9.15200e+04 4.57000e+02 -1.23655e+00 -1.19925e+00 -1.27385e+00 -1.24716e+00 -1.22100e+00 -1.27332e+00
9.16800e+04 4.58000e+02 -1.22579e+00 -1.21684e+00 -1.23475e+00 -1.24683e+00 -1.22053e+00 -1.27313e+00
9.18400e+04 4.59000e+02 -1.21623e+00 -1.21012e+00 -1.22234e+00 -1.24650e+00 -1.22006e+00 -1.27295e+00
9.20000e+04 4.60000e+02 -1.19300e+00 -1.12983e+00 -1.25618e+00 -1.24617e+00 -1.21959e+00 -1.27275e+00
9.21600e+04 4.60000e+02 -1.19300e+00 -1.12983e+00 -1.25618e+00 -1.24584e+00 -1.21912e+00 -1.27255e+00
9.23200e+04 4.61000e+02 -1.20681e+00 -1.16946e+00 -1.24417e+00 -1.24550e+00 -1.21865e+00 -1.27234e+00
9.24800e+04 4.62000e+02 -1.20071e+00 -1.14898e+00 -1.25243e+00 -1.24515e+00 -1.21819e+00 -1.27212e+00
9.26400e+04 4.63000e+02 -1.19850e+00 -1.17890e+00 -1.21809e+00 -1.24480e+00 -1.21773e+00 -1.27188e+00
9.28000e+04 4.64000e+02 -1.17094e+00 -1.13242e+00 -1.20945e+00 -1.24444e+00 -1.21727e+00 -1.27162e+00
9.29600e+04 4.64000e+02 -1.17094e+00 -1.13242e+00 -1.20945e+00 -1.24407e+00 -1.21680e+00 -1.27134e+00
9.31200e+04 4.65000e+02 -1.21172e+00 -1.18083e+00 -1.24262e+00 -1.24369e+00 -1.21634e+00 -1.27104e+00
9.32800e+04 4.66000e+02 -1.20893e+00 -1.20116e+00 -1.21669e+00 -1.24330e+00 -1.21589e+00 -1.27072e+00
9.34400e+04 4.67000e+02 -1.17491e+00 -1.16062e+00 -1.18920e+00 -1.24290e+00 -1.21543e+00 -1.27037e+00
9.36000e+04 4.68000e+02 -1.22292e+00 -1.16220e+00 -1.28364e+00 -1.24249e+00 -1.21498e+00 -1.27000e+00
9.37600e+04 4.68000e+02 -1.22292e+00 -1.16220e+00 -1.28364e+00 -1.24206e+00 -1.21453e+00 -1.26959e+00
9.39200e+04 4.69000e+02 -1.17671e+00 -1.13479e+00 -1.21864e+00 -1.24162e+00 -1.21408e+00 -1.26916e+00
9.40800e+04 4.70000e+02 -1.21999e+00 -1.20437e+00 -1.23561e+00 -1.24117e+00 -1.21364e+00 -1.26870e+00
9.42400e+04 4.71000e+02 -1.24852e+00 -1.18398e+00 -1.31306e+00 -1.24070e+00 -1.21319e+00 -1.26821e+00
9.44000e+04 4.72000e+02 -1.20993e+00 -1.16616e+00 -1.25371e+00 -1.24022e+00 -1.21275e+00 -1.26769e+00
9.45600e+04 4.72000e+02 -1.20993e+00 -1.16616e+00 -1.25371e+00 -1.23973e+00 -1.21232e+00 -1.26714e+00
9.47200e+04 4.73000e+02 -1.22617e+00 -1.16196e+00 -1.29039e+00 -1.23922e+00 -1.21187e+00 -1.26656e+00
9.48800e+04 4.74000e+02 -1.22106e+00 -1.18455e+00 -1.25757e+00 -1.23869e+00 -1.21144e+00 -1.26594e+00
9.50400e+04 4.75000e+02 -1.17146e+00 -1.09947e+00 -1.24345e+00 -1.23815e+00 -1.21099e+00 -1.26531e+00
9.52000e+04 4.76000e+02 -1.18904e+00 -1.15059e+00 -1.22749e+00 -1.23759e+00 -1.21055e+00 -1.26464e+00
9.53600e+04 4.76000e+02 -1.18904e+00 -1.15059e+00 -1.22749e+00 -1.23703e+00 -1.21010e+00 -1.26395e+00
9.55200e+04 4.77000e+02 -1.21502e+00 -1.16651e+00 -1.26352e+00 -1.23644e+00 -1.20965e+00 -1.26323e+00
9.56800e+04 4.78000e+02 -1.21134e+00 -1.16835e+00 -1.25433e+00 -1.23585e+00 -1.20920e+00 -1.26250e+00
9.58400e+04 4.79000e+02 -1.18035e+00 -1.13720e+00 -1.22350e+00 -1.23524e+00 -1.20874e+00 -1.26174e+00
9.60000e+04 4.80000e+02 -1.19456e+00 -1.17901e+00 -1.21010e+00 -1.23462e+00 -1.20827e+00 -1.26096e+00
9.61600e+04 4.80000e+02 -1.19456e+00 -1.17901e+00 -1.21010e+00 -1.23399e+00 -1.20780e+00 -1.26017e+00
9.63200e+04 4.81000e+02 -1.19260e+00 -1.16328e+00 -1.22191e+00 -1.23334e+00 -1.20731e+00 -1.25937e+00
9.64800e+04 4.82000e+02 -1.17400e+00 -1.13373e+00 -1.21428e+00 -1.23268e+00 -1.20682e+00 -1.25854e+00
9.66400e+04 4.83000e+02 -1.17843e+00 -1.15426e+00 -1.20260e+00 -1.23202e+00 -1.20632e+00 -1.25772e+00
9.68000e+04 4.84000e+02 -1.17463e+00 -1.14851e+00 -1.20075e+00 -1.23134e+00 -1.20581e+00 -1.25687e+00
9.69600e+04 4.84000e+02 -1.17463e+00 -1.14851e+00 -1.20075e+00 -1.23066e+00 -1.20528e+00 -1.25604e+00
9.71200e+04 4.85000e+02 -1.19630e+00 -1.17484e+00 -1.21775e+00 -1.22997e+00 -1.20474e+00 -1.25520e+00
9.72800e+04 4.86000e+02 -1.22086e+00 -1.16102e+00 -1.28070e+00 -1.22928e+00 -1.20419e+00 -1.25436e+00
9.74400e+04 4.87000e+02 -1.24990e+00 -1.17841e+00 -1.32139e+00 -1.22858e+00 -1.20363e+00 -1.25353e+00
9.76000e+04 4.88000e+02 -1.20635e+00 -1.16940e+00 -1.24330e+00 -1.22787e+00 -1.20305e+00 -1.25269e+00
9.77600e+04 4.88000e+02 -1.20635e+00 -1.16940e+00 -1.24330e+00 -1.22717e+00 -1.20247e+00 -1.25188e+00
9.79200e+04 4.89000e+02 -1.17686e+00 -1.12747e+00 -1.22626e+00 -1.22647e+00 -1.20186e+00 -1.25107e+00
9.80800e+04 4.90000e+02 -1.17232e+00 -1.15158e+00 -1.19306e+00 -1.22576e+00 -1.20125e+00 -1.25028e+00
9.82400e+04 4.91000e+02 -1.19071e+00 -1.15461e+00 -1.22681e+00 -1.22506e+00 -1.20062e+00 -1.24950e+00
9.84000e+04 4.92000e+02 -1.17930e+00 -1.14124e+00 -1.21736e+00 -1.22437e+00 -1.19998e+00 -1.24875e+00
9.85600e+04 4.92000e+02 -1.17930e+00 -1.14124e+00 -1.21736e+00 -1.22367e+00 -1.19932e+00 -1.24802e+00
9.87200e+04 4.93000e+02 -1.19921e+00 -1.16380e+00 -1.23462e+00 -1.22298e+00 -1.19866e+00 -1.24731e+00
9.88800e+04 4.94000e+02 -1.16395e+00 -1.14829e+00 -1.17961e+00 -1.22230e+00 -1.19799e+00 -1.24662e+00
9.90400e+04 4.95000e+02 -1.21187e+00 -1.19378e+00 -1.22997e+00 -1.22163e+00 -1.19730e+00 -1.24595e+00
9.92000e+04 4.96000e+02 -1.19632e+00 -1.18798e+00 -1.20466e+00 -1.22096e+00 -1.19661e+00 -1.24531e+00
9.93600e+04 4.96000e+02 -1.19632e+00 -1.18798e+00 -1.20466e+00 -1.22030e+00 -1.19591e+00 -1.24469e+00
9.95200e+04 4.97000e+02 -1.19292e+00 -1.15784e+00 -1.22799e+00 -1.21965e+00 -1.19520e+00 -1.24410e+00
9.96800e+04 4.98000e+02 -1.18757e+00 -1.15051e+00 -1.22463e+00 -1.21901e+00 -1.19448e+00 -1.24353e+00
9.98400e+04 4.99000e+02 -1.16118e+00 -1.11926e+00 -1.20311e+00 -1.21837e+00 -1.19375e+00 -1.24299e+00
1.00000e+05 5.00000e+02 -1.20976e+00 -1.20303e+00 -1.21649e+00 -1.21774e+00 -1.19302e+00 -1.24245e+00
1.00160e+05 5.00000e+02 -1.20976e+00 -1.20303e+00 -1.21649e+00 -1.21712e+00 -1.19230e+00 -1.24194e+00
1.00320e+05 5.01000e+02 -1.17243e+00 -1.14910e+00 -1.19575e+00 -1.21651e+00 -1.19156e+00 -1.24146e+00
1.00480e+05 5.02000e+02 -1.17178e+00 -1.14118e+00 -1.20238e+00 -1.21591e+00 -1.19082e+00 -1.24099e+00
1.00640e+05 5.03000e+02 -1.20253e+00 -1.15288e+00 -1.25218e+00 -1.21531e+00 -1.19008e+00 -1.24054e+00
1.00800e+05 5.04000e+02 -1.16316e+00 -1.12950e+00 -1.19682e+00 -1.21472e+00 -1.18934e+00 -1.24011e+00
1.00960e+05 5.04000e+02 -1.16316e+00 -1.12950e+00 -1.19682e+00 -1.21414e+00 -1.18859e+00 -1.23968e+00
1.01120e+05 5.05000e+02 -1.14858e+00 -1.12595e+00 -1.17121e+00 -1.21357e+00 -1.18787e+00 -1.23927e+00
1.01280e+05 5.06000e+02 -1.18403e+00 -1.15514e+00 -1.21291e+00 -1.21300e+00 -1.18713e+00 -1.23887e+00
1.01440e+05 5.07000e+02 -1.19705e+00 -1.15487e+00 -1.23923e+00 -1.21244e+00 -1.18640e+00 -1.23848e+00
1.01600e+05 5.08000e+02 -1.18929e+00 -1.17610e+00 -1.20248e+00 -1.21188e+00 -1.18567e+00 -1.23809e+00
1.01760e+05 5.08000e+02 -1.18929e+00 -1.17610e+00 -1.20248e+00 -1.21134e+00 -1.18496e+00 -1.23771e+00
1.01920e+05 5.09000e+02 -1.21952e+00 -1.17668e+00 -1.26236e+00 -1.21080e+00 -1.18425e+00 -1.23734e+00
1.02080e+05 5.10000e+02 -1.17180e+00 -1.15049e+00 -1.19311e+00 -1.21026e+00 -1.18355e+00 -1.23696e+00
1.02240e+05 5.11000e+02 -1.18518e+00 -1.17483e+00 -1.19553e+00 -1.20973e+00 -1.18286e+00 -1.23659e+00
1.02400e+05 5.12000e+02 -1.19465e+00 -1.16976e+00 -1.21955e+00 -1.20920e+00 -1.18218e+00 -1.23622e+00
1.02560e+05 5.12000e+02 -1.19465e+00 -1.16976e+00 -1.21955e+00 -1.20868e+00 -1.18151e+00 -1.23585e+00
1.02720e+05 5.13000e+02 -1.15435e+00 -1.11491e+00 -1.19379e+00 -1.20816e+00 -1.18086e+00 -1.23546e+00
1.02880e+05 5.14000e+02 -1.17561e+00 -1.16269e+00 -1.18853e+00 -1.20765e+00 -1.18022e+00 -1.23508e+00
1.03040e+05 5.15000e+02 -1.15068e+00 -1.14566e+00 -1.15571e+00 -1.20714e+00 -1.17959e+00 -1.23469e+00
1.03200e+05 5.16000e+02 -1.13905e+00 -1.13098e+00 -1.14712e+00 -1.20663e+00 -1.17898e+00 -1.23429e+00
1.03360e+05 5.16000e+02 -1.13905e+00 -1.13098e+00 -1.14712e+00 -1.20613e+00 -1.17838e+00 -1.23387e+00
1.03520e+05 5.17000e+02 -1.16834e+00 -1.15346e+00 -1.18322e+00 -1.20562e+00 -1.17780e+00 -1.23345e+00
1.03680e+05 5.18000e+02 -1.18698e+00 -1.16253e+00 -1.21143e+00 -1.20512e+00 -1.17722e+00 -1.23302e+00
1.03840e+05 5.19000e+02 -1.17233e+00 -1.15137e+00 -1.19328e+00 -1.20462e+00 -1.17667e+00 -1.23257e+00
1.04000e+05 5.20000e+02 -1.16665e+00 -1.14043e+00 -1.19286e+00 -1.20413e+00 -1.17613e+00 -1.23212e+00
1.04160e+05 5.20000e+02 -1.16665e+00 -1.14043e+00 -1.19286e+00 -1.20363e+00 -1.17561e+00 -1.23165e+00
1.04320e+05 5.21000e+02 -1.16541e+00 -1.14497e+00 -1.18585e+00 -1.20313e+00 -1.17510e+00 -1.23116e+00
1.04480e+05 5.22000e+02 -1.19809e+00 -1.18480e+00 -1.21138e+00 -1.20264e+00 -1.17461e+00 -1.23066e+00
1.04640e+05 5.23000e+02 -1.21257e+00 -1.16589e+00 -1.25924e+00 -1.20214e+00 -1.17413e+00 -1.23014e+00
1.04800e+05 5.24000e+02 -1.19200e+00 -1.16838e+00 -1.21561e+00 -1.20164e+00 -1.17367e+00 -1.22961e+00
1.04960e+05 5.24000e+02 -1.19200e+00 -1.16838e+00 -1.21561e+00 -1.20115e+00 -1.17322e+00 -1.22907e+00
1.05120e+05 5.25000e+02 -1.15016e+00 -1.11966e+00 -1.18066e+00 -1.20064e+00 -1.17278e+00 -1.22850e+00
1.05280e+05 5.26000e+02 -1.16802e+00 -1.12134e+00 -1.21470e+00 -1.20015e+00 -1.17237e+00 -1.22793e+00
1.05440e+05 5.27000e+02 -1.17875e+00 -1.17433e+00 -1.18316e+00 -1.19965e+00 -1.17197e+00 -1.22734e+00
1.05600e+05 5.28000e+02 -1.14152e+00 -1.10653e+00 -1.17652e+00 -1.19915e+00 -1.17158e+00 -1.22673e+00
1.05760e+05 5.28000e+02 -1.14152e+00 -1.10653e+00 -1.17652e+00 -1.19865e+00 -1.17120e+00 -1.22610e+00
1.05920e+05 5.29000e+02 -1.18441e+00 -1.13969e+00 -1.22914e+00 -1.19816e+00 -1.17085e+00 -1.22546e+00
1.06080e+05 5.30000e+02 -1.16437e+00 -1.14816e+00 -1.18058e+00 -1.19765e+00 -1.17050e+00 -1.22480e+00
1.06240e+05 5.31000e+02 -1.14177e+00 -1.12541e+00 -1.15814e+00 -1.19715e+00 -1.17017e+00 -1.22414e+00
1.06400e+05 5.32000e+02 -1.15714e+00 -1.13033e+00 -1.18394e+00 -1.19665e+00 -1.16985e+00 -1.22345e+00
1.06560e+05 5.32000e+02 -1.15714e+00 -1.13033e+00 -1.18394e+00 -1.19615e+00 -1.16955e+00 -1.22274e+00
1.06720e+05 5.33000e+02 -1.19159e+00 -1.15730e+00 -1.22588e+00 -1.19564e+00 -1.16925e+00 -1.22202e+00
1.06880e+05 5.34000e+02 -1.18675e+00 -1.16689e+00 -1.20662e+00 -1.19513e+00 -1.16897e+00 -1.22129e+00
1.07040e+05 5.35000e+02 -1.14570e+00 -1.12522e+00 -1.16618e+00 -1.19462e+00 -1.16870e+00 -1.22055e+00
1.07200e+05 5.36000e+02 -1.14630e+00 -1.13109e+00 -1.16152e+00 -1.19411e+00 -1.16843e+00 -1.21979e+00
1.07360e+05 5.36000e+02 -1.14630e+00 -1.13109e+00 -1.16152e+00 -1.19360e+00 -1.16818e+00 -1.21902e+00
1.07520e+05 5.37000e+02 -1.19541e+00 -1.18217e+00 -1.20866e+00 -1.19309e+00 -1.16793e+00 -1.21824e+00
1.07680e+05 5.38000e+02 -1.17151e+00 -1.11237e+00 -1.23066e+00 -1.19257e+00 -1.16770e+00 -1.21745e+00
1.07840e+05 5.39000e+02 -1.18899e+00 -1.13853e+00 -1.23945e+00 -1.19206e+00 -1.16747e+00 -1.21665e+00
1.08000e+05 5.40000e+02 -1.16842e+00 -1.13363e+00 -1.20320e+00 -1.19154e+00 -1.16725e+00 -1.21584e+00
1.08160e+05 5.40000e+02 -1.16842e+00 -1.13363e+00 -1.20320e+00 -1.19103e+00 -1.16703e+00 -1.21503e+00
1.08320e+05 5.41000e+02 -1.15340e+00 -1.13351e+00 -1.17329e+00 -1.19052e+00 -1.16681e+00 -1.21422e+00
1.08480e+05 5.42000e+02 -1.18709e+00 -1.15411e+00 -1.22006e+00 -1.19000e+00 -1.16660e+00 -1.21340e+00
1.08640e+05 5.43000e+02 -1.17133e+00 -1.13040e+00 -1.21226e+00 -1.18949e+00 -1.16640e+00 -1.21258e+00
1.08800e+05 5.44000e+02 -1.18472e+00 -1.15900e+00 -1.21044e+00 -1.18898e+00 -1.16620e+00 -1.21176e+00
1.08960e+05 5.44000e+02 -1.18472e+00 -1.15900e+00 -1.21044e+00 -1.18847e+00 -1.16600e+00 -1.21095e+00
1.09120e+05 5.45000e+02 -1.18581e+00 -1.15449e+00 -1.21713e+00 -1.18797e+00 -1.16580e+00 -1.21013e+00
1.09280e+05 5.46000e+02 -1.17698e+00 -1.15780e+00 -1.19616e+00 -1.18746e+00 -1.16560e+00 -1.20932e+00
1.09440e+05 5.47000e+02 -1.17905e+00 -1.15001e+00 -1.20810e+00 -1.18696e+00 -1.16541e+00 -1.20852e+00
1.09600e+05 5.48000e+02 -1.16833e+00 -1.12531e+00 -1.21134e+00 -1.18647e+00 -1.16522e+00 -1.20772e+00
1.09760e+05 5.48000e+02 -1.16833e+00 -1.12531e+00 -1.21134e+00 -1.18597e+00 -1.16501e+00 -1.20693e+00
1.09920e+05 5.49000e+02 -1.17842e+00 -1.15955e+00 -1.19730e+00 -1.18548e+00 -1.16482e+00 -1.20615e+00
1.10080e+05 5.50000e+02 -1.15315e+00 -1.13027e+00 -1.17603e+00 -1.18500e+00 -1.16461e+00 -1.20538e+00
1.10240e+05 5.51000e+02 -1.17535e+00 -1.14738e+00 -1.20331e+00 -1.18451e+00 -1.16441e+00 -1.20462e+00
1.10400e+05 5.52000e+02 -1.15922e+00 -1.13330e+00 -1.18514e+00 -1.18404e+00 -1.16420e+00 -1.20388e+00
1.10560e+05 5.52000e+02 -1.15922e+00 -1.13330e+00 -1.18514e+00 -1.18356e+00 -1.16399e+00 -1.20314e+00
1.10720e+05 5.53000e+02 -1.17252e+00 -1.14193e+00 -1.20311e+00 -1.18310e+00 -1.16378e+00 -1.20242e+00
1.10880e+05 5.54000e+02 -1.19476e+00 -1.16275e+00 -1.22676e+00 -1.18263e+00 -1.16355e+00 -1.20172e+00
1.11040e+05 5.55000e+02 -1.13915e+00 -1.10574e+00 -1.17256e+00 -1.18218e+00 -1.16333e+00 -1.20103e+00
1.11200e+05 5.56000e+02 -1.15696e+00 -1.13344e+00 -1.18047e+00 -1.18172e+00 -1.16309e+00 -1.20036e+00
1.11360e+05 5.56000e+02 -1.15696e+00 -1.13344e+00 -1.18047e+00 -1.18128e+00 -1.16285e+00 -1.19971e+00
1.11520e+05 5.57000e+02 -1.18197e+00 -1.14478e+00 -1.21916e+00 -1.18085e+00 -1.16261e+00 -1.19909e+00
1.11680e+05 5.58000e+02 -1.17493e+00 -1.15214e+00 -1.19773e+00 -1.18042e+00 -1.16236e+00 -1.19849e+00
1.11840e+05 5.59000e+02 -1.15000e+00 -1.11185e+00 -1.18816e+00 -1.18001e+00 -1.16211e+00 -1.19791e+00
1.12000e+05 5.60000e+02 -1.15449e+00 -1.12201e+00 -1.18697e+00 -1.17960e+00 -1.16184e+00 -1.19736e+00
1.12160e+05 5.60000e+02 -1.15449e+00 -1.12201e+00 -1.18697e+00 -1.17920e+00 -1.16157e+00 -1.19683e+00
1.12320e+05 5.61000e+02 -1.17397e+00 -1.14129e+00 -1.20665e+00 -1.17882e+00 -1.16130e+00 -1.19634e+00
1.12480e+05 5.62000e+02 -1.15708e+00 -1.13107e+00 -1.18308e+00 -1.17845e+00 -1.16102e+00 -1.19587e+00
1.12640e+05 5.63000e+02 -1.18230e+00 -1.11910e+00 -1.24549e+00 -1.17809e+00 -1.16074e+00 -1.19543e+00
1.12800e+05 5.64000e+02 -1.13300e+00 -1.09596e+00 -1.17003e+00 -1.17774e+00 -1.16046e+00 -1.19502e+00
1.12960e+05 5.64000e+02 -1.13300e+00 -1.09596e+00 -1.17003e+00 -1.17741e+00 -1.16017e+00 -1.19464e+00
1.13120e+05 5.65000e+02 -1.17379e+00 -1.13045e+00 -1.21714e+00 -1.17709e+00 -1.15989e+00 -1.19429e+00
1.13280e+05 5.66000e+02 -1.18057e+00 -1.13487e+00 -1.22626e+00 -1.17678e+00 -1.15960e+00 -1.19396e+00
1.13440e+05 5.67000e+02 -1.18870e+00 -1.17245e+00 -1.20496e+00 -1.17649e+00 -1.15932e+00 -1.19366e+00
1.13600e+05 5.68000e+02 -1.16230e+00 -1.12808e+00 -1.19652e+00 -1.17621e+00 -1.15903e+00 -1.19340e+00
1.13760e+05 5.68000e+02 -1.16230e+00 -1.12808e+00 -1.19652e+00 -1.17595e+00 -1.15874e+00 -1.19316e+00
1.13920e+05 5.69000e+02 -1.13953e+00 -1.09283e+00 -1.18623e+00 -1.17570e+00 -1.15846e+00 -1.19293e+00
1.14080e+05 5.70000e+02 -1.13321e+00 -1.10996e+00 -1.15645e+00 -1.17546e+00 -1.15818e+00 -1.19274e+00
1.14240e+05 5.71000e+02 -1.17557e+00 -1.13225e+00 -1.21889e+00 -1.17523e+00 -1.15791e+00 -1.19256e+00
1.14400e+05 5.72000e+02 -1.13512e+00 -1.10807e+00 -1.16217e+00 -1.17501e+00 -1.15764e+00 -1.19239e+00
1.14560e+05 5.72000e+02 -1.13512e+00 -1.10807e+00 -1.16217e+00 -1.17481e+00 -1.15738e+00 -1.19225e+00
1.14720e+05 5.73000e+02 -1.13533e+00 -1.10750e+00 -1.16316e+00 -1.17462e+00 -1.15711e+00 -1.19212e+00
1.14880e+05 5.74000e+02 -1.15144e+00 -1.14224e+00 -1.16063e+00 -1.17443e+00 -1.15686e+00 -1.19201e+00
1.15040e+05 5.75000e+02 -1.17318e+00 -1.13060e+00 -1.21577e+00 -1.17426e+00 -1.15661e+00 -1.19191e+00
1.15200e+05 5.76000e+02 -1.14867e+00 -1.11946e+00 -1.17788e+00 -1.17409e+00 -1.15636e+00 -1.19182e+00
1.15360e+05 5.76000e+02 -1.14867e+00 -1.11946e+00 -1.17788e+00 -1.17392e+00 -1.15611e+00 -1.19173e+00
1.15520e+05 5.77000e+02 -1.16150e+00 -1.14634e+00 -1.17666e+00 -1.17376e+00 -1.15586e+00 -1.19166e+00
1.15680e+05 5.78000e+02 -1.16045e+00 -1.14072e+00 -1.18017e+00 -1.17361e+00 -1.15562e+00 -1.19160e+00
1.15840e+05 5.79000e+02 -1.16571e+00 -1.15294e+00 -1.17848e+00 -1.17345e+00 -1.15537e+00 -1.19153e+00
1.16000e+05 5.80000e+02 -1.14960e+00 -1.13697e+00 -1.16223e+00 -1.17330e+00 -1.15512e+00 -1.19147e+00
1.16160e+05 5.80000e+02 -1.14960e+00 -1.13697e+00 -1.16223e+00 -1.17315e+00 -1.15487e+00 -1.19143e+00
1.16320e+05 5.81000e+02 -1.15525e+00 -1.14075e+00 -1.16975e+00 -1.17300e+00 -1.15461e+00 -1.19138e+00
1.16480e+05 5.82000e+02 -1.14695e+00 -1.13109e+00 -1.16281e+00 -1.17285e+00 -1.15436e+00 -1.19134e+00
1.16640e+05 5.83000e+02 -1.16060e+00 -1.15023e+00 -1.17097e+00 -1.17269e+00 -1.15409e+00 -1.19129e+00
1.16800e+05 5.84000e+02 -1.16075e+00 -1.11725e+00 -1.20424e+00 -1.17254e+00 -1.15382e+00 -1.19126e+00
1.16960e+05 5.84000e+02 -1.16075e+00 -1.11725e+00 -1.20424e+00 -1.17238e+00 -1.15354e+00 -1.19122e+00
1.17120e+05 5.85000e+02 -1.12510e+00 -1.11057e+00 -1.13963e+00 -1.17222e+00 -1.15325e+00 -1.19119e+00
1.17280e+05 5.86000e+02 -1.14134e+00 -1.11709e+00 -1.16558e+00 -1.17205e+00 -1.15294e+00 -1.19116e+00
1.17440e+05 5.87000e+02 -1.13793e+00 -1.11926e+00 -1.15660e+00 -1.17187e+00 -1.15262e+00 -1.19112e+00
1.17600e+05 5.88000e+02 -1.13225e+00 -1.08990e+00 -1.17460e+00 -1.17170e+00 -1.15230e+00 -1.19109e+00
1.17760e+05 5.88000e+02 -1.13225e+00 -1.08990e+00 -1.17460e+00 -1.17151e+00 -1.15196e+00 -1.19105e+00
1.17920e+05 5.89000e+02 -1.14616e+00 -1.12134e+00 -1.17098e+00 -1.17131e+00 -1.15161e+00 -1.19101e+00
1.18080e+05 5.90000e+02 -1.14662e+00 -1.13080e+00 -1.16244e+00 -1.17111e+00 -1.15125e+00 -1.19096e+00
1.18240e+05 5.91000e+02 -1.12702e+00 -1.09523e+00 -1.15880e+00 -1.17090e+00 -1.15089e+00 -1.19091e+00
1.18400e+05 5.92000e+02 -1.15306e+00 -1.12237e+00 -1.18375e+00 -1.17068e+00 -1.15051e+00 -1.19084e+00
1.18560e+05 5.92000e+02 -1.15306e+00 -1.12237e+00 -1.18375e+00 -1.17044e+00 -1.15012e+00 -1.19077e+00
1.18720e+05 5.93000e+02 -1.15061e+00 -1.14479e+00 -1.15643e+00 -1.17020e+00 -1.14973e+00 -1.19068e+00
1.18880e+05 5.94000e+02 -1.15134e+00 -1.12863e+00 -1.17406e+00 -1.16995e+00 -1.14933e+00 -1.19058e+00
1.19040e+05 5.95000e+02 -1.15892e+00 -1.10660e+00 -1.21123e+00 -1.16969e+00 -1.14893e+00 -1.19045e+00
1.19200e+05 5.96000e+02 -1.15353e+00 -1.10735e+00 -1.19970e+00 -1.16942e+00 -1.14852e+00 -1.19032e+00
1.19360e+05 5.96000e+02 -1.15353e+00 -1.10735e+00 -1.19970e+00 -1.16914e+00 -1.14812e+00 -1.19016e+00
1.19520e+05 5.97000e+02 -1.13748e+00 -1.10555e+00 -1.16942e+00 -1.16885e+00 -1.14771e+00 -1.18999e+00
1.19680e+05 5.98000e+02 -1.15993e+00 -1.13702e+00 -1.18283e+00 -1.16856e+00 -1.14731e+00 -1.18980e+00
1.19840e+05 5.99000e+02 -1.15801e+00 -1.11543e+00 -1.20059e+00 -1.16825e+00 -1.14691e+00 -1.18959e+00
1.20000e+05 6.00000e+02 -1.16003e+00 -1.11015e+00 -1.20990e+00 -1.16793e+00 -1.14651e+00 -1.18935e+00
1.20160e+05 6.00000e+02 -1.16003e+00 -1.11015e+00 -1.20990e+00 -1.16760e+00 -1.14612e+00 -1.18909e+00
1.20320e+05 6.01000e+02 -1.13206e+00 -1.10080e+00 -1.16331e+00 -1.16727e+00 -1.14574e+00 -1.18880e+00
1.20480e+05 6.02000e+02 -1.15415e+00 -1.12414e+00 -1.18415e+00 -1.16692e+00 -1.14535e+00 -1.18849e+00
1.20640e+05 6.03000e+02 -1.13198e+00 -1.11414e+00 -1.14983e+00 -1.16657e+00 -1.14497e+00 -1.18816e+00
1.20800e+05 6.04000e+02 -1.12454e+00 -1.11110e+00 -1.13798e+00 -1.16620e+00 -1.14460e+00 -1.18780e+00
1.20960e+05 6.04000e+02 -1.12454e+00 -1.11110e+00 -1.13798e+00 -1.16583e+00 -1.14424e+00 -1.18742e+00
1.21120e+05 6.05000e+02 -1.13751e+00 -1.12563e+00 -1.14939e+00 -1.16545e+00 -1.14388e+00 -1.18703e+00
1.21280e+05 6.06000e+02 -1.13598e+00 -1.10397e+00 -1.16798e+00 -1.16506e+00 -1.14352e+00 -1.18660e+00
1.21440e+05 6.07000e+02 -1.13637e+00 -1.10711e+00 -1.16563e+00 -1.16466e+00 -1.14317e+00 -1.18616e+00
1.21600e+05 6.08000e+02 -1.14414e+00 -1.12832e+00 -1.15997e+00 -1.16426e+00 -1.14282e+00 -1.18570e+00
1.21760e+05 6.08000e+02 -1.14414e+00 -1.12832e+00 -1.15997e+00 -1.16385e+00 -1.14248e+00 -1.18522e+00
1.21920e+05 6.09000e+02 -1.13677e+00 -1.09598e+00 -1.17755e+00 -1.16343e+00 -1.14214e+00 -1.18473e+00
1.22080e+05 6.10000e+02 -1.14945e+00 -1.10816e+00 -1.19073e+00 -1.16301e+00 -1.14179e+00 -1.18422e+00
1.22240e+05 6.11000e+02 -1.12435e+00 -1.10336e+00 -1.14533e+00 -1.16258e+00 -1.14145e+00 -1.18370e+00
1.22400e+05 6.12000e+02 -1.16600e+00 -1.15126e+00 -1.18075e+00 -1.16214e+00 -1.14112e+00 -1.18316e+00
1.22560e+05 6.12000e+02 -1.16600e+00 -1.15126e+00 -1.18075e+00 -1.16170e+00 -1.14078e+00 -1.18263e+00
1.22720e+05 6.13000e+02 -1.13366e+00 -1.11182e+00 -1.15550e+00 -1.16126e+00 -1.14045e+00 -1.18208e+00
1.22880e+05 6.14000e+02 -1.17076e+00 -1.15740e+00 -1.18412e+00 -1.16082e+00 -1.14012e+00 -1.18152e+00
1.23040e+05 6.15000e+02 -1.16354e+00 -1.10781e+00 -1.21928e+00 -1.16038e+00 -1.13978e+00 -1.18097e+00
1.23200e+05 6.16000e+02 -1.11893e+00 -1.08283e+00 -1.15503e+00 -1.15994e+00 -1.13946e+00 -1.18041e+00
1.23360e+05 6.16000e+02 -1.11893e+00 -1.08283e+00 -1.15503e+00 -1.15949e+00 -1.13913e+00 -1.17985e+00
1.23520e+05 6.17000e+02 -1.12035e+00 -1.09130e+00 -1.14940e+00 -1.15905e+00 -1.13880e+00 -1.17930e+00
1.23680e+05 6.18000e+02 -1.14708e+00 -1.10531e+00 -1.18886e+00 -1.15861e+00 -1.13847e+00 -1.17874e+00
1.23840e+05 6.19000e+02 -1.14382e+00 -1.11179e+00 -1.17586e+00 -1.15817e+00 -1.13815e+00 -1.17819e+00
1.24000e+05 6.20000e+02 -1.13101e+00 -1.11826e+00 -1.14376e+00 -1.15774e+00 -1.13783e+00 -1.17765e+00
1.24160e+05 6.20000e+02 -1.13101e+00 -1.11826e+00 -1.14376e+00 -1.15731e+00 -1.13750e+00 -1.17711e+00
1.24320e+05 6.21000e+02 -1.12306e+00 -1.10118e+00 -1.14494e+00 -1.15688e+00 -1.13718e+00 -1.17658e+00
1.24480e+05 6.22000e+02 -1.14443e+00 -1.10998e+00 -1.17887e+00 -1.15646e+00 -1.13685e+00 -1.17606e+00
1.24640e+05 6.23000e+02 -1.14125e+00 -1.13430e+00 -1.14820e+00 -1.15604e+00 -1.13653e+00 -1.17556e+00
1.24800e+05 6.24000e+02 -1.12091e+00 -1.11260e+00 -1.12921e+00 -1.15563e+00 -1.13620e+00 -1.17505e+00
1.24960e+05 6.24000e+02 -1.12091e+00 -1.11260e+00 -1.12921e+00 -1.15522e+00 -1.13589e+00 -1.17456e+00
1.25120e+05 6.25000e+02 -1.15407e+00 -1.12660e+00 -1.18154e+00 -1.15482e+00 -1.13556e+00 -1.17408e+00
1.25280e+05 6.26000e+02 -1.12727e+00 -1.10116e+00 -1.15338e+00 -1.15442e+00 -1.13524e+00 -1.17361e+00
1.25440e+05 6.27000e+02 -1.12359e+00 -1.10637e+00 -1.14080e+00 -1.15403e+00 -1.13492e+00 -1.17314e+00
1.25600e+05 6.28000e+02 -1.15101e+00 -1.12208e+00 -1.17993e+00 -1.15365e+00 -1.13460e+00 -1.17269e+00
1.25760e+05 6.28000e+02 -1.15101e+00 -1.12208e+00 -1.17993e+00 -1.15326e+00 -1.13427e+00 -1.17225e+00
1.25920e+05 6.29000e+02 -1.11951e+00 -1.09657e+00 -1.14245e+00 -1.15289e+00 -1.13395e+00 -1.17183e+00
1.26080e+05 6.30000e+02 -1.12414e+00 -1.11054e+00 -1.13773e+00 -1.15252e+00 -1.13363e+00 -1.17141e+00
1.26240e+05 6.31000e+02 -1.14935e+00 -1.14359e+00 -1.15510e+00 -1.15216e+00 -1.13330e+00 -1.17101e+00
1.26400e+05 6.32000e+02 -1.11575e+00 -1.09995e+00 -1.13156e+00 -1.15180e+00 -1.13298e+00 -1.17062e+00
1.26560e+05 6.32000e+02 -1.11575e+00 -1.09995e+00 -1.13156e+00 -1.15145e+00 -1.13266e+00 -1.17024e+00
1.26720e+05 6.33000e+02 -1.15740e+00 -1.12417e+00 -1.19062e+00 -1.15110e+00 -1.13233e+00 -1.16987e+00
1.26880e+05 6.34000e+02 -1.11229e+00 -1.09114e+00 -1.13345e+00 -1.15077e+00 -1.13201e+00 -1.16953e+00
1.27040e+05 6.35000e+02 -1.13449e+00 -1.12513e+00 -1.14386e+00 -1.15043e+00 -1.13168e+00 -1.16918e+00
1.27200e+05 6.36000e+02 -1.12300e+00 -1.08715e+00 -1.15885e+00 -1.15010e+00 -1.13135e+00 -1.16885e+00
1.27360e+05 6.36000e+02 -1.12300e+00 -1.08715e+00 -1.15885e+00 -1.14978e+00 -1.13103e+00 -1.16853e+00
1.27520e+05 6.37000e+02 -1.13168e+00 -1.08782e+00 -1.17554e+00 -1.14946e+00 -1.13069e+00 -1.16823e+00
1.27680e+05 6.38000e+02 -1.12597e+00 -1.10590e+00 -1.14605e+00 -1.14914e+00 -1.13037e+00 -1.16792e+00
1.27840e+05 6.39000e+02 -1.12647e+00 -1.09707e+00 -1.15588e+00 -1.14884e+00 -1.13004e+00 -1.16763e+00
1.28000e+05 6.40000e+02 -1.12355e+00 -1.10816e+00 -1.13893e+00 -1.14853e+00 -1.12971e+00 -1.16735e+00
1.28160e+05 6.40000e+02 -1.12355e+00 -1.10816e+00 -1.13893e+00 -1.14823e+00 -1.12938e+00 -1.16707e+00
1.28320e+05 6.41000e+02 -1.11434e+00 -1.11016e+00 -1.11852e+00 -1.14793e+00 -1.12906e+00 -1.16680e+00
1.28480e+05 6.42000e+02 -1.15913e+00 -1.12932e+00 -1.18893e+00 -1.14763e+00 -1.12873e+00 -1.16653e+00
1.28640e+05 6.43000e+02 -1.12059e+00 -1.09444e+00 -1.14674e+00 -1.14734e+00 -1.12840e+00 -1.16628e+00
1.28800e+05 6.44000e+02 -1.11841e+00 -1.09370e+00 -1.14312e+00 -1.14705e+00 -1.12808e+00 -1.16601e+00
1.28960e+05 6.44000e+02 -1.11841e+00 -1.09370e+00 -1.14312e+00 -1.14676e+00 -1.12776e+00 -1.16576e+00
1.29120e+05 6.45000e+02 -1.14111e+00 -1.09544e+00 -1.18678e+00 -1.14647e+00 -1.12743e+00 -1.16550e+00
1.29280e+05 6.46000e+02 -1.13975e+00 -1.10231e+00 -1.17720e+00 -1.14618e+00 -1.12711e+00 -1.16524e+00
1.29440e+05 6.47000e+02 -1.09887e+00 -1.07335e+00 -1.12440e+00 -1.14589e+00 -1.12680e+00 -1.16497e+00
1.29600e+05 6.48000e+02 -1.10772e+00 -1.09909e+00 -1.11635e+00 -1.14560e+00 -1.12649e+00 -1.16471e+00
1.29760e+05 6.48000e+02 -1.10772e+00 -1.09909e+00 -1.11635e+00 -1.14531e+00 -1.12618e+00 -1.16444e+00
1.29920e+05 6.49000e+02 -1.11356e+00 -1.10202e+00 -1.12510e+00 -1.14502e+00 -1.12587e+00 -1.16417e+00
1.30080e+05 6.50000e+02 -1.13615e+00 -1.10216e+00 -1.17013e+00 -1.14473e+00 -1.12557e+00 -1.16388e+00
1.30240e+05 6.51000e+02 -1.16063e+00 -1.08969e+00 -1.23157e+00 -1.14443e+00 -1.12527e+00 -1.16360e+00
1.30400e+05 6.52000e+02 -1.18707e+00 -1.12175e+00 -1.25239e+00 -1.14414e+00 -1.12498e+00 -1.16330e+00
1.30560e+05 6.52000e+02 -1.18707e+00 -1.12175e+00 -1.25239e+00 -1.14384e+00 -1.12469e+00 -1.16299e+00
1.30720e+05 6.53000e+02 -1.13502e+00 -1.12182e+00 -1.14822e+00 -1.14354e+00 -1.12441e+00 -1.16268e+00
1.30880e+05 6.54000e+02 -1.11213e+00 -1.08686e+00 -1.13741e+00 -1.14324e+00 -1.12412e+00 -1.16235e+00
1.31040e+05 6.55000e+02 -1.11874e+00 -1.11049e+00 -1.12700e+00 -1.14293e+00 -1.12385e+00 -1.16202e+00
1.31200e+05 6.56000e+02 -1.12643e+00 -1.09831e+00 -1.15455e+00 -1.14263e+00 -1.12358e+00 -1.16168e+00
1.31360e+05 6.56000e+02 -1.12643e+00 -1.09831e+00 -1.15455e+00 -1.14232e+00 -1.12331e+00 -1.16132e+00
1.31520e+05 6.57000e+02 -1.15595e+00 -1.12253e+00 -1.18937e+00 -1.14200e+00 -1.12304e+00 -1.16096e+00
1.31680e+05 6.58000e+02 -1.13324e+00 -1.10732e+00 -1.15917e+00 -1.14169e+00 -1.12278e+00 -1.16059e+00
1.31840e+05 6.59000e+02 -1.11752e+00 -1.09080e+00 -1.14423e+00 -1.14137e+00 -1.12251e+00 -1.16022e+00
1.32000e+05 6.60000e+02 -1.09259e+00 -1.08150e+00 -1.10367e+00 -1.14105e+00 -1.12225e+00 -1.15984e+00
1.32160e+05 6.60000e+02 -1.09259e+00 -1.08150e+00 -1.10367e+00 -1.14072e+00 -1.12200e+00 -1.15945e+00
1.32320e+05 6.61000e+02 -1.13000e+00 -1.10055e+00 -1.15944e+00 -1.14040e+00 -1.12174e+00 -1.15905e+00
1.32480e+05 6.62000e+02 -1.10566e+00 -1.07954e+00 -1.13178e+00 -1.14007e+00 -1.12149e+00 -1.15865e+00
1.32640e+05 6.63000e+02 -1.15221e+00 -1.12302e+00 -1.18140e+00 -1.13974e+00 -1.12123e+00 -1.15825e+00
1.32800e+05 6.64000e+02 -1.11465e+00 -1.10306e+00 -1.12624e+00 -1.13941e+00 -1.12098e+00 -1.15784e+00
1.32960e+05 6.64000e+02 -1.11465e+00 -1.10306e+00 -1.12624e+00 -1.13908e+00 -1.12073e+00 -1.15743e+00
1.33120e+05 6.65000e+02 -1.12474e+00 -1.12137e+00 -1.12811e+00 -1.13875e+00 -1.12046e+00 -1.15703e+00
1.33280e+05 6.66000e+02 -1.12506e+00 -1.08142e+00 -1.16869e+00 -1.13842e+00 -1.12021e+00 -1.15662e+00
1.33440e+05 6.67000e+02 -1.09366e+00 -1.07318e+00 -1.11414e+00 -1.13809e+00 -1.11996e+00 -1.15622e+00
1.33600e+05 6.68000e+02 -1.13889e+00 -1.12445e+00 -1.15333e+00 -1.13776e+00 -1.11970e+00 -1.15582e+00
1.33760e+05 6.68000e+02 -1.13889e+00 -1.12445e+00 -1.15333e+00 -1.13744e+00 -1.11944e+00 -1.15544e+00
1.33920e+05 6.69000e+02 -1.10847e+00 -1.07756e+00 -1.13937e+00 -1.13712e+00 -1.11919e+00 -1.15506e+00
1.34080e+05 6.70000e+02 -1.12997e+00 -1.11484e+00 -1.14511e+00 -1.13681e+00 -1.11893e+00 -1.15469e+00
1.34240e+05 6.71000e+02 -1.13265e+00 -1.11949e+00 -1.14581e+00 -1.13650e+00 -1.11868e+00 -1.15432e+00
1.34400e+05 6.72000e+02 -1.11783e+00 -1.11630e+00 -1.11936e+00 -1.13620e+00 -1.11844e+00 -1.15397e+00
1.34560e+05 6.72000e+02 -1.11783e+00 -1.11630e+00 -1.11936e+00 -1.13591e+00 -1.11818e+00 -1.15363e+00
1.34720e+05 6.73000e+02 -1.10878e+00 -1.08492e+00 -1.13265e+00 -1.13563e+00 -1.11794e+00 -1.15331e+00
1.34880e+05 6.74000e+02 -1.13313e+00 -1.12198e+00 -1.14428e+00 -1.13535e+00 -1.11770e+00 -1.15300e+00
1.35040e+05 6.75000e+02 -1.13196e+00 -1.09987e+00 -1.16405e+00 -1.13508e+00 -1.11746e+00 -1.15270e+00
1.35200e+05 6.76000e+02 -1.11057e+00 -1.08545e+00 -1.13569e+00 -1.13482e+00 -1.11722e+00 -1.15241e+00
1.35360e+05 6.76000e+02 -1.11057e+00 -1.08545e+00 -1.13569e+00 -1.13456e+00 -1.11698e+00 -1.15214e+00
1.35520e+05 6.77000e+02 -1.12740e+00 -1.09810e+00 -1.15670e+00 -1.13432e+00 -1.11675e+00 -1.15189e+00
1.35680e+05 6.78000e+02 -1.12334e+00 -1.10274e+00 -1.14394e+00 -1.13408e+00 -1.11651e+00 -1.15165e+00
1.35840e+05 6.79000e+02 -1.09698e+00 -1.07266e+00 -1.12131e+00 -1.13385e+00 -1.11627e+00 -1.15142e+00
1.36000e+05 6.80000e+02 -1.10259e+00 -1.06652e+00 -1.13866e+00 -1.13362e+00 -1.11604e+00 -1.15120e+00
1.36160e+05 6.80000e+02 -1.10259e+00 -1.06652e+00 -1.13866e+00 -1.13340e+00 -1.11581e+00 -1.15100e+00
1.36320e+05 6.81000e+02 -1.13231e+00 -1.11042e+00 -1.15421e+00 -1.13319e+00 -1.11558e+00 -1.15080e+00
1.36480e+05 6.82000e+02 -1.13499e+00 -1.10877e+00 -1.16121e+00 -1.13298e+00 -1.11535e+00 -1.15062e+00
1.36640e+05 6.83000e+02 -1.13358e+00 -1.10108e+00 -1.16608e+00 -1.13278e+00 -1.11511e+00 -1.15044e+00
1.36800e+05 6.84000e+02 -1.11464e+00 -1.08554e+00 -1.14373e+00 -1.13257e+00 -1.11487e+00 -1.15027e+00
1.36960e+05 6.84000e+02 -1.11464e+00 -1.08554e+00 -1.14373e+00 -1.13238e+00 -1.11465e+00 -1.15011e+00
1.37120e+05 6.85000e+02 -1.11806e+00 -1.09364e+00 -1.14249e+00 -1.13218e+00 -1.11441e+00 -1.14995e+00
1.37280e+05 6.86000e+02 -1.13715e+00 -1.12362e+00 -1.15069e+00 -1.13198e+00 -1.11417e+00 -1.14979e+00
1.37440e+05 6.87000e+02 -1.11452e+00 -1.09610e+00 -1.13295e+00 -1.13179e+00 -1.11394e+00 -1.14964e+00
1.37600e+05 6.88000e+02 -1.12982e+00 -1.10962e+00 -1.15003e+00 -1.13159e+00 -1.11370e+00 -1.14948e+00
1.37760e+05 6.88000e+02 -1.12982e+00 -1.10962e+00 -1.15003e+00 -1.13139e+00 -1.11346e+00 -1.14932e+00
1.37920e+05 6.89000e+02 -1.09475e+00 -1.09089e+00 -1.09861e+00 -1.13119e+00 -1.11323e+00 -1.14915e+00
1.38080e+05 6.90000e+02 -1.12867e+00 -1.11622e+00 -1.14111e+00 -1.13099e+00 -1.11300e+00 -1.14899e+00
1.38240e+05 6.91000e+02 -1.09499e+00 -1.08253e+00 -1.10745e+00 -1.13079e+00 -1.11276e+00 -1.14881e+00
1.38400e+05 6.92000e+02 -1.09213e+00 -1.06752e+00 -1.11674e+00 -1.13058e+00 -1.11253e+00 -1.14863e+00
1.38560e+05 6.92000e+02 -1.09213e+00 -1.06752e+00 -1.11674e+00 -1.13037e+00 -1.11229e+00 -1.14845e+00
1.38720e+05 6.93000e+02 -1.12118e+00 -1.08528e+00 -1.15708e+00 -1.13016e+00 -1.11206e+00 -1.14826e+00
1.38880e+05 6.94000e+02 -1.13640e+00 -1.10823e+00 -1.16457e+00 -1.12995e+00 -1.11183e+00 -1.14806e+00
1.39040e+05 6.95000e+02 -1.11103e+00 -1.08608e+00 -1.13598e+00 -1.12973e+00 -1.11161e+00 -1.14785e+00
1.39200e+05 6.96000e+02 -1.11322e+00 -1.09584e+00 -1.13060e+00 -1.12951e+00 -1.11138e+00 -1.14764e+00
1.39360e+05 6.96000e+02 -1.11322e+00 -1.09584e+00 -1.13060e+00 -1.12928e+00 -1.11114e+00 -1.14742e+00
1.39520e+05 6.97000e+02 -1.11233e+00 -1.09772e+00 -1.12694e+00 -1.12906e+00 -1.11092e+00 -1.14720e+00
1.39680e+05 6.98000e+02 -1.11210e+00 -1.08287e+00 -1.14134e+00 -1.12883e+00 -1.11069e+00 -1.14697e+00
1.39840e+05 6.99000e+02 -1.14288e+00 -1.11912e+00 -1.16663e+00 -1.12860e+00 -1.11046e+00 -1.14675e+00
1.40000e+05 7.00000e+02 -1.11885e+00 -1.10244e+00 -1.13526e+00 -1.12837e+00 -1.11023e+00 -1.14651e+00
1.40160e+05 7.00000e+02 -1.11885e+00 -1.10244e+00 -1.13526e+00 -1.12814e+00 -1.11001e+00 -1.14628e+00
1.40320e+05 7.01000e+02 -1.11455e+00 -1.09816e+00 -1.13095e+00 -1.12791e+00 -1.10978e+00 -1.14604e+00
1.40480e+05 7.02000e+02 -1.09487e+00 -1.07825e+00 -1.11150e+00 -1.12768e+00 -1.10956e+00 -1.14580e+00
1.40640e+05 7.03000e+02 -1.11738e+00 -1.09911e+00 -1.13565e+00 -1.12744e+00 -1.10934e+00 -1.14555e+00
1.40800e+05 7.04000e+02 -1.07842e+00 -1.06282e+00 -1.09401e+00 -1.12721e+00 -1.10912e+00 -1.14531e+00
1.40960e+05 7.04000e+02 -1.07842e+00 -1.06282e+00 -1.09401e+00 -1.12698e+00 -1.10889e+00 -1.14507e+00
1.41120e+05 7.05000e+02 -1.10356e+00 -1.08412e+00 -1.12300e+00 -1.12675e+00 -1.10868e+00 -1.14482e+00
1.41280e+05 7.06000e+02 -1.12114e+00 -1.07799e+00 -1.16429e+00 -1.12652e+00 -1.10847e+00 -1.14457e+00
1.41440e+05 7.07000e+02 -1.12620e+00 -1.09224e+00 -1.16015e+00 -1.12629e+00 -1.10826e+00 -1.14432e+00
1.41600e+05 7.08000e+02 -1.10263e+00 -1.09737e+00 -1.10790e+00 -1.12605e+00 -1.10804e+00 -1.14406e+00
1.41760e+05 7.08000e+02 -1.10263e+00 -1.09737e+00 -1.10790e+00 -1.12583e+00 -1.10784e+00 -1.14381e+00
1.41920e+05 7.09000e+02 -1.10023e+00 -1.07621e+00 -1.12426e+00 -1.12560e+00 -1.10765e+00 -1.14355e+00
1.42080e+05 7.10000e+02 -1.10384e+00 -1.06928e+00 -1.13841e+00 -1.12537e+00 -1.10745e+00 -1.14330e+00
1.42240e+05 7.11000e+02 -1.11946e+00 -1.09815e+00 -1.14077e+00 -1.12515e+00 -1.10725e+00 -1.14304e+00
1.42400e+05 7.12000e+02 -1.11138e+00 -1.09409e+00 -1.12867e+00 -1.12492e+00 -1.10706e+00 -1.14278e+00
1.42560e+05 7.12000e+02 -1.11138e+00 -1.09409e+00 -1.12867e+00 -1.12469e+00 -1.10688e+00 -1.14250e+00
1.42720e+05 7.13000e+02 -1.11493e+00 -1.08635e+00 -1.14351e+00 -1.12447e+00 -1.10670e+00 -1.14224e+00
1.42880e+05 7.14000e+02 -1.11078e+00 -1.08069e+00 -1.14087e+00 -1.12424e+00 -1.10653e+00 -1.14196e+00
1.43040e+05 7.15000e+02 -1.10869e+00 -1.07710e+00 -1.14028e+00 -1.12402e+00 -1.10636e+00 -1.14168e+00
1.43200e+05 7.16000e+02 -1.10013e+00 -1.09231e+00 -1.10795e+00 -1.12379e+00 -1.10618e+00 -1.14140e+00
1.43360e+05 7.16000e+02 -1.10013e+00 -1.09231e+00 -1.10795e+00 -1.12357e+00 -1.10602e+00 -1.14112e+00
1.43520e+05 7.17000e+02 -1.09601e+00 -1.05485e+00 -1.13717e+00 -1.12334e+00 -1.10585e+00 -1.14083e+00
1.43680e+05 7.18000e+02 -1.10940e+00 -1.08890e+00 -1.12990e+00 -1.12312e+00 -1.10570e+00 -1.14054e+00
1.43840e+05 7.19000e+02 -1.09974e+00 -1.09544e+00 -1.10403e+00 -1.12289e+00 -1.10554e+00 -1.14024e+00
1.44000e+05 7.20000e+02 -1.11822e+00 -1.09833e+00 -1.13811e+00 -1.12266e+00 -1.10538e+00 -1.13994e+00
1.44160e+05 7.20000e+02 -1.11822e+00 -1.09833e+00 -1.13811e+00 -1.12243e+00 -1.10523e+00 -1.13963e+00
1.44320e+05 7.21000e+02 -1.07850e+00 -1.04786e+00 -1.10914e+00 -1.12220e+00 -1.10507e+00 -1.13933e+00
1.44480e+05 7.22000e+02 -1.09391e+00 -1.07666e+00 -1.11116e+00 -1.12197e+00 -1.10492e+00 -1.13902e+00
1.44640e+05 7.23000e+02 -1.12473e+00 -1.10648e+00 -1.14298e+00 -1.12173e+00 -1.10476e+00 -1.13871e+00
1.44800e+05 7.24000e+02 -1.09705e+00 -1.08244e+00 -1.11165e+00 -1.12150e+00 -1.10460e+00 -1.13839e+00
1.44960e+05 7.24000e+02 -1.09705e+00 -1.08244e+00 -1.11165e+00 -1.12126e+00 -1.10444e+00 -1.13807e+00
1.45120e+05 7.25000e+02 -1.11148e+00 -1.08627e+00 -1.13669e+00 -1.12102e+00 -1.10428e+00 -1.13775e+00
1.45280e+05 7.26000e+02 -1.13091e+00 -1.04716e+00 -1.21466e+00 -1.12077e+00 -1.10411e+00 -1.13744e+00
1.45440e+05 7.27000e+02 -1.11397e+00 -1.08091e+00 -1.14703e+00 -1.12052e+00 -1.10394e+00 -1.13710e+00
1.45600e+05 7.28000e+02 -1.11199e+00 -1.06699e+00 -1.15699e+00 -1.12028e+00 -1.10376e+00 -1.13679e+00
1.45760e+05 7.28000e+02 -1.11199e+00 -1.06699e+00 -1.15699e+00 -1.12002e+00 -1.10358e+00 -1.13646e+00
1.45920e+05 7.29000e+02 -1.12303e+00 -1.09496e+00 -1.15109e+00 -1.11977e+00 -1.10339e+00 -1.13615e+00
1.46080e+05 7.30000e+02 -1.13483e+00 -1.08170e+00 -1.18795e+00 -1.11951e+00 -1.10320e+00 -1.13583e+00
1.46240e+05 7.31000e+02 -1.10038e+00 -1.07926e+00 -1.12150e+00 -1.11925e+00 -1.10299e+00 -1.13551e+00
1.46400e+05 7.32000e+02 -1.10216e+00 -1.09566e+00 -1.10866e+00 -1.11899e+00 -1.10278e+00 -1.13520e+00
1.46560e+05 7.32000e+02 -1.10216e+00 -1.09566e+00 -1.10866e+00 -1.11872e+00 -1.10255e+00 -1.13489e+00
1.46720e+05 7.33000e+02 -1.13256e+00 -1.08041e+00 -1.18471e+00 -1.11845e+00 -1.10232e+00 -1.13458e+00
1.46880e+05 7.34000e+02 -1.10394e+00 -1.07402e+00 -1.13386e+00 -1.11818e+00 -1.10208e+00 -1.13428e+00
1.47040e+05 7.35000e+02 -1.10966e+00 -1.09282e+00 -1.12649e+00 -1.11790e+00 -1.10183e+00 -1.13398e+00
1.47200e+05 7.36000e+02 -1.10960e+00 -1.08595e+00 -1.13325e+00 -1.11763e+00 -1.10157e+00 -1.13369e+00
1.47360e+05 7.36000e+02 -1.10960e+00 -1.08595e+00 -1.13325e+00 -1.11735e+00 -1.10130e+00 -1.13340e+00
1.47520e+05 7.37000e+02 -1.09878e+00 -1.07973e+00 -1.11784e+00 -1.11707e+00 -1.10102e+00 -1.13311e+00
1.47680e+05 7.38000e+02 -1.08748e+00 -1.06534e+00 -1.10961e+00 -1.11679e+00 -1.10073e+00 -1.13284e+00
1.47840e+05 7.39000e+02 -1.10134e+00 -1.09630e+00 -1.10638e+00 -1.11650e+00 -1.10043e+00 -1.13257e+00
1.48000e+05 7.40000e+02 -1.10742e+00 -1.08691e+00 -1.12793e+00 -1.11621e+00 -1.10012e+00 -1.13231e+00
1.48160e+05 7.40000e+02 -1.10742e+00 -1.08691e+00 -1.12793e+00 -1.11593e+00 -1.09979e+00 -1.13206e+00
1.48320e+05 7.41000e+02 -1.09639e+00 -1.09580e+00 -1.09698e+00 -1.11564e+00 -1.09947e+00 -1.13182e+00
1.48480e+05 7.42000e+02 -1.10858e+00 -1.08098e+00 -1.13617e+00 -1.11536e+00 -1.09913e+00 -1.13160e+00
1.48640e+05 7.43000e+02 -1.10438e+00 -1.09804e+00 -1.11073e+00 -1.11508e+00 -1.09877e+00 -1.13138e+00
1.48800e+05 7.44000e+02 -1.09464e+00 -1.07005e+00 -1.11924e+00 -1.11480e+00 -1.09841e+00 -1.13119e+00
1.48960e+05 7.44000e+02 -1.09464e+00 -1.07005e+00 -1.11924e+00 -1.11452e+00 -1.09804e+00 -1.13101e+00
1.49120e+05 7.45000e+02 -1.08949e+00 -1.07601e+00 -1.10296e+00 -1.11425e+00 -1.09767e+00 -1.13084e+00
1.49280e+05 7.46000e+02 -1.09979e+00 -1.08629e+00 -1.11328e+00 -1.11399e+00 -1.09728e+00 -1.13070e+00
1.49440e+05 7.47000e+02 -1.09267e+00 -1.06166e+00 -1.12368e+00 -1.11374e+00 -1.09690e+00 -1.13058e+00
1.49600e+05 7.48000e+02 -1.08626e+00 -1.05871e+00 -1.11382e+00 -1.11348e+00 -1.09649e+00 -1.13047e+00
1.49760e+05 7.48000e+02 -1.08626e+00 -1.05871e+00 -1.11382e+00 -1.11324e+00 -1.09609e+00 -1.13039e+00
1.49920e+05 7.49000e+02 -1.11463e+00 -1.08408e+00 -1.14517e+00 -1.11301e+00 -1.09569e+00 -1.13033e+00
1.50080e+05 7.50000e+02 -1.09212e+00 -1.09036e+00 -1.09388e+00 -1.11278e+00 -1.09528e+00 -1.13028e+00
1.50240e+05 7.51000e+02 -1.09102e+00 -1.08448e+00 -1.09757e+00 -1.11257e+00 -1.09487e+00 -1.13027e+00
1.50400e+05 7.52000e+02 -1.08452e+00 -1.07683e+00 -1.09221e+00 -1.11236e+00 -1.09446e+00 -1.13027e+00
1.50560e+05 7.52000e+02 -1.08452e+00 -1.07683e+00 -1.09221e+00 -1.11217e+00 -1.09406e+00 -1.13028e+00
1.50720e+05 7.53000e+02 -1.09415e+00 -1.08414e+00 -1.10416e+00 -1.11198e+00 -1.09364e+00 -1.13032e+00
1.50880e+05 7.54000e+02 -1.10188e+00 -1.09683e+00 -1.10694e+00 -1.11181e+00 -1.09324e+00 -1.13037e+00
1.51040e+05 7.55000e+02 -1.07726e+00 -1.07278e+00 -1.08174e+00 -1.11164e+00 -1.09285e+00 -1.13044e+00
1.51200e+05 7.56000e+02 -1.08655e+00 -1.07604e+00 -1.09705e+00 -1.11148e+00 -1.09245e+00 -1.13051e+00
1.51360e+05 7.56000e+02 -1.08655e+00 -1.07604e+00 -1.09705e+00 -1.11133e+00 -1.09207e+00 -1.13059e+00
1.51520e+05 7.57000e+02 -1.08587e+00 -1.07751e+00 -1.09422e+00 -1.11119e+00 -1.09169e+00 -1.13069e+00
1.51680e+05 7.58000e+02 -1.09593e+00 -1.09111e+00 -1.10075e+00 -1.11105e+00 -1.09133e+00 -1.13077e+00
1.51840e+05 7.59000e+02 -1.07893e+00 -1.06584e+00 -1.09203e+00 -1.11092e+00 -1.09097e+00 -1.13087e+00
1.52000e+05 7.60000e+02 -1.10322e+00 -1.08910e+00 -1.11734e+00 -1.11079e+00 -1.09063e+00 -1.13095e+00
1.52160e+05 7.60000e+02 -1.10322e+00 -1.08910e+00 -1.11734e+00 -1.11066e+00 -1.09029e+00 -1.13103e+00
1.52320e+05 7.61000e+02 -1.10884e+00 -1.09259e+00 -1.12508e+00 -1.11054e+00 -1.08998e+00 -1.13110e+00
1.52480e+05 7.62000e+02 -1.09212e+00 -1.08120e+00 -1.10304e+00 -1.11041e+00 -1.08967e+00 -1.13116e+00
1.52640e+05 7.63000e+02 -1.09533e+00 -1.09025e+00 -1.10041e+00 -1.11028e+00 -1.08937e+00 -1.13119e+00
1.52800e+05 7.64000e+02 -1.08206e+00 -1.05211e+00 -1.11201e+00 -1.11016e+00 -1.08910e+00 -1.13121e+00
1.52960e+05 7.64000e+02 -1.08206e+00 -1.05211e+00 -1.11201e+00 -1.11002e+00 -1.08883e+00 -1.13121e+00
1.53120e+05 7.65000e+02 -1.10688e+00 -1.08483e+00 -1.12893e+00 -1.10988e+00 -1.08859e+00 -1.13118e+00
1.53280e+05 7.66000e+02 -1.07892e+00 -1.04731e+00 -1.11053e+00 -1.10974e+00 -1.08835e+00 -1.13113e+00
1.53440e+05 7.67000e+02 -1.07259e+00 -1.06106e+00 -1.08412e+00 -1.10958e+00 -1.08813e+00 -1.13104e+00
1.53600e+05 7.68000e+02 -1.12509e+00 -1.10988e+00 -1.14030e+00 -1.10942e+00 -1.08792e+00 -1.13092e+00
1.53760e+05 7.68000e+02 -1.12509e+00 -1.10988e+00 -1.14030e+00 -1.10925e+00 -1.08773e+00 -1.13077e+00
1.53920e+05 7.69000e+02 -1.08633e+00 -1.07719e+00 -1.09547e+00 -1.10907e+00 -1.08755e+00 -1.13059e+00
1.54080e+05 7.70000e+02 -1.08244e+00 -1.06478e+00 -1.10010e+00 -1.10888e+00 -1.08739e+00 -1.13037e+00
1.54240e+05 7.71000e+02 -1.07113e+00 -1.05506e+00 -1.08720e+00 -1.10868e+00 -1.08723e+00 -1.13012e+00
1.54400e+05 7.72000e+02 -1.11122e+00 -1.10151e+00 -1.12093e+00 -1.10846e+00 -1.08709e+00 -1.12983e+00
1.54560e+05 7.72000e+02 -1.11122e+00 -1.10151e+00 -1.12093e+00 -1.10823e+00 -1.08696e+00 -1.12951e+00
1.54720e+05 7.73000e+02 -1.10212e+00 -1.07271e+00 -1.13152e+00 -1.10799e+00 -1.08684e+00 -1.12914e+00
1.54880e+05 7.74000e+02 -1.09633e+00 -1.06638e+00 -1.12627e+00 -1.10774e+00 -1.08673e+00 -1.12874e+00
1.55040e+05 7.75000e+02 -1.08849e+00 -1.06773e+00 -1.10926e+00 -1.10747e+00 -1.08663e+00 -1.12831e+00
1.55200e+05 7.76000e+02 -1.08641e+00 -1.07946e+00 -1.09336e+00 -1.10719e+00 -1.08654e+00 -1.12784e+00
1.55360e+05 7.76000e+02 -1.08641e+00 -1.07946e+00 -1.09336e+00 -1.10691e+00 -1.08647e+00 -1.12734e+00
1.55520e+05 7.77000e+02 -1.08831e+00 -1.06496e+00 -1.11166e+00 -1.10660e+00 -1.08640e+00 -1.12681e+00
1.55680e+05 7.78000e+02 -1.10253e+00 -1.07755e+00 -1.12750e+00 -1.10629e+00 -1.08633e+00 -1.12625e+00
1.55840e+05 7.79000e+02 -1.09167e+00 -1.06105e+00 -1.12229e+00 -1.10597e+00 -1.08628e+00 -1.12567e+00
1.56000e+05 7.80000e+02 -1.09461e+00 -1.08057e+00 -1.10865e+00 -1.10564e+00 -1.08623e+00 -1.12505e+00
1.56160e+05 7.80000e+02 -1.09461e+00 -1.08057e+00 -1.10865e+00 -1.10530e+00 -1.08619e+00 -1.12442e+00
1.56320e+05 7.81000e+02 -1.08315e+00 -1.05562e+00 -1.11068e+00 -1.10496e+00 -1.08615e+00 -1.12377e+00
1.56480e+05 7.82000e+02 -1.08154e+00 -1.07646e+00 -1.08663e+00 -1.10460e+00 -1.08611e+00 -1.12310e+00
1.56640e+05 7.83000e+02 -1.11105e+00 -1.08299e+00 -1.13911e+00 -1.10425e+00 -1.08608e+00 -1.12242e+00
1.56800e+05 7.84000e+02 -1.09177e+00 -1.07490e+00 -1.10865e+00 -1.10388e+00 -1.08605e+00 -1.12172e+00
1.56960e+05 7.84000e+02 -1.09177e+00 -1.07490e+00 -1.10865e+00 -1.10352e+00 -1.08602e+00 -1.12102e+00
1.57120e+05 7.85000e+02 -1.10580e+00 -1.08018e+00 -1.13141e+00 -1.10315e+00 -1.08599e+00 -1.12031e+00
1.57280e+05 7.86000e+02 -1.10339e+00 -1.05368e+00 -1.15310e+00 -1.10278e+00 -1.08596e+00 -1.11959e+00
1.57440e+05 7.87000e+02 -1.08839e+00 -1.07251e+00 -1.10427e+00 -1.10241e+00 -1.08594e+00 -1.11887e+00
1.57600e+05 7.88000e+02 -1.12589e+00 -1.10280e+00 -1.14898e+00 -1.10204e+00 -1.08591e+00 -1.11816e+00
1.57760e+05 7.88000e+02 -1.12589e+00 -1.10280e+00 -1.14898e+00 -1.10167e+00 -1.08589e+00 -1.11745e+00
1.57920e+05 7.89000e+02 -1.08621e+00 -1.07552e+00 -1.09690e+00 -1.10131e+00 -1.08586e+00 -1.11676e+00
1.58080e+05 7.90000e+02 -1.07959e+00 -1.06568e+00 -1.09350e+00 -1.10094e+00 -1.08582e+00 -1.11606e+00
1.58240e+05 7.91000e+02 -1.08540e+00 -1.06264e+00 -1.10817e+00 -1.10059e+00 -1.08579e+00 -1.11538e+00
1.58400e+05 7.92000e+02 -1.10330e+00 -1.06271e+00 -1.14390e+00 -1.10024e+00 -1.08576e+00 -1.11471e+00
1.58560e+05 7.92000e+02 -1.10330e+00 -1.06271e+00 -1.14390e+00 -1.09989e+00 -1.08572e+00 -1.11406e+00
1.58720e+05 7.93000e+02 -1.07965e+00 -1.06117e+00 -1.09813e+00 -1.09955e+00 -1.08567e+00 -1.11343e+00
1.58880e+05 7.94000e+02 -1.08236e+00 -1.07996e+00 -1.08476e+00 -1.09922e+00 -1.08562e+00 -1.11282e+00
1.59040e+05 7.95000e+02 -1.11581e+00 -1.08590e+00 -1.14573e+00 -1.09889e+00 -1.08556e+00 -1.11222e+00
1.59200e+05 7.96000e+02 -1.09765e+00 -1.08264e+00 -1.11265e+00 -1.09858e+00 -1.08551e+00 -1.11165e+00
1.59360e+05 7.96000e+02 -1.09765e+00 -1.08264e+00 -1.11265e+00 -1.09827e+00 -1.08544e+00 -1.11111e+00
1.59520e+05 7.97000e+02 -1.08775e+00 -1.06909e+00 -1.10641e+00 -1.09797e+00 -1.08536e+00 -1.11058e+00
1.59680e+05 7.98000e+02 -1.09508e+00 -1.06531e+00 -1.12484e+00 -1.09769e+00 -1.08529e+00 -1.11009e+00
1.59840e+05 7.99000e+02 -1.08872e+00 -1.07009e+00 -1.10735e+00 -1.09741e+00 -1.08520e+00 -1.10962e+00
1.60000e+05 8.00000e+02 -1.08176e+00 -1.06223e+00 -1.10128e+00 -1.09715e+00 -1.08510e+00 -1.10919e+00
1.60160e+05 8.00000e+02 -1.08176e+00 -1.06223e+00 -1.10128e+00 -1.09689e+00 -1.08500e+00 -1.10878e+00
1.60320e+05 8.01000e+02 -1.08006e+00 -1.06512e+00 -1.09500e+00 -1.09665e+00 -1.08489e+00 -1.10841e+00
1.60480e+05 8.02000e+02 -1.08719e+00 -1.07929e+00 -1.09509e+00 -1.09642e+00 -1.08478e+00 -1.10806e+00
1.60640e+05 8.03000e+02 -1.08476e+00 -1.07079e+00 -1.09872e+00 -1.09620e+00 -1.08465e+00 -1.10774e+00
1.60800e+05 8.04000e+02 -1.08855e+00 -1.07477e+00 -1.10232e+00 -1.09599e+00 -1.08452e+00 -1.10746e+00
1.60960e+05 8.04000e+02 -1.08855e+00 -1.07477e+00 -1.10232e+00 -1.09579e+00 -1.08439e+00 -1.10720e+00
1.61120e+05 8.05000e+02 -1.11135e+00 -1.08831e+00 -1.13439e+00 -1.09562e+00 -1.08425e+00 -1.10698e+00
1.61280e+05 8.06000e+02 -1.07894e+00 -1.06933e+00 -1.08855e+00 -1.09544e+00 -1.08410e+00 -1.10678e+00
1.61440e+05 8.07000e+02 -1.07744e+00 -1.03617e+00 -1.11872e+00 -1.09528e+00 -1.08394e+00 -1.10662e+00
1.61600e+05 8.08000e+02 -1.09867e+00 -1.05485e+00 -1.14250e+00 -1.09514e+00 -1.08379e+00 -1.10649e+00
1.61760e+05 8.08000e+02 -1.09867e+00 -1.05485e+00 -1.14250e+00 -1.09500e+00 -1.08362e+00 -1.10638e+00
1.61920e+05 8.09000e+02 -1.07313e+00 -1.06851e+00 -1.07774e+00 -1.09488e+00 -1.08346e+00 -1.10630e+00
1.62080e+05 8.10000e+02 -1.08549e+00 -1.05689e+00 -1.11409e+00 -1.09476e+00 -1.08328e+00 -1.10624e+00
1.62240e+05 8.11000e+02 -1.08465e+00 -1.06802e+00 -1.10128e+00 -1.09466e+00 -1.08311e+00 -1.10621e+00
1.62400e+05 8.12000e+02 -1.12866e+00 -1.10820e+00 -1.14912e+00 -1.09456e+00 -1.08293e+00 -1.10620e+00
1.62560e+05 8.12000e+02 -1.12866e+00 -1.10820e+00 -1.14912e+00 -1.09448e+00 -1.08276e+00 -1.10620e+00
1.62720e+05 8.13000e+02 -1.08797e+00 -1.08077e+00 -1.09517e+00 -1.09441e+00 -1.08258e+00 -1.10624e+00
1.62880e+05 8.14000e+02 -1.06563e+00 -1.04255e+00 -1.08871e+00 -1.09433e+00 -1.08239e+00 -1.10627e+00
1.63040e+05 8.15000e+02 -1.08478e+00 -1.07374e+00 -1.09582e+00 -1.09427e+00 -1.08221e+00 -1.10633e+00
1.63200e+05 8.16000e+02 -1.08272e+00 -1.06996e+00 -1.09548e+00 -1.09421e+00 -1.08202e+00 -1.10640e+00
1.63360e+05 8.16000e+02 -1.08272e+00 -1.06996e+00 -1.09548e+00 -1.09416e+00 -1.08184e+00 -1.10648e+00
1.63520e+05 8.17000e+02 -1.08509e+00 -1.07309e+00 -1.09709e+00 -1.09411e+00 -1.08165e+00 -1.10656e+00
1.63680e+05 8.18000e+02 -1.07441e+00 -1.06688e+00 -1.08194e+00 -1.09407e+00 -1.08148e+00 -1.10666e+00
1.63840e+05 8.19000e+02 -1.07556e+00 -1.05779e+00 -1.09333e+00 -1.09402e+00 -1.08129e+00 -1.10675e+00
1.64000e+05 8.20000e+02 -1.06892e+00 -1.03841e+00 -1.09944e+00 -1.09398e+00 -1.08111e+00 -1.10685e+00
1.64160e+05 8.20000e+02 -1.06892e+00 -1.03841e+00 -1.09944e+00 -1.09393e+00 -1.08092e+00 -1.10694e+00
1.64320e+05 8.21000e+02 -1.07757e+00 -1.07050e+00 -1.08463e+00 -1.09389e+00 -1.08074e+00 -1.10704e+00
1.64480e+05 8.22000e+02 -1.08285e+00 -1.06285e+00 -1.10285e+00 -1.09385e+00 -1.08056e+00 -1.10714e+00
1.64640e+05 8.23000e+02 -1.08545e+00 -1.06975e+00 -1.10114e+00 -1.09380e+00 -1.08038e+00 -1.10723e+00
1.64800e+05 8.24000e+02 -1.09132e+00 -1.08320e+00 -1.09943e+00 -1.09376e+00 -1.08020e+00 -1.10731e+00
1.64960e+05 8.24000e+02 -1.09132e+00 -1.08320e+00 -1.09943e+00 -1.09370e+00 -1.08001e+00 -1.10739e+00
1.65120e+05 8.25000e+02 -1.07686e+00 -1.05948e+00 -1.09424e+00 -1.09365e+00 -1.07984e+00 -1.10746e+00
1.65280e+05 8.26000e+02 -1.09729e+00 -1.05865e+00 -1.13593e+00 -1.09359e+00 -1.07965e+00 -1.10753e+00
1.65440e+05 8.27000e+02 -1.06804e+00 -1.04685e+00 -1.08923e+00 -1.09353e+00 -1.07948e+00 -1.10758e+00
1.65600e+05 8.28000e+02 -1.07268e+00 -1.05130e+00 -1.09406e+00 -1.09346e+00 -1.07930e+00 -1.10763e+00
1.65760e+05 8.28000e+02 -1.07268e+00 -1.05130e+00 -1.09406e+00 -1.09339e+00 -1.07911e+00 -1.10767e+00
1.65920e+05 8.29000e+02 -1.09963e+00 -1.05735e+00 -1.14192e+00 -1.09331e+00 -1.07893e+00 -1.10769e+00
1.66080e+05 8.30000e+02 -1.06483e+00 -1.05276e+00 -1.07690e+00 -1.09323e+00 -1.07876e+00 -1.10771e+00
1.66240e+05 8.31000e+02 -1.07482e+00 -1.03992e+00 -1.10971e+00 -1.09314e+00 -1.07857e+00 -1.10772e+00
1.66400e+05 8.32000e+02 -1.07851e+00 -1.05616e+00 -1.10087e+00 -1.09305e+00 -1.07839e+00 -1.10771e+00
1.66560e+05 8.32000e+02 -1.07851e+00 -1.05616e+00 -1.10087e+00 -1.09295e+00 -1.07822e+00 -1.10769e+00
1.66720e+05 8.33000e+02 -1.08487e+00 -1.07345e+00 -1.09629e+00 -1.09284e+00 -1.07804e+00 -1.10765e+00
1.66880e+05 8.34000e+02 -1.08264e+00 -1.05883e+00 -1.10645e+00 -1.09274e+00 -1.07786e+00 -1.10761e+00
1.67040e+05 8.35000e+02 -1.08581e+00 -1.06283e+00 -1.10878e+00 -1.09261e+00 -1.07768e+00 -1.10755e+00
1.67200e+05 8.36000e+02 -1.09297e+00 -1.06253e+00 -1.12341e+00 -1.09249e+00 -1.07750e+00 -1.10747e+00
1.67360e+05 8.36000e+02 -1.09297e+00 -1.06253e+00 -1.12341e+00 -1.09235e+00 -1.07732e+00 -1.10738e+00
1.67520e+05 8.37000e+02 -1.08731e+00 -1.06145e+00 -1.11317e+00 -1.09221e+00 -1.07714e+00 -1.10728e+00
1.67680e+05 8.38000e+02 -1.08429e+00 -1.04459e+00 -1.12399e+00 -1.09207e+00 -1.07697e+00 -1.10717e+00
1.67840e+05 8.39000e+02 -1.06922e+00 -1.05571e+00 -1.08272e+00 -1.09191e+00 -1.07678e+00 -1.10704e+00
1.68000e+05 8.40000e+02 -1.09189e+00 -1.06272e+00 -1.12106e+00 -1.09175e+00 -1.07660e+00 -1.10689e+00
1.68160e+05 8.40000e+02 -1.09189e+00 -1.06272e+00 -1.12106e+00 -1.09158e+00 -1.07642e+00 -1.10673e+00
1.68320e+05 8.41000e+02 -1.05386e+00 -1.03650e+00 -1.07123e+00 -1.09140e+00 -1.07624e+00 -1.10656e+00
1.68480e+05 8.42000e+02 -1.08064e+00 -1.06634e+00 -1.09493e+00 -1.09121e+00 -1.07605e+00 -1.10638e+00
1.68640e+05 8.43000e+02 -1.06216e+00 -1.04500e+00 -1.07931e+00 -1.09102e+00 -1.07586e+00 -1.10618e+00
1.68800e+05 8.44000e+02 -1.07699e+00 -1.06106e+00 -1.09291e+00 -1.09082e+00 -1.07567e+00 -1.10598e+00
1.68960e+05 8.44000e+02 -1.07699e+00 -1.06106e+00 -1.09291e+00 -1.09062e+00 -1.07547e+00 -1.10577e+00
1.69120e+05 8.45000e+02 -1.08681e+00 -1.07759e+00 -1.09602e+00 -1.09041e+00 -1.07527e+00 -1.10555e+00
1.69280e+05 8.46000e+02 -1.07529e+00 -1.06456e+00 -1.08603e+00 -1.09019e+00 -1.07506e+00 -1.10532e+00
1.69440e+05 8.47000e+02 -1.11810e+00 -1.06468e+00 -1.17152e+00 -1.08997e+00 -1.07485e+00 -1.10509e+00
1.69600e+05 8.48000e+02 -1.05558e+00 -1.04170e+00 -1.06947e+00 -1.08974e+00 -1.07463e+00 -1.10486e+00
1.69760e+05 8.48000e+02 -1.05558e+00 -1.04170e+00 -1.06947e+00 -1.08952e+00 -1.07441e+00 -1.10463e+00
1.69920e+05 8.49000e+02 -1.10080e+00 -1.04843e+00 -1.15317e+00 -1.08928e+00 -1.07418e+00 -1.10439e+00
1.70080e+05 8.50000e+02 -1.09537e+00 -1.07577e+00 -1.11497e+00 -1.08904e+00 -1.07393e+00 -1.10416e+00
1.70240e+05 8.51000e+02 -1.08305e+00 -1.06942e+00 -1.09667e+00 -1.08881e+00 -1.07369e+00 -1.10393e+00
1.70400e+05 8.52000e+02 -1.08106e+00 -1.07252e+00 -1.08960e+00 -1.08857e+00 -1.07343e+00 -1.10370e+00
1.70560e+05 8.52000e+02 -1.08106e+00 -1.07252e+00 -1.08960e+00 -1.08832e+00 -1.07317e+00 -1.10348e+00
1.70720e+05 8.53000e+02 -1.07258e+00 -1.06032e+00 -1.08484e+00 -1.08808e+00 -1.07290e+00 -1.10326e+00
1.70880e+05 8.54000e+02 -1.06693e+00 -1.06053e+00 -1.07334e+00 -1.08784e+00 -1.07262e+00 -1.10305e+00
1.71040e+05 8.55000e+02 -1.08603e+00 -1.06182e+00 -1.11025e+00 -1.08760e+00 -1.07234e+00 -1.10286e+00
1.71200e+05 8.56000e+02 -1.09282e+00 -1.06434e+00 -1.12130e+00 -1.08735e+00 -1.07204e+00 -1.10266e+00
1.71360e+05 8.56000e+02 -1.09282e+00 -1.06434e+00 -1.12130e+00 -1.08712e+00 -1.07175e+00 -1.10249e+00
1.71520e+05 8.57000e+02 -1.07640e+00 -1.04721e+00 -1.10560e+00 -1.08688e+00 -1.07144e+00 -1.10232e+00
1.71680e+05 8.58000e+02 -1.05909e+00 -1.05266e+00 -1.06553e+00 -1.08664e+00 -1.07113e+00 -1.10215e+00
1.71840e+05 8.59000e+02 -1.09332e+00 -1.07722e+00 -1.10941e+00 -1.08641e+00 -1.07082e+00 -1.10200e+00
1.72000e+05 8.60000e+02 -1.08595e+00 -1.06227e+00 -1.10962e+00 -1.08618e+00 -1.07049e+00 -1.10186e+00
1.72160e+05 8.60000e+02 -1.08595e+00 -1.06227e+00 -1.10962e+00 -1.08595e+00 -1.07017e+00 -1.10173e+00
1.72320e+05 8.61000e+02 -1.05061e+00 -1.04819e+00 -1.05303e+00 -1.08573e+00 -1.06985e+00 -1.10161e+00
1.72480e+05 8.62000e+02 -1.07966e+00 -1.04398e+00 -1.11535e+00 -1.08551e+00 -1.06952e+00 -1.10149e+00
1.72640e+05 8.63000e+02 -1.07269e+00 -1.05805e+00 -1.08734e+00 -1.08529e+00 -1.06919e+00 -1.10139e+00
1.72800e+05 8.64000e+02 -1.08860e+00 -1.06116e+00 -1.11604e+00 -1.08508e+00 -1.06886e+00 -1.10129e+00
1.72960e+05 8.64000e+02 -1.08860e+00 -1.06116e+00 -1.11604e+00 -1.08488e+00 -1.06854e+00 -1.10121e+00
1.73120e+05 8.65000e+02 -1.08810e+00 -1.07286e+00 -1.10333e+00 -1.08468e+00 -1.06823e+00 -1.10113e+00
1.73280e+05 8.66000e+02 -1.07673e+00 -1.03184e+00 -1.12162e+00 -1.08448e+00 -1.06791e+00 -1.10106e+00
1.73440e+05 8.67000e+02 -1.09384e+00 -1.04853e+00 -1.13915e+00 -1.08429e+00 -1.06760e+00 -1.10099e+00
1.73600e+05 8.68000e+02 -1.06495e+00 -1.04905e+00 -1.08086e+00 -1.08411e+00 -1.06730e+00 -1.10093e+00
1.73760e+05 8.68000e+02 -1.06495e+00 -1.04905e+00 -1.08086e+00 -1.08394e+00 -1.06700e+00 -1.10087e+00
1.73920e+05 8.69000e+02 -1.08674e+00 -1.05201e+00 -1.12147e+00 -1.08376e+00 -1.06671e+00 -1.10082e+00
1.74080e+05 8.70000e+02 -1.08538e+00 -1.05127e+00 -1.11948e+00 -1.08361e+00 -1.06643e+00 -1.10078e+00
1.74240e+05 8.71000e+02 -1.09634e+00 -1.08775e+00 -1.10493e+00 -1.08345e+00 -1.06617e+00 -1.10073e+00
1.74400e+05 8.72000e+02 -1.10645e+00 -1.05836e+00 -1.15453e+00 -1.08330e+00 -1.06591e+00 -1.10069e+00
1.74560e+05 8.72000e+02 -1.10645e+00 -1.05836e+00 -1.15453e+00 -1.08316e+00 -1.06566e+00 -1.10065e+00
1.74720e+05 8.73000e+02 -1.06572e+00 -1.03810e+00 -1.09334e+00 -1.08302e+00 -1.06543e+00 -1.10061e+00
1.74880e+05 8.74000e+02 -1.06368e+00 -1.04950e+00 -1.07787e+00 -1.08289e+00 -1.06521e+00 -1.10058e+00
1.75040e+05 8.75000e+02 -1.07205e+00 -1.03717e+00 -1.10693e+00 -1.08277e+00 -1.06501e+00 -1.10053e+00
1.75200e+05 8.76000e+02 -1.08589e+00 -1.07232e+00 -1.09946e+00 -1.08265e+00 -1.06481e+00 -1.10049e+00
1.75360e+05 8.76000e+02 -1.08589e+00 -1.07232e+00 -1.09946e+00 -1.08254e+00 -1.06463e+00 -1.10045e+00
1.75520e+05 8.77000e+02 -1.07097e+00 -1.05147e+00 -1.09046e+00 -1.08243e+00 -1.06446e+00 -1.10040e+00
1.75680e+05 8.78000e+02 -1.05457e+00 -1.02933e+00 -1.07981e+00 -1.08233e+00 -1.06430e+00 -1.10036e+00
1.75840e+05 8.79000e+02 -1.07238e+00 -1.04176e+00 -1.10301e+00 -1.08223e+00 -1.06416e+00 -1.10031e+00
1.76000e+05 8.80000e+02 -1.09452e+00 -1.04783e+00 -1.14121e+00 -1.08214e+00 -1.06402e+00 -1.10025e+00
1.76160e+05 8.80000e+02 -1.09452e+00 -1.04783e+00 -1.14121e+00 -1.08204e+00 -1.06389e+00 -1.10020e+00
1.76320e+05 8.81000e+02 -1.07586e+00 -1.04898e+00 -1.10275e+00 -1.08196e+00 -1.06377e+00 -1.10014e+00
1.76480e+05 8.82000e+02 -1.07766e+00 -1.04986e+00 -1.10547e+00 -1.08187e+00 -1.06366e+00 -1.10009e+00
1.76640e+05 8.83000e+02 -1.05693e+00 -1.03731e+00 -1.07654e+00 -1.08179e+00 -1.06356e+00 -1.10003e+00
1.76800e+05 8.84000e+02 -1.08680e+00 -1.07941e+00 -1.09420e+00 -1.08171e+00 -1.06346e+00 -1.09996e+00
1.76960e+05 8.84000e+02 -1.08680e+00 -1.07941e+00 -1.09420e+00 -1.08164e+00 -1.06337e+00 -1.09991e+00
1.77120e+05 8.85000e+02 -1.07179e+00 -1.05424e+00 -1.08934e+00 -1.08156e+00 -1.06327e+00 -1.09985e+00
1.77280e+05 8.86000e+02 -1.07047e+00 -1.05626e+00 -1.08468e+00 -1.08150e+00 -1.06319e+00 -1.09981e+00
1.77440e+05 8.87000e+02 -1.06791e+00 -1.05812e+00 -1.07770e+00 -1.08143e+00 -1.06310e+00 -1.09975e+00
1.77600e+05 8.88000e+02 -1.08331e+00 -1.06773e+00 -1.09888e+00 -1.08137e+00 -1.06302e+00 -1.09971e+00
1.77760e+05 8.88000e+02 -1.08331e+00 -1.06773e+00 -1.09888e+00 -1.08130e+00 -1.06294e+00 -1.09967e+00
1.77920e+05 8.89000e+02 -1.07335e+00 -1.05907e+00 -1.08763e+00 -1.08124e+00 -1.06285e+00 -1.09963e+00
1.78080e+05 8.90000e+02 -1.06216e+00 -1.03806e+00 -1.08627e+00 -1.08119e+00 -1.06277e+00 -1.09960e+00
1.78240e+05 8.91000e+02 -1.06123e+00 -1.03390e+00 -1.08856e+00 -1.08113e+00 -1.06268e+00 -1.09958e+00
1.78400e+05 8.92000e+02 -1.05728e+00 -1.03695e+00 -1.07760e+00 -1.08109e+00 -1.06260e+00 -1.09957e+00
1.78560e+05 8.92000e+02 -1.05728e+00 -1.03695e+00 -1.07760e+00 -1.08103e+00 -1.06250e+00 -1.09956e+00
1.78720e+05 8.93000e+02 -1.09529e+00 -1.07506e+00 -1.11553e+00 -1.08098e+00 -1.06241e+00 -1.09956e+00
1.78880e+05 8.94000e+02 -1.07446e+00 -1.07022e+00 -1.07869e+00 -1.08094e+00 -1.06231e+00 -1.09956e+00
1.79040e+05 8.95000e+02 -1.08752e+00 -1.05853e+00 -1.11651e+00 -1.08089e+00 -1.06220e+00 -1.09957e+00
1.79200e+05 8.96000e+02 -1.10840e+00 -1.07786e+00 -1.13894e+00 -1.08084e+00 -1.06210e+00 -1.09959e+00
1.79360e+05 8.96000e+02 -1.10840e+00 -1.07786e+00 -1.13894e+00 -1.08079e+00 -1.06198e+00 -1.09960e+00
1.79520e+05 8.97000e+02 -1.06370e+00 -1.02933e+00 -1.09806e+00 -1.08075e+00 -1.06187e+00 -1.09962e+00
1.79680e+05 8.98000e+02 -1.07319e+00 -1.06857e+00 -1.07781e+00 -1.08070e+00 -1.06175e+00 -1.09965e+00
1.79840e+05 8.99000e+02 -1.06974e+00 -1.02469e+00 -1.11479e+00 -1.08065e+00 -1.06163e+00 -1.09967e+00
1.80000e+05 9.00000e+02 -1.07088e+00 -1.05418e+00 -1.08758e+00 -1.08059e+00 -1.06149e+00 -1.09969e+00
1.80160e+05 9.00000e+02 -1.07088e+00 -1.05418e+00 -1.08758e+00 -1.08054e+00 -1.06136e+00 -1.09972e+00
1.80320e+05 9.01000e+02 -1.07888e+00 -1.04293e+00 -1.11483e+00 -1.08048e+00 -1.06122e+00 -1.09974e+00
1.80480e+05 9.02000e+02 -1.07819e+00 -1.06140e+00 -1.09497e+00 -1.08042e+00 -1.06108e+00 -1.09976e+00
1.80640e+05 9.03000e+02 -1.08609e+00 -1.06741e+00 -1.10477e+00 -1.08035e+00 -1.06093e+00 -1.09976e+00
1.80800e+05 9.04000e+02 -1.08429e+00 -1.05263e+00 -1.11595e+00 -1.08028e+00 -1.06079e+00 -1.09977e+00
1.80960e+05 9.04000e+02 -1.08429e+00 -1.05263e+00 -1.11595e+00 -1.08020e+00 -1.06064e+00 -1.09976e+00
1.81120e+05 9.05000e+02 -1.06730e+00 -1.04029e+00 -1.09432e+00 -1.08012e+00 -1.06049e+00 -1.09974e+00
1.81280e+05 9.06000e+02 -1.05433e+00 -1.02275e+00 -1.08592e+00 -1.08003e+00 -1.06035e+00 -1.09972e+00
1.81440e+05 9.07000e+02 -1.06251e+00 -1.03910e+00 -1.08592e+00 -1.07994e+00 -1.06019e+00 -1.09968e+00
1.81600e+05 9.08000e+02 -1.06972e+00 -1.06062e+00 -1.07882e+00 -1.07984e+00 -1.06005e+00 -1.09963e+00
1.81760e+05 9.08000e+02 -1.06972e+00 -1.06062e+00 -1.07882e+00 -1.07974e+00 -1.05990e+00 -1.09957e+00
1.81920e+05 9.09000e+02 -1.08768e+00 -1.03580e+00 -1.13955e+00 -1.07963e+00 -1.05975e+00 -1.09950e+00
1.82080e+05 9.10000e+02 -1.06173e+00 -1.04591e+00 -1.07755e+00 -1.07951e+00 -1.05961e+00 -1.09942e+00
1.82240e+05 9.11000e+02 -1.03216e+00 -9.82585e-01 -1.08174e+00 -1.07939e+00 -1.05947e+00 -1.09932e+00
1.82400e+05 9.12000e+02 -1.08028e+00 -1.05917e+00 -1.10140e+00 -1.07927e+00 -1.05933e+00 -1.09922e+00
1.82560e+05 9.12000e+02 -1.08028e+00 -1.05917e+00 -1.10140e+00 -1.07915e+00 -1.05919e+00 -1.09911e+00
1.82720e+05 9.13000e+02 -1.05994e+00 -1.01551e+00 -1.10437e+00 -1.07902e+00 -1.05906e+00 -1.09898e+00
1.82880e+05 9.14000e+02 -1.06189e+00 -1.03543e+00 -1.08835e+00 -1.07889e+00 -1.05894e+00 -1.09884e+00
1.83040e+05 9.15000e+02 -1.06896e+00 -1.01670e+00 -1.12122e+00 -1.07876e+00 -1.05881e+00 -1.09870e+00
1.83200e+05 9.16000e+02 -1.06504e+00 -1.01935e+00 -1.11073e+00 -1.07863e+00 -1.05870e+00 -1.09856e+00
1.83360e+05 9.16000e+02 -1.06504e+00 -1.01935e+00 -1.11073e+00 -1.07849e+00 -1.05859e+00 -1.09839e+00
1.83520e+05 9.17000e+02 -1.06557e+00 -1.05114e+00 -1.08001e+00 -1.07836e+00 -1.05848e+00 -1.09824e+00
1.83680e+05 9.18000e+02 -1.06577e+00 -1.01959e+00 -1.11194e+00 -1.07823e+00 -1.05838e+00 -1.09808e+00
1.83840e+05 9.19000e+02 -1.07036e+00 -1.05218e+00 -1.08854e+00 -1.07810e+00 -1.05828e+00 -1.09792e+00
1.84000e+05 9.20000e+02 -1.07397e+00 -1.05039e+00 -1.09755e+00 -1.07797e+00 -1.05819e+00 -1.09775e+00
1.84160e+05 9.20000e+02 -1.07397e+00 -1.05039e+00 -1.09755e+00 -1.07784e+00 -1.05810e+00 -1.09758e+00
1.84320e+05 9.21000e+02 -1.07279e+00 -1.05868e+00 -1.08690e+00 -1.07771e+00 -1.05801e+00 -1.09742e+00
1.84480e+05 9.22000e+02 -1.07104e+00 -1.05275e+00 -1.08933e+00 -1.07759e+00 -1.05793e+00 -1.09726e+00
1.84640e+05 9.23000e+02 -1.05359e+00 -1.02694e+00 -1.08023e+00 -1.07747e+00 -1.05785e+00 -1.09710e+00
1.84800e+05 9.24000e+02 -1.06916e+00 -1.04060e+00 -1.09771e+00 -1.07735e+00 -1.05776e+00 -1.09694e+00
1.84960e+05 9.24000e+02 -1.06916e+00 -1.04060e+00 -1.09771e+00 -1.07723e+00 -1.05768e+00 -1.09679e+00
1.85120e+05 9.25000e+02 -1.06201e+00 -1.01194e+00 -1.11209e+00 -1.07712e+00 -1.05759e+00 -1.09664e+00
1.85280e+05 9.26000e+02 -1.05131e+00 -1.01172e+00 -1.09091e+00 -1.07700e+00 -1.05750e+00 -1.09650e+00
1.85440e+05 9.27000e+02 -1.05910e+00 -1.04421e+00 -1.07399e+00 -1.07688e+00 -1.05740e+00 -1.09636e+00
1.85600e+05 9.28000e+02 -1.05724e+00 -1.02746e+00 -1.08703e+00 -1.07676e+00 -1.05730e+00 -1.09623e+00
1.85760e+05 9.28000e+02 -1.05724e+00 -1.02746e+00 -1.08703e+00 -1.07664e+00 -1.05719e+00 -1.09609e+00
1.85920e+05 9.29000e+02 -1.06904e+00 -1.04191e+00 -1.09617e+00 -1.07652e+00 -1.05706e+00 -1.09598e+00
1.86080e+05 9.30000e+02 -1.06472e+00 -1.03791e+00 -1.09152e+00 -1.07640e+00 -1.05693e+00 -1.09586e+00
1.86240e+05 9.31000e+02 -1.03110e+00 -9.76466e-01 -1.08573e+00 -1.07627e+00 -1.05678e+00 -1.09576e+00
1.86400e+05 9.32000e+02 -1.06004e+00 -1.03740e+00 -1.08269e+00 -1.07614e+00 -1.05663e+00 -1.09565e+00
1.86560e+05 9.32000e+02 -1.06004e+00 -1.03740e+00 -1.08269e+00 -1.07600e+00 -1.05645e+00 -1.09555e+00
1.86720e+05 9.33000e+02 -1.07154e+00 -1.05325e+00 -1.08983e+00 -1.07586e+00 -1.05627e+00 -1.09545e+00
1.86880e+05 9.34000e+02 -1.05370e+00 -1.01435e+00 -1.09304e+00 -1.07571e+00 -1.05606e+00 -1.09537e+00
1.87040e+05 9.35000e+02 -1.05355e+00 -1.01091e+00 -1.09618e+00 -1.07556e+00 -1.05584e+00 -1.09529e+00
1.87200e+05 9.36000e+02 -1.06169e+00 -1.02444e+00 -1.09894e+00 -1.07540e+00 -1.05560e+00 -1.09521e+00
1.87360e+05 9.36000e+02 -1.06169e+00 -1.02444e+00 -1.09894e+00 -1.07524e+00 -1.05535e+00 -1.09513e+00
1.87520e+05 9.37000e+02 -1.06556e+00 -1.05325e+00 -1.07787e+00 -1.07507e+00 -1.05507e+00 -1.09506e+00
1.87680e+05 9.38000e+02 -1.07492e+00 -1.07070e+00 -1.07914e+00 -1.07489e+00 -1.05478e+00 -1.09500e+00
1.87840e+05 9.39000e+02 -1.04586e+00 -1.03752e+00 -1.05419e+00 -1.07471e+00 -1.05448e+00 -1.09493e+00
1.88000e+05 9.40000e+02 -1.05304e+00 -1.03155e+00 -1.07454e+00 -1.07452e+00 -1.05416e+00 -1.09488e+00
1.88160e+05 9.40000e+02 -1.05304e+00 -1.03155e+00 -1.07454e+00 -1.07432e+00 -1.05383e+00 -1.09482e+00
1.88320e+05 9.41000e+02 -1.05929e+00 -1.05535e+00 -1.06324e+00 -1.07412e+00 -1.05349e+00 -1.09476e+00
1.88480e+05 9.42000e+02 -1.07492e+00 -1.06061e+00 -1.08923e+00 -1.07392e+00 -1.05313e+00 -1.09471e+00
1.88640e+05 9.43000e+02 -1.07539e+00 -1.03970e+00 -1.11107e+00 -1.07371e+00 -1.05276e+00 -1.09465e+00
1.88800e+05 9.44000e+02 -1.06345e+00 -1.03648e+00 -1.09043e+00 -1.07349e+00 -1.05237e+00 -1.09460e+00
1.88960e+05 9.44000e+02 -1.06345e+00 -1.03648e+00 -1.09043e+00 -1.07326e+00 -1.05198e+00 -1.09454e+00
1.89120e+05 9.45000e+02 -1.06499e+00 -1.03934e+00 -1.09064e+00 -1.07303e+00 -1.05158e+00 -1.09448e+00
1.89280e+05 9.46000e+02 -1.06471e+00 -1.02646e+00 -1.10297e+00 -1.07280e+00 -1.05117e+00 -1.09443e+00
1.89440e+05 9.47000e+02 -1.05348e+00 -1.03478e+00 -1.07219e+00 -1.07255e+00 -1.05074e+00 -1.09437e+00
1.89600e+05 9.48000e+02 -1.07461e+00 -1.06501e+00 -1.08421e+00 -1.07231e+00 -1.05032e+00 -1.09430e+00
1.89760e+05 9.48000e+02 -1.07461e+00 -1.06501e+00 -1.08421e+00 -1.07206e+00 -1.04988e+00 -1.09424e+00
1.89920e+05 9.49000e+02 -1.07318e+00 -1.04870e+00 -1.09766e+00 -1.07180e+00 -1.04943e+00 -1.09417e+00
1.90080e+05 9.50000e+02 -1.07356e+00 -1.06866e+00 -1.07845e+00 -1.07154e+00 -1.04899e+00 -1.09409e+00
1.90240e+05 9.51000e+02 -1.06633e+00 -1.05139e+00 -1.08128e+00 -1.07127e+00 -1.04853e+00 -1.09402e+00
1.90400e+05 9.52000e+02 -1.05416e+00 -1.03645e+00 -1.07187e+00 -1.07101e+00 -1.04808e+00 -1.09393e+00
1.90560e+05 9.52000e+02 -1.05416e+00 -1.03645e+00 -1.07187e+00 -1.07073e+00 -1.04762e+00 -1.09384e+00
1.90720e+05 9.53000e+02 -1.04922e+00 -1.03802e+00 -1.06042e+00 -1.07045e+00 -1.04715e+00 -1.09375e+00
1.90880e+05 9.54000e+02 -1.07938e+00 -1.05617e+00 -1.10259e+00 -1.07017e+00 -1.04669e+00 -1.09365e+00
1.91040e+05 9.55000e+02 -1.05989e+00 -1.03521e+00 -1.08457e+00 -1.06989e+00 -1.04623e+00 -1.09355e+00
1.91200e+05 9.56000e+02 -1.07669e+00 -1.05405e+00 -1.09933e+00 -1.06961e+00 -1.04578e+00 -1.09343e+00
1.91360e+05 9.56000e+02 -1.07669e+00 -1.05405e+00 -1.09933e+00 -1.06932e+00 -1.04533e+00 -1.09331e+00
1.91520e+05 9.57000e+02 -1.08462e+00 -1.06542e+00 -1.10382e+00 -1.06904e+00 -1.04489e+00 -1.09319e+00
1.91680e+05 9.58000e+02 -1.05653e+00 -1.03361e+00 -1.07944e+00 -1.06875e+00 -1.04445e+00 -1.09305e+00
1.91840e+05 9.59000e+02 -1.08196e+00 -1.07337e+00 -1.09055e+00 -1.06847e+00 -1.04403e+00 -1.09290e+00
1.92000e+05 9.60000e+02 -1.05212e+00 -1.03430e+00 -1.06993e+00 -1.06818e+00 -1.04361e+00 -1.09275e+00
1.92160e+05 9.60000e+02 -1.05212e+00 -1.03430e+00 -1.06993e+00 -1.06791e+00 -1.04322e+00 -1.09259e+00
1.92320e+05 9.61000e+02 -1.06008e+00 -1.04696e+00 -1.07320e+00 -1.06763e+00 -1.04283e+00 -1.09242e+00
1.92480e+05 9.62000e+02 -1.04999e+00 -1.02498e+00 -1.07500e+00 -1.06736e+00 -1.04247e+00 -1.09225e+00
1.92640e+05 9.63000e+02 -1.04582e+00 -1.02257e+00 -1.06907e+00 -1.06709e+00 -1.04211e+00 -1.09207e+00
1.92800e+05 9.64000e+02 -1.06906e+00 -1.06477e+00 -1.07335e+00 -1.06683e+00 -1.04179e+00 -1.09188e+00
1.92960e+05 9.64000e+02 -1.06906e+00 -1.06477e+00 -1.07335e+00 -1.06658e+00 -1.04148e+00 -1.09168e+00
1.93120e+05 9.65000e+02 -1.04687e+00 -1.03180e+00 -1.06194e+00 -1.06634e+00 -1.04120e+00 -1.09148e+00
1.93280e+05 9.66000e+02 -1.06511e+00 -1.05491e+00 -1.07531e+00 -1.06611e+00 -1.04095e+00 -1.09127e+00
1.93440e+05 9.67000e+02 -1.06093e+00 -1.04731e+00 -1.07455e+00 -1.06588e+00 -1.04071e+00 -1.09106e+00
1.93600e+05 9.68000e+02 -1.04008e+00 -9.97276e-01 -1.08288e+00 -1.06567e+00 -1.04051e+00 -1.09083e+00
1.93760e+05 9.68000e+02 -1.04008e+00 -9.97276e-01 -1.08288e+00 -1.06547e+00 -1.04032e+00 -1.09061e+00
1.93920e+05 9.69000e+02 -1.06781e+00 -1.05447e+00 -1.08115e+00 -1.06528e+00 -1.04017e+00 -1.09038e+00
1.94080e+05 9.70000e+02 -1.05202e+00 -1.02562e+00 -1.07842e+00 -1.06510e+00 -1.04005e+00 -1.09015e+00
1.94240e+05 9.71000e+02 -1.03932e+00 -1.00098e+00 -1.07766e+00 -1.06493e+00 -1.03995e+00 -1.08991e+00
1.94400e+05 9.72000e+02 -1.04563e+00 -1.02289e+00 -1.06837e+00 -1.06478e+00 -1.03988e+00 -1.08968e+00
1.94560e+05 9.72000e+02 -1.04563e+00 -1.02289e+00 -1.06837e+00 -1.06464e+00 -1.03985e+00 -1.08943e+00
1.94720e+05 9.73000e+02 -1.04684e+00 -1.01111e+00 -1.08257e+00 -1.06451e+00 -1.03984e+00 -1.08919e+00
1.94880e+05 9.74000e+02 -1.05441e+00 -1.03331e+00 -1.07551e+00 -1.06439e+00 -1.03985e+00 -1.08893e+00
1.95040e+05 9.75000e+02 -1.05948e+00 -1.04568e+00 -1.07328e+00 -1.06429e+00 -1.03990e+00 -1.08869e+00
1.95200e+05 9.76000e+02 -1.05035e+00 -1.03094e+00 -1.06976e+00 -1.06420e+00 -1.03997e+00 -1.08843e+00
1.95360e+05 9.76000e+02 -1.05035e+00 -1.03094e+00 -1.06976e+00 -1.06412e+00 -1.04007e+00 -1.08817e+00
1.95520e+05 9.77000e+02 -1.05777e+00 -1.05154e+00 -1.06400e+00 -1.06405e+00 -1.04019e+00 -1.08792e+00
1.95680e+05 9.78000e+02 -1.06917e+00 -1.04930e+00 -1.08903e+00 -1.06399e+00 -1.04034e+00 -1.08765e+00
1.95840e+05 9.79000e+02 -1.05553e+00 -1.04333e+00 -1.06773e+00 -1.06394e+00 -1.04050e+00 -1.08739e+00
1.96000e+05 9.80000e+02 -1.04342e+00 -1.03145e+00 -1.05539e+00 -1.06390e+00 -1.04068e+00 -1.08712e+00
1.96160e+05 9.80000e+02 -1.04342e+00 -1.03145e+00 -1.05539e+00 -1.06386e+00 -1.04088e+00 -1.08684e+00
1.96320e+05 9.81000e+02 -1.05479e+00 -1.03431e+00 -1.07528e+00 -1.06383e+00 -1.04110e+00 -1.08657e+00
1.96480e+05 9.82000e+02 -1.07931e+00 -1.06433e+00 -1.09430e+00 -1.06381e+00 -1.04133e+00 -1.08629e+00
1.96640e+05 9.83000e+02 -1.05419e+00 -1.03540e+00 -1.07298e+00 -1.06378e+00 -1.04158e+00 -1.08599e+00
1.96800e+05 9.84000e+02 -1.06814e+00 -1.03391e+00 -1.10237e+00 -1.06376e+00 -1.04182e+00 -1.08570e+00
1.96960e+05 9.84000e+02 -1.06814e+00 -1.03391e+00 -1.10237e+00 -1.06374e+00 -1.04208e+00 -1.08539e+00
1.97120e+05 9.85000e+02 -1.06185e+00 -1.05957e+00 -1.06412e+00 -1.06371e+00 -1.04234e+00 -1.08509e+00
1.97280e+05 9.86000e+02 -1.05767e+00 -1.04458e+00 -1.07076e+00 -1.06369e+00 -1.04260e+00 -1.08478e+00
1.97440e+05 9.87000e+02 -1.05531e+00 -1.05449e+00 -1.05613e+00 -1.06366e+00 -1.04286e+00 -1.08446e+00
1.97600e+05 9.88000e+02 -1.06923e+00 -1.05943e+00 -1.07904e+00 -1.06363e+00 -1.04312e+00 -1.08414e+00
1.97760e+05 9.88000e+02 -1.06923e+00 -1.05943e+00 -1.07904e+00 -1.06358e+00 -1.04336e+00 -1.08380e+00
1.97920e+05 9.89000e+02 -1.04731e+00 -1.01004e+00 -1.08457e+00 -1.06353e+00 -1.04360e+00 -1.08347e+00
1.98080e+05 9.90000e+02 -1.05726e+00 -1.03645e+00 -1.07806e+00 -1.06348e+00 -1.04383e+00 -1.08312e+00
1.98240e+05 9.91000e+02 -1.04943e+00 -1.03385e+00 -1.06501e+00 -1.06341e+00 -1.04404e+00 -1.08278e+00
1.98400e+05 9.92000e+02 -1.05414e+00 -1.02797e+00 -1.08031e+00 -1.06333e+00 -1.04424e+00 -1.08243e+00
1.98560e+05 9.92000e+02 -1.05414e+00 -1.02797e+00 -1.08031e+00 -1.06325e+00 -1.04442e+00 -1.08208e+00
1.98720e+05 9.93000e+02 -1.07325e+00 -1.05004e+00 -1.09645e+00 -1.06316e+00 -1.04459e+00 -1.08172e+00
1.98880e+05 9.94000e+02 -1.06483e+00 -1.04839e+00 -1.08127e+00 -1.06305e+00 -1.04473e+00 -1.08137e+00
1.99040e+05 9.95000e+02 -1.06490e+00 -1.02115e+00 -1.10865e+00 -1.06293e+00 -1.04487e+00 -1.08100e+00
1.99200e+05 9.96000e+02 -1.06214e+00 -1.02935e+00 -1.09492e+00 -1.06281e+00 -1.04497e+00 -1.08065e+00
1.99360e+05 9.96000e+02 -1.06214e+00 -1.02935e+00 -1.09492e+00 -1.06268e+00 -1.04507e+00 -1.08029e+00
1.99520e+05 9.97000e+02 -1.05329e+00 -1.04172e+00 -1.06486e+00 -1.06253e+00 -1.04513e+00 -1.07993e+00
1.99680e+05 9.98000e+02 -1.06209e+00 -1.05263e+00 -1.07155e+00 -1.06238e+00 -1.04519e+00 -1.07958e+00
1.99840e+05 9.99000e+02 -1.05274e+00 -1.05005e+00 -1.05543e+00 -1.06222e+00 -1.04523e+00 -1.07922e+00


==> sloshing_sac.dat <==
0.00000e+00 0.00000e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
1.60000e+02 0.00000e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
3.20000e+02 1.00000e+00 -6.68692e+00 -5.88531e+00 -7.48854e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
4.80000e+02 2.00000e+00 -6.21471e+00 -5.60418e+00 -6.82524e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
6.40000e+02 3.00000e+00 -5.95861e+00 -5.81897e+00 -6.09824e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
8.00000e+02 4.00000e+00 -6.63865e+00 -5.83243e+00 -7.44487e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
9.60000e+02 4.00000e+00 -6.63865e+00 -5.83243e+00 -7.44487e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
1.12000e+03 5.00000e+00 -3.95135e+00 -2.74150e+00 -5.16119e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
1.28000e+03 6.00000e+00 -4.60555e+00 -2.31127e+00 -6.89983e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
1.44000e+03 7.00000e+00 -5.61129e+00 -2.58326e+00 -8.63932e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
1.60000e+03 8.00000e+00 -3.80470e+00 -1.87040e+00 -5.73901e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
1.76000e+03 8.00000e+00 -3.80470e+00 -1.87040e+00 -5.73901e+00 -6.31346e+00 -5.50278e+00 -7.12414e+00
1.92000e+03 9.00000e+00 -3.31283e+00 -2.58680e+00 -4.03887e+00 -6.31346e+00 -5.50279e+00 -7.12413e+00
2.08000e+03 1.00000e+01 -3.18743e+00 -1.38340e+00 -4.99146e+00 -6.31346e+00 -5.50280e+00 -7.12413e+00
2.24000e+03 1.10000e+01 -2.72427e+00 -1.81935e+00 -3.62919e+00 -6.31347e+00 -5.50281e+00 -7.12412e+00
2.40000e+03 1.20000e+01 -2.65284e+00 -1.40730e+00 -3.89837e+00 -6.31347e+00 -5.50283e+00 -7.12411e+00
2.56000e+03 1.20000e+01 -2.65284e+00 -1.40730e+00 -3.89837e+00 -6.31347e+00 -5.50287e+00 -7.12407e+00
2.72000e+03 1.30000e+01 -2.39713e+00 -1.64001e+00 -3.15424e+00 -6.31346e+00 -5.50293e+00 -7.12400e+00
2.88000e+03 1.40000e+01 -2.21590e+00 -1.57794e+00 -2.85386e+00 -6.31344e+00 -5.50301e+00 -7.12388e+00
3.04000e+03 1.50000e+01 -2.70518e+00 -1.20071e+00 -4.20965e+00 -6.31341e+00 -5.50314e+00 -7.12368e+00
3.20000e+03 1.60000e+01 -1.81669e+00 -1.52151e+00 -2.11186e+00 -6.31332e+00 -5.50331e+00 -7.12334e+00
3.36000e+03 1.60000e+01 -1.81669e+00 -1.52151e+00 -2.11186e+00 -6.31318e+00 -5.50354e+00 -7.12283e+00
3.52000e+03 1.70000e+01 -1.86663e+00 -1.51339e+00 -2.21987e+00 -6.31296e+00 -5.50386e+00 -7.12206e+00
3.68000e+03 1.80000e+01 -1.76049e+00 -1.50439e+00 -2.01659e+00 -6.31260e+00 -5.50426e+00 -7.12094e+00
3.84000e+03 1.90000e+01 -1.95282e+00 -1.40691e+00 -2.49873e+00 -6.31206e+00 -5.50476e+00 -7.11936e+00
4.00000e+03 2.00000e+01 -1.99345e+00 -1.48488e+00 -2.50202e+00 -6.31127e+00 -5.50536e+00 -7.11718e+00
4.16000e+03 2.00000e+01 -1.99345e+00 -1.48488e+00 -2.50202e+00 -6.31017e+00 -5.50608e+00 -7.11425e+00
4.32000e+03 2.10000e+01 -1.87992e+00 -1.46225e+00 -2.29760e+00 -6.30865e+00 -5.50692e+00 -7.11038e+00
4.48000e+03 2.20000e+01 -1.80271e+00 -1.48590e+00 -2.11952e+00 -6.30661e+00 -5.50785e+00 -7.10537e+00
4.64000e+03 2.30000e+01 -1.83493e+00 -1.51690e+00 -2.15296e+00 -6.30393e+00 -5.50886e+00 -7.09900e+00
4.80000e+03 2.40000e+01 -1.80413e+00 -1.33165e+00 -2.27661e+00 -6.30046e+00 -5.50990e+00 -7.09103e+00
4.96000e+03 2.40000e+01 -1.80413e+00 -1.33165e+00 -2.27661e+00 -6.29606e+00 -5.51092e+00 -7.08120e+00
5.12000e+03 2.50000e+01 -1.88168e+00 -1.41065e+00 -2.35271e+00 -6.29055e+00 -5.51186e+00 -7.06924e+00
5.28000e+03 2.60000e+01 -1.75867e+00 -1.38121e+00 -2.13613e+00 -6.28376e+00 -5.51262e+00 -7.05489e+00
5.44000e+03 2.70000e+01 -1.73166e+00 -1.38083e+00 -2.08248e+00 -6.27548e+00 -5.51309e+00 -7.03788e+00
5.60000e+03 2.80000e+01 -1.96831e+00 -1.56861e+00 -2.36801e+00 -6.26554e+00 -5.51315e+00 -7.01792e+00
5.76000e+03 2.80000e+01 -1.96831e+00 -1.56861e+00 -2.36801e+00 -6.25371e+00 -5.51264e+00 -6.99478e+00
5.92000e+03 2.90000e+01 -1.90835e+00 -1.48024e+00 -2.33646e+00 -6.23979e+00 -5.51140e+00 -6.96819e+00
6.08000e+03 3.00000e+01 -1.90206e+00 -1.48042e+00 -2.32370e+00 -6.22359e+00 -5.50925e+00 -6.93793e+00
6.24000e+03 3.10000e+01 -1.87556e+00 -1.44935e+00 -2.30177e+00 -6.20489e+00 -5.50598e+00 -6.90380e+00
6.40000e+03 3.20000e+01 -1.83606e+00 -1.40800e+00 -2.26412e+00 -6.18350e+00 -5.50138e+00 -6.86563e+00
6.56000e+03 3.20000e+01 -1.83606e+00 -1.40800e+00 -2.26412e+00 -6.15925e+00 -5.49522e+00 -6.82327e+00
6.72000e+03 3.30000e+01 -1.81087e+00 -1.51350e+00 -2.10825e+00 -6.13195e+00 -5.48728e+00 -6.77662e+00
6.88000e+03 3.40000e+01 -1.88484e+00 -1.42247e+00 -2.34720e+00 -6.10146e+00 -5.47729e+00 -6.72563e+00
7.04000e+03 3.50000e+01 -1.95922e+00 -1.47631e+00 -2.44213e+00 -6.06764e+00 -5.46502e+00 -6.67026e+00
7.20000e+03 3.60000e+01 -1.77497e+00 -1.45164e+00 -2.09831e+00 -6.03039e+00 -5.45022e+00 -6.61056e+00
7.36000e+03 3.60000e+01 -1.77497e+00 -1.45164e+00 -2.09831e+00 -5.98962e+00 -5.43265e+00 -6.54659e+00
7.52000e+03 3.70000e+01 -1.79451e+00 -1.42180e+00 -2.16722e+00 -5.94527e+00 -5.41207e+00 -6.47847e+00
7.68000e+03 3.80000e+01 -1.79940e+00 -1.53151e+00 -2.06729e+00 -5.89730e+00 -5.38823e+00 -6.40638e+00
7.84000e+03 3.90000e+01 -1.78346e+00 -1.30133e+00 -2.26559e+00 -5.84571e+00 -5.36090e+00 -6.33052e+00
8.00000e+03 4.00000e+01 -1.76997e+00 -1.29785e+00 -2.24209e+00 -5.79052e+00 -5.32986e+00 -6.25118e+00
8.16000e+03 4.00000e+01 -1.76997e+00 -1.29785e+00 -2.24209e+00 -5.73178e+00 -5.29488e+00 -6.16868e+00
8.32000e+03 4.10000e+01 -1.88915e+00 -1.44620e+00 -2.33210e+00 -5.66957e+00 -5.25575e+00 -6.08338e+00
8.48000e+03 4.20000e+01 -1.78638e+00 -1.44971e+00 -2.12304e+00 -5.60398e+00 -5.21226e+00 -5.99571e+00
8.64000e+03 4.30000e+01 -1.82630e+00 -1.37420e+00 -2.27840e+00 -5.53516e+00 -5.16421e+00 -5.90611e+00
8.80000e+03 4.40000e+01 -1.82939e+00 -1.37030e+00 -2.28848e+00 -5.46325e+00 -5.11142e+00 -5.81508e+00
8.96000e+03 4.40000e+01 -1.82939e+00 -1.37030e+00 -2.28848e+00 -5.38843e+00 -5.05373e+00 -5.72313e+00
9.12000e+03 4.50000e+01 -1.74898e+00 -1.36193e+00 -2.13604e+00 -5.31089e+00 -4.99102e+00 -5.63075e+00
9.28000e+03 4.60000e+01 -1.73662e+00 -1.41705e+00 -2.05619e+00 -5.23084e+00 -4.92323e+00 -5.53845e+00
9.44000e+03 4.70000e+01 -1.66409e+00 -1.37492e+00 -1.95327e+00 -5.14851e+00 -4.85036e+00 -5.44665e+00
9.60000e+03 4.80000e+01 -1.76369e+00 -1.37201e+00 -2.15537e+00 -5.06413e+00 -4.77258e+00 -5.35568e+00
9.76000e+03 4.80000e+01 -1.76369e+00 -1.37201e+00 -2.15537e+00 -4.97796e+00 -4.69012e+00 -5.26580e+00
9.92000e+03 4.90000e+01 -1.67387e+00 -1.38418e+00 -1.96356e+00 -4.89025e+00 -4.60338e+00 -5.17712e+00
1.00800e+04 5.00000e+01 -1.61701e+00 -1.35438e+00 -1.87964e+00 -4.80127e+00 -4.51285e+00 -5.08968e+00
1.02400e+04 5.10000e+01 -1.78432e+00 -1.34820e+00 -2.22045e+00 -4.71126e+00 -4.41910e+00 -5.00341e+00
1.04000e+04 5.20000e+01 -1.73407e+00 -1.46230e+00 -2.00583e+00 -4.62050e+00 -4.32277e+00 -4.91823e+00
1.05600e+04 5.20000e+01 -1.73407e+00 -1.46230e+00 -2.00583e+00 -4.52924e+00 -4.22448e+00 -4.83399e+00
1.07200e+04 5.30000e+01 -1.68725e+00 -1.31981e+00 -2.05470e+00 -4.43773e+00 -4.12485e+00 -4.75061e+00
1.08800e+04 5.40000e+01 -1.77564e+00 -1.28567e+00 -2.26561e+00 -4.34623e+00 -4.02447e+00 -4.66799e+00
1.10400e+04 5.50000e+01 -1.74508e+00 -1.32179e+00 -2.16837e+00 -4.25498e+00 -3.92387e+00 -4.58609e+00
1.12000e+04 5.60000e+01 -1.74889e+00 -1.32047e+00 -2.17731e+00 -4.16420e+00 -3.82354e+00 -4.50487e+00
1.13600e+04 5.60000e+01 -1.74889e+00 -1.32047e+00 -2.17731e+00 -4.07412e+00 -3.72388e+00 -4.42436e+00
1.15200e+04 5.70000e+01 -1.73129e+00 -1.37406e+00 -2.08851e+00 -3.98493e+00 -3.62528e+00 -4.34459e+00
1.16800e+04 5.80000e+01 -1.74035e+00 -1.29253e+00 -2.18816e+00 -3.89684e+00 -3.52806e+00 -4.26562e+00
1.18400e+04 5.90000e+01 -1.75217e+00 -1.31493e+00 -2.18941e+00 -3.81002e+00 -3.43252e+00 -4.18752e+00
1.20000e+04 6.00000e+01 -1.63317e+00 -1.26444e+00 -2.00189e+00 -3.72463e+00 -3.33889e+00 -4.11037e+00
1.21600e+04 6.00000e+01 -1.63317e+00 -1.26444e+00 -2.00189e+00 -3.64083e+00 -3.24736e+00 -4.03429e+00
1.23200e+04 6.10000e+01 -1.73465e+00 -1.35383e+00 -2.11547e+00 -3.55874e+00 -3.15813e+00 -3.95935e+00
1.24800e+04 6.20000e+01 -1.69483e+00 -1.33073e+00 -2.05892e+00 -3.47849e+00 -3.07133e+00 -3.88565e+00
1.26400e+04 6.30000e+01 -1.73194e+00 -1.33031e+00 -2.13358e+00 -3.40019e+00 -2.98708e+00 -3.81329e+00
1.28000e+04 6.40000e+01 -1.69381e+00 -1.26403e+00 -2.12358e+00 -3.32391e+00 -2.90547e+00 -3.74234e+00
1.29600e+04 6.40000e+01 -1.69381e+00 -1.26403e+00 -2.12358e+00 -3.24974e+00 -2.82656e+00 -3.67291e+00
1.31200e+04 6.50000e+01 -1.66203e+00 -1.25722e+00 -2.06684e+00 -3.17773e+00 -2.75042e+00 -3.60504e+00
1.32800e+04 6.60000e+01 -1.68574e+00 -1.22120e+00 -2.15028e+00 -3.10793e+00 -2.67705e+00 -3.53882e+00
1.34400e+04 6.70000e+01 -1.70528e+00 -1.17105e+00 -2.23951e+00 -3.04040e+00 -2.60649e+00 -3.47430e+00
1.36000e+04 6.80000e+01 -1.67366e+00 -1.25026e+00 -2.09706e+00 -2.97513e+00 -2.53874e+00 -3.41152e+00
1.37600e+04 6.80000e+01 -1.67366e+00 -1.25026e+00 -2.09706e+00 -2.91215e+00 -2.47376e+00 -3.35054e+00
1.39200e+04 6.90000e+01 -1.66808e+00 -1.23430e+00 -2.10186e+00 -2.85146e+00 -2.41155e+00 -3.29138e+00
1.40800e+04 7.00000e+01 -1.76007e+00 -1.21671e+00 -2.30343e+00 -2.79306e+00 -2.35205e+00 -3.23407e+00
1.42400e+04 7.10000e+01 -1.57925e+00 -1.33764e+00 -1.82086e+00 -2.73693e+00 -2.29524e+00 -3.17862e+00
1.44000e+04 7.20000e+01 -1.64853e+00 -1.25223e+00 -2.04483e+00 -2.68305e+00 -2.24105e+00 -3.12504e+00
1.45600e+04 7.20000e+01 -1.64853e+00 -1.25223e+00 -2.04483e+00 -2.63138e+00 -2.18943e+00 -3.07334e+00
1.47200e+04 7.30000e+01 -1.54117e+00 -1.20667e+00 -1.87567e+00 -2.58191e+00 -2.14029e+00 -3.02352e+00
1.48800e+04 7.40000e+01 -1.59463e+00 -1.26495e+00 -1.92431e+00 -2.53457e+00 -2.09358e+00 -2.97556e+00
1.50400e+04 7.50000e+01 -1.62989e+00 -1.25438e+00 -2.00540e+00 -2.48933e+00 -2.04921e+00 -2.92946e+00
1.52000e+04 7.60000e+01 -1.72141e+00 -1.38886e+00 -2.05396e+00 -2.44614e+00 -2.00710e+00 -2.88518e+00
1.53600e+04 7.60000e+01 -1.72141e+00 -1.38886e+00 -2.05396e+00 -2.40495e+00 -1.96719e+00 -2.84271e+00
1.55200e+04 7.70000e+01 -1.65660e+00 -1.29333e+00 -2.01987e+00 -2.36570e+00 -1.92937e+00 -2.80202e+00
1.56800e+04 7.80000e+01 -1.57041e+00 -1.33260e+00 -1.80821e+00 -2.32833e+00 -1.89356e+00 -2.76310e+00
1.58400e+04 7.90000e+01 -1.57962e+00 -1.22646e+00 -1.93277e+00 -2.29278e+00 -1.85969e+00 -2.72587e+00
1.60000e+04 8.00000e+01 -1.62326e+00 -1.28928e+00 -1.95725e+00 -2.25898e+00 -1.82765e+00 -2.69032e+00
1.61600e+04 8.00000e+01 -1.62326e+00 -1.28928e+00 -1.95725e+00 -2.22689e+00 -1.79736e+00 -2.65642e+00
1.63200e+04 8.10000e+01 -1.60819e+00 -1.34985e+00 -1.86653e+00 -2.19642e+00 -1.76874e+00 -2.62411e+00
1.64800e+04 8.20000e+01 -1.66558e+00 -1.31706e+00 -2.01411e+00 -2.16753e+00 -1.74171e+00 -2.59335e+00
1.66400e+04 8.30000e+01 -1.56251e+00 -1.26485e+00 -1.86017e+00 -2.14014e+00 -1.71617e+00 -2.56410e+00
1.68000e+04 8.40000e+01 -1.61700e+00 -1.35524e+00 -1.87876e+00 -2.11418e+00 -1.69206e+00 -2.53631e+00
1.69600e+04 8.40000e+01 -1.61700e+00 -1.35524e+00 -1.87876e+00 -2.08960e+00 -1.66928e+00 -2.50993e+00
1.71200e+04 8.50000e+01 -1.68625e+00 -1.41303e+00 -1.95947e+00 -2.06634e+00 -1.64778e+00 -2.48491e+00
1.72800e+04 8.60000e+01 -1.66736e+00 -1.31108e+00 -2.02365e+00 -2.04433e+00 -1.62746e+00 -2.46120e+00
1.74400e+04 8.70000e+01 -1.62329e+00 -1.27367e+00 -1.97291e+00 -2.02350e+00 -1.60826e+00 -2.43874e+00
1.76000e+04 8.80000e+01 -1.66311e+00 -1.24271e+00 -2.08350e+00 -2.00380e+00 -1.59011e+00 -2.41749e+00
1.77600e+04 8.80000e+01 -1.66311e+00 -1.24271e+00 -2.08350e+00 -1.98517e+00 -1.57295e+00 -2.39738e+00
1.79200e+04 8.90000e+01 -1.68910e+00 -1.25719e+00 -2.12102e+00 -1.96755e+00 -1.55673e+00 -2.37837e+00
1.80800e+04 9.00000e+01 -1.66197e+00 -1.33746e+00 -1.98648e+00 -1.95089e+00 -1.54138e+00 -2.36039e+00
1.82400e+04 9.10000e+01 -1.66759e+00 -1.33031e+00 -2.00487e+00 -1.93513e+00 -1.52685e+00 -2.34340e+00
1.84000e+04 9.20000e+01 -1.57824e+00 -1.26841e+00 -1.88808e+00 -1.92021e+00 -1.51309e+00 -2.32734e+00
1.85600e+04 9.20000e+01 -1.57824e+00 -1.26841e+00 -1.88808e+00 -1.90610e+00 -1.50006e+00 -2.31214e+00
1.87200e+04 9.30000e+01 -1.61000e+00 -1.39482e+00 -1.82518e+00 -1.89274e+00 -1.48771e+00 -2.29777e+00
1.88800e+04 9.40000e+01 -1.58006e+00 -1.30655e+00 -1.85356e+00 -1.88008e+00 -1.47601e+00 -2.28415e+00
1.90400e+04 9.50000e+01 -1.67491e+00 -1.24118e+00 -2.10864e+00 -1.86808e+00 -1.46490e+00 -2.27126e+00
1.92000e+04 9.60000e+01 -1.59415e+00 -1.31721e+00 -1.87109e+00 -1.85670e+00 -1.45439e+00 -2.25902e+00
1.93600e+04 9.60000e+01 -1.59415e+00 -1.31721e+00 -1.87109e+00 -1.84590e+00 -1.44441e+00 -2.24739e+00
1.95200e+04 9.70000e+01 -1.57380e+00 -1.30507e+00 -1.84252e+00 -1.83564e+00 -1.43495e+00 -2.23633e+00
1.96800e+04 9.80000e+01 -1.59648e+00 -1.33599e+00 -1.85698e+00 -1.82589e+00 -1.42599e+00 -2.22578e+00
1.98400e+04 9.90000e+01 -1.61493e+00 -1.29692e+00 -1.93294e+00 -1.81662e+00 -1.41751e+00 -2.21572e+00
2.00000e+04 1.00000e+02 -1.55327e+00 -1.30106e+00 -1.80549e+00 -1.80778e+00 -1.40948e+00 -2.20609e+00
2.01600e+04 1.00000e+02 -1.55327e+00 -1.30106e+00 -1.80549e+00 -1.79937e+00 -1.40187e+00 -2.19687e+00
2.03200e+04 1.01000e+02 -1.62094e+00 -1.31159e+00 -1.93030e+00 -1.79135e+00 -1.39468e+00 -2.18802e+00
2.04800e+04 1.02000e+02 -1.56297e+00 -1.31327e+00 -1.81267e+00 -1.78369e+00 -1.38788e+00 -2.17950e+00
2.06400e+04 1.03000e+02 -1.59785e+00 -1.34880e+00 -1.84690e+00 -1.77638e+00 -1.38147e+00 -2.17129e+00
2.08000e+04 1.04000e+02 -1.57861e+00 -1.35640e+00 -1.80082e+00 -1.76941e+00 -1.37543e+00 -2.16338e+00
2.09600e+04 1.04000e+02 -1.57861e+00 -1.35640e+00 -1.80082e+00 -1.76274e+00 -1.36975e+00 -2.15572e+00
2.11200e+04 1.05000e+02 -1.56297e+00 -1.28911e+00 -1.83683e+00 -1.75636e+00 -1.36440e+00 -2.14831e+00
2.12800e+04 1.06000e+02 -1.55744e+00 -1.29172e+00 -1.82316e+00 -1.75026e+00 -1.35938e+00 -2.14113e+00
2.14400e+04 1.07000e+02 -1.54625e+00 -1.27915e+00 -1.81335e+00 -1.74442e+00 -1.35469e+00 -2.13416e+00
2.16000e+04 1.08000e+02 -1.57347e+00 -1.33711e+00 -1.80982e+00 -1.73884e+00 -1.35029e+00 -2.12738e+00
2.17600e+04 1.08000e+02 -1.57347e+00 -1.33711e+00 -1.80982e+00 -1.73349e+00 -1.34618e+00 -2.12080e+00
2.19200e+04 1.09000e+02 -1.56040e+00 -1.31518e+00 -1.80563e+00 -1.72837e+00 -1.34236e+00 -2.11438e+00
2.20800e+04 1.10000e+02 -1.54840e+00 -1.27251e+00 -1.82429e+00 -1.72347e+00 -1.33880e+00 -2.10813e+00
2.22400e+04 1.11000e+02 -1.52464e+00 -1.26300e+00 -1.78627e+00 -1.71877e+00 -1.33551e+00 -2.10204e+00
2.24000e+04 1.12000e+02 -1.64782e+00 -1.34842e+00 -1.94722e+00 -1.71427e+00 -1.33246e+00 -2.09609e+00
2.25600e+04 1.12000e+02 -1.64782e+00 -1.34842e+00 -1.94722e+00 -1.70996e+00 -1.32964e+00 -2.09029e+00
2.27200e+04 1.13000e+02 -1.64854e+00 -1.41073e+00 -1.88635e+00 -1.70583e+00 -1.32705e+00 -2.08461e+00
2.28800e+04 1.14000e+02 -1.58816e+00 -1.33426e+00 -1.84206e+00 -1.70186e+00 -1.32466e+00 -2.07907e+00
2.30400e+04 1.15000e+02 -1.55327e+00 -1.28120e+00 -1.82534e+00 -1.69806e+00 -1.32248e+00 -2.07364e+00
2.32000e+04 1.16000e+02 -1.59954e+00 -1.35722e+00 -1.84187e+00 -1.69441e+00 -1.32050e+00 -2.06832e+00
2.33600e+04 1.16000e+02 -1.59954e+00 -1.35722e+00 -1.84187e+00 -1.69090e+00 -1.31869e+00 -2.06311e+00
2.35200e+04 1.17000e+02 -1.67395e+00 -1.38934e+00 -1.95856e+00 -1.68752e+00 -1.31706e+00 -2.05799e+00
2.36800e+04 1.18000e+02 -1.62889e+00 -1.39845e+00 -1.85933e+00 -1.68427e+00 -1.31558e+00 -2.05296e+00
2.38400e+04 1.19000e+02 -1.54297e+00 -1.30256e+00 -1.78337e+00 -1.68113e+00 -1.31425e+00 -2.04801e+00
2.40000e+04 1.20000e+02 -1.54970e+00 -1.32645e+00 -1.77295e+00 -1.67811e+00 -1.31308e+00 -2.04314e+00
2.41600e+04 1.20000e+02 -1.54970e+00 -1.32645e+00 -1.77295e+00 -1.67518e+00 -1.31203e+00 -2.03833e+00
2.43200e+04 1.21000e+02 -1.51874e+00 -1.30377e+00 -1.73372e+00 -1.67234e+00 -1.31110e+00 -2.03358e+00
2.44800e+04 1.22000e+02 -1.50155e+00 -1.30216e+00 -1.70094e+00 -1.66958e+00 -1.31029e+00 -2.02887e+00
2.46400e+04 1.23000e+02 -1.51173e+00 -1.26963e+00 -1.75383e+00 -1.66691e+00 -1.30960e+00 -2.02423e+00
2.48000e+04 1.24000e+02 -1.50976e+00 -1.29702e+00 -1.72250e+00 -1.66430e+00 -1.30899e+00 -2.01961e+00
2.49600e+04 1.24000e+02 -1.50976e+00 -1.29702e+00 -1.72250e+00 -1.66176e+00 -1.30849e+00 -2.01503e+00
2.51200e+04 1.25000e+02 -1.51417e+00 -1.29020e+00 -1.73815e+00 -1.65928e+00 -1.30807e+00 -2.01049e+00
2.52800e+04 1.26000e+02 -1.50279e+00 -1.31708e+00 -1.68850e+00 -1.65684e+00 -1.30772e+00 -2.00597e+00
2.54400e+04 1.27000e+02 -1.58747e+00 -1.39499e+00 -1.77995e+00 -1.65446e+00 -1.30745e+00 -2.00147e+00
2.56000e+04 1.28000e+02 -1.52444e+00 -1.31375e+00 -1.73513e+00 -1.65212e+00 -1.30724e+00 -1.99699e+00
2.57600e+04 1.28000e+02 -1.52444e+00 -1.31375e+00 -1.73513e+00 -1.64982e+00 -1.30710e+00 -1.99253e+00
2.59200e+04 1.29000e+02 -1.51614e+00 -1.33649e+00 -1.69579e+00 -1.64756e+00 -1.30702e+00 -1.98810e+00
2.60800e+04 1.30000e+02 -1.53885e+00 -1.31602e+00 -1.76168e+00 -1.64534e+00 -1.30699e+00 -1.98369e+00
2.62400e+04 1.31000e+02 -1.51840e+00 -1.32446e+00 -1.71235e+00 -1.64315e+00 -1.30701e+00 -1.97929e+00
2.64000e+04 1.32000e+02 -1.51645e+00 -1.29423e+00 -1.73867e+00 -1.64099e+00 -1.30707e+00 -1.97492e+00
2.65600e+04 1.32000e+02 -1.51645e+00 -1.29423e+00 -1.73867e+00 -1.63888e+00 -1.30718e+00 -1.97057e+00
2.67200e+04 1.33000e+02 -1.49267e+00 -1.30089e+00 -1.68445e+00 -1.63679e+00 -1.30733e+00 -1.96624e+00
2.68800e+04 1.34000e+02 -1.57570e+00 -1.33499e+00 -1.81641e+00 -1.63473e+00 -1.30752e+00 -1.96194e+00
2.70400e+04 1.35000e+02 -1.52285e+00 -1.31645e+00 -1.72924e+00 -1.63272e+00 -1.30775e+00 -1.95768e+00
2.72000e+04 1.36000e+02 -1.52778e+00 -1.33601e+00 -1.71955e+00 -1.63072e+00 -1.30801e+00 -1.95343e+00
2.73600e+04 1.36000e+02 -1.52778e+00 -1.33601e+00 -1.71955e+00 -1.62876e+00 -1.30830e+00 -1.94922e+00
2.75200e+04 1.37000e+02 -1.52537e+00 -1.30974e+00 -1.74099e+00 -1.62683e+00 -1.30862e+00 -1.94503e+00
2.76800e+04 1.38000e+02 -1.54366e+00 -1.35235e+00 -1.73497e+00 -1.62492e+00 -1.30897e+00 -1.94088e+00
2.78400e+04 1.39000e+02 -1.52631e+00 -1.37107e+00 -1.68155e+00 -1.62304e+00 -1.30934e+00 -1.93675e+00
2.80000e+04 1.40000e+02 -1.51520e+00 -1.33040e+00 -1.70001e+00 -1.62119e+00 -1.30972e+00 -1.93265e+00
2.81600e+04 1.40000e+02 -1.51520e+00 -1.33040e+00 -1.70001e+00 -1.61935e+00 -1.31013e+00 -1.92857e+00
2.83200e+04 1.41000e+02 -1.53257e+00 -1.37098e+00 -1.69416e+00 -1.61754e+00 -1.31056e+00 -1.92452e+00
2.84800e+04 1.42000e+02 -1.53417e+00 -1.34595e+00 -1.72239e+00 -1.61575e+00 -1.31100e+00 -1.92049e+00
2.86400e+04 1.43000e+02 -1.54802e+00 -1.25400e+00 -1.84204e+00 -1.61396e+00 -1.31145e+00 -1.91647e+00
2.88000e+04 1.44000e+02 -1.57627e+00 -1.35731e+00 -1.79523e+00 -1.61220e+00 -1.31191e+00 -1.91248e+00
2.89600e+04 1.44000e+02 -1.57627e+00 -1.35731e+00 -1.79523e+00 -1.61043e+00 -1.31238e+00 -1.90849e+00
2.91200e+04 1.45000e+02 -1.52126e+00 -1.34775e+00 -1.69476e+00 -1.60868e+00 -1.31285e+00 -1.90452e+00
2.92800e+04 1.46000e+02 -1.51156e+00 -1.32778e+00 -1.69533e+00 -1.60694e+00 -1.31333e+00 -1.90055e+00
2.94400e+04 1.47000e+02 -1.46379e+00 -1.27632e+00 -1.65126e+00 -1.60519e+00 -1.31380e+00 -1.89658e+00
2.96000e+04 1.48000e+02 -1.52942e+00 -1.27585e+00 -1.78299e+00 -1.60344e+00 -1.31426e+00 -1.89262e+00
2.97600e+04 1.48000e+02 -1.52942e+00 -1.27585e+00 -1.78299e+00 -1.60169e+00 -1.31473e+00 -1.88866e+00
2.99200e+04 1.49000e+02 -1.50514e+00 -1.34100e+00 -1.66927e+00 -1.59995e+00 -1.31519e+00 -1.88470e+00
3.00800e+04 1.50000e+02 -1.52528e+00 -1.31796e+00 -1.73261e+00 -1.59819e+00 -1.31565e+00 -1.88074e+00
3.02400e+04 1.51000e+02 -1.50483e+00 -1.31415e+00 -1.69550e+00 -1.59644e+00 -1.31610e+00 -1.87678e+00
3.04000e+04 1.52000e+02 -1.55392e+00 -1.30185e+00 -1.80599e+00 -1.59468e+00 -1.31654e+00 -1.87282e+00
3.05600e+04 1.52000e+02 -1.55392e+00 -1.30185e+00 -1.80599e+00 -1.59291e+00 -1.31696e+00 -1.86886e+00
3.07200e+04 1.53000e+02 -1.56255e+00 -1.36875e+00 -1.75636e+00 -1.59115e+00 -1.31739e+00 -1.86491e+00
3.08800e+04 1.54000e+02 -1.59571e+00 -1.34827e+00 -1.84315e+00 -1.58938e+00 -1.31779e+00 -1.86096e+00
3.10400e+04 1.55000e+02 -1.55217e+00 -1.35377e+00 -1.75057e+00 -1.58760e+00 -1.31820e+00 -1.85701e+00
3.12000e+04 1.56000e+02 -1.52443e+00 -1.35724e+00 -1.69161e+00 -1.58583e+00 -1.31859e+00 -1.85308e+00
3.13600e+04 1.56000e+02 -1.52443e+00 -1.35724e+00 -1.69161e+00 -1.58407e+00 -1.31898e+00 -1.84916e+00
3.15200e+04 1.57000e+02 -1.53618e+00 -1.34021e+00 -1.73215e+00 -1.58230e+00 -1.31935e+00 -1.84525e+00
3.16800e+04 1.58000e+02 -1.52455e+00 -1.34572e+00 -1.70337e+00 -1.58054e+00 -1.31971e+00 -1.84137e+00
3.18400e+04 1.59000e+02 -1.48134e+00 -1.30723e+00 -1.65545e+00 -1.57879e+00 -1.32007e+00 -1.83751e+00
3.20000e+04 1.60000e+02 -1.52879e+00 -1.32773e+00 -1.72984e+00 -1.57705e+00 -1.32042e+00 -1.83368e+00
3.21600e+04 1.60000e+02 -1.52879e+00 -1.32773e+00 -1.72984e+00 -1.57532e+00 -1.32076e+00 -1.82988e+00
3.23200e+04 1.61000e+02 -1.51539e+00 -1.28215e+00 -1.74863e+00 -1.57361e+00 -1.32110e+00 -1.82613e+00
3.24800e+04 1.62000e+02 -1.54763e+00 -1.29144e+00 -1.80383e+00 -1.57192e+00 -1.32143e+00 -1.82241e+00
3.26400e+04 1.63000e+02 -1.53546e+00 -1.32562e+00 -1.74529e+00 -1.57024e+00 -1.32174e+00 -1.81874e+00
3.28000e+04 1.64000e+02 -1.50096e+00 -1.26529e+00 -1.73663e+00 -1.56859e+00 -1.32206e+00 -1.81513e+00
3.29600e+04 1.64000e+02 -1.50096e+00 -1.26529e+00 -1.73663e+00 -1.56697e+00 -1.32236e+00 -1.81158e+00
3.31200e+04 1.65000e+02 -1.51290e+00 -1.29061e+00 -1.73519e+00 -1.56537e+00 -1.32266e+00 -1.80808e+00
3.32800e+04 1.66000e+02 -1.49007e+00 -1.25694e+00 -1.72321e+00 -1.56380e+00 -1.32295e+00 -1.80466e+00
3.34400e+04 1.67000e+02 -1.52340e+00 -1.22970e+00 -1.81709e+00 -1.56227e+00 -1.32323e+00 -1.80130e+00
3.36000e+04 1.68000e+02 -1.48855e+00 -1.29317e+00 -1.68392e+00 -1.56076e+00 -1.32351e+00 -1.79801e+00
3.37600e+04 1.68000e+02 -1.48855e+00 -1.29317e+00 -1.68392e+00 -1.55929e+00 -1.32378e+00 -1.79481e+00
3.39200e+04 1.69000e+02 -1.51583e+00 -1.30608e+00 -1.72557e+00 -1.55786e+00 -1.32403e+00 -1.79169e+00
3.40800e+04 1.70000e+02 -1.50317e+00 -1.27560e+00 -1.73073e+00 -1.55647e+00 -1.32428e+00 -1.78866e+00
3.42400e+04 1.71000e+02 -1.53803e+00 -1.33885e+00 -1.73721e+00 -1.55512e+00 -1.32452e+00 -1.78571e+00
3.44000e+04 1.72000e+02 -1.52988e+00 -1.32599e+00 -1.73377e+00 -1.55381e+00 -1.32476e+00 -1.78286e+00
3.45600e+04 1.72000e+02 -1.52988e+00 -1.32599e+00 -1.73377e+00 -1.55255e+00 -1.32499e+00 -1.78010e+00
3.47200e+04 1.73000e+02 -1.50437e+00 -1.28750e+00 -1.72123e+00 -1.55132e+00 -1.32521e+00 -1.77744e+00
3.48800e+04 1.74000e+02 -1.50160e+00 -1.32242e+00 -1.68079e+00 -1.55014e+00 -1.32542e+00 -1.77487e+00
3.50400e+04 1.75000e+02 -1.50851e+00 -1.32049e+00 -1.69653e+00 -1.54901e+00 -1.32562e+00 -1.77240e+00
3.52000e+04 1.76000e+02 -1.50661e+00 -1.30982e+00 -1.70340e+00 -1.54793e+00 -1.32583e+00 -1.77003e+00
3.53600e+04 1.76000e+02 -1.50661e+00 -1.30982e+00 -1.70340e+00 -1.54688e+00 -1.32601e+00 -1.76775e+00
3.55200e+04 1.77000e+02 -1.46597e+00 -1.24621e+00 -1.68573e+00 -1.54588e+00 -1.32619e+00 -1.76558e+00
3.56800e+04 1.78000e+02 -1.52447e+00 -1.37691e+00 -1.67204e+00 -1.54493e+00 -1.32636e+00 -1.76350e+00
3.58400e+04 1.79000e+02 -1.56487e+00 -1.30663e+00 -1.82312e+00 -1.54401e+00 -1.32650e+00 -1.76152e+00
3.60000e+04 1.80000e+02 -1.52314e+00 -1.28464e+00 -1.76164e+00 -1.54314e+00 -1.32664e+00 -1.75963e+00
3.61600e+04 1.80000e+02 -1.52314e+00 -1.28464e+00 -1.76164e+00 -1.54230e+00 -1.32676e+00 -1.75784e+00
3.63200e+04 1.81000e+02 -1.51825e+00 -1.31258e+00 -1.72392e+00 -1.54150e+00 -1.32686e+00 -1.75615e+00
3.64800e+04 1.82000e+02 -1.53892e+00 -1.29913e+00 -1.77872e+00 -1.54074e+00 -1.32693e+00 -1.75455e+00
3.66400e+04 1.83000e+02 -1.51341e+00 -1.33073e+00 -1.69610e+00 -1.54000e+00 -1.32698e+00 -1.75302e+00
3.68000e+04 1.84000e+02 -1.51392e+00 -1.28146e+00 -1.74638e+00 -1.53930e+00 -1.32701e+00 -1.75159e+00
3.69600e+04 1.84000e+02 -1.51392e+00 -1.28146e+00 -1.74638e+00 -1.53863e+00 -1.32701e+00 -1.75024e+00
3.71200e+04 1.85000e+02 -1.50352e+00 -1.32805e+00 -1.67900e+00 -1.53797e+00 -1.32697e+00 -1.74898e+00
3.72800e+04 1.86000e+02 -1.54970e+00 -1.32610e+00 -1.77330e+00 -1.53735e+00 -1.32691e+00 -1.74779e+00
3.74400e+04 1.87000e+02 -1.49428e+00 -1.30622e+00 -1.68234e+00 -1.53674e+00 -1.32681e+00 -1.74667e+00
3.76000e+04 1.88000e+02 -1.56351e+00 -1.33152e+00 -1.79550e+00 -1.53614e+00 -1.32667e+00 -1.74562e+00
3.77600e+04 1.88000e+02 -1.56351e+00 -1.33152e+00 -1.79550e+00 -1.53557e+00 -1.32650e+00 -1.74463e+00
3.79200e+04 1.89000e+02 -1.53875e+00 -1.32503e+00 -1.75247e+00 -1.53500e+00 -1.32629e+00 -1.74371e+00
3.80800e+04 1.90000e+02 -1.55623e+00 -1.39760e+00 -1.71486e+00 -1.53445e+00 -1.32605e+00 -1.74285e+00
3.82400e+04 1.91000e+02 -1.51356e+00 -1.28951e+00 -1.73761e+00 -1.53391e+00 -1.32578e+00 -1.74204e+00
3.84000e+04 1.92000e+02 -1.58269e+00 -1.38993e+00 -1.77546e+00 -1.53337e+00 -1.32547e+00 -1.74127e+00
3.85600e+04 1.92000e+02 -1.58269e+00 -1.38993e+00 -1.77546e+00 -1.53284e+00 -1.32513e+00 -1.74055e+00
3.87200e+04 1.93000e+02 -1.51123e+00 -1.32645e+00 -1.69601e+00 -1.53232e+00 -1.32475e+00 -1.73988e+00
3.88800e+04 1.94000e+02 -1.53434e+00 -1.35224e+00 -1.71644e+00 -1.53180e+00 -1.32435e+00 -1.73924e+00
3.90400e+04 1.95000e+02 -1.53687e+00 -1.36405e+00 -1.70969e+00 -1.53128e+00 -1.32393e+00 -1.73863e+00
3.92000e+04 1.96000e+02 -1.49926e+00 -1.34561e+00 -1.65291e+00 -1.53077e+00 -1.32347e+00 -1.73806e+00
3.93600e+04 1.96000e+02 -1.49926e+00 -1.34561e+00 -1.65291e+00 -1.53026e+00 -1.32300e+00 -1.73752e+00
3.95200e+04 1.97000e+02 -1.54582e+00 -1.37820e+00 -1.71344e+00 -1.52976e+00 -1.32251e+00 -1.73700e+00
3.96800e+04 1.98000e+02 -1.52461e+00 -1.40881e+00 -1.64041e+00 -1.52926e+00 -1.32201e+00 -1.73651e+00
3.98400e+04 1.99000e+02 -1.53586e+00 -1.32483e+00 -1.74688e+00 -1.52877e+00 -1.32150e+00 -1.73604e+00
4.00000e+04 2.00000e+02 -1.54817e+00 -1.38809e+00 -1.70825e+00 -1.52828e+00 -1.32097e+00 -1.73559e+00
4.01600e+04 2.00000e+02 -1.54817e+00 -1.38809e+00 -1.70825e+00 -1.52781e+00 -1.32045e+00 -1.73517e+00
4.03200e+04 2.01000e+02 -1.55232e+00 -1.35748e+00 -1.74716e+00 -1.52734e+00 -1.31992e+00 -1.73475e+00
4.04800e+04 2.02000e+02 -1.55255e+00 -1.40100e+00 -1.70410e+00 -1.52688e+00 -1.31940e+00 -1.73436e+00
4.06400e+04 2.03000e+02 -1.53091e+00 -1.34945e+00 -1.71238e+00 -1.52644e+00 -1.31889e+00 -1.73399e+00
4.08000e+04 2.04000e+02 -1.49567e+00 -1.35441e+00 -1.63692e+00 -1.52601e+00 -1.31839e+00 -1.73363e+00
4.09600e+04 2.04000e+02 -1.49567e+00 -1.35441e+00 -1.63692e+00 -1.52559e+00 -1.31790e+00 -1.73328e+00
4.11200e+04 2.05000e+02 -1.54515e+00 -1.34804e+00 -1.74227e+00 -1.52519e+00 -1.31743e+00 -1.73296e+00
4.12800e+04 2.06000e+02 -1.50539e+00 -1.35671e+00 -1.65408e+00 -1.52482e+00 -1.31699e+00 -1.73264e+00
4.14400e+04 2.07000e+02 -1.53097e+00 -1.36849e+00 -1.69344e+00 -1.52446e+00 -1.31658e+00 -1.73235e+00
4.16000e+04 2.08000e+02 -1.51756e+00 -1.34220e+00 -1.69292e+00 -1.52413e+00 -1.31620e+00 -1.73206e+00
4.17600e+04 2.08000e+02 -1.51756e+00 -1.34220e+00 -1.69292e+00 -1.52383e+00 -1.31586e+00 -1.73179e+00
4.19200e+04 2.09000e+02 -1.53901e+00 -1.39532e+00 -1.68270e+00 -1.52354e+00 -1.31556e+00 -1.73153e+00
4.20800e+04 2.10000e+02 -1.52826e+00 -1.38283e+00 -1.67369e+00 -1.52329e+00 -1.31530e+00 -1.73128e+00
4.22400e+04 2.11000e+02 -1.52674e+00 -1.35102e+00 -1.70245e+00 -1.52307e+00 -1.31509e+00 -1.73104e+00
4.24000e+04 2.12000e+02 -1.51432e+00 -1.35203e+00 -1.67661e+00 -1.52287e+00 -1.31493e+00 -1.73081e+00
4.25600e+04 2.12000e+02 -1.51432e+00 -1.35203e+00 -1.67661e+00 -1.52270e+00 -1.31483e+00 -1.73058e+00
4.27200e+04 2.13000e+02 -1.51364e+00 -1.35148e+00 -1.67581e+00 -1.52257e+00 -1.31479e+00 -1.73035e+00
4.28800e+04 2.14000e+02 -1.49252e+00 -1.31112e+00 -1.67391e+00 -1.52246e+00 -1.31480e+00 -1.73012e+00
4.30400e+04 2.15000e+02 -1.49418e+00 -1.31974e+00 -1.66863e+00 -1.52239e+00 -1.31488e+00 -1.72990e+00
4.32000e+04 2.16000e+02 -1.50643e+00 -1.32116e+00 -1.69170e+00 -1.52234e+00 -1.31501e+00 -1.72968e+00
4.33600e+04 2.16000e+02 -1.50643e+00 -1.32116e+00 -1.69170e+00 -1.52233e+00 -1.31521e+00 -1.72944e+00
4.35200e+04 2.17000e+02 -1.49050e+00 -1.26499e+00 -1.71602e+00 -1.52234e+00 -1.31548e+00 -1.72921e+00
4.36800e+04 2.18000e+02 -1.46531e+00 -1.31396e+00 -1.61666e+00 -1.52238e+00 -1.31581e+00 -1.72896e+00
4.38400e+04 2.19000e+02 -1.51424e+00 -1.38604e+00 -1.64243e+00 -1.52245e+00 -1.31621e+00 -1.72869e+00
4.40000e+04 2.20000e+02 -1.49523e+00 -1.30789e+00 -1.68257e+00 -1.52254e+00 -1.31667e+00 -1.72842e+00
4.41600e+04 2.20000e+02 -1.49523e+00 -1.30789e+00 -1.68257e+00 -1.52266e+00 -1.31720e+00 -1.72813e+00
4.43200e+04 2.21000e+02 -1.53795e+00 -1.38176e+00 -1.69415e+00 -1.52280e+00 -1.31778e+00 -1.72782e+00
4.44800e+04 2.22000e+02 -1.52171e+00 -1.36467e+00 -1.67876e+00 -1.52296e+00 -1.31843e+00 -1.72749e+00
4.46400e+04 2.23000e+02 -1.52239e+00 -1.37285e+00 -1.67192e+00 -1.52314e+00 -1.31914e+00 -1.72714e+00
4.48000e+04 2.24000e+02 -1.52447e+00 -1.36256e+00 -1.68638e+00 -1.52333e+00 -1.31990e+00 -1.72676e+00
4.49600e+04 2.24000e+02 -1.52447e+00 -1.36256e+00 -1.68638e+00 -1.52354e+00 -1.32071e+00 -1.72636e+00
4.51200e+04 2.25000e+02 -1.52762e+00 -1.41876e+00 -1.63648e+00 -1.52375e+00 -1.32157e+00 -1.72593e+00
4.52800e+04 2.26000e+02 -1.50705e+00 -1.30603e+00 -1.70807e+00 -1.52398e+00 -1.32248e+00 -1.72548e+00
4.54400e+04 2.27000e+02 -1.50842e+00 -1.35979e+00 -1.65705e+00 -1.52420e+00 -1.32342e+00 -1.72499e+00
4.56000e+04 2.28000e+02 -1.52320e+00 -1.36903e+00 -1.67736e+00 -1.52443e+00 -1.32440e+00 -1.72447e+00
4.57600e+04 2.28000e+02 -1.52320e+00 -1.36903e+00 -1.67736e+00 -1.52466e+00 -1.32540e+00 -1.72393e+00
4.59200e+04 2.29000e+02 -1.47284e+00 -1.33483e+00 -1.61085e+00 -1.52489e+00 -1.32643e+00 -1.72335e+00
4.60800e+04 2.30000e+02 -1.48889e+00 -1.32703e+00 -1.65075e+00 -1.52510e+00 -1.32747e+00 -1.72274e+00
4.62400e+04 2.31000e+02 -1.47031e+00 -1.30831e+00 -1.63231e+00 -1.52531e+00 -1.32852e+00 -1.72209e+00
4.64000e+04 2.32000e+02 -1.53599e+00 -1.37037e+00 -1.70161e+00 -1.52550e+00 -1.32957e+00 -1.72143e+00
4.65600e+04 2.32000e+02 -1.53599e+00 -1.37037e+00 -1.70161e+00 -1.52568e+00 -1.33064e+00 -1.72072e+00
4.67200e+04 2.33000e+02 -1.51600e+00 -1.39475e+00 -1.63725e+00 -1.52583e+00 -1.33168e+00 -1.71998e+00
4.68800e+04 2.34000e+02 -1.51978e+00 -1.38111e+00 -1.65845e+00 -1.52597e+00 -1.33272e+00 -1.71922e+00
4.70400e+04 2.35000e+02 -1.47678e+00 -1.35219e+00 -1.60137e+00 -1.52608e+00 -1.33374e+00 -1.71842e+00
4.72000e+04 2.36000e+02 -1.49670e+00 -1.34720e+00 -1.64619e+00 -1.52617e+00 -1.33474e+00 -1.71759e+00
4.73600e+04 2.36000e+02 -1.49670e+00 -1.34720e+00 -1.64619e+00 -1.52623e+00 -1.33571e+00 -1.71674e+00
4.75200e+04 2.37000e+02 -1.50895e+00 -1.35134e+00 -1.66656e+00 -1.52626e+00 -1.33666e+00 -1.71586e+00
4.76800e+04 2.38000e+02 -1.52262e+00 -1.40325e+00 -1.64199e+00 -1.52626e+00 -1.33757e+00 -1.71495e+00
4.78400e+04 2.39000e+02 -1.48253e+00 -1.35417e+00 -1.61090e+00 -1.52623e+00 -1.33845e+00 -1.71402e+00
4.80000e+04 2.40000e+02 -1.52258e+00 -1.35770e+00 -1.68746e+00 -1.52618e+00 -1.33929e+00 -1.71307e+00
4.81600e+04 2.40000e+02 -1.52258e+00 -1.35770e+00 -1.68746e+00 -1.52609e+00 -1.34009e+00 -1.71208e+00
4.83200e+04 2.41000e+02 -1.51641e+00 -1.38041e+00 -1.65241e+00 -1.52597e+00 -1.34086e+00 -1.71108e+00
4.84800e+04 2.42000e+02 -1.47906e+00 -1.32897e+00 -1.62916e+00 -1.52583e+00 -1.34158e+00 -1.71007e+00
4.86400e+04 2.43000e+02 -1.49037e+00 -1.31681e+00 -1.66393e+00 -1.52565e+00 -1.34227e+00 -1.70903e+00
4.88000e+04 2.44000e+02 -1.49446e+00 -1.28021e+00 -1.70871e+00 -1.52545e+00 -1.34291e+00 -1.70798e+00
4.89600e+04 2.44000e+02 -1.49446e+00 -1.28021e+00 -1.70871e+00 -1.52522e+00 -1.34353e+00 -1.70691e+00
4.91200e+04 2.45000e+02 -1.50948e+00 -1.33209e+00 -1.68687e+00 -1.52497e+00 -1.34410e+00 -1.70583e+00
4.92800e+04 2.46000e+02 -1.51361e+00 -1.37167e+00 -1.65556e+00 -1.52469e+00 -1.34464e+00 -1.70473e+00
4.94400e+04 2.47000e+02 -1.55720e+00 -1.37194e+00 -1.74245e+00 -1.52439e+00 -1.34515e+00 -1.70362e+00
4.96000e+04 2.48000e+02 -1.54944e+00 -1.38778e+00 -1.71109e+00 -1.52406e+00 -1.34562e+00 -1.70250e+00
4.97600e+04 2.48000e+02 -1.54944e+00 -1.38778e+00 -1.71109e+00 -1.52372e+00 -1.34607e+00 -1.70137e+00
4.99200e+04 2.49000e+02 -1.49820e+00 -1.32537e+00 -1.67103e+00 -1.52336e+00 -1.34649e+00 -1.70023e+00
5.00800e+04 2.50000e+02 -1.49511e+00 -1.28899e+00 -1.70123e+00 -1.52299e+00 -1.34689e+00 -1.69909e+00
5.02400e+04 2.51000e+02 -1.51049e+00 -1.34697e+00 -1.67401e+00 -1.52259e+00 -1.34726e+00 -1.69792e+00
5.04000e+04 2.52000e+02 -1.50952e+00 -1.34662e+00 -1.67243e+00 -1.52219e+00 -1.34761e+00 -1.69676e+00
5.05600e+04 2.52000e+02 -1.50952e+00 -1.34662e+00 -1.67243e+00 -1.52177e+00 -1.34795e+00 -1.69559e+00
5.07200e+04 2.53000e+02 -1.48251e+00 -1.34114e+00 -1.62388e+00 -1.52134e+00 -1.34827e+00 -1.69440e+00
5.08800e+04 2.54000e+02 -1.45094e+00 -1.31744e+00 -1.58444e+00 -1.52090e+00 -1.34858e+00 -1.69322e+00
5.10400e+04 2.55000e+02 -1.49943e+00 -1.37342e+00 -1.62544e+00 -1.52045e+00 -1.34887e+00 -1.69203e+00
5.12000e+04 2.56000e+02 -1.52074e+00 -1.35059e+00 -1.69090e+00 -1.52000e+00 -1.34916e+00 -1.69084e+00
5.13600e+04 2.56000e+02 -1.52074e+00 -1.35059e+00 -1.69090e+00 -1.51954e+00 -1.34943e+00 -1.68965e+00
5.15200e+04 2.57000e+02 -1.48066e+00 -1.27810e+00 -1.68322e+00 -1.51908e+00 -1.34970e+00 -1.68845e+00
5.16800e+04 2.58000e+02 -1.48145e+00 -1.33072e+00 -1.63217e+00 -1.51861e+00 -1.34996e+00 -1.68727e+00
5.18400e+04 2.59000e+02 -1.50916e+00 -1.37541e+00 -1.64291e+00 -1.51815e+00 -1.35021e+00 -1.68608e+00
5.20000e+04 2.60000e+02 -1.49859e+00 -1.33103e+00 -1.66614e+00 -1.51768e+00 -1.35045e+00 -1.68492e+00
5.21600e+04 2.60000e+02 -1.49859e+00 -1.33103e+00 -1.66614e+00 -1.51722e+00 -1.35069e+00 -1.68376e+00
5.23200e+04 2.61000e+02 -1.49209e+00 -1.31628e+00 -1.66790e+00 -1.51676e+00 -1.35091e+00 -1.68261e+00
5.24800e+04 2.62000e+02 -1.50779e+00 -1.38440e+00 -1.63118e+00 -1.51631e+00 -1.35113e+00 -1.68149e+00
5.26400e+04 2.63000e+02 -1.48801e+00 -1.31755e+00 -1.65848e+00 -1.51586e+00 -1.35134e+00 -1.68038e+00
5.28000e+04 2.64000e+02 -1.51509e+00 -1.38108e+00 -1.64910e+00 -1.51542e+00 -1.35154e+00 -1.67930e+00
5.29600e+04 2.64000e+02 -1.51509e+00 -1.38108e+00 -1.64910e+00 -1.51499e+00 -1.35173e+00 -1.67825e+00
5.31200e+04 2.65000e+02 -1.49966e+00 -1.35320e+00 -1.64612e+00 -1.51457e+00 -1.35191e+00 -1.67722e+00
5.32800e+04 2.66000e+02 -1.46755e+00 -1.27627e+00 -1.65883e+00 -1.51416e+00 -1.35208e+00 -1.67624e+00
5.34400e+04 2.67000e+02 -1.47734e+00 -1.35935e+00 -1.59533e+00 -1.51376e+00 -1.35223e+00 -1.67529e+00
5.36000e+04 2.68000e+02 -1.49237e+00 -1.40057e+00 -1.58418e+00 -1.51337e+00 -1.35236e+00 -1.67437e+00
5.37600e+04 2.68000e+02 -1.49237e+00 -1.40057e+00 -1.58418e+00 -1.51299e+00 -1.35249e+00 -1.67350e+00
5.39200e+04 2.69000e+02 -1.46106e+00 -1.30937e+00 -1.61275e+00 -1.51263e+00 -1.35259e+00 -1.67266e+00
5.40800e+04 2.70000e+02 -1.46661e+00 -1.33515e+00 -1.59807e+00 -1.51227e+00 -1.35268e+00 -1.67187e+00
5.42400e+04 2.71000e+02 -1.50017e+00 -1.35300e+00 -1.64733e+00 -1.51193e+00 -1.35275e+00 -1.67112e+00
5.44000e+04 2.72000e+02 -1.47478e+00 -1.34515e+00 -1.60441e+00 -1.51160e+00 -1.35280e+00 -1.67040e+00
5.45600e+04 2.72000e+02 -1.47478e+00 -1.34515e+00 -1.60441e+00 -1.51128e+00 -1.35283e+00 -1.66973e+00
5.47200e+04 2.73000e+02 -1.45736e+00 -1.32262e+00 -1.59211e+00 -1.51097e+00 -1.35284e+00 -1.66910e+00
5.48800e+04 2.74000e+02 -1.44292e+00 -1.32269e+00 -1.56315e+00 -1.51067e+00 -1.35283e+00 -1.66851e+00
5.50400e+04 2.75000e+02 -1.49002e+00 -1.33967e+00 -1.64036e+00 -1.51037e+00 -1.35280e+00 -1.66795e+00
5.52000e+04 2.76000e+02 -1.53609e+00 -1.35537e+00 -1.71680e+00 -1.51009e+00 -1.35275e+00 -1.66743e+00
5.53600e+04 2.76000e+02 -1.53609e+00 -1.35537e+00 -1.71680e+00 -1.50980e+00 -1.35268e+00 -1.66692e+00
5.55200e+04 2.77000e+02 -1.48675e+00 -1.35349e+00 -1.62001e+00 -1.50952e+00 -1.35258e+00 -1.66646e+00
5.56800e+04 2.78000e+02 -1.50498e+00 -1.39887e+00 -1.61110e+00 -1.50925e+00 -1.35248e+00 -1.66602e+00
5.58400e+04 2.79000e+02 -1.47983e+00 -1.32661e+00 -1.63304e+00 -1.50898e+00 -1.35235e+00 -1.66560e+00
5.60000e+04 2.80000e+02 -1.49147e+00 -1.33683e+00 -1.64611e+00 -1.50870e+00 -1.35220e+00 -1.66520e+00
5.61600e+04 2.80000e+02 -1.49147e+00 -1.33683e+00 -1.64611e+00 -1.50843e+00 -1.35204e+00 -1.66482e+00
5.63200e+04 2.81000e+02 -1.49363e+00 -1.33915e+00 -1.64811e+00 -1.50815e+00 -1.35186e+00 -1.66444e+00
5.64800e+04 2.82000e+02 -1.45052e+00 -1.32272e+00 -1.57832e+00 -1.50788e+00 -1.35168e+00 -1.66408e+00
5.66400e+04 2.83000e+02 -1.46217e+00 -1.31642e+00 -1.60793e+00 -1.50760e+00 -1.35147e+00 -1.66372e+00
5.68000e+04 2.84000e+02 -1.52217e+00 -1.42292e+00 -1.62141e+00 -1.50731e+00 -1.35126e+00 -1.66336e+00
5.69600e+04 2.84000e+02 -1.52217e+00 -1.42292e+00 -1.62141e+00 -1.50702e+00 -1.35104e+00 -1.66300e+00
5.71200e+04 2.85000e+02 -1.46583e+00 -1.34167e+00 -1.58999e+00 -1.50672e+00 -1.35081e+00 -1.66262e+00
5.72800e+04 2.86000e+02 -1.46140e+00 -1.32309e+00 -1.59971e+00 -1.50641e+00 -1.35057e+00 -1.66224e+00
5.74400e+04 2.87000e+02 -1.47437e+00 -1.33054e+00 -1.61820e+00 -1.50609e+00 -1.35033e+00 -1.66185e+00
5.76000e+04 2.88000e+02 -1.45297e+00 -1.32718e+00 -1.57877e+00 -1.50576e+00 -1.35008e+00 -1.66143e+00
5.77600e+04 2.88000e+02 -1.45297e+00 -1.32718e+00 -1.57877e+00 -1.50541e+00 -1.34983e+00 -1.66099e+00
5.79200e+04 2.89000e+02 -1.45029e+00 -1.33052e+00 -1.57006e+00 -1.50506e+00 -1.34958e+00 -1.66053e+00
5.80800e+04 2.90000e+02 -1.42917e+00 -1.30552e+00 -1.55282e+00 -1.50469e+00 -1.34933e+00 -1.66004e+00
5.82400e+04 2.91000e+02 -1.45007e+00 -1.26660e+00 -1.63353e+00 -1.50431e+00 -1.34908e+00 -1.65954e+00
5.84000e+04 2.92000e+02 -1.47377e+00 -1.34460e+00 -1.60293e+00 -1.50392e+00 -1.34884e+00 -1.65900e+00
5.85600e+04 2.92000e+02 -1.47377e+00 -1.34460e+00 -1.60293e+00 -1.50351e+00 -1.34860e+00 -1.65843e+00
5.87200e+04 2.93000e+02 -1.45167e+00 -1.33453e+00 -1.56881e+00 -1.50309e+00 -1.34836e+00 -1.65782e+00
5.88800e+04 2.94000e+02 -1.47640e+00 -1.34146e+00 -1.61135e+00 -1.50267e+00 -1.34813e+00 -1.65720e+00
5.90400e+04 2.95000e+02 -1.43998e+00 -1.32131e+00 -1.55865e+00 -1.50222e+00 -1.34791e+00 -1.65654e+00
5.92000e+04 2.96000e+02 -1.47271e+00 -1.32731e+00 -1.61811e+00 -1.50177e+00 -1.34769e+00 -1.65585e+00
5.93600e+04 2.96000e+02 -1.47271e+00 -1.32731e+00 -1.61811e+00 -1.50131e+00 -1.34749e+00 -1.65513e+00
5.95200e+04 2.97000e+02 -1.45792e+00 -1.33629e+00 -1.57954e+00 -1.50084e+00 -1.34729e+00 -1.65438e+00
5.96800e+04 2.98000e+02 -1.49605e+00 -1.37662e+00 -1.61548e+00 -1.50036e+00 -1.34711e+00 -1.65361e+00
5.98400e+04 2.99000e+02 -1.55753e+00 -1.42897e+00 -1.68609e+00 -1.49987e+00 -1.34693e+00 -1.65282e+00
6.00000e+04 3.00000e+02 -1.47639e+00 -1.32730e+00 -1.62549e+00 -1.49938e+00 -1.34676e+00 -1.65200e+00
6.01600e+04 3.00000e+02 -1.47639e+00 -1.32730e+00 -1.62549e+00 -1.49888e+00 -1.34660e+00 -1.65116e+00
6.03200e+04 3.01000e+02 -1.44728e+00 -1.34643e+00 -1.54813e+00 -1.49837e+00 -1.34645e+00 -1.65029e+00
6.04800e+04 3.02000e+02 -1.43104e+00 -1.33086e+00 -1.53122e+00 -1.49786e+00 -1.34631e+00 -1.64941e+00
6.06400e+04 3.03000e+02 -1.42595e+00 -1.29381e+00 -1.55809e+00 -1.49734e+00 -1.34617e+00 -1.64851e+00
6.08000e+04 3.04000e+02 -1.43125e+00 -1.30614e+00 -1.55636e+00 -1.49682e+00 -1.34604e+00 -1.64759e+00
6.09600e+04 3.04000e+02 -1.43125e+00 -1.30614e+00 -1.55636e+00 -1.49629e+00 -1.34592e+00 -1.64665e+00
6.11200e+04 3.05000e+02 -1.43288e+00 -1.31295e+00 -1.55280e+00 -1.49575e+00 -1.34581e+00 -1.64569e+00
6.12800e+04 3.06000e+02 -1.46587e+00 -1.34018e+00 -1.59156e+00 -1.49520e+00 -1.34568e+00 -1.64472e+00
6.14400e+04 3.07000e+02 -1.48594e+00 -1.31834e+00 -1.65355e+00 -1.49466e+00 -1.34557e+00 -1.64374e+00
6.16000e+04 3.08000e+02 -1.43862e+00 -1.32882e+00 -1.54842e+00 -1.49410e+00 -1.34545e+00 -1.64275e+00
6.17600e+04 3.08000e+02 -1.43862e+00 -1.32882e+00 -1.54842e+00 -1.49353e+00 -1.34533e+00 -1.64174e+00
6.19200e+04 3.09000e+02 -1.45587e+00 -1.32760e+00 -1.58415e+00 -1.49296e+00 -1.34521e+00 -1.64072e+00
6.20800e+04 3.10000e+02 -1.46957e+00 -1.31295e+00 -1.62618e+00 -1.49238e+00 -1.34508e+00 -1.63968e+00
6.22400e+04 3.11000e+02 -1.46080e+00 -1.35129e+00 -1.57031e+00 -1.49179e+00 -1.34495e+00 -1.63864e+00
6.24000e+04 3.12000e+02 -1.46314e+00 -1.32847e+00 -1.59780e+00 -1.49120e+00 -1.34481e+00 -1.63758e+00
6.25600e+04 3.12000e+02 -1.46314e+00 -1.32847e+00 -1.59780e+00 -1.49059e+00 -1.34467e+00 -1.63651e+00
6.27200e+04 3.13000e+02 -1.44937e+00 -1.29521e+00 -1.60352e+00 -1.48998e+00 -1.34453e+00 -1.63544e+00
6.28800e+04 3.14000e+02 -1.47530e+00 -1.30527e+00 -1.64532e+00 -1.48937e+00 -1.34437e+00 -1.63436e+00
6.30400e+04 3.15000e+02 -1.46416e+00 -1.31260e+00 -1.61572e+00 -1.48874e+00 -1.34420e+00 -1.63327e+00
6.32000e+04 3.16000e+02 -1.47982e+00 -1.36007e+00 -1.59957e+00 -1.48811e+00 -1.34404e+00 -1.63218e+00
6.33600e+04 3.16000e+02 -1.47982e+00 -1.36007e+00 -1.59957e+00 -1.48748e+00 -1.34387e+00 -1.63108e+00
6.35200e+04 3.17000e+02 -1.48366e+00 -1.36088e+00 -1.60644e+00 -1.48684e+00 -1.34370e+00 -1.62998e+00
6.36800e+04 3.18000e+02 -1.43804e+00 -1.30015e+00 -1.57592e+00 -1.48620e+00 -1.34352e+00 -1.62887e+00
6.38400e+04 3.19000e+02 -1.45330e+00 -1.33108e+00 -1.57551e+00 -1.48555e+00 -1.34334e+00 -1.62777e+00
6.40000e+04 3.20000e+02 -1.46652e+00 -1.32334e+00 -1.60969e+00 -1.48491e+00 -1.34316e+00 -1.62665e+00
6.41600e+04 3.20000e+02 -1.46652e+00 -1.32334e+00 -1.60969e+00 -1.48426e+00 -1.34297e+00 -1.62554e+00
6.43200e+04 3.21000e+02 -1.49677e+00 -1.31275e+00 -1.68080e+00 -1.48360e+00 -1.34278e+00 -1.62443e+00
6.44800e+04 3.22000e+02 -1.49523e+00 -1.33560e+00 -1.65485e+00 -1.48295e+00 -1.34259e+00 -1.62331e+00
6.46400e+04 3.23000e+02 -1.49245e+00 -1.32508e+00 -1.65981e+00 -1.48230e+00 -1.34240e+00 -1.62220e+00
6.48000e+04 3.24000e+02 -1.47544e+00 -1.34574e+00 -1.60514e+00 -1.48165e+00 -1.34221e+00 -1.62108e+00
6.49600e+04 3.24000e+02 -1.47544e+00 -1.34574e+00 -1.60514e+00 -1.48100e+00 -1.34201e+00 -1.61998e+00
6.51200e+04 3.25000e+02 -1.48853e+00 -1.33478e+00 -1.64228e+00 -1.48035e+00 -1.34182e+00 -1.61887e+00
6.52800e+04 3.26000e+02 -1.49968e+00 -1.33580e+00 -1.66355e+00 -1.47970e+00 -1.34162e+00 -1.61778e+00
6.54400e+04 3.27000e+02 -1.48099e+00 -1.34417e+00 -1.61780e+00 -1.47905e+00 -1.34142e+00 -1.61669e+00
6.56000e+04 3.28000e+02 -1.50256e+00 -1.35399e+00 -1.65113e+00 -1.47841e+00 -1.34122e+00 -1.61561e+00
6.57600e+04 3.28000e+02 -1.50256e+00 -1.35399e+00 -1.65113e+00 -1.47777e+00 -1.34101e+00 -1.61454e+00
6.59200e+04 3.29000e+02 -1.47026e+00 -1.30755e+00 -1.63296e+00 -1.47714e+00 -1.34079e+00 -1.61349e+00
6.60800e+04 3.30000e+02 -1.47540e+00 -1.34550e+00 -1.60530e+00 -1.47652e+00 -1.34058e+00 -1.61245e+00
6.62400e+04 3.31000e+02 -1.46963e+00 -1.29907e+00 -1.64020e+00 -1.47590e+00 -1.34036e+00 -1.61143e+00
6.64000e+04 3.32000e+02 -1.48533e+00 -1.34257e+00 -1.62810e+00 -1.47529e+00 -1.34013e+00 -1.61044e+00
6.65600e+04 3.32000e+02 -1.48533e+00 -1.34257e+00 -1.62810e+00 -1.47469e+00 -1.33991e+00 -1.60948e+00
6.67200e+04 3.33000e+02 -1.51233e+00 -1.38657e+00 -1.63810e+00 -1.47410e+00 -1.33967e+00 -1.60854e+00
6.68800e+04 3.34000e+02 -1.45125e+00 -1.32439e+00 -1.57811e+00 -1.47353e+00 -1.33943e+00 -1.60763e+00
6.70400e+04 3.35000e+02 -1.44981e+00 -1.34731e+00 -1.55232e+00 -1.47297e+00 -1.33918e+00 -1.60676e+00
6.72000e+04 3.36000e+02 -1.46775e+00 -1.34224e+00 -1.59326e+00 -1.47243e+00 -1.33893e+00 -1.60592e+00
6.73600e+04 3.36000e+02 -1.46775e+00 -1.34224e+00 -1.59326e+00 -1.47190e+00 -1.33867e+00 -1.60513e+00
6.75200e+04 3.37000e+02 -1.43710e+00 -1.33906e+00 -1.53514e+00 -1.47140e+00 -1.33842e+00 -1.60438e+00
6.76800e+04 3.38000e+02 -1.44688e+00 -1.31606e+00 -1.57770e+00 -1.47092e+00 -1.33815e+00 -1.60369e+00
6.78400e+04 3.39000e+02 -1.49201e+00 -1.39671e+00 -1.58730e+00 -1.47046e+00 -1.33788e+00 -1.60304e+00
6.80000e+04 3.40000e+02 -1.45337e+00 -1.28956e+00 -1.61718e+00 -1.47002e+00 -1.33760e+00 -1.60244e+00
6.81600e+04 3.40000e+02 -1.45337e+00 -1.28956e+00 -1.61718e+00 -1.46962e+00 -1.33733e+00 -1.60191e+00
6.83200e+04 3.41000e+02 -1.42198e+00 -1.26377e+00 -1.58020e+00 -1.46925e+00 -1.33706e+00 -1.60143e+00
6.84800e+04 3.42000e+02 -1.47782e+00 -1.36042e+00 -1.59522e+00 -1.46890e+00 -1.33678e+00 -1.60102e+00
6.86400e+04 3.43000e+02 -1.44947e+00 -1.37642e+00 -1.52252e+00 -1.46859e+00 -1.33652e+00 -1.60066e+00
6.88000e+04 3.44000e+02 -1.41551e+00 -1.32360e+00 -1.50741e+00 -1.46831e+00 -1.33625e+00 -1.60037e+00
6.89600e+04 3.44000e+02 -1.41551e+00 -1.32360e+00 -1.50741e+00 -1.46806e+00 -1.33598e+00 -1.60014e+00
6.91200e+04 3.45000e+02 -1.45621e+00 -1.31663e+00 -1.59578e+00 -1.46785e+00 -1.33572e+00 -1.59998e+00
6.92800e+04 3.46000e+02 -1.42906e+00 -1.28472e+00 -1.57340e+00 -1.46768e+00 -1.33548e+00 -1.59987e+00
6.94400e+04 3.47000e+02 -1.47155e+00 -1.34448e+00 -1.59861e+00 -1.46754e+00 -1.33524e+00 -1.59983e+00
6.96000e+04 3.48000e+02 -1.45482e+00 -1.31136e+00 -1.59828e+00 -1.46743e+00 -1.33501e+00 -1.59985e+00
6.97600e+04 3.48000e+02 -1.45482e+00 -1.31136e+00 -1.59828e+00 -1.46736e+00 -1.33480e+00 -1.59993e+00
6.99200e+04 3.49000e+02 -1.42744e+00 -1.29596e+00 -1.55891e+00 -1.46733e+00 -1.33460e+00 -1.60005e+00
7.00800e+04 3.50000e+02 -1.45534e+00 -1.32174e+00 -1.58895e+00 -1.46732e+00 -1.33441e+00 -1.60022e+00
7.02400e+04 3.51000e+02 -1.46312e+00 -1.31828e+00 -1.60797e+00 -1.46734e+00 -1.33424e+00 -1.60044e+00
7.04000e+04 3.52000e+02 -1.47038e+00 -1.36661e+00 -1.57415e+00 -1.46740e+00 -1.33409e+00 -1.60071e+00
7.05600e+04 3.52000e+02 -1.47038e+00 -1.36661e+00 -1.57415e+00 -1.46747e+00 -1.33395e+00 -1.60099e+00
7.07200e+04 3.53000e+02 -1.49902e+00 -1.38631e+00 -1.61173e+00 -1.46757e+00 -1.33383e+00 -1.60131e+00
7.08800e+04 3.54000e+02 -1.42510e+00 -1.35416e+00 -1.49605e+00 -1.46769e+00 -1.33374e+00 -1.60165e+00
7.10400e+04 3.55000e+02 -1.39892e+00 -1.30110e+00 -1.49674e+00 -1.46783e+00 -1.33366e+00 -1.60200e+00
7.12000e+04 3.56000e+02 -1.44070e+00 -1.32826e+00 -1.55315e+00 -1.46797e+00 -1.33359e+00 -1.60236e+00
7.13600e+04 3.56000e+02 -1.44070e+00 -1.32826e+00 -1.55315e+00 -1.46813e+00 -1.33354e+00 -1.60271e+00
7.15200e+04 3.57000e+02 -1.42755e+00 -1.31129e+00 -1.54381e+00 -1.46829e+00 -1.33351e+00 -1.60306e+00
7.16800e+04 3.58000e+02 -1.43054e+00 -1.27790e+00 -1.58318e+00 -1.46845e+00 -1.33349e+00 -1.60341e+00
7.18400e+04 3.59000e+02 -1.43584e+00 -1.28989e+00 -1.58179e+00 -1.46860e+00 -1.33348e+00 -1.60372e+00
7.20000e+04 3.60000e+02 -1.48127e+00 -1.35604e+00 -1.60651e+00 -1.46876e+00 -1.33349e+00 -1.60402e+00
7.21600e+04 3.60000e+02 -1.48127e+00 -1.35604e+00 -1.60651e+00 -1.46890e+00 -1.33351e+00 -1.60428e+00
7.23200e+04 3.61000e+02 -1.46152e+00 -1.34849e+00 -1.57455e+00 -1.46902e+00 -1.33353e+00 -1.60451e+00
7.24800e+04 3.62000e+02 -1.43082e+00 -1.32762e+00 -1.53402e+00 -1.46913e+00 -1.33357e+00 -1.60470e+00
7.26400e+04 3.63000e+02 -1.41101e+00 -1.28841e+00 -1.53362e+00 -1.46922e+00 -1.33361e+00 -1.60484e+00
7.28000e+04 3.64000e+02 -1.44315e+00 -1.29975e+00 -1.58655e+00 -1.46929e+00 -1.33365e+00 -1.60494e+00
7.29600e+04 3.64000e+02 -1.44315e+00 -1.29975e+00 -1.58655e+00 -1.46934e+00 -1.33370e+00 -1.60498e+00
7.31200e+04 3.65000e+02 -1.42666e+00 -1.27973e+00 -1.57360e+00 -1.46936e+00 -1.33375e+00 -1.60498e+00
7.32800e+04 3.66000e+02 -1.50529e+00 -1.39749e+00 -1.61309e+00 -1.46935e+00 -1.33380e+00 -1.60491e+00
7.34400e+04 3.67000e+02 -1.47009e+00 -1.30301e+00 -1.63718e+00 -1.46932e+00 -1.33384e+00 -1.60479e+00
7.36000e+04 3.68000e+02 -1.43326e+00 -1.30287e+00 -1.56365e+00 -1.46925e+00 -1.33388e+00 -1.60461e+00
7.37600e+04 3.68000e+02 -1.43326e+00 -1.30287e+00 -1.56365e+00 -1.46915e+00 -1.33392e+00 -1.60438e+00
7.39200e+04 3.69000e+02 -1.44738e+00 -1.26613e+00 -1.62863e+00 -1.46902e+00 -1.33396e+00 -1.60408e+00
7.40800e+04 3.70000e+02 -1.41917e+00 -1.29605e+00 -1.54229e+00 -1.46886e+00 -1.33399e+00 -1.60374e+00
7.42400e+04 3.71000e+02 -1.41578e+00 -1.29442e+00 -1.53714e+00 -1.46867e+00 -1.33402e+00 -1.60332e+00
7.44000e+04 3.72000e+02 -1.43866e+00 -1.34358e+00 -1.53374e+00 -1.46845e+00 -1.33404e+00 -1.60286e+00
7.45600e+04 3.72000e+02 -1.43866e+00 -1.34358e+00 -1.53374e+00 -1.46820e+00 -1.33405e+00 -1.60235e+00
7.47200e+04 3.73000e+02 -1.44513e+00 -1.35766e+00 -1.53260e+00 -1.46791e+00 -1.33404e+00 -1.60178e+00
7.48800e+04 3.74000e+02 -1.46892e+00 -1.36727e+00 -1.57057e+00 -1.46760e+00 -1.33404e+00 -1.60117e+00
7.50400e+04 3.75000e+02 -1.45608e+00 -1.37042e+00 -1.54173e+00 -1.46726e+00 -1.33403e+00 -1.60050e+00
7.52000e+04 3.76000e+02 -1.48683e+00 -1.32116e+00 -1.65250e+00 -1.46690e+00 -1.33400e+00 -1.59979e+00
7.53600e+04 3.76000e+02 -1.48683e+00 -1.32116e+00 -1.65250e+00 -1.46651e+00 -1.33397e+00 -1.59904e+00
7.55200e+04 3.77000e+02 -1.44654e+00 -1.34930e+00 -1.54378e+00 -1.46609e+00 -1.33393e+00 -1.59826e+00
7.56800e+04 3.78000e+02 -1.45960e+00 -1.35024e+00 -1.56897e+00 -1.46566e+00 -1.33388e+00 -1.59744e+00
7.58400e+04 3.79000e+02 -1.48038e+00 -1.34747e+00 -1.61328e+00 -1.46520e+00 -1.33381e+00 -1.59659e+00
7.60000e+04 3.80000e+02 -1.42833e+00 -1.34334e+00 -1.51332e+00 -1.46472e+00 -1.33373e+00 -1.59572e+00
7.61600e+04 3.80000e+02 -1.42833e+00 -1.34334e+00 -1.51332e+00 -1.46423e+00 -1.33364e+00 -1.59483e+00
7.63200e+04 3.81000e+02 -1.44126e+00 -1.32485e+00 -1.55768e+00 -1.46372e+00 -1.33353e+00 -1.59392e+00
7.64800e+04 3.82000e+02 -1.50670e+00 -1.37446e+00 -1.63893e+00 -1.46321e+00 -1.33341e+00 -1.59300e+00
7.66400e+04 3.83000e+02 -1.47953e+00 -1.35614e+00 -1.60292e+00 -1.46268e+00 -1.33328e+00 -1.59207e+00
7.68000e+04 3.84000e+02 -1.45956e+00 -1.36153e+00 -1.55759e+00 -1.46214e+00 -1.33313e+00 -1.59114e+00
7.69600e+04 3.84000e+02 -1.45956e+00 -1.36153e+00 -1.55759e+00 -1.46159e+00 -1.33297e+00 -1.59021e+00
7.71200e+04 3.85000e+02 -1.43821e+00 -1.34348e+00 -1.53293e+00 -1.46104e+00 -1.33279e+00 -1.58929e+00
7.72800e+04 3.86000e+02 -1.42236e+00 -1.28748e+00 -1.55724e+00 -1.46049e+00 -1.33260e+00 -1.58838e+00
7.74400e+04 3.87000e+02 -1.43343e+00 -1.27746e+00 -1.58940e+00 -1.45993e+00 -1.33239e+00 -1.58747e+00
7.76000e+04 3.88000e+02 -1.42808e+00 -1.30471e+00 -1.55144e+00 -1.45938e+00 -1.33218e+00 -1.58658e+00
7.77600e+04 3.88000e+02 -1.42808e+00 -1.30471e+00 -1.55144e+00 -1.45883e+00 -1.33195e+00 -1.58571e+00
7.79200e+04 3.89000e+02 -1.42867e+00 -1.32878e+00 -1.52855e+00 -1.45828e+00 -1.33171e+00 -1.58485e+00
7.80800e+04 3.90000e+02 -1.43401e+00 -1.31022e+00 -1.55780e+00 -1.45775e+00 -1.33147e+00 -1.58402e+00
7.82400e+04 3.91000e+02 -1.43952e+00 -1.29831e+00 -1.58074e+00 -1.45721e+00 -1.33122e+00 -1.58320e+00
7.84000e+04 3.92000e+02 -1.44832e+00 -1.35147e+00 -1.54516e+00 -1.45669e+00 -1.33097e+00 -1.58241e+00
7.85600e+04 3.92000e+02 -1.44832e+00 -1.35147e+00 -1.54516e+00 -1.45619e+00 -1.33072e+00 -1.58166e+00
7.87200e+04 3.93000e+02 -1.45628e+00 -1.36135e+00 -1.55121e+00 -1.45570e+00 -1.33048e+00 -1.58092e+00
7.88800e+04 3.94000e+02 -1.44512e+00 -1.33494e+00 -1.55529e+00 -1.45522e+00 -1.33024e+00 -1.58021e+00
7.90400e+04 3.95000e+02 -1.41370e+00 -1.31194e+00 -1.51545e+00 -1.45476e+00 -1.33001e+00 -1.57952e+00
7.92000e+04 3.96000e+02 -1.44035e+00 -1.31860e+00 -1.56209e+00 -1.45433e+00 -1.32979e+00 -1.57886e+00
7.93600e+04 3.96000e+02 -1.44035e+00 -1.31860e+00 -1.56209e+00 -1.45391e+00 -1.32959e+00 -1.57823e+00
7.95200e+04 3.97000e+02 -1.42175e+00 -1.31656e+00 -1.52693e+00 -1.45352e+00 -1.32941e+00 -1.57763e+00
7.96800e+04 3.98000e+02 -1.42798e+00 -1.29441e+00 -1.56155e+00 -1.45314e+00 -1.32925e+00 -1.57704e+00
7.98400e+04 3.99000e+02 -1.43748e+00 -1.32841e+00 -1.54655e+00 -1.45280e+00 -1.32911e+00 -1.57649e+00
8.00000e+04 4.00000e+02 -1.49843e+00 -1.38188e+00 -1.61498e+00 -1.45248e+00 -1.32899e+00 -1.57596e+00
8.01600e+04 4.00000e+02 -1.49843e+00 -1.38188e+00 -1.61498e+00 -1.45218e+00 -1.32890e+00 -1.57545e+00
8.03200e+04 4.01000e+02 -1.49573e+00 -1.36666e+00 -1.62480e+00 -1.45190e+00 -1.32884e+00 -1.57496e+00
8.04800e+04 4.02000e+02 -1.52772e+00 -1.38524e+00 -1.67019e+00 -1.45166e+00 -1.32881e+00 -1.57450e+00
8.06400e+04 4.03000e+02 -1.44451e+00 -1.31645e+00 -1.57256e+00 -1.45143e+00 -1.32880e+00 -1.57406e+00
8.08000e+04 4.04000e+02 -1.43379e+00 -1.32601e+00 -1.54157e+00 -1.45123e+00 -1.32882e+00 -1.57364e+00
8.09600e+04 4.04000e+02 -1.43379e+00 -1.32601e+00 -1.54157e+00 -1.45105e+00 -1.32886e+00 -1.57323e+00
8.11200e+04 4.05000e+02 -1.43763e+00 -1.32929e+00 -1.54596e+00 -1.45088e+00 -1.32892e+00 -1.57284e+00
8.12800e+04 4.06000e+02 -1.43376e+00 -1.33582e+00 -1.53170e+00 -1.45073e+00 -1.32900e+00 -1.57246e+00
8.14400e+04 4.07000e+02 -1.45990e+00 -1.35759e+00 -1.56221e+00 -1.45060e+00 -1.32910e+00 -1.57210e+00
8.16000e+04 4.08000e+02 -1.48227e+00 -1.39058e+00 -1.57395e+00 -1.45049e+00 -1.32922e+00 -1.57175e+00
8.17600e+04 4.08000e+02 -1.48227e+00 -1.39058e+00 -1.57395e+00 -1.45038e+00 -1.32936e+00 -1.57141e+00
8.19200e+04 4.09000e+02 -1.46693e+00 -1.37820e+00 -1.55566e+00 -1.45029e+00 -1.32950e+00 -1.57107e+00
8.20800e+04 4.10000e+02 -1.45853e+00 -1.32829e+00 -1.58876e+00 -1.45020e+00 -1.32965e+00 -1.57075e+00
8.22400e+04 4.11000e+02 -1.47352e+00 -1.38231e+00 -1.56473e+00 -1.45012e+00 -1.32980e+00 -1.57043e+00
8.24000e+04 4.12000e+02 -1.43600e+00 -1.38765e+00 -1.48435e+00 -1.45004e+00 -1.32997e+00 -1.57012e+00
8.25600e+04 4.12000e+02 -1.43600e+00 -1.38765e+00 -1.48435e+00 -1.44997e+00 -1.33013e+00 -1.56981e+00
8.27200e+04 4.13000e+02 -1.52553e+00 -1.44639e+00 -1.60468e+00 -1.44989e+00 -1.33029e+00 -1.56950e+00
8.28800e+04 4.14000e+02 -1.46648e+00 -1.35475e+00 -1.57822e+00 -1.44982e+00 -1.33045e+00 -1.56920e+00
8.30400e+04 4.15000e+02 -1.44153e+00 -1.33378e+00 -1.54928e+00 -1.44975e+00 -1.33060e+00 -1.56890e+00
8.32000e+04 4.16000e+02 -1.44232e+00 -1.33395e+00 -1.55069e+00 -1.44968e+00 -1.33075e+00 -1.56860e+00
8.33600e+04 4.16000e+02 -1.44232e+00 -1.33395e+00 -1.55069e+00 -1.44960e+00 -1.33089e+00 -1.56831e+00
8.35200e+04 4.17000e+02 -1.45200e+00 -1.34049e+00 -1.56351e+00 -1.44953e+00 -1.33103e+00 -1.56803e+00
8.36800e+04 4.18000e+02 -1.40329e+00 -1.29317e+00 -1.51340e+00 -1.44946e+00 -1.33117e+00 -1.56775e+00
8.38400e+04 4.19000e+02 -1.44202e+00 -1.33764e+00 -1.54640e+00 -1.44939e+00 -1.33130e+00 -1.56748e+00
8.40000e+04 4.20000e+02 -1.44998e+00 -1.33531e+00 -1.56465e+00 -1.44932e+00 -1.33143e+00 -1.56721e+00
8.41600e+04 4.20000e+02 -1.44998e+00 -1.33531e+00 -1.56465e+00 -1.44925e+00 -1.33155e+00 -1.56695e+00
8.43200e+04 4.21000e+02 -1.44705e+00 -1.36094e+00 -1.53317e+00 -1.44919e+00 -1.33168e+00 -1.56670e+00
8.44800e+04 4.22000e+02 -1.40438e+00 -1.32917e+00 -1.47959e+00 -1.44913e+00 -1.33180e+00 -1.56647e+00
8.46400e+04 4.23000e+02 -1.41270e+00 -1.32288e+00 -1.50252e+00 -1.44909e+00 -1.33193e+00 -1.56624e+00
8.48000e+04 4.24000e+02 -1.44551e+00 -1.34431e+00 -1.54672e+00 -1.44905e+00 -1.33207e+00 -1.56602e+00
8.49600e+04 4.24000e+02 -1.44551e+00 -1.34431e+00 -1.54672e+00 -1.44901e+00 -1.33221e+00 -1.56581e+00
8.51200e+04 4.25000e+02 -1.47616e+00 -1.39080e+00 -1.56152e+00 -1.44899e+00 -1.33237e+00 -1.56561e+00
8.52800e+04 4.26000e+02 -1.50791e+00 -1.37903e+00 -1.63679e+00 -1.44898e+00 -1.33254e+00 -1.56542e+00
8.54400e+04 4.27000e+02 -1.51134e+00 -1.39577e+00 -1.62691e+00 -1.44898e+00 -1.33273e+00 -1.56524e+00
8.56000e+04 4.28000e+02 -1.46009e+00 -1.33476e+00 -1.58542e+00 -1.44900e+00 -1.33293e+00 -1.56507e+00
8.57600e+04 4.28000e+02 -1.46009e+00 -1.33476e+00 -1.58542e+00 -1.44904e+00 -1.33316e+00 -1.56491e+00
8.59200e+04 4.29000e+02 -1.42093e+00 -1.31872e+00 -1.52314e+00 -1.44908e+00 -1.33341e+00 -1.56475e+00
8.60800e+04 4.30000e+02 -1.41027e+00 -1.29893e+00 -1.52161e+00 -1.44915e+00 -1.33370e+00 -1.56461e+00
8.62400e+04 4.31000e+02 -1.41425e+00 -1.30558e+00 -1.52292e+00 -1.44923e+00 -1.33400e+00 -1.56446e+00
8.64000e+04 4.32000e+02 -1.45694e+00 -1.39108e+00 -1.52280e+00 -1.44933e+00 -1.33433e+00 -1.56432e+00
8.65600e+04 4.32000e+02 -1.45694e+00 -1.39108e+00 -1.52280e+00 -1.44943e+00 -1.33469e+00 -1.56418e+00
8.67200e+04 4.33000e+02 -1.47627e+00 -1.38477e+00 -1.56777e+00 -1.44955e+00 -1.33507e+00 -1.56403e+00
8.68800e+04 4.34000e+02 -1.46309e+00 -1.34369e+00 -1.58248e+00 -1.44968e+00 -1.33548e+00 -1.56388e+00
8.70400e+04 4.35000e+02 -1.45692e+00 -1.34808e+00 -1.56577e+00 -1.44983e+00 -1.33592e+00 -1.56374e+00
8.72000e+04 4.36000e+02 -1.44580e+00 -1.36046e+00 -1.53114e+00 -1.44998e+00 -1.33638e+00 -1.56358e+00
8.73600e+04 4.36000e+02 -1.44580e+00 -1.36046e+00 -1.53114e+00 -1.45014e+00 -1.33686e+00 -1.56341e+00
8.75200e+04 4.37000e+02 -1.43601e+00 -1.37420e+00 -1.49783e+00 -1.45030e+00 -1.33736e+00 -1.56324e+00
8.76800e+04 4.38000e+02 -1.44933e+00 -1.33179e+00 -1.56687e+00 -1.45047e+00 -1.33788e+00 -1.56305e+00
8.78400e+04 4.39000e+02 -1.42051e+00 -1.34113e+00 -1.49989e+00 -1.45063e+00 -1.33841e+00 -1.56285e+00
8.80000e+04 4.40000e+02 -1.42144e+00 -1.34160e+00 -1.50128e+00 -1.45080e+00 -1.33896e+00 -1.56264e+00
8.81600e+04 4.40000e+02 -1.42144e+00 -1.34160e+00 -1.50128e+00 -1.45096e+00 -1.33950e+00 -1.56241e+00
8.83200e+04 4.41000e+02 -1.44199e+00 -1.31743e+00 -1.56655e+00 -1.45112e+00 -1.34006e+00 -1.56217e+00
8.84800e+04 4.42000e+02 -1.41699e+00 -1.29624e+00 -1.53774e+00 -1.45127e+00 -1.34062e+00 -1.56192e+00
8.86400e+04 4.43000e+02 -1.44531e+00 -1.31433e+00 -1.57629e+00 -1.45141e+00 -1.34118e+00 -1.56165e+00
8.88000e+04 4.44000e+02 -1.43848e+00 -1.33322e+00 -1.54374e+00 -1.45156e+00 -1.34174e+00 -1.56137e+00
8.89600e+04 4.44000e+02 -1.43848e+00 -1.33322e+00 -1.54374e+00 -1.45169e+00 -1.34229e+00 -1.56108e+00
8.91200e+04 4.45000e+02 -1.45198e+00 -1.33579e+00 -1.56817e+00 -1.45180e+00 -1.34284e+00 -1.56077e+00
8.92800e+04 4.46000e+02 -1.42406e+00 -1.30105e+00 -1.54708e+00 -1.45191e+00 -1.34337e+00 -1.56045e+00
8.94400e+04 4.47000e+02 -1.41233e+00 -1.30356e+00 -1.52110e+00 -1.45202e+00 -1.34391e+00 -1.56013e+00
8.96000e+04 4.48000e+02 -1.42868e+00 -1.32901e+00 -1.52836e+00 -1.45211e+00 -1.34442e+00 -1.55980e+00
8.97600e+04 4.48000e+02 -1.42868e+00 -1.32901e+00 -1.52836e+00 -1.45218e+00 -1.34492e+00 -1.55945e+00
8.99200e+04 4.49000e+02 -1.46857e+00 -1.41103e+00 -1.52611e+00 -1.45225e+00 -1.34540e+00 -1.55911e+00
9.00800e+04 4.50000e+02 -1.47444e+00 -1.38566e+00 -1.56321e+00 -1.45231e+00 -1.34587e+00 -1.55874e+00
9.02400e+04 4.51000e+02 -1.46616e+00 -1.33399e+00 -1.59832e+00 -1.45235e+00 -1.34632e+00 -1.55838e+00
9.04000e+04 4.52000e+02 -1.44382e+00 -1.37607e+00 -1.51156e+00 -1.45238e+00 -1.34675e+00 -1.55801e+00
9.05600e+04 4.52000e+02 -1.44382e+00 -1.37607e+00 -1.51156e+00 -1.45240e+00 -1.34717e+00 -1.55764e+00
9.07200e+04 4.53000e+02 -1.41231e+00 -1.33013e+00 -1.49449e+00 -1.45241e+00 -1.34756e+00 -1.55727e+00
9.08800e+04 4.54000e+02 -1.40556e+00 -1.32293e+00 -1.48819e+00 -1.45241e+00 -1.34794e+00 -1.55688e+00
9.10400e+04 4.55000e+02 -1.42716e+00 -1.33524e+00 -1.51907e+00 -1.45239e+00 -1.34829e+00 -1.55649e+00
9.12000e+04 4.56000e+02 -1.47904e+00 -1.36417e+00 -1.59391e+00 -1.45237e+00 -1.34863e+00 -1.55611e+00
9.13600e+04 4.56000e+02 -1.47904e+00 -1.36417e+00 -1.59391e+00 -1.45233e+00 -1.34894e+00 -1.55571e+00
9.15200e+04 4.57000e+02 -1.42174e+00 -1.33340e+00 -1.51008e+00 -1.45227e+00 -1.34923e+00 -1.55532e+00
9.16800e+04 4.58000e+02 -1.43395e+00 -1.36068e+00 -1.50722e+00 -1.45221e+00 -1.34950e+00 -1.55492e+00
9.18400e+04 4.59000e+02 -1.43356e+00 -1.34093e+00 -1.52619e+00 -1.45212e+00 -1.34974e+00 -1.55451e+00
9.20000e+04 4.60000e+02 -1.43932e+00 -1.31844e+00 -1.56019e+00 -1.45203e+00 -1.34995e+00 -1.55410e+00
9.21600e+04 4.60000e+02 -1.43932e+00 -1.31844e+00 -1.56019e+00 -1.45192e+00 -1.35015e+00 -1.55369e+00
9.23200e+04 4.61000e+02 -1.42627e+00 -1.29238e+00 -1.56016e+00 -1.45180e+00 -1.35031e+00 -1.55328e+00
9.24800e+04 4.62000e+02 -1.40697e+00 -1.29897e+00 -1.51497e+00 -1.45166e+00 -1.35045e+00 -1.55287e+00
9.26400e+04 4.63000e+02 -1.41326e+00 -1.33511e+00 -1.49141e+00 -1.45151e+00 -1.35056e+00 -1.55245e+00
9.28000e+04 4.64000e+02 -1.40973e+00 -1.30762e+00 -1.51183e+00 -1.45135e+00 -1.35065e+00 -1.55205e+00
9.29600e+04 4.64000e+02 -1.40973e+00 -1.30762e+00 -1.51183e+00 -1.45117e+00 -1.35070e+00 -1.55163e+00
9.31200e+04 4.65000e+02 -1.45322e+00 -1.33772e+00 -1.56872e+00 -1.45098e+00 -1.35074e+00 -1.55122e+00
9.32800e+04 4.66000e+02 -1.44297e+00 -1.33067e+00 -1.55527e+00 -1.45078e+00 -1.35074e+00 -1.55081e+00
9.34400e+04 4.67000e+02 -1.41033e+00 -1.31138e+00 -1.50927e+00 -1.45056e+00 -1.35073e+00 -1.55040e+00
9.36000e+04 4.68000e+02 -1.45099e+00 -1.36782e+00 -1.53417e+00 -1.45034e+00 -1.35068e+00 -1.54999e+00
9.37600e+04 4.68000e+02 -1.45099e+00 -1.36782e+00 -1.53417e+00 -1.45010e+00 -1.35061e+00 -1.54959e+00
9.39200e+04 4.69000e+02 -1.44237e+00 -1.33454e+00 -1.55021e+00 -1.44985e+00 -1.35052e+00 -1.54918e+00
9.40800e+04 4.70000e+02 -1.42162e+00 -1.32057e+00 -1.52267e+00 -1.44960e+00 -1.35041e+00 -1.54878e+00
9.42400e+04 4.71000e+02 -1.46401e+00 -1.35460e+00 -1.57341e+00 -1.44934e+00 -1.35029e+00 -1.54839e+00
9.44000e+04 4.72000e+02 -1.43960e+00 -1.36548e+00 -1.51372e+00 -1.44907e+00 -1.35014e+00 -1.54800e+00
9.45600e+04 4.72000e+02 -1.43960e+00 -1.36548e+00 -1.51372e+00 -1.44879e+00 -1.34997e+00 -1.54760e+00
9.47200e+04 4.73000e+02 -1.47489e+00 -1.35263e+00 -1.59715e+00 -1.44850e+00 -1.34979e+00 -1.54721e+00
9.48800e+04 4.74000e+02 -1.47639e+00 -1.37838e+00 -1.57439e+00 -1.44822e+00 -1.34960e+00 -1.54683e+00
9.50400e+04 4.75000e+02 -1.41971e+00 -1.32741e+00 -1.51202e+00 -1.44792e+00 -1.34940e+00 -1.54644e+00
9.52000e+04 4.76000e+02 -1.41906e+00 -1.32270e+00 -1.51542e+00 -1.44762e+00 -1.34918e+00 -1.54606e+00
9.53600e+04 4.76000e+02 -1.41906e+00 -1.32270e+00 -1.51542e+00 -1.44732e+00 -1.34896e+00 -1.54568e+00
9.55200e+04 4.77000e+02 -1.42726e+00 -1.32563e+00 -1.52889e+00 -1.44701e+00 -1.34873e+00 -1.54529e+00
9.56800e+04 4.78000e+02 -1.44552e+00 -1.35266e+00 -1.53837e+00 -1.44669e+00 -1.34847e+00 -1.54491e+00
9.58400e+04 4.79000e+02 -1.44955e+00 -1.35467e+00 -1.54443e+00 -1.44637e+00 -1.34822e+00 -1.54452e+00
9.60000e+04 4.80000e+02 -1.44143e+00 -1.33317e+00 -1.54969e+00 -1.44605e+00 -1.34796e+00 -1.54415e+00
9.61600e+04 4.80000e+02 -1.44143e+00 -1.33317e+00 -1.54969e+00 -1.44572e+00 -1.34769e+00 -1.54376e+00
9.63200e+04 4.81000e+02 -1.43582e+00 -1.38642e+00 -1.48522e+00 -1.44540e+00 -1.34742e+00 -1.54338e+00
9.64800e+04 4.82000e+02 -1.44493e+00 -1.33910e+00 -1.55076e+00 -1.44507e+00 -1.34714e+00 -1.54300e+00
9.66400e+04 4.83000e+02 -1.47705e+00 -1.40235e+00 -1.55175e+00 -1.44473e+00 -1.34685e+00 -1.54261e+00
9.68000e+04 4.84000e+02 -1.47554e+00 -1.37118e+00 -1.57989e+00 -1.44440e+00 -1.34656e+00 -1.54223e+00
9.69600e+04 4.84000e+02 -1.47554e+00 -1.37118e+00 -1.57989e+00 -1.44406e+00 -1.34627e+00 -1.54185e+00
9.71200e+04 4.85000e+02 -1.45853e+00 -1.38019e+00 -1.53688e+00 -1.44372e+00 -1.34598e+00 -1.54147e+00
9.72800e+04 4.86000e+02 -1.44192e+00 -1.33898e+00 -1.54485e+00 -1.44339e+00 -1.34568e+00 -1.54109e+00
9.74400e+04 4.87000e+02 -1.44592e+00 -1.33518e+00 -1.55665e+00 -1.44305e+00 -1.34539e+00 -1.54071e+00
9.76000e+04 4.88000e+02 -1.47388e+00 -1.37388e+00 -1.57388e+00 -1.44272e+00 -1.34510e+00 -1.54035e+00
9.77600e+04 4.88000e+02 -1.47388e+00 -1.37388e+00 -1.57388e+00 -1.44240e+00 -1.34481e+00 -1.53998e+00
9.79200e+04 4.89000e+02 -1.45150e+00 -1.38318e+00 -1.51983e+00 -1.44207e+00 -1.34452e+00 -1.53962e+00
9.80800e+04 4.90000e+02 -1.48204e+00 -1.39585e+00 -1.56824e+00 -1.44176e+00 -1.34424e+00 -1.53927e+00
9.82400e+04 4.91000e+02 -1.51488e+00 -1.47019e+00 -1.55957e+00 -1.44145e+00 -1.34397e+00 -1.53893e+00
9.84000e+04 4.92000e+02 -1.49521e+00 -1.42254e+00 -1.56788e+00 -1.44115e+00 -1.34370e+00 -1.53860e+00
9.85600e+04 4.92000e+02 -1.49521e+00 -1.42254e+00 -1.56788e+00 -1.44087e+00 -1.34346e+00 -1.53827e+00
9.87200e+04 4.93000e+02 -1.47330e+00 -1.38301e+00 -1.56359e+00 -1.44059e+00 -1.34322e+00 -1.53796e+00
9.88800e+04 4.94000e+02 -1.51023e+00 -1.43749e+00 -1.58298e+00 -1.44033e+00 -1.34299e+00 -1.53767e+00
9.90400e+04 4.95000e+02 -1.44916e+00 -1.37548e+00 -1.52285e+00 -1.44009e+00 -1.34279e+00 -1.53739e+00
9.92000e+04 4.96000e+02 -1.45575e+00 -1.37525e+00 -1.53625e+00 -1.43985e+00 -1.34259e+00 -1.53711e+00
9.93600e+04 4.96000e+02 -1.45575e+00 -1.37525e+00 -1.53625e+00 -1.43964e+00 -1.34242e+00 -1.53686e+00
9.95200e+04 4.97000e+02 -1.45699e+00 -1.34708e+00 -1.56690e+00 -1.43944e+00 -1.34227e+00 -1.53661e+00
9.96800e+04 4.98000e+02 -1.48745e+00 -1.37364e+00 -1.60125e+00 -1.43927e+00 -1.34215e+00 -1.53639e+00
9.98400e+04 4.99000e+02 -1.47489e+00 -1.41101e+00 -1.53876e+00 -1.43911e+00 -1.34204e+00 -1.53618e+00
1.00000e+05 5.00000e+02 -1.42715e+00 -1.36643e+00 -1.48788e+00 -1.43898e+00 -1.34197e+00 -1.53600e+00
1.00160e+05 5.00000e+02 -1.42715e+00 -1.36643e+00 -1.48788e+00 -1.43887e+00 -1.34192e+00 -1.53582e+00
1.00320e+05 5.01000e+02 -1.45163e+00 -1.37512e+00 -1.52815e+00 -1.43879e+00 -1.34190e+00 -1.53568e+00
1.00480e+05 5.02000e+02 -1.42776e+00 -1.29163e+00 -1.56388e+00 -1.43873e+00 -1.34191e+00 -1.53554e+00
1.00640e+05 5.03000e+02 -1.42652e+00 -1.36172e+00 -1.49133e+00 -1.43869e+00 -1.34196e+00 -1.53542e+00
1.00800e+05 5.04000e+02 -1.47409e+00 -1.37679e+00 -1.57139e+00 -1.43868e+00 -1.34203e+00 -1.53533e+00
1.00960e+05 5.04000e+02 -1.47409e+00 -1.37679e+00 -1.57139e+00 -1.43870e+00 -1.34215e+00 -1.53526e+00
1.01120e+05 5.05000e+02 -1.46101e+00 -1.38667e+00 -1.53535e+00 -1.43876e+00 -1.34231e+00 -1.53520e+00
1.01280e+05 5.06000e+02 -1.45995e+00 -1.34148e+00 -1.57841e+00 -1.43884e+00 -1.34252e+00 -1.53517e+00
1.01440e+05 5.07000e+02 -1.46706e+00 -1.35211e+00 -1.58201e+00 -1.43896e+00 -1.34276e+00 -1.53516e+00
1.01600e+05 5.08000e+02 -1.44350e+00 -1.37088e+00 -1.51611e+00 -1.43911e+00 -1.34305e+00 -1.53517e+00
1.01760e+05 5.08000e+02 -1.44350e+00 -1.37088e+00 -1.51611e+00 -1.43929e+00 -1.34338e+00 -1.53519e+00
1.01920e+05 5.09000e+02 -1.42583e+00 -1.37342e+00 -1.47824e+00 -1.43951e+00 -1.34377e+00 -1.53524e+00
1.02080e+05 5.10000e+02 -1.43605e+00 -1.34149e+00 -1.53061e+00 -1.43976e+00 -1.34421e+00 -1.53531e+00
1.02240e+05 5.11000e+02 -1.48787e+00 -1.36232e+00 -1.61342e+00 -1.44005e+00 -1.34469e+00 -1.53540e+00
1.02400e+05 5.12000e+02 -1.43808e+00 -1.33032e+00 -1.54584e+00 -1.44037e+00 -1.34523e+00 -1.53551e+00
1.02560e+05 5.12000e+02 -1.43808e+00 -1.33032e+00 -1.54584e+00 -1.44073e+00 -1.34582e+00 -1.53563e+00
1.02720e+05 5.13000e+02 -1.45078e+00 -1.39548e+00 -1.50607e+00 -1.44112e+00 -1.34645e+00 -1.53578e+00
1.02880e+05 5.14000e+02 -1.43513e+00 -1.36451e+00 -1.50575e+00 -1.44154e+00 -1.34714e+00 -1.53594e+00
1.03040e+05 5.15000e+02 -1.40740e+00 -1.32772e+00 -1.48708e+00 -1.44199e+00 -1.34787e+00 -1.53611e+00
1.03200e+05 5.16000e+02 -1.43630e+00 -1.35180e+00 -1.52080e+00 -1.44247e+00 -1.34865e+00 -1.53629e+00
1.03360e+05 5.16000e+02 -1.43630e+00 -1.35180e+00 -1.52080e+00 -1.44298e+00 -1.34946e+00 -1.53649e+00
1.03520e+05 5.17000e+02 -1.46712e+00 -1.34194e+00 -1.59229e+00 -1.44351e+00 -1.35031e+00 -1.53670e+00
1.03680e+05 5.18000e+02 -1.44578e+00 -1.37555e+00 -1.51602e+00 -1.44406e+00 -1.35120e+00 -1.53691e+00
1.03840e+05 5.19000e+02 -1.47955e+00 -1.43348e+00 -1.52562e+00 -1.44463e+00 -1.35212e+00 -1.53714e+00
1.04000e+05 5.20000e+02 -1.46609e+00 -1.38839e+00 -1.54379e+00 -1.44521e+00 -1.35305e+00 -1.53737e+00
1.04160e+05 5.20000e+02 -1.46609e+00 -1.38839e+00 -1.54379e+00 -1.44579e+00 -1.35400e+00 -1.53759e+00
1.04320e+05 5.21000e+02 -1.45037e+00 -1.35488e+00 -1.54585e+00 -1.44640e+00 -1.35497e+00 -1.53782e+00
1.04480e+05 5.22000e+02 -1.43616e+00 -1.37337e+00 -1.49895e+00 -1.44699e+00 -1.35594e+00 -1.53805e+00
1.04640e+05 5.23000e+02 -1.46038e+00 -1.39025e+00 -1.53051e+00 -1.44760e+00 -1.35692e+00 -1.53827e+00
1.04800e+05 5.24000e+02 -1.43946e+00 -1.33607e+00 -1.54284e+00 -1.44819e+00 -1.35789e+00 -1.53849e+00
1.04960e+05 5.24000e+02 -1.43946e+00 -1.33607e+00 -1.54284e+00 -1.44878e+00 -1.35885e+00 -1.53871e+00
1.05120e+05 5.25000e+02 -1.40168e+00 -1.27478e+00 -1.52858e+00 -1.44936e+00 -1.35980e+00 -1.53892e+00
1.05280e+05 5.26000e+02 -1.40811e+00 -1.28417e+00 -1.53205e+00 -1.44992e+00 -1.36072e+00 -1.53912e+00
1.05440e+05 5.27000e+02 -1.41952e+00 -1.33267e+00 -1.50637e+00 -1.45047e+00 -1.36162e+00 -1.53931e+00
1.05600e+05 5.28000e+02 -1.44229e+00 -1.39156e+00 -1.49302e+00 -1.45099e+00 -1.36250e+00 -1.53948e+00
1.05760e+05 5.28000e+02 -1.44229e+00 -1.39156e+00 -1.49302e+00 -1.45149e+00 -1.36334e+00 -1.53965e+00
1.05920e+05 5.29000e+02 -1.42582e+00 -1.36305e+00 -1.48859e+00 -1.45197e+00 -1.36415e+00 -1.53979e+00
1.06080e+05 5.30000e+02 -1.45490e+00 -1.37362e+00 -1.53619e+00 -1.45242e+00 -1.36491e+00 -1.53993e+00
1.06240e+05 5.31000e+02 -1.43444e+00 -1.37057e+00 -1.49831e+00 -1.45284e+00 -1.36564e+00 -1.54004e+00
1.06400e+05 5.32000e+02 -1.44477e+00 -1.36159e+00 -1.52794e+00 -1.45323e+00 -1.36632e+00 -1.54013e+00
1.06560e+05 5.32000e+02 -1.44477e+00 -1.36159e+00 -1.52794e+00 -1.45358e+00 -1.36696e+00 -1.54021e+00
1.06720e+05 5.33000e+02 -1.45074e+00 -1.38534e+00 -1.51614e+00 -1.45390e+00 -1.36754e+00 -1.54026e+00
1.06880e+05 5.34000e+02 -1.45846e+00 -1.40278e+00 -1.51414e+00 -1.45420e+00 -1.36809e+00 -1.54031e+00
1.07040e+05 5.35000e+02 -1.46977e+00 -1.40502e+00 -1.53452e+00 -1.45445e+00 -1.36858e+00 -1.54033e+00
1.07200e+05 5.36000e+02 -1.50429e+00 -1.40919e+00 -1.59938e+00 -1.45467e+00 -1.36902e+00 -1.54032e+00
1.07360e+05 5.36000e+02 -1.50429e+00 -1.40919e+00 -1.59938e+00 -1.45486e+00 -1.36943e+00 -1.54030e+00
1.07520e+05 5.37000e+02 -1.44146e+00 -1.37838e+00 -1.50454e+00 -1.45502e+00 -1.36978e+00 -1.54025e+00
1.07680e+05 5.38000e+02 -1.46178e+00 -1.34773e+00 -1.57583e+00 -1.45514e+00 -1.37008e+00 -1.54019e+00
1.07840e+05 5.39000e+02 -1.45792e+00 -1.40670e+00 -1.50914e+00 -1.45522e+00 -1.37035e+00 -1.54010e+00
1.08000e+05 5.40000e+02 -1.41930e+00 -1.34839e+00 -1.49021e+00 -1.45528e+00 -1.37057e+00 -1.53999e+00
1.08160e+05 5.40000e+02 -1.41930e+00 -1.34839e+00 -1.49021e+00 -1.45530e+00 -1.37074e+00 -1.53986e+00
1.08320e+05 5.41000e+02 -1.42466e+00 -1.37538e+00 -1.47394e+00 -1.45530e+00 -1.37088e+00 -1.53972e+00
1.08480e+05 5.42000e+02 -1.43611e+00 -1.33380e+00 -1.53842e+00 -1.45526e+00 -1.37098e+00 -1.53955e+00
1.08640e+05 5.43000e+02 -1.44596e+00 -1.35976e+00 -1.53217e+00 -1.45520e+00 -1.37104e+00 -1.53936e+00
1.08800e+05 5.44000e+02 -1.45098e+00 -1.36297e+00 -1.53898e+00 -1.45510e+00 -1.37106e+00 -1.53914e+00
1.08960e+05 5.44000e+02 -1.45098e+00 -1.36297e+00 -1.53898e+00 -1.45498e+00 -1.37105e+00 -1.53891e+00
1.09120e+05 5.45000e+02 -1.40650e+00 -1.34976e+00 -1.46324e+00 -1.45483e+00 -1.37101e+00 -1.53865e+00
1.09280e+05 5.46000e+02 -1.42121e+00 -1.34091e+00 -1.50151e+00 -1.45466e+00 -1.37095e+00 -1.53837e+00
1.09440e+05 5.47000e+02 -1.41039e+00 -1.33570e+00 -1.48508e+00 -1.45446e+00 -1.37086e+00 -1.53807e+00
1.09600e+05 5.48000e+02 -1.42567e+00 -1.32404e+00 -1.52730e+00 -1.45425e+00 -1.37074e+00 -1.53775e+00
1.09760e+05 5.48000e+02 -1.42567e+00 -1.32404e+00 -1.52730e+00 -1.45402e+00 -1.37061e+00 -1.53742e+00
1.09920e+05 5.49000e+02 -1.45423e+00 -1.39758e+00 -1.51087e+00 -1.45376e+00 -1.37046e+00 -1.53707e+00
1.10080e+05 5.50000e+02 -1.41961e+00 -1.35415e+00 -1.48508e+00 -1.45350e+00 -1.37030e+00 -1.53670e+00
1.10240e+05 5.51000e+02 -1.43711e+00 -1.33970e+00 -1.53452e+00 -1.45322e+00 -1.37012e+00 -1.53632e+00
1.10400e+05 5.52000e+02 -1.46515e+00 -1.42215e+00 -1.50815e+00 -1.45293e+00 -1.36995e+00 -1.53592e+00
1.10560e+05 5.52000e+02 -1.46515e+00 -1.42215e+00 -1.50815e+00 -1.45263e+00 -1.36976e+00 -1.53551e+00
1.10720e+05 5.53000e+02 -1.44243e+00 -1.40893e+00 -1.47592e+00 -1.45233e+00 -1.36957e+00 -1.53509e+00
1.10880e+05 5.54000e+02 -1.38968e+00 -1.32734e+00 -1.45202e+00 -1.45203e+00 -1.36939e+00 -1.53466e+00
1.11040e+05 5.55000e+02 -1.41193e+00 -1.31230e+00 -1.51156e+00 -1.45172e+00 -1.36922e+00 -1.53422e+00
1.11200e+05 5.56000e+02 -1.39004e+00 -1.34636e+00 -1.43372e+00 -1.45141e+00 -1.36905e+00 -1.53378e+00
1.11360e+05 5.56000e+02 -1.39004e+00 -1.34636e+00 -1.43372e+00 -1.45111e+00 -1.36889e+00 -1.53333e+00
1.11520e+05 5.57000e+02 -1.45884e+00 -1.35579e+00 -1.56190e+00 -1.45081e+00 -1.36873e+00 -1.53288e+00
1.11680e+05 5.58000e+02 -1.46003e+00 -1.36990e+00 -1.55017e+00 -1.45051e+00 -1.36860e+00 -1.53243e+00
1.11840e+05 5.59000e+02 -1.42534e+00 -1.37150e+00 -1.47918e+00 -1.45022e+00 -1.36847e+00 -1.53197e+00
1.12000e+05 5.60000e+02 -1.38814e+00 -1.34425e+00 -1.43204e+00 -1.44994e+00 -1.36836e+00 -1.53151e+00
1.12160e+05 5.60000e+02 -1.38814e+00 -1.34425e+00 -1.43204e+00 -1.44965e+00 -1.36826e+00 -1.53105e+00
1.12320e+05 5.61000e+02 -1.40469e+00 -1.32344e+00 -1.48594e+00 -1.44938e+00 -1.36816e+00 -1.53059e+00
1.12480e+05 5.62000e+02 -1.41158e+00 -1.33329e+00 -1.48986e+00 -1.44911e+00 -1.36809e+00 -1.53013e+00
1.12640e+05 5.63000e+02 -1.44007e+00 -1.35650e+00 -1.52364e+00 -1.44885e+00 -1.36802e+00 -1.52967e+00
1.12800e+05 5.64000e+02 -1.45903e+00 -1.37835e+00 -1.53972e+00 -1.44859e+00 -1.36796e+00 -1.52921e+00
1.12960e+05 5.64000e+02 -1.45903e+00 -1.37835e+00 -1.53972e+00 -1.44833e+00 -1.36791e+00 -1.52875e+00
1.13120e+05 5.65000e+02 -1.50855e+00 -1.41815e+00 -1.59895e+00 -1.44808e+00 -1.36787e+00 -1.52829e+00
1.13280e+05 5.66000e+02 -1.47137e+00 -1.34986e+00 -1.59288e+00 -1.44783e+00 -1.36785e+00 -1.52781e+00
1.13440e+05 5.67000e+02 -1.50187e+00 -1.43058e+00 -1.57317e+00 -1.44758e+00 -1.36782e+00 -1.52734e+00
1.13600e+05 5.68000e+02 -1.43776e+00 -1.37338e+00 -1.50213e+00 -1.44733e+00 -1.36779e+00 -1.52687e+00
1.13760e+05 5.68000e+02 -1.43776e+00 -1.37338e+00 -1.50213e+00 -1.44708e+00 -1.36778e+00 -1.52639e+00
1.13920e+05 5.69000e+02 -1.44027e+00 -1.38900e+00 -1.49155e+00 -1.44682e+00 -1.36776e+00 -1.52589e+00
1.14080e+05 5.70000e+02 -1.44409e+00 -1.37747e+00 -1.51071e+00 -1.44657e+00 -1.36774e+00 -1.52539e+00
1.14240e+05 5.71000e+02 -1.44618e+00 -1.35500e+00 -1.53735e+00 -1.44630e+00 -1.36772e+00 -1.52489e+00
1.14400e+05 5.72000e+02 -1.42399e+00 -1.35965e+00 -1.48834e+00 -1.44603e+00 -1.36770e+00 -1.52436e+00
1.14560e+05 5.72000e+02 -1.42399e+00 -1.35965e+00 -1.48834e+00 -1.44575e+00 -1.36767e+00 -1.52384e+00
1.14720e+05 5.73000e+02 -1.41814e+00 -1.38923e+00 -1.44704e+00 -1.44547e+00 -1.36764e+00 -1.52330e+00
1.14880e+05 5.74000e+02 -1.43636e+00 -1.39537e+00 -1.47735e+00 -1.44517e+00 -1.36760e+00 -1.52275e+00
1.15040e+05 5.75000e+02 -1.45764e+00 -1.37851e+00 -1.53676e+00 -1.44487e+00 -1.36755e+00 -1.52219e+00
1.15200e+05 5.76000e+02 -1.42551e+00 -1.36332e+00 -1.48771e+00 -1.44456e+00 -1.36750e+00 -1.52161e+00
1.15360e+05 5.76000e+02 -1.42551e+00 -1.36332e+00 -1.48771e+00 -1.44424e+00 -1.36744e+00 -1.52103e+00
1.15520e+05 5.77000e+02 -1.44048e+00 -1.42471e+00 -1.45624e+00 -1.44391e+00 -1.36737e+00 -1.52044e+00
1.15680e+05 5.78000e+02 -1.41842e+00 -1.35592e+00 -1.48092e+00 -1.44357e+00 -1.36729e+00 -1.51985e+00
1.15840e+05 5.79000e+02 -1.39647e+00 -1.30868e+00 -1.48427e+00 -1.44323e+00 -1.36721e+00 -1.51924e+00
1.16000e+05 5.80000e+02 -1.42149e+00 -1.33084e+00 -1.51215e+00 -1.44288e+00 -1.36713e+00 -1.51864e+00
1.16160e+05 5.80000e+02 -1.42149e+00 -1.33084e+00 -1.51215e+00 -1.44253e+00 -1.36703e+00 -1.51804e+00
1.16320e+05 5.81000e+02 -1.41998e+00 -1.32104e+00 -1.51893e+00 -1.44218e+00 -1.36692e+00 -1.51744e+00
1.16480e+05 5.82000e+02 -1.41719e+00 -1.33090e+00 -1.50348e+00 -1.44184e+00 -1.36682e+00 -1.51685e+00
1.16640e+05 5.83000e+02 -1.44235e+00 -1.37027e+00 -1.51443e+00 -1.44149e+00 -1.36672e+00 -1.51626e+00
1.16800e+05 5.84000e+02 -1.39885e+00 -1.33500e+00 -1.46269e+00 -1.44116e+00 -1.36662e+00 -1.51570e+00
1.16960e+05 5.84000e+02 -1.39885e+00 -1.33500e+00 -1.46269e+00 -1.44083e+00 -1.36652e+00 -1.51514e+00
1.17120e+05 5.85000e+02 -1.41416e+00 -1.34251e+00 -1.48582e+00 -1.44051e+00 -1.36641e+00 -1.51460e+00
1.17280e+05 5.86000e+02 -1.43258e+00 -1.37151e+00 -1.49364e+00 -1.44020e+00 -1.36633e+00 -1.51408e+00
1.17440e+05 5.87000e+02 -1.43896e+00 -1.33813e+00 -1.53979e+00 -1.43991e+00 -1.36624e+00 -1.51358e+00
1.17600e+05 5.88000e+02 -1.47061e+00 -1.37476e+00 -1.56646e+00 -1.43964e+00 -1.36617e+00 -1.51311e+00
1.17760e+05 5.88000e+02 -1.47061e+00 -1.37476e+00 -1.56646e+00 -1.43939e+00 -1.36611e+00 -1.51267e+00
1.17920e+05 5.89000e+02 -1.43605e+00 -1.36820e+00 -1.50390e+00 -1.43915e+00 -1.36605e+00 -1.51225e+00
1.18080e+05 5.90000e+02 -1.44161e+00 -1.33116e+00 -1.55205e+00 -1.43893e+00 -1.36602e+00 -1.51184e+00
1.18240e+05 5.91000e+02 -1.45400e+00 -1.39855e+00 -1.50946e+00 -1.43874e+00 -1.36600e+00 -1.51147e+00
1.18400e+05 5.92000e+02 -1.45545e+00 -1.35529e+00 -1.55562e+00 -1.43856e+00 -1.36599e+00 -1.51112e+00
1.18560e+05 5.92000e+02 -1.45545e+00 -1.35529e+00 -1.55562e+00 -1.43840e+00 -1.36600e+00 -1.51080e+00
1.18720e+05 5.93000e+02 -1.42579e+00 -1.37724e+00 -1.47434e+00 -1.43826e+00 -1.36603e+00 -1.51049e+00
1.18880e+05 5.94000e+02 -1.43146e+00 -1.40124e+00 -1.46168e+00 -1.43814e+00 -1.36607e+00 -1.51021e+00
1.19040e+05 5.95000e+02 -1.44797e+00 -1.39546e+00 -1.50048e+00 -1.43803e+00 -1.36612e+00 -1.50994e+00
1.19200e+05 5.96000e+02 -1.43657e+00 -1.36302e+00 -1.51012e+00 -1.43794e+00 -1.36619e+00 -1.50969e+00
1.19360e+05 5.96000e+02 -1.43657e+00 -1.36302e+00 -1.51012e+00 -1.43786e+00 -1.36627e+00 -1.50945e+00
1.19520e+05 5.97000e+02 -1.47155e+00 -1.39447e+00 -1.54863e+00 -1.43779e+00 -1.36635e+00 -1.50923e+00
1.19680e+05 5.98000e+02 -1.43478e+00 -1.35665e+00 -1.51292e+00 -1.43772e+00 -1.36643e+00 -1.50901e+00
1.19840e+05 5.99000e+02 -1.45000e+00 -1.39239e+00 -1.50761e+00 -1.43767e+00 -1.36653e+00 -1.50880e+00
1.20000e+05 6.00000e+02 -1.44414e+00 -1.37049e+00 -1.51779e+00 -1.43761e+00 -1.36663e+00 -1.50860e+00
1.20160e+05 6.00000e+02 -1.44414e+00 -1.37049e+00 -1.51779e+00 -1.43756e+00 -1.36673e+00 -1.50839e+00
1.20320e+05 6.01000e+02 -1.45158e+00 -1.39424e+00 -1.50893e+00 -1.43751e+00 -1.36681e+00 -1.50820e+00
1.20480e+05 6.02000e+02 -1.43658e+00 -1.36228e+00 -1.51089e+00 -1.43745e+00 -1.36691e+00 -1.50800e+00
1.20640e+05 6.03000e+02 -1.41318e+00 -1.33224e+00 -1.49412e+00 -1.43740e+00 -1.36699e+00 -1.50780e+00
1.20800e+05 6.04000e+02 -1.44856e+00 -1.36042e+00 -1.53670e+00 -1.43734e+00 -1.36707e+00 -1.50761e+00
1.20960e+05 6.04000e+02 -1.44856e+00 -1.36042e+00 -1.53670e+00 -1.43727e+00 -1.36713e+00 -1.50741e+00
1.21120e+05 6.05000e+02 -1.44833e+00 -1.41253e+00 -1.48413e+00 -1.43720e+00 -1.36719e+00 -1.50721e+00
1.21280e+05 6.06000e+02 -1.44021e+00 -1.34506e+00 -1.53536e+00 -1.43712e+00 -1.36723e+00 -1.50702e+00
1.21440e+05 6.07000e+02 -1.45048e+00 -1.39859e+00 -1.50238e+00 -1.43704e+00 -1.36726e+00 -1.50682e+00
1.21600e+05 6.08000e+02 -1.51590e+00 -1.49861e+00 -1.53319e+00 -1.43696e+00 -1.36729e+00 -1.50663e+00
1.21760e+05 6.08000e+02 -1.51590e+00 -1.49861e+00 -1.53319e+00 -1.43687e+00 -1.36730e+00 -1.50644e+00
1.21920e+05 6.09000e+02 -1.42955e+00 -1.37464e+00 -1.48445e+00 -1.43678e+00 -1.36731e+00 -1.50625e+00
1.22080e+05 6.10000e+02 -1.45877e+00 -1.40113e+00 -1.51641e+00 -1.43669e+00 -1.36732e+00 -1.50606e+00
1.22240e+05 6.11000e+02 -1.45581e+00 -1.37361e+00 -1.53800e+00 -1.43659e+00 -1.36731e+00 -1.50587e+00
1.22400e+05 6.12000e+02 -1.46308e+00 -1.36291e+00 -1.56326e+00 -1.43650e+00 -1.36730e+00 -1.50569e+00
1.22560e+05 6.12000e+02 -1.46308e+00 -1.36291e+00 -1.56326e+00 -1.43641e+00 -1.36730e+00 -1.50552e+00
1.22720e+05 6.13000e+02 -1.46393e+00 -1.38767e+00 -1.54020e+00 -1.43632e+00 -1.36729e+00 -1.50535e+00
1.22880e+05 6.14000e+02 -1.45482e+00 -1.39365e+00 -1.51600e+00 -1.43623e+00 -1.36729e+00 -1.50518e+00
1.23040e+05 6.15000e+02 -1.45767e+00 -1.43484e+00 -1.48050e+00 -1.43616e+00 -1.36729e+00 -1.50503e+00
1.23200e+05 6.16000e+02 -1.41416e+00 -1.32582e+00 -1.50249e+00 -1.43609e+00 -1.36731e+00 -1.50487e+00
1.23360e+05 6.16000e+02 -1.41416e+00 -1.32582e+00 -1.50249e+00 -1.43603e+00 -1.36733e+00 -1.50473e+00
1.23520e+05 6.17000e+02 -1.42045e+00 -1.34350e+00 -1.49739e+00 -1.43598e+00 -1.36738e+00 -1.50458e+00
1.23680e+05 6.18000e+02 -1.42017e+00 -1.30528e+00 -1.53506e+00 -1.43595e+00 -1.36744e+00 -1.50445e+00
1.23840e+05 6.19000e+02 -1.39024e+00 -1.31948e+00 -1.46101e+00 -1.43592e+00 -1.36751e+00 -1.50432e+00
1.24000e+05 6.20000e+02 -1.43630e+00 -1.34963e+00 -1.52297e+00 -1.43590e+00 -1.36761e+00 -1.50420e+00
1.24160e+05 6.20000e+02 -1.43630e+00 -1.34963e+00 -1.52297e+00 -1.43591e+00 -1.36773e+00 -1.50408e+00
1.24320e+05 6.21000e+02 -1.43738e+00 -1.36613e+00 -1.50862e+00 -1.43592e+00 -1.36787e+00 -1.50398e+00
1.24480e+05 6.22000e+02 -1.39476e+00 -1.33054e+00 -1.45898e+00 -1.43595e+00 -1.36804e+00 -1.50387e+00
1.24640e+05 6.23000e+02 -1.43733e+00 -1.37317e+00 -1.50150e+00 -1.43601e+00 -1.36823e+00 -1.50378e+00
1.24800e+05 6.24000e+02 -1.42239e+00 -1.35080e+00 -1.49398e+00 -1.43607e+00 -1.36844e+00 -1.50369e+00
1.24960e+05 6.24000e+02 -1.42239e+00 -1.35080e+00 -1.49398e+00 -1.43615e+00 -1.36869e+00 -1.50362e+00
1.25120e+05 6.25000e+02 -1.40887e+00 -1.30927e+00 -1.50847e+00 -1.43625e+00 -1.36896e+00 -1.50355e+00
1.25280e+05 6.26000e+02 -1.41657e+00 -1.37690e+00 -1.45624e+00 -1.43637e+00 -1.36926e+00 -1.50349e+00
1.25440e+05 6.27000e+02 -1.41002e+00 -1.36463e+00 -1.45541e+00 -1.43651e+00 -1.36958e+00 -1.50343e+00
1.25600e+05 6.28000e+02 -1.41933e+00 -1.36653e+00 -1.47213e+00 -1.43666e+00 -1.36993e+00 -1.50339e+00
1.25760e+05 6.28000e+02 -1.41933e+00 -1.36653e+00 -1.47213e+00 -1.43683e+00 -1.37029e+00 -1.50337e+00
1.25920e+05 6.29000e+02 -1.42360e+00 -1.37654e+00 -1.47066e+00 -1.43702e+00 -1.37068e+00 -1.50335e+00
1.26080e+05 6.30000e+02 -1.43779e+00 -1.36234e+00 -1.51324e+00 -1.43722e+00 -1.37109e+00 -1.50335e+00
1.26240e+05 6.31000e+02 -1.41282e+00 -1.37129e+00 -1.45436e+00 -1.43744e+00 -1.37152e+00 -1.50336e+00
1.26400e+05 6.32000e+02 -1.43504e+00 -1.37836e+00 -1.49173e+00 -1.43767e+00 -1.37195e+00 -1.50338e+00
1.26560e+05 6.32000e+02 -1.43504e+00 -1.37836e+00 -1.49173e+00 -1.43790e+00 -1.37239e+00 -1.50342e+00
1.26720e+05 6.33000e+02 -1.40974e+00 -1.35016e+00 -1.46933e+00 -1.43815e+00 -1.37285e+00 -1.50345e+00
1.26880e+05 6.34000e+02 -1.43786e+00 -1.39596e+00 -1.47976e+00 -1.43840e+00 -1.37330e+00 -1.50351e+00
1.27040e+05 6.35000e+02 -1.40893e+00 -1.35293e+00 -1.46493e+00 -1.43866e+00 -1.37375e+00 -1.50357e+00
1.27200e+05 6.36000e+02 -1.42624e+00 -1.35070e+00 -1.50178e+00 -1.43892e+00 -1.37420e+00 -1.50364e+00
1.27360e+05 6.36000e+02 -1.42624e+00 -1.35070e+00 -1.50178e+00 -1.43918e+00 -1.37464e+00 -1.50371e+00
1.27520e+05 6.37000e+02 -1.41548e+00 -1.33968e+00 -1.49128e+00 -1.43943e+00 -1.37507e+00 -1.50379e+00
1.27680e+05 6.38000e+02 -1.43882e+00 -1.38773e+00 -1.48991e+00 -1.43967e+00 -1.37547e+00 -1.50386e+00
1.27840e+05 6.39000e+02 -1.45286e+00 -1.40680e+00 -1.49892e+00 -1.43990e+00 -1.37586e+00 -1.50393e+00
1.28000e+05 6.40000e+02 -1.41325e+00 -1.35289e+00 -1.47361e+00 -1.44011e+00 -1.37623e+00 -1.50400e+00
1.28160e+05 6.40000e+02 -1.41325e+00 -1.35289e+00 -1.47361e+00 -1.44031e+00 -1.37657e+00 -1.50405e+00
1.28320e+05 6.41000e+02 -1.41648e+00 -1.32641e+00 -1.50654e+00 -1.44049e+00 -1.37688e+00 -1.50409e+00
1.28480e+05 6.42000e+02 -1.42819e+00 -1.33383e+00 -1.52255e+00 -1.44064e+00 -1.37715e+00 -1.50412e+00
1.28640e+05 6.43000e+02 -1.40241e+00 -1.31110e+00 -1.49373e+00 -1.44076e+00 -1.37739e+00 -1.50413e+00
1.28800e+05 6.44000e+02 -1.42664e+00 -1.36963e+00 -1.48366e+00 -1.44087e+00 -1.37760e+00 -1.50413e+00
1.28960e+05 6.44000e+02 -1.42664e+00 -1.36963e+00 -1.48366e+00 -1.44093e+00 -1.37777e+00 -1.50409e+00
1.29120e+05 6.45000e+02 -1.42499e+00 -1.34242e+00 -1.50755e+00 -1.44097e+00 -1.37790e+00 -1.50404e+00
1.29280e+05 6.46000e+02 -1.40655e+00 -1.35308e+00 -1.46003e+00 -1.44098e+00 -1.37800e+00 -1.50395e+00
1.29440e+05 6.47000e+02 -1.37774e+00 -1.30610e+00 -1.44938e+00 -1.44095e+00 -1.37806e+00 -1.50384e+00
1.29600e+05 6.48000e+02 -1.37923e+00 -1.31327e+00 -1.44518e+00 -1.44089e+00 -1.37809e+00 -1.50369e+00
1.29760e+05 6.48000e+02 -1.37923e+00 -1.31327e+00 -1.44518e+00 -1.44079e+00 -1.37807e+00 -1.50351e+00
1.29920e+05 6.49000e+02 -1.39927e+00 -1.34183e+00 -1.45671e+00 -1.44067e+00 -1.37803e+00 -1.50330e+00
1.30080e+05 6.50000e+02 -1.41402e+00 -1.38455e+00 -1.44350e+00 -1.44050e+00 -1.37794e+00 -1.50306e+00
1.30240e+05 6.51000e+02 -1.43311e+00 -1.38770e+00 -1.47852e+00 -1.44031e+00 -1.37784e+00 -1.50278e+00
1.30400e+05 6.52000e+02 -1.43080e+00 -1.41322e+00 -1.44837e+00 -1.44009e+00 -1.37771e+00 -1.50246e+00
1.30560e+05 6.52000e+02 -1.43080e+00 -1.41322e+00 -1.44837e+00 -1.43983e+00 -1.37755e+00 -1.50212e+00
1.30720e+05 6.53000e+02 -1.44063e+00 -1.38748e+00 -1.49377e+00 -1.43955e+00 -1.37737e+00 -1.50174e+00
1.30880e+05 6.54000e+02 -1.43975e+00 -1.36165e+00 -1.51785e+00 -1.43925e+00 -1.37717e+00 -1.50133e+00
1.31040e+05 6.55000e+02 -1.42786e+00 -1.39337e+00 -1.46236e+00 -1.43892e+00 -1.37695e+00 -1.50088e+00
1.31200e+05 6.56000e+02 -1.45884e+00 -1.38458e+00 -1.53311e+00 -1.43857e+00 -1.37672e+00 -1.50042e+00
1.31360e+05 6.56000e+02 -1.45884e+00 -1.38458e+00 -1.53311e+00 -1.43820e+00 -1.37647e+00 -1.49992e+00
1.31520e+05 6.57000e+02 -1.40192e+00 -1.36205e+00 -1.44179e+00 -1.43780e+00 -1.37620e+00 -1.49940e+00
1.31680e+05 6.58000e+02 -1.41183e+00 -1.36689e+00 -1.45676e+00 -1.43740e+00 -1.37593e+00 -1.49886e+00
1.31840e+05 6.59000e+02 -1.39813e+00 -1.35414e+00 -1.44212e+00 -1.43698e+00 -1.37565e+00 -1.49831e+00
1.32000e+05 6.60000e+02 -1.42185e+00 -1.37169e+00 -1.47201e+00 -1.43654e+00 -1.37535e+00 -1.49774e+00
1.32160e+05 6.60000e+02 -1.42185e+00 -1.37169e+00 -1.47201e+00 -1.43610e+00 -1.37504e+00 -1.49715e+00
1.32320e+05 6.61000e+02 -1.43668e+00 -1.33652e+00 -1.53684e+00 -1.43564e+00 -1.37473e+00 -1.49656e+00
1.32480e+05 6.62000e+02 -1.39235e+00 -1.31946e+00 -1.46524e+00 -1.43518e+00 -1.37441e+00 -1.49595e+00
1.32640e+05 6.63000e+02 -1.44872e+00 -1.38088e+00 -1.51656e+00 -1.43471e+00 -1.37408e+00 -1.49534e+00
1.32800e+05 6.64000e+02 -1.44987e+00 -1.41385e+00 -1.48589e+00 -1.43424e+00 -1.37374e+00 -1.49474e+00
1.32960e+05 6.64000e+02 -1.44987e+00 -1.41385e+00 -1.48589e+00 -1.43376e+00 -1.37339e+00 -1.49412e+00
1.33120e+05 6.65000e+02 -1.42142e+00 -1.35161e+00 -1.49122e+00 -1.43327e+00 -1.37304e+00 -1.49351e+00
1.33280e+05 6.66000e+02 -1.41632e+00 -1.32687e+00 -1.50577e+00 -1.43279e+00 -1.37269e+00 -1.49289e+00
1.33440e+05 6.67000e+02 -1.45580e+00 -1.37189e+00 -1.53971e+00 -1.43230e+00 -1.37232e+00 -1.49228e+00
1.33600e+05 6.68000e+02 -1.41729e+00 -1.38894e+00 -1.44565e+00 -1.43181e+00 -1.37196e+00 -1.49166e+00
1.33760e+05 6.68000e+02 -1.41729e+00 -1.38894e+00 -1.44565e+00 -1.43132e+00 -1.37159e+00 -1.49105e+00
1.33920e+05 6.69000e+02 -1.43616e+00 -1.41296e+00 -1.45936e+00 -1.43084e+00 -1.37122e+00 -1.49046e+00
1.34080e+05 6.70000e+02 -1.43689e+00 -1.35044e+00 -1.52334e+00 -1.43036e+00 -1.37086e+00 -1.48986e+00
1.34240e+05 6.71000e+02 -1.44165e+00 -1.39094e+00 -1.49237e+00 -1.42988e+00 -1.37051e+00 -1.48925e+00
1.34400e+05 6.72000e+02 -1.44357e+00 -1.38056e+00 -1.50657e+00 -1.42941e+00 -1.37016e+00 -1.48866e+00
1.34560e+05 6.72000e+02 -1.44357e+00 -1.38056e+00 -1.50657e+00 -1.42895e+00 -1.36982e+00 -1.48808e+00
1.34720e+05 6.73000e+02 -1.42617e+00 -1.37983e+00 -1.47251e+00 -1.42849e+00 -1.36949e+00 -1.48749e+00
1.34880e+05 6.74000e+02 -1.42810e+00 -1.37650e+00 -1.47970e+00 -1.42804e+00 -1.36916e+00 -1.48692e+00
1.35040e+05 6.75000e+02 -1.42987e+00 -1.36837e+00 -1.49137e+00 -1.42761e+00 -1.36887e+00 -1.48634e+00
1.35200e+05 6.76000e+02 -1.41019e+00 -1.33593e+00 -1.48445e+00 -1.42718e+00 -1.36858e+00 -1.48578e+00
1.35360e+05 6.76000e+02 -1.41019e+00 -1.33593e+00 -1.48445e+00 -1.42677e+00 -1.36831e+00 -1.48522e+00
1.35520e+05 6.77000e+02 -1.43256e+00 -1.37769e+00 -1.48743e+00 -1.42637e+00 -1.36807e+00 -1.48468e+00
1.35680e+05 6.78000e+02 -1.44619e+00 -1.41723e+00 -1.47515e+00 -1.42599e+00 -1.36785e+00 -1.48413e+00
1.35840e+05 6.79000e+02 -1.40087e+00 -1.33279e+00 -1.46895e+00 -1.42562e+00 -1.36764e+00 -1.48361e+00
1.36000e+05 6.80000e+02 -1.38927e+00 -1.36292e+00 -1.41563e+00 -1.42528e+00 -1.36746e+00 -1.48310e+00
1.36160e+05 6.80000e+02 -1.38927e+00 -1.36292e+00 -1.41563e+00 -1.42494e+00 -1.36729e+00 -1.48259e+00
1.36320e+05 6.81000e+02 -1.43188e+00 -1.35122e+00 -1.51253e+00 -1.42463e+00 -1.36716e+00 -1.48211e+00
1.36480e+05 6.82000e+02 -1.39910e+00 -1.34755e+00 -1.45065e+00 -1.42434e+00 -1.36704e+00 -1.48164e+00
1.36640e+05 6.83000e+02 -1.37320e+00 -1.31615e+00 -1.43024e+00 -1.42407e+00 -1.36695e+00 -1.48120e+00
1.36800e+05 6.84000e+02 -1.39842e+00 -1.30729e+00 -1.48954e+00 -1.42382e+00 -1.36687e+00 -1.48077e+00
1.36960e+05 6.84000e+02 -1.39842e+00 -1.30729e+00 -1.48954e+00 -1.42360e+00 -1.36683e+00 -1.48037e+00
1.37120e+05 6.85000e+02 -1.40119e+00 -1.34342e+00 -1.45896e+00 -1.42339e+00 -1.36680e+00 -1.47999e+00
1.37280e+05 6.86000e+02 -1.42260e+00 -1.36368e+00 -1.48153e+00 -1.42322e+00 -1.36680e+00 -1.47964e+00
1.37440e+05 6.87000e+02 -1.40725e+00 -1.34734e+00 -1.46717e+00 -1.42306e+00 -1.36681e+00 -1.47930e+00
1.37600e+05 6.88000e+02 -1.37710e+00 -1.33299e+00 -1.42122e+00 -1.42292e+00 -1.36684e+00 -1.47900e+00
1.37760e+05 6.88000e+02 -1.37710e+00 -1.33299e+00 -1.42122e+00 -1.42281e+00 -1.36690e+00 -1.47872e+00
1.37920e+05 6.89000e+02 -1.42338e+00 -1.31002e+00 -1.53675e+00 -1.42273e+00 -1.36698e+00 -1.47847e+00
1.38080e+05 6.90000e+02 -1.38802e+00 -1.29632e+00 -1.47972e+00 -1.42266e+00 -1.36708e+00 -1.47825e+00
1.38240e+05 6.91000e+02 -1.37762e+00 -1.34571e+00 -1.40953e+00 -1.42262e+00 -1.36719e+00 -1.47805e+00
1.38400e+05 6.92000e+02 -1.40242e+00 -1.34582e+00 -1.45902e+00 -1.42260e+00 -1.36733e+00 -1.47787e+00
1.38560e+05 6.92000e+02 -1.40242e+00 -1.34582e+00 -1.45902e+00 -1.42260e+00 -1.36747e+00 -1.47773e+00
1.38720e+05 6.93000e+02 -1.44185e+00 -1.41448e+00 -1.46922e+00 -1.42262e+00 -1.36763e+00 -1.47760e+00
1.38880e+05 6.94000e+02 -1.41643e+00 -1.35712e+00 -1.47575e+00 -1.42265e+00 -1.36781e+00 -1.47749e+00
1.39040e+05 6.95000e+02 -1.49372e+00 -1.43524e+00 -1.55220e+00 -1.42270e+00 -1.36800e+00 -1.47740e+00
1.39200e+05 6.96000e+02 -1.46478e+00 -1.37410e+00 -1.55546e+00 -1.42276e+00 -1.36819e+00 -1.47733e+00
1.39360e+05 6.96000e+02 -1.46478e+00 -1.37410e+00 -1.55546e+00 -1.42283e+00 -1.36838e+00 -1.47727e+00
1.39520e+05 6.97000e+02 -1.43302e+00 -1.37176e+00 -1.49428e+00 -1.42291e+00 -1.36859e+00 -1.47722e+00
1.39680e+05 6.98000e+02 -1.42870e+00 -1.41302e+00 -1.44438e+00 -1.42299e+00 -1.36880e+00 -1.47718e+00
1.39840e+05 6.99000e+02 -1.44602e+00 -1.39359e+00 -1.49846e+00 -1.42307e+00 -1.36900e+00 -1.47715e+00
1.40000e+05 7.00000e+02 -1.43867e+00 -1.37374e+00 -1.50359e+00 -1.42315e+00 -1.36919e+00 -1.47711e+00
1.40160e+05 7.00000e+02 -1.43867e+00 -1.37374e+00 -1.50359e+00 -1.42323e+00 -1.36938e+00 -1.47708e+00
1.40320e+05 7.01000e+02 -1.44581e+00 -1.37667e+00 -1.51494e+00 -1.42331e+00 -1.36957e+00 -1.47704e+00
1.40480e+05 7.02000e+02 -1.42492e+00 -1.36275e+00 -1.48709e+00 -1.42337e+00 -1.36974e+00 -1.47700e+00
1.40640e+05 7.03000e+02 -1.45794e+00 -1.41523e+00 -1.50064e+00 -1.42342e+00 -1.36990e+00 -1.47694e+00
1.40800e+05 7.04000e+02 -1.44397e+00 -1.39559e+00 -1.49236e+00 -1.42345e+00 -1.37003e+00 -1.47687e+00
1.40960e+05 7.04000e+02 -1.44397e+00 -1.39559e+00 -1.49236e+00 -1.42347e+00 -1.37015e+00 -1.47679e+00
1.41120e+05 7.05000e+02 -1.44721e+00 -1.42419e+00 -1.47023e+00 -1.42347e+00 -1.37024e+00 -1.47670e+00
1.41280e+05 7.06000e+02 -1.43810e+00 -1.38908e+00 -1.48712e+00 -1.42345e+00 -1.37032e+00 -1.47658e+00
1.41440e+05 7.07000e+02 -1.48995e+00 -1.43525e+00 -1.54465e+00 -1.42341e+00 -1.37037e+00 -1.47645e+00
1.41600e+05 7.08000e+02 -1.45685e+00 -1.43187e+00 -1.48182e+00 -1.42334e+00 -1.37039e+00 -1.47630e+00
1.41760e+05 7.08000e+02 -1.45685e+00 -1.43187e+00 -1.48182e+00 -1.42326e+00 -1.37040e+00 -1.47613e+00
1.41920e+05 7.09000e+02 -1.48421e+00 -1.42328e+00 -1.54515e+00 -1.42316e+00 -1.37037e+00 -1.47595e+00
1.42080e+05 7.10000e+02 -1.45032e+00 -1.41640e+00 -1.48423e+00 -1.42304e+00 -1.37032e+00 -1.47575e+00
1.42240e+05 7.11000e+02 -1.41481e+00 -1.38641e+00 -1.44321e+00 -1.42290e+00 -1.37026e+00 -1.47553e+00
1.42400e+05 7.12000e+02 -1.45086e+00 -1.41162e+00 -1.49010e+00 -1.42274e+00 -1.37018e+00 -1.47531e+00
1.42560e+05 7.12000e+02 -1.45086e+00 -1.41162e+00 -1.49010e+00 -1.42258e+00 -1.37008e+00 -1.47507e+00
1.42720e+05 7.13000e+02 -1.43169e+00 -1.38739e+00 -1.47599e+00 -1.42240e+00 -1.36997e+00 -1.47483e+00
1.42880e+05 7.14000e+02 -1.44693e+00 -1.37903e+00 -1.51484e+00 -1.42222e+00 -1.36985e+00 -1.47459e+00
1.43040e+05 7.15000e+02 -1.41174e+00 -1.33916e+00 -1.48432e+00 -1.42203e+00 -1.36971e+00 -1.47435e+00
1.43200e+05 7.16000e+02 -1.40010e+00 -1.37108e+00 -1.42911e+00 -1.42185e+00 -1.36958e+00 -1.47411e+00
1.43360e+05 7.16000e+02 -1.40010e+00 -1.37108e+00 -1.42911e+00 -1.42166e+00 -1.36945e+00 -1.47388e+00
1.43520e+05 7.17000e+02 -1.43659e+00 -1.37487e+00 -1.49831e+00 -1.42149e+00 -1.36932e+00 -1.47366e+00
1.43680e+05 7.18000e+02 -1.44068e+00 -1.37489e+00 -1.50648e+00 -1.42133e+00 -1.36921e+00 -1.47345e+00
1.43840e+05 7.19000e+02 -1.42493e+00 -1.34301e+00 -1.50685e+00 -1.42118e+00 -1.36911e+00 -1.47326e+00
1.44000e+05 7.20000e+02 -1.38413e+00 -1.36598e+00 -1.40228e+00 -1.42106e+00 -1.36903e+00 -1.47309e+00
1.44160e+05 7.20000e+02 -1.38413e+00 -1.36598e+00 -1.40228e+00 -1.42096e+00 -1.36898e+00 -1.47293e+00
1.44320e+05 7.21000e+02 -1.42244e+00 -1.36698e+00 -1.47790e+00 -1.42088e+00 -1.36896e+00 -1.47280e+00
1.44480e+05 7.22000e+02 -1.40317e+00 -1.33944e+00 -1.46690e+00 -1.42083e+00 -1.36897e+00 -1.47270e+00
1.44640e+05 7.23000e+02 -1.41349e+00 -1.36765e+00 -1.45932e+00 -1.42082e+00 -1.36902e+00 -1.47262e+00
1.44800e+05 7.24000e+02 -1.41120e+00 -1.31694e+00 -1.50546e+00 -1.42084e+00 -1.36912e+00 -1.47257e+00
1.44960e+05 7.24000e+02 -1.41120e+00 -1.31694e+00 -1.50546e+00 -1.42090e+00 -1.36926e+00 -1.47254e+00
1.45120e+05 7.25000e+02 -1.41600e+00 -1.37215e+00 -1.45985e+00 -1.42099e+00 -1.36945e+00 -1.47254e+00
1.45280e+05 7.26000e+02 -1.42926e+00 -1.33857e+00 -1.51995e+00 -1.42113e+00 -1.36969e+00 -1.47256e+00
1.45440e+05 7.27000e+02 -1.40185e+00 -1.31304e+00 -1.49067e+00 -1.42130e+00 -1.36999e+00 -1.47261e+00
1.45600e+05 7.28000e+02 -1.42572e+00 -1.35057e+00 -1.50087e+00 -1.42151e+00 -1.37034e+00 -1.47269e+00
1.45760e+05 7.28000e+02 -1.42572e+00 -1.35057e+00 -1.50087e+00 -1.42176e+00 -1.37075e+00 -1.47278e+00
1.45920e+05 7.29000e+02 -1.36358e+00 -1.31642e+00 -1.41075e+00 -1.42205e+00 -1.37120e+00 -1.47290e+00
1.46080e+05 7.30000e+02 -1.42239e+00 -1.36367e+00 -1.48111e+00 -1.42237e+00 -1.37171e+00 -1.47303e+00
1.46240e+05 7.31000e+02 -1.44518e+00 -1.35067e+00 -1.53969e+00 -1.42272e+00 -1.37226e+00 -1.47318e+00
1.46400e+05 7.32000e+02 -1.49226e+00 -1.42232e+00 -1.56220e+00 -1.42311e+00 -1.37286e+00 -1.47336e+00
1.46560e+05 7.32000e+02 -1.49226e+00 -1.42232e+00 -1.56220e+00 -1.42352e+00 -1.37351e+00 -1.47353e+00
1.46720e+05 7.33000e+02 -1.44335e+00 -1.35321e+00 -1.53349e+00 -1.42395e+00 -1.37418e+00 -1.47372e+00
1.46880e+05 7.34000e+02 -1.47229e+00 -1.36831e+00 -1.57627e+00 -1.42440e+00 -1.37488e+00 -1.47391e+00
1.47040e+05 7.35000e+02 -1.41731e+00 -1.34828e+00 -1.48634e+00 -1.42486e+00 -1.37562e+00 -1.47410e+00
1.47200e+05 7.36000e+02 -1.45035e+00 -1.40856e+00 -1.49215e+00 -1.42534e+00 -1.37637e+00 -1.47431e+00
1.47360e+05 7.36000e+02 -1.45035e+00 -1.40856e+00 -1.49215e+00 -1.42582e+00 -1.37714e+00 -1.47450e+00
1.47520e+05 7.37000e+02 -1.43695e+00 -1.38391e+00 -1.48998e+00 -1.42630e+00 -1.37791e+00 -1.47469e+00
1.47680e+05 7.38000e+02 -1.38098e+00 -1.34367e+00 -1.41829e+00 -1.42678e+00 -1.37867e+00 -1.47488e+00
1.47840e+05 7.39000e+02 -1.43413e+00 -1.34515e+00 -1.52311e+00 -1.42725e+00 -1.37943e+00 -1.47506e+00
1.48000e+05 7.40000e+02 -1.41252e+00 -1.35359e+00 -1.47145e+00 -1.42770e+00 -1.38017e+00 -1.47523e+00
1.48160e+05 7.40000e+02 -1.41252e+00 -1.35359e+00 -1.47145e+00 -1.42814e+00 -1.38088e+00 -1.47539e+00
1.48320e+05 7.41000e+02 -1.43294e+00 -1.42707e+00 -1.43882e+00 -1.42855e+00 -1.38157e+00 -1.47554e+00
1.48480e+05 7.42000e+02 -1.43787e+00 -1.40980e+00 -1.46594e+00 -1.42895e+00 -1.38222e+00 -1.47567e+00
1.48640e+05 7.43000e+02 -1.43922e+00 -1.38139e+00 -1.49705e+00 -1.42931e+00 -1.38282e+00 -1.47579e+00
1.48800e+05 7.44000e+02 -1.43250e+00 -1.40185e+00 -1.46314e+00 -1.42964e+00 -1.38339e+00 -1.47590e+00
1.48960e+05 7.44000e+02 -1.43250e+00 -1.40185e+00 -1.46314e+00 -1.42995e+00 -1.38390e+00 -1.47600e+00
1.49120e+05 7.45000e+02 -1.45943e+00 -1.42147e+00 -1.49739e+00 -1.43022e+00 -1.38436e+00 -1.47608e+00
1.49280e+05 7.46000e+02 -1.41638e+00 -1.38582e+00 -1.44694e+00 -1.43045e+00 -1.38476e+00 -1.47615e+00
1.49440e+05 7.47000e+02 -1.43912e+00 -1.39297e+00 -1.48527e+00 -1.43065e+00 -1.38511e+00 -1.47620e+00
1.49600e+05 7.48000e+02 -1.43315e+00 -1.40452e+00 -1.46178e+00 -1.43082e+00 -1.38539e+00 -1.47624e+00
1.49760e+05 7.48000e+02 -1.43315e+00 -1.40452e+00 -1.46178e+00 -1.43095e+00 -1.38563e+00 -1.47627e+00
1.49920e+05 7.49000e+02 -1.45117e+00 -1.38456e+00 -1.51778e+00 -1.43105e+00 -1.38582e+00 -1.47629e+00
1.50080e+05 7.50000e+02 -1.46773e+00 -1.40055e+00 -1.53491e+00 -1.43112e+00 -1.38595e+00 -1.47630e+00
1.50240e+05 7.51000e+02 -1.43525e+00 -1.38442e+00 -1.48609e+00 -1.43116e+00 -1.38603e+00 -1.47630e+00
1.50400e+05 7.52000e+02 -1.42632e+00 -1.36041e+00 -1.49224e+00 -1.43118e+00 -1.38607e+00 -1.47629e+00
1.50560e+05 7.52000e+02 -1.42632e+00 -1.36041e+00 -1.49224e+00 -1.43117e+00 -1.38607e+00 -1.47627e+00
1.50720e+05 7.53000e+02 -1.43947e+00 -1.36301e+00 -1.51592e+00 -1.43114e+00 -1.38603e+00 -1.47624e+00
1.50880e+05 7.54000e+02 -1.41874e+00 -1.34119e+00 -1.49629e+00 -1.43108e+00 -1.38596e+00 -1.47621e+00
1.51040e+05 7.55000e+02 -1.39626e+00 -1.33585e+00 -1.45667e+00 -1.43101e+00 -1.38587e+00 -1.47616e+00
1.51200e+05 7.56000e+02 -1.40375e+00 -1.36781e+00 -1.43969e+00 -1.43093e+00 -1.38576e+00 -1.47611e+00
1.51360e+05 7.56000e+02 -1.40375e+00 -1.36781e+00 -1.43969e+00 -1.43084e+00 -1.38563e+00 -1.47604e+00
1.51520e+05 7.57000e+02 -1.39218e+00 -1.32746e+00 -1.45689e+00 -1.43074e+00 -1.38550e+00 -1.47598e+00
1.51680e+05 7.58000e+02 -1.45074e+00 -1.39378e+00 -1.50769e+00 -1.43063e+00 -1.38535e+00 -1.47590e+00
1.51840e+05 7.59000e+02 -1.45287e+00 -1.33039e+00 -1.57535e+00 -1.43052e+00 -1.38521e+00 -1.47582e+00
1.52000e+05 7.60000e+02 -1.46139e+00 -1.41086e+00 -1.51192e+00 -1.43040e+00 -1.38507e+00 -1.47573e+00
1.52160e+05 7.60000e+02 -1.46139e+00 -1.41086e+00 -1.51192e+00 -1.43029e+00 -1.38495e+00 -1.47563e+00
1.52320e+05 7.61000e+02 -1.48506e+00 -1.42582e+00 -1.54430e+00 -1.43018e+00 -1.38484e+00 -1.47553e+00
1.52480e+05 7.62000e+02 -1.45146e+00 -1.44545e+00 -1.45747e+00 -1.43008e+00 -1.38474e+00 -1.47542e+00
1.52640e+05 7.63000e+02 -1.46099e+00 -1.41779e+00 -1.50418e+00 -1.42998e+00 -1.38466e+00 -1.47530e+00
1.52800e+05 7.64000e+02 -1.38719e+00 -1.36861e+00 -1.40577e+00 -1.42989e+00 -1.38460e+00 -1.47518e+00
1.52960e+05 7.64000e+02 -1.38719e+00 -1.36861e+00 -1.40577e+00 -1.42981e+00 -1.38457e+00 -1.47505e+00
1.53120e+05 7.65000e+02 -1.39705e+00 -1.37852e+00 -1.41558e+00 -1.42974e+00 -1.38457e+00 -1.47492e+00
1.53280e+05 7.66000e+02 -1.42955e+00 -1.34689e+00 -1.51220e+00 -1.42968e+00 -1.38459e+00 -1.47478e+00
1.53440e+05 7.67000e+02 -1.49812e+00 -1.39188e+00 -1.60437e+00 -1.42964e+00 -1.38465e+00 -1.47464e+00
1.53600e+05 7.68000e+02 -1.46893e+00 -1.38875e+00 -1.54911e+00 -1.42961e+00 -1.38472e+00 -1.47449e+00
1.53760e+05 7.68000e+02 -1.46893e+00 -1.38875e+00 -1.54911e+00 -1.42958e+00 -1.38483e+00 -1.47434e+00
1.53920e+05 7.69000e+02 -1.44657e+00 -1.38748e+00 -1.50567e+00 -1.42958e+00 -1.38497e+00 -1.47419e+00
1.54080e+05 7.70000e+02 -1.46719e+00 -1.42151e+00 -1.51287e+00 -1.42958e+00 -1.38513e+00 -1.47403e+00
1.54240e+05 7.71000e+02 -1.45308e+00 -1.38794e+00 -1.51822e+00 -1.42959e+00 -1.38531e+00 -1.47387e+00
1.54400e+05 7.72000e+02 -1.43423e+00 -1.36152e+00 -1.50693e+00 -1.42962e+00 -1.38553e+00 -1.47372e+00
1.54560e+05 7.72000e+02 -1.43423e+00 -1.36152e+00 -1.50693e+00 -1.42966e+00 -1.38576e+00 -1.47356e+00
1.54720e+05 7.73000e+02 -1.37714e+00 -1.33036e+00 -1.42392e+00 -1.42971e+00 -1.38600e+00 -1.47341e+00
1.54880e+05 7.74000e+02 -1.39130e+00 -1.34235e+00 -1.44025e+00 -1.42977e+00 -1.38627e+00 -1.47326e+00
1.55040e+05 7.75000e+02 -1.42750e+00 -1.38341e+00 -1.47158e+00 -1.42983e+00 -1.38654e+00 -1.47312e+00
1.55200e+05 7.76000e+02 -1.42148e+00 -1.36296e+00 -1.47999e+00 -1.42990e+00 -1.38683e+00 -1.47297e+00
1.55360e+05 7.76000e+02 -1.42148e+00 -1.36296e+00 -1.47999e+00 -1.42998e+00 -1.38713e+00 -1.47284e+00
1.55520e+05 7.77000e+02 -1.41605e+00 -1.38542e+00 -1.44667e+00 -1.43007e+00 -1.38743e+00 -1.47271e+00
1.55680e+05 7.78000e+02 -1.39009e+00 -1.32406e+00 -1.45612e+00 -1.43017e+00 -1.38773e+00 -1.47260e+00
1.55840e+05 7.79000e+02 -1.39877e+00 -1.34930e+00 -1.44823e+00 -1.43027e+00 -1.38805e+00 -1.47250e+00
1.56000e+05 7.80000e+02 -1.44282e+00 -1.41234e+00 -1.47329e+00 -1.43038e+00 -1.38836e+00 -1.47241e+00
1.56160e+05 7.80000e+02 -1.44282e+00 -1.41234e+00 -1.47329e+00 -1.43050e+00 -1.38866e+00 -1.47233e+00
1.56320e+05 7.81000e+02 -1.39718e+00 -1.36299e+00 -1.43136e+00 -1.43062e+00 -1.38897e+00 -1.47227e+00
1.56480e+05 7.82000e+02 -1.44126e+00 -1.39815e+00 -1.48437e+00 -1.43075e+00 -1.38927e+00 -1.47223e+00
1.56640e+05 7.83000e+02 -1.45180e+00 -1.38972e+00 -1.51388e+00 -1.43088e+00 -1.38957e+00 -1.47220e+00
1.56800e+05 7.84000e+02 -1.41686e+00 -1.39823e+00 -1.43549e+00 -1.43103e+00 -1.38986e+00 -1.47220e+00
1.56960e+05 7.84000e+02 -1.41686e+00 -1.39823e+00 -1.43549e+00 -1.43118e+00 -1.39015e+00 -1.47221e+00
1.57120e+05 7.85000e+02 -1.40379e+00 -1.37235e+00 -1.43522e+00 -1.43133e+00 -1.39042e+00 -1.47224e+00
1.57280e+05 7.86000e+02 -1.44534e+00 -1.38936e+00 -1.50132e+00 -1.43149e+00 -1.39069e+00 -1.47230e+00
1.57440e+05 7.87000e+02 -1.42859e+00 -1.39510e+00 -1.46209e+00 -1.43166e+00 -1.39094e+00 -1.47238e+00
1.57600e+05 7.88000e+02 -1.41936e+00 -1.37383e+00 -1.46488e+00 -1.43183e+00 -1.39118e+00 -1.47248e+00
1.57760e+05 7.88000e+02 -1.41936e+00 -1.37383e+00 -1.46488e+00 -1.43201e+00 -1.39141e+00 -1.47260e+00
1.57920e+05 7.89000e+02 -1.41664e+00 -1.35998e+00 -1.47330e+00 -1.43218e+00 -1.39161e+00 -1.47274e+00
1.58080e+05 7.90000e+02 -1.41654e+00 -1.33597e+00 -1.49711e+00 -1.43236e+00 -1.39181e+00 -1.47291e+00
1.58240e+05 7.91000e+02 -1.38592e+00 -1.31214e+00 -1.45971e+00 -1.43253e+00 -1.39198e+00 -1.47309e+00
1.58400e+05 7.92000e+02 -1.40466e+00 -1.34045e+00 -1.46888e+00 -1.43271e+00 -1.39213e+00 -1.47328e+00
1.58560e+05 7.92000e+02 -1.40466e+00 -1.34045e+00 -1.46888e+00 -1.43288e+00 -1.39226e+00 -1.47349e+00
1.58720e+05 7.93000e+02 -1.39588e+00 -1.37778e+00 -1.41399e+00 -1.43304e+00 -1.39236e+00 -1.47371e+00
1.58880e+05 7.94000e+02 -1.40053e+00 -1.36364e+00 -1.43741e+00 -1.43319e+00 -1.39245e+00 -1.47394e+00
1.59040e+05 7.95000e+02 -1.43684e+00 -1.37947e+00 -1.49420e+00 -1.43334e+00 -1.39251e+00 -1.47417e+00
1.59200e+05 7.96000e+02 -1.42776e+00 -1.36837e+00 -1.48715e+00 -1.43347e+00 -1.39254e+00 -1.47440e+00
1.59360e+05 7.96000e+02 -1.42776e+00 -1.36837e+00 -1.48715e+00 -1.43359e+00 -1.39255e+00 -1.47462e+00
1.59520e+05 7.97000e+02 -1.44385e+00 -1.36550e+00 -1.52220e+00 -1.43369e+00 -1.39253e+00 -1.47484e+00
1.59680e+05 7.98000e+02 -1.41713e+00 -1.35568e+00 -1.47857e+00 -1.43377e+00 -1.39249e+00 -1.47505e+00
1.59840e+05 7.99000e+02 -1.43359e+00 -1.34309e+00 -1.52409e+00 -1.43384e+00 -1.39243e+00 -1.47524e+00
1.60000e+05 8.00000e+02 -1.42356e+00 -1.39900e+00 -1.44813e+00 -1.43388e+00 -1.39235e+00 -1.47541e+00
1.60160e+05 8.00000e+02 -1.42356e+00 -1.39900e+00 -1.44813e+00 -1.43390e+00 -1.39224e+00 -1.47557e+00
1.60320e+05 8.01000e+02 -1.44453e+00 -1.43511e+00 -1.45395e+00 -1.43391e+00 -1.39212e+00 -1.47569e+00
1.60480e+05 8.02000e+02 -1.40133e+00 -1.37678e+00 -1.42589e+00 -1.43388e+00 -1.39197e+00 -1.47579e+00
1.60640e+05 8.03000e+02 -1.39505e+00 -1.35371e+00 -1.43639e+00 -1.43384e+00 -1.39181e+00 -1.47587e+00
1.60800e+05 8.04000e+02 -1.38614e+00 -1.33458e+00 -1.43771e+00 -1.43377e+00 -1.39164e+00 -1.47591e+00
1.60960e+05 8.04000e+02 -1.38614e+00 -1.33458e+00 -1.43771e+00 -1.43368e+00 -1.39144e+00 -1.47592e+00
1.61120e+05 8.05000e+02 -1.37936e+00 -1.32459e+00 -1.43414e+00 -1.43357e+00 -1.39124e+00 -1.47590e+00
1.61280e+05 8.06000e+02 -1.41305e+00 -1.34475e+00 -1.48135e+00 -1.43343e+00 -1.39102e+00 -1.47584e+00
1.61440e+05 8.07000e+02 -1.40430e+00 -1.33407e+00 -1.47453e+00 -1.43327e+00 -1.39079e+00 -1.47574e+00
1.61600e+05 8.08000e+02 -1.43415e+00 -1.36403e+00 -1.50427e+00 -1.43308e+00 -1.39055e+00 -1.47562e+00
1.61760e+05 8.08000e+02 -1.43415e+00 -1.36403e+00 -1.50427e+00 -1.43288e+00 -1.39029e+00 -1.47546e+00
1.61920e+05 8.09000e+02 -1.42188e+00 -1.36267e+00 -1.48109e+00 -1.43265e+00 -1.39004e+00 -1.47526e+00
1.62080e+05 8.10000e+02 -1.39115e+00 -1.34335e+00 -1.43894e+00 -1.43240e+00 -1.38976e+00 -1.47505e+00
1.62240e+05 8.11000e+02 -1.42497e+00 -1.38412e+00 -1.46583e+00 -1.43214e+00 -1.38948e+00 -1.47480e+00
1.62400e+05 8.12000e+02 -1.40609e+00 -1.36548e+00 -1.44671e+00 -1.43186e+00 -1.38920e+00 -1.47452e+00
1.62560e+05 8.12000e+02 -1.40609e+00 -1.36548e+00 -1.44671e+00 -1.43156e+00 -1.38890e+00 -1.47422e+00
1.62720e+05 8.13000e+02 -1.44796e+00 -1.38130e+00 -1.51461e+00 -1.43125e+00 -1.38859e+00 -1.47390e+00
1.62880e+05 8.14000e+02 -1.40181e+00 -1.37810e+00 -1.42551e+00 -1.43092e+00 -1.38828e+00 -1.47356e+00
1.63040e+05 8.15000e+02 -1.41656e+00 -1.36825e+00 -1.46486e+00 -1.43058e+00 -1.38796e+00 -1.47321e+00
1.63200e+05 8.16000e+02 -1.41792e+00 -1.38947e+00 -1.44637e+00 -1.43023e+00 -1.38763e+00 -1.47283e+00
1.63360e+05 8.16000e+02 -1.41792e+00 -1.38947e+00 -1.44637e+00 -1.42988e+00 -1.38730e+00 -1.47245e+00
1.63520e+05 8.17000e+02 -1.42821e+00 -1.38944e+00 -1.46698e+00 -1.42951e+00 -1.38696e+00 -1.47206e+00
1.63680e+05 8.18000e+02 -1.43452e+00 -1.39663e+00 -1.47241e+00 -1.42914e+00 -1.38662e+00 -1.47165e+00
1.63840e+05 8.19000e+02 -1.39627e+00 -1.36940e+00 -1.42314e+00 -1.42876e+00 -1.38627e+00 -1.47125e+00
1.64000e+05 8.20000e+02 -1.41702e+00 -1.39354e+00 -1.44051e+00 -1.42837e+00 -1.38591e+00 -1.47084e+00
1.64160e+05 8.20000e+02 -1.41702e+00 -1.39354e+00 -1.44051e+00 -1.42799e+00 -1.38555e+00 -1.47043e+00
1.64320e+05 8.21000e+02 -1.42532e+00 -1.40297e+00 -1.44766e+00 -1.42760e+00 -1.38519e+00 -1.47001e+00
1.64480e+05 8.22000e+02 -1.41497e+00 -1.38526e+00 -1.44468e+00 -1.42721e+00 -1.38482e+00 -1.46960e+00
1.64640e+05 8.23000e+02 -1.39570e+00 -1.35143e+00 -1.43996e+00 -1.42682e+00 -1.38444e+00 -1.46919e+00
1.64800e+05 8.24000e+02 -1.40546e+00 -1.38704e+00 -1.42387e+00 -1.42642e+00 -1.38407e+00 -1.46878e+00
1.64960e+05 8.24000e+02 -1.40546e+00 -1.38704e+00 -1.42387e+00 -1.42603e+00 -1.38369e+00 -1.46837e+00
1.65120e+05 8.25000e+02 -1.40872e+00 -1.33411e+00 -1.48333e+00 -1.42564e+00 -1.38330e+00 -1.46797e+00
1.65280e+05 8.26000e+02 -1.41727e+00 -1.34243e+00 -1.49210e+00 -1.42524e+00 -1.38291e+00 -1.46758e+00
1.65440e+05 8.27000e+02 -1.39359e+00 -1.36020e+00 -1.42697e+00 -1.42485e+00 -1.38252e+00 -1.46719e+00
1.65600e+05 8.28000e+02 -1.37947e+00 -1.32552e+00 -1.43342e+00 -1.42447e+00 -1.38212e+00 -1.46681e+00
1.65760e+05 8.28000e+02 -1.37947e+00 -1.32552e+00 -1.43342e+00 -1.42408e+00 -1.38173e+00 -1.46643e+00
1.65920e+05 8.29000e+02 -1.44581e+00 -1.40859e+00 -1.48302e+00 -1.42370e+00 -1.38133e+00 -1.46607e+00
1.66080e+05 8.30000e+02 -1.43192e+00 -1.38103e+00 -1.48281e+00 -1.42332e+00 -1.38094e+00 -1.46571e+00
1.66240e+05 8.31000e+02 -1.41013e+00 -1.38639e+00 -1.43387e+00 -1.42295e+00 -1.38055e+00 -1.46535e+00
1.66400e+05 8.32000e+02 -1.43420e+00 -1.40589e+00 -1.46250e+00 -1.42259e+00 -1.38016e+00 -1.46502e+00
1.66560e+05 8.32000e+02 -1.43420e+00 -1.40589e+00 -1.46250e+00 -1.42223e+00 -1.37978e+00 -1.46468e+00
1.66720e+05 8.33000e+02 -1.43371e+00 -1.40241e+00 -1.46501e+00 -1.42188e+00 -1.37940e+00 -1.46435e+00
1.66880e+05 8.34000e+02 -1.40461e+00 -1.35791e+00 -1.45132e+00 -1.42153e+00 -1.37903e+00 -1.46403e+00
1.67040e+05 8.35000e+02 -1.41686e+00 -1.36371e+00 -1.47001e+00 -1.42120e+00 -1.37868e+00 -1.46372e+00
1.67200e+05 8.36000e+02 -1.43693e+00 -1.38133e+00 -1.49253e+00 -1.42087e+00 -1.37834e+00 -1.46340e+00
1.67360e+05 8.36000e+02 -1.43693e+00 -1.38133e+00 -1.49253e+00 -1.42055e+00 -1.37802e+00 -1.46309e+00
1.67520e+05 8.37000e+02 -1.43670e+00 -1.38777e+00 -1.48563e+00 -1.42025e+00 -1.37771e+00 -1.46279e+00
1.67680e+05 8.38000e+02 -1.44687e+00 -1.38419e+00 -1.50955e+00 -1.41995e+00 -1.37742e+00 -1.46248e+00
1.67840e+05 8.39000e+02 -1.42274e+00 -1.35826e+00 -1.48721e+00 -1.41966e+00 -1.37715e+00 -1.46217e+00
1.68000e+05 8.40000e+02 -1.41944e+00 -1.38053e+00 -1.45835e+00 -1.41938e+00 -1.37690e+00 -1.46187e+00
1.68160e+05 8.40000e+02 -1.41944e+00 -1.38053e+00 -1.45835e+00 -1.41912e+00 -1.37668e+00 -1.46156e+00
1.68320e+05 8.41000e+02 -1.44802e+00 -1.39075e+00 -1.50530e+00 -1.41886e+00 -1.37648e+00 -1.46124e+00
1.68480e+05 8.42000e+02 -1.41790e+00 -1.37364e+00 -1.46216e+00 -1.41861e+00 -1.37630e+00 -1.46092e+00
1.68640e+05 8.43000e+02 -1.43042e+00 -1.35853e+00 -1.50230e+00 -1.41837e+00 -1.37615e+00 -1.46060e+00
1.68800e+05 8.44000e+02 -1.44408e+00 -1.38917e+00 -1.49899e+00 -1.41815e+00 -1.37603e+00 -1.46027e+00
1.68960e+05 8.44000e+02 -1.44408e+00 -1.38917e+00 -1.49899e+00 -1.41793e+00 -1.37592e+00 -1.45993e+00
1.69120e+05 8.45000e+02 -1.46035e+00 -1.39589e+00 -1.52481e+00 -1.41772e+00 -1.37585e+00 -1.45960e+00
1.69280e+05 8.46000e+02 -1.43467e+00 -1.37735e+00 -1.49199e+00 -1.41752e+00 -1.37580e+00 -1.45924e+00
1.69440e+05 8.47000e+02 -1.45786e+00 -1.38402e+00 -1.53171e+00 -1.41733e+00 -1.37577e+00 -1.45889e+00
1.69600e+05 8.48000e+02 -1.45208e+00 -1.38173e+00 -1.52242e+00 -1.41715e+00 -1.37578e+00 -1.45853e+00
1.69760e+05 8.48000e+02 -1.45208e+00 -1.38173e+00 -1.52242e+00 -1.41698e+00 -1.37580e+00 -1.45817e+00
1.69920e+05 8.49000e+02 -1.42543e+00 -1.38751e+00 -1.46335e+00 -1.41682e+00 -1.37585e+00 -1.45779e+00
1.70080e+05 8.50000e+02 -1.38168e+00 -1.34043e+00 -1.42294e+00 -1.41667e+00 -1.37592e+00 -1.45743e+00
1.70240e+05 8.51000e+02 -1.40862e+00 -1.35980e+00 -1.45744e+00 -1.41654e+00 -1.37602e+00 -1.45706e+00
1.70400e+05 8.52000e+02 -1.39712e+00 -1.34744e+00 -1.44679e+00 -1.41641e+00 -1.37613e+00 -1.45670e+00
1.70560e+05 8.52000e+02 -1.39712e+00 -1.34744e+00 -1.44679e+00 -1.41630e+00 -1.37627e+00 -1.45633e+00
1.70720e+05 8.53000e+02 -1.40943e+00 -1.36833e+00 -1.45054e+00 -1.41620e+00 -1.37642e+00 -1.45598e+00
1.70880e+05 8.54000e+02 -1.40177e+00 -1.37072e+00 -1.43283e+00 -1.41612e+00 -1.37659e+00 -1.45564e+00
1.71040e+05 8.55000e+02 -1.38905e+00 -1.33380e+00 -1.44430e+00 -1.41605e+00 -1.37678e+00 -1.45532e+00
1.71200e+05 8.56000e+02 -1.38484e+00 -1.34294e+00 -1.42674e+00 -1.41600e+00 -1.37699e+00 -1.45500e+00
1.71360e+05 8.56000e+02 -1.38484e+00 -1.34294e+00 -1.42674e+00 -1.41596e+00 -1.37722e+00 -1.45470e+00
1.71520e+05 8.57000e+02 -1.38707e+00 -1.33338e+00 -1.44077e+00 -1.41594e+00 -1.37745e+00 -1.45443e+00
1.71680e+05 8.58000e+02 -1.42853e+00 -1.39148e+00 -1.46558e+00 -1.41594e+00 -1.37770e+00 -1.45419e+00
1.71840e+05 8.59000e+02 -1.46690e+00 -1.39434e+00 -1.53945e+00 -1.41597e+00 -1.37797e+00 -1.45396e+00
1.72000e+05 8.60000e+02 -1.45728e+00 -1.36878e+00 -1.54577e+00 -1.41601e+00 -1.37825e+00 -1.45377e+00
1.72160e+05 8.60000e+02 -1.45728e+00 -1.36878e+00 -1.54577e+00 -1.41607e+00 -1.37853e+00 -1.45360e+00
1.72320e+05 8.61000e+02 -1.44466e+00 -1.39969e+00 -1.48964e+00 -1.41616e+00 -1.37883e+00 -1.45348e+00
1.72480e+05 8.62000e+02 -1.44113e+00 -1.38886e+00 -1.49340e+00 -1.41626e+00 -1.37913e+00 -1.45340e+00
1.72640e+05 8.63000e+02 -1.43401e+00 -1.36785e+00 -1.50017e+00 -1.41639e+00 -1.37944e+00 -1.45334e+00
1.72800e+05 8.64000e+02 -1.40364e+00 -1.37622e+00 -1.43106e+00 -1.41654e+00 -1.37975e+00 -1.45333e+00
1.72960e+05 8.64000e+02 -1.40364e+00 -1.37622e+00 -1.43106e+00 -1.41671e+00 -1.38006e+00 -1.45336e+00
1.73120e+05 8.65000e+02 -1.39003e+00 -1.36769e+00 -1.41236e+00 -1.41690e+00 -1.38036e+00 -1.45344e+00
1.73280e+05 8.66000e+02 -1.41001e+00 -1.36414e+00 -1.45589e+00 -1.41710e+00 -1.38066e+00 -1.45354e+00
1.73440e+05 8.67000e+02 -1.42602e+00 -1.35608e+00 -1.49595e+00 -1.41733e+00 -1.38096e+00 -1.45369e+00
1.73600e+05 8.68000e+02 -1.41485e+00 -1.35967e+00 -1.47002e+00 -1.41756e+00 -1.38124e+00 -1.45389e+00
1.73760e+05 8.68000e+02 -1.41485e+00 -1.35967e+00 -1.47002e+00 -1.41781e+00 -1.38151e+00 -1.45412e+00
1.73920e+05 8.69000e+02 -1.38961e+00 -1.34911e+00 -1.43011e+00 -1.41807e+00 -1.38176e+00 -1.45438e+00
1.74080e+05 8.70000e+02 -1.37984e+00 -1.35254e+00 -1.40714e+00 -1.41834e+00 -1.38199e+00 -1.45469e+00
1.74240e+05 8.71000e+02 -1.42162e+00 -1.40041e+00 -1.44284e+00 -1.41860e+00 -1.38220e+00 -1.45501e+00
1.74400e+05 8.72000e+02 -1.41250e+00 -1.40616e+00 -1.41884e+00 -1.41888e+00 -1.38238e+00 -1.45537e+00
1.74560e+05 8.72000e+02 -1.41250e+00 -1.40616e+00 -1.41884e+00 -1.41914e+00 -1.38254e+00 -1.45574e+00
1.74720e+05 8.73000e+02 -1.41525e+00 -1.39903e+00 -1.43147e+00 -1.41941e+00 -1.38267e+00 -1.45615e+00
1.74880e+05 8.74000e+02 -1.43832e+00 -1.39850e+00 -1.47814e+00 -1.41967e+00 -1.38278e+00 -1.45656e+00
1.75040e+05 8.75000e+02 -1.40011e+00 -1.35551e+00 -1.44472e+00 -1.41993e+00 -1.38286e+00 -1.45699e+00
1.75200e+05 8.76000e+02 -1.42147e+00 -1.37178e+00 -1.47117e+00 -1.42017e+00 -1.38291e+00 -1.45743e+00
1.75360e+05 8.76000e+02 -1.42147e+00 -1.37178e+00 -1.47117e+00 -1.42041e+00 -1.38294e+00 -1.45788e+00
1.75520e+05 8.77000e+02 -1.42150e+00 -1.37367e+00 -1.46932e+00 -1.42063e+00 -1.38294e+00 -1.45832e+00
1.75680e+05 8.78000e+02 -1.39703e+00 -1.34856e+00 -1.44551e+00 -1.42084e+00 -1.38292e+00 -1.45876e+00
1.75840e+05 8.79000e+02 -1.40921e+00 -1.35364e+00 -1.46479e+00 -1.42104e+00 -1.38288e+00 -1.45919e+00
1.76000e+05 8.80000e+02 -1.40132e+00 -1.37549e+00 -1.42715e+00 -1.42122e+00 -1.38282e+00 -1.45961e+00
1.76160e+05 8.80000e+02 -1.40132e+00 -1.37549e+00 -1.42715e+00 -1.42138e+00 -1.38274e+00 -1.46002e+00
1.76320e+05 8.81000e+02 -1.42317e+00 -1.38920e+00 -1.45713e+00 -1.42153e+00 -1.38265e+00 -1.46041e+00
1.76480e+05 8.82000e+02 -1.46089e+00 -1.42148e+00 -1.50030e+00 -1.42166e+00 -1.38254e+00 -1.46078e+00
1.76640e+05 8.83000e+02 -1.39281e+00 -1.35959e+00 -1.42604e+00 -1.42178e+00 -1.38242e+00 -1.46114e+00
1.76800e+05 8.84000e+02 -1.47623e+00 -1.37939e+00 -1.57307e+00 -1.42188e+00 -1.38230e+00 -1.46146e+00
1.76960e+05 8.84000e+02 -1.47623e+00 -1.37939e+00 -1.57307e+00 -1.42196e+00 -1.38217e+00 -1.46175e+00
1.77120e+05 8.85000e+02 -1.44051e+00 -1.35523e+00 -1.52579e+00 -1.42203e+00 -1.38205e+00 -1.46201e+00
1.77280e+05 8.86000e+02 -1.39592e+00 -1.35274e+00 -1.43910e+00 -1.42207e+00 -1.38191e+00 -1.46224e+00
1.77440e+05 8.87000e+02 -1.38972e+00 -1.35152e+00 -1.42792e+00 -1.42210e+00 -1.38178e+00 -1.46243e+00
1.77600e+05 8.88000e+02 -1.39387e+00 -1.36097e+00 -1.42678e+00 -1.42212e+00 -1.38165e+00 -1.46258e+00
1.77760e+05 8.88000e+02 -1.39387e+00 -1.36097e+00 -1.42678e+00 -1.42212e+00 -1.38154e+00 -1.46269e+00
1.77920e+05 8.89000e+02 -1.43914e+00 -1.37643e+00 -1.50185e+00 -1.42210e+00 -1.38143e+00 -1.46277e+00
1.78080e+05 8.90000e+02 -1.47127e+00 -1.41515e+00 -1.52740e+00 -1.42206e+00 -1.38133e+00 -1.46279e+00
1.78240e+05 8.91000e+02 -1.48679e+00 -1.45796e+00 -1.51561e+00 -1.42201e+00 -1.38124e+00 -1.46278e+00
1.78400e+05 8.92000e+02 -1.45291e+00 -1.40207e+00 -1.50374e+00 -1.42194e+00 -1.38116e+00 -1.46272e+00
1.78560e+05 8.92000e+02 -1.45291e+00 -1.40207e+00 -1.50374e+00 -1.42186e+00 -1.38109e+00 -1.46262e+00
1.78720e+05 8.93000e+02 -1.49519e+00 -1.41743e+00 -1.57295e+00 -1.42177e+00 -1.38105e+00 -1.46249e+00
1.78880e+05 8.94000e+02 -1.46220e+00 -1.39621e+00 -1.52819e+00 -1.42166e+00 -1.38101e+00 -1.46231e+00
1.79040e+05 8.95000e+02 -1.48157e+00 -1.40559e+00 -1.55754e+00 -1.42154e+00 -1.38098e+00 -1.46209e+00
1.79200e+05 8.96000e+02 -1.44929e+00 -1.42486e+00 -1.47372e+00 -1.42141e+00 -1.38097e+00 -1.46185e+00
1.79360e+05 8.96000e+02 -1.44929e+00 -1.42486e+00 -1.47372e+00 -1.42127e+00 -1.38098e+00 -1.46156e+00
1.79520e+05 8.97000e+02 -1.42925e+00 -1.36444e+00 -1.49406e+00 -1.42112e+00 -1.38099e+00 -1.46125e+00
1.79680e+05 8.98000e+02 -1.40122e+00 -1.34835e+00 -1.45409e+00 -1.42096e+00 -1.38101e+00 -1.46091e+00
1.79840e+05 8.99000e+02 -1.41214e+00 -1.35417e+00 -1.47010e+00 -1.42081e+00 -1.38105e+00 -1.46057e+00
1.80000e+05 9.00000e+02 -1.47574e+00 -1.35690e+00 -1.59459e+00 -1.42065e+00 -1.38109e+00 -1.46020e+00
1.80160e+05 9.00000e+02 -1.47574e+00 -1.35690e+00 -1.59459e+00 -1.42048e+00 -1.38114e+00 -1.45982e+00
1.80320e+05 9.01000e+02 -1.43504e+00 -1.37411e+00 -1.49597e+00 -1.42031e+00 -1.38119e+00 -1.45943e+00
1.80480e+05 9.02000e+02 -1.40202e+00 -1.38044e+00 -1.42360e+00 -1.42015e+00 -1.38125e+00 -1.45906e+00
1.80640e+05 9.03000e+02 -1.42247e+00 -1.37854e+00 -1.46640e+00 -1.42000e+00 -1.38132e+00 -1.45867e+00
1.80800e+05 9.04000e+02 -1.40550e+00 -1.36827e+00 -1.44273e+00 -1.41985e+00 -1.38138e+00 -1.45831e+00
1.80960e+05 9.04000e+02 -1.40550e+00 -1.36827e+00 -1.44273e+00 -1.41971e+00 -1.38146e+00 -1.45795e+00
1.81120e+05 9.05000e+02 -1.40197e+00 -1.35636e+00 -1.44759e+00 -1.41958e+00 -1.38153e+00 -1.45763e+00
1.81280e+05 9.06000e+02 -1.42400e+00 -1.37233e+00 -1.47566e+00 -1.41947e+00 -1.38162e+00 -1.45732e+00
1.81440e+05 9.07000e+02 -1.40708e+00 -1.37172e+00 -1.44243e+00 -1.41937e+00 -1.38169e+00 -1.45704e+00
1.81600e+05 9.08000e+02 -1.39278e+00 -1.34569e+00 -1.43987e+00 -1.41929e+00 -1.38179e+00 -1.45679e+00
1.81760e+05 9.08000e+02 -1.39278e+00 -1.34569e+00 -1.43987e+00 -1.41924e+00 -1.38189e+00 -1.45659e+00
1.81920e+05 9.09000e+02 -1.39804e+00 -1.36294e+00 -1.43314e+00 -1.41921e+00 -1.38200e+00 -1.45643e+00
1.82080e+05 9.10000e+02 -1.40828e+00 -1.33355e+00 -1.48301e+00 -1.41921e+00 -1.38211e+00 -1.45631e+00
1.82240e+05 9.11000e+02 -1.45810e+00 -1.37068e+00 -1.54552e+00 -1.41924e+00 -1.38223e+00 -1.45624e+00
1.82400e+05 9.12000e+02 -1.46849e+00 -1.37444e+00 -1.56253e+00 -1.41930e+00 -1.38238e+00 -1.45622e+00
1.82560e+05 9.12000e+02 -1.46849e+00 -1.37444e+00 -1.56253e+00 -1.41939e+00 -1.38253e+00 -1.45625e+00
1.82720e+05 9.13000e+02 -1.44569e+00 -1.36911e+00 -1.52227e+00 -1.41952e+00 -1.38269e+00 -1.45634e+00
1.82880e+05 9.14000e+02 -1.41624e+00 -1.38070e+00 -1.45178e+00 -1.41967e+00 -1.38287e+00 -1.45648e+00
1.83040e+05 9.15000e+02 -1.46031e+00 -1.37816e+00 -1.54246e+00 -1.41986e+00 -1.38306e+00 -1.45667e+00
1.83200e+05 9.16000e+02 -1.45820e+00 -1.35360e+00 -1.56280e+00 -1.42009e+00 -1.38325e+00 -1.45693e+00
1.83360e+05 9.16000e+02 -1.45820e+00 -1.35360e+00 -1.56280e+00 -1.42034e+00 -1.38346e+00 -1.45722e+00
1.83520e+05 9.17000e+02 -1.42091e+00 -1.37984e+00 -1.46197e+00 -1.42063e+00 -1.38369e+00 -1.45758e+00
1.83680e+05 9.18000e+02 -1.48633e+00 -1.35603e+00 -1.61662e+00 -1.42095e+00 -1.38391e+00 -1.45798e+00
1.83840e+05 9.19000e+02 -1.41085e+00 -1.34648e+00 -1.47522e+00 -1.42129e+00 -1.38414e+00 -1.45843e+00
1.84000e+05 9.20000e+02 -1.44973e+00 -1.38426e+00 -1.51521e+00 -1.42165e+00 -1.38437e+00 -1.45892e+00
1.84160e+05 9.20000e+02 -1.44973e+00 -1.38426e+00 -1.51521e+00 -1.42202e+00 -1.38460e+00 -1.45945e+00
1.84320e+05 9.21000e+02 -1.42801e+00 -1.37814e+00 -1.47789e+00 -1.42242e+00 -1.38482e+00 -1.46002e+00
1.84480e+05 9.22000e+02 -1.43662e+00 -1.36313e+00 -1.51012e+00 -1.42283e+00 -1.38504e+00 -1.46061e+00
1.84640e+05 9.23000e+02 -1.47324e+00 -1.42760e+00 -1.51887e+00 -1.42324e+00 -1.38525e+00 -1.46124e+00
1.84800e+05 9.24000e+02 -1.45314e+00 -1.39596e+00 -1.51033e+00 -1.42366e+00 -1.38543e+00 -1.46188e+00
1.84960e+05 9.24000e+02 -1.45314e+00 -1.39596e+00 -1.51033e+00 -1.42408e+00 -1.38560e+00 -1.46256e+00
1.85120e+05 9.25000e+02 -1.43143e+00 -1.40744e+00 -1.45542e+00 -1.42449e+00 -1.38575e+00 -1.46323e+00
1.85280e+05 9.26000e+02 -1.41942e+00 -1.38808e+00 -1.45075e+00 -1.42490e+00 -1.38587e+00 -1.46392e+00
1.85440e+05 9.27000e+02 -1.43961e+00 -1.42148e+00 -1.45775e+00 -1.42530e+00 -1.38597e+00 -1.46462e+00
1.85600e+05 9.28000e+02 -1.42293e+00 -1.37318e+00 -1.47269e+00 -1.42568e+00 -1.38605e+00 -1.46532e+00
1.85760e+05 9.28000e+02 -1.42293e+00 -1.37318e+00 -1.47269e+00 -1.42606e+00 -1.38609e+00 -1.46602e+00
1.85920e+05 9.29000e+02 -1.41845e+00 -1.38982e+00 -1.44707e+00 -1.42641e+00 -1.38611e+00 -1.46672e+00
1.86080e+05 9.30000e+02 -1.36562e+00 -1.34417e+00 -1.38708e+00 -1.42675e+00 -1.38609e+00 -1.46742e+00
1.86240e+05 9.31000e+02 -1.39154e+00 -1.35665e+00 -1.42643e+00 -1.42708e+00 -1.38604e+00 -1.46811e+00
1.86400e+05 9.32000e+02 -1.46744e+00 -1.42444e+00 -1.51045e+00 -1.42738e+00 -1.38597e+00 -1.46880e+00
1.86560e+05 9.32000e+02 -1.46744e+00 -1.42444e+00 -1.51045e+00 -1.42767e+00 -1.38586e+00 -1.46948e+00
1.86720e+05 9.33000e+02 -1.45927e+00 -1.41327e+00 -1.50527e+00 -1.42794e+00 -1.38573e+00 -1.47015e+00
1.86880e+05 9.34000e+02 -1.43512e+00 -1.38049e+00 -1.48974e+00 -1.42820e+00 -1.38557e+00 -1.47082e+00
1.87040e+05 9.35000e+02 -1.45409e+00 -1.43389e+00 -1.47430e+00 -1.42844e+00 -1.38539e+00 -1.47149e+00
1.87200e+05 9.36000e+02 -1.41900e+00 -1.40957e+00 -1.42843e+00 -1.42866e+00 -1.38517e+00 -1.47215e+00
1.87360e+05 9.36000e+02 -1.41900e+00 -1.40957e+00 -1.42843e+00 -1.42888e+00 -1.38495e+00 -1.47281e+00
1.87520e+05 9.37000e+02 -1.44898e+00 -1.34677e+00 -1.55120e+00 -1.42908e+00 -1.38470e+00 -1.47346e+00
1.87680e+05 9.38000e+02 -1.45305e+00 -1.35565e+00 -1.55044e+00 -1.42928e+00 -1.38445e+00 -1.47410e+00
1.87840e+05 9.39000e+02 -1.39473e+00 -1.35771e+00 -1.43175e+00 -1.42946e+00 -1.38418e+00 -1.47473e+00
1.88000e+05 9.40000e+02 -1.36206e+00 -1.30532e+00 -1.41880e+00 -1.42964e+00 -1.38392e+00 -1.47536e+00
1.88160e+05 9.40000e+02 -1.36206e+00 -1.30532e+00 -1.41880e+00 -1.42981e+00 -1.38364e+00 -1.47598e+00
1.88320e+05 9.41000e+02 -1.37086e+00 -1.35597e+00 -1.38574e+00 -1.42998e+00 -1.38338e+00 -1.47659e+00
1.88480e+05 9.42000e+02 -1.41537e+00 -1.36037e+00 -1.47037e+00 -1.43015e+00 -1.38312e+00 -1.47717e+00
1.88640e+05 9.43000e+02 -1.38493e+00 -1.34379e+00 -1.42607e+00 -1.43031e+00 -1.38288e+00 -1.47774e+00
1.88800e+05 9.44000e+02 -1.44230e+00 -1.39822e+00 -1.48638e+00 -1.43047e+00 -1.38265e+00 -1.47829e+00
1.88960e+05 9.44000e+02 -1.44230e+00 -1.39822e+00 -1.48638e+00 -1.43063e+00 -1.38245e+00 -1.47881e+00
1.89120e+05 9.45000e+02 -1.38390e+00 -1.37553e+00 -1.39227e+00 -1.43079e+00 -1.38228e+00 -1.47930e+00
1.89280e+05 9.46000e+02 -1.42397e+00 -1.38840e+00 -1.45954e+00 -1.43095e+00 -1.38213e+00 -1.47976e+00
1.89440e+05 9.47000e+02 -1.40725e+00 -1.36354e+00 -1.45097e+00 -1.43110e+00 -1.38202e+00 -1.48018e+00
1.89600e+05 9.48000e+02 -1.44677e+00 -1.40320e+00 -1.49035e+00 -1.43125e+00 -1.38195e+00 -1.48055e+00
1.89760e+05 9.48000e+02 -1.44677e+00 -1.40320e+00 -1.49035e+00 -1.43139e+00 -1.38191e+00 -1.48088e+00
1.89920e+05 9.49000e+02 -1.42178e+00 -1.40082e+00 -1.44274e+00 -1.43154e+00 -1.38191e+00 -1.48116e+00
1.90080e+05 9.50000e+02 -1.42131e+00 -1.37633e+00 -1.46630e+00 -1.43167e+00 -1.38196e+00 -1.48139e+00
1.90240e+05 9.51000e+02 -1.43623e+00 -1.38213e+00 -1.49033e+00 -1.43181e+00 -1.38205e+00 -1.48156e+00
1.90400e+05 9.52000e+02 -1.39068e+00 -1.32054e+00 -1.46081e+00 -1.43193e+00 -1.38218e+00 -1.48168e+00
1.90560e+05 9.52000e+02 -1.39068e+00 -1.32054e+00 -1.46081e+00 -1.43204e+00 -1.38235e+00 -1.48173e+00
1.90720e+05 9.53000e+02 -1.44182e+00 -1.39333e+00 -1.49032e+00 -1.43215e+00 -1.38256e+00 -1.48174e+00
1.90880e+05 9.54000e+02 -1.42933e+00 -1.40431e+00 -1.45435e+00 -1.43224e+00 -1.38282e+00 -1.48167e+00
1.91040e+05 9.55000e+02 -1.44503e+00 -1.42266e+00 -1.46740e+00 -1.43232e+00 -1.38310e+00 -1.48155e+00
1.91200e+05 9.56000e+02 -1.40072e+00 -1.37900e+00 -1.42244e+00 -1.43239e+00 -1.38342e+00 -1.48137e+00
1.91360e+05 9.56000e+02 -1.40072e+00 -1.37900e+00 -1.42244e+00 -1.43245e+00 -1.38377e+00 -1.48112e+00
1.91520e+05 9.57000e+02 -1.41632e+00 -1.38983e+00 -1.44282e+00 -1.43248e+00 -1.38415e+00 -1.48081e+00
1.91680e+05 9.58000e+02 -1.41094e+00 -1.38984e+00 -1.43203e+00 -1.43250e+00 -1.38454e+00 -1.48045e+00
1.91840e+05 9.59000e+02 -1.44562e+00 -1.42159e+00 -1.46966e+00 -1.43249e+00 -1.38496e+00 -1.48003e+00
1.92000e+05 9.60000e+02 -1.44091e+00 -1.40332e+00 -1.47851e+00 -1.43247e+00 -1.38539e+00 -1.47954e+00
1.92160e+05 9.60000e+02 -1.44091e+00 -1.40332e+00 -1.47851e+00 -1.43242e+00 -1.38583e+00 -1.47902e+00
1.92320e+05 9.61000e+02 -1.40599e+00 -1.35427e+00 -1.45771e+00 -1.43235e+00 -1.38627e+00 -1.47843e+00
1.92480e+05 9.62000e+02 -1.43184e+00 -1.39888e+00 -1.46481e+00 -1.43226e+00 -1.38672e+00 -1.47780e+00
1.92640e+05 9.63000e+02 -1.41576e+00 -1.37242e+00 -1.45911e+00 -1.43214e+00 -1.38716e+00 -1.47712e+00
1.92800e+05 9.64000e+02 -1.44563e+00 -1.39655e+00 -1.49472e+00 -1.43200e+00 -1.38760e+00 -1.47640e+00
1.92960e+05 9.64000e+02 -1.44563e+00 -1.39655e+00 -1.49472e+00 -1.43183e+00 -1.38802e+00 -1.47564e+00
1.93120e+05 9.65000e+02 -1.50651e+00 -1.40691e+00 -1.60612e+00 -1.43164e+00 -1.38844e+00 -1.47485e+00
1.93280e+05 9.66000e+02 -1.45834e+00 -1.38519e+00 -1.53150e+00 -1.43143e+00 -1.38884e+00 -1.47402e+00
1.93440e+05 9.67000e+02 -1.40395e+00 -1.38647e+00 -1.42142e+00 -1.43120e+00 -1.38922e+00 -1.47317e+00
1.93600e+05 9.68000e+02 -1.38271e+00 -1.30829e+00 -1.45712e+00 -1.43094e+00 -1.38958e+00 -1.47230e+00
1.93760e+05 9.68000e+02 -1.38271e+00 -1.30829e+00 -1.45712e+00 -1.43067e+00 -1.38993e+00 -1.47140e+00
1.93920e+05 9.69000e+02 -1.40488e+00 -1.32450e+00 -1.48527e+00 -1.43038e+00 -1.39025e+00 -1.47050e+00
1.94080e+05 9.70000e+02 -1.41207e+00 -1.35233e+00 -1.47182e+00 -1.43007e+00 -1.39056e+00 -1.46959e+00
1.94240e+05 9.71000e+02 -1.42920e+00 -1.34976e+00 -1.50864e+00 -1.42976e+00 -1.39084e+00 -1.46867e+00
1.94400e+05 9.72000e+02 -1.41764e+00 -1.38483e+00 -1.45046e+00 -1.42943e+00 -1.39111e+00 -1.46775e+00
1.94560e+05 9.72000e+02 -1.41764e+00 -1.38483e+00 -1.45046e+00 -1.42909e+00 -1.39135e+00 -1.46683e+00
1.94720e+05 9.73000e+02 -1.44693e+00 -1.39852e+00 -1.49533e+00 -1.42874e+00 -1.39157e+00 -1.46592e+00
1.94880e+05 9.74000e+02 -1.43995e+00 -1.42273e+00 -1.45717e+00 -1.42839e+00 -1.39178e+00 -1.46501e+00
1.95040e+05 9.75000e+02 -1.42398e+00 -1.38582e+00 -1.46213e+00 -1.42805e+00 -1.39197e+00 -1.46412e+00
1.95200e+05 9.76000e+02 -1.42147e+00 -1.39509e+00 -1.44785e+00 -1.42770e+00 -1.39215e+00 -1.46325e+00
1.95360e+05 9.76000e+02 -1.42147e+00 -1.39509e+00 -1.44785e+00 -1.42735e+00 -1.39231e+00 -1.46239e+00
1.95520e+05 9.77000e+02 -1.44371e+00 -1.39524e+00 -1.49218e+00 -1.42702e+00 -1.39247e+00 -1.46157e+00
1.95680e+05 9.78000e+02 -1.39923e+00 -1.34485e+00 -1.45361e+00 -1.42669e+00 -1.39261e+00 -1.46076e+00
1.95840e+05 9.79000e+02 -1.44390e+00 -1.38158e+00 -1.50622e+00 -1.42637e+00 -1.39275e+00 -1.45999e+00
1.96000e+05 9.80000e+02 -1.42235e+00 -1.37704e+00 -1.46767e+00 -1.42607e+00 -1.39288e+00 -1.45925e+00
1.96160e+05 9.80000e+02 -1.42235e+00 -1.37704e+00 -1.46767e+00 -1.42577e+00 -1.39301e+00 -1.45853e+00
1.96320e+05 9.81000e+02 -1.39783e+00 -1.35273e+00 -1.44292e+00 -1.42550e+00 -1.39314e+00 -1.45787e+00
1.96480e+05 9.82000e+02 -1.41171e+00 -1.36658e+00 -1.45683e+00 -1.42525e+00 -1.39327e+00 -1.45722e+00
1.96640e+05 9.83000e+02 -1.44236e+00 -1.36543e+00 -1.51929e+00 -1.42501e+00 -1.39340e+00 -1.45662e+00
1.96800e+05 9.84000e+02 -1.43587e+00 -1.37499e+00 -1.49676e+00 -1.42479e+00 -1.39353e+00 -1.45606e+00
1.96960e+05 9.84000e+02 -1.43587e+00 -1.37499e+00 -1.49676e+00 -1.42460e+00 -1.39367e+00 -1.45553e+00
1.97120e+05 9.85000e+02 -1.41795e+00 -1.35666e+00 -1.47924e+00 -1.42442e+00 -1.39379e+00 -1.45505e+00
1.97280e+05 9.86000e+02 -1.43519e+00 -1.36475e+00 -1.50563e+00 -1.42426e+00 -1.39394e+00 -1.45459e+00
1.97440e+05 9.87000e+02 -1.41282e+00 -1.36022e+00 -1.46542e+00 -1.42413e+00 -1.39408e+00 -1.45418e+00
1.97600e+05 9.88000e+02 -1.43269e+00 -1.36899e+00 -1.49640e+00 -1.42402e+00 -1.39423e+00 -1.45381e+00
1.97760e+05 9.88000e+02 -1.43269e+00 -1.36899e+00 -1.49640e+00 -1.42393e+00 -1.39438e+00 -1.45347e+00
1.97920e+05 9.89000e+02 -1.41915e+00 -1.39304e+00 -1.44526e+00 -1.42385e+00 -1.39453e+00 -1.45317e+00
1.98080e+05 9.90000e+02 -1.43078e+00 -1.38628e+00 -1.47529e+00 -1.42379e+00 -1.39469e+00 -1.45290e+00
1.98240e+05 9.91000e+02 -1.42343e+00 -1.36566e+00 -1.48120e+00 -1.42376e+00 -1.39484e+00 -1.45267e+00
1.98400e+05 9.92000e+02 -1.44884e+00 -1.38855e+00 -1.50912e+00 -1.42374e+00 -1.39500e+00 -1.45248e+00
1.98560e+05 9.92000e+02 -1.44884e+00 -1.38855e+00 -1.50912e+00 -1.42373e+00 -1.39515e+00 -1.45231e+00
1.98720e+05 9.93000e+02 -1.42956e+00 -1.39321e+00 -1.46592e+00 -1.42374e+00 -1.39529e+00 -1.45218e+00
1.98880e+05 9.94000e+02 -1.42000e+00 -1.38612e+00 -1.45387e+00 -1.42376e+00 -1.39544e+00 -1.45209e+00
1.99040e+05 9.95000e+02 -1.40898e+00 -1.38678e+00 -1.43118e+00 -1.42379e+00 -1.39556e+00 -1.45202e+00
1.99200e+05 9.96000e+02 -1.43333e+00 -1.39656e+00 -1.47010e+00 -1.42384e+00 -1.39568e+00 -1.45200e+00
1.99360e+05 9.96000e+02 -1.43333e+00 -1.39656e+00 -1.47010e+00 -1.42389e+00 -1.39577e+00 -1.45200e+00
1.99520e+05 9.97000e+02 -1.39218e+00 -1.37033e+00 -1.41403e+00 -1.42395e+00 -1.39586e+00 -1.45204e+00
1.99680e+05 9.98000e+02 -1.42229e+00 -1.37780e+00 -1.46678e+00 -1.42401e+00 -1.39591e+00 -1.45211e+00
1.99840e+05 9.99000e+02 -1.46942e+00 -1.38165e+00 -1.55718e+00 -1.42408e+00 -1.39595e+00 -1.45221e+00


==> sloshing_td3.dat <==
0.00000e+00 0.00000e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
1.60000e+02 0.00000e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
3.20000e+02 1.00000e+00 -6.18696e+00 -5.23770e+00 -7.13622e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
4.80000e+02 2.00000e+00 -5.95298e+00 -5.35664e+00 -6.54931e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
6.40000e+02 3.00000e+00 -7.03448e+00 -6.53759e+00 -7.53137e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
8.00000e+02 4.00000e+00 -5.58754e+00 -4.76547e+00 -6.40961e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
9.60000e+02 4.00000e+00 -5.58754e+00 -4.76547e+00 -6.40961e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
1.12000e+03 5.00000e+00 -2.15259e+00 -2.14800e+00 -2.15717e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
1.28000e+03 6.00000e+00 -2.15935e+00 -2.15556e+00 -2.16314e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
1.44000e+03 7.00000e+00 -2.15503e+00 -2.15423e+00 -2.15583e+00 -5.55286e+00 -4.77794e+00 -6.32779e+00
1.60000e+03 8.00000e+00 -2.15716e+00 -2.15342e+00 -2.16089e+00 -5.55287e+00 -4.77793e+00 -6.32780e+00
1.76000e+03 8.00000e+00 -2.15716e+00 -2.15342e+00 -2.16089e+00 -5.55287e+00 -4.77794e+00 -6.32780e+00
1.92000e+03 9.00000e+00 -2.15808e+00 -2.15593e+00 -2.16024e+00 -5.55288e+00 -4.77795e+00 -6.32780e+00
2.08000e+03 1.00000e+01 -2.15737e+00 -2.15261e+00 -2.16214e+00 -5.55289e+00 -4.77797e+00 -6.32781e+00
2.24000e+03 1.10000e+01 -2.15747e+00 -2.15479e+00 -2.16015e+00 -5.55290e+00 -4.77799e+00 -6.32782e+00
2.40000e+03 1.20000e+01 -2.16014e+00 -2.15612e+00 -2.16416e+00 -5.55293e+00 -4.77804e+00 -6.32783e+00
2.56000e+03 1.20000e+01 -2.16014e+00 -2.15612e+00 -2.16416e+00 -5.55298e+00 -4.77811e+00 -6.32785e+00
2.72000e+03 1.30000e+01 -2.16085e+00 -2.15659e+00 -2.16510e+00 -5.55303e+00 -4.77820e+00 -6.32785e+00
2.88000e+03 1.40000e+01 -2.15432e+00 -2.15024e+00 -2.15840e+00 -5.55309e+00 -4.77834e+00 -6.32784e+00
3.04000e+03 1.50000e+01 -2.15820e+00 -2.15481e+00 -2.16158e+00 -5.55315e+00 -4.77852e+00 -6.32779e+00
3.20000e+03 1.60000e+01 -2.15701e+00 -2.14981e+00 -2.16421e+00 -5.55320e+00 -4.77874e+00 -6.32766e+00
3.36000e+03 1.60000e+01 -2.15701e+00 -2.14981e+00 -2.16421e+00 -5.55321e+00 -4.77900e+00 -6.32742e+00
3.52000e+03 1.70000e+01 -2.15933e+00 -2.15408e+00 -2.16459e+00 -5.55314e+00 -4.77929e+00 -6.32700e+00
3.68000e+03 1.80000e+01 -2.15596e+00 -2.15449e+00 -2.15743e+00 -5.55294e+00 -4.77957e+00 -6.32632e+00
3.84000e+03 1.90000e+01 -2.16032e+00 -2.15753e+00 -2.16312e+00 -5.55256e+00 -4.77981e+00 -6.32530e+00
4.00000e+03 2.00000e+01 -2.15721e+00 -2.15587e+00 -2.15855e+00 -5.55189e+00 -4.77999e+00 -6.32380e+00
4.16000e+03 2.00000e+01 -2.15721e+00 -2.15587e+00 -2.15855e+00 -5.55085e+00 -4.78001e+00 -6.32169e+00
4.32000e+03 2.10000e+01 -2.15900e+00 -2.15847e+00 -2.15954e+00 -5.54931e+00 -4.77981e+00 -6.31881e+00
4.48000e+03 2.20000e+01 -2.16072e+00 -2.15416e+00 -2.16727e+00 -5.54714e+00 -4.77929e+00 -6.31499e+00
4.64000e+03 2.30000e+01 -2.15259e+00 -2.15028e+00 -2.15490e+00 -5.54417e+00 -4.77834e+00 -6.31000e+00
4.80000e+03 2.40000e+01 -2.16133e+00 -2.15612e+00 -2.16654e+00 -5.54026e+00 -4.77685e+00 -6.30367e+00
4.96000e+03 2.40000e+01 -2.16133e+00 -2.15612e+00 -2.16654e+00 -5.53521e+00 -4.77467e+00 -6.29575e+00
5.12000e+03 2.50000e+01 -2.15554e+00 -2.15336e+00 -2.15772e+00 -5.52884e+00 -4.77165e+00 -6.28603e+00
5.28000e+03 2.60000e+01 -2.15735e+00 -2.15430e+00 -2.16041e+00 -5.52094e+00 -4.76765e+00 -6.27424e+00
5.44000e+03 2.70000e+01 -2.15750e+00 -2.14765e+00 -2.16736e+00 -5.51133e+00 -4.76250e+00 -6.26017e+00
5.60000e+03 2.80000e+01 -2.16008e+00 -2.15743e+00 -2.16273e+00 -5.49981e+00 -4.75604e+00 -6.24357e+00
5.76000e+03 2.80000e+01 -2.16008e+00 -2.15743e+00 -2.16273e+00 -5.48617e+00 -4.74810e+00 -6.22424e+00
5.92000e+03 2.90000e+01 -2.16079e+00 -2.15670e+00 -2.16487e+00 -5.47025e+00 -4.73853e+00 -6.20196e+00
6.08000e+03 3.00000e+01 -2.15127e+00 -2.14737e+00 -2.15517e+00 -5.45185e+00 -4.72717e+00 -6.17654e+00
6.24000e+03 3.10000e+01 -2.16139e+00 -2.15462e+00 -2.16816e+00 -5.43084e+00 -4.71389e+00 -6.14780e+00
6.40000e+03 3.20000e+01 -2.15350e+00 -2.15026e+00 -2.15674e+00 -5.40708e+00 -4.69854e+00 -6.11562e+00
6.56000e+03 3.20000e+01 -2.15350e+00 -2.15026e+00 -2.15674e+00 -5.38044e+00 -4.68103e+00 -6.07985e+00
6.72000e+03 3.30000e+01 -2.15696e+00 -2.15473e+00 -2.15919e+00 -5.35083e+00 -4.66124e+00 -6.04042e+00
6.88000e+03 3.40000e+01 -2.15894e+00 -2.15584e+00 -2.16204e+00 -5.31818e+00 -4.63909e+00 -5.99727e+00
7.04000e+03 3.50000e+01 -2.15586e+00 -2.15415e+00 -2.15758e+00 -5.28247e+00 -4.61455e+00 -5.95038e+00
7.20000e+03 3.60000e+01 -2.16171e+00 -2.15737e+00 -2.16606e+00 -5.24365e+00 -4.58756e+00 -5.89975e+00
7.36000e+03 3.60000e+01 -2.16171e+00 -2.15737e+00 -2.16606e+00 -5.20176e+00 -4.55810e+00 -5.84542e+00
7.52000e+03 3.70000e+01 -2.15986e+00 -2.15555e+00 -2.16417e+00 -5.15682e+00 -4.52619e+00 -5.78746e+00
7.68000e+03 3.80000e+01 -2.15137e+00 -2.14487e+00 -2.15787e+00 -5.10891e+00 -4.49186e+00 -5.72597e+00
7.84000e+03 3.90000e+01 -2.15767e+00 -2.15532e+00 -2.16003e+00 -5.05812e+00 -4.45515e+00 -5.66109e+00
8.00000e+03 4.00000e+01 -2.15963e+00 -2.15806e+00 -2.16120e+00 -5.00454e+00 -4.41613e+00 -5.59296e+00
8.16000e+03 4.00000e+01 -2.15963e+00 -2.15806e+00 -2.16120e+00 -4.94833e+00 -4.37488e+00 -5.52178e+00
8.32000e+03 4.10000e+01 -2.15551e+00 -2.15022e+00 -2.16081e+00 -4.88964e+00 -4.33153e+00 -5.44775e+00
8.48000e+03 4.20000e+01 -2.15760e+00 -2.14931e+00 -2.16590e+00 -4.82864e+00 -4.28619e+00 -5.37109e+00
8.64000e+03 4.30000e+01 -2.15945e+00 -2.15740e+00 -2.16151e+00 -4.76550e+00 -4.23898e+00 -5.29202e+00
8.80000e+03 4.40000e+01 -2.15607e+00 -2.14954e+00 -2.16260e+00 -4.70046e+00 -4.19008e+00 -5.21083e+00
8.96000e+03 4.40000e+01 -2.15607e+00 -2.14954e+00 -2.16260e+00 -4.63369e+00 -4.13963e+00 -5.12776e+00
9.12000e+03 4.50000e+01 -2.15258e+00 -2.14960e+00 -2.15557e+00 -4.56544e+00 -4.08780e+00 -5.04308e+00
9.28000e+03 4.60000e+01 -2.15888e+00 -2.15490e+00 -2.16285e+00 -4.49592e+00 -4.03476e+00 -4.95707e+00
9.44000e+03 4.70000e+01 -2.15683e+00 -2.15429e+00 -2.15937e+00 -4.42535e+00 -3.98070e+00 -4.87000e+00
9.60000e+03 4.80000e+01 -2.15206e+00 -2.14970e+00 -2.15441e+00 -4.35398e+00 -3.92578e+00 -4.78217e+00
9.76000e+03 4.80000e+01 -2.15206e+00 -2.14970e+00 -2.15441e+00 -4.28201e+00 -3.87020e+00 -4.69382e+00
9.92000e+03 4.90000e+01 -2.15729e+00 -2.15120e+00 -2.16339e+00 -4.20968e+00 -3.81413e+00 -4.60524e+00
1.00800e+04 5.00000e+01 -1.55413e+00 -1.43548e+00 -1.67277e+00 -4.13722e+00 -3.75776e+00 -4.51667e+00
1.02400e+04 5.10000e+01 -2.65238e+00 -1.29574e+00 -4.00903e+00 -4.06481e+00 -3.70124e+00 -4.42838e+00
1.04000e+04 5.23333e+01 -4.16496e+00 -1.18383e+00 -7.14609e+00 -3.99268e+00 -3.64477e+00 -4.34059e+00
1.05600e+04 5.23333e+01 -4.16496e+00 -1.18383e+00 -7.14609e+00 -3.92101e+00 -3.58848e+00 -4.25354e+00
1.07200e+04 5.33333e+01 -7.03871e+00 -4.00743e+00 -1.00700e+01 -3.84999e+00 -3.53254e+00 -4.16745e+00
1.08800e+04 5.46667e+01 -6.93462e+00 -4.70422e+00 -9.16502e+00 -3.77980e+00 -3.47710e+00 -4.08250e+00
1.10400e+04 5.56667e+01 -4.58260e+00 -2.68011e+00 -6.48509e+00 -3.71058e+00 -3.42228e+00 -3.99889e+00
1.12000e+04 5.66667e+01 -4.71205e+00 -8.51277e-01 -8.57282e+00 -3.64250e+00 -3.36823e+00 -3.91678e+00
1.13600e+04 5.66667e+01 -4.71205e+00 -8.51277e-01 -8.57282e+00 -3.57568e+00 -3.31505e+00 -3.83631e+00
1.15200e+04 5.76667e+01 -3.23627e+00 -1.22607e+00 -5.24648e+00 -3.51025e+00 -3.26285e+00 -3.75765e+00
1.16800e+04 5.86667e+01 -2.77449e+00 -1.72117e+00 -3.82780e+00 -3.44631e+00 -3.21173e+00 -3.68090e+00
1.18400e+04 5.96667e+01 -3.04523e+00 -1.32011e+00 -4.77036e+00 -3.38397e+00 -3.16177e+00 -3.60618e+00
1.20000e+04 6.06667e+01 -3.86784e+00 -1.10780e+00 -6.62788e+00 -3.32331e+00 -3.11306e+00 -3.53357e+00
1.21600e+04 6.06667e+01 -3.86784e+00 -1.10780e+00 -6.62788e+00 -3.26442e+00 -3.06566e+00 -3.46318e+00
1.23200e+04 6.16667e+01 -1.84143e+00 -1.42714e+00 -2.25573e+00 -3.20736e+00 -3.01964e+00 -3.39508e+00
1.24800e+04 6.26667e+01 -1.94360e+00 -1.57901e+00 -2.30819e+00 -3.15219e+00 -2.97504e+00 -3.32934e+00
1.26400e+04 6.36667e+01 -2.10467e+00 -1.35471e+00 -2.85463e+00 -3.09899e+00 -2.93194e+00 -3.26604e+00
1.28000e+04 6.46667e+01 -1.90248e+00 -1.30763e+00 -2.49732e+00 -3.04782e+00 -2.89039e+00 -3.20525e+00
1.29600e+04 6.46667e+01 -1.90248e+00 -1.30763e+00 -2.49732e+00 -2.99873e+00 -2.85042e+00 -3.14705e+00
1.31200e+04 6.56667e+01 -2.31777e+00 -1.30898e+00 -3.32656e+00 -2.95181e+00 -2.81209e+00 -3.09153e+00
1.32800e+04 6.66667e+01 -1.89063e+00 -1.55630e+00 -2.22496e+00 -2.90711e+00 -2.77544e+00 -3.03879e+00
1.34400e+04 6.76667e+01 -2.00643e+00 -1.61781e+00 -2.39506e+00 -2.86472e+00 -2.74053e+00 -2.98891e+00
1.36000e+04 6.86667e+01 -1.90886e+00 -1.71094e+00 -2.10677e+00 -2.82470e+00 -2.70738e+00 -2.94203e+00
1.37600e+04 6.86667e+01 -1.90886e+00 -1.71094e+00 -2.10677e+00 -2.78714e+00 -2.67603e+00 -2.89825e+00
1.39200e+04 6.96667e+01 -1.99469e+00 -1.54702e+00 -2.44237e+00 -2.75210e+00 -2.64649e+00 -2.85772e+00
1.40800e+04 7.06667e+01 -1.84416e+00 -1.46930e+00 -2.21902e+00 -2.71967e+00 -2.61875e+00 -2.82059e+00
1.42400e+04 7.16667e+01 -1.80030e+00 -1.56855e+00 -2.03205e+00 -2.68990e+00 -2.59278e+00 -2.78702e+00
1.44000e+04 7.26667e+01 -1.74335e+00 -1.56223e+00 -1.92448e+00 -2.66286e+00 -2.56853e+00 -2.75719e+00
1.45600e+04 7.26667e+01 -1.74335e+00 -1.56223e+00 -1.92448e+00 -2.63858e+00 -2.54590e+00 -2.73126e+00
1.47200e+04 7.36667e+01 -1.70111e+00 -1.52872e+00 -1.87349e+00 -2.61710e+00 -2.52480e+00 -2.70939e+00
1.48800e+04 7.46667e+01 -1.70679e+00 -1.57296e+00 -1.84062e+00 -2.59842e+00 -2.50509e+00 -2.69175e+00
1.50400e+04 7.56667e+01 -1.61777e+00 -1.52474e+00 -1.71080e+00 -2.58254e+00 -2.48665e+00 -2.67843e+00
1.52000e+04 7.66667e+01 -1.56664e+00 -1.39173e+00 -1.74154e+00 -2.56942e+00 -2.46935e+00 -2.66949e+00
1.53600e+04 7.66667e+01 -1.56664e+00 -1.39173e+00 -1.74154e+00 -2.55900e+00 -2.45309e+00 -2.66491e+00
1.55200e+04 7.76667e+01 -1.60084e+00 -1.45594e+00 -1.74574e+00 -2.55121e+00 -2.43779e+00 -2.66463e+00
1.56800e+04 7.86667e+01 -1.56397e+00 -1.44248e+00 -1.68546e+00 -2.54593e+00 -2.42336e+00 -2.66850e+00
1.58400e+04 7.96667e+01 -1.63295e+00 -1.42770e+00 -1.83820e+00 -2.54305e+00 -2.40975e+00 -2.67635e+00
1.60000e+04 8.06667e+01 -1.51676e+00 -1.41263e+00 -1.62088e+00 -2.54239e+00 -2.39685e+00 -2.68793e+00
1.61600e+04 8.06667e+01 -1.51676e+00 -1.41263e+00 -1.62088e+00 -2.54380e+00 -2.38462e+00 -2.70299e+00
1.63200e+04 8.16667e+01 -1.52625e+00 -1.47431e+00 -1.57820e+00 -2.54708e+00 -2.37294e+00 -2.72122e+00
1.64800e+04 8.26667e+01 -1.44682e+00 -1.37865e+00 -1.51499e+00 -2.55202e+00 -2.36173e+00 -2.74230e+00
1.66400e+04 8.36667e+01 -1.45417e+00 -1.42217e+00 -1.48618e+00 -2.55839e+00 -2.35090e+00 -2.76588e+00
1.68000e+04 8.46667e+01 -1.48201e+00 -1.34479e+00 -1.61923e+00 -2.56597e+00 -2.34033e+00 -2.79161e+00
1.69600e+04 8.46667e+01 -1.48201e+00 -1.34479e+00 -1.61923e+00 -2.57452e+00 -2.32995e+00 -2.81909e+00
1.71200e+04 8.56667e+01 -1.52400e+00 -1.33410e+00 -1.71391e+00 -2.58378e+00 -2.31964e+00 -2.84793e+00
1.72800e+04 8.66667e+01 -1.47743e+00 -1.37388e+00 -1.58097e+00 -2.59353e+00 -2.30932e+00 -2.87775e+00
1.74400e+04 8.76667e+01 -1.47759e+00 -1.40605e+00 -1.54913e+00 -2.60352e+00 -2.29891e+00 -2.90812e+00
1.76000e+04 8.86667e+01 -1.47091e+00 -1.43489e+00 -1.50694e+00 -2.61349e+00 -2.28832e+00 -2.93866e+00
1.77600e+04 8.86667e+01 -1.47091e+00 -1.43489e+00 -1.50694e+00 -2.62325e+00 -2.27752e+00 -2.96899e+00
1.79200e+04 8.96667e+01 -1.49293e+00 -1.44985e+00 -1.53601e+00 -2.63256e+00 -2.26642e+00 -2.99870e+00
1.80800e+04 9.06667e+01 -1.57005e+00 -1.52004e+00 -1.62006e+00 -2.64121e+00 -2.25499e+00 -3.02744e+00
1.82400e+04 9.16667e+01 -1.52446e+00 -1.50316e+00 -1.54577e+00 -2.64902e+00 -2.24320e+00 -3.05485e+00
1.84000e+04 9.26667e+01 -1.66967e+00 -1.39395e+00 -1.94539e+00 -2.65582e+00 -2.23102e+00 -3.08063e+00
1.85600e+04 9.26667e+01 -1.66967e+00 -1.39395e+00 -1.94539e+00 -2.66144e+00 -2.21843e+00 -3.10445e+00
1.87200e+04 9.36667e+01 -1.46242e+00 -1.36009e+00 -1.56475e+00 -2.66575e+00 -2.20545e+00 -3.12606e+00
1.88800e+04 9.46667e+01 -1.53015e+00 -1.36711e+00 -1.69319e+00 -2.66863e+00 -2.19205e+00 -3.14521e+00
1.90400e+04 9.56667e+01 -1.87635e+00 -1.20900e+00 -2.54370e+00 -2.66997e+00 -2.17827e+00 -3.16167e+00
1.92000e+04 9.66667e+01 -1.64114e+00 -1.34761e+00 -1.93468e+00 -2.66971e+00 -2.16411e+00 -3.17530e+00
1.93600e+04 9.66667e+01 -1.64114e+00 -1.34761e+00 -1.93468e+00 -2.66776e+00 -2.14960e+00 -3.18591e+00
1.95200e+04 9.76667e+01 -1.44708e+00 -1.37268e+00 -1.52147e+00 -2.66409e+00 -2.13477e+00 -3.19341e+00
1.96800e+04 9.86667e+01 -1.40316e+00 -1.35249e+00 -1.45382e+00 -2.65868e+00 -2.11965e+00 -3.19772e+00
1.98400e+04 9.96667e+01 -1.43615e+00 -1.38674e+00 -1.48557e+00 -2.65152e+00 -2.10427e+00 -3.19878e+00
2.00000e+04 1.00667e+02 -1.73303e+00 -1.47833e+00 -1.98774e+00 -2.64262e+00 -2.08867e+00 -3.19657e+00
2.01600e+04 1.00667e+02 -1.73303e+00 -1.47833e+00 -1.98774e+00 -2.63200e+00 -2.07289e+00 -3.19111e+00
2.03200e+04 1.01667e+02 -1.46113e+00 -1.38882e+00 -1.53344e+00 -2.61970e+00 -2.05696e+00 -3.18244e+00
2.04800e+04 1.02667e+02 -1.51437e+00 -1.33963e+00 -1.68911e+00 -2.60577e+00 -2.04092e+00 -3.17062e+00
2.06400e+04 1.03667e+02 -1.46920e+00 -1.36472e+00 -1.57369e+00 -2.59029e+00 -2.02482e+00 -3.15575e+00
2.08000e+04 1.04667e+02 -1.49648e+00 -1.41587e+00 -1.57709e+00 -2.57332e+00 -2.00869e+00 -3.13794e+00
2.09600e+04 1.04667e+02 -1.49648e+00 -1.41587e+00 -1.57709e+00 -2.55494e+00 -1.99256e+00 -3.11732e+00
2.11200e+04 1.05667e+02 -1.54413e+00 -1.45069e+00 -1.63756e+00 -2.53526e+00 -1.97646e+00 -3.09405e+00
2.12800e+04 1.06667e+02 -1.49535e+00 -1.38615e+00 -1.60455e+00 -2.51436e+00 -1.96043e+00 -3.06828e+00
2.14400e+04 1.07667e+02 -1.51148e+00 -1.47170e+00 -1.55125e+00 -2.49236e+00 -1.94449e+00 -3.04022e+00
2.16000e+04 1.08667e+02 -1.48092e+00 -1.39590e+00 -1.56593e+00 -2.46936e+00 -1.92867e+00 -3.01004e+00
2.17600e+04 1.08667e+02 -1.48092e+00 -1.39590e+00 -1.56593e+00 -2.44548e+00 -1.91300e+00 -2.97795e+00
2.19200e+04 1.09667e+02 -1.45039e+00 -1.40703e+00 -1.49376e+00 -2.42082e+00 -1.89750e+00 -2.94415e+00
2.20800e+04 1.10667e+02 -1.56152e+00 -1.44788e+00 -1.67516e+00 -2.39551e+00 -1.88218e+00 -2.90884e+00
2.22400e+04 1.11667e+02 -1.46085e+00 -1.42666e+00 -1.49504e+00 -2.36966e+00 -1.86707e+00 -2.87224e+00
2.24000e+04 1.12667e+02 -1.42394e+00 -1.37734e+00 -1.47054e+00 -2.34337e+00 -1.85217e+00 -2.83456e+00
2.25600e+04 1.12667e+02 -1.42394e+00 -1.37734e+00 -1.47054e+00 -2.31675e+00 -1.83752e+00 -2.79599e+00
2.27200e+04 1.13667e+02 -1.41594e+00 -1.37068e+00 -1.46120e+00 -2.28992e+00 -1.82311e+00 -2.75672e+00
2.28800e+04 1.14667e+02 -1.45576e+00 -1.40247e+00 -1.50905e+00 -2.26297e+00 -1.80897e+00 -2.71697e+00
2.30400e+04 1.15667e+02 -1.43209e+00 -1.38292e+00 -1.48125e+00 -2.23600e+00 -1.79509e+00 -2.67690e+00
2.32000e+04 1.16667e+02 -1.53549e+00 -1.42416e+00 -1.64682e+00 -2.20909e+00 -1.78150e+00 -2.63669e+00
2.33600e+04 1.16667e+02 -1.53549e+00 -1.42416e+00 -1.64682e+00 -2.18234e+00 -1.76819e+00 -2.59650e+00
2.35200e+04 1.17667e+02 -1.38308e+00 -1.28187e+00 -1.48429e+00 -2.15583e+00 -1.75518e+00 -2.55649e+00
2.36800e+04 1.18667e+02 -1.40403e+00 -1.31447e+00 -1.49359e+00 -2.12963e+00 -1.74247e+00 -2.51678e+00
2.38400e+04 1.19667e+02 -1.49907e+00 -1.36127e+00 -1.63688e+00 -2.10380e+00 -1.73007e+00 -2.47752e+00
2.40000e+04 1.20667e+02 -1.50738e+00 -1.39516e+00 -1.61961e+00 -2.07840e+00 -1.71798e+00 -2.43881e+00
2.41600e+04 1.20667e+02 -1.50738e+00 -1.39516e+00 -1.61961e+00 -2.05348e+00 -1.70620e+00 -2.40077e+00
2.43200e+04 1.21667e+02 -1.43320e+00 -1.33307e+00 -1.53333e+00 -2.02911e+00 -1.69474e+00 -2.36347e+00
2.44800e+04 1.22667e+02 -1.57126e+00 -1.41325e+00 -1.72927e+00 -2.00531e+00 -1.68360e+00 -2.32701e+00
2.46400e+04 1.23667e+02 -1.53033e+00 -1.40485e+00 -1.65582e+00 -1.98211e+00 -1.67278e+00 -2.29144e+00
2.48000e+04 1.24667e+02 -1.50391e+00 -1.38169e+00 -1.62612e+00 -1.95955e+00 -1.66227e+00 -2.25683e+00
2.49600e+04 1.24667e+02 -1.50391e+00 -1.38169e+00 -1.62612e+00 -1.93765e+00 -1.65208e+00 -2.22323e+00
2.51200e+04 1.25667e+02 -1.48757e+00 -1.38003e+00 -1.59511e+00 -1.91643e+00 -1.64221e+00 -2.19066e+00
2.52800e+04 1.26667e+02 -1.46560e+00 -1.40813e+00 -1.52308e+00 -1.89590e+00 -1.63264e+00 -2.15915e+00
2.54400e+04 1.27667e+02 -1.49029e+00 -1.43502e+00 -1.54555e+00 -1.87606e+00 -1.62338e+00 -2.12874e+00
2.56000e+04 1.28667e+02 -1.48530e+00 -1.41722e+00 -1.55337e+00 -1.85692e+00 -1.61442e+00 -2.09942e+00
2.57600e+04 1.28667e+02 -1.48530e+00 -1.41722e+00 -1.55337e+00 -1.83848e+00 -1.60576e+00 -2.07120e+00
2.59200e+04 1.29667e+02 -1.44850e+00 -1.36394e+00 -1.53306e+00 -1.82073e+00 -1.59739e+00 -2.04408e+00
2.60800e+04 1.30667e+02 -1.49100e+00 -1.35675e+00 -1.62525e+00 -1.80368e+00 -1.58930e+00 -2.01806e+00
2.62400e+04 1.31667e+02 -1.47969e+00 -1.33895e+00 -1.62044e+00 -1.78729e+00 -1.58147e+00 -1.99310e+00
2.64000e+04 1.32667e+02 -1.54334e+00 -1.36110e+00 -1.72558e+00 -1.77157e+00 -1.57392e+00 -1.96922e+00
2.65600e+04 1.32667e+02 -1.54334e+00 -1.36110e+00 -1.72558e+00 -1.75650e+00 -1.56663e+00 -1.94637e+00
2.67200e+04 1.33667e+02 -1.55007e+00 -1.31042e+00 -1.78973e+00 -1.74207e+00 -1.55959e+00 -1.92454e+00
2.68800e+04 1.34667e+02 -1.54453e+00 -1.39468e+00 -1.69438e+00 -1.72825e+00 -1.55279e+00 -1.90371e+00
2.70400e+04 1.35667e+02 -1.51199e+00 -1.40317e+00 -1.62081e+00 -1.71503e+00 -1.54621e+00 -1.88385e+00
2.72000e+04 1.36667e+02 -1.45657e+00 -1.37386e+00 -1.53928e+00 -1.70240e+00 -1.53986e+00 -1.86493e+00
2.73600e+04 1.36667e+02 -1.45657e+00 -1.37386e+00 -1.53928e+00 -1.69033e+00 -1.53372e+00 -1.84693e+00
2.75200e+04 1.37667e+02 -1.48830e+00 -1.33769e+00 -1.63892e+00 -1.67880e+00 -1.52779e+00 -1.82981e+00
2.76800e+04 1.38667e+02 -1.53397e+00 -1.30014e+00 -1.76780e+00 -1.66780e+00 -1.52206e+00 -1.81355e+00
2.78400e+04 1.39667e+02 -1.59629e+00 -1.33184e+00 -1.86074e+00 -1.65731e+00 -1.51651e+00 -1.79812e+00
2.80000e+04 1.40667e+02 -1.52966e+00 -1.30704e+00 -1.75229e+00 -1.64732e+00 -1.51115e+00 -1.78349e+00
2.81600e+04 1.40667e+02 -1.52966e+00 -1.30704e+00 -1.75229e+00 -1.63779e+00 -1.50596e+00 -1.76962e+00
2.83200e+04 1.41667e+02 -1.50891e+00 -1.30607e+00 -1.71174e+00 -1.62872e+00 -1.50094e+00 -1.75650e+00
2.84800e+04 1.42667e+02 -1.65716e+00 -1.39933e+00 -1.91498e+00 -1.62009e+00 -1.49608e+00 -1.74411e+00
2.86400e+04 1.43667e+02 -1.62947e+00 -1.34793e+00 -1.91101e+00 -1.61189e+00 -1.49138e+00 -1.73239e+00
2.88000e+04 1.44667e+02 -1.58440e+00 -1.27696e+00 -1.89184e+00 -1.60409e+00 -1.48684e+00 -1.72134e+00
2.89600e+04 1.44667e+02 -1.58440e+00 -1.27696e+00 -1.89184e+00 -1.59669e+00 -1.48245e+00 -1.71093e+00
2.91200e+04 1.45667e+02 -1.61541e+00 -1.35353e+00 -1.87728e+00 -1.58967e+00 -1.47821e+00 -1.70112e+00
2.92800e+04 1.46667e+02 -1.56184e+00 -1.31593e+00 -1.80775e+00 -1.58301e+00 -1.47412e+00 -1.69191e+00
2.94400e+04 1.47667e+02 -1.53903e+00 -1.30566e+00 -1.77240e+00 -1.57671e+00 -1.47017e+00 -1.68326e+00
2.96000e+04 1.48667e+02 -1.54373e+00 -1.25717e+00 -1.83029e+00 -1.57076e+00 -1.46636e+00 -1.67515e+00
2.97600e+04 1.48667e+02 -1.54373e+00 -1.25717e+00 -1.83029e+00 -1.56512e+00 -1.46269e+00 -1.66756e+00
2.99200e+04 1.49667e+02 -1.52510e+00 -1.39792e+00 -1.65229e+00 -1.55982e+00 -1.45916e+00 -1.66048e+00
3.00800e+04 1.50667e+02 -1.58630e+00 -1.37864e+00 -1.79395e+00 -1.55482e+00 -1.45576e+00 -1.65387e+00
3.02400e+04 1.51667e+02 -1.63051e+00 -1.33715e+00 -1.92387e+00 -1.55011e+00 -1.45250e+00 -1.64773e+00
3.04000e+04 1.52667e+02 -1.56474e+00 -1.35291e+00 -1.77658e+00 -1.54571e+00 -1.44937e+00 -1.64204e+00
3.05600e+04 1.52667e+02 -1.56474e+00 -1.35291e+00 -1.77658e+00 -1.54158e+00 -1.44636e+00 -1.63680e+00
3.07200e+04 1.53667e+02 -1.53543e+00 -1.36384e+00 -1.70702e+00 -1.53772e+00 -1.44348e+00 -1.63196e+00
3.08800e+04 1.54667e+02 -1.58214e+00 -1.36945e+00 -1.79483e+00 -1.53413e+00 -1.44071e+00 -1.62755e+00
3.10400e+04 1.55667e+02 -1.53052e+00 -1.38299e+00 -1.67804e+00 -1.53080e+00 -1.43806e+00 -1.62353e+00
3.12000e+04 1.56667e+02 -1.52959e+00 -1.35424e+00 -1.70495e+00 -1.52772e+00 -1.43551e+00 -1.61992e+00
3.13600e+04 1.56667e+02 -1.52959e+00 -1.35424e+00 -1.70495e+00 -1.52488e+00 -1.43307e+00 -1.61670e+00
3.15200e+04 1.57667e+02 -1.50287e+00 -1.40961e+00 -1.59613e+00 -1.52229e+00 -1.43072e+00 -1.61386e+00
3.16800e+04 1.58667e+02 -1.48375e+00 -1.30440e+00 -1.66310e+00 -1.51993e+00 -1.42846e+00 -1.61140e+00
3.18400e+04 1.59667e+02 -1.56581e+00 -1.33994e+00 -1.79168e+00 -1.51780e+00 -1.42629e+00 -1.60931e+00
3.20000e+04 1.60667e+02 -1.55777e+00 -1.43869e+00 -1.67685e+00 -1.51589e+00 -1.42418e+00 -1.60761e+00
3.21600e+04 1.60667e+02 -1.55777e+00 -1.43869e+00 -1.67685e+00 -1.51421e+00 -1.42214e+00 -1.60627e+00
3.23200e+04 1.61667e+02 -1.44748e+00 -1.37212e+00 -1.52284e+00 -1.51273e+00 -1.42016e+00 -1.60531e+00
3.24800e+04 1.62667e+02 -1.41357e+00 -1.36238e+00 -1.46477e+00 -1.51147e+00 -1.41822e+00 -1.60472e+00
3.26400e+04 1.63667e+02 -1.49741e+00 -1.41879e+00 -1.57603e+00 -1.51041e+00 -1.41633e+00 -1.60448e+00
3.28000e+04 1.64667e+02 -1.43644e+00 -1.40348e+00 -1.46940e+00 -1.50954e+00 -1.41447e+00 -1.60462e+00
3.29600e+04 1.64667e+02 -1.43644e+00 -1.40348e+00 -1.46940e+00 -1.50887e+00 -1.41263e+00 -1.60511e+00
3.31200e+04 1.65667e+02 -1.46122e+00 -1.34235e+00 -1.58009e+00 -1.50838e+00 -1.41082e+00 -1.60594e+00
3.32800e+04 1.66667e+02 -1.62005e+00 -1.29346e+00 -1.94664e+00 -1.50807e+00 -1.40901e+00 -1.60713e+00
3.34400e+04 1.67667e+02 -1.38835e+00 -1.30131e+00 -1.47539e+00 -1.50792e+00 -1.40721e+00 -1.60863e+00
3.36000e+04 1.68667e+02 -1.55037e+00 -1.30804e+00 -1.79271e+00 -1.50794e+00 -1.40542e+00 -1.61046e+00
3.37600e+04 1.68667e+02 -1.55037e+00 -1.30804e+00 -1.79271e+00 -1.50811e+00 -1.40363e+00 -1.61259e+00
3.39200e+04 1.69667e+02 -1.44138e+00 -1.36525e+00 -1.51751e+00 -1.50843e+00 -1.40185e+00 -1.61501e+00
3.40800e+04 1.70667e+02 -1.47975e+00 -1.30807e+00 -1.65143e+00 -1.50888e+00 -1.40006e+00 -1.61769e+00
3.42400e+04 1.71667e+02 -1.45460e+00 -1.31983e+00 -1.58937e+00 -1.50945e+00 -1.39828e+00 -1.62062e+00
3.44000e+04 1.72667e+02 -1.52239e+00 -1.27181e+00 -1.77297e+00 -1.51014e+00 -1.39652e+00 -1.62376e+00
3.45600e+04 1.72667e+02 -1.52239e+00 -1.27181e+00 -1.77297e+00 -1.51092e+00 -1.39474e+00 -1.62710e+00
3.47200e+04 1.73667e+02 -1.38026e+00 -1.35604e+00 -1.40448e+00 -1.51179e+00 -1.39300e+00 -1.63059e+00
3.48800e+04 1.74667e+02 -1.43098e+00 -1.36195e+00 -1.50001e+00 -1.51275e+00 -1.39127e+00 -1.63423e+00
3.50400e+04 1.75667e+02 -1.50901e+00 -1.36775e+00 -1.65028e+00 -1.51376e+00 -1.38955e+00 -1.63797e+00
3.52000e+04 1.76667e+02 -1.42876e+00 -1.32542e+00 -1.53211e+00 -1.51482e+00 -1.38787e+00 -1.64177e+00
3.53600e+04 1.76667e+02 -1.42876e+00 -1.32542e+00 -1.53211e+00 -1.51592e+00 -1.38623e+00 -1.64562e+00
3.55200e+04 1.77667e+02 -1.44682e+00 -1.39790e+00 -1.49574e+00 -1.51704e+00 -1.38461e+00 -1.64948e+00
3.56800e+04 1.78667e+02 -1.54264e+00 -1.32018e+00 -1.76510e+00 -1.51818e+00 -1.38305e+00 -1.65331e+00
3.58400e+04 1.79667e+02 -1.41489e+00 -1.38281e+00 -1.44696e+00 -1.51932e+00 -1.38154e+00 -1.65709e+00
3.60000e+04 1.80667e+02 -1.37387e+00 -1.33246e+00 -1.41528e+00 -1.52044e+00 -1.38008e+00 -1.66079e+00
3.61600e+04 1.80667e+02 -1.37387e+00 -1.33246e+00 -1.41528e+00 -1.52153e+00 -1.37868e+00 -1.66438e+00
3.63200e+04 1.81667e+02 -1.48653e+00 -1.46943e+00 -1.50364e+00 -1.52258e+00 -1.37733e+00 -1.66783e+00
3.64800e+04 1.82667e+02 -1.58062e+00 -1.34056e+00 -1.82067e+00 -1.52358e+00 -1.37605e+00 -1.67112e+00
3.66400e+04 1.83667e+02 -1.38360e+00 -1.34409e+00 -1.42311e+00 -1.52453e+00 -1.37483e+00 -1.67422e+00
3.68000e+04 1.84667e+02 -1.49745e+00 -1.31167e+00 -1.68323e+00 -1.52541e+00 -1.37369e+00 -1.67713e+00
3.69600e+04 1.84667e+02 -1.49745e+00 -1.31167e+00 -1.68323e+00 -1.52621e+00 -1.37260e+00 -1.67982e+00
3.71200e+04 1.85667e+02 -1.55765e+00 -1.35282e+00 -1.76248e+00 -1.52692e+00 -1.37157e+00 -1.68227e+00
3.72800e+04 1.86667e+02 -1.71352e+00 -1.28215e+00 -2.14489e+00 -1.52754e+00 -1.37060e+00 -1.68448e+00
3.74400e+04 1.87667e+02 -1.43183e+00 -1.36793e+00 -1.49573e+00 -1.52806e+00 -1.36969e+00 -1.68643e+00
3.76000e+04 1.88667e+02 -1.42818e+00 -1.37886e+00 -1.47750e+00 -1.52848e+00 -1.36885e+00 -1.68812e+00
3.77600e+04 1.88667e+02 -1.42818e+00 -1.37886e+00 -1.47750e+00 -1.52880e+00 -1.36806e+00 -1.68953e+00
3.79200e+04 1.89667e+02 -1.39615e+00 -1.36704e+00 -1.42527e+00 -1.52899e+00 -1.36732e+00 -1.69067e+00
3.80800e+04 1.90667e+02 -1.40593e+00 -1.39563e+00 -1.41622e+00 -1.52908e+00 -1.36662e+00 -1.69154e+00
3.82400e+04 1.91667e+02 -1.37689e+00 -1.37052e+00 -1.38326e+00 -1.52905e+00 -1.36598e+00 -1.69213e+00
3.84000e+04 1.92667e+02 -1.43741e+00 -1.33235e+00 -1.54247e+00 -1.52891e+00 -1.36538e+00 -1.69244e+00
3.85600e+04 1.92667e+02 -1.43741e+00 -1.33235e+00 -1.54247e+00 -1.52865e+00 -1.36482e+00 -1.69248e+00
3.87200e+04 1.93667e+02 -1.41363e+00 -1.38611e+00 -1.44115e+00 -1.52828e+00 -1.36431e+00 -1.69226e+00
3.88800e+04 1.94667e+02 -1.39206e+00 -1.37215e+00 -1.41197e+00 -1.52780e+00 -1.36383e+00 -1.69178e+00
3.90400e+04 1.95667e+02 -1.39957e+00 -1.36337e+00 -1.43576e+00 -1.52721e+00 -1.36338e+00 -1.69104e+00
3.92000e+04 1.96667e+02 -1.40201e+00 -1.35149e+00 -1.45254e+00 -1.52652e+00 -1.36297e+00 -1.69007e+00
3.93600e+04 1.96667e+02 -1.40201e+00 -1.35149e+00 -1.45254e+00 -1.52573e+00 -1.36260e+00 -1.68886e+00
3.95200e+04 1.97667e+02 -1.36582e+00 -1.33123e+00 -1.40041e+00 -1.52485e+00 -1.36226e+00 -1.68744e+00
3.96800e+04 1.98667e+02 -1.38458e+00 -1.35393e+00 -1.41523e+00 -1.52388e+00 -1.36194e+00 -1.68581e+00
3.98400e+04 1.99667e+02 -1.39491e+00 -1.37953e+00 -1.41029e+00 -1.52283e+00 -1.36167e+00 -1.68400e+00
4.00000e+04 2.00667e+02 -1.43352e+00 -1.39120e+00 -1.47583e+00 -1.52172e+00 -1.36143e+00 -1.68200e+00
4.01600e+04 2.00667e+02 -1.43352e+00 -1.39120e+00 -1.47583e+00 -1.52053e+00 -1.36122e+00 -1.67985e+00
4.03200e+04 2.01667e+02 -1.37700e+00 -1.34113e+00 -1.41288e+00 -1.51929e+00 -1.36105e+00 -1.67754e+00
4.04800e+04 2.02667e+02 -1.35719e+00 -1.33519e+00 -1.37918e+00 -1.51800e+00 -1.36091e+00 -1.67510e+00
4.06400e+04 2.03667e+02 -1.39447e+00 -1.37588e+00 -1.41307e+00 -1.51667e+00 -1.36080e+00 -1.67254e+00
4.08000e+04 2.04667e+02 -1.36051e+00 -1.33311e+00 -1.38791e+00 -1.51530e+00 -1.36074e+00 -1.66987e+00
4.09600e+04 2.04667e+02 -1.36051e+00 -1.33311e+00 -1.38791e+00 -1.51391e+00 -1.36072e+00 -1.66710e+00
4.11200e+04 2.05667e+02 -1.37259e+00 -1.35953e+00 -1.38566e+00 -1.51248e+00 -1.36073e+00 -1.66423e+00
4.12800e+04 2.06667e+02 -1.45960e+00 -1.42878e+00 -1.49042e+00 -1.51104e+00 -1.36079e+00 -1.66129e+00
4.14400e+04 2.07667e+02 -1.36309e+00 -1.32492e+00 -1.40126e+00 -1.50958e+00 -1.36090e+00 -1.65827e+00
4.16000e+04 2.08667e+02 -1.41523e+00 -1.32462e+00 -1.50584e+00 -1.50811e+00 -1.36104e+00 -1.65518e+00
4.17600e+04 2.08667e+02 -1.41523e+00 -1.32462e+00 -1.50584e+00 -1.50662e+00 -1.36122e+00 -1.65203e+00
4.19200e+04 2.09667e+02 -1.40472e+00 -1.37969e+00 -1.42975e+00 -1.50513e+00 -1.36145e+00 -1.64881e+00
4.20800e+04 2.10667e+02 -1.37216e+00 -1.30120e+00 -1.44311e+00 -1.50362e+00 -1.36172e+00 -1.64553e+00
4.22400e+04 2.11667e+02 -1.48252e+00 -1.29971e+00 -1.66533e+00 -1.50210e+00 -1.36202e+00 -1.64218e+00
4.24000e+04 2.12667e+02 -1.37778e+00 -1.36821e+00 -1.38734e+00 -1.50058e+00 -1.36237e+00 -1.63878e+00
4.25600e+04 2.12667e+02 -1.37778e+00 -1.36821e+00 -1.38734e+00 -1.49904e+00 -1.36276e+00 -1.63531e+00
4.27200e+04 2.13667e+02 -1.45341e+00 -1.41503e+00 -1.49179e+00 -1.49748e+00 -1.36318e+00 -1.63178e+00
4.28800e+04 2.14667e+02 -1.37646e+00 -1.32203e+00 -1.43089e+00 -1.49590e+00 -1.36363e+00 -1.62817e+00
4.30400e+04 2.15667e+02 -1.39779e+00 -1.34859e+00 -1.44700e+00 -1.49431e+00 -1.36412e+00 -1.62451e+00
4.32000e+04 2.16667e+02 -1.38072e+00 -1.36164e+00 -1.39979e+00 -1.49270e+00 -1.36463e+00 -1.62077e+00
4.33600e+04 2.16667e+02 -1.38072e+00 -1.36164e+00 -1.39979e+00 -1.49106e+00 -1.36517e+00 -1.61695e+00
4.35200e+04 2.17667e+02 -1.53465e+00 -1.30941e+00 -1.75988e+00 -1.48939e+00 -1.36572e+00 -1.61306e+00
4.36800e+04 2.18667e+02 -1.41592e+00 -1.35138e+00 -1.48045e+00 -1.48770e+00 -1.36630e+00 -1.60909e+00
4.38400e+04 2.19667e+02 -1.39188e+00 -1.35154e+00 -1.43223e+00 -1.48597e+00 -1.36689e+00 -1.60504e+00
4.40000e+04 2.20667e+02 -1.45974e+00 -1.40838e+00 -1.51111e+00 -1.48421e+00 -1.36749e+00 -1.60092e+00
4.41600e+04 2.20667e+02 -1.45974e+00 -1.40838e+00 -1.51111e+00 -1.48241e+00 -1.36810e+00 -1.59673e+00
4.43200e+04 2.21667e+02 -1.40348e+00 -1.36145e+00 -1.44551e+00 -1.48058e+00 -1.36871e+00 -1.59246e+00
4.44800e+04 2.22667e+02 -1.42278e+00 -1.32224e+00 -1.52332e+00 -1.47872e+00 -1.36932e+00 -1.58812e+00
4.46400e+04 2.23667e+02 -1.42683e+00 -1.38730e+00 -1.46637e+00 -1.47682e+00 -1.36992e+00 -1.58373e+00
4.48000e+04 2.24667e+02 -1.42527e+00 -1.34563e+00 -1.50491e+00 -1.47490e+00 -1.37052e+00 -1.57928e+00
4.49600e+04 2.24667e+02 -1.42527e+00 -1.34563e+00 -1.50491e+00 -1.47294e+00 -1.37111e+00 -1.57478e+00
4.51200e+04 2.25667e+02 -1.36508e+00 -1.33150e+00 -1.39867e+00 -1.47096e+00 -1.37167e+00 -1.57024e+00
4.52800e+04 2.26667e+02 -1.33595e+00 -1.30392e+00 -1.36799e+00 -1.46895e+00 -1.37222e+00 -1.56568e+00
4.54400e+04 2.27667e+02 -1.35884e+00 -1.35309e+00 -1.36458e+00 -1.46692e+00 -1.37275e+00 -1.56110e+00
4.56000e+04 2.28667e+02 -1.39979e+00 -1.39279e+00 -1.40679e+00 -1.46488e+00 -1.37325e+00 -1.55651e+00
4.57600e+04 2.28667e+02 -1.39979e+00 -1.39279e+00 -1.40679e+00 -1.46283e+00 -1.37372e+00 -1.55194e+00
4.59200e+04 2.29667e+02 -1.37300e+00 -1.30566e+00 -1.44034e+00 -1.46077e+00 -1.37415e+00 -1.54738e+00
4.60800e+04 2.30667e+02 -1.34936e+00 -1.27475e+00 -1.42396e+00 -1.45871e+00 -1.37457e+00 -1.54286e+00
4.62400e+04 2.31667e+02 -1.40176e+00 -1.31494e+00 -1.48859e+00 -1.45666e+00 -1.37494e+00 -1.53838e+00
4.64000e+04 2.32667e+02 -1.41011e+00 -1.30670e+00 -1.51353e+00 -1.45462e+00 -1.37527e+00 -1.53397e+00
4.65600e+04 2.32667e+02 -1.41011e+00 -1.30670e+00 -1.51353e+00 -1.45260e+00 -1.37557e+00 -1.52963e+00
4.67200e+04 2.33667e+02 -1.39899e+00 -1.35436e+00 -1.44363e+00 -1.45061e+00 -1.37584e+00 -1.52538e+00
4.68800e+04 2.34667e+02 -1.37980e+00 -1.36444e+00 -1.39516e+00 -1.44864e+00 -1.37607e+00 -1.52122e+00
4.70400e+04 2.35667e+02 -1.35889e+00 -1.32337e+00 -1.39441e+00 -1.44672e+00 -1.37626e+00 -1.51717e+00
4.72000e+04 2.36667e+02 -1.37372e+00 -1.30739e+00 -1.44005e+00 -1.44483e+00 -1.37643e+00 -1.51323e+00
4.73600e+04 2.36667e+02 -1.37372e+00 -1.30739e+00 -1.44005e+00 -1.44298e+00 -1.37655e+00 -1.50942e+00
4.75200e+04 2.37667e+02 -1.40597e+00 -1.27867e+00 -1.53327e+00 -1.44119e+00 -1.37665e+00 -1.50573e+00
4.76800e+04 2.38667e+02 -1.41196e+00 -1.28925e+00 -1.53466e+00 -1.43946e+00 -1.37673e+00 -1.50218e+00
4.78400e+04 2.39667e+02 -1.46839e+00 -1.40907e+00 -1.52770e+00 -1.43778e+00 -1.37678e+00 -1.49877e+00
4.80000e+04 2.40667e+02 -1.36159e+00 -1.31178e+00 -1.41140e+00 -1.43615e+00 -1.37682e+00 -1.49548e+00
4.81600e+04 2.40667e+02 -1.36159e+00 -1.31178e+00 -1.41140e+00 -1.43458e+00 -1.37683e+00 -1.49234e+00
4.83200e+04 2.41667e+02 -1.39212e+00 -1.31599e+00 -1.46824e+00 -1.43308e+00 -1.37683e+00 -1.48933e+00
4.84800e+04 2.42667e+02 -1.38875e+00 -1.33336e+00 -1.44415e+00 -1.43163e+00 -1.37682e+00 -1.48644e+00
4.86400e+04 2.43667e+02 -1.40441e+00 -1.33203e+00 -1.47679e+00 -1.43025e+00 -1.37681e+00 -1.48369e+00
4.88000e+04 2.44667e+02 -1.39595e+00 -1.32319e+00 -1.46871e+00 -1.42892e+00 -1.37679e+00 -1.48105e+00
4.89600e+04 2.44667e+02 -1.39595e+00 -1.32319e+00 -1.46871e+00 -1.42765e+00 -1.37677e+00 -1.47853e+00
4.91200e+04 2.45667e+02 -1.36649e+00 -1.32648e+00 -1.40649e+00 -1.42643e+00 -1.37674e+00 -1.47612e+00
4.92800e+04 2.46667e+02 -1.35239e+00 -1.32627e+00 -1.37851e+00 -1.42526e+00 -1.37672e+00 -1.47381e+00
4.94400e+04 2.47667e+02 -1.35735e+00 -1.32020e+00 -1.39450e+00 -1.42414e+00 -1.37669e+00 -1.47159e+00
4.96000e+04 2.48667e+02 -1.36707e+00 -1.32355e+00 -1.41060e+00 -1.42307e+00 -1.37667e+00 -1.46947e+00
4.97600e+04 2.48667e+02 -1.36707e+00 -1.32355e+00 -1.41060e+00 -1.42204e+00 -1.37666e+00 -1.46742e+00
4.99200e+04 2.49667e+02 -1.31930e+00 -1.29208e+00 -1.34652e+00 -1.42104e+00 -1.37664e+00 -1.46544e+00
5.00800e+04 2.50667e+02 -1.36531e+00 -1.33356e+00 -1.39706e+00 -1.42009e+00 -1.37664e+00 -1.46353e+00
5.02400e+04 2.51667e+02 -1.35231e+00 -1.31597e+00 -1.38865e+00 -1.41916e+00 -1.37663e+00 -1.46169e+00
5.04000e+04 2.52667e+02 -1.34388e+00 -1.33246e+00 -1.35530e+00 -1.41826e+00 -1.37662e+00 -1.45990e+00
5.05600e+04 2.52667e+02 -1.34388e+00 -1.33246e+00 -1.35530e+00 -1.41739e+00 -1.37661e+00 -1.45817e+00
5.07200e+04 2.53667e+02 -1.33553e+00 -1.29370e+00 -1.37737e+00 -1.41654e+00 -1.37659e+00 -1.45649e+00
5.08800e+04 2.54667e+02 -1.34321e+00 -1.31121e+00 -1.37520e+00 -1.41571e+00 -1.37656e+00 -1.45486e+00
5.10400e+04 2.55667e+02 -1.35354e+00 -1.33168e+00 -1.37541e+00 -1.41490e+00 -1.37653e+00 -1.45328e+00
5.12000e+04 2.56667e+02 -1.35884e+00 -1.33454e+00 -1.38314e+00 -1.41412e+00 -1.37648e+00 -1.45175e+00
5.13600e+04 2.56667e+02 -1.35884e+00 -1.33454e+00 -1.38314e+00 -1.41334e+00 -1.37640e+00 -1.45028e+00
5.15200e+04 2.57667e+02 -1.35377e+00 -1.29531e+00 -1.41223e+00 -1.41258e+00 -1.37630e+00 -1.44886e+00
5.16800e+04 2.58667e+02 -1.37286e+00 -1.34263e+00 -1.40308e+00 -1.41184e+00 -1.37618e+00 -1.44750e+00
5.18400e+04 2.59667e+02 -1.34173e+00 -1.29867e+00 -1.38480e+00 -1.41110e+00 -1.37600e+00 -1.44620e+00
5.20000e+04 2.60667e+02 -1.36282e+00 -1.33317e+00 -1.39247e+00 -1.41038e+00 -1.37579e+00 -1.44497e+00
5.21600e+04 2.60667e+02 -1.36282e+00 -1.33317e+00 -1.39247e+00 -1.40967e+00 -1.37552e+00 -1.44381e+00
5.23200e+04 2.61667e+02 -1.39460e+00 -1.34867e+00 -1.44053e+00 -1.40896e+00 -1.37520e+00 -1.44272e+00
5.24800e+04 2.62667e+02 -1.36579e+00 -1.33963e+00 -1.39196e+00 -1.40826e+00 -1.37481e+00 -1.44172e+00
5.26400e+04 2.63667e+02 -1.34212e+00 -1.33595e+00 -1.34829e+00 -1.40757e+00 -1.37435e+00 -1.44078e+00
5.28000e+04 2.64667e+02 -1.32008e+00 -1.27709e+00 -1.36306e+00 -1.40688e+00 -1.37383e+00 -1.43993e+00
5.29600e+04 2.64667e+02 -1.32008e+00 -1.27709e+00 -1.36306e+00 -1.40619e+00 -1.37323e+00 -1.43915e+00
5.31200e+04 2.65667e+02 -1.37255e+00 -1.27869e+00 -1.46641e+00 -1.40550e+00 -1.37256e+00 -1.43844e+00
5.32800e+04 2.66667e+02 -1.33513e+00 -1.28349e+00 -1.38677e+00 -1.40480e+00 -1.37180e+00 -1.43780e+00
5.34400e+04 2.67667e+02 -1.32436e+00 -1.29957e+00 -1.34914e+00 -1.40411e+00 -1.37099e+00 -1.43723e+00
5.36000e+04 2.68667e+02 -1.33001e+00 -1.29077e+00 -1.36925e+00 -1.40340e+00 -1.37010e+00 -1.43671e+00
5.37600e+04 2.68667e+02 -1.33001e+00 -1.29077e+00 -1.36925e+00 -1.40269e+00 -1.36914e+00 -1.43623e+00
5.39200e+04 2.69667e+02 -1.31885e+00 -1.28623e+00 -1.35147e+00 -1.40196e+00 -1.36813e+00 -1.43579e+00
5.40800e+04 2.70667e+02 -1.35412e+00 -1.33708e+00 -1.37115e+00 -1.40123e+00 -1.36707e+00 -1.43538e+00
5.42400e+04 2.71667e+02 -1.29987e+00 -1.26856e+00 -1.33118e+00 -1.40047e+00 -1.36595e+00 -1.43499e+00
5.44000e+04 2.72667e+02 -1.34288e+00 -1.29423e+00 -1.39152e+00 -1.39970e+00 -1.36481e+00 -1.43460e+00
5.45600e+04 2.72667e+02 -1.34288e+00 -1.29423e+00 -1.39152e+00 -1.39892e+00 -1.36362e+00 -1.43422e+00
5.47200e+04 2.73667e+02 -1.35336e+00 -1.32870e+00 -1.37802e+00 -1.39812e+00 -1.36242e+00 -1.43382e+00
5.48800e+04 2.74667e+02 -1.34229e+00 -1.31863e+00 -1.36595e+00 -1.39729e+00 -1.36119e+00 -1.43339e+00
5.50400e+04 2.75667e+02 -1.36400e+00 -1.32314e+00 -1.40485e+00 -1.39645e+00 -1.35996e+00 -1.43295e+00
5.52000e+04 2.76667e+02 -1.33928e+00 -1.28089e+00 -1.39766e+00 -1.39559e+00 -1.35871e+00 -1.43247e+00
5.53600e+04 2.76667e+02 -1.33928e+00 -1.28089e+00 -1.39766e+00 -1.39472e+00 -1.35747e+00 -1.43196e+00
5.55200e+04 2.77667e+02 -1.34409e+00 -1.31177e+00 -1.37642e+00 -1.39382e+00 -1.35623e+00 -1.43140e+00
5.56800e+04 2.78667e+02 -1.35758e+00 -1.28080e+00 -1.43435e+00 -1.39290e+00 -1.35500e+00 -1.43080e+00
5.58400e+04 2.79667e+02 -1.35167e+00 -1.33163e+00 -1.37172e+00 -1.39197e+00 -1.35379e+00 -1.43016e+00
5.60000e+04 2.80667e+02 -1.33539e+00 -1.30047e+00 -1.37031e+00 -1.39102e+00 -1.35258e+00 -1.42946e+00
5.61600e+04 2.80667e+02 -1.33539e+00 -1.30047e+00 -1.37031e+00 -1.39006e+00 -1.35139e+00 -1.42872e+00
5.63200e+04 2.81667e+02 -1.37345e+00 -1.33128e+00 -1.41562e+00 -1.38908e+00 -1.35022e+00 -1.42793e+00
5.64800e+04 2.82667e+02 -1.31977e+00 -1.30471e+00 -1.33482e+00 -1.38808e+00 -1.34907e+00 -1.42709e+00
5.66400e+04 2.83667e+02 -1.33054e+00 -1.28056e+00 -1.38052e+00 -1.38708e+00 -1.34794e+00 -1.42621e+00
5.68000e+04 2.84667e+02 -1.32020e+00 -1.29466e+00 -1.34575e+00 -1.38606e+00 -1.34684e+00 -1.42527e+00
5.69600e+04 2.84667e+02 -1.32020e+00 -1.29466e+00 -1.34575e+00 -1.38503e+00 -1.34576e+00 -1.42430e+00
5.71200e+04 2.85667e+02 -1.32919e+00 -1.31215e+00 -1.34623e+00 -1.38399e+00 -1.34470e+00 -1.42328e+00
5.72800e+04 2.86667e+02 -1.33912e+00 -1.31422e+00 -1.36401e+00 -1.38294e+00 -1.34366e+00 -1.42222e+00
5.74400e+04 2.87667e+02 -1.35284e+00 -1.30193e+00 -1.40374e+00 -1.38189e+00 -1.34265e+00 -1.42113e+00
5.76000e+04 2.88667e+02 -1.37576e+00 -1.32963e+00 -1.42190e+00 -1.38083e+00 -1.34166e+00 -1.41999e+00
5.77600e+04 2.88667e+02 -1.37576e+00 -1.32963e+00 -1.42190e+00 -1.37976e+00 -1.34069e+00 -1.41883e+00
5.79200e+04 2.89667e+02 -1.31363e+00 -1.30470e+00 -1.32255e+00 -1.37869e+00 -1.33974e+00 -1.41764e+00
5.80800e+04 2.90667e+02 -1.34977e+00 -1.34155e+00 -1.35799e+00 -1.37762e+00 -1.33882e+00 -1.41643e+00
5.82400e+04 2.91667e+02 -1.35408e+00 -1.30901e+00 -1.39914e+00 -1.37656e+00 -1.33792e+00 -1.41519e+00
5.84000e+04 2.92667e+02 -1.32758e+00 -1.29094e+00 -1.36422e+00 -1.37549e+00 -1.33704e+00 -1.41394e+00
5.85600e+04 2.92667e+02 -1.32758e+00 -1.29094e+00 -1.36422e+00 -1.37442e+00 -1.33618e+00 -1.41266e+00
5.87200e+04 2.93667e+02 -1.32572e+00 -1.28758e+00 -1.36386e+00 -1.37336e+00 -1.33533e+00 -1.41138e+00
5.88800e+04 2.94667e+02 -1.34327e+00 -1.32914e+00 -1.35739e+00 -1.37230e+00 -1.33451e+00 -1.41009e+00
5.90400e+04 2.95667e+02 -1.41152e+00 -1.38703e+00 -1.43602e+00 -1.37125e+00 -1.33371e+00 -1.40880e+00
5.92000e+04 2.96667e+02 -1.31340e+00 -1.29619e+00 -1.33060e+00 -1.37021e+00 -1.33292e+00 -1.40751e+00
5.93600e+04 2.96667e+02 -1.31340e+00 -1.29619e+00 -1.33060e+00 -1.36919e+00 -1.33216e+00 -1.40622e+00
5.95200e+04 2.97667e+02 -1.30699e+00 -1.29528e+00 -1.31870e+00 -1.36817e+00 -1.33140e+00 -1.40493e+00
5.96800e+04 2.98667e+02 -1.28511e+00 -1.25933e+00 -1.31088e+00 -1.36717e+00 -1.33067e+00 -1.40366e+00
5.98400e+04 2.99667e+02 -1.29614e+00 -1.26660e+00 -1.32568e+00 -1.36618e+00 -1.32997e+00 -1.40239e+00
6.00000e+04 3.00667e+02 -1.35875e+00 -1.33854e+00 -1.37897e+00 -1.36520e+00 -1.32926e+00 -1.40114e+00
6.01600e+04 3.00667e+02 -1.35875e+00 -1.33854e+00 -1.37897e+00 -1.36425e+00 -1.32859e+00 -1.39991e+00
6.03200e+04 3.01667e+02 -1.35541e+00 -1.32415e+00 -1.38666e+00 -1.36331e+00 -1.32793e+00 -1.39870e+00
6.04800e+04 3.02667e+02 -1.30217e+00 -1.28477e+00 -1.31957e+00 -1.36240e+00 -1.32729e+00 -1.39751e+00
6.06400e+04 3.03667e+02 -1.41075e+00 -1.37014e+00 -1.45135e+00 -1.36150e+00 -1.32666e+00 -1.39634e+00
6.08000e+04 3.04667e+02 -1.34723e+00 -1.33634e+00 -1.35812e+00 -1.36062e+00 -1.32605e+00 -1.39520e+00
6.09600e+04 3.04667e+02 -1.34723e+00 -1.33634e+00 -1.35812e+00 -1.35977e+00 -1.32546e+00 -1.39408e+00
6.11200e+04 3.05667e+02 -1.36011e+00 -1.28885e+00 -1.43136e+00 -1.35894e+00 -1.32489e+00 -1.39299e+00
6.12800e+04 3.06667e+02 -1.37186e+00 -1.29115e+00 -1.45257e+00 -1.35813e+00 -1.32433e+00 -1.39193e+00
6.14400e+04 3.07667e+02 -1.38504e+00 -1.29885e+00 -1.47123e+00 -1.35734e+00 -1.32379e+00 -1.39089e+00
6.16000e+04 3.08667e+02 -1.34332e+00 -1.29864e+00 -1.38800e+00 -1.35658e+00 -1.32328e+00 -1.38989e+00
6.17600e+04 3.08667e+02 -1.34332e+00 -1.29864e+00 -1.38800e+00 -1.35584e+00 -1.32277e+00 -1.38892e+00
6.19200e+04 3.09667e+02 -1.30390e+00 -1.26426e+00 -1.34354e+00 -1.35513e+00 -1.32229e+00 -1.38797e+00
6.20800e+04 3.10667e+02 -1.35379e+00 -1.30355e+00 -1.40403e+00 -1.35443e+00 -1.32182e+00 -1.38704e+00
6.22400e+04 3.11667e+02 -1.34590e+00 -1.30092e+00 -1.39089e+00 -1.35377e+00 -1.32138e+00 -1.38615e+00
6.24000e+04 3.12667e+02 -1.34275e+00 -1.29798e+00 -1.38753e+00 -1.35312e+00 -1.32095e+00 -1.38529e+00
6.25600e+04 3.12667e+02 -1.34275e+00 -1.29798e+00 -1.38753e+00 -1.35249e+00 -1.32055e+00 -1.38444e+00
6.27200e+04 3.13667e+02 -1.30919e+00 -1.24844e+00 -1.36993e+00 -1.35189e+00 -1.32017e+00 -1.38361e+00
6.28800e+04 3.14667e+02 -1.30986e+00 -1.26665e+00 -1.35307e+00 -1.35131e+00 -1.31981e+00 -1.38281e+00
6.30400e+04 3.15667e+02 -1.37596e+00 -1.31945e+00 -1.43247e+00 -1.35074e+00 -1.31946e+00 -1.38201e+00
6.32000e+04 3.16667e+02 -1.33551e+00 -1.30680e+00 -1.36422e+00 -1.35020e+00 -1.31915e+00 -1.38125e+00
6.33600e+04 3.16667e+02 -1.33551e+00 -1.30680e+00 -1.36422e+00 -1.34967e+00 -1.31886e+00 -1.38048e+00
6.35200e+04 3.17667e+02 -1.34047e+00 -1.32012e+00 -1.36082e+00 -1.34917e+00 -1.31860e+00 -1.37974e+00
6.36800e+04 3.18667e+02 -1.34366e+00 -1.30279e+00 -1.38453e+00 -1.34868e+00 -1.31835e+00 -1.37901e+00
6.38400e+04 3.19667e+02 -1.33872e+00 -1.29505e+00 -1.38240e+00 -1.34821e+00 -1.31814e+00 -1.37828e+00
6.40000e+04 3.20667e+02 -1.33416e+00 -1.29444e+00 -1.37388e+00 -1.34776e+00 -1.31794e+00 -1.37758e+00
6.41600e+04 3.20667e+02 -1.33416e+00 -1.29444e+00 -1.37388e+00 -1.34733e+00 -1.31778e+00 -1.37687e+00
6.43200e+04 3.21667e+02 -1.32641e+00 -1.28167e+00 -1.37116e+00 -1.34691e+00 -1.31764e+00 -1.37618e+00
6.44800e+04 3.22667e+02 -1.35209e+00 -1.31253e+00 -1.39164e+00 -1.34652e+00 -1.31753e+00 -1.37550e+00
6.46400e+04 3.23667e+02 -1.37779e+00 -1.31677e+00 -1.43881e+00 -1.34614e+00 -1.31744e+00 -1.37484e+00
6.48000e+04 3.24667e+02 -1.38556e+00 -1.31416e+00 -1.45696e+00 -1.34579e+00 -1.31739e+00 -1.37419e+00
6.49600e+04 3.24667e+02 -1.38556e+00 -1.31416e+00 -1.45696e+00 -1.34545e+00 -1.31735e+00 -1.37355e+00
6.51200e+04 3.25667e+02 -1.33266e+00 -1.29164e+00 -1.37367e+00 -1.34514e+00 -1.31734e+00 -1.37293e+00
6.52800e+04 3.26667e+02 -1.36451e+00 -1.31873e+00 -1.41029e+00 -1.34484e+00 -1.31735e+00 -1.37234e+00
6.54400e+04 3.27667e+02 -1.32901e+00 -1.30055e+00 -1.35747e+00 -1.34457e+00 -1.31738e+00 -1.37175e+00
6.56000e+04 3.28667e+02 -1.33835e+00 -1.30104e+00 -1.37566e+00 -1.34431e+00 -1.31744e+00 -1.37118e+00
6.57600e+04 3.28667e+02 -1.33835e+00 -1.30104e+00 -1.37566e+00 -1.34408e+00 -1.31751e+00 -1.37064e+00
6.59200e+04 3.29667e+02 -1.34268e+00 -1.32170e+00 -1.36367e+00 -1.34386e+00 -1.31759e+00 -1.37012e+00
6.60800e+04 3.30667e+02 -1.34143e+00 -1.32962e+00 -1.35324e+00 -1.34366e+00 -1.31770e+00 -1.36961e+00
6.62400e+04 3.31667e+02 -1.33297e+00 -1.29553e+00 -1.37042e+00 -1.34348e+00 -1.31781e+00 -1.36914e+00
6.64000e+04 3.32667e+02 -1.37443e+00 -1.33719e+00 -1.41167e+00 -1.34331e+00 -1.31793e+00 -1.36869e+00
6.65600e+04 3.32667e+02 -1.37443e+00 -1.33719e+00 -1.41167e+00 -1.34316e+00 -1.31807e+00 -1.36826e+00
6.67200e+04 3.33667e+02 -1.36044e+00 -1.32942e+00 -1.39146e+00 -1.34303e+00 -1.31821e+00 -1.36785e+00
6.68800e+04 3.34667e+02 -1.32617e+00 -1.28970e+00 -1.36263e+00 -1.34291e+00 -1.31835e+00 -1.36748e+00
6.70400e+04 3.35667e+02 -1.34489e+00 -1.30672e+00 -1.38305e+00 -1.34281e+00 -1.31849e+00 -1.36713e+00
6.72000e+04 3.36667e+02 -1.33798e+00 -1.29804e+00 -1.37792e+00 -1.34272e+00 -1.31864e+00 -1.36680e+00
6.73600e+04 3.36667e+02 -1.33798e+00 -1.29804e+00 -1.37792e+00 -1.34264e+00 -1.31878e+00 -1.36650e+00
6.75200e+04 3.37667e+02 -1.31261e+00 -1.28074e+00 -1.34448e+00 -1.34258e+00 -1.31891e+00 -1.36624e+00
6.76800e+04 3.38667e+02 -1.36553e+00 -1.29206e+00 -1.43901e+00 -1.34252e+00 -1.31904e+00 -1.36599e+00
6.78400e+04 3.39667e+02 -1.35550e+00 -1.29182e+00 -1.41919e+00 -1.34247e+00 -1.31916e+00 -1.36579e+00
6.80000e+04 3.40667e+02 -1.31153e+00 -1.27246e+00 -1.35060e+00 -1.34244e+00 -1.31927e+00 -1.36561e+00
6.81600e+04 3.40667e+02 -1.31153e+00 -1.27246e+00 -1.35060e+00 -1.34241e+00 -1.31937e+00 -1.36546e+00
6.83200e+04 3.41667e+02 -1.36217e+00 -1.33042e+00 -1.39391e+00 -1.34239e+00 -1.31945e+00 -1.36534e+00
6.84800e+04 3.42667e+02 -1.33498e+00 -1.30576e+00 -1.36420e+00 -1.34239e+00 -1.31952e+00 -1.36525e+00
6.86400e+04 3.43667e+02 -1.33762e+00 -1.28826e+00 -1.38697e+00 -1.34239e+00 -1.31958e+00 -1.36519e+00
6.88000e+04 3.44667e+02 -1.34218e+00 -1.30429e+00 -1.38006e+00 -1.34239e+00 -1.31962e+00 -1.36517e+00
6.89600e+04 3.44667e+02 -1.34218e+00 -1.30429e+00 -1.38006e+00 -1.34241e+00 -1.31965e+00 -1.36517e+00
6.91200e+04 3.45667e+02 -1.32808e+00 -1.29999e+00 -1.35618e+00 -1.34244e+00 -1.31966e+00 -1.36522e+00
6.92800e+04 3.46667e+02 -1.35511e+00 -1.32113e+00 -1.38909e+00 -1.34247e+00 -1.31965e+00 -1.36529e+00
6.94400e+04 3.47667e+02 -1.32673e+00 -1.28272e+00 -1.37075e+00 -1.34250e+00 -1.31962e+00 -1.36539e+00
6.96000e+04 3.48667e+02 -1.31536e+00 -1.26823e+00 -1.36249e+00 -1.34255e+00 -1.31959e+00 -1.36551e+00
6.97600e+04 3.48667e+02 -1.31536e+00 -1.26823e+00 -1.36249e+00 -1.34260e+00 -1.31953e+00 -1.36567e+00
6.99200e+04 3.49667e+02 -1.35100e+00 -1.34139e+00 -1.36062e+00 -1.34266e+00 -1.31947e+00 -1.36585e+00
7.00800e+04 3.50667e+02 -1.33778e+00 -1.30079e+00 -1.37476e+00 -1.34272e+00 -1.31938e+00 -1.36605e+00
7.02400e+04 3.51667e+02 -1.31284e+00 -1.28621e+00 -1.33946e+00 -1.34279e+00 -1.31929e+00 -1.36628e+00
7.04000e+04 3.52667e+02 -1.33768e+00 -1.29004e+00 -1.38532e+00 -1.34285e+00 -1.31918e+00 -1.36652e+00
7.05600e+04 3.52667e+02 -1.33768e+00 -1.29004e+00 -1.38532e+00 -1.34292e+00 -1.31906e+00 -1.36678e+00
7.07200e+04 3.53667e+02 -1.34609e+00 -1.34302e+00 -1.34916e+00 -1.34300e+00 -1.31894e+00 -1.36706e+00
7.08800e+04 3.54667e+02 -1.31352e+00 -1.26264e+00 -1.36441e+00 -1.34308e+00 -1.31880e+00 -1.36735e+00
7.10400e+04 3.55667e+02 -1.32402e+00 -1.29475e+00 -1.35328e+00 -1.34315e+00 -1.31865e+00 -1.36765e+00
7.12000e+04 3.56667e+02 -1.33340e+00 -1.28073e+00 -1.38607e+00 -1.34323e+00 -1.31849e+00 -1.36797e+00
7.13600e+04 3.56667e+02 -1.33340e+00 -1.28073e+00 -1.38607e+00 -1.34330e+00 -1.31833e+00 -1.36828e+00
7.15200e+04 3.57667e+02 -1.31664e+00 -1.29673e+00 -1.33654e+00 -1.34338e+00 -1.31816e+00 -1.36860e+00
7.16800e+04 3.58667e+02 -1.33309e+00 -1.27742e+00 -1.38877e+00 -1.34345e+00 -1.31799e+00 -1.36892e+00
7.18400e+04 3.59667e+02 -1.32835e+00 -1.32287e+00 -1.33384e+00 -1.34352e+00 -1.31781e+00 -1.36924e+00
7.20000e+04 3.60667e+02 -1.28838e+00 -1.25926e+00 -1.31750e+00 -1.34359e+00 -1.31762e+00 -1.36956e+00
7.21600e+04 3.60667e+02 -1.28838e+00 -1.25926e+00 -1.31750e+00 -1.34365e+00 -1.31742e+00 -1.36987e+00
7.23200e+04 3.61667e+02 -1.29763e+00 -1.27383e+00 -1.32143e+00 -1.34370e+00 -1.31722e+00 -1.37017e+00
7.24800e+04 3.62667e+02 -1.29304e+00 -1.25501e+00 -1.33107e+00 -1.34375e+00 -1.31703e+00 -1.37047e+00
7.26400e+04 3.63667e+02 -1.30350e+00 -1.25672e+00 -1.35028e+00 -1.34378e+00 -1.31682e+00 -1.37075e+00
7.28000e+04 3.64667e+02 -1.33636e+00 -1.31184e+00 -1.36088e+00 -1.34382e+00 -1.31661e+00 -1.37102e+00
7.29600e+04 3.64667e+02 -1.33636e+00 -1.31184e+00 -1.36088e+00 -1.34384e+00 -1.31640e+00 -1.37127e+00
7.31200e+04 3.65667e+02 -1.31361e+00 -1.25703e+00 -1.37019e+00 -1.34385e+00 -1.31618e+00 -1.37151e+00
7.32800e+04 3.66667e+02 -1.31777e+00 -1.28016e+00 -1.35539e+00 -1.34385e+00 -1.31597e+00 -1.37173e+00
7.34400e+04 3.67667e+02 -1.32737e+00 -1.30075e+00 -1.35398e+00 -1.34384e+00 -1.31575e+00 -1.37192e+00
7.36000e+04 3.68667e+02 -1.34246e+00 -1.32677e+00 -1.35815e+00 -1.34382e+00 -1.31553e+00 -1.37210e+00
7.37600e+04 3.68667e+02 -1.34246e+00 -1.32677e+00 -1.35815e+00 -1.34378e+00 -1.31531e+00 -1.37225e+00
7.39200e+04 3.69667e+02 -1.32635e+00 -1.27283e+00 -1.37988e+00 -1.34373e+00 -1.31508e+00 -1.37237e+00
7.40800e+04 3.70667e+02 -1.30665e+00 -1.28469e+00 -1.32861e+00 -1.34366e+00 -1.31486e+00 -1.37247e+00
7.42400e+04 3.71667e+02 -1.33484e+00 -1.30121e+00 -1.36846e+00 -1.34358e+00 -1.31462e+00 -1.37254e+00
7.44000e+04 3.72667e+02 -1.30940e+00 -1.27689e+00 -1.34192e+00 -1.34349e+00 -1.31439e+00 -1.37259e+00
7.45600e+04 3.72667e+02 -1.30940e+00 -1.27689e+00 -1.34192e+00 -1.34338e+00 -1.31416e+00 -1.37260e+00
7.47200e+04 3.73667e+02 -1.30810e+00 -1.28056e+00 -1.33564e+00 -1.34325e+00 -1.31391e+00 -1.37259e+00
7.48800e+04 3.74667e+02 -1.31518e+00 -1.30414e+00 -1.32623e+00 -1.34310e+00 -1.31368e+00 -1.37252e+00
7.50400e+04 3.75667e+02 -1.32238e+00 -1.28943e+00 -1.35533e+00 -1.34293e+00 -1.31343e+00 -1.37243e+00
7.52000e+04 3.76667e+02 -1.29590e+00 -1.22519e+00 -1.36662e+00 -1.34275e+00 -1.31319e+00 -1.37231e+00
7.53600e+04 3.76667e+02 -1.29590e+00 -1.22519e+00 -1.36662e+00 -1.34255e+00 -1.31295e+00 -1.37215e+00
7.55200e+04 3.77667e+02 -1.33726e+00 -1.33435e+00 -1.34017e+00 -1.34232e+00 -1.31270e+00 -1.37194e+00
7.56800e+04 3.78667e+02 -1.32071e+00 -1.28400e+00 -1.35741e+00 -1.34207e+00 -1.31245e+00 -1.37169e+00
7.58400e+04 3.79667e+02 -1.31222e+00 -1.28177e+00 -1.34268e+00 -1.34180e+00 -1.31220e+00 -1.37140e+00
7.60000e+04 3.80667e+02 -1.34439e+00 -1.31205e+00 -1.37674e+00 -1.34151e+00 -1.31195e+00 -1.37107e+00
7.61600e+04 3.80667e+02 -1.34439e+00 -1.31205e+00 -1.37674e+00 -1.34120e+00 -1.31170e+00 -1.37069e+00
7.63200e+04 3.81667e+02 -1.34617e+00 -1.33737e+00 -1.35497e+00 -1.34086e+00 -1.31145e+00 -1.37027e+00
7.64800e+04 3.82667e+02 -1.32080e+00 -1.30212e+00 -1.33947e+00 -1.34051e+00 -1.31120e+00 -1.36982e+00
7.66400e+04 3.83667e+02 -1.33614e+00 -1.31262e+00 -1.35965e+00 -1.34014e+00 -1.31096e+00 -1.36932e+00
7.68000e+04 3.84667e+02 -1.29438e+00 -1.27982e+00 -1.30894e+00 -1.33974e+00 -1.31071e+00 -1.36878e+00
7.69600e+04 3.84667e+02 -1.29438e+00 -1.27982e+00 -1.30894e+00 -1.33933e+00 -1.31046e+00 -1.36819e+00
7.71200e+04 3.85667e+02 -1.31309e+00 -1.28446e+00 -1.34173e+00 -1.33890e+00 -1.31021e+00 -1.36758e+00
7.72800e+04 3.86667e+02 -1.28366e+00 -1.25690e+00 -1.31043e+00 -1.33845e+00 -1.30996e+00 -1.36694e+00
7.74400e+04 3.87667e+02 -1.35599e+00 -1.31283e+00 -1.39914e+00 -1.33798e+00 -1.30970e+00 -1.36626e+00
7.76000e+04 3.88667e+02 -1.36677e+00 -1.26091e+00 -1.47263e+00 -1.33750e+00 -1.30945e+00 -1.36556e+00
7.77600e+04 3.88667e+02 -1.36677e+00 -1.26091e+00 -1.47263e+00 -1.33701e+00 -1.30919e+00 -1.36483e+00
7.79200e+04 3.89667e+02 -1.35831e+00 -1.31844e+00 -1.39818e+00 -1.33650e+00 -1.30892e+00 -1.36408e+00
7.80800e+04 3.90667e+02 -1.33814e+00 -1.28566e+00 -1.39062e+00 -1.33599e+00 -1.30866e+00 -1.36333e+00
7.82400e+04 3.91667e+02 -1.33546e+00 -1.28657e+00 -1.38435e+00 -1.33547e+00 -1.30839e+00 -1.36256e+00
7.84000e+04 3.92667e+02 -1.35094e+00 -1.30251e+00 -1.39937e+00 -1.33495e+00 -1.30811e+00 -1.36179e+00
7.85600e+04 3.92667e+02 -1.35094e+00 -1.30251e+00 -1.39937e+00 -1.33442e+00 -1.30783e+00 -1.36101e+00
7.87200e+04 3.93667e+02 -1.36756e+00 -1.31780e+00 -1.41732e+00 -1.33388e+00 -1.30753e+00 -1.36023e+00
7.88800e+04 3.94667e+02 -1.33966e+00 -1.30440e+00 -1.37492e+00 -1.33335e+00 -1.30723e+00 -1.35947e+00
7.90400e+04 3.95667e+02 -1.33445e+00 -1.27935e+00 -1.38956e+00 -1.33282e+00 -1.30693e+00 -1.35871e+00
7.92000e+04 3.96667e+02 -1.34464e+00 -1.29376e+00 -1.39552e+00 -1.33229e+00 -1.30661e+00 -1.35796e+00
7.93600e+04 3.96667e+02 -1.34464e+00 -1.29376e+00 -1.39552e+00 -1.33176e+00 -1.30629e+00 -1.35723e+00
7.95200e+04 3.97667e+02 -1.34886e+00 -1.31017e+00 -1.38754e+00 -1.33125e+00 -1.30597e+00 -1.35653e+00
7.96800e+04 3.98667e+02 -1.32080e+00 -1.24700e+00 -1.39459e+00 -1.33074e+00 -1.30564e+00 -1.35584e+00
7.98400e+04 3.99667e+02 -1.34261e+00 -1.29929e+00 -1.38593e+00 -1.33024e+00 -1.30531e+00 -1.35518e+00
8.00000e+04 4.00667e+02 -1.33283e+00 -1.28744e+00 -1.37823e+00 -1.32976e+00 -1.30497e+00 -1.35455e+00
8.01600e+04 4.00667e+02 -1.33283e+00 -1.28744e+00 -1.37823e+00 -1.32929e+00 -1.30463e+00 -1.35394e+00
8.03200e+04 4.01667e+02 -1.32046e+00 -1.27652e+00 -1.36440e+00 -1.32883e+00 -1.30430e+00 -1.35336e+00
8.04800e+04 4.02667e+02 -1.31286e+00 -1.27489e+00 -1.35083e+00 -1.32839e+00 -1.30397e+00 -1.35282e+00
8.06400e+04 4.03667e+02 -1.32119e+00 -1.27735e+00 -1.36503e+00 -1.32797e+00 -1.30364e+00 -1.35230e+00
8.08000e+04 4.04667e+02 -1.31616e+00 -1.27973e+00 -1.35258e+00 -1.32757e+00 -1.30332e+00 -1.35182e+00
8.09600e+04 4.04667e+02 -1.31616e+00 -1.27973e+00 -1.35258e+00 -1.32719e+00 -1.30301e+00 -1.35138e+00
8.11200e+04 4.05667e+02 -1.35914e+00 -1.29474e+00 -1.42353e+00 -1.32684e+00 -1.30271e+00 -1.35097e+00
8.12800e+04 4.06667e+02 -1.33542e+00 -1.27133e+00 -1.39951e+00 -1.32651e+00 -1.30242e+00 -1.35060e+00
8.14400e+04 4.07667e+02 -1.30517e+00 -1.27191e+00 -1.33842e+00 -1.32621e+00 -1.30215e+00 -1.35026e+00
8.16000e+04 4.08667e+02 -1.32196e+00 -1.29997e+00 -1.34395e+00 -1.32593e+00 -1.30189e+00 -1.34997e+00
8.17600e+04 4.08667e+02 -1.32196e+00 -1.29997e+00 -1.34395e+00 -1.32569e+00 -1.30166e+00 -1.34972e+00
8.19200e+04 4.09667e+02 -1.31413e+00 -1.30060e+00 -1.32767e+00 -1.32548e+00 -1.30144e+00 -1.34952e+00
8.20800e+04 4.10667e+02 -1.30594e+00 -1.28385e+00 -1.32804e+00 -1.32529e+00 -1.30124e+00 -1.34935e+00
8.22400e+04 4.11667e+02 -1.32589e+00 -1.30781e+00 -1.34396e+00 -1.32514e+00 -1.30106e+00 -1.34922e+00
8.24000e+04 4.12667e+02 -1.37613e+00 -1.31558e+00 -1.43668e+00 -1.32503e+00 -1.30091e+00 -1.34914e+00
8.25600e+04 4.12667e+02 -1.37613e+00 -1.31558e+00 -1.43668e+00 -1.32494e+00 -1.30078e+00 -1.34910e+00
8.27200e+04 4.13667e+02 -1.31171e+00 -1.29184e+00 -1.33159e+00 -1.32489e+00 -1.30067e+00 -1.34911e+00
8.28800e+04 4.14667e+02 -1.32556e+00 -1.29848e+00 -1.35264e+00 -1.32487e+00 -1.30058e+00 -1.34916e+00
8.30400e+04 4.15667e+02 -1.31709e+00 -1.29600e+00 -1.33817e+00 -1.32488e+00 -1.30050e+00 -1.34925e+00
8.32000e+04 4.16667e+02 -1.38463e+00 -1.38196e+00 -1.38730e+00 -1.32492e+00 -1.30045e+00 -1.34938e+00
8.33600e+04 4.16667e+02 -1.38463e+00 -1.38196e+00 -1.38730e+00 -1.32499e+00 -1.30042e+00 -1.34956e+00
8.35200e+04 4.17667e+02 -1.30780e+00 -1.27937e+00 -1.33623e+00 -1.32509e+00 -1.30040e+00 -1.34978e+00
8.36800e+04 4.18667e+02 -1.32452e+00 -1.28590e+00 -1.36315e+00 -1.32521e+00 -1.30038e+00 -1.35004e+00
8.38400e+04 4.19667e+02 -1.30901e+00 -1.28280e+00 -1.33521e+00 -1.32535e+00 -1.30038e+00 -1.35033e+00
8.40000e+04 4.20667e+02 -1.33043e+00 -1.30734e+00 -1.35352e+00 -1.32552e+00 -1.30038e+00 -1.35067e+00
8.41600e+04 4.20667e+02 -1.33043e+00 -1.30734e+00 -1.35352e+00 -1.32571e+00 -1.30039e+00 -1.35103e+00
8.43200e+04 4.21667e+02 -1.31719e+00 -1.29626e+00 -1.33812e+00 -1.32591e+00 -1.30039e+00 -1.35143e+00
8.44800e+04 4.22667e+02 -1.29819e+00 -1.24045e+00 -1.35593e+00 -1.32613e+00 -1.30040e+00 -1.35185e+00
8.46400e+04 4.23667e+02 -1.29925e+00 -1.27367e+00 -1.32484e+00 -1.32635e+00 -1.30041e+00 -1.35230e+00
8.48000e+04 4.24667e+02 -1.27466e+00 -1.22239e+00 -1.32693e+00 -1.32659e+00 -1.30041e+00 -1.35277e+00
8.49600e+04 4.24667e+02 -1.27466e+00 -1.22239e+00 -1.32693e+00 -1.32683e+00 -1.30040e+00 -1.35326e+00
8.51200e+04 4.25667e+02 -1.31131e+00 -1.27699e+00 -1.34563e+00 -1.32707e+00 -1.30040e+00 -1.35375e+00
8.52800e+04 4.26667e+02 -1.32753e+00 -1.27014e+00 -1.38492e+00 -1.32731e+00 -1.30037e+00 -1.35425e+00
8.54400e+04 4.27667e+02 -1.33022e+00 -1.30090e+00 -1.35954e+00 -1.32756e+00 -1.30036e+00 -1.35476e+00
8.56000e+04 4.28667e+02 -1.33524e+00 -1.29470e+00 -1.37577e+00 -1.32780e+00 -1.30034e+00 -1.35526e+00
8.57600e+04 4.28667e+02 -1.33524e+00 -1.29470e+00 -1.37577e+00 -1.32803e+00 -1.30031e+00 -1.35575e+00
8.59200e+04 4.29667e+02 -1.34084e+00 -1.28337e+00 -1.39831e+00 -1.32825e+00 -1.30028e+00 -1.35622e+00
8.60800e+04 4.30667e+02 -1.34705e+00 -1.33433e+00 -1.35977e+00 -1.32847e+00 -1.30025e+00 -1.35668e+00
8.62400e+04 4.31667e+02 -1.32172e+00 -1.30574e+00 -1.33771e+00 -1.32867e+00 -1.30023e+00 -1.35712e+00
8.64000e+04 4.32667e+02 -1.36929e+00 -1.31702e+00 -1.42156e+00 -1.32887e+00 -1.30021e+00 -1.35753e+00
8.65600e+04 4.32667e+02 -1.36929e+00 -1.31702e+00 -1.42156e+00 -1.32904e+00 -1.30018e+00 -1.35791e+00
8.67200e+04 4.33667e+02 -1.36767e+00 -1.32861e+00 -1.40673e+00 -1.32921e+00 -1.30018e+00 -1.35824e+00
8.68800e+04 4.34667e+02 -1.32181e+00 -1.28464e+00 -1.35897e+00 -1.32936e+00 -1.30017e+00 -1.35855e+00
8.70400e+04 4.35667e+02 -1.30363e+00 -1.26266e+00 -1.34461e+00 -1.32949e+00 -1.30018e+00 -1.35881e+00
8.72000e+04 4.36667e+02 -1.31673e+00 -1.28654e+00 -1.34692e+00 -1.32961e+00 -1.30019e+00 -1.35903e+00
8.73600e+04 4.36667e+02 -1.31673e+00 -1.28654e+00 -1.34692e+00 -1.32971e+00 -1.30022e+00 -1.35920e+00
8.75200e+04 4.37667e+02 -1.32129e+00 -1.27771e+00 -1.36487e+00 -1.32979e+00 -1.30025e+00 -1.35933e+00
8.76800e+04 4.38667e+02 -1.33240e+00 -1.26907e+00 -1.39574e+00 -1.32985e+00 -1.30030e+00 -1.35941e+00
8.78400e+04 4.39667e+02 -1.31228e+00 -1.27242e+00 -1.35213e+00 -1.32990e+00 -1.30034e+00 -1.35945e+00
8.80000e+04 4.40667e+02 -1.31336e+00 -1.26519e+00 -1.36153e+00 -1.32992e+00 -1.30040e+00 -1.35944e+00
8.81600e+04 4.40667e+02 -1.31336e+00 -1.26519e+00 -1.36153e+00 -1.32993e+00 -1.30048e+00 -1.35938e+00
8.83200e+04 4.41667e+02 -1.31800e+00 -1.27410e+00 -1.36190e+00 -1.32991e+00 -1.30055e+00 -1.35927e+00
8.84800e+04 4.42667e+02 -1.33521e+00 -1.30795e+00 -1.36248e+00 -1.32988e+00 -1.30063e+00 -1.35912e+00
8.86400e+04 4.43667e+02 -1.32299e+00 -1.27675e+00 -1.36923e+00 -1.32983e+00 -1.30071e+00 -1.35894e+00
8.88000e+04 4.44667e+02 -1.29267e+00 -1.24990e+00 -1.33545e+00 -1.32976e+00 -1.30080e+00 -1.35872e+00
8.89600e+04 4.44667e+02 -1.29267e+00 -1.24990e+00 -1.33545e+00 -1.32968e+00 -1.30089e+00 -1.35846e+00
8.91200e+04 4.45667e+02 -1.30151e+00 -1.27696e+00 -1.32606e+00 -1.32958e+00 -1.30099e+00 -1.35817e+00
8.92800e+04 4.46667e+02 -1.30019e+00 -1.24055e+00 -1.35983e+00 -1.32946e+00 -1.30108e+00 -1.35785e+00
8.94400e+04 4.47667e+02 -1.30165e+00 -1.24997e+00 -1.35333e+00 -1.32934e+00 -1.30117e+00 -1.35751e+00
8.96000e+04 4.48667e+02 -1.34467e+00 -1.26835e+00 -1.42099e+00 -1.32921e+00 -1.30127e+00 -1.35714e+00
8.97600e+04 4.48667e+02 -1.34467e+00 -1.26835e+00 -1.42099e+00 -1.32906e+00 -1.30136e+00 -1.35676e+00
8.99200e+04 4.49667e+02 -1.30994e+00 -1.27589e+00 -1.34398e+00 -1.32891e+00 -1.30145e+00 -1.35637e+00
9.00800e+04 4.50667e+02 -1.33396e+00 -1.28646e+00 -1.38146e+00 -1.32876e+00 -1.30155e+00 -1.35597e+00
9.02400e+04 4.51667e+02 -1.33155e+00 -1.32097e+00 -1.34213e+00 -1.32860e+00 -1.30164e+00 -1.35556e+00
9.04000e+04 4.52667e+02 -1.29378e+00 -1.26611e+00 -1.32145e+00 -1.32844e+00 -1.30173e+00 -1.35515e+00
9.05600e+04 4.52667e+02 -1.29378e+00 -1.26611e+00 -1.32145e+00 -1.32828e+00 -1.30182e+00 -1.35474e+00
9.07200e+04 4.53667e+02 -1.31772e+00 -1.29500e+00 -1.34044e+00 -1.32812e+00 -1.30190e+00 -1.35434e+00
9.08800e+04 4.54667e+02 -1.29737e+00 -1.26579e+00 -1.32895e+00 -1.32796e+00 -1.30197e+00 -1.35394e+00
9.10400e+04 4.55667e+02 -1.30789e+00 -1.29868e+00 -1.31710e+00 -1.32780e+00 -1.30204e+00 -1.35356e+00
9.12000e+04 4.56667e+02 -1.33687e+00 -1.33107e+00 -1.34267e+00 -1.32765e+00 -1.30211e+00 -1.35319e+00
9.13600e+04 4.56667e+02 -1.33687e+00 -1.33107e+00 -1.34267e+00 -1.32750e+00 -1.30218e+00 -1.35283e+00
9.15200e+04 4.57667e+02 -1.35462e+00 -1.31550e+00 -1.39374e+00 -1.32736e+00 -1.30222e+00 -1.35250e+00
9.16800e+04 4.58667e+02 -1.31811e+00 -1.30043e+00 -1.33578e+00 -1.32722e+00 -1.30227e+00 -1.35218e+00
9.18400e+04 4.59667e+02 -1.32371e+00 -1.30339e+00 -1.34403e+00 -1.32709e+00 -1.30229e+00 -1.35188e+00
9.20000e+04 4.60667e+02 -1.31529e+00 -1.26934e+00 -1.36125e+00 -1.32696e+00 -1.30231e+00 -1.35160e+00
9.21600e+04 4.60667e+02 -1.31529e+00 -1.26934e+00 -1.36125e+00 -1.32683e+00 -1.30231e+00 -1.35134e+00
9.23200e+04 4.61667e+02 -1.31204e+00 -1.27983e+00 -1.34424e+00 -1.32670e+00 -1.30230e+00 -1.35110e+00
9.24800e+04 4.62667e+02 -1.30380e+00 -1.26424e+00 -1.34335e+00 -1.32658e+00 -1.30227e+00 -1.35088e+00
9.26400e+04 4.63667e+02 -1.32455e+00 -1.31924e+00 -1.32986e+00 -1.32646e+00 -1.30223e+00 -1.35068e+00
9.28000e+04 4.64667e+02 -1.33327e+00 -1.29656e+00 -1.36999e+00 -1.32633e+00 -1.30217e+00 -1.35050e+00
9.29600e+04 4.64667e+02 -1.33327e+00 -1.29656e+00 -1.36999e+00 -1.32621e+00 -1.30209e+00 -1.35033e+00
9.31200e+04 4.65667e+02 -1.31755e+00 -1.28188e+00 -1.35321e+00 -1.32608e+00 -1.30200e+00 -1.35016e+00
9.32800e+04 4.66667e+02 -1.33383e+00 -1.28093e+00 -1.38672e+00 -1.32595e+00 -1.30190e+00 -1.35001e+00
9.34400e+04 4.67667e+02 -1.31828e+00 -1.30159e+00 -1.33498e+00 -1.32582e+00 -1.30178e+00 -1.34986e+00
9.36000e+04 4.68667e+02 -1.33428e+00 -1.28721e+00 -1.38134e+00 -1.32569e+00 -1.30165e+00 -1.34973e+00
9.37600e+04 4.68667e+02 -1.33428e+00 -1.28721e+00 -1.38134e+00 -1.32555e+00 -1.30150e+00 -1.34959e+00
9.39200e+04 4.69667e+02 -1.36047e+00 -1.31661e+00 -1.40433e+00 -1.32540e+00 -1.30136e+00 -1.34945e+00
9.40800e+04 4.70667e+02 -1.31539e+00 -1.29206e+00 -1.33872e+00 -1.32525e+00 -1.30120e+00 -1.34930e+00
9.42400e+04 4.71667e+02 -1.32914e+00 -1.25358e+00 -1.40469e+00 -1.32510e+00 -1.30104e+00 -1.34916e+00
9.44000e+04 4.72667e+02 -1.31776e+00 -1.27457e+00 -1.36095e+00 -1.32494e+00 -1.30087e+00 -1.34900e+00
9.45600e+04 4.72667e+02 -1.31776e+00 -1.27457e+00 -1.36095e+00 -1.32477e+00 -1.30071e+00 -1.34884e+00
9.47200e+04 4.73667e+02 -1.33085e+00 -1.29953e+00 -1.36217e+00 -1.32461e+00 -1.30054e+00 -1.34867e+00
9.48800e+04 4.74667e+02 -1.34255e+00 -1.26631e+00 -1.41879e+00 -1.32443e+00 -1.30038e+00 -1.34848e+00
9.50400e+04 4.75667e+02 -1.28530e+00 -1.26569e+00 -1.30490e+00 -1.32425e+00 -1.30022e+00 -1.34829e+00
9.52000e+04 4.76667e+02 -1.31833e+00 -1.27246e+00 -1.36421e+00 -1.32408e+00 -1.30007e+00 -1.34809e+00
9.53600e+04 4.76667e+02 -1.31833e+00 -1.27246e+00 -1.36421e+00 -1.32389e+00 -1.29992e+00 -1.34787e+00
9.55200e+04 4.77667e+02 -1.32096e+00 -1.26637e+00 -1.37556e+00 -1.32371e+00 -1.29978e+00 -1.34765e+00
9.56800e+04 4.78667e+02 -1.28463e+00 -1.24142e+00 -1.32783e+00 -1.32353e+00 -1.29964e+00 -1.34741e+00
9.58400e+04 4.79667e+02 -1.32908e+00 -1.30567e+00 -1.35248e+00 -1.32335e+00 -1.29953e+00 -1.34717e+00
9.60000e+04 4.80667e+02 -1.33530e+00 -1.28987e+00 -1.38074e+00 -1.32317e+00 -1.29943e+00 -1.34691e+00
9.61600e+04 4.80667e+02 -1.33530e+00 -1.28987e+00 -1.38074e+00 -1.32299e+00 -1.29933e+00 -1.34665e+00
9.63200e+04 4.81667e+02 -1.28376e+00 -1.25701e+00 -1.31051e+00 -1.32281e+00 -1.29924e+00 -1.34638e+00
9.64800e+04 4.82667e+02 -1.29877e+00 -1.26489e+00 -1.33266e+00 -1.32264e+00 -1.29918e+00 -1.34611e+00
9.66400e+04 4.83667e+02 -1.33164e+00 -1.31646e+00 -1.34681e+00 -1.32248e+00 -1.29913e+00 -1.34583e+00
9.68000e+04 4.84667e+02 -1.32024e+00 -1.29424e+00 -1.34625e+00 -1.32232e+00 -1.29909e+00 -1.34555e+00
9.69600e+04 4.84667e+02 -1.32024e+00 -1.29424e+00 -1.34625e+00 -1.32217e+00 -1.29907e+00 -1.34528e+00
9.71200e+04 4.85667e+02 -1.32693e+00 -1.29710e+00 -1.35677e+00 -1.32204e+00 -1.29907e+00 -1.34500e+00
9.72800e+04 4.86667e+02 -1.32666e+00 -1.30229e+00 -1.35103e+00 -1.32191e+00 -1.29909e+00 -1.34473e+00
9.74400e+04 4.87667e+02 -1.33514e+00 -1.30717e+00 -1.36311e+00 -1.32178e+00 -1.29911e+00 -1.34445e+00
9.76000e+04 4.88667e+02 -1.34571e+00 -1.28111e+00 -1.41031e+00 -1.32167e+00 -1.29917e+00 -1.34418e+00
9.77600e+04 4.88667e+02 -1.34571e+00 -1.28111e+00 -1.41031e+00 -1.32158e+00 -1.29924e+00 -1.34392e+00
9.79200e+04 4.89667e+02 -1.33715e+00 -1.30269e+00 -1.37161e+00 -1.32149e+00 -1.29933e+00 -1.34365e+00
9.80800e+04 4.90667e+02 -1.34040e+00 -1.30775e+00 -1.37305e+00 -1.32141e+00 -1.29943e+00 -1.34340e+00
9.82400e+04 4.91667e+02 -1.39003e+00 -1.30706e+00 -1.47300e+00 -1.32135e+00 -1.29955e+00 -1.34314e+00
9.84000e+04 4.92667e+02 -1.36018e+00 -1.30772e+00 -1.41265e+00 -1.32129e+00 -1.29968e+00 -1.34290e+00
9.85600e+04 4.92667e+02 -1.36018e+00 -1.30772e+00 -1.41265e+00 -1.32125e+00 -1.29983e+00 -1.34267e+00
9.87200e+04 4.93667e+02 -1.33062e+00 -1.28980e+00 -1.37144e+00 -1.32121e+00 -1.29999e+00 -1.34244e+00
9.88800e+04 4.94667e+02 -1.35825e+00 -1.31587e+00 -1.40064e+00 -1.32119e+00 -1.30015e+00 -1.34222e+00
9.90400e+04 4.95667e+02 -1.32129e+00 -1.28904e+00 -1.35355e+00 -1.32117e+00 -1.30032e+00 -1.34201e+00
9.92000e+04 4.96667e+02 -1.32855e+00 -1.28968e+00 -1.36741e+00 -1.32115e+00 -1.30049e+00 -1.34182e+00
9.93600e+04 4.96667e+02 -1.32855e+00 -1.28968e+00 -1.36741e+00 -1.32115e+00 -1.30066e+00 -1.34164e+00
9.95200e+04 4.97667e+02 -1.30479e+00 -1.28516e+00 -1.32442e+00 -1.32114e+00 -1.30082e+00 -1.34146e+00
9.96800e+04 4.98667e+02 -1.31340e+00 -1.29327e+00 -1.33352e+00 -1.32115e+00 -1.30098e+00 -1.34132e+00
9.98400e+04 4.99667e+02 -1.28058e+00 -1.26829e+00 -1.29288e+00 -1.32115e+00 -1.30112e+00 -1.34118e+00
1.00000e+05 5.00667e+02 -1.29188e+00 -1.26374e+00 -1.32003e+00 -1.32115e+00 -1.30124e+00 -1.34106e+00
1.00160e+05 5.00667e+02 -1.29188e+00 -1.26374e+00 -1.32003e+00 -1.32116e+00 -1.30135e+00 -1.34097e+00
1.00320e+05 5.01667e+02 -1.32082e+00 -1.31191e+00 -1.32973e+00 -1.32117e+00 -1.30144e+00 -1.34091e+00
1.00480e+05 5.02667e+02 -1.29058e+00 -1.26302e+00 -1.31815e+00 -1.32118e+00 -1.30150e+00 -1.34086e+00
1.00640e+05 5.03667e+02 -1.31862e+00 -1.30297e+00 -1.33428e+00 -1.32119e+00 -1.30154e+00 -1.34085e+00
1.00800e+05 5.04667e+02 -1.30878e+00 -1.28156e+00 -1.33600e+00 -1.32121e+00 -1.30156e+00 -1.34086e+00
1.00960e+05 5.04667e+02 -1.30878e+00 -1.28156e+00 -1.33600e+00 -1.32123e+00 -1.30156e+00 -1.34090e+00
1.01120e+05 5.05667e+02 -1.31714e+00 -1.29658e+00 -1.33769e+00 -1.32125e+00 -1.30154e+00 -1.34096e+00
1.01280e+05 5.06667e+02 -1.30251e+00 -1.27784e+00 -1.32717e+00 -1.32128e+00 -1.30149e+00 -1.34106e+00
1.01440e+05 5.07667e+02 -1.30739e+00 -1.27905e+00 -1.33573e+00 -1.32131e+00 -1.30143e+00 -1.34119e+00
1.01600e+05 5.08667e+02 -1.34816e+00 -1.31216e+00 -1.38416e+00 -1.32135e+00 -1.30136e+00 -1.34135e+00
1.01760e+05 5.08667e+02 -1.34816e+00 -1.31216e+00 -1.38416e+00 -1.32140e+00 -1.30127e+00 -1.34153e+00
1.01920e+05 5.09667e+02 -1.31163e+00 -1.27827e+00 -1.34500e+00 -1.32146e+00 -1.30118e+00 -1.34174e+00
1.02080e+05 5.10667e+02 -1.34158e+00 -1.29692e+00 -1.38625e+00 -1.32153e+00 -1.30108e+00 -1.34198e+00
1.02240e+05 5.11667e+02 -1.35034e+00 -1.29783e+00 -1.40286e+00 -1.32161e+00 -1.30097e+00 -1.34225e+00
1.02400e+05 5.12667e+02 -1.31227e+00 -1.29093e+00 -1.33361e+00 -1.32170e+00 -1.30087e+00 -1.34254e+00
1.02560e+05 5.12667e+02 -1.31227e+00 -1.29093e+00 -1.33361e+00 -1.32180e+00 -1.30077e+00 -1.34283e+00
1.02720e+05 5.13667e+02 -1.31093e+00 -1.28264e+00 -1.33923e+00 -1.32192e+00 -1.30067e+00 -1.34316e+00
1.02880e+05 5.14667e+02 -1.32172e+00 -1.30635e+00 -1.33709e+00 -1.32204e+00 -1.30057e+00 -1.34350e+00
1.03040e+05 5.15667e+02 -1.31511e+00 -1.28246e+00 -1.34776e+00 -1.32217e+00 -1.30049e+00 -1.34385e+00
1.03200e+05 5.16667e+02 -1.32959e+00 -1.27312e+00 -1.38606e+00 -1.32231e+00 -1.30041e+00 -1.34420e+00
1.03360e+05 5.16667e+02 -1.32959e+00 -1.27312e+00 -1.38606e+00 -1.32245e+00 -1.30033e+00 -1.34456e+00
1.03520e+05 5.17667e+02 -1.31961e+00 -1.27930e+00 -1.35992e+00 -1.32260e+00 -1.30027e+00 -1.34492e+00
1.03680e+05 5.18667e+02 -1.30833e+00 -1.27921e+00 -1.33745e+00 -1.32275e+00 -1.30022e+00 -1.34527e+00
1.03840e+05 5.19667e+02 -1.34440e+00 -1.33091e+00 -1.35789e+00 -1.32290e+00 -1.30017e+00 -1.34562e+00
1.04000e+05 5.20667e+02 -1.32015e+00 -1.28661e+00 -1.35369e+00 -1.32304e+00 -1.30013e+00 -1.34596e+00
1.04160e+05 5.20667e+02 -1.32015e+00 -1.28661e+00 -1.35369e+00 -1.32318e+00 -1.30009e+00 -1.34628e+00
1.04320e+05 5.21667e+02 -1.32632e+00 -1.30708e+00 -1.34556e+00 -1.32332e+00 -1.30006e+00 -1.34658e+00
1.04480e+05 5.22667e+02 -1.33189e+00 -1.30118e+00 -1.36260e+00 -1.32345e+00 -1.30003e+00 -1.34687e+00
1.04640e+05 5.23667e+02 -1.28410e+00 -1.25738e+00 -1.31082e+00 -1.32357e+00 -1.30001e+00 -1.34713e+00
1.04800e+05 5.24667e+02 -1.29815e+00 -1.25733e+00 -1.33896e+00 -1.32368e+00 -1.29999e+00 -1.34737e+00
1.04960e+05 5.24667e+02 -1.29815e+00 -1.25733e+00 -1.33896e+00 -1.32378e+00 -1.29996e+00 -1.34759e+00
1.05120e+05 5.25667e+02 -1.30385e+00 -1.26762e+00 -1.34008e+00 -1.32386e+00 -1.29994e+00 -1.34777e+00
1.05280e+05 5.26667e+02 -1.34929e+00 -1.32700e+00 -1.37158e+00 -1.32393e+00 -1.29992e+00 -1.34793e+00
1.05440e+05 5.27667e+02 -1.35729e+00 -1.33158e+00 -1.38300e+00 -1.32398e+00 -1.29989e+00 -1.34807e+00
1.05600e+05 5.28667e+02 -1.29995e+00 -1.28943e+00 -1.31047e+00 -1.32402e+00 -1.29986e+00 -1.34817e+00
1.05760e+05 5.28667e+02 -1.29995e+00 -1.28943e+00 -1.31047e+00 -1.32404e+00 -1.29982e+00 -1.34826e+00
1.05920e+05 5.29667e+02 -1.32413e+00 -1.28811e+00 -1.36015e+00 -1.32405e+00 -1.29978e+00 -1.34832e+00
1.06080e+05 5.30667e+02 -1.33579e+00 -1.27841e+00 -1.39318e+00 -1.32404e+00 -1.29973e+00 -1.34835e+00
1.06240e+05 5.31667e+02 -1.33290e+00 -1.29083e+00 -1.37497e+00 -1.32402e+00 -1.29967e+00 -1.34837e+00
1.06400e+05 5.32667e+02 -1.32079e+00 -1.26869e+00 -1.37289e+00 -1.32399e+00 -1.29961e+00 -1.34837e+00
1.06560e+05 5.32667e+02 -1.32079e+00 -1.26869e+00 -1.37289e+00 -1.32394e+00 -1.29953e+00 -1.34835e+00
1.06720e+05 5.33667e+02 -1.30632e+00 -1.25292e+00 -1.35972e+00 -1.32389e+00 -1.29946e+00 -1.34832e+00
1.06880e+05 5.34667e+02 -1.33542e+00 -1.30180e+00 -1.36903e+00 -1.32382e+00 -1.29937e+00 -1.34828e+00
1.07040e+05 5.35667e+02 -1.31539e+00 -1.27352e+00 -1.35726e+00 -1.32375e+00 -1.29928e+00 -1.34822e+00
1.07200e+05 5.36667e+02 -1.30772e+00 -1.29557e+00 -1.31988e+00 -1.32367e+00 -1.29917e+00 -1.34817e+00
1.07360e+05 5.36667e+02 -1.30772e+00 -1.29557e+00 -1.31988e+00 -1.32358e+00 -1.29906e+00 -1.34810e+00
1.07520e+05 5.37667e+02 -1.31873e+00 -1.24049e+00 -1.39697e+00 -1.32348e+00 -1.29894e+00 -1.34802e+00
1.07680e+05 5.38667e+02 -1.34095e+00 -1.29140e+00 -1.39050e+00 -1.32338e+00 -1.29882e+00 -1.34794e+00
1.07840e+05 5.39667e+02 -1.31731e+00 -1.27543e+00 -1.35918e+00 -1.32328e+00 -1.29869e+00 -1.34786e+00
1.08000e+05 5.40667e+02 -1.31708e+00 -1.27742e+00 -1.35675e+00 -1.32317e+00 -1.29856e+00 -1.34778e+00
1.08160e+05 5.40667e+02 -1.31708e+00 -1.27742e+00 -1.35675e+00 -1.32306e+00 -1.29843e+00 -1.34770e+00
1.08320e+05 5.41667e+02 -1.30429e+00 -1.27670e+00 -1.33188e+00 -1.32295e+00 -1.29828e+00 -1.34762e+00
1.08480e+05 5.42667e+02 -1.31499e+00 -1.26536e+00 -1.36462e+00 -1.32284e+00 -1.29815e+00 -1.34754e+00
1.08640e+05 5.43667e+02 -1.32963e+00 -1.27249e+00 -1.38677e+00 -1.32273e+00 -1.29801e+00 -1.34746e+00
1.08800e+05 5.44667e+02 -1.34268e+00 -1.25674e+00 -1.42862e+00 -1.32263e+00 -1.29787e+00 -1.34738e+00
1.08960e+05 5.44667e+02 -1.34268e+00 -1.25674e+00 -1.42862e+00 -1.32252e+00 -1.29774e+00 -1.34731e+00
1.09120e+05 5.45667e+02 -1.32647e+00 -1.30186e+00 -1.35109e+00 -1.32242e+00 -1.29760e+00 -1.34724e+00
1.09280e+05 5.46667e+02 -1.33196e+00 -1.27159e+00 -1.39233e+00 -1.32232e+00 -1.29746e+00 -1.34718e+00
1.09440e+05 5.47667e+02 -1.32774e+00 -1.28649e+00 -1.36899e+00 -1.32223e+00 -1.29734e+00 -1.34712e+00
1.09600e+05 5.48667e+02 -1.34040e+00 -1.27571e+00 -1.40508e+00 -1.32214e+00 -1.29720e+00 -1.34707e+00
1.09760e+05 5.48667e+02 -1.34040e+00 -1.27571e+00 -1.40508e+00 -1.32205e+00 -1.29708e+00 -1.34703e+00
1.09920e+05 5.49667e+02 -1.33528e+00 -1.29694e+00 -1.37361e+00 -1.32197e+00 -1.29695e+00 -1.34699e+00
1.10080e+05 5.50667e+02 -1.35118e+00 -1.31376e+00 -1.38861e+00 -1.32189e+00 -1.29682e+00 -1.34696e+00
1.10240e+05 5.51667e+02 -1.33600e+00 -1.31626e+00 -1.35573e+00 -1.32182e+00 -1.29670e+00 -1.34695e+00
1.10400e+05 5.52667e+02 -1.31553e+00 -1.28721e+00 -1.34385e+00 -1.32176e+00 -1.29658e+00 -1.34694e+00
1.10560e+05 5.52667e+02 -1.31553e+00 -1.28721e+00 -1.34385e+00 -1.32170e+00 -1.29645e+00 -1.34695e+00
1.10720e+05 5.53667e+02 -1.31970e+00 -1.28069e+00 -1.35871e+00 -1.32165e+00 -1.29633e+00 -1.34696e+00
1.10880e+05 5.54667e+02 -1.32549e+00 -1.28802e+00 -1.36296e+00 -1.32160e+00 -1.29620e+00 -1.34700e+00
1.11040e+05 5.55667e+02 -1.32415e+00 -1.29121e+00 -1.35708e+00 -1.32155e+00 -1.29607e+00 -1.34704e+00
1.11200e+05 5.56667e+02 -1.30514e+00 -1.26793e+00 -1.34236e+00 -1.32152e+00 -1.29594e+00 -1.34710e+00
1.11360e+05 5.56667e+02 -1.30514e+00 -1.26793e+00 -1.34236e+00 -1.32149e+00 -1.29580e+00 -1.34717e+00
1.11520e+05 5.57667e+02 -1.34154e+00 -1.30764e+00 -1.37544e+00 -1.32146e+00 -1.29565e+00 -1.34726e+00
1.11680e+05 5.58667e+02 -1.31154e+00 -1.28557e+00 -1.33750e+00 -1.32144e+00 -1.29550e+00 -1.34737e+00
1.11840e+05 5.59667e+02 -1.33726e+00 -1.31051e+00 -1.36401e+00 -1.32142e+00 -1.29534e+00 -1.34750e+00
1.12000e+05 5.60667e+02 -1.32575e+00 -1.30255e+00 -1.34895e+00 -1.32140e+00 -1.29518e+00 -1.34763e+00
1.12160e+05 5.60667e+02 -1.32575e+00 -1.30255e+00 -1.34895e+00 -1.32140e+00 -1.29500e+00 -1.34779e+00
1.12320e+05 5.61667e+02 -1.31000e+00 -1.27636e+00 -1.34364e+00 -1.32139e+00 -1.29483e+00 -1.34796e+00
1.12480e+05 5.62667e+02 -1.31995e+00 -1.26567e+00 -1.37424e+00 -1.32140e+00 -1.29464e+00 -1.34815e+00
1.12640e+05 5.63667e+02 -1.33671e+00 -1.30646e+00 -1.36695e+00 -1.32141e+00 -1.29445e+00 -1.34836e+00
1.12800e+05 5.64667e+02 -1.33999e+00 -1.30156e+00 -1.37841e+00 -1.32142e+00 -1.29426e+00 -1.34859e+00
1.12960e+05 5.64667e+02 -1.33999e+00 -1.30156e+00 -1.37841e+00 -1.32144e+00 -1.29405e+00 -1.34883e+00
1.13120e+05 5.65667e+02 -1.36153e+00 -1.29749e+00 -1.42557e+00 -1.32147e+00 -1.29385e+00 -1.34908e+00
1.13280e+05 5.66667e+02 -1.32161e+00 -1.28559e+00 -1.35763e+00 -1.32150e+00 -1.29364e+00 -1.34936e+00
1.13440e+05 5.67667e+02 -1.33282e+00 -1.28153e+00 -1.38410e+00 -1.32155e+00 -1.29344e+00 -1.34965e+00
1.13600e+05 5.68667e+02 -1.34255e+00 -1.27829e+00 -1.40681e+00 -1.32159e+00 -1.29323e+00 -1.34996e+00
1.13760e+05 5.68667e+02 -1.34255e+00 -1.27829e+00 -1.40681e+00 -1.32165e+00 -1.29303e+00 -1.35028e+00
1.13920e+05 5.69667e+02 -1.37097e+00 -1.27535e+00 -1.46659e+00 -1.32172e+00 -1.29282e+00 -1.35061e+00
1.14080e+05 5.70667e+02 -1.35172e+00 -1.28349e+00 -1.41996e+00 -1.32179e+00 -1.29262e+00 -1.35096e+00
1.14240e+05 5.71667e+02 -1.33420e+00 -1.28477e+00 -1.38363e+00 -1.32187e+00 -1.29243e+00 -1.35131e+00
1.14400e+05 5.72667e+02 -1.34287e+00 -1.29188e+00 -1.39387e+00 -1.32196e+00 -1.29225e+00 -1.35167e+00
1.14560e+05 5.72667e+02 -1.34287e+00 -1.29188e+00 -1.39387e+00 -1.32205e+00 -1.29206e+00 -1.35204e+00
1.14720e+05 5.73667e+02 -1.35135e+00 -1.32098e+00 -1.38171e+00 -1.32216e+00 -1.29189e+00 -1.35242e+00
1.14880e+05 5.74667e+02 -1.35467e+00 -1.29816e+00 -1.41117e+00 -1.32226e+00 -1.29172e+00 -1.35280e+00
1.15040e+05 5.75667e+02 -1.32625e+00 -1.27367e+00 -1.37883e+00 -1.32237e+00 -1.29157e+00 -1.35318e+00
1.15200e+05 5.76667e+02 -1.33896e+00 -1.29581e+00 -1.38211e+00 -1.32249e+00 -1.29142e+00 -1.35356e+00
1.15360e+05 5.76667e+02 -1.33896e+00 -1.29581e+00 -1.38211e+00 -1.32261e+00 -1.29130e+00 -1.35392e+00
1.15520e+05 5.77667e+02 -1.35105e+00 -1.30397e+00 -1.39813e+00 -1.32274e+00 -1.29119e+00 -1.35430e+00
1.15680e+05 5.78667e+02 -1.36613e+00 -1.30562e+00 -1.42663e+00 -1.32287e+00 -1.29108e+00 -1.35466e+00
1.15840e+05 5.79667e+02 -1.35616e+00 -1.28359e+00 -1.42872e+00 -1.32301e+00 -1.29100e+00 -1.35501e+00
1.16000e+05 5.80667e+02 -1.32788e+00 -1.29078e+00 -1.36497e+00 -1.32315e+00 -1.29094e+00 -1.35535e+00
1.16160e+05 5.80667e+02 -1.32788e+00 -1.29078e+00 -1.36497e+00 -1.32329e+00 -1.29089e+00 -1.35568e+00
1.16320e+05 5.81667e+02 -1.32626e+00 -1.28186e+00 -1.37066e+00 -1.32344e+00 -1.29086e+00 -1.35601e+00
1.16480e+05 5.82667e+02 -1.32522e+00 -1.27881e+00 -1.37162e+00 -1.32359e+00 -1.29085e+00 -1.35632e+00
1.16640e+05 5.83667e+02 -1.32856e+00 -1.29880e+00 -1.35832e+00 -1.32374e+00 -1.29086e+00 -1.35662e+00
1.16800e+05 5.84667e+02 -1.33998e+00 -1.27658e+00 -1.40338e+00 -1.32390e+00 -1.29089e+00 -1.35691e+00
1.16960e+05 5.84667e+02 -1.33998e+00 -1.27658e+00 -1.40338e+00 -1.32406e+00 -1.29092e+00 -1.35720e+00
1.17120e+05 5.85667e+02 -1.34326e+00 -1.31119e+00 -1.37533e+00 -1.32423e+00 -1.29098e+00 -1.35748e+00
1.17280e+05 5.86667e+02 -1.32184e+00 -1.28491e+00 -1.35877e+00 -1.32441e+00 -1.29106e+00 -1.35776e+00
1.17440e+05 5.87667e+02 -1.32989e+00 -1.29354e+00 -1.36625e+00 -1.32460e+00 -1.29115e+00 -1.35805e+00
1.17600e+05 5.88667e+02 -1.28913e+00 -1.26667e+00 -1.31159e+00 -1.32480e+00 -1.29126e+00 -1.35833e+00
1.17760e+05 5.88667e+02 -1.28913e+00 -1.26667e+00 -1.31159e+00 -1.32500e+00 -1.29137e+00 -1.35862e+00
1.17920e+05 5.89667e+02 -1.31018e+00 -1.28373e+00 -1.33663e+00 -1.32521e+00 -1.29151e+00 -1.35891e+00
1.18080e+05 5.90667e+02 -1.33794e+00 -1.28951e+00 -1.38638e+00 -1.32544e+00 -1.29165e+00 -1.35922e+00
1.18240e+05 5.91667e+02 -1.33329e+00 -1.28130e+00 -1.38528e+00 -1.32567e+00 -1.29179e+00 -1.35955e+00
1.18400e+05 5.92667e+02 -1.34540e+00 -1.28946e+00 -1.40135e+00 -1.32591e+00 -1.29195e+00 -1.35988e+00
1.18560e+05 5.92667e+02 -1.34540e+00 -1.28946e+00 -1.40135e+00 -1.32617e+00 -1.29211e+00 -1.36023e+00
1.18720e+05 5.93667e+02 -1.33197e+00 -1.27556e+00 -1.38838e+00 -1.32644e+00 -1.29228e+00 -1.36060e+00
1.18880e+05 5.94667e+02 -1.34168e+00 -1.30556e+00 -1.37780e+00 -1.32673e+00 -1.29246e+00 -1.36099e+00
1.19040e+05 5.95667e+02 -1.30487e+00 -1.25402e+00 -1.35572e+00 -1.32702e+00 -1.29263e+00 -1.36141e+00
1.19200e+05 5.96667e+02 -1.34699e+00 -1.31600e+00 -1.37797e+00 -1.32733e+00 -1.29281e+00 -1.36184e+00
1.19360e+05 5.96667e+02 -1.34699e+00 -1.31600e+00 -1.37797e+00 -1.32765e+00 -1.29299e+00 -1.36230e+00
1.19520e+05 5.97667e+02 -1.34618e+00 -1.29711e+00 -1.39524e+00 -1.32797e+00 -1.29317e+00 -1.36277e+00
1.19680e+05 5.98667e+02 -1.34239e+00 -1.29983e+00 -1.38494e+00 -1.32831e+00 -1.29335e+00 -1.36327e+00
1.19840e+05 5.99667e+02 -1.33784e+00 -1.29714e+00 -1.37853e+00 -1.32865e+00 -1.29352e+00 -1.36378e+00
1.20000e+05 6.00667e+02 -1.33572e+00 -1.32481e+00 -1.34662e+00 -1.32900e+00 -1.29369e+00 -1.36431e+00
1.20160e+05 6.00667e+02 -1.33572e+00 -1.32481e+00 -1.34662e+00 -1.32935e+00 -1.29386e+00 -1.36485e+00
1.20320e+05 6.01667e+02 -1.35084e+00 -1.29414e+00 -1.40753e+00 -1.32971e+00 -1.29402e+00 -1.36539e+00
1.20480e+05 6.02667e+02 -1.37008e+00 -1.30551e+00 -1.43464e+00 -1.33006e+00 -1.29417e+00 -1.36595e+00
1.20640e+05 6.03667e+02 -1.33451e+00 -1.31619e+00 -1.35283e+00 -1.33041e+00 -1.29432e+00 -1.36651e+00
1.20800e+05 6.04667e+02 -1.32131e+00 -1.27144e+00 -1.37117e+00 -1.33076e+00 -1.29446e+00 -1.36706e+00
1.20960e+05 6.04667e+02 -1.32131e+00 -1.27144e+00 -1.37117e+00 -1.33111e+00 -1.29459e+00 -1.36763e+00
1.21120e+05 6.05667e+02 -1.36144e+00 -1.30796e+00 -1.41493e+00 -1.33144e+00 -1.29471e+00 -1.36818e+00
1.21280e+05 6.06667e+02 -1.34648e+00 -1.29000e+00 -1.40296e+00 -1.33177e+00 -1.29482e+00 -1.36872e+00
1.21440e+05 6.07667e+02 -1.32534e+00 -1.29417e+00 -1.35650e+00 -1.33208e+00 -1.29492e+00 -1.36924e+00
1.21600e+05 6.08667e+02 -1.30669e+00 -1.24471e+00 -1.36868e+00 -1.33239e+00 -1.29502e+00 -1.36975e+00
1.21760e+05 6.08667e+02 -1.30669e+00 -1.24471e+00 -1.36868e+00 -1.33267e+00 -1.29509e+00 -1.37025e+00
1.21920e+05 6.09667e+02 -1.30983e+00 -1.28987e+00 -1.32978e+00 -1.33294e+00 -1.29516e+00 -1.37072e+00
1.22080e+05 6.10667e+02 -1.34021e+00 -1.31023e+00 -1.37019e+00 -1.33319e+00 -1.29522e+00 -1.37116e+00
1.22240e+05 6.11667e+02 -1.35302e+00 -1.26910e+00 -1.43694e+00 -1.33343e+00 -1.29527e+00 -1.37159e+00
1.22400e+05 6.12667e+02 -1.31284e+00 -1.28413e+00 -1.34155e+00 -1.33364e+00 -1.29530e+00 -1.37198e+00
1.22560e+05 6.12667e+02 -1.31284e+00 -1.28413e+00 -1.34155e+00 -1.33384e+00 -1.29532e+00 -1.37235e+00
1.22720e+05 6.13667e+02 -1.33312e+00 -1.31612e+00 -1.35012e+00 -1.33402e+00 -1.29534e+00 -1.37270e+00
1.22880e+05 6.14667e+02 -1.34309e+00 -1.31382e+00 -1.37237e+00 -1.33418e+00 -1.29535e+00 -1.37302e+00
1.23040e+05 6.15667e+02 -1.32119e+00 -1.29206e+00 -1.35033e+00 -1.33433e+00 -1.29535e+00 -1.37331e+00
1.23200e+05 6.16667e+02 -1.31541e+00 -1.30044e+00 -1.33038e+00 -1.33446e+00 -1.29535e+00 -1.37356e+00
1.23360e+05 6.16667e+02 -1.31541e+00 -1.30044e+00 -1.33038e+00 -1.33457e+00 -1.29534e+00 -1.37381e+00
1.23520e+05 6.17667e+02 -1.31145e+00 -1.29964e+00 -1.32326e+00 -1.33467e+00 -1.29533e+00 -1.37402e+00
1.23680e+05 6.18667e+02 -1.33934e+00 -1.33264e+00 -1.34604e+00 -1.33476e+00 -1.29531e+00 -1.37420e+00
1.23840e+05 6.19667e+02 -1.33730e+00 -1.28085e+00 -1.39375e+00 -1.33483e+00 -1.29530e+00 -1.37437e+00
1.24000e+05 6.20667e+02 -1.33944e+00 -1.29590e+00 -1.38298e+00 -1.33490e+00 -1.29529e+00 -1.37452e+00
1.24160e+05 6.20667e+02 -1.33944e+00 -1.29590e+00 -1.38298e+00 -1.33496e+00 -1.29528e+00 -1.37464e+00
1.24320e+05 6.21667e+02 -1.33395e+00 -1.28150e+00 -1.38640e+00 -1.33501e+00 -1.29527e+00 -1.37474e+00
1.24480e+05 6.22667e+02 -1.34321e+00 -1.30452e+00 -1.38189e+00 -1.33505e+00 -1.29527e+00 -1.37483e+00
1.24640e+05 6.23667e+02 -1.40084e+00 -1.31120e+00 -1.49048e+00 -1.33509e+00 -1.29528e+00 -1.37490e+00
1.24800e+05 6.24667e+02 -1.32531e+00 -1.27905e+00 -1.37157e+00 -1.33512e+00 -1.29530e+00 -1.37495e+00
1.24960e+05 6.24667e+02 -1.32531e+00 -1.27905e+00 -1.37157e+00 -1.33515e+00 -1.29532e+00 -1.37498e+00
1.25120e+05 6.25667e+02 -1.33142e+00 -1.28611e+00 -1.37673e+00 -1.33518e+00 -1.29536e+00 -1.37500e+00
1.25280e+05 6.26667e+02 -1.33396e+00 -1.28670e+00 -1.38121e+00 -1.33520e+00 -1.29541e+00 -1.37499e+00
1.25440e+05 6.27667e+02 -1.38191e+00 -1.31265e+00 -1.45117e+00 -1.33522e+00 -1.29547e+00 -1.37497e+00
1.25600e+05 6.28667e+02 -1.30435e+00 -1.27238e+00 -1.33632e+00 -1.33524e+00 -1.29554e+00 -1.37494e+00
1.25760e+05 6.28667e+02 -1.30435e+00 -1.27238e+00 -1.33632e+00 -1.33525e+00 -1.29562e+00 -1.37489e+00
1.25920e+05 6.29667e+02 -1.32850e+00 -1.29516e+00 -1.36185e+00 -1.33527e+00 -1.29573e+00 -1.37481e+00
1.26080e+05 6.30667e+02 -1.29158e+00 -1.24606e+00 -1.33709e+00 -1.33528e+00 -1.29584e+00 -1.37472e+00
1.26240e+05 6.31667e+02 -1.32173e+00 -1.26191e+00 -1.38155e+00 -1.33528e+00 -1.29596e+00 -1.37460e+00
1.26400e+05 6.32667e+02 -1.29141e+00 -1.25693e+00 -1.32589e+00 -1.33528e+00 -1.29610e+00 -1.37447e+00
1.26560e+05 6.32667e+02 -1.29141e+00 -1.25693e+00 -1.32589e+00 -1.33529e+00 -1.29625e+00 -1.37432e+00
1.26720e+05 6.33667e+02 -1.32895e+00 -1.27362e+00 -1.38427e+00 -1.33528e+00 -1.29641e+00 -1.37415e+00
1.26880e+05 6.34667e+02 -1.28953e+00 -1.25771e+00 -1.32134e+00 -1.33527e+00 -1.29659e+00 -1.37396e+00
1.27040e+05 6.35667e+02 -1.33511e+00 -1.31506e+00 -1.35516e+00 -1.33526e+00 -1.29677e+00 -1.37375e+00
1.27200e+05 6.36667e+02 -1.30565e+00 -1.27067e+00 -1.34062e+00 -1.33525e+00 -1.29698e+00 -1.37353e+00
1.27360e+05 6.36667e+02 -1.30565e+00 -1.27067e+00 -1.34062e+00 -1.33524e+00 -1.29718e+00 -1.37330e+00
1.27520e+05 6.37667e+02 -1.31172e+00 -1.28540e+00 -1.33804e+00 -1.33521e+00 -1.29739e+00 -1.37304e+00
1.27680e+05 6.38667e+02 -1.30049e+00 -1.26966e+00 -1.33131e+00 -1.33519e+00 -1.29761e+00 -1.37277e+00
1.27840e+05 6.39667e+02 -1.29630e+00 -1.26474e+00 -1.32787e+00 -1.33517e+00 -1.29784e+00 -1.37250e+00
1.28000e+05 6.40667e+02 -1.30293e+00 -1.27146e+00 -1.33440e+00 -1.33514e+00 -1.29807e+00 -1.37221e+00
1.28160e+05 6.40667e+02 -1.30293e+00 -1.27146e+00 -1.33440e+00 -1.33512e+00 -1.29830e+00 -1.37193e+00
1.28320e+05 6.41667e+02 -1.30385e+00 -1.26767e+00 -1.34003e+00 -1.33508e+00 -1.29853e+00 -1.37163e+00
1.28480e+05 6.42667e+02 -1.28967e+00 -1.23495e+00 -1.34440e+00 -1.33506e+00 -1.29877e+00 -1.37135e+00
1.28640e+05 6.43667e+02 -1.30729e+00 -1.25647e+00 -1.35811e+00 -1.33503e+00 -1.29900e+00 -1.37106e+00
1.28800e+05 6.44667e+02 -1.31385e+00 -1.26963e+00 -1.35807e+00 -1.33500e+00 -1.29923e+00 -1.37078e+00
1.28960e+05 6.44667e+02 -1.31385e+00 -1.26963e+00 -1.35807e+00 -1.33497e+00 -1.29944e+00 -1.37050e+00
1.29120e+05 6.45667e+02 -1.33644e+00 -1.29245e+00 -1.38043e+00 -1.33494e+00 -1.29965e+00 -1.37023e+00
1.29280e+05 6.46667e+02 -1.32461e+00 -1.30133e+00 -1.34789e+00 -1.33491e+00 -1.29984e+00 -1.36997e+00
1.29440e+05 6.47667e+02 -1.34436e+00 -1.28724e+00 -1.40148e+00 -1.33487e+00 -1.30002e+00 -1.36972e+00
1.29600e+05 6.48667e+02 -1.31410e+00 -1.27947e+00 -1.34873e+00 -1.33484e+00 -1.30019e+00 -1.36948e+00
1.29760e+05 6.48667e+02 -1.31410e+00 -1.27947e+00 -1.34873e+00 -1.33479e+00 -1.30034e+00 -1.36925e+00
1.29920e+05 6.49667e+02 -1.32403e+00 -1.29323e+00 -1.35482e+00 -1.33475e+00 -1.30047e+00 -1.36902e+00
1.30080e+05 6.50667e+02 -1.32797e+00 -1.30185e+00 -1.35409e+00 -1.33469e+00 -1.30058e+00 -1.36881e+00
1.30240e+05 6.51667e+02 -1.33401e+00 -1.29450e+00 -1.37353e+00 -1.33463e+00 -1.30066e+00 -1.36860e+00
1.30400e+05 6.52667e+02 -1.32587e+00 -1.26826e+00 -1.38348e+00 -1.33455e+00 -1.30072e+00 -1.36838e+00
1.30560e+05 6.52667e+02 -1.32587e+00 -1.26826e+00 -1.38348e+00 -1.33447e+00 -1.30075e+00 -1.36818e+00
1.30720e+05 6.53667e+02 -1.32277e+00 -1.26877e+00 -1.37677e+00 -1.33437e+00 -1.30076e+00 -1.36797e+00
1.30880e+05 6.54667e+02 -1.30062e+00 -1.26653e+00 -1.33471e+00 -1.33425e+00 -1.30074e+00 -1.36776e+00
1.31040e+05 6.55667e+02 -1.32418e+00 -1.27928e+00 -1.36908e+00 -1.33412e+00 -1.30069e+00 -1.36754e+00
1.31200e+05 6.56667e+02 -1.35960e+00 -1.30930e+00 -1.40990e+00 -1.33396e+00 -1.30061e+00 -1.36731e+00
1.31360e+05 6.56667e+02 -1.35960e+00 -1.30930e+00 -1.40990e+00 -1.33379e+00 -1.30051e+00 -1.36707e+00
1.31520e+05 6.57667e+02 -1.31129e+00 -1.27249e+00 -1.35009e+00 -1.33359e+00 -1.30037e+00 -1.36681e+00
1.31680e+05 6.58667e+02 -1.31770e+00 -1.25407e+00 -1.38133e+00 -1.33337e+00 -1.30020e+00 -1.36654e+00
1.31840e+05 6.59667e+02 -1.30869e+00 -1.26628e+00 -1.35109e+00 -1.33314e+00 -1.30002e+00 -1.36626e+00
1.32000e+05 6.60667e+02 -1.31496e+00 -1.28701e+00 -1.34292e+00 -1.33287e+00 -1.29980e+00 -1.36594e+00
1.32160e+05 6.60667e+02 -1.31496e+00 -1.28701e+00 -1.34292e+00 -1.33259e+00 -1.29956e+00 -1.36561e+00
1.32320e+05 6.61667e+02 -1.32174e+00 -1.27127e+00 -1.37221e+00 -1.33228e+00 -1.29929e+00 -1.36526e+00
1.32480e+05 6.62667e+02 -1.33881e+00 -1.29609e+00 -1.38154e+00 -1.33195e+00 -1.29901e+00 -1.36489e+00
1.32640e+05 6.63667e+02 -1.32485e+00 -1.27986e+00 -1.36985e+00 -1.33160e+00 -1.29871e+00 -1.36449e+00
1.32800e+05 6.64667e+02 -1.33204e+00 -1.25913e+00 -1.40494e+00 -1.33123e+00 -1.29839e+00 -1.36408e+00
1.32960e+05 6.64667e+02 -1.33204e+00 -1.25913e+00 -1.40494e+00 -1.33085e+00 -1.29804e+00 -1.36365e+00
1.33120e+05 6.65667e+02 -1.32621e+00 -1.27696e+00 -1.37545e+00 -1.33045e+00 -1.29770e+00 -1.36320e+00
1.33280e+05 6.66667e+02 -1.35723e+00 -1.30110e+00 -1.41337e+00 -1.33003e+00 -1.29733e+00 -1.36273e+00
1.33440e+05 6.67667e+02 -1.31306e+00 -1.28150e+00 -1.34462e+00 -1.32961e+00 -1.29697e+00 -1.36225e+00
1.33600e+05 6.68667e+02 -1.34830e+00 -1.32219e+00 -1.37441e+00 -1.32918e+00 -1.29659e+00 -1.36177e+00
1.33760e+05 6.68667e+02 -1.34830e+00 -1.32219e+00 -1.37441e+00 -1.32874e+00 -1.29620e+00 -1.36128e+00
1.33920e+05 6.69667e+02 -1.32347e+00 -1.29891e+00 -1.34804e+00 -1.32830e+00 -1.29582e+00 -1.36079e+00
1.34080e+05 6.70667e+02 -1.33044e+00 -1.31268e+00 -1.34820e+00 -1.32786e+00 -1.29544e+00 -1.36029e+00
1.34240e+05 6.71667e+02 -1.31380e+00 -1.27733e+00 -1.35028e+00 -1.32743e+00 -1.29506e+00 -1.35979e+00
1.34400e+05 6.72667e+02 -1.34298e+00 -1.31284e+00 -1.37312e+00 -1.32699e+00 -1.29468e+00 -1.35930e+00
1.34560e+05 6.72667e+02 -1.34298e+00 -1.31284e+00 -1.37312e+00 -1.32657e+00 -1.29432e+00 -1.35882e+00
1.34720e+05 6.73667e+02 -1.31048e+00 -1.28237e+00 -1.33858e+00 -1.32615e+00 -1.29396e+00 -1.35834e+00
1.34880e+05 6.74667e+02 -1.33831e+00 -1.30814e+00 -1.36849e+00 -1.32575e+00 -1.29361e+00 -1.35789e+00
1.35040e+05 6.75667e+02 -1.33147e+00 -1.27962e+00 -1.38332e+00 -1.32535e+00 -1.29327e+00 -1.35743e+00
1.35200e+05 6.76667e+02 -1.30691e+00 -1.27219e+00 -1.34162e+00 -1.32497e+00 -1.29295e+00 -1.35700e+00
1.35360e+05 6.76667e+02 -1.30691e+00 -1.27219e+00 -1.34162e+00 -1.32461e+00 -1.29264e+00 -1.35658e+00
1.35520e+05 6.77667e+02 -1.31540e+00 -1.25338e+00 -1.37741e+00 -1.32427e+00 -1.29236e+00 -1.35619e+00
1.35680e+05 6.78667e+02 -1.31972e+00 -1.27074e+00 -1.36871e+00 -1.32395e+00 -1.29209e+00 -1.35581e+00
1.35840e+05 6.79667e+02 -1.29477e+00 -1.27023e+00 -1.31932e+00 -1.32364e+00 -1.29184e+00 -1.35545e+00
1.36000e+05 6.80667e+02 -1.33141e+00 -1.31227e+00 -1.35056e+00 -1.32336e+00 -1.29160e+00 -1.35512e+00
1.36160e+05 6.80667e+02 -1.33141e+00 -1.31227e+00 -1.35056e+00 -1.32310e+00 -1.29139e+00 -1.35481e+00
1.36320e+05 6.81667e+02 -1.33116e+00 -1.29976e+00 -1.36257e+00 -1.32286e+00 -1.29120e+00 -1.35452e+00
1.36480e+05 6.82667e+02 -1.32422e+00 -1.30613e+00 -1.34231e+00 -1.32264e+00 -1.29102e+00 -1.35426e+00
1.36640e+05 6.83667e+02 -1.32333e+00 -1.30995e+00 -1.33672e+00 -1.32245e+00 -1.29087e+00 -1.35403e+00
1.36800e+05 6.84667e+02 -1.32936e+00 -1.32188e+00 -1.33684e+00 -1.32228e+00 -1.29074e+00 -1.35382e+00
1.36960e+05 6.84667e+02 -1.32936e+00 -1.32188e+00 -1.33684e+00 -1.32214e+00 -1.29062e+00 -1.35365e+00
1.37120e+05 6.85667e+02 -1.38178e+00 -1.36637e+00 -1.39719e+00 -1.32201e+00 -1.29052e+00 -1.35350e+00
1.37280e+05 6.86667e+02 -1.32145e+00 -1.29313e+00 -1.34977e+00 -1.32191e+00 -1.29044e+00 -1.35338e+00
1.37440e+05 6.87667e+02 -1.34778e+00 -1.30972e+00 -1.38584e+00 -1.32183e+00 -1.29037e+00 -1.35329e+00
1.37600e+05 6.88667e+02 -1.36147e+00 -1.34135e+00 -1.38159e+00 -1.32178e+00 -1.29032e+00 -1.35324e+00
1.37760e+05 6.88667e+02 -1.36147e+00 -1.34135e+00 -1.38159e+00 -1.32174e+00 -1.29027e+00 -1.35321e+00
1.37920e+05 6.89667e+02 -1.32929e+00 -1.28291e+00 -1.37567e+00 -1.32172e+00 -1.29025e+00 -1.35320e+00
1.38080e+05 6.90667e+02 -1.33129e+00 -1.29720e+00 -1.36538e+00 -1.32173e+00 -1.29023e+00 -1.35322e+00
1.38240e+05 6.91667e+02 -1.33837e+00 -1.31967e+00 -1.35708e+00 -1.32174e+00 -1.29022e+00 -1.35326e+00
1.38400e+05 6.92667e+02 -1.32141e+00 -1.30395e+00 -1.33887e+00 -1.32178e+00 -1.29023e+00 -1.35334e+00
1.38560e+05 6.92667e+02 -1.32141e+00 -1.30395e+00 -1.33887e+00 -1.32183e+00 -1.29023e+00 -1.35343e+00
1.38720e+05 6.93667e+02 -1.32138e+00 -1.31966e+00 -1.32310e+00 -1.32189e+00 -1.29025e+00 -1.35353e+00
1.38880e+05 6.94667e+02 -1.28821e+00 -1.25332e+00 -1.32310e+00 -1.32197e+00 -1.29028e+00 -1.35366e+00
1.39040e+05 6.95667e+02 -1.28528e+00 -1.25872e+00 -1.31183e+00 -1.32206e+00 -1.29031e+00 -1.35380e+00
1.39200e+05 6.96667e+02 -1.31353e+00 -1.29025e+00 -1.33682e+00 -1.32215e+00 -1.29035e+00 -1.35394e+00
1.39360e+05 6.96667e+02 -1.31353e+00 -1.29025e+00 -1.33682e+00 -1.32225e+00 -1.29040e+00 -1.35410e+00
1.39520e+05 6.97667e+02 -1.31653e+00 -1.30041e+00 -1.33265e+00 -1.32236e+00 -1.29046e+00 -1.35426e+00
1.39680e+05 6.98667e+02 -1.34773e+00 -1.33114e+00 -1.36432e+00 -1.32247e+00 -1.29054e+00 -1.35441e+00
1.39840e+05 6.99667e+02 -1.30314e+00 -1.27956e+00 -1.32672e+00 -1.32259e+00 -1.29062e+00 -1.35456e+00
1.40000e+05 7.00667e+02 -1.33886e+00 -1.30143e+00 -1.37629e+00 -1.32272e+00 -1.29072e+00 -1.35472e+00
1.40160e+05 7.00667e+02 -1.33886e+00 -1.30143e+00 -1.37629e+00 -1.32284e+00 -1.29083e+00 -1.35485e+00
1.40320e+05 7.01667e+02 -1.29766e+00 -1.27987e+00 -1.31545e+00 -1.32297e+00 -1.29096e+00 -1.35498e+00
1.40480e+05 7.02667e+02 -1.30971e+00 -1.26493e+00 -1.35449e+00 -1.32311e+00 -1.29112e+00 -1.35509e+00
1.40640e+05 7.03667e+02 -1.29826e+00 -1.29260e+00 -1.30392e+00 -1.32324e+00 -1.29129e+00 -1.35520e+00
1.40800e+05 7.04667e+02 -1.30943e+00 -1.28160e+00 -1.33726e+00 -1.32338e+00 -1.29149e+00 -1.35527e+00
1.40960e+05 7.04667e+02 -1.30943e+00 -1.28160e+00 -1.33726e+00 -1.32352e+00 -1.29172e+00 -1.35533e+00
1.41120e+05 7.05667e+02 -1.32743e+00 -1.30094e+00 -1.35392e+00 -1.32366e+00 -1.29196e+00 -1.35536e+00
1.41280e+05 7.06667e+02 -1.29362e+00 -1.28204e+00 -1.30520e+00 -1.32381e+00 -1.29224e+00 -1.35538e+00
1.41440e+05 7.07667e+02 -1.29046e+00 -1.26394e+00 -1.31698e+00 -1.32396e+00 -1.29256e+00 -1.35536e+00
1.41600e+05 7.08667e+02 -1.29966e+00 -1.27293e+00 -1.32639e+00 -1.32411e+00 -1.29289e+00 -1.35532e+00
1.41760e+05 7.08667e+02 -1.29966e+00 -1.27293e+00 -1.32639e+00 -1.32426e+00 -1.29327e+00 -1.35525e+00
1.41920e+05 7.09667e+02 -1.32781e+00 -1.29209e+00 -1.36354e+00 -1.32441e+00 -1.29367e+00 -1.35515e+00
1.42080e+05 7.10667e+02 -1.31008e+00 -1.27069e+00 -1.34948e+00 -1.32456e+00 -1.29410e+00 -1.35502e+00
1.42240e+05 7.11667e+02 -1.30762e+00 -1.28354e+00 -1.33171e+00 -1.32471e+00 -1.29456e+00 -1.35485e+00
1.42400e+05 7.12667e+02 -1.29430e+00 -1.28300e+00 -1.30561e+00 -1.32485e+00 -1.29505e+00 -1.35466e+00
1.42560e+05 7.12667e+02 -1.29430e+00 -1.28300e+00 -1.30561e+00 -1.32499e+00 -1.29556e+00 -1.35443e+00
1.42720e+05 7.13667e+02 -1.28180e+00 -1.25845e+00 -1.30516e+00 -1.32513e+00 -1.29609e+00 -1.35417e+00
1.42880e+05 7.14667e+02 -1.32538e+00 -1.28362e+00 -1.36714e+00 -1.32526e+00 -1.29664e+00 -1.35387e+00
1.43040e+05 7.15667e+02 -1.32539e+00 -1.29825e+00 -1.35253e+00 -1.32538e+00 -1.29721e+00 -1.35355e+00
1.43200e+05 7.16667e+02 -1.33579e+00 -1.30302e+00 -1.36856e+00 -1.32550e+00 -1.29779e+00 -1.35320e+00
1.43360e+05 7.16667e+02 -1.33579e+00 -1.30302e+00 -1.36856e+00 -1.32560e+00 -1.29838e+00 -1.35282e+00
1.43520e+05 7.17667e+02 -1.31172e+00 -1.28580e+00 -1.33763e+00 -1.32569e+00 -1.29896e+00 -1.35242e+00
1.43680e+05 7.18667e+02 -1.30895e+00 -1.28649e+00 -1.33140e+00 -1.32577e+00 -1.29955e+00 -1.35198e+00
1.43840e+05 7.19667e+02 -1.32961e+00 -1.30095e+00 -1.35828e+00 -1.32582e+00 -1.30013e+00 -1.35152e+00
1.44000e+05 7.20667e+02 -1.31193e+00 -1.28558e+00 -1.33828e+00 -1.32587e+00 -1.30069e+00 -1.35105e+00
1.44160e+05 7.20667e+02 -1.31193e+00 -1.28558e+00 -1.33828e+00 -1.32590e+00 -1.30124e+00 -1.35055e+00
1.44320e+05 7.21667e+02 -1.30476e+00 -1.28820e+00 -1.32132e+00 -1.32591e+00 -1.30178e+00 -1.35004e+00
1.44480e+05 7.22667e+02 -1.33632e+00 -1.32709e+00 -1.34555e+00 -1.32589e+00 -1.30228e+00 -1.34950e+00
1.44640e+05 7.23667e+02 -1.31694e+00 -1.27196e+00 -1.36191e+00 -1.32586e+00 -1.30276e+00 -1.34896e+00
1.44800e+05 7.24667e+02 -1.32356e+00 -1.29051e+00 -1.35661e+00 -1.32580e+00 -1.30320e+00 -1.34840e+00
1.44960e+05 7.24667e+02 -1.32356e+00 -1.29051e+00 -1.35661e+00 -1.32573e+00 -1.30362e+00 -1.34783e+00
1.45120e+05 7.25667e+02 -1.33228e+00 -1.27344e+00 -1.39112e+00 -1.32562e+00 -1.30399e+00 -1.34725e+00
1.45280e+05 7.26667e+02 -1.33472e+00 -1.29867e+00 -1.37077e+00 -1.32550e+00 -1.30433e+00 -1.34667e+00
1.45440e+05 7.27667e+02 -1.35807e+00 -1.29292e+00 -1.42322e+00 -1.32535e+00 -1.30462e+00 -1.34608e+00
1.45600e+05 7.28667e+02 -1.35040e+00 -1.30579e+00 -1.39501e+00 -1.32518e+00 -1.30488e+00 -1.34548e+00
1.45760e+05 7.28667e+02 -1.35040e+00 -1.30579e+00 -1.39501e+00 -1.32499e+00 -1.30509e+00 -1.34488e+00
1.45920e+05 7.29667e+02 -1.36383e+00 -1.30566e+00 -1.42200e+00 -1.32477e+00 -1.30526e+00 -1.34428e+00
1.46080e+05 7.30667e+02 -1.39109e+00 -1.32452e+00 -1.45767e+00 -1.32454e+00 -1.30539e+00 -1.34368e+00
1.46240e+05 7.31667e+02 -1.32468e+00 -1.27695e+00 -1.37240e+00 -1.32428e+00 -1.30548e+00 -1.34308e+00
1.46400e+05 7.32667e+02 -1.36483e+00 -1.30885e+00 -1.42081e+00 -1.32401e+00 -1.30553e+00 -1.34249e+00
1.46560e+05 7.32667e+02 -1.36483e+00 -1.30885e+00 -1.42081e+00 -1.32372e+00 -1.30554e+00 -1.34190e+00
1.46720e+05 7.33667e+02 -1.39126e+00 -1.31084e+00 -1.47168e+00 -1.32342e+00 -1.30551e+00 -1.34132e+00
1.46880e+05 7.34667e+02 -1.35321e+00 -1.29833e+00 -1.40809e+00 -1.32310e+00 -1.30545e+00 -1.34075e+00
1.47040e+05 7.35667e+02 -1.36805e+00 -1.27903e+00 -1.45707e+00 -1.32277e+00 -1.30535e+00 -1.34019e+00
1.47200e+05 7.36667e+02 -1.36890e+00 -1.29131e+00 -1.44649e+00 -1.32244e+00 -1.30523e+00 -1.33964e+00
1.47360e+05 7.36667e+02 -1.36890e+00 -1.29131e+00 -1.44649e+00 -1.32209e+00 -1.30507e+00 -1.33911e+00
1.47520e+05 7.37667e+02 -1.35999e+00 -1.32963e+00 -1.39036e+00 -1.32175e+00 -1.30490e+00 -1.33860e+00
1.47680e+05 7.38667e+02 -1.34081e+00 -1.31380e+00 -1.36783e+00 -1.32141e+00 -1.30470e+00 -1.33812e+00
1.47840e+05 7.39667e+02 -1.31822e+00 -1.29953e+00 -1.33690e+00 -1.32106e+00 -1.30447e+00 -1.33766e+00
1.48000e+05 7.40667e+02 -1.32737e+00 -1.27780e+00 -1.37694e+00 -1.32073e+00 -1.30423e+00 -1.33722e+00
1.48160e+05 7.40667e+02 -1.32737e+00 -1.27780e+00 -1.37694e+00 -1.32040e+00 -1.30397e+00 -1.33683e+00
1.48320e+05 7.41667e+02 -1.34055e+00 -1.32161e+00 -1.35950e+00 -1.32009e+00 -1.30371e+00 -1.33646e+00
1.48480e+05 7.42667e+02 -1.33448e+00 -1.31366e+00 -1.35529e+00 -1.31978e+00 -1.30343e+00 -1.33613e+00
1.48640e+05 7.43667e+02 -1.33651e+00 -1.31362e+00 -1.35940e+00 -1.31950e+00 -1.30315e+00 -1.33585e+00
1.48800e+05 7.44667e+02 -1.34963e+00 -1.32652e+00 -1.37274e+00 -1.31924e+00 -1.30287e+00 -1.33562e+00
1.48960e+05 7.44667e+02 -1.34963e+00 -1.32652e+00 -1.37274e+00 -1.31901e+00 -1.30260e+00 -1.33543e+00
1.49120e+05 7.45667e+02 -1.32766e+00 -1.30955e+00 -1.34578e+00 -1.31881e+00 -1.30233e+00 -1.33529e+00
1.49280e+05 7.46667e+02 -1.34653e+00 -1.29490e+00 -1.39816e+00 -1.31863e+00 -1.30206e+00 -1.33521e+00
1.49440e+05 7.47667e+02 -1.32806e+00 -1.29754e+00 -1.35858e+00 -1.31850e+00 -1.30180e+00 -1.33519e+00
1.49600e+05 7.48667e+02 -1.32183e+00 -1.29517e+00 -1.34849e+00 -1.31839e+00 -1.30155e+00 -1.33523e+00
1.49760e+05 7.48667e+02 -1.32183e+00 -1.29517e+00 -1.34849e+00 -1.31834e+00 -1.30133e+00 -1.33535e+00
1.49920e+05 7.49667e+02 -1.34378e+00 -1.31028e+00 -1.37727e+00 -1.31833e+00 -1.30112e+00 -1.33553e+00
1.50080e+05 7.50667e+02 -1.33190e+00 -1.28514e+00 -1.37866e+00 -1.31835e+00 -1.30093e+00 -1.33578e+00
1.50240e+05 7.51667e+02 -1.35610e+00 -1.30059e+00 -1.41161e+00 -1.31843e+00 -1.30076e+00 -1.33611e+00
1.50400e+05 7.52667e+02 -1.37305e+00 -1.35515e+00 -1.39096e+00 -1.31857e+00 -1.30062e+00 -1.33651e+00
1.50560e+05 7.52667e+02 -1.37305e+00 -1.35515e+00 -1.39096e+00 -1.31874e+00 -1.30050e+00 -1.33698e+00
1.50720e+05 7.53667e+02 -1.33110e+00 -1.27675e+00 -1.38546e+00 -1.31897e+00 -1.30040e+00 -1.33753e+00
1.50880e+05 7.54667e+02 -1.32348e+00 -1.31117e+00 -1.33579e+00 -1.31924e+00 -1.30034e+00 -1.33815e+00
1.51040e+05 7.55667e+02 -1.30107e+00 -1.27519e+00 -1.32695e+00 -1.31956e+00 -1.30030e+00 -1.33883e+00
1.51200e+05 7.56667e+02 -1.29667e+00 -1.26501e+00 -1.32832e+00 -1.31994e+00 -1.30029e+00 -1.33958e+00
1.51360e+05 7.56667e+02 -1.29667e+00 -1.26501e+00 -1.32832e+00 -1.32035e+00 -1.30030e+00 -1.34040e+00
1.51520e+05 7.57667e+02 -1.30382e+00 -1.28149e+00 -1.32615e+00 -1.32081e+00 -1.30034e+00 -1.34127e+00
1.51680e+05 7.58667e+02 -1.29441e+00 -1.26963e+00 -1.31919e+00 -1.32131e+00 -1.30041e+00 -1.34220e+00
1.51840e+05 7.59667e+02 -1.33406e+00 -1.26666e+00 -1.40146e+00 -1.32184e+00 -1.30051e+00 -1.34317e+00
1.52000e+05 7.60667e+02 -1.29565e+00 -1.25388e+00 -1.33743e+00 -1.32241e+00 -1.30062e+00 -1.34420e+00
1.52160e+05 7.60667e+02 -1.29565e+00 -1.25388e+00 -1.33743e+00 -1.32300e+00 -1.30076e+00 -1.34525e+00
1.52320e+05 7.61667e+02 -1.30673e+00 -1.26335e+00 -1.35011e+00 -1.32363e+00 -1.30092e+00 -1.34633e+00
1.52480e+05 7.62667e+02 -1.32217e+00 -1.27865e+00 -1.36568e+00 -1.32426e+00 -1.30109e+00 -1.34743e+00
1.52640e+05 7.63667e+02 -1.28557e+00 -1.24964e+00 -1.32150e+00 -1.32493e+00 -1.30130e+00 -1.34856e+00
1.52800e+05 7.64667e+02 -1.29094e+00 -1.26503e+00 -1.31685e+00 -1.32560e+00 -1.30151e+00 -1.34969e+00
1.52960e+05 7.64667e+02 -1.29094e+00 -1.26503e+00 -1.31685e+00 -1.32628e+00 -1.30174e+00 -1.35083e+00
1.53120e+05 7.65667e+02 -1.30734e+00 -1.29067e+00 -1.32401e+00 -1.32697e+00 -1.30198e+00 -1.35196e+00
1.53280e+05 7.66667e+02 -1.29879e+00 -1.28252e+00 -1.31506e+00 -1.32765e+00 -1.30222e+00 -1.35309e+00
1.53440e+05 7.67667e+02 -1.27555e+00 -1.24888e+00 -1.30222e+00 -1.32834e+00 -1.30248e+00 -1.35419e+00
1.53600e+05 7.68667e+02 -1.28317e+00 -1.27314e+00 -1.29320e+00 -1.32901e+00 -1.30275e+00 -1.35527e+00
1.53760e+05 7.68667e+02 -1.28317e+00 -1.27314e+00 -1.29320e+00 -1.32967e+00 -1.30303e+00 -1.35632e+00
1.53920e+05 7.69667e+02 -1.28321e+00 -1.25933e+00 -1.30708e+00 -1.33032e+00 -1.30330e+00 -1.35733e+00
1.54080e+05 7.70667e+02 -1.29173e+00 -1.28088e+00 -1.30259e+00 -1.33095e+00 -1.30359e+00 -1.35830e+00
1.54240e+05 7.71667e+02 -1.30579e+00 -1.27135e+00 -1.34023e+00 -1.33155e+00 -1.30387e+00 -1.35923e+00
1.54400e+05 7.72667e+02 -1.29190e+00 -1.24991e+00 -1.33389e+00 -1.33212e+00 -1.30415e+00 -1.36010e+00
1.54560e+05 7.72667e+02 -1.29190e+00 -1.24991e+00 -1.33389e+00 -1.33267e+00 -1.30443e+00 -1.36091e+00
1.54720e+05 7.73667e+02 -1.31653e+00 -1.28232e+00 -1.35074e+00 -1.33318e+00 -1.30471e+00 -1.36165e+00
1.54880e+05 7.74667e+02 -1.30782e+00 -1.29450e+00 -1.32114e+00 -1.33366e+00 -1.30499e+00 -1.36233e+00
1.55040e+05 7.75667e+02 -1.33012e+00 -1.31166e+00 -1.34858e+00 -1.33409e+00 -1.30525e+00 -1.36293e+00
1.55200e+05 7.76667e+02 -1.34223e+00 -1.32884e+00 -1.35563e+00 -1.33449e+00 -1.30551e+00 -1.36346e+00
1.55360e+05 7.76667e+02 -1.34223e+00 -1.32884e+00 -1.35563e+00 -1.33484e+00 -1.30576e+00 -1.36391e+00
1.55520e+05 7.77667e+02 -1.33366e+00 -1.32090e+00 -1.34642e+00 -1.33514e+00 -1.30600e+00 -1.36427e+00
1.55680e+05 7.78667e+02 -1.30441e+00 -1.28803e+00 -1.32079e+00 -1.33539e+00 -1.30623e+00 -1.36455e+00
1.55840e+05 7.79667e+02 -1.32250e+00 -1.30618e+00 -1.33881e+00 -1.33559e+00 -1.30645e+00 -1.36474e+00
1.56000e+05 7.80667e+02 -1.32829e+00 -1.32120e+00 -1.33537e+00 -1.33574e+00 -1.30665e+00 -1.36483e+00
1.56160e+05 7.80667e+02 -1.32829e+00 -1.32120e+00 -1.33537e+00 -1.33583e+00 -1.30683e+00 -1.36483e+00
1.56320e+05 7.81667e+02 -1.33171e+00 -1.30553e+00 -1.35788e+00 -1.33587e+00 -1.30699e+00 -1.36475e+00
1.56480e+05 7.82667e+02 -1.34460e+00 -1.29013e+00 -1.39908e+00 -1.33585e+00 -1.30714e+00 -1.36456e+00
1.56640e+05 7.83667e+02 -1.31098e+00 -1.28875e+00 -1.33321e+00 -1.33578e+00 -1.30726e+00 -1.36429e+00
1.56800e+05 7.84667e+02 -1.32444e+00 -1.27028e+00 -1.37860e+00 -1.33564e+00 -1.30736e+00 -1.36392e+00
1.56960e+05 7.84667e+02 -1.32444e+00 -1.27028e+00 -1.37860e+00 -1.33545e+00 -1.30744e+00 -1.36346e+00
1.57120e+05 7.85667e+02 -1.33618e+00 -1.28761e+00 -1.38474e+00 -1.33521e+00 -1.30749e+00 -1.36292e+00
1.57280e+05 7.86667e+02 -1.34364e+00 -1.30654e+00 -1.38074e+00 -1.33490e+00 -1.30752e+00 -1.36229e+00
1.57440e+05 7.87667e+02 -1.34463e+00 -1.31333e+00 -1.37593e+00 -1.33455e+00 -1.30752e+00 -1.36158e+00
1.57600e+05 7.88667e+02 -1.32049e+00 -1.27868e+00 -1.36230e+00 -1.33414e+00 -1.30750e+00 -1.36079e+00
1.57760e+05 7.88667e+02 -1.32049e+00 -1.27868e+00 -1.36230e+00 -1.33369e+00 -1.30745e+00 -1.35993e+00
1.57920e+05 7.89667e+02 -1.29394e+00 -1.26507e+00 -1.32282e+00 -1.33319e+00 -1.30738e+00 -1.35900e+00
1.58080e+05 7.90667e+02 -1.32168e+00 -1.28011e+00 -1.36325e+00 -1.33264e+00 -1.30728e+00 -1.35800e+00
1.58240e+05 7.91667e+02 -1.35820e+00 -1.31381e+00 -1.40259e+00 -1.33205e+00 -1.30716e+00 -1.35694e+00
1.58400e+05 7.92667e+02 -1.32687e+00 -1.29217e+00 -1.36157e+00 -1.33144e+00 -1.30703e+00 -1.35585e+00
1.58560e+05 7.92667e+02 -1.32687e+00 -1.29217e+00 -1.36157e+00 -1.33078e+00 -1.30687e+00 -1.35469e+00
1.58720e+05 7.93667e+02 -1.33708e+00 -1.29993e+00 -1.37422e+00 -1.33011e+00 -1.30669e+00 -1.35352e+00
1.58880e+05 7.94667e+02 -1.33867e+00 -1.28009e+00 -1.39726e+00 -1.32941e+00 -1.30651e+00 -1.35231e+00
1.59040e+05 7.95667e+02 -1.32286e+00 -1.28145e+00 -1.36427e+00 -1.32869e+00 -1.30631e+00 -1.35108e+00
1.59200e+05 7.96667e+02 -1.31249e+00 -1.26415e+00 -1.36083e+00 -1.32797e+00 -1.30610e+00 -1.34984e+00
1.59360e+05 7.96667e+02 -1.31249e+00 -1.26415e+00 -1.36083e+00 -1.32724e+00 -1.30588e+00 -1.34859e+00
1.59520e+05 7.97667e+02 -1.32842e+00 -1.26784e+00 -1.38900e+00 -1.32651e+00 -1.30566e+00 -1.34735e+00
1.59680e+05 7.98667e+02 -1.33861e+00 -1.29029e+00 -1.38693e+00 -1.32578e+00 -1.30543e+00 -1.34612e+00
1.59840e+05 7.99667e+02 -1.36489e+00 -1.28450e+00 -1.44528e+00 -1.32506e+00 -1.30520e+00 -1.34491e+00
1.60000e+05 8.00667e+02 -1.34802e+00 -1.29409e+00 -1.40196e+00 -1.32436e+00 -1.30497e+00 -1.34375e+00
1.60160e+05 8.00667e+02 -1.34802e+00 -1.29409e+00 -1.40196e+00 -1.32367e+00 -1.30474e+00 -1.34260e+00
1.60320e+05 8.01667e+02 -1.33927e+00 -1.29205e+00 -1.38649e+00 -1.32301e+00 -1.30451e+00 -1.34151e+00
1.60480e+05 8.02667e+02 -1.33833e+00 -1.30751e+00 -1.36915e+00 -1.32238e+00 -1.30429e+00 -1.34046e+00
1.60640e+05 8.03667e+02 -1.33179e+00 -1.29373e+00 -1.36985e+00 -1.32178e+00 -1.30407e+00 -1.33948e+00
1.60800e+05 8.04667e+02 -1.32154e+00 -1.28186e+00 -1.36122e+00 -1.32121e+00 -1.30386e+00 -1.33855e+00
1.60960e+05 8.04667e+02 -1.32154e+00 -1.28186e+00 -1.36122e+00 -1.32067e+00 -1.30365e+00 -1.33770e+00
1.61120e+05 8.05667e+02 -1.32160e+00 -1.27046e+00 -1.37273e+00 -1.32018e+00 -1.30345e+00 -1.33692e+00
1.61280e+05 8.06667e+02 -1.31845e+00 -1.28273e+00 -1.35417e+00 -1.31973e+00 -1.30325e+00 -1.33621e+00
1.61440e+05 8.07667e+02 -1.29909e+00 -1.26940e+00 -1.32878e+00 -1.31932e+00 -1.30307e+00 -1.33557e+00
1.61600e+05 8.08667e+02 -1.30830e+00 -1.28971e+00 -1.32690e+00 -1.31896e+00 -1.30289e+00 -1.33502e+00
1.61760e+05 8.08667e+02 -1.30830e+00 -1.28971e+00 -1.32690e+00 -1.31863e+00 -1.30272e+00 -1.33455e+00
1.61920e+05 8.09667e+02 -1.31508e+00 -1.27233e+00 -1.35783e+00 -1.31836e+00 -1.30256e+00 -1.33416e+00
1.62080e+05 8.10667e+02 -1.30404e+00 -1.26775e+00 -1.34033e+00 -1.31813e+00 -1.30240e+00 -1.33385e+00
1.62240e+05 8.11667e+02 -1.32396e+00 -1.29640e+00 -1.35152e+00 -1.31794e+00 -1.30226e+00 -1.33362e+00
1.62400e+05 8.12667e+02 -1.29958e+00 -1.27335e+00 -1.32581e+00 -1.31780e+00 -1.30212e+00 -1.33348e+00
1.62560e+05 8.12667e+02 -1.29958e+00 -1.27335e+00 -1.32581e+00 -1.31770e+00 -1.30199e+00 -1.33340e+00
1.62720e+05 8.13667e+02 -1.32755e+00 -1.28677e+00 -1.36833e+00 -1.31764e+00 -1.30186e+00 -1.33342e+00
1.62880e+05 8.14667e+02 -1.31189e+00 -1.28889e+00 -1.33489e+00 -1.31763e+00 -1.30175e+00 -1.33350e+00
1.63040e+05 8.15667e+02 -1.32058e+00 -1.28250e+00 -1.35866e+00 -1.31765e+00 -1.30165e+00 -1.33366e+00
1.63200e+05 8.16667e+02 -1.32409e+00 -1.29585e+00 -1.35232e+00 -1.31772e+00 -1.30154e+00 -1.33389e+00
1.63360e+05 8.16667e+02 -1.32409e+00 -1.29585e+00 -1.35232e+00 -1.31782e+00 -1.30144e+00 -1.33419e+00
1.63520e+05 8.17667e+02 -1.34608e+00 -1.32700e+00 -1.36515e+00 -1.31795e+00 -1.30134e+00 -1.33456e+00
1.63680e+05 8.18667e+02 -1.35975e+00 -1.34058e+00 -1.37892e+00 -1.31812e+00 -1.30124e+00 -1.33499e+00
1.63840e+05 8.19667e+02 -1.33019e+00 -1.29803e+00 -1.36235e+00 -1.31831e+00 -1.30113e+00 -1.33550e+00
1.64000e+05 8.20667e+02 -1.31825e+00 -1.27791e+00 -1.35860e+00 -1.31854e+00 -1.30103e+00 -1.33605e+00
1.64160e+05 8.20667e+02 -1.31825e+00 -1.27791e+00 -1.35860e+00 -1.31878e+00 -1.30091e+00 -1.33666e+00
1.64320e+05 8.21667e+02 -1.37413e+00 -1.32998e+00 -1.41829e+00 -1.31905e+00 -1.30078e+00 -1.33732e+00
1.64480e+05 8.22667e+02 -1.32066e+00 -1.28767e+00 -1.35365e+00 -1.31934e+00 -1.30065e+00 -1.33802e+00
1.64640e+05 8.23667e+02 -1.33764e+00 -1.29949e+00 -1.37580e+00 -1.31964e+00 -1.30051e+00 -1.33877e+00
1.64800e+05 8.24667e+02 -1.29614e+00 -1.27364e+00 -1.31864e+00 -1.31995e+00 -1.30036e+00 -1.33955e+00
1.64960e+05 8.24667e+02 -1.29614e+00 -1.27364e+00 -1.31864e+00 -1.32028e+00 -1.30019e+00 -1.34036e+00
1.65120e+05 8.25667e+02 -1.32655e+00 -1.30640e+00 -1.34670e+00 -1.32060e+00 -1.30001e+00 -1.34120e+00
1.65280e+05 8.26667e+02 -1.33620e+00 -1.31355e+00 -1.35885e+00 -1.32093e+00 -1.29982e+00 -1.34205e+00
1.65440e+05 8.27667e+02 -1.34900e+00 -1.31146e+00 -1.38654e+00 -1.32126e+00 -1.29961e+00 -1.34291e+00
1.65600e+05 8.28667e+02 -1.33563e+00 -1.28949e+00 -1.38177e+00 -1.32159e+00 -1.29939e+00 -1.34379e+00
1.65760e+05 8.28667e+02 -1.33563e+00 -1.28949e+00 -1.38177e+00 -1.32190e+00 -1.29916e+00 -1.34465e+00
1.65920e+05 8.29667e+02 -1.30872e+00 -1.29191e+00 -1.32554e+00 -1.32221e+00 -1.29891e+00 -1.34551e+00
1.66080e+05 8.30667e+02 -1.31746e+00 -1.27522e+00 -1.35969e+00 -1.32251e+00 -1.29866e+00 -1.34636e+00
1.66240e+05 8.31667e+02 -1.30418e+00 -1.26127e+00 -1.34710e+00 -1.32279e+00 -1.29840e+00 -1.34718e+00
1.66400e+05 8.32667e+02 -1.32163e+00 -1.28956e+00 -1.35369e+00 -1.32306e+00 -1.29813e+00 -1.34799e+00
1.66560e+05 8.32667e+02 -1.32163e+00 -1.28956e+00 -1.35369e+00 -1.32332e+00 -1.29787e+00 -1.34878e+00
1.66720e+05 8.33667e+02 -1.30314e+00 -1.24850e+00 -1.35778e+00 -1.32356e+00 -1.29760e+00 -1.34952e+00
1.66880e+05 8.34667e+02 -1.32055e+00 -1.26820e+00 -1.37291e+00 -1.32379e+00 -1.29734e+00 -1.35024e+00
1.67040e+05 8.35667e+02 -1.32084e+00 -1.25113e+00 -1.39054e+00 -1.32400e+00 -1.29707e+00 -1.35092e+00
1.67200e+05 8.36667e+02 -1.32291e+00 -1.27708e+00 -1.36874e+00 -1.32419e+00 -1.29681e+00 -1.35156e+00
1.67360e+05 8.36667e+02 -1.32291e+00 -1.27708e+00 -1.36874e+00 -1.32437e+00 -1.29657e+00 -1.35216e+00
1.67520e+05 8.37667e+02 -1.31708e+00 -1.26738e+00 -1.36678e+00 -1.32452e+00 -1.29633e+00 -1.35271e+00
1.67680e+05 8.38667e+02 -1.34167e+00 -1.28857e+00 -1.39478e+00 -1.32467e+00 -1.29611e+00 -1.35323e+00
1.67840e+05 8.39667e+02 -1.34113e+00 -1.29953e+00 -1.38274e+00 -1.32481e+00 -1.29590e+00 -1.35371e+00
1.68000e+05 8.40667e+02 -1.32830e+00 -1.29586e+00 -1.36075e+00 -1.32493e+00 -1.29571e+00 -1.35415e+00
1.68160e+05 8.40667e+02 -1.32830e+00 -1.29586e+00 -1.36075e+00 -1.32504e+00 -1.29554e+00 -1.35455e+00
1.68320e+05 8.41667e+02 -1.33103e+00 -1.29303e+00 -1.36903e+00 -1.32514e+00 -1.29538e+00 -1.35490e+00
1.68480e+05 8.42667e+02 -1.32028e+00 -1.27869e+00 -1.36186e+00 -1.32524e+00 -1.29525e+00 -1.35523e+00
1.68640e+05 8.43667e+02 -1.31330e+00 -1.26573e+00 -1.36088e+00 -1.32532e+00 -1.29513e+00 -1.35552e+00
1.68800e+05 8.44667e+02 -1.30638e+00 -1.26674e+00 -1.34602e+00 -1.32541e+00 -1.29504e+00 -1.35578e+00
1.68960e+05 8.44667e+02 -1.30638e+00 -1.26674e+00 -1.34602e+00 -1.32548e+00 -1.29496e+00 -1.35599e+00
1.69120e+05 8.45667e+02 -1.33413e+00 -1.28306e+00 -1.38520e+00 -1.32555e+00 -1.29490e+00 -1.35619e+00
1.69280e+05 8.46667e+02 -1.32653e+00 -1.27264e+00 -1.38041e+00 -1.32561e+00 -1.29486e+00 -1.35636e+00
1.69440e+05 8.47667e+02 -1.30563e+00 -1.24224e+00 -1.36903e+00 -1.32567e+00 -1.29484e+00 -1.35650e+00
1.69600e+05 8.48667e+02 -1.30095e+00 -1.25401e+00 -1.34789e+00 -1.32572e+00 -1.29483e+00 -1.35662e+00
1.69760e+05 8.48667e+02 -1.30095e+00 -1.25401e+00 -1.34789e+00 -1.32578e+00 -1.29483e+00 -1.35672e+00
1.69920e+05 8.49667e+02 -1.34015e+00 -1.30038e+00 -1.37993e+00 -1.32582e+00 -1.29484e+00 -1.35679e+00
1.70080e+05 8.50667e+02 -1.32180e+00 -1.30224e+00 -1.34136e+00 -1.32586e+00 -1.29486e+00 -1.35686e+00
1.70240e+05 8.51667e+02 -1.28796e+00 -1.24603e+00 -1.32989e+00 -1.32590e+00 -1.29488e+00 -1.35691e+00
1.70400e+05 8.52667e+02 -1.32940e+00 -1.31256e+00 -1.34625e+00 -1.32593e+00 -1.29491e+00 -1.35695e+00
1.70560e+05 8.52667e+02 -1.32940e+00 -1.31256e+00 -1.34625e+00 -1.32596e+00 -1.29495e+00 -1.35698e+00
1.70720e+05 8.53667e+02 -1.31920e+00 -1.29171e+00 -1.34669e+00 -1.32598e+00 -1.29497e+00 -1.35699e+00
1.70880e+05 8.54667e+02 -1.32887e+00 -1.28455e+00 -1.37319e+00 -1.32600e+00 -1.29499e+00 -1.35701e+00
1.71040e+05 8.55667e+02 -1.32171e+00 -1.29549e+00 -1.34793e+00 -1.32602e+00 -1.29501e+00 -1.35702e+00
1.71200e+05 8.56667e+02 -1.32225e+00 -1.29689e+00 -1.34762e+00 -1.32603e+00 -1.29501e+00 -1.35704e+00
1.71360e+05 8.56667e+02 -1.32225e+00 -1.29689e+00 -1.34762e+00 -1.32603e+00 -1.29501e+00 -1.35705e+00
1.71520e+05 8.57667e+02 -1.31229e+00 -1.29772e+00 -1.32686e+00 -1.32603e+00 -1.29500e+00 -1.35706e+00
1.71680e+05 8.58667e+02 -1.33280e+00 -1.30755e+00 -1.35805e+00 -1.32602e+00 -1.29496e+00 -1.35708e+00
1.71840e+05 8.59667e+02 -1.30626e+00 -1.26992e+00 -1.34260e+00 -1.32601e+00 -1.29492e+00 -1.35710e+00
1.72000e+05 8.60667e+02 -1.34652e+00 -1.30242e+00 -1.39062e+00 -1.32599e+00 -1.29485e+00 -1.35714e+00
1.72160e+05 8.60667e+02 -1.34652e+00 -1.30242e+00 -1.39062e+00 -1.32597e+00 -1.29477e+00 -1.35717e+00
1.72320e+05 8.61667e+02 -1.31194e+00 -1.26836e+00 -1.35552e+00 -1.32594e+00 -1.29467e+00 -1.35721e+00
1.72480e+05 8.62667e+02 -1.30219e+00 -1.25560e+00 -1.34877e+00 -1.32591e+00 -1.29455e+00 -1.35727e+00
1.72640e+05 8.63667e+02 -1.33804e+00 -1.31776e+00 -1.35833e+00 -1.32587e+00 -1.29441e+00 -1.35732e+00
1.72800e+05 8.64667e+02 -1.37279e+00 -1.34669e+00 -1.39890e+00 -1.32582e+00 -1.29425e+00 -1.35739e+00
1.72960e+05 8.64667e+02 -1.37279e+00 -1.34669e+00 -1.39890e+00 -1.32577e+00 -1.29407e+00 -1.35747e+00
1.73120e+05 8.65667e+02 -1.33762e+00 -1.30834e+00 -1.36690e+00 -1.32571e+00 -1.29388e+00 -1.35755e+00
1.73280e+05 8.66667e+02 -1.31958e+00 -1.30052e+00 -1.33865e+00 -1.32565e+00 -1.29366e+00 -1.35764e+00
1.73440e+05 8.67667e+02 -1.29339e+00 -1.28038e+00 -1.30641e+00 -1.32558e+00 -1.29343e+00 -1.35774e+00
1.73600e+05 8.68667e+02 -1.31349e+00 -1.29952e+00 -1.32746e+00 -1.32551e+00 -1.29318e+00 -1.35783e+00
1.73760e+05 8.68667e+02 -1.31349e+00 -1.29952e+00 -1.32746e+00 -1.32543e+00 -1.29292e+00 -1.35793e+00
1.73920e+05 8.69667e+02 -1.31936e+00 -1.28416e+00 -1.35456e+00 -1.32534e+00 -1.29265e+00 -1.35802e+00
1.74080e+05 8.70667e+02 -1.33878e+00 -1.29886e+00 -1.37871e+00 -1.32525e+00 -1.29237e+00 -1.35812e+00
1.74240e+05 8.71667e+02 -1.36010e+00 -1.28546e+00 -1.43475e+00 -1.32515e+00 -1.29209e+00 -1.35821e+00
1.74400e+05 8.72667e+02 -1.38400e+00 -1.30190e+00 -1.46610e+00 -1.32505e+00 -1.29179e+00 -1.35830e+00
1.74560e+05 8.72667e+02 -1.38400e+00 -1.30190e+00 -1.46610e+00 -1.32494e+00 -1.29151e+00 -1.35837e+00
1.74720e+05 8.73667e+02 -1.33638e+00 -1.29687e+00 -1.37589e+00 -1.32483e+00 -1.29121e+00 -1.35845e+00
1.74880e+05 8.74667e+02 -1.34940e+00 -1.32244e+00 -1.37636e+00 -1.32472e+00 -1.29093e+00 -1.35850e+00
1.75040e+05 8.75667e+02 -1.33787e+00 -1.31482e+00 -1.36093e+00 -1.32460e+00 -1.29065e+00 -1.35855e+00
1.75200e+05 8.76667e+02 -1.35307e+00 -1.32685e+00 -1.37929e+00 -1.32448e+00 -1.29038e+00 -1.35858e+00
1.75360e+05 8.76667e+02 -1.35307e+00 -1.32685e+00 -1.37929e+00 -1.32436e+00 -1.29013e+00 -1.35859e+00
1.75520e+05 8.77667e+02 -1.33737e+00 -1.31070e+00 -1.36405e+00 -1.32424e+00 -1.28989e+00 -1.35858e+00
1.75680e+05 8.78667e+02 -1.33628e+00 -1.30344e+00 -1.36913e+00 -1.32411e+00 -1.28966e+00 -1.35857e+00
1.75840e+05 8.79667e+02 -1.34579e+00 -1.31482e+00 -1.37676e+00 -1.32399e+00 -1.28946e+00 -1.35852e+00
1.76000e+05 8.80667e+02 -1.33454e+00 -1.30489e+00 -1.36419e+00 -1.32388e+00 -1.28929e+00 -1.35846e+00
1.76160e+05 8.80667e+02 -1.33454e+00 -1.30489e+00 -1.36419e+00 -1.32376e+00 -1.28913e+00 -1.35839e+00
1.76320e+05 8.81667e+02 -1.35312e+00 -1.30664e+00 -1.39959e+00 -1.32365e+00 -1.28900e+00 -1.35830e+00
1.76480e+05 8.82667e+02 -1.34282e+00 -1.32693e+00 -1.35871e+00 -1.32354e+00 -1.28890e+00 -1.35818e+00
1.76640e+05 8.83667e+02 -1.34352e+00 -1.30280e+00 -1.38424e+00 -1.32344e+00 -1.28884e+00 -1.35805e+00
1.76800e+05 8.84667e+02 -1.35003e+00 -1.28410e+00 -1.41595e+00 -1.32335e+00 -1.28880e+00 -1.35791e+00
1.76960e+05 8.84667e+02 -1.35003e+00 -1.28410e+00 -1.41595e+00 -1.32327e+00 -1.28879e+00 -1.35775e+00
1.77120e+05 8.85667e+02 -1.34122e+00 -1.28030e+00 -1.40215e+00 -1.32319e+00 -1.28881e+00 -1.35758e+00
1.77280e+05 8.86667e+02 -1.32847e+00 -1.26884e+00 -1.38811e+00 -1.32313e+00 -1.28887e+00 -1.35739e+00
1.77440e+05 8.87667e+02 -1.32045e+00 -1.28105e+00 -1.35984e+00 -1.32308e+00 -1.28897e+00 -1.35719e+00
1.77600e+05 8.88667e+02 -1.34059e+00 -1.31004e+00 -1.37113e+00 -1.32305e+00 -1.28910e+00 -1.35700e+00
1.77760e+05 8.88667e+02 -1.34059e+00 -1.31004e+00 -1.37113e+00 -1.32303e+00 -1.28926e+00 -1.35680e+00
1.77920e+05 8.89667e+02 -1.33012e+00 -1.30418e+00 -1.35605e+00 -1.32302e+00 -1.28945e+00 -1.35659e+00
1.78080e+05 8.90667e+02 -1.33956e+00 -1.28930e+00 -1.38982e+00 -1.32303e+00 -1.28968e+00 -1.35638e+00
1.78240e+05 8.91667e+02 -1.35223e+00 -1.31817e+00 -1.38629e+00 -1.32307e+00 -1.28995e+00 -1.35619e+00
1.78400e+05 8.92667e+02 -1.33834e+00 -1.27006e+00 -1.40662e+00 -1.32312e+00 -1.29024e+00 -1.35600e+00
1.78560e+05 8.92667e+02 -1.33834e+00 -1.27006e+00 -1.40662e+00 -1.32319e+00 -1.29056e+00 -1.35582e+00
1.78720e+05 8.93667e+02 -1.33437e+00 -1.27905e+00 -1.38969e+00 -1.32329e+00 -1.29091e+00 -1.35566e+00
1.78880e+05 8.94667e+02 -1.33861e+00 -1.28863e+00 -1.38860e+00 -1.32340e+00 -1.29129e+00 -1.35551e+00
1.79040e+05 8.95667e+02 -1.32606e+00 -1.30830e+00 -1.34382e+00 -1.32354e+00 -1.29170e+00 -1.35539e+00
1.79200e+05 8.96667e+02 -1.31447e+00 -1.26551e+00 -1.36344e+00 -1.32371e+00 -1.29213e+00 -1.35528e+00
1.79360e+05 8.96667e+02 -1.31447e+00 -1.26551e+00 -1.36344e+00 -1.32389e+00 -1.29257e+00 -1.35520e+00
1.79520e+05 8.97667e+02 -1.31011e+00 -1.26471e+00 -1.35552e+00 -1.32409e+00 -1.29304e+00 -1.35515e+00
1.79680e+05 8.98667e+02 -1.31673e+00 -1.27597e+00 -1.35750e+00 -1.32432e+00 -1.29351e+00 -1.35513e+00
1.79840e+05 8.99667e+02 -1.29811e+00 -1.25726e+00 -1.33897e+00 -1.32458e+00 -1.29400e+00 -1.35515e+00
1.80000e+05 9.00667e+02 -1.33263e+00 -1.27778e+00 -1.38748e+00 -1.32485e+00 -1.29451e+00 -1.35519e+00
1.80160e+05 9.00667e+02 -1.33263e+00 -1.27778e+00 -1.38748e+00 -1.32514e+00 -1.29501e+00 -1.35528e+00
1.80320e+05 9.01667e+02 -1.31619e+00 -1.27448e+00 -1.35790e+00 -1.32546e+00 -1.29552e+00 -1.35540e+00
1.80480e+05 9.02667e+02 -1.31162e+00 -1.26457e+00 -1.35867e+00 -1.32578e+00 -1.29602e+00 -1.35555e+00
1.80640e+05 9.03667e+02 -1.31117e+00 -1.27196e+00 -1.35038e+00 -1.32613e+00 -1.29652e+00 -1.35574e+00
1.80800e+05 9.04667e+02 -1.31164e+00 -1.26808e+00 -1.35520e+00 -1.32649e+00 -1.29703e+00 -1.35595e+00
1.80960e+05 9.04667e+02 -1.31164e+00 -1.26808e+00 -1.35520e+00 -1.32686e+00 -1.29751e+00 -1.35621e+00
1.81120e+05 9.05667e+02 -1.30794e+00 -1.28587e+00 -1.33001e+00 -1.32725e+00 -1.29799e+00 -1.35650e+00
1.81280e+05 9.06667e+02 -1.31785e+00 -1.28260e+00 -1.35310e+00 -1.32764e+00 -1.29846e+00 -1.35682e+00
1.81440e+05 9.07667e+02 -1.32171e+00 -1.28808e+00 -1.35533e+00 -1.32803e+00 -1.29891e+00 -1.35716e+00
1.81600e+05 9.08667e+02 -1.32077e+00 -1.26886e+00 -1.37268e+00 -1.32844e+00 -1.29934e+00 -1.35753e+00
1.81760e+05 9.08667e+02 -1.32077e+00 -1.26886e+00 -1.37268e+00 -1.32884e+00 -1.29976e+00 -1.35793e+00
1.81920e+05 9.09667e+02 -1.30545e+00 -1.28130e+00 -1.32959e+00 -1.32925e+00 -1.30015e+00 -1.35834e+00
1.82080e+05 9.10667e+02 -1.29281e+00 -1.23817e+00 -1.34745e+00 -1.32965e+00 -1.30053e+00 -1.35877e+00
1.82240e+05 9.11667e+02 -1.31268e+00 -1.26403e+00 -1.36133e+00 -1.33004e+00 -1.30086e+00 -1.35922e+00
1.82400e+05 9.12667e+02 -1.31305e+00 -1.27917e+00 -1.34693e+00 -1.33043e+00 -1.30118e+00 -1.35968e+00
1.82560e+05 9.12667e+02 -1.31305e+00 -1.27917e+00 -1.34693e+00 -1.33081e+00 -1.30147e+00 -1.36014e+00
1.82720e+05 9.13667e+02 -1.32508e+00 -1.31196e+00 -1.33819e+00 -1.33117e+00 -1.30173e+00 -1.36061e+00
1.82880e+05 9.14667e+02 -1.31368e+00 -1.28047e+00 -1.34689e+00 -1.33152e+00 -1.30196e+00 -1.36108e+00
1.83040e+05 9.15667e+02 -1.32539e+00 -1.30881e+00 -1.34197e+00 -1.33185e+00 -1.30216e+00 -1.36154e+00
1.83200e+05 9.16667e+02 -1.33971e+00 -1.28845e+00 -1.39096e+00 -1.33216e+00 -1.30232e+00 -1.36200e+00
1.83360e+05 9.16667e+02 -1.33971e+00 -1.28845e+00 -1.39096e+00 -1.33244e+00 -1.30245e+00 -1.36243e+00
1.83520e+05 9.17667e+02 -1.35744e+00 -1.31034e+00 -1.40454e+00 -1.33271e+00 -1.30255e+00 -1.36287e+00
1.83680e+05 9.18667e+02 -1.33228e+00 -1.30571e+00 -1.35885e+00 -1.33295e+00 -1.30261e+00 -1.36328e+00
1.83840e+05 9.19667e+02 -1.31231e+00 -1.26550e+00 -1.35912e+00 -1.33315e+00 -1.30263e+00 -1.36367e+00
1.84000e+05 9.20667e+02 -1.33417e+00 -1.29766e+00 -1.37068e+00 -1.33333e+00 -1.30261e+00 -1.36405e+00
1.84160e+05 9.20667e+02 -1.33417e+00 -1.29766e+00 -1.37068e+00 -1.33347e+00 -1.30256e+00 -1.36439e+00
1.84320e+05 9.21667e+02 -1.35575e+00 -1.32801e+00 -1.38349e+00 -1.33359e+00 -1.30247e+00 -1.36470e+00
1.84480e+05 9.22667e+02 -1.32496e+00 -1.26677e+00 -1.38315e+00 -1.33367e+00 -1.30234e+00 -1.36499e+00
1.84640e+05 9.23667e+02 -1.31882e+00 -1.29344e+00 -1.34420e+00 -1.33371e+00 -1.30218e+00 -1.36524e+00
1.84800e+05 9.24667e+02 -1.31305e+00 -1.27885e+00 -1.34726e+00 -1.33372e+00 -1.30197e+00 -1.36546e+00
1.84960e+05 9.24667e+02 -1.31305e+00 -1.27885e+00 -1.34726e+00 -1.33369e+00 -1.30174e+00 -1.36565e+00
1.85120e+05 9.25667e+02 -1.32537e+00 -1.29483e+00 -1.35591e+00 -1.33363e+00 -1.30147e+00 -1.36580e+00
1.85280e+05 9.26667e+02 -1.30676e+00 -1.26416e+00 -1.34935e+00 -1.33354e+00 -1.30116e+00 -1.36591e+00
1.85440e+05 9.27667e+02 -1.31128e+00 -1.27420e+00 -1.34836e+00 -1.33341e+00 -1.30083e+00 -1.36598e+00
1.85600e+05 9.28667e+02 -1.31808e+00 -1.27343e+00 -1.36273e+00 -1.33325e+00 -1.30047e+00 -1.36603e+00
1.85760e+05 9.28667e+02 -1.31808e+00 -1.27343e+00 -1.36273e+00 -1.33306e+00 -1.30008e+00 -1.36603e+00
1.85920e+05 9.29667e+02 -1.33198e+00 -1.29059e+00 -1.37338e+00 -1.33283e+00 -1.29967e+00 -1.36599e+00
1.86080e+05 9.30667e+02 -1.31019e+00 -1.27459e+00 -1.34579e+00 -1.33258e+00 -1.29924e+00 -1.36592e+00
1.86240e+05 9.31667e+02 -1.31511e+00 -1.29770e+00 -1.33252e+00 -1.33231e+00 -1.29880e+00 -1.36581e+00
1.86400e+05 9.32667e+02 -1.30673e+00 -1.25738e+00 -1.35608e+00 -1.33201e+00 -1.29835e+00 -1.36567e+00
1.86560e+05 9.32667e+02 -1.30673e+00 -1.25738e+00 -1.35608e+00 -1.33169e+00 -1.29788e+00 -1.36550e+00
1.86720e+05 9.33667e+02 -1.30653e+00 -1.27043e+00 -1.34262e+00 -1.33135e+00 -1.29741e+00 -1.36530e+00
1.86880e+05 9.34667e+02 -1.31576e+00 -1.24514e+00 -1.38638e+00 -1.33101e+00 -1.29694e+00 -1.36508e+00
1.87040e+05 9.35667e+02 -1.32355e+00 -1.29453e+00 -1.35257e+00 -1.33065e+00 -1.29647e+00 -1.36482e+00
1.87200e+05 9.36667e+02 -1.30900e+00 -1.27291e+00 -1.34508e+00 -1.33028e+00 -1.29601e+00 -1.36455e+00
1.87360e+05 9.36667e+02 -1.30900e+00 -1.27291e+00 -1.34508e+00 -1.32990e+00 -1.29556e+00 -1.36424e+00
1.87520e+05 9.37667e+02 -1.31473e+00 -1.28553e+00 -1.34393e+00 -1.32952e+00 -1.29511e+00 -1.36393e+00
1.87680e+05 9.38667e+02 -1.30722e+00 -1.27766e+00 -1.33678e+00 -1.32915e+00 -1.29469e+00 -1.36360e+00
1.87840e+05 9.39667e+02 -1.32182e+00 -1.28406e+00 -1.35958e+00 -1.32877e+00 -1.29428e+00 -1.36326e+00
1.88000e+05 9.40667e+02 -1.31020e+00 -1.26221e+00 -1.35820e+00 -1.32840e+00 -1.29390e+00 -1.36290e+00
1.88160e+05 9.40667e+02 -1.31020e+00 -1.26221e+00 -1.35820e+00 -1.32804e+00 -1.29354e+00 -1.36255e+00
1.88320e+05 9.41667e+02 -1.34737e+00 -1.31349e+00 -1.38125e+00 -1.32768e+00 -1.29319e+00 -1.36217e+00
1.88480e+05 9.42667e+02 -1.32601e+00 -1.29892e+00 -1.35311e+00 -1.32734e+00 -1.29288e+00 -1.36180e+00
1.88640e+05 9.43667e+02 -1.30297e+00 -1.27532e+00 -1.33062e+00 -1.32701e+00 -1.29259e+00 -1.36143e+00
1.88800e+05 9.44667e+02 -1.29998e+00 -1.27844e+00 -1.32151e+00 -1.32669e+00 -1.29232e+00 -1.36106e+00
1.88960e+05 9.44667e+02 -1.29998e+00 -1.27844e+00 -1.32151e+00 -1.32638e+00 -1.29207e+00 -1.36069e+00
1.89120e+05 9.45667e+02 -1.31682e+00 -1.26886e+00 -1.36477e+00 -1.32609e+00 -1.29186e+00 -1.36033e+00
1.89280e+05 9.46667e+02 -1.29758e+00 -1.27757e+00 -1.31759e+00 -1.32581e+00 -1.29165e+00 -1.35997e+00
1.89440e+05 9.47667e+02 -1.29344e+00 -1.26117e+00 -1.32571e+00 -1.32555e+00 -1.29148e+00 -1.35962e+00
1.89600e+05 9.48667e+02 -1.29178e+00 -1.25526e+00 -1.32829e+00 -1.32529e+00 -1.29132e+00 -1.35927e+00
1.89760e+05 9.48667e+02 -1.29178e+00 -1.25526e+00 -1.32829e+00 -1.32505e+00 -1.29117e+00 -1.35892e+00
1.89920e+05 9.49667e+02 -1.31337e+00 -1.27575e+00 -1.35098e+00 -1.32482e+00 -1.29104e+00 -1.35860e+00
1.90080e+05 9.50667e+02 -1.29490e+00 -1.25209e+00 -1.33771e+00 -1.32460e+00 -1.29092e+00 -1.35828e+00
1.90240e+05 9.51667e+02 -1.30783e+00 -1.27188e+00 -1.34377e+00 -1.32439e+00 -1.29082e+00 -1.35796e+00
1.90400e+05 9.52667e+02 -1.29327e+00 -1.26782e+00 -1.31873e+00 -1.32419e+00 -1.29072e+00 -1.35766e+00
1.90560e+05 9.52667e+02 -1.29327e+00 -1.26782e+00 -1.31873e+00 -1.32399e+00 -1.29062e+00 -1.35736e+00
1.90720e+05 9.53667e+02 -1.29985e+00 -1.26809e+00 -1.33161e+00 -1.32381e+00 -1.29054e+00 -1.35708e+00
1.90880e+05 9.54667e+02 -1.30412e+00 -1.27068e+00 -1.33756e+00 -1.32363e+00 -1.29045e+00 -1.35681e+00
1.91040e+05 9.55667e+02 -1.28696e+00 -1.26918e+00 -1.30473e+00 -1.32345e+00 -1.29037e+00 -1.35654e+00
1.91200e+05 9.56667e+02 -1.32127e+00 -1.30418e+00 -1.33836e+00 -1.32328e+00 -1.29028e+00 -1.35627e+00
1.91360e+05 9.56667e+02 -1.32127e+00 -1.30418e+00 -1.33836e+00 -1.32311e+00 -1.29019e+00 -1.35603e+00
1.91520e+05 9.57667e+02 -1.31520e+00 -1.29556e+00 -1.33483e+00 -1.32294e+00 -1.29010e+00 -1.35578e+00
1.91680e+05 9.58667e+02 -1.29384e+00 -1.28345e+00 -1.30423e+00 -1.32278e+00 -1.29001e+00 -1.35555e+00
1.91840e+05 9.59667e+02 -1.30940e+00 -1.28288e+00 -1.33591e+00 -1.32261e+00 -1.28991e+00 -1.35531e+00
1.92000e+05 9.60667e+02 -1.32571e+00 -1.30764e+00 -1.34379e+00 -1.32244e+00 -1.28980e+00 -1.35508e+00
1.92160e+05 9.60667e+02 -1.32571e+00 -1.30764e+00 -1.34379e+00 -1.32227e+00 -1.28968e+00 -1.35486e+00
1.92320e+05 9.61667e+02 -1.30293e+00 -1.27627e+00 -1.32959e+00 -1.32210e+00 -1.28956e+00 -1.35463e+00
1.92480e+05 9.62667e+02 -1.28027e+00 -1.24027e+00 -1.32027e+00 -1.32192e+00 -1.28943e+00 -1.35441e+00
1.92640e+05 9.63667e+02 -1.32282e+00 -1.29156e+00 -1.35409e+00 -1.32174e+00 -1.28929e+00 -1.35419e+00
1.92800e+05 9.64667e+02 -1.32973e+00 -1.30798e+00 -1.35147e+00 -1.32156e+00 -1.28915e+00 -1.35396e+00
1.92960e+05 9.64667e+02 -1.32973e+00 -1.30798e+00 -1.35147e+00 -1.32136e+00 -1.28899e+00 -1.35373e+00
1.93120e+05 9.65667e+02 -1.30887e+00 -1.28811e+00 -1.32962e+00 -1.32116e+00 -1.28884e+00 -1.35349e+00
1.93280e+05 9.66667e+02 -1.28640e+00 -1.27003e+00 -1.30276e+00 -1.32096e+00 -1.28866e+00 -1.35325e+00
1.93440e+05 9.67667e+02 -1.30978e+00 -1.30130e+00 -1.31827e+00 -1.32074e+00 -1.28849e+00 -1.35300e+00
1.93600e+05 9.68667e+02 -1.30562e+00 -1.25636e+00 -1.35487e+00 -1.32052e+00 -1.28829e+00 -1.35274e+00
1.93760e+05 9.68667e+02 -1.30562e+00 -1.25636e+00 -1.35487e+00 -1.32029e+00 -1.28811e+00 -1.35247e+00
1.93920e+05 9.69667e+02 -1.30975e+00 -1.28386e+00 -1.33564e+00 -1.32004e+00 -1.28791e+00 -1.35218e+00
1.94080e+05 9.70667e+02 -1.31785e+00 -1.29773e+00 -1.33798e+00 -1.31979e+00 -1.28770e+00 -1.35188e+00
1.94240e+05 9.71667e+02 -1.31541e+00 -1.28862e+00 -1.34221e+00 -1.31953e+00 -1.28748e+00 -1.35157e+00
1.94400e+05 9.72667e+02 -1.31159e+00 -1.27337e+00 -1.34980e+00 -1.31925e+00 -1.28727e+00 -1.35123e+00
1.94560e+05 9.72667e+02 -1.31159e+00 -1.27337e+00 -1.34980e+00 -1.31897e+00 -1.28706e+00 -1.35088e+00
1.94720e+05 9.73667e+02 -1.29655e+00 -1.24049e+00 -1.35260e+00 -1.31868e+00 -1.28684e+00 -1.35051e+00
1.94880e+05 9.74667e+02 -1.29654e+00 -1.26854e+00 -1.32455e+00 -1.31837e+00 -1.28663e+00 -1.35012e+00
1.95040e+05 9.75667e+02 -1.31378e+00 -1.27158e+00 -1.35599e+00 -1.31806e+00 -1.28641e+00 -1.34972e+00
1.95200e+05 9.76667e+02 -1.31036e+00 -1.28775e+00 -1.33296e+00 -1.31774e+00 -1.28620e+00 -1.34929e+00
1.95360e+05 9.76667e+02 -1.31036e+00 -1.28775e+00 -1.33296e+00 -1.31741e+00 -1.28599e+00 -1.34884e+00
1.95520e+05 9.77667e+02 -1.29112e+00 -1.23792e+00 -1.34432e+00 -1.31708e+00 -1.28578e+00 -1.34837e+00
1.95680e+05 9.78667e+02 -1.32155e+00 -1.30505e+00 -1.33805e+00 -1.31674e+00 -1.28559e+00 -1.34789e+00
1.95840e+05 9.79667e+02 -1.32079e+00 -1.30631e+00 -1.33527e+00 -1.31639e+00 -1.28540e+00 -1.34738e+00
1.96000e+05 9.80667e+02 -1.35457e+00 -1.33375e+00 -1.37539e+00 -1.31605e+00 -1.28523e+00 -1.34687e+00
1.96160e+05 9.80667e+02 -1.35457e+00 -1.33375e+00 -1.37539e+00 -1.31569e+00 -1.28505e+00 -1.34633e+00
1.96320e+05 9.81667e+02 -1.32965e+00 -1.27436e+00 -1.38494e+00 -1.31534e+00 -1.28490e+00 -1.34578e+00
1.96480e+05 9.82667e+02 -1.35614e+00 -1.28148e+00 -1.43080e+00 -1.31500e+00 -1.28476e+00 -1.34523e+00
1.96640e+05 9.83667e+02 -1.32523e+00 -1.26344e+00 -1.38702e+00 -1.31465e+00 -1.28463e+00 -1.34467e+00
1.96800e+05 9.84667e+02 -1.33934e+00 -1.30683e+00 -1.37184e+00 -1.31430e+00 -1.28451e+00 -1.34409e+00
1.96960e+05 9.84667e+02 -1.33934e+00 -1.30683e+00 -1.37184e+00 -1.31396e+00 -1.28440e+00 -1.34352e+00
1.97120e+05 9.85667e+02 -1.35533e+00 -1.30538e+00 -1.40528e+00 -1.31362e+00 -1.28431e+00 -1.34294e+00
1.97280e+05 9.86667e+02 -1.32375e+00 -1.27350e+00 -1.37400e+00 -1.31329e+00 -1.28423e+00 -1.34236e+00
1.97440e+05 9.87667e+02 -1.30961e+00 -1.25615e+00 -1.36307e+00 -1.31297e+00 -1.28416e+00 -1.34178e+00
1.97600e+05 9.88667e+02 -1.36162e+00 -1.30251e+00 -1.42073e+00 -1.31265e+00 -1.28410e+00 -1.34120e+00
1.97760e+05 9.88667e+02 -1.36162e+00 -1.30251e+00 -1.42073e+00 -1.31235e+00 -1.28405e+00 -1.34064e+00
1.97920e+05 9.89667e+02 -1.31581e+00 -1.27983e+00 -1.35179e+00 -1.31206e+00 -1.28403e+00 -1.34009e+00
1.98080e+05 9.90667e+02 -1.32118e+00 -1.28776e+00 -1.35460e+00 -1.31177e+00 -1.28400e+00 -1.33953e+00
1.98240e+05 9.91667e+02 -1.32006e+00 -1.30449e+00 -1.33563e+00 -1.31149e+00 -1.28399e+00 -1.33900e+00
1.98400e+05 9.92667e+02 -1.34011e+00 -1.29880e+00 -1.38143e+00 -1.31124e+00 -1.28399e+00 -1.33849e+00
1.98560e+05 9.92667e+02 -1.34011e+00 -1.29880e+00 -1.38143e+00 -1.31099e+00 -1.28399e+00 -1.33798e+00
1.98720e+05 9.93667e+02 -1.34631e+00 -1.31449e+00 -1.37812e+00 -1.31075e+00 -1.28401e+00 -1.33750e+00
1.98880e+05 9.94667e+02 -1.32457e+00 -1.32139e+00 -1.32774e+00 -1.31054e+00 -1.28404e+00 -1.33704e+00
1.99040e+05 9.95667e+02 -1.31340e+00 -1.30223e+00 -1.32457e+00 -1.31034e+00 -1.28407e+00 -1.33661e+00
1.99200e+05 9.96667e+02 -1.37377e+00 -1.32687e+00 -1.42067e+00 -1.31016e+00 -1.28413e+00 -1.33619e+00
1.99360e+05 9.96667e+02 -1.37377e+00 -1.32687e+00 -1.42067e+00 -1.30999e+00 -1.28418e+00 -1.33581e+00
1.99520e+05 9.97667e+02 -1.34557e+00 -1.32733e+00 -1.36382e+00 -1.30985e+00 -1.28425e+00 -1.33545e+00
1.99680e+05 9.98667e+02 -1.38522e+00 -1.32050e+00 -1.44993e+00 -1.30973e+00 -1.28434e+00 -1.33513e+00
1.99840e+05 9.99667e+02 -1.36022e+00 -1.31566e+00 -1.40479e+00 -1.30964e+00 -1.28444e+00 -1.33483e+00


==> td3_bipedalwalker.dat <==
0.00000e+00 0.00000e+00 -1.14296e+02 -1.13669e+02 -1.14923e+02 -1.14296e+02 -1.13669e+02 -1.14923e+02
6.40000e+02 3.50000e+00 -8.02584e+01 -7.14369e+01 -8.90800e+01 -1.14296e+02 -1.13669e+02 -1.14923e+02
1.28000e+03 3.50000e+00 -8.02584e+01 -7.14369e+01 -8.90800e+01 -1.14296e+02 -1.13669e+02 -1.14923e+02
1.92000e+03 4.50000e+00 -8.95763e+01 -8.90800e+01 -9.00727e+01 -1.14296e+02 -1.13668e+02 -1.14923e+02
2.56000e+03 8.00000e+00 -1.05610e+02 -9.00727e+01 -1.21148e+02 -1.14287e+02 -1.13655e+02 -1.14920e+02
3.20000e+03 1.15000e+01 -1.04882e+02 -9.00727e+01 -1.19691e+02 -1.14249e+02 -1.13595e+02 -1.14903e+02
3.84000e+03 1.60000e+01 -7.56634e+01 -7.09199e+01 -8.04069e+01 -1.14123e+02 -1.13407e+02 -1.14839e+02
4.48000e+03 1.60000e+01 -7.56634e+01 -7.09199e+01 -8.04069e+01 -1.13823e+02 -1.12977e+02 -1.14668e+02
5.12000e+03 1.65000e+01 -9.02649e+01 -7.09199e+01 -1.09610e+02 -1.13254e+02 -1.12187e+02 -1.14321e+02
5.76000e+03 2.15000e+01 -8.83415e+01 -7.61780e+01 -1.00505e+02 -1.12354e+02 -1.10962e+02 -1.13746e+02
6.40000e+03 2.30000e+01 -8.03832e+01 -7.61780e+01 -8.45884e+01 -1.11112e+02 -1.09300e+02 -1.12925e+02
7.04000e+03 2.30000e+01 -8.03832e+01 -7.61780e+01 -8.45884e+01 -1.09566e+02 -1.07264e+02 -1.11867e+02
7.68000e+03 2.50000e+01 -8.01850e+01 -7.84498e+01 -8.19201e+01 -1.07776e+02 -1.04957e+02 -1.10596e+02
8.32000e+03 2.50000e+01 -8.01850e+01 -7.84498e+01 -8.19201e+01 -1.05817e+02 -1.02494e+02 -1.09140e+02
8.96000e+03 2.55000e+01 -1.27942e+02 -8.19201e+01 -1.73964e+02 -1.03759e+02 -9.99950e+01 -1.07523e+02
9.60000e+03 2.65000e+01 -1.68177e+02 -1.62390e+02 -1.73964e+02 -1.01669e+02 -9.75744e+01 -1.05763e+02
1.02400e+04 2.85000e+01 -1.23587e+02 -1.15889e+02 -1.31285e+02 -9.96037e+01 -9.53293e+01 -1.03878e+02
1.08800e+04 3.55000e+01 -1.47418e+02 -1.25772e+02 -1.69064e+02 -9.76078e+01 -9.33286e+01 -1.01887e+02
1.15200e+04 3.85000e+01 -1.51624e+02 -1.34184e+02 -1.69064e+02 -9.57309e+01 -9.16152e+01 -9.98465e+01
1.21600e+04 4.25000e+01 -1.79571e+02 -1.00563e+02 -2.58579e+02 -9.40608e+01 -9.02349e+01 -9.78867e+01
1.28000e+04 4.50000e+01 -1.94942e+02 -1.31304e+02 -2.58579e+02 -9.27570e+01 -8.92757e+01 -9.62384e+01
1.34400e+04 4.65000e+01 -1.85600e+02 -1.12620e+02 -2.58579e+02 -9.20400e+01 -8.88893e+01 -9.51906e+01
1.40800e+04 4.80000e+01 -1.48466e+02 -1.12620e+02 -1.84313e+02 -9.21394e+01 -8.92810e+01 -9.49978e+01
1.47200e+04 4.90000e+01 -1.18693e+02 -1.12620e+02 -1.24766e+02 -9.32355e+01 -9.06853e+01 -9.57856e+01
1.53600e+04 5.10000e+01 -1.01355e+02 -9.30409e+01 -1.09670e+02 -9.54251e+01 -9.33468e+01 -9.75034e+01
1.60000e+04 5.40000e+01 -1.08725e+02 -9.30409e+01 -1.24409e+02 -9.87148e+01 -9.74893e+01 -9.99402e+01
1.66400e+04 5.60000e+01 -1.05199e+02 -8.89411e+01 -1.21457e+02 -1.03015e+02 -1.02787e+02 -1.03243e+02
1.72800e+04 5.90000e+01 -9.72241e+01 -8.89411e+01 -1.05507e+02 -1.08126e+02 -1.05713e+02 -1.10539e+02
1.79200e+04 6.20000e+01 -1.02306e+02 -8.35566e+01 -1.21056e+02 -1.13728e+02 -1.08418e+02 -1.19038e+02
1.85600e+04 6.50000e+01 -9.35683e+01 -8.35566e+01 -1.03580e+02 -1.19397e+02 -1.10669e+02 -1.28125e+02
1.92000e+04 6.95000e+01 -1.13187e+02 -8.35566e+01 -1.42818e+02 -1.24657e+02 -1.12311e+02 -1.37004e+02
1.98400e+04 7.45000e+01 -1.25747e+02 -1.00601e+02 -1.50893e+02 -1.29054e+02 -1.13277e+02 -1.44831e+02
2.04800e+04 8.00000e+01 -1.12171e+02 -1.11770e+02 -1.12571e+02 -1.32231e+02 -1.13592e+02 -1.50869e+02
2.11200e+04 8.45000e+01 -1.26025e+02 -1.03305e+02 -1.48744e+02 -1.33984e+02 -1.13363e+02 -1.54606e+02
2.17600e+04 8.95000e+01 -1.27312e+02 -1.05880e+02 -1.48744e+02 -1.34289e+02 -1.12752e+02 -1.55826e+02
2.24000e+04 9.45000e+01 -1.33213e+02 -1.32234e+02 -1.34191e+02 -1.33288e+02 -1.11947e+02 -1.54630e+02
2.30400e+04 9.80000e+01 -1.24875e+02 -1.15559e+02 -1.34191e+02 -1.31274e+02 -1.11132e+02 -1.51415e+02
2.36800e+04 1.03500e+02 -1.19634e+02 -1.05077e+02 -1.34191e+02 -1.28625e+02 -1.10473e+02 -1.46777e+02
2.43200e+04 1.10500e+02 -1.14699e+02 -1.03910e+02 -1.25488e+02 -1.25752e+02 -1.10118e+02 -1.41386e+02
2.49600e+04 1.15000e+02 -1.30016e+02 -1.25488e+02 -1.34543e+02 -1.23028e+02 -1.10197e+02 -1.35858e+02
2.56000e+04 1.16000e+02 -1.56263e+02 -1.53778e+02 -1.58749e+02 -1.20737e+02 -1.10799e+02 -1.30675e+02
2.62400e+04 1.17000e+02 -1.29253e+02 -9.97572e+01 -1.58749e+02 -1.19048e+02 -1.11952e+02 -1.26145e+02
2.68800e+04 1.17500e+02 -1.37843e+02 -9.97572e+01 -1.75929e+02 -1.18007e+02 -1.13607e+02 -1.22406e+02
2.75200e+04 1.17500e+02 -1.37843e+02 -9.97572e+01 -1.75929e+02 -1.17554e+02 -1.15644e+02 -1.19464e+02
2.81600e+04 1.22500e+02 -1.49837e+02 -1.02129e+02 -1.97545e+02 -1.17578e+02 -1.17261e+02 -1.17895e+02
2.88000e+04 1.27500e+02 -1.51427e+02 -1.05308e+02 -1.97545e+02 -1.17959e+02 -1.15743e+02 -1.20176e+02
2.94400e+04 1.34500e+02 -1.38865e+02 -1.14379e+02 -1.63351e+02 -1.18612e+02 -1.14920e+02 -1.22303e+02
3.00800e+04 1.40000e+02 -1.11805e+02 -1.01175e+02 -1.22435e+02 -1.19484e+02 -1.14857e+02 -1.24112e+02
3.07200e+04 1.48500e+02 -1.22794e+02 -9.68941e+01 -1.48694e+02 -1.20565e+02 -1.15622e+02 -1.25507e+02
3.13600e+04 1.53000e+02 -1.25491e+02 -1.02288e+02 -1.48694e+02 -1.21855e+02 -1.17189e+02 -1.26520e+02
3.20000e+04 1.60000e+02 -9.99303e+01 -9.91725e+01 -1.00688e+02 -1.23356e+02 -1.19381e+02 -1.27331e+02
3.26400e+04 1.66500e+02 -9.93219e+01 -9.75348e+01 -1.01109e+02 -1.25043e+02 -1.21875e+02 -1.28211e+02
3.32800e+04 1.74000e+02 -9.92153e+01 -9.89637e+01 -9.94669e+01 -1.26841e+02 -1.24272e+02 -1.29410e+02
3.39200e+04 1.81500e+02 -1.01994e+02 -9.69997e+01 -1.06989e+02 -1.28618e+02 -1.26186e+02 -1.31051e+02
3.45600e+04 1.88000e+02 -9.71257e+01 -9.63381e+01 -9.79134e+01 -1.30210e+02 -1.27329e+02 -1.33092e+02
3.52000e+04 1.93500e+02 -1.14834e+02 -1.04586e+02 -1.25082e+02 -1.31440e+02 -1.27549e+02 -1.35331e+02
3.58400e+04 1.99000e+02 -1.25658e+02 -9.88774e+01 -1.52438e+02 -1.32155e+02 -1.26841e+02 -1.37470e+02
3.64800e+04 2.02500e+02 -9.50351e+01 -8.76842e+01 -1.02386e+02 -1.32252e+02 -1.25317e+02 -1.39187e+02
3.71200e+04 2.06500e+02 -9.50711e+01 -8.76842e+01 -1.02458e+02 -1.31688e+02 -1.23164e+02 -1.40212e+02
3.77600e+04 2.09500e+02 -1.39162e+02 -1.25556e+02 -1.52769e+02 -1.30493e+02 -1.20603e+02 -1.40383e+02
3.84000e+04 2.12500e+02 -1.62358e+02 -9.92116e+01 -2.25505e+02 -1.28761e+02 -1.17859e+02 -1.39662e+02
3.90400e+04 2.13500e+02 -1.71312e+02 -1.17120e+02 -2.25505e+02 -1.26634e+02 -1.15148e+02 -1.38120e+02
3.96800e+04 2.16000e+02 -1.37445e+02 -1.15179e+02 -1.59711e+02 -1.24271e+02 -1.12658e+02 -1.35884e+02
4.03200e+04 2.19500e+02 -1.26609e+02 -1.00606e+02 -1.52612e+02 -1.21831e+02 -1.10550e+02 -1.33111e+02
4.09600e+04 2.22000e+02 -1.16211e+02 -1.05328e+02 -1.27094e+02 -1.19477e+02 -1.08986e+02 -1.29967e+02
4.16000e+04 2.22000e+02 -1.16211e+02 -1.05328e+02 -1.27094e+02 -1.17406e+02 -1.08164e+02 -1.26647e+02
4.22400e+04 2.23000e+02 -1.27945e+02 -1.15381e+02 -1.40510e+02 -1.15841e+02 -1.08313e+02 -1.23370e+02
4.28800e+04 2.26000e+02 -1.16047e+02 -1.15381e+02 -1.16713e+02 -1.14986e+02 -1.09611e+02 -1.20361e+02
4.35200e+04 2.29000e+02 -1.12115e+02 -1.08849e+02 -1.15381e+02 -1.14946e+02 -1.12092e+02 -1.17799e+02
4.41600e+04 2.32000e+02 -1.16097e+02 -1.04071e+02 -1.28123e+02 -1.15685e+02 -1.15586e+02 -1.15784e+02
4.48000e+04 2.34500e+02 -1.34891e+02 -1.28123e+02 -1.41659e+02 -1.17031e+02 -1.14319e+02 -1.19743e+02
4.54400e+04 2.37500e+02 -1.40825e+02 -1.37748e+02 -1.43902e+02 -1.18722e+02 -1.13336e+02 -1.24108e+02
4.60800e+04 2.39000e+02 -1.40020e+02 -1.37748e+02 -1.42292e+02 -1.20475e+02 -1.12730e+02 -1.28219e+02
4.67200e+04 2.40500e+02 -1.37717e+02 -1.37686e+02 -1.37748e+02 -1.22049e+02 -1.12403e+02 -1.31696e+02
4.73600e+04 2.43000e+02 -1.39452e+02 -1.10249e+02 -1.68655e+02 -1.23294e+02 -1.12293e+02 -1.34294e+02
4.80000e+04 2.43500e+02 -1.34640e+02 -1.10249e+02 -1.59031e+02 -1.24154e+02 -1.12382e+02 -1.35926e+02
4.86400e+04 2.43500e+02 -1.34640e+02 -1.10249e+02 -1.59031e+02 -1.24671e+02 -1.12691e+02 -1.36652e+02
4.92800e+04 2.45000e+02 -1.48075e+02 -1.29462e+02 -1.66689e+02 -1.24953e+02 -1.13256e+02 -1.36649e+02
4.99200e+04 2.45000e+02 -1.48075e+02 -1.29462e+02 -1.66689e+02 -1.25136e+02 -1.14100e+02 -1.36172e+02
5.05600e+04 2.45500e+02 -1.50770e+02 -1.34851e+02 -1.66689e+02 -1.25356e+02 -1.15199e+02 -1.35512e+02
5.12000e+04 2.46000e+02 -1.46331e+02 -1.34851e+02 -1.57810e+02 -1.25710e+02 -1.16466e+02 -1.34955e+02
5.18400e+04 2.46000e+02 -1.46331e+02 -1.34851e+02 -1.57810e+02 -1.26257e+02 -1.17773e+02 -1.34742e+02
5.24800e+04 2.47500e+02 -1.05437e+02 -9.53906e+01 -1.15483e+02 -1.27014e+02 -1.18988e+02 -1.35041e+02
5.31200e+04 2.47500e+02 -1.05437e+02 -9.53906e+01 -1.15483e+02 -1.27976e+02 -1.20021e+02 -1.35930e+02
5.37600e+04 2.48000e+02 -1.25551e+02 -1.15483e+02 -1.35619e+02 -1.29123e+02 -1.20843e+02 -1.37402e+02
5.44000e+04 2.49500e+02 -1.34067e+02 -1.32515e+02 -1.35619e+02 -1.30427e+02 -1.21487e+02 -1.39367e+02
5.50400e+04 2.49500e+02 -1.34067e+02 -1.32515e+02 -1.35619e+02 -1.31837e+02 -1.22009e+02 -1.41664e+02
5.56800e+04 2.50000e+02 -1.35486e+02 -1.32515e+02 -1.38458e+02 -1.33255e+02 -1.22443e+02 -1.44067e+02
5.63200e+04 2.50500e+02 -1.31843e+02 -1.25228e+02 -1.38458e+02 -1.34536e+02 -1.22771e+02 -1.46300e+02
5.69600e+04 2.51000e+02 -1.25639e+02 -1.25228e+02 -1.26050e+02 -1.35512e+02 -1.22947e+02 -1.48076e+02
5.76000e+04 2.51500e+02 -1.29460e+02 -1.26050e+02 -1.32870e+02 -1.36047e+02 -1.22938e+02 -1.49156e+02
5.82400e+04 2.52000e+02 -1.29126e+02 -1.26050e+02 -1.32202e+02 -1.36084e+02 -1.22768e+02 -1.49401e+02
5.88800e+04 2.52500e+02 -1.23374e+02 -1.14545e+02 -1.32202e+02 -1.35660e+02 -1.22522e+02 -1.48798e+02
5.95200e+04 2.53000e+02 -1.28751e+02 -1.14545e+02 -1.42958e+02 -1.34891e+02 -1.22326e+02 -1.47455e+02
6.01600e+04 2.53500e+02 -1.35787e+02 -1.28617e+02 -1.42958e+02 -1.33928e+02 -1.22300e+02 -1.45555e+02
6.08000e+04 2.53500e+02 -1.35787e+02 -1.28617e+02 -1.42958e+02 -1.32919e+02 -1.22517e+02 -1.43321e+02
6.14400e+04 2.54500e+02 -1.05659e+02 -8.27013e+01 -1.28617e+02 -1.31976e+02 -1.22981e+02 -1.40970e+02
6.20800e+04 2.55000e+02 -1.42231e+02 -8.27013e+01 -2.01760e+02 -1.31158e+02 -1.23621e+02 -1.38695e+02
6.27200e+04 2.55000e+02 -1.42231e+02 -8.27013e+01 -2.01760e+02 -1.30487e+02 -1.24323e+02 -1.36652e+02
6.33600e+04 2.56000e+02 -1.34963e+02 -1.22430e+02 -1.47496e+02 -1.29957e+02 -1.24963e+02 -1.34951e+02
6.40000e+04 2.56500e+02 -1.06658e+02 -9.08862e+01 -1.22430e+02 -1.29546e+02 -1.25457e+02 -1.33634e+02
6.46400e+04 2.57000e+02 -1.00853e+02 -9.08862e+01 -1.10820e+02 -1.29225e+02 -1.25806e+02 -1.32643e+02
6.52800e+04 2.57500e+02 -9.76200e+01 -8.44200e+01 -1.10820e+02 -1.28978e+02 -1.26131e+02 -1.31825e+02
6.59200e+04 2.57500e+02 -9.76200e+01 -8.44200e+01 -1.10820e+02 -1.28805e+02 -1.26638e+02 -1.30973e+02
6.65600e+04 2.58000e+02 -1.03404e+02 -8.44200e+01 -1.22389e+02 -1.28710e+02 -1.27514e+02 -1.29907e+02
6.72000e+04 2.59500e+02 -9.91103e+01 -7.58316e+01 -1.22389e+02 -1.28672e+02 -1.28533e+02 -1.28811e+02
6.78400e+04 2.60000e+02 -9.71333e+01 -7.58316e+01 -1.18435e+02 -1.28619e+02 -1.26863e+02 -1.30375e+02
6.84800e+04 2.60000e+02 -9.71333e+01 -7.58316e+01 -1.18435e+02 -1.28435e+02 -1.24992e+02 -1.31879e+02
6.91200e+04 2.60500e+02 -8.09253e+01 -4.34156e+01 -1.18435e+02 -1.27990e+02 -1.23058e+02 -1.32923e+02
6.97600e+04 2.61000e+02 -1.14244e+02 -4.34156e+01 -1.85072e+02 -1.27183e+02 -1.21208e+02 -1.33158e+02
7.04000e+04 2.61500e+02 -1.17103e+02 -4.91333e+01 -1.85072e+02 -1.25971e+02 -1.19569e+02 -1.32373e+02
7.10400e+04 2.62000e+02 -6.82234e+01 -4.91333e+01 -8.73135e+01 -1.24375e+02 -1.18234e+02 -1.30516e+02
7.16800e+04 2.62000e+02 -6.82234e+01 -4.91333e+01 -8.73135e+01 -1.22459e+02 -1.17267e+02 -1.27652e+02
7.23200e+04 2.63000e+02 -7.70182e+01 -4.42704e+01 -1.09766e+02 -1.20316e+02 -1.16727e+02 -1.23904e+02
7.29600e+04 2.63000e+02 -7.70182e+01 -4.42704e+01 -1.09766e+02 -1.18049e+02 -1.16694e+02 -1.19405e+02
7.36000e+04 2.63500e+02 -1.02749e+02 -9.57327e+01 -1.09766e+02 -1.15757e+02 -1.14277e+02 -1.17238e+02
7.42400e+04 2.64000e+02 -1.28286e+02 -9.57327e+01 -1.60839e+02 -1.13497e+02 -1.08645e+02 -1.18349e+02
7.48800e+04 2.64500e+02 -1.33954e+02 -9.57327e+01 -1.72175e+02 -1.11265e+02 -1.02647e+02 -1.19883e+02
7.55200e+04 2.66000e+02 -1.38733e+02 -1.15069e+02 -1.62397e+02 -1.09010e+02 -9.64465e+01 -1.21573e+02
7.61600e+04 2.66500e+02 -1.51558e+02 -1.15069e+02 -1.88047e+02 -1.06670e+02 -9.02322e+01 -1.23108e+02
7.68000e+04 2.66500e+02 -1.51558e+02 -1.15069e+02 -1.88047e+02 -1.04240e+02 -8.42310e+01 -1.24249e+02
7.74400e+04 2.68500e+02 -1.30523e+02 -8.88413e+01 -1.72205e+02 -1.01816e+02 -7.87174e+01 -1.24915e+02
7.80800e+04 2.69000e+02 -1.49870e+02 -8.88413e+01 -2.10899e+02 -9.96081e+01 -7.40212e+01 -1.25195e+02
7.87200e+04 2.69000e+02 -1.49870e+02 -8.88413e+01 -2.10899e+02 -9.79058e+01 -7.05245e+01 -1.25287e+02
7.93600e+04 2.70000e+02 -9.51281e+01 -7.27092e+01 -1.17547e+02 -9.70084e+01 -6.86309e+01 -1.25386e+02
8.00000e+04 2.70000e+02 -9.51281e+01 -7.27092e+01 -1.17547e+02 -9.71483e+01 -6.87017e+01 -1.25595e+02
8.06400e+04 2.70500e+02 -8.01119e+01 -7.27092e+01 -8.75145e+01 -9.84339e+01 -7.09798e+01 -1.25888e+02
8.12800e+04 2.71500e+02 -8.33556e+01 -7.91967e+01 -8.75145e+01 -1.00828e+02 -7.55311e+01 -1.26125e+02
8.19200e+04 2.71500e+02 -8.33556e+01 -7.91967e+01 -8.75145e+01 -1.04160e+02 -8.22010e+01 -1.26119e+02
8.25600e+04 2.72000e+02 -7.71284e+01 -7.50601e+01 -7.91967e+01 -1.08141e+02 -9.05707e+01 -1.25711e+02
8.32000e+04 2.72500e+02 -7.97361e+01 -7.50601e+01 -8.44121e+01 -1.12387e+02 -9.99465e+01 -1.24828e+02
8.38400e+04 2.73000e+02 -9.35130e+01 -8.44121e+01 -1.02614e+02 -1.16456e+02 -1.09427e+02 -1.23484e+02
8.44800e+04 2.73500e+02 -8.48998e+01 -6.71855e+01 -1.02614e+02 -1.19899e+02 -1.18053e+02 -1.21746e+02
8.51200e+04 2.73500e+02 -8.48998e+01 -6.71855e+01 -1.02614e+02 -1.22338e+02 -1.19689e+02 -1.24987e+02
8.57600e+04 2.74000e+02 -7.21508e+01 -6.71855e+01 -7.71161e+01 -1.23514e+02 -1.17368e+02 -1.29660e+02
8.64000e+04 2.74500e+02 -7.84342e+01 -7.71161e+01 -7.97523e+01 -1.23332e+02 -1.14817e+02 -1.31847e+02
8.70400e+04 2.75000e+02 -1.23024e+02 -7.97523e+01 -1.66296e+02 -1.21860e+02 -1.12076e+02 -1.31644e+02
8.76800e+04 2.75500e+02 -1.26966e+02 -8.76361e+01 -1.66296e+02 -1.19303e+02 -1.09216e+02 -1.29391e+02
8.83200e+04 2.75500e+02 -1.26966e+02 -8.76361e+01 -1.66296e+02 -1.15948e+02 -1.06341e+02 -1.25556e+02
8.89600e+04 2.76000e+02 -8.13226e+01 -7.50091e+01 -8.76361e+01 -1.12109e+02 -1.03570e+02 -1.20648e+02
8.96000e+04 2.76500e+02 -7.90958e+01 -7.50091e+01 -8.31825e+01 -1.08086e+02 -1.01021e+02 -1.15151e+02
9.02400e+04 2.77000e+02 -6.69848e+01 -5.07871e+01 -8.31825e+01 -1.04162e+02 -9.88340e+01 -1.09491e+02
9.08800e+04 2.77500e+02 -5.66895e+01 -5.07871e+01 -6.25918e+01 -1.00604e+02 -9.71868e+01 -1.04022e+02
9.15200e+04 2.77500e+02 -5.66895e+01 -5.07871e+01 -6.25918e+01 -9.76396e+01 -9.62631e+01 -9.90162e+01
9.21600e+04 2.78000e+02 -7.49462e+01 -6.25918e+01 -8.73005e+01 -9.54125e+01 -9.46632e+01 -9.61617e+01
9.28000e+04 2.78500e+02 -8.61735e+01 -8.50464e+01 -8.73005e+01 -9.39372e+01 -9.10625e+01 -9.68118e+01
9.34400e+04 2.79000e+02 -7.54075e+01 -6.57685e+01 -8.50464e+01 -9.30854e+01 -8.82237e+01 -9.79471e+01
9.40800e+04 2.79500e+02 -7.67478e+01 -6.57685e+01 -8.77272e+01 -9.26150e+01 -8.60706e+01 -9.91595e+01
9.47200e+04 2.79500e+02 -7.67478e+01 -6.57685e+01 -8.77272e+01 -9.22383e+01 -8.44617e+01 -1.00015e+02
9.53600e+04 2.80000e+02 -8.58751e+01 -8.40231e+01 -8.77272e+01 -9.17036e+01 -8.32292e+01 -1.00178e+02
9.60000e+04 2.80500e+02 -8.55266e+01 -8.40231e+01 -8.70300e+01 -9.08596e+01 -8.22261e+01 -9.94931e+01
9.66400e+04 2.81000e+02 -6.04660e+01 -3.39021e+01 -8.70300e+01 -8.96758e+01 -8.13612e+01 -9.79905e+01
9.72800e+04 2.81500e+02 -6.52906e+01 -3.39021e+01 -9.66791e+01 -8.82209e+01 -8.06085e+01 -9.58333e+01
9.79200e+04 2.81500e+02 -6.52906e+01 -3.39021e+01 -9.66791e+01 -8.66225e+01 -7.99933e+01 -9.32516e+01
9.85600e+04 2.82500e+02 -1.01845e+02 -9.66791e+01 -1.07011e+02 -8.50255e+01 -7.95644e+01 -9.04866e+01
9.92000e+04 2.84500e+02 -7.28960e+01 -7.17578e+01 -7.40342e+01 -8.35558e+01 -7.93669e+01 -8.77448e+01
9.98400e+04 2.84500e+02 -7.28960e+01 -7.17578e+01 -7.40342e+01 -8.22917e+01 -7.94267e+01 -8.51566e+01
1.00480e+05 2.85500e+02 -1.11016e+02 -8.41734e+01 -1.37858e+02 -8.12522e+01 -7.97474e+01 -8.27570e+01
1.01120e+05 2.85500e+02 -1.11016e+02 -8.41734e+01 -1.37858e+02 -8.04125e+01 -8.03123e+01 -8.05126e+01
1.01760e+05 2.85500e+02 -1.11016e+02 -8.41734e+01 -1.37858e+02 -7.97304e+01 -7.83792e+01 -8.10816e+01
1.02400e+05 2.86500e+02 -1.00032e+02 -9.93082e+01 -1.00755e+02 -7.91704e+01 -7.63501e+01 -8.19908e+01
1.03040e+05 2.86500e+02 -1.00032e+02 -9.93082e+01 -1.00755e+02 -7.87199e+01 -7.44719e+01 -8.29678e+01
1.03680e+05 2.87500e+02 -8.78294e+01 -5.32947e+01 -1.22364e+02 -7.84038e+01 -7.28315e+01 -8.39761e+01
1.04320e+05 2.87500e+02 -8.78294e+01 -5.32947e+01 -1.22364e+02 -7.82899e+01 -7.15324e+01 -8.50473e+01
1.04960e+05 2.87500e+02 -8.78294e+01 -5.32947e+01 -1.22364e+02 -7.84714e+01 -7.06726e+01 -8.62701e+01
1.05600e+05 2.88500e+02 -1.00003e+02 -9.97523e+01 -1.00253e+02 -7.90336e+01 -7.03331e+01 -8.77341e+01
1.06240e+05 2.88500e+02 -1.00003e+02 -9.97523e+01 -1.00253e+02 -8.00158e+01 -7.05746e+01 -8.94570e+01
1.06880e+05 2.89500e+02 -7.23715e+01 -6.94902e+01 -7.52528e+01 -8.13870e+01 -7.14391e+01 -9.13349e+01
1.07520e+05 2.89500e+02 -7.23715e+01 -6.94902e+01 -7.52528e+01 -8.30472e+01 -7.29477e+01 -9.31468e+01
1.08160e+05 2.89500e+02 -7.23715e+01 -6.94902e+01 -7.52528e+01 -8.48546e+01 -7.50856e+01 -9.46235e+01
1.08800e+05 2.90500e+02 -9.52086e+01 -8.66712e+01 -1.03746e+02 -8.66627e+01 -7.77798e+01 -9.55456e+01
1.09440e+05 2.90500e+02 -9.52086e+01 -8.66712e+01 -1.03746e+02 -8.83470e+01 -8.08803e+01 -9.58138e+01
1.10080e+05 2.91500e+02 -8.58527e+01 -7.29241e+01 -9.87813e+01 -8.98087e+01 -8.41582e+01 -9.54592e+01
1.10720e+05 2.92000e+02 -8.52152e+01 -7.16491e+01 -9.87813e+01 -9.09674e+01 -8.73310e+01 -9.46037e+01
1.11360e+05 2.92000e+02 -8.52152e+01 -7.16491e+01 -9.87813e+01 -9.17643e+01 -9.01206e+01 -9.34080e+01
1.12000e+05 2.93000e+02 -6.65197e+01 -6.11015e+01 -7.19379e+01 -9.21770e+01 -9.20311e+01 -9.23228e+01
1.12640e+05 2.93000e+02 -6.65197e+01 -6.11015e+01 -7.19379e+01 -9.22306e+01 -9.06058e+01 -9.38555e+01
1.13280e+05 2.93500e+02 -8.71369e+01 -7.19379e+01 -1.02336e+02 -9.19930e+01 -8.92235e+01 -9.47624e+01
1.13920e+05 2.94000e+02 -1.01563e+02 -1.00790e+02 -1.02336e+02 -9.15512e+01 -8.79284e+01 -9.51740e+01
1.14560e+05 2.94000e+02 -1.01563e+02 -1.00790e+02 -1.02336e+02 -9.09808e+01 -8.67218e+01 -9.52397e+01
1.15200e+05 2.95000e+02 -7.94852e+01 -6.67262e+01 -9.22441e+01 -9.03217e+01 -8.55779e+01 -9.50654e+01
1.15840e+05 2.95000e+02 -7.94852e+01 -6.67262e+01 -9.22441e+01 -8.95794e+01 -8.44680e+01 -9.46908e+01
1.16480e+05 2.95500e+02 -9.46260e+01 -9.22441e+01 -9.70080e+01 -8.87526e+01 -8.33888e+01 -9.41164e+01
1.17120e+05 2.96000e+02 -7.77542e+01 -5.85004e+01 -9.70080e+01 -8.78668e+01 -8.23839e+01 -9.33497e+01
1.17760e+05 2.96000e+02 -7.77542e+01 -5.85004e+01 -9.70080e+01 -8.69844e+01 -8.15405e+01 -9.24283e+01
1.18400e+05 2.97000e+02 -6.55218e+01 -5.80653e+01 -7.29783e+01 -8.61853e+01 -8.09628e+01 -9.14078e+01
1.19040e+05 2.97000e+02 -6.55218e+01 -5.80653e+01 -7.29783e+01 -8.55344e+01 -8.07284e+01 -9.03404e+01
1.19680e+05 2.97500e+02 -6.06933e+01 -5.80653e+01 -6.33213e+01 -8.50575e+01 -8.08457e+01 -8.92693e+01
1.20320e+05 2.98000e+02 -6.70794e+01 -6.33213e+01 -7.08376e+01 -8.47338e+01 -8.12303e+01 -8.82374e+01
1.20960e+05 2.98000e+02 -6.70794e+01 -6.33213e+01 -7.08376e+01 -8.45018e+01 -8.17142e+01 -8.72893e+01
1.21600e+05 2.99000e+02 -6.04676e+01 -5.62816e+01 -6.46537e+01 -8.42722e+01 -8.20868e+01 -8.64576e+01
1.22240e+05 2.99000e+02 -6.04676e+01 -5.62816e+01 -6.46537e+01 -8.39475e+01 -8.21509e+01 -8.57441e+01
1.22880e+05 2.99500e+02 -4.89209e+01 -4.15601e+01 -5.62816e+01 -8.34417e+01 -8.17745e+01 -8.51088e+01
1.23520e+05 3.00000e+02 -3.70039e+01 -3.24477e+01 -4.15601e+01 -8.26978e+01 -8.09198e+01 -8.44758e+01
1.24160e+05 3.00000e+02 -3.70039e+01 -3.24477e+01 -4.15601e+01 -8.16966e+01 -7.96391e+01 -8.37541e+01
1.24800e+05 3.01000e+02 -6.56804e+01 -5.71077e+01 -7.42530e+01 -8.04521e+01 -7.80422e+01 -8.28621e+01
1.25440e+05 3.01000e+02 -6.56804e+01 -5.71077e+01 -7.42530e+01 -7.89962e+01 -7.62492e+01 -8.17432e+01
1.26080e+05 3.01500e+02 -6.39259e+01 -5.35988e+01 -7.42530e+01 -7.73566e+01 -7.43484e+01 -8.03648e+01
1.26720e+05 3.02000e+02 -7.55803e+01 -5.35988e+01 -9.75618e+01 -7.55427e+01 -7.23748e+01 -7.87107e+01
1.27360e+05 3.02000e+02 -7.55803e+01 -5.35988e+01 -9.75618e+01 -7.35539e+01 -7.03268e+01 -7.67809e+01
1.28000e+05 3.03000e+02 -5.77572e+01 -4.77969e+01 -6.77176e+01 -7.14063e+01 -6.82115e+01 -7.46011e+01
1.28640e+05 3.03000e+02 -5.77572e+01 -4.77969e+01 -6.77176e+01 -6.91612e+01 -6.60911e+01 -7.22313e+01
1.29280e+05 3.03500e+02 -4.64686e+01 -4.51403e+01 -4.77969e+01 -6.69347e+01 -6.41058e+01 -6.97635e+01
1.29920e+05 3.04000e+02 -6.65006e+01 -4.51403e+01 -8.78609e+01 -6.48819e+01 -6.24551e+01 -6.73086e+01
1.30560e+05 3.04000e+02 -6.65006e+01 -4.51403e+01 -8.78609e+01 -6.31604e+01 -6.13384e+01 -6.49824e+01
1.31200e+05 3.05000e+02 -8.27593e+01 -7.85111e+01 -8.70074e+01 -6.18848e+01 -6.08765e+01 -6.28931e+01
1.31840e+05 3.05000e+02 -8.27593e+01 -7.85111e+01 -8.70074e+01 -6.10952e+01 -6.10629e+01 -6.11274e+01
1.32480e+05 3.05500e+02 -6.15644e+01 -4.46176e+01 -7.85111e+01 -6.07539e+01 -5.97320e+01 -6.17758e+01
1.33120e+05 3.06000e+02 -5.74990e+01 -4.46176e+01 -7.03805e+01 -6.07719e+01 -5.87035e+01 -6.28402e+01
1.33760e+05 3.06000e+02 -5.74990e+01 -4.46176e+01 -7.03805e+01 -6.10498e+01 -5.80053e+01 -6.40943e+01
1.34400e+05 3.07000e+02 -9.60073e+01 -6.95176e+01 -1.22497e+02 -6.15132e+01 -5.76006e+01 -6.54258e+01
1.35040e+05 3.07500e+02 -1.90399e+01 3.14379e+01 -6.95176e+01 -6.21229e+01 -5.74734e+01 -6.67724e+01
1.35680e+05 3.07500e+02 -1.90399e+01 3.14379e+01 -6.95176e+01 -6.28572e+01 -5.76146e+01 -6.80997e+01
1.36320e+05 3.08000e+02 -7.56860e+00 3.14379e+01 -4.65751e+01 -6.36885e+01 -5.80000e+01 -6.93769e+01
1.36960e+05 3.08500e+02 -1.06228e+01 2.53295e+01 -4.65751e+01 -6.45763e+01 -5.85894e+01 -7.05632e+01
1.37600e+05 3.09000e+02 -2.10005e+01 2.53295e+01 -6.73305e+01 -6.54684e+01 -5.93292e+01 -7.16075e+01
1.38240e+05 3.09500e+02 -2.43835e+01 1.85635e+01 -6.73305e+01 -6.62849e+01 -6.01156e+01 -7.24542e+01
1.38880e+05 3.09500e+02 -2.43835e+01 1.85635e+01 -6.73305e+01 -6.68923e+01 -6.07397e+01 -7.30449e+01
1.39520e+05 3.10000e+02 -2.12793e+01 1.85635e+01 -6.11221e+01 -6.70964e+01 -6.08731e+01 -7.33197e+01
1.40160e+05 3.11000e+02 -5.49622e+01 -4.88022e+01 -6.11221e+01 -6.66773e+01 -6.01263e+01 -7.32282e+01
1.40800e+05 3.12000e+02 -4.67156e+01 -4.46290e+01 -4.88022e+01 -6.54523e+01 -5.81543e+01 -7.27502e+01
1.41440e+05 3.12000e+02 -4.67156e+01 -4.46290e+01 -4.88022e+01 -6.33376e+01 -5.47604e+01 -7.19148e+01
1.42080e+05 3.12500e+02 -5.63102e+01 -4.46290e+01 -6.79915e+01 -6.03839e+01 -4.99662e+01 -7.08017e+01
1.42720e+05 3.13000e+02 -5.63360e+01 -4.46805e+01 -6.79915e+01 -5.67807e+01 -4.40379e+01 -6.95236e+01
1.43360e+05 3.13500e+02 2.78157e+01 1.00312e+02 -4.46805e+01 -5.28304e+01 -3.74637e+01 -6.81970e+01
1.44000e+05 3.14000e+02 2.20382e+01 1.00312e+02 -5.62356e+01 -4.88948e+01 -3.08788e+01 -6.69109e+01
1.44640e+05 3.14000e+02 2.20382e+01 1.00312e+02 -5.62356e+01 -4.53289e+01 -2.49526e+01 -6.57052e+01
1.45280e+05 3.14500e+02 -1.55749e+01 2.50858e+01 -5.62356e+01 -4.24137e+01 -2.02599e+01 -6.45675e+01
1.45920e+05 3.15000e+02 1.12935e+00 2.50858e+01 -2.28271e+01 -4.02937e+01 -1.71387e+01 -6.34487e+01
1.46560e+05 3.15500e+02 4.83250e-01 2.37936e+01 -2.28271e+01 -3.89275e+01 -1.55632e+01 -6.22917e+01
1.47200e+05 3.16000e+02 2.03379e+01 2.37936e+01 1.68823e+01 -3.80847e+01 -1.51090e+01 -6.10604e+01
1.47840e+05 3.16000e+02 2.03379e+01 2.37936e+01 1.68823e+01 -3.74128e+01 -1.50722e+01 -5.97535e+01
1.48480e+05 3.16500e+02 1.74755e+01 1.80686e+01 1.68823e+01 -3.65452e+01 -1.46980e+01 -5.83925e+01
1.49120e+05 3.17500e+02 -5.87587e+01 1.80686e+01 -1.35586e+02 -3.52011e+01 -1.34123e+01 -5.69899e+01
1.49760e+05 3.18000e+02 -1.27882e+02 -1.20177e+02 -1.35586e+02 -3.32351e+01 -1.09556e+01 -5.55146e+01
1.50400e+05 3.19500e+02 -7.50860e+01 -4.20720e+01 -1.08100e+02 -3.06331e+01 -7.39370e+00 -5.38725e+01
1.51040e+05 3.19500e+02 -7.50860e+01 -4.20720e+01 -1.08100e+02 -2.74843e+01 -3.03621e+00 -5.19323e+01
1.51680e+05 3.20500e+02 -6.60058e+01 -4.32932e+01 -8.87184e+01 -2.39702e+01 1.67721e+00 -4.96176e+01
1.52320e+05 3.20500e+02 -6.60058e+01 -4.32932e+01 -8.87184e+01 -2.03808e+01 6.26415e+00 -4.70258e+01
1.52960e+05 3.21500e+02 -2.04439e+01 9.09413e+01 -1.31829e+02 -1.71177e+01 1.02482e+01 -4.44836e+01
1.53600e+05 3.21500e+02 -2.04439e+01 9.09413e+01 -1.31829e+02 -1.46443e+01 1.31931e+01 -4.24817e+01
1.54240e+05 3.22500e+02 -3.71055e+00 9.64019e+01 -1.03823e+02 -1.33858e+01 1.47359e+01 -4.15075e+01
1.54880e+05 3.23000e+02 3.45200e+01 9.64019e+01 -2.73618e+01 -1.36160e+01 1.46321e+01 -4.18641e+01
1.55520e+05 3.23000e+02 3.45200e+01 9.64019e+01 -2.73618e+01 -1.53709e+01 1.28365e+01 -4.35783e+01
1.56160e+05 3.23500e+02 2.08961e+01 6.91540e+01 -2.73618e+01 -1.84190e+01 9.60439e+00 -4.64424e+01
1.56800e+05 3.24000e+02 1.02923e+01 6.91540e+01 -4.85693e+01 -2.23004e+01 5.53489e+00 -5.01356e+01
1.57440e+05 3.24500e+02 1.22927e+01 7.31547e+01 -4.85693e+01 -2.64117e+01 1.49473e+00 -5.43181e+01
1.58080e+05 3.25000e+02 -2.54461e+01 7.31547e+01 -1.24047e+02 -3.01093e+01 -1.56637e+00 -5.86523e+01
1.58720e+05 3.25000e+02 -2.54461e+01 7.31547e+01 -1.24047e+02 -3.28144e+01 -2.84004e+00 -6.27888e+01
1.59360e+05 3.26000e+02 -3.14886e+01 9.18787e+01 -1.54856e+02 -3.41076e+01 -1.84107e+00 -6.63742e+01
1.60000e+05 3.26000e+02 -3.14886e+01 9.18787e+01 -1.54856e+02 -3.37967e+01 1.51221e+00 -6.91057e+01
1.60640e+05 3.27000e+02 6.07410e+00 1.04244e+02 -9.20958e+01 -3.19424e+01 6.93097e+00 -7.08158e+01
1.61280e+05 3.27500e+02 -3.54600e+00 1.04244e+02 -1.11336e+02 -2.88408e+01 1.38726e+01 -7.15541e+01
1.61920e+05 3.28000e+02 1.23471e+01 1.04244e+02 -7.95498e+01 -2.49627e+01 2.16923e+01 -7.16178e+01
1.62560e+05 3.28500e+02 1.33371e+01 1.06224e+02 -7.95498e+01 -2.08583e+01 2.97832e+01 -7.14998e+01
1.63200e+05 3.29000e+02 2.28837e+01 1.06224e+02 -6.04567e+01 -1.70415e+01 3.76719e+01 -7.17550e+01
1.63840e+05 3.29500e+02 -1.50964e+01 3.02638e+01 -6.04567e+01 -1.38872e+01 4.50593e+01 -7.28336e+01
1.64480e+05 3.29500e+02 -1.50964e+01 3.02638e+01 -6.04567e+01 -1.15681e+01 5.18130e+01 -7.49492e+01
1.65120e+05 3.30000e+02 -2.63008e+01 3.02638e+01 -8.28654e+01 -1.00504e+01 5.79280e+01 -7.80289e+01
1.65760e+05 3.30500e+02 -2.31310e+01 3.66034e+01 -8.28654e+01 -9.13970e+00 6.34705e+01 -8.17499e+01
1.66400e+05 3.31000e+02 -1.06558e+01 3.66034e+01 -5.79149e+01 -8.56095e+00 6.85138e+01 -8.56357e+01
1.67040e+05 3.31500e+02 -8.13945e+01 -5.79149e+01 -1.04874e+02 -8.05360e+00 7.30686e+01 -8.91758e+01
1.67680e+05 3.31500e+02 -8.13945e+01 -5.79149e+01 -1.04874e+02 -7.45175e+00 7.70353e+01 -9.19388e+01
1.68320e+05 3.32500e+02 -7.44306e+01 -5.31515e+01 -9.57097e+01 -6.72360e+00 8.02080e+01 -9.36552e+01
1.68960e+05 3.33000e+02 -7.61008e+01 -5.64920e+01 -9.57097e+01 -5.95905e+00 8.23284e+01 -9.42465e+01
1.69600e+05 3.34000e+02 -5.61912e+01 -3.68291e+01 -7.55532e+01 -5.32745e+00 8.31435e+01 -9.37984e+01
1.70240e+05 3.34500e+02 -6.13950e+01 -4.72368e+01 -7.55532e+01 -5.04090e+00 8.24180e+01 -9.24998e+01
1.70880e+05 3.35000e+02 -6.26925e+01 -4.72368e+01 -7.81482e+01 -5.33220e+00 7.99238e+01 -9.05882e+01
1.71520e+05 3.35000e+02 -6.26925e+01 -4.72368e+01 -7.81482e+01 -6.42670e+00 7.54651e+01 -8.83185e+01
1.72160e+05 3.35500e+02 -7.11684e+01 -6.41886e+01 -7.81482e+01 -8.49560e+00 6.89509e+01 -8.59421e+01
1.72800e+05 3.38000e+02 -2.82566e+01 4.88709e+01 -1.05384e+02 -1.16027e+01 6.04769e+01 -8.36823e+01
1.73440e+05 3.38500e+02 -2.86250e+01 4.88709e+01 -1.06121e+02 -1.56732e+01 5.03611e+01 -8.17074e+01
1.74080e+05 3.39500e+02 -6.02765e+01 -2.03430e+01 -1.00210e+02 -2.05032e+01 3.91091e+01 -8.01155e+01
1.74720e+05 3.40000e+02 -4.25670e+00 1.18296e+01 -2.03430e+01 -2.58071e+01 2.73250e+01 -7.89392e+01
1.75360e+05 3.41500e+02 -3.36808e+01 -8.91390e+00 -5.84478e+01 -3.12743e+01 1.56208e+01 -7.81695e+01
1.76000e+05 3.42000e+02 9.31490e+01 1.95212e+02 -8.91390e+00 -3.66017e+01 4.57401e+00 -7.77774e+01
1.76640e+05 3.42000e+02 9.31490e+01 1.95212e+02 -8.91390e+00 -4.14930e+01 -5.28376e+00 -7.77023e+01
1.77280e+05 3.43500e+02 7.46503e+01 1.96084e+02 -4.67834e+01 -4.56547e+01 -1.34958e+01 -7.78135e+01
1.77920e+05 3.43500e+02 7.46503e+01 1.96084e+02 -4.67834e+01 -4.88028e+01 -1.97221e+01 -7.78836e+01
1.78560e+05 3.44000e+02 8.21081e+01 1.96084e+02 -3.18679e+01 -5.06671e+01 -2.37272e+01 -7.76071e+01
1.79200e+05 3.44500e+02 8.44051e+01 2.00678e+02 -3.18679e+01 -5.09841e+01 -2.53010e+01 -7.66672e+01
1.79840e+05 3.44500e+02 8.44051e+01 2.00678e+02 -3.18679e+01 -4.95118e+01 -2.41946e+01 -7.48290e+01
1.80480e+05 3.45500e+02 4.81530e+01 1.63609e+02 -6.73030e+01 -4.60782e+01 -2.01381e+01 -7.20183e+01
1.81120e+05 3.45500e+02 4.81530e+01 1.63609e+02 -6.73030e+01 -4.06407e+01 -1.29327e+01 -6.83487e+01
1.81760e+05 3.46000e+02 1.75450e+01 1.63609e+02 -1.28519e+02 -3.33225e+01 -2.56037e+00 -6.40847e+01
1.82400e+05 3.46500e+02 1.30995e+01 1.54718e+02 -1.28519e+02 -2.44116e+01 1.07446e+01 -5.95678e+01
1.83040e+05 3.46500e+02 1.30995e+01 1.54718e+02 -1.28519e+02 -1.43337e+01 2.64806e+01 -5.51480e+01
1.83680e+05 3.47500e+02 -4.63342e+01 -1.17282e+01 -8.09403e+01 -3.61390e+00 4.39171e+01 -5.11449e+01
1.84320e+05 3.48000e+02 7.04718e+01 2.21884e+02 -8.09403e+01 7.16455e+00 6.21721e+01 -4.78430e+01
1.84960e+05 3.48500e+02 1.20073e+02 2.21884e+02 1.82630e+01 1.74056e+01 8.03157e+01 -4.55045e+01
1.85600e+05 3.48500e+02 1.20073e+02 2.21884e+02 1.82630e+01 2.65513e+01 9.74729e+01 -4.43702e+01
1.86240e+05 3.49000e+02 4.84707e+01 7.86784e+01 1.82630e+01 3.41365e+01 1.12892e+02 -4.46190e+01
1.86880e+05 3.49500e+02 2.70317e+01 7.86784e+01 -2.46149e+01 3.98428e+01 1.25983e+02 -4.62974e+01
1.87520e+05 3.50000e+02 1.05348e+02 2.35311e+02 -2.46149e+01 4.35709e+01 1.36387e+02 -4.92452e+01
1.88160e+05 3.50500e+02 7.46045e+01 2.35311e+02 -8.61021e+01 4.54963e+01 1.44046e+02 -5.30533e+01
1.88800e+05 3.51000e+02 -6.65459e+01 -4.69897e+01 -8.61021e+01 4.60580e+01 1.49209e+02 -5.70930e+01
1.89440e+05 3.51500e+02 4.46594e+01 1.75421e+02 -8.61021e+01 4.58398e+01 1.52317e+02 -6.06375e+01
1.90080e+05 3.52000e+02 5.18623e+01 1.75421e+02 -7.16963e+01 4.54232e+01 1.53886e+02 -6.30395e+01
1.90720e+05 3.52000e+02 5.18623e+01 1.75421e+02 -7.16963e+01 4.52737e+01 1.54448e+02 -6.39006e+01
1.91360e+05 3.53000e+02 5.66615e+01 1.88231e+02 -7.49079e+01 4.56570e+01 1.54488e+02 -6.31740e+01
1.92000e+05 3.53000e+02 5.66615e+01 1.88231e+02 -7.49079e+01 4.65985e+01 1.54360e+02 -6.11631e+01
1.92640e+05 3.53500e+02 5.84175e+01 1.91743e+02 -7.49079e+01 4.79088e+01 1.54236e+02 -5.84184e+01
1.93280e+05 3.54000e+02 8.15559e+01 1.91743e+02 -2.86312e+01 4.92881e+01 1.54151e+02 -5.55748e+01
1.93920e+05 3.54000e+02 8.15559e+01 1.91743e+02 -2.86312e+01 5.04501e+01 1.54094e+02 -5.31937e+01
1.94560e+05 3.55000e+02 9.54507e+01 2.12701e+02 -2.17996e+01 5.12173e+01 1.54093e+02 -5.16583e+01
1.95200e+05 3.55000e+02 9.54507e+01 2.12701e+02 -2.17996e+01 5.15603e+01 1.54252e+02 -5.11315e+01
1.95840e+05 3.55500e+02 -1.50464e+01 -8.29312e+00 -2.17996e+01 5.15816e+01 1.54723e+02 -5.15599e+01
1.96480e+05 3.57000e+02 1.25912e+02 2.59220e+02 -7.39545e+00 5.14750e+01 1.55657e+02 -5.27070e+01
1.97120e+05 3.57000e+02 1.25912e+02 2.59220e+02 -7.39545e+00 5.14793e+01 1.57170e+02 -5.42114e+01
1.97760e+05 3.58000e+02 1.21315e+02 2.67654e+02 -2.50245e+01 5.18218e+01 1.59306e+02 -5.56625e+01
1.98400e+05 3.58000e+02 1.21315e+02 2.67654e+02 -2.50245e+01 5.26647e+01 1.62012e+02 -5.66827e+01
1.99040e+05 3.58500e+02 1.23715e+02 2.72455e+02 -2.50245e+01 5.40746e+01 1.65141e+02 -5.69917e+01
1.99680e+05 3.59000e+02 1.02307e+02 2.72455e+02 -6.78414e+01 5.60392e+01 1.68515e+02 -5.64366e+01
2.00320e+05 3.59500e+02 1.61424e+02 2.72455e+02 5.03923e+01 5.85194e+01 1.72028e+02 -5.49891e+01
2.00960e+05 3.60000e+02 1.59684e+02 2.68976e+02 5.03923e+01 6.14900e+01 1.75708e+02 -5.27279e+01
2.01600e+05 3.60500e+02 9.96082e+01 2.68976e+02 -6.97595e+01 6.49463e+01 1.79710e+02 -4.98174e+01
2.02240e+05 3.61000e+02 1.02160e+02 2.74080e+02 -6.97595e+01 6.88836e+01 1.84243e+02 -4.64758e+01
2.02880e+05 3.61000e+02 1.02160e+02 2.74080e+02 -6.97595e+01 7.32839e+01 1.89483e+02 -4.29152e+01
2.03520e+05 3.62000e+02 1.10469e+02 2.69881e+02 -4.89422e+01 7.81129e+01 1.95499e+02 -3.92732e+01
2.04160e+05 3.62000e+02 1.10469e+02 2.69881e+02 -4.89422e+01 8.33159e+01 2.02230e+02 -3.55982e+01
2.04800e+05 3.63000e+02 -1.40473e+01 4.93477e+01 -7.74423e+01 8.87866e+01 2.09491e+02 -3.19178e+01
2.05440e+05 3.64000e+02 1.89312e+02 2.66359e+02 1.12265e+02 9.43443e+01 2.17023e+02 -2.83345e+01
2.06080e+05 3.64000e+02 1.89312e+02 2.66359e+02 1.12265e+02 9.97340e+01 2.24536e+02 -2.50680e+01
2.06720e+05 3.65000e+02 8.17024e+01 1.02284e+02 6.11208e+01 1.04659e+02 2.31732e+02 -2.24140e+01
2.07360e+05 3.65000e+02 8.17024e+01 1.02284e+02 6.11208e+01 1.08812e+02 2.38262e+02 -2.06387e+01
2.08000e+05 3.65500e+02 7.81356e+01 9.51505e+01 6.11208e+01 1.11931e+02 2.43698e+02 -1.98364e+01
2.08640e+05 3.66000e+02 3.16976e+01 9.51505e+01 -3.17552e+01 1.13893e+02 2.47591e+02 -1.98058e+01
2.09280e+05 3.67000e+02 -1.90511e+01 2.81524e+01 -6.62547e+01 1.14784e+02 2.49599e+02 -2.00308e+01
2.09920e+05 3.68000e+02 1.08584e+02 2.65448e+02 -4.82797e+01 1.14876e+02 2.49558e+02 -1.98057e+01
2.10560e+05 3.68500e+02 1.09003e+02 2.65448e+02 -4.74423e+01 1.14494e+02 2.47450e+02 -1.84616e+01
2.11200e+05 3.69500e+02 8.79613e+01 2.57328e+02 -8.14054e+01 1.13861e+02 2.43323e+02 -1.56012e+01
2.11840e+05 3.70000e+02 8.03788e+01 2.57328e+02 -9.65703e+01 1.13005e+02 2.37263e+02 -1.12535e+01
2.12480e+05 3.71500e+02 1.78855e+02 2.71633e+02 8.60778e+01 1.11789e+02 2.29468e+02 -5.88940e+00
2.13120e+05 3.71500e+02 1.78855e+02 2.71633e+02 8.60778e+01 1.10047e+02 2.20390e+02 -2.95070e-01
2.13760e+05 3.72500e+02 9.32707e+01 2.75705e+02 -8.91636e+01 1.07715e+02 2.10792e+02 4.63822e+00
2.14400e+05 3.73000e+02 1.54876e+02 2.75705e+02 3.40463e+01 1.04897e+02 2.01651e+02 8.14364e+00
2.15040e+05 3.73000e+02 1.54876e+02 2.75705e+02 3.40463e+01 1.01867e+02 1.93945e+02 9.78830e+00
2.15680e+05 3.74500e+02 1.56079e+02 2.72738e+02 3.94209e+01 9.90169e+01 1.88434e+02 9.59980e+00
2.16320e+05 3.74500e+02 1.56079e+02 2.72738e+02 3.94209e+01 9.67896e+01 1.85545e+02 8.03417e+00
2.16960e+05 3.75000e+02 1.55076e+02 2.70731e+02 3.94209e+01 9.55785e+01 1.85361e+02 5.79609e+00
2.17600e+05 3.75500e+02 1.66431e+02 2.70731e+02 6.21317e+01 9.56400e+01 1.87667e+02 3.61300e+00
2.18240e+05 3.76000e+02 1.68299e+02 2.74467e+02 6.21317e+01 9.70437e+01 1.92025e+02 2.06246e+00
2.18880e+05 3.76500e+02 1.57974e+02 2.74467e+02 4.14808e+01 9.96820e+01 1.97871e+02 1.49300e+00
2.19520e+05 3.77000e+02 1.58469e+02 2.75458e+02 4.14808e+01 1.03324e+02 2.04620e+02 2.02858e+00
2.20160e+05 3.77000e+02 1.58469e+02 2.75458e+02 4.14808e+01 1.07691e+02 2.11757e+02 3.62525e+00
2.20800e+05 3.78000e+02 1.68816e+02 2.68998e+02 6.86336e+01 1.12513e+02 2.18883e+02 6.14294e+00
2.21440e+05 3.78000e+02 1.68816e+02 2.68998e+02 6.86336e+01 1.17564e+02 2.25729e+02 9.39992e+00
2.22080e+05 3.79000e+02 1.71954e+02 2.70355e+02 7.35526e+01 1.22668e+02 2.32139e+02 1.31976e+01
2.22720e+05 3.79000e+02 1.71954e+02 2.70355e+02 7.35526e+01 1.27682e+02 2.38035e+02 1.73296e+01
2.23360e+05 3.79500e+02 4.42919e+01 7.35526e+01 1.50312e+01 1.32495e+02 2.43395e+02 2.15959e+01
2.24000e+05 3.80500e+02 -4.18192e+01 -1.02123e+01 -7.34260e+01 1.37022e+02 2.48214e+02 2.58290e+01
2.24640e+05 3.82000e+02 1.10022e+02 2.74229e+02 -5.41853e+01 1.41207e+02 2.52497e+02 2.99170e+01
2.25280e+05 3.82500e+02 1.05617e+02 2.74229e+02 -6.29941e+01 1.45020e+02 2.56232e+02 3.38086e+01
2.25920e+05 3.83500e+02 6.90715e+01 2.73524e+02 -1.35381e+02 1.48405e+02 2.59333e+02 3.74779e+01
2.26560e+05 3.83500e+02 6.90715e+01 2.73524e+02 -1.35381e+02 1.51200e+02 2.61557e+02 4.08425e+01
2.27200e+05 3.84500e+02 1.24283e+02 2.76201e+02 -2.76347e+01 1.53093e+02 2.62512e+02 4.36743e+01
2.27840e+05 3.84500e+02 1.24283e+02 2.76201e+02 -2.76347e+01 1.53697e+02 2.61825e+02 4.55683e+01
2.28480e+05 3.85500e+02 1.48660e+02 2.76272e+02 2.10483e+01 1.52682e+02 2.59374e+02 4.59898e+01
2.29120e+05 3.85500e+02 1.48660e+02 2.76272e+02 2.10483e+01 1.49905e+02 2.55426e+02 4.43838e+01
2.29760e+05 3.86500e+02 2.14121e+02 2.78584e+02 1.49659e+02 1.45467e+02 2.50603e+02 4.03319e+01
2.30400e+05 3.86500e+02 2.14121e+02 2.78584e+02 1.49659e+02 1.39718e+02 2.45711e+02 3.37251e+01
2.31040e+05 3.87500e+02 2.13769e+02 2.76129e+02 1.51410e+02 1.33210e+02 2.41532e+02 2.48879e+01
2.31680e+05 3.87500e+02 2.13769e+02 2.76129e+02 1.51410e+02 1.26624e+02 2.38654e+02 1.45949e+01
2.32320e+05 3.88000e+02 2.13538e+02 2.75667e+02 1.51410e+02 1.20684e+02 2.37387e+02 3.98194e+00
2.32960e+05 3.88500e+02 1.15815e+02 2.75667e+02 -4.40374e+01 1.16073e+02 2.37764e+02 -5.61731e+00
2.33600e+05 3.90000e+02 1.04854e+02 2.76324e+02 -6.66154e+01 1.13358e+02 2.39595e+02 -1.28792e+01
2.34240e+05 3.91500e+02 1.19539e+02 2.68805e+02 -2.97276e+01 1.12921e+02 2.42552e+02 -1.67109e+01
2.34880e+05 3.91500e+02 1.19539e+02 2.68805e+02 -2.97276e+01 1.14898e+02 2.46247e+02 -1.64512e+01
2.35520e+05 3.92500e+02 1.03924e+02 2.68805e+02 -6.09577e+01 1.19132e+02 2.50303e+02 -1.20381e+01
2.36160e+05 3.93500e+02 1.66961e+02 2.74564e+02 5.93589e+01 1.25149e+02 2.54398e+02 -4.09938e+00
2.36800e+05 3.94000e+02 1.67137e+02 2.74916e+02 5.93589e+01 1.32196e+02 2.58283e+02 6.10832e+00
2.37440e+05 3.94500e+02 1.85439e+02 2.74916e+02 9.59612e+01 1.39365e+02 2.61787e+02 1.69423e+01
2.38080e+05 3.95000e+02 1.87086e+02 2.78211e+02 9.59612e+01 1.45774e+02 2.64808e+02 2.67407e+01
2.38720e+05 3.95000e+02 1.87086e+02 2.78211e+02 9.59612e+01 1.50752e+02 2.67301e+02 3.42027e+01
2.39360e+05 3.96000e+02 1.69111e+02 2.63876e+02 7.43457e+01 1.53965e+02 2.69268e+02 3.86626e+01
2.40000e+05 3.96000e+02 1.69111e+02 2.63876e+02 7.43457e+01 1.55462e+02 2.70750e+02 4.01730e+01
2.40640e+05 3.97000e+02 1.73777e+02 2.70482e+02 7.70715e+01 1.55606e+02 2.71817e+02 3.93951e+01
2.41280e+05 3.97000e+02 1.73777e+02 2.70482e+02 7.70715e+01 1.54953e+02 2.72556e+02 3.73509e+01
2.41920e+05 3.97500e+02 1.71400e+02 2.65729e+02 7.70715e+01 1.54091e+02 2.73054e+02 3.51284e+01
2.42560e+05 3.98000e+02 1.08691e+02 2.65729e+02 -4.83461e+01 1.53506e+02 2.73382e+02 3.36291e+01
2.43200e+05 3.98500e+02 1.65385e+02 2.65729e+02 6.50410e+01 1.53501e+02 2.73584e+02 3.34171e+01
2.43840e+05 3.99000e+02 1.68678e+02 2.72315e+02 6.50410e+01 1.54180e+02 2.73676e+02 3.46838e+01
2.44480e+05 3.99500e+02 1.70567e+02 2.76093e+02 6.50410e+01 1.55472e+02 2.73656e+02 3.72875e+01
2.45120e+05 4.00000e+02 1.68475e+02 2.76093e+02 6.08572e+01 1.57166e+02 2.73519e+02 4.08137e+01
2.45760e+05 4.00500e+02 1.65815e+02 2.70772e+02 6.08572e+01 1.58963e+02 2.73265e+02 4.46601e+01
2.46400e+05 4.01000e+02 1.86561e+02 2.70772e+02 1.02350e+02 1.60543e+02 2.72908e+02 4.81783e+01
2.47040e+05 4.01500e+02 1.87836e+02 2.73322e+02 1.02350e+02 1.61661e+02 2.72474e+02 5.08477e+01
2.47680e+05 4.01500e+02 1.87836e+02 2.73322e+02 1.02350e+02 1.62207e+02 2.72008e+02 5.24064e+01
2.48320e+05 4.02500e+02 1.73642e+02 2.66028e+02 8.12566e+01 1.62224e+02 2.71562e+02 5.28857e+01
2.48960e+05 4.02500e+02 1.73642e+02 2.66028e+02 8.12566e+01 1.61871e+02 2.71186e+02 5.25560e+01
2.49600e+05 4.03500e+02 1.50783e+02 2.72120e+02 2.94462e+01 1.61374e+02 2.70916e+02 5.18311e+01
2.50240e+05 4.03500e+02 1.50783e+02 2.72120e+02 2.94462e+01 1.60967e+02 2.70767e+02 5.11668e+01
2.50880e+05 4.04000e+02 1.49920e+02 2.70393e+02 2.94462e+01 1.60852e+02 2.70735e+02 5.09685e+01
2.51520e+05 4.04500e+02 1.92200e+02 2.70393e+02 1.14006e+02 1.61153e+02 2.70792e+02 5.15141e+01
2.52160e+05 4.05000e+02 1.86086e+02 2.58166e+02 1.14006e+02 1.61901e+02 2.70902e+02 5.29009e+01
2.52800e+05 4.05500e+02 1.10494e+02 2.58166e+02 -3.71789e+01 1.63023e+02 2.71022e+02 5.50238e+01
2.53440e+05 4.05500e+02 1.10494e+02 2.58166e+02 -3.71789e+01 1.64360e+02 2.71117e+02 5.76023e+01
2.54080e+05 4.06500e+02 1.70797e+02 2.73244e+02 6.83508e+01 1.65721e+02 2.71167e+02 6.02748e+01
2.54720e+05 4.06500e+02 1.70797e+02 2.73244e+02 6.83508e+01 1.66945e+02 2.71163e+02 6.27270e+01
2.55360e+05 4.07500e+02 1.79385e+02 2.65206e+02 9.35647e+01 1.67936e+02 2.71101e+02 6.47702e+01
2.56000e+05 4.07500e+02 1.79385e+02 2.65206e+02 9.35647e+01 1.68647e+02 2.70971e+02 6.63230e+01
2.56640e+05 4.08000e+02 1.79931e+02 2.66298e+02 9.35647e+01 1.69056e+02 2.70761e+02 6.73509e+01
2.57280e+05 4.08500e+02 1.59510e+02 2.66298e+02 5.27228e+01 1.69153e+02 2.70468e+02 6.78380e+01
2.57920e+05 4.09000e+02 1.58575e+02 2.64428e+02 5.27228e+01 1.68957e+02 2.70104e+02 6.78093e+01
2.58560e+05 4.09500e+02 1.70747e+02 2.64428e+02 7.70652e+01 1.68530e+02 2.69694e+02 6.73667e+01
2.59200e+05 4.10000e+02 1.70756e+02 2.64446e+02 7.70652e+01 1.67981e+02 2.69267e+02 6.66945e+01
2.59840e+05 4.10000e+02 1.70756e+02 2.64446e+02 7.70652e+01 1.67433e+02 2.68852e+02 6.60134e+01
2.60480e+05 4.11000e+02 1.85170e+02 2.67435e+02 1.02905e+02 1.66986e+02 2.68464e+02 6.55080e+01
2.61120e+05 4.11000e+02 1.85170e+02 2.67435e+02 1.02905e+02 1.66693e+02 2.68111e+02 6.52743e+01
2.61760e+05 4.12000e+02 1.14137e+02 2.69690e+02 -4.14158e+01 1.66554e+02 2.67791e+02 6.53172e+01
2.62400e+05 4.12000e+02 1.14137e+02 2.69690e+02 -4.14158e+01 1.66542e+02 2.67495e+02 6.55893e+01
2.63040e+05 4.13000e+02 1.30519e+02 1.46802e+02 1.14237e+02 1.66630e+02 2.67216e+02 6.60444e+01
2.63680e+05 4.13000e+02 1.30519e+02 1.46802e+02 1.14237e+02 1.66810e+02 2.66952e+02 6.66673e+01
2.64320e+05 4.13500e+02 2.10930e+02 2.75057e+02 1.46802e+02 1.67074e+02 2.66707e+02 6.74403e+01
2.64960e+05 4.14000e+02 2.11911e+02 2.75057e+02 1.48764e+02 1.67373e+02 2.66477e+02 6.82697e+01
2.65600e+05 4.14500e+02 2.13033e+02 2.77302e+02 1.48764e+02 1.67586e+02 2.66202e+02 6.89697e+01
2.66240e+05 4.15000e+02 2.09926e+02 2.77302e+02 1.42550e+02 1.67534e+02 2.65706e+02 6.93617e+01
2.66880e+05 4.15500e+02 2.06315e+02 2.70080e+02 1.42550e+02 1.67073e+02 2.64725e+02 6.94216e+01
2.67520e+05 4.15500e+02 2.06315e+02 2.70080e+02 1.42550e+02 1.66197e+02 2.63035e+02 6.93596e+01
2.68160e+05 4.16500e+02 1.27904e+02 2.54676e+02 1.13216e+00 1.65084e+02 2.60587e+02 6.95803e+01
2.68800e+05 4.17000e+02 2.13055e+02 2.54676e+02 1.71434e+02 1.64065e+02 2.57577e+02 7.05525e+01
2.69440e+05 4.17500e+02 5.74728e+01 1.71434e+02 -5.64884e+01 1.63524e+02 2.54394e+02 7.26544e+01
2.70080e+05 4.18000e+02 2.19043e+02 2.66651e+02 1.71434e+02 1.63770e+02 2.51498e+02 7.60411e+01
2.70720e+05 4.18500e+02 2.16084e+02 2.66651e+02 1.65518e+02 1.64923e+02 2.49286e+02 8.05592e+01
2.71360e+05 4.19000e+02 8.89712e+01 1.65518e+02 1.24244e+01 1.66869e+02 2.47974e+02 8.57636e+01
2.72000e+05 4.20000e+02 1.08333e+02 2.70219e+02 -5.35537e+01 1.69304e+02 2.47535e+02 9.10725e+01
2.72640e+05 4.20500e+02 2.13687e+02 2.70219e+02 1.57155e+02 1.71848e+02 2.47705e+02 9.59906e+01
2.73280e+05 4.21500e+02 2.13511e+02 2.69867e+02 1.57155e+02 1.74171e+02 2.48066e+02 1.00276e+02
2.73920e+05 4.21500e+02 2.13511e+02 2.69867e+02 1.57155e+02 1.76055e+02 2.48147e+02 1.03964e+02
2.74560e+05 4.22500e+02 2.09261e+02 2.68804e+02 1.49718e+02 1.77387e+02 2.47528e+02 1.07245e+02
2.75200e+05 4.22500e+02 2.09261e+02 2.68804e+02 1.49718e+02 1.78116e+02 2.45941e+02 1.10291e+02
2.75840e+05 4.23500e+02 2.12668e+02 2.63711e+02 1.61626e+02 1.78236e+02 2.43309e+02 1.13162e+02
2.76480e+05 4.23500e+02 2.12668e+02 2.63711e+02 1.61626e+02 1.77798e+02 2.39770e+02 1.15826e+02
2.77120e+05 4.24000e+02 2.11844e+02 2.62063e+02 1.61626e+02 1.76949e+02 2.35657e+02 1.18241e+02
2.77760e+05 4.24500e+02 2.18623e+02 2.62063e+02 1.75182e+02 1.75938e+02 2.31457e+02 1.20418e+02
2.78400e+05 4.25000e+02 2.24138e+02 2.73094e+02 1.75182e+02 1.75077e+02 2.27720e+02 1.22434e+02
2.79040e+05 4.25500e+02 2.10647e+02 2.73094e+02 1.48200e+02 1.74678e+02 2.24947e+02 1.24410e+02
2.79680e+05 4.25500e+02 2.10647e+02 2.73094e+02 1.48200e+02 1.74982e+02 2.23485e+02 1.26479e+02
2.80320e+05 4.26000e+02 2.08043e+02 2.67886e+02 1.48200e+02 1.76115e+02 2.23479e+02 1.28751e+02
2.80960e+05 4.26500e+02 2.16156e+02 2.67886e+02 1.64427e+02 1.78084e+02 2.24869e+02 1.31299e+02
2.81600e+05 4.27000e+02 2.15954e+02 2.67482e+02 1.64427e+02 1.80791e+02 2.27437e+02 1.34145e+02
2.82240e+05 4.27500e+02 1.36329e+02 2.67482e+02 5.17580e+00 1.84063e+02 2.30883e+02 1.37243e+02
2.82880e+05 4.28000e+02 1.20408e+02 2.35641e+02 5.17580e+00 1.87683e+02 2.34883e+02 1.40482e+02
2.83520e+05 4.28500e+02 1.09776e+02 2.35641e+02 -1.60892e+01 1.91420e+02 2.39136e+02 1.43704e+02
2.84160e+05 4.29000e+02 1.21896e+02 2.59882e+02 -1.60892e+01 1.95062e+02 2.43390e+02 1.46734e+02
2.84800e+05 4.29500e+02 2.24840e+02 2.59882e+02 1.89798e+02 1.98405e+02 2.47444e+02 1.49366e+02
2.85440e+05 4.29500e+02 2.24840e+02 2.59882e+02 1.89798e+02 2.01225e+02 2.51139e+02 1.51311e+02
2.86080e+05 4.30500e+02 2.33267e+02 2.47555e+02 2.18979e+02 2.03246e+02 2.54338e+02 1.52154e+02
2.86720e+05 4.30500e+02 2.33267e+02 2.47555e+02 2.18979e+02 2.04163e+02 2.56919e+02 1.51408e+02
2.87360e+05 4.31000e+02 2.41756e+02 2.64533e+02 2.18979e+02 2.03748e+02 2.58797e+02 1.48698e+02
2.88000e+05 4.32000e+02 2.48327e+02 2.64533e+02 2.32121e+02 2.01973e+02 2.59945e+02 1.44001e+02
2.88640e+05 4.32500e+02 2.51359e+02 2.70597e+02 2.32121e+02 1.99101e+02 2.60411e+02 1.37790e+02
2.89280e+05 4.32500e+02 2.51359e+02 2.70597e+02 2.32121e+02 1.95643e+02 2.60301e+02 1.30985e+02
2.89920e+05 4.33500e+02 1.08939e+02 2.71404e+02 -5.35260e+01 1.92240e+02 2.59763e+02 1.24718e+02
2.90560e+05 4.34000e+02 2.24879e+02 2.71404e+02 1.78354e+02 1.89483e+02 2.58962e+02 1.20005e+02
2.91200e+05 4.34000e+02 2.24879e+02 2.71404e+02 1.78354e+02 1.87784e+02 2.58068e+02 1.17500e+02
2.91840e+05 4.35000e+02 2.31887e+02 2.73358e+02 1.90416e+02 1.87327e+02 2.57240e+02 1.17413e+02
2.92480e+05 4.35000e+02 2.31887e+02 2.73358e+02 1.90416e+02 1.88079e+02 2.56617e+02 1.19540e+02
2.93120e+05 4.35500e+02 2.33553e+02 2.76689e+02 1.90416e+02 1.89833e+02 2.56306e+02 1.23360e+02
2.93760e+05 4.36000e+02 2.30103e+02 2.76689e+02 1.83517e+02 1.92279e+02 2.56365e+02 1.28192e+02
2.94400e+05 4.36500e+02 2.25640e+02 2.67763e+02 1.83517e+02 1.95094e+02 2.56810e+02 1.33378e+02
2.95040e+05 4.37000e+02 2.23279e+02 2.67763e+02 1.78795e+02 1.98022e+02 2.57614e+02 1.38429e+02
2.95680e+05 4.37500e+02 2.21459e+02 2.64124e+02 1.78795e+02 2.00901e+02 2.58718e+02 1.43085e+02
2.96320e+05 4.37500e+02 2.21459e+02 2.64124e+02 1.78795e+02 2.03671e+02 2.60048e+02 1.47293e+02
2.96960e+05 4.38500e+02 2.33805e+02 2.68904e+02 1.98707e+02 2.06324e+02 2.61525e+02 1.51123e+02
2.97600e+05 4.38500e+02 2.33805e+02 2.68904e+02 1.98707e+02 2.08875e+02 2.63060e+02 1.54690e+02
2.98240e+05 4.39500e+02 1.23507e+02 2.65636e+02 -1.86223e+01 2.11324e+02 2.64568e+02 1.58080e+02
2.98880e+05 4.40000e+02 1.24458e+02 2.65636e+02 -1.67191e+01 2.13646e+02 2.65960e+02 1.61332e+02
2.99520e+05 4.41000e+02 1.11830e+02 2.53476e+02 -2.98161e+01 2.15800e+02 2.67163e+02 1.64437e+02
3.00160e+05 4.41500e+02 2.21564e+02 2.53476e+02 1.89651e+02 2.17740e+02 2.68120e+02 1.67360e+02
3.00800e+05 4.41500e+02 2.21564e+02 2.53476e+02 1.89651e+02 2.19399e+02 2.68805e+02 1.69994e+02
3.01440e+05 4.42000e+02 2.29701e+02 2.69751e+02 1.89651e+02 2.20650e+02 2.69224e+02 1.72076e+02
3.02080e+05 4.42500e+02 2.29865e+02 2.69751e+02 1.89979e+02 2.21268e+02 2.69403e+02 1.73133e+02
3.02720e+05 4.43000e+02 2.24471e+02 2.58963e+02 1.89979e+02 2.20983e+02 2.69373e+02 1.72593e+02
3.03360e+05 4.43500e+02 2.25778e+02 2.58963e+02 1.92592e+02 2.19602e+02 2.69159e+02 1.70045e+02
3.04000e+05 4.44000e+02 2.28837e+02 2.65081e+02 1.92592e+02 2.17138e+02 2.68782e+02 1.65495e+02
3.04640e+05 4.44000e+02 2.28837e+02 2.65081e+02 1.92592e+02 2.13858e+02 2.68262e+02 1.59455e+02
3.05280e+05 4.45000e+02 2.27349e+02 2.69859e+02 1.84840e+02 2.10228e+02 2.67637e+02 1.52819e+02
3.05920e+05 4.45000e+02 2.27349e+02 2.69859e+02 1.84840e+02 2.06786e+02 2.66950e+02 1.46622e+02
3.06560e+05 4.45500e+02 2.13829e+02 2.69859e+02 1.57800e+02 2.04014e+02 2.66250e+02 1.41779e+02
3.07200e+05 4.46000e+02 2.15385e+02 2.72970e+02 1.57800e+02 2.02239e+02 2.65577e+02 1.38902e+02
3.07840e+05 4.46000e+02 2.15385e+02 2.72970e+02 1.57800e+02 2.01596e+02 2.64965e+02 1.38228e+02
3.08480e+05 4.47000e+02 1.24946e+02 2.13809e+02 3.60821e+01 2.02044e+02 2.64444e+02 1.39644e+02
3.09120e+05 4.47500e+02 2.42212e+02 2.70615e+02 2.13809e+02 2.03404e+02 2.64041e+02 1.42768e+02
3.09760e+05 4.48000e+02 1.11769e+02 2.70615e+02 -4.70765e+01 2.05416e+02 2.63779e+02 1.47054e+02
3.10400e+05 4.49000e+02 2.47389e+02 2.85725e+02 2.09052e+02 2.07769e+02 2.63630e+02 1.51908e+02
3.11040e+05 4.49000e+02 2.47389e+02 2.85725e+02 2.09052e+02 2.10125e+02 2.63445e+02 1.56806e+02
3.11680e+05 4.50000e+02 2.30448e+02 2.65261e+02 1.95635e+02 2.12144e+02 2.62924e+02 1.61365e+02
3.12320e+05 4.50000e+02 2.30448e+02 2.65261e+02 1.95635e+02 2.13532e+02 2.61724e+02 1.65341e+02
3.12960e+05 4.50500e+02 2.36197e+02 2.76760e+02 1.95635e+02 2.14111e+02 2.59644e+02 1.68577e+02
3.13600e+05 4.51000e+02 2.36902e+02 2.76760e+02 1.97044e+02 2.13875e+02 2.56754e+02 1.70996e+02
3.14240e+05 4.51500e+02 2.38601e+02 2.80157e+02 1.97044e+02 2.13014e+02 2.53405e+02 1.72623e+02
3.14880e+05 4.52000e+02 1.01338e+02 2.80157e+02 -7.74814e+01 2.11856e+02 2.50107e+02 1.73606e+02
3.15520e+05 4.53000e+02 1.56712e+02 2.74938e+02 3.84863e+01 2.10780e+02 2.47371e+02 1.74189e+02
3.16160e+05 4.53500e+02 9.42185e+01 2.74938e+02 -8.65009e+01 2.10114e+02 2.45581e+02 1.74648e+02
3.16800e+05 4.55000e+02 2.43120e+02 2.81585e+02 2.04656e+02 2.10073e+02 2.44932e+02 1.75214e+02
3.17440e+05 4.55000e+02 2.43120e+02 2.81585e+02 2.04656e+02 2.10702e+02 2.45435e+02 1.75970e+02
3.18080e+05 4.55500e+02 2.42898e+02 2.81139e+02 2.04656e+02 2.11854e+02 2.46957e+02 1.76751e+02
3.18720e+05 4.56000e+02 2.52799e+02 2.81139e+02 2.24459e+02 2.13195e+02 2.49277e+02 1.77114e+02
3.19360e+05 4.56500e+02 2.48849e+02 2.73238e+02 2.24459e+02 2.14293e+02 2.52135e+02 1.76452e+02
3.20000e+05 4.57000e+02 2.28108e+02 2.73238e+02 1.82978e+02 2.14767e+02 2.55280e+02 1.74253e+02
3.20640e+05 4.57500e+02 2.23697e+02 2.64417e+02 1.82978e+02 2.14436e+02 2.58494e+02 1.70378e+02
3.21280e+05 4.57500e+02 2.23697e+02 2.64417e+02 1.82978e+02 2.13404e+02 2.61614e+02 1.65194e+02
3.21920e+05 4.58500e+02 2.49797e+02 2.73700e+02 2.25894e+02 2.12012e+02 2.64525e+02 1.59499e+02
3.22560e+05 4.58500e+02 2.49797e+02 2.73700e+02 2.25894e+02 2.10716e+02 2.67149e+02 1.54283e+02
3.23200e+05 4.59500e+02 2.51697e+02 2.70844e+02 2.32549e+02 2.09937e+02 2.69432e+02 1.50442e+02
3.23840e+05 4.59500e+02 2.51697e+02 2.70844e+02 2.32549e+02 2.09942e+02 2.71331e+02 1.48552e+02
3.24480e+05 4.60000e+02 2.50252e+02 2.67955e+02 2.32549e+02 2.10808e+02 2.72813e+02 1.48804e+02
3.25120e+05 4.60500e+02 2.45793e+02 2.67955e+02 2.23631e+02 2.12461e+02 2.73865e+02 1.51056e+02
3.25760e+05 4.61000e+02 2.50325e+02 2.77018e+02 2.23631e+02 2.14733e+02 2.74504e+02 1.54962e+02
3.26400e+05 4.61500e+02 1.03208e+02 2.77018e+02 -7.06019e+01 2.17440e+02 2.74777e+02 1.60104e+02
3.27040e+05 4.62500e+02 2.64600e+02 2.80355e+02 2.48845e+02 2.20415e+02 2.74754e+02 1.66075e+02
3.27680e+05 4.62500e+02 2.64600e+02 2.80355e+02 2.48845e+02 2.23515e+02 2.74513e+02 1.72517e+02
3.28320e+05 4.63500e+02 2.05658e+02 2.82806e+02 1.28510e+02 2.26623e+02 2.74130e+02 1.79116e+02
3.28960e+05 4.63500e+02 2.05658e+02 2.82806e+02 1.28510e+02 2.29620e+02 2.73678e+02 1.85562e+02
3.29600e+05 4.64500e+02 2.47721e+02 2.85420e+02 2.10022e+02 2.32385e+02 2.73226e+02 1.91545e+02
3.30240e+05 4.64500e+02 2.47721e+02 2.85420e+02 2.10022e+02 2.34815e+02 2.72838e+02 1.96792e+02
3.30880e+05 4.65000e+02 2.43065e+02 2.76108e+02 2.10022e+02 2.36839e+02 2.72575e+02 2.01103e+02
3.31520e+05 4.66000e+02 1.42469e+02 2.34424e+02 5.05134e+01 2.38413e+02 2.72487e+02 2.04339e+02
3.32160e+05 4.66000e+02 1.42469e+02 2.34424e+02 5.05134e+01 2.39502e+02 2.72606e+02 2.06399e+02
3.32800e+05 4.67000e+02 2.66457e+02 2.81576e+02 2.51339e+02 2.40087e+02 2.72945e+02 2.07229e+02
3.33440e+05 4.67500e+02 2.65338e+02 2.79337e+02 2.51339e+02 2.40179e+02 2.73483e+02 2.06875e+02
3.34080e+05 4.67500e+02 2.65338e+02 2.79337e+02 2.51339e+02 2.39832e+02 2.74119e+02 2.05544e+02
3.34720e+05 4.68500e+02 1.14289e+02 2.58490e+02 -2.99122e+01 2.39110e+02 2.74622e+02 2.03598e+02
3.35360e+05 4.69500e+02 2.70352e+02 2.82214e+02 2.58490e+02 2.38077e+02 2.74643e+02 2.01511e+02
3.36000e+05 4.70000e+02 2.55935e+02 2.82214e+02 2.29655e+02 2.36813e+02 2.73848e+02 1.99778e+02
3.36640e+05 4.70500e+02 1.29383e+02 2.29655e+02 2.91110e+01 2.35445e+02 2.72063e+02 1.98828e+02
3.37280e+05 4.71000e+02 2.53115e+02 2.76575e+02 2.29655e+02 2.34135e+02 2.69307e+02 1.98963e+02
3.37920e+05 4.72000e+02 1.32819e+02 2.76575e+02 -1.09367e+01 2.33004e+02 2.65683e+02 2.00324e+02
3.38560e+05 4.73000e+02 1.09588e+02 2.76423e+02 -5.72475e+01 2.32084e+02 2.61285e+02 2.02883e+02
3.39200e+05 4.73500e+02 1.48451e+02 2.76423e+02 2.04797e+01 2.31316e+02 2.56179e+02 2.06454e+02
3.39840e+05 4.74500e+02 2.56644e+02 2.81872e+02 2.31415e+02 2.30562e+02 2.50444e+02 2.10681e+02
3.40480e+05 4.75000e+02 2.55904e+02 2.80392e+02 2.31415e+02 2.29615e+02 2.44252e+02 2.14979e+02
3.41120e+05 4.75500e+02 2.62280e+02 2.80392e+02 2.44168e+02 2.28221e+02 2.37941e+02 2.18502e+02
3.41760e+05 4.76000e+02 2.60779e+02 2.77391e+02 2.44168e+02 2.26117e+02 2.32005e+02 2.20228e+02
3.42400e+05 4.76000e+02 2.60779e+02 2.77391e+02 2.44168e+02 2.23129e+02 2.27018e+02 2.19239e+02
3.43040e+05 4.77000e+02 1.89852e+02 2.76727e+02 1.02978e+02 2.19299e+02 2.23508e+02 2.15090e+02
3.43680e+05 4.77000e+02 1.89852e+02 2.76727e+02 1.02978e+02 2.14944e+02 2.21836e+02 2.08052e+02
3.44320e+05 4.78000e+02 2.47721e+02 2.80037e+02 2.15406e+02 2.10609e+02 2.22132e+02 1.99087e+02
3.44960e+05 4.78000e+02 2.47721e+02 2.80037e+02 2.15406e+02 2.06933e+02 2.24286e+02 1.89579e+02
3.45600e+05 4.78500e+02 2.45879e+02 2.76351e+02 2.15406e+02 2.04452e+02 2.27993e+02 1.80912e+02
3.46240e+05 4.79500e+02 1.28106e+02 2.78220e+02 -2.20072e+01 2.03454e+02 2.32827e+02 1.74080e+02
3.46880e+05 4.80500e+02 1.37691e+02 2.78220e+02 -2.83862e+00 2.03903e+02 2.38321e+02 1.69484e+02
3.47520e+05 4.81500e+02 1.18461e+02 2.80995e+02 -4.40725e+01 2.05514e+02 2.44039e+02 1.66990e+02
3.48160e+05 4.82500e+02 2.42560e+02 2.80995e+02 2.04125e+02 2.07875e+02 2.49621e+02 1.66129e+02
3.48800e+05 4.83000e+02 2.43111e+02 2.82097e+02 2.04125e+02 2.10527e+02 2.54804e+02 1.66250e+02
3.49440e+05 4.83000e+02 2.43111e+02 2.82097e+02 2.04125e+02 2.12995e+02 2.59423e+02 1.66567e+02
3.50080e+05 4.84000e+02 2.43026e+02 2.81828e+02 2.04225e+02 2.14800e+02 2.63399e+02 1.66201e+02
3.50720e+05 4.84500e+02 2.42825e+02 2.81426e+02 2.04225e+02 2.15530e+02 2.66724e+02 1.64336e+02
3.51360e+05 4.85000e+02 2.36774e+02 2.81426e+02 1.92121e+02 2.14964e+02 2.69443e+02 1.60485e+02
3.52000e+05 4.85500e+02 2.35071e+02 2.78021e+02 1.92121e+02 2.13177e+02 2.71632e+02 1.54722e+02
3.52640e+05 4.85500e+02 2.35071e+02 2.78021e+02 1.92121e+02 2.10547e+02 2.73383e+02 1.47712e+02
3.53280e+05 4.86500e+02 2.44317e+02 2.78737e+02 2.09896e+02 2.07659e+02 2.74789e+02 1.40529e+02
3.53920e+05 4.86500e+02 2.44317e+02 2.78737e+02 2.09896e+02 2.05138e+02 2.75933e+02 1.34343e+02
3.54560e+05 4.88500e+02 1.36759e+02 2.25243e+02 4.82742e+01 2.03500e+02 2.76877e+02 1.30122e+02
3.55200e+05 4.89000e+02 2.53439e+02 2.81635e+02 2.25243e+02 2.03049e+02 2.77666e+02 1.28433e+02
3.55840e+05 4.89000e+02 2.53439e+02 2.81635e+02 2.25243e+02 2.03854e+02 2.78313e+02 1.29395e+02
3.56480e+05 4.90000e+02 2.57774e+02 2.88545e+02 2.27002e+02 2.05761e+02 2.78770e+02 1.32752e+02
3.57120e+05 4.90500e+02 2.55578e+02 2.84154e+02 2.27002e+02 2.08415e+02 2.78844e+02 1.37986e+02
3.57760e+05 4.91000e+02 2.48417e+02 2.84154e+02 2.12680e+02 2.11329e+02 2.78195e+02 1.44463e+02
3.58400e+05 4.91500e+02 2.45804e+02 2.78928e+02 2.12680e+02 2.14018e+02 2.76465e+02 1.51572e+02
3.59040e+05 4.91500e+02 2.45804e+02 2.78928e+02 2.12680e+02 2.16155e+02 2.73486e+02 1.58825e+02
3.59680e+05 4.92500e+02 2.58708e+02 2.85931e+02 2.31486e+02 2.17660e+02 2.69420e+02 1.65899e+02
3.60320e+05 4.92500e+02 2.58708e+02 2.85931e+02 2.31486e+02 2.18681e+02 2.64741e+02 1.72622e+02
3.60960e+05 4.93500e+02 2.01397e+02 2.28040e+02 1.74754e+02 2.19513e+02 2.60106e+02 1.78920e+02
3.61600e+05 4.94000e+02 2.57892e+02 2.87745e+02 2.28040e+02 2.20460e+02 2.56157e+02 1.84763e+02
3.62240e+05 4.94000e+02 2.57892e+02 2.87745e+02 2.28040e+02 2.21751e+02 2.53374e+02 1.90129e+02
3.62880e+05 4.95000e+02 2.65894e+02 2.90247e+02 2.41542e+02 2.23493e+02 2.51977e+02 1.95009e+02
3.63520e+05 4.95500e+02 2.64301e+02 2.87061e+02 2.41542e+02 2.25644e+02 2.51882e+02 1.99406e+02
3.64160e+05 4.96000e+02 2.68570e+02 2.87061e+02 2.50079e+02 2.28046e+02 2.52749e+02 2.03344e+02
3.64800e+05 4.96500e+02 2.70049e+02 2.90020e+02 2.50079e+02 2.30487e+02 2.54109e+02 2.06865e+02
3.65440e+05 4.97000e+02 2.67768e+02 2.85456e+02 2.50079e+02 2.32781e+02 2.55540e+02 2.10023e+02
3.66080e+05 4.97500e+02 1.57671e+02 2.85456e+02 2.98858e+01 2.34838e+02 2.56793e+02 2.12882e+02
3.66720e+05 4.98500e+02 2.68562e+02 2.83628e+02 2.53497e+02 2.36670e+02 2.57827e+02 2.15513e+02
3.67360e+05 4.98500e+02 2.68562e+02 2.83628e+02 2.53497e+02 2.38373e+02 2.58760e+02 2.17985e+02
3.68000e+05 5.00000e+02 1.69736e+02 2.79921e+02 5.95501e+01 2.40054e+02 2.59779e+02 2.20329e+02
3.68640e+05 5.00000e+02 1.69736e+02 2.79921e+02 5.95501e+01 2.41756e+02 2.61054e+02 2.22458e+02
3.69280e+05 5.01000e+02 2.69408e+02 2.81157e+02 2.57659e+02 2.43413e+02 2.62676e+02 2.24150e+02
3.69920e+05 5.01000e+02 2.69408e+02 2.81157e+02 2.57659e+02 2.44867e+02 2.64607e+02 2.25127e+02
3.70560e+05 5.02000e+02 2.69691e+02 2.86654e+02 2.52728e+02 2.45897e+02 2.66639e+02 2.25154e+02
3.71200e+05 5.02000e+02 2.69691e+02 2.86654e+02 2.52728e+02 2.46257e+02 2.68423e+02 2.24091e+02
3.71840e+05 5.03000e+02 2.64271e+02 2.79786e+02 2.48756e+02 2.45758e+02 2.69590e+02 2.21927e+02
3.72480e+05 5.03500e+02 2.66637e+02 2.84518e+02 2.48756e+02 2.44364e+02 2.69904e+02 2.18824e+02
3.73120e+05 5.04000e+02 2.69512e+02 2.84518e+02 2.54507e+02 2.42256e+02 2.69363e+02 2.15149e+02
3.73760e+05 5.04500e+02 2.70089e+02 2.85671e+02 2.54507e+02 2.39812e+02 2.68191e+02 2.11433e+02
3.74400e+05 5.05000e+02 1.11858e+02 2.85671e+02 -6.19553e+01 2.37507e+02 2.66750e+02 2.08264e+02
3.75040e+05 5.06500e+02 2.10032e+02 2.84978e+02 1.35086e+02 2.35790e+02 2.65427e+02 2.06152e+02
3.75680e+05 5.07000e+02 2.08921e+02 2.82755e+02 1.35086e+02 2.34981e+02 2.64537e+02 2.05424e+02
3.76320e+05 5.07500e+02 2.66784e+02 2.82755e+02 2.50813e+02 2.35213e+02 2.64263e+02 2.06164e+02
3.76960e+05 5.08000e+02 2.66421e+02 2.82030e+02 2.50813e+02 2.36412e+02 2.64662e+02 2.08162e+02
3.77600e+05 5.08500e+02 2.67835e+02 2.82030e+02 2.53641e+02 2.38272e+02 2.65676e+02 2.10867e+02
3.78240e+05 5.09000e+02 2.69644e+02 2.85647e+02 2.53641e+02 2.40322e+02 2.67181e+02 2.13464e+02
3.78880e+05 5.10000e+02 2.67998e+02 2.84024e+02 2.51972e+02 2.42056e+02 2.69016e+02 2.15096e+02
3.79520e+05 5.10000e+02 2.67998e+02 2.84024e+02 2.51972e+02 2.43093e+02 2.71015e+02 2.15171e+02
3.80160e+05 5.10500e+02 2.68627e+02 2.85282e+02 2.51972e+02 2.43303e+02 2.73029e+02 2.13578e+02
3.80800e+05 5.11000e+02 2.66108e+02 2.85282e+02 2.46934e+02 2.42825e+02 2.74941e+02 2.10710e+02
3.81440e+05 5.12000e+02 1.88094e+02 2.46934e+02 1.29253e+02 2.41990e+02 2.76669e+02 2.07312e+02
3.82080e+05 5.12500e+02 1.81142e+02 2.33031e+02 1.29253e+02 2.41204e+02 2.78172e+02 2.04236e+02
3.82720e+05 5.13500e+02 2.55854e+02 2.78677e+02 2.33031e+02 2.40820e+02 2.79431e+02 2.02208e+02
3.83360e+05 5.13500e+02 2.55854e+02 2.78677e+02 2.33031e+02 2.41043e+02 2.80405e+02 2.01682e+02
3.84000e+05 5.14500e+02 2.70479e+02 2.86524e+02 2.54434e+02 2.41859e+02 2.80926e+02 2.02793e+02
3.84640e+05 5.14500e+02 2.70479e+02 2.86524e+02 2.54434e+02 2.43013e+02 2.80633e+02 2.05393e+02
3.85280e+05 5.15500e+02 2.71499e+02 2.90605e+02 2.52392e+02 2.44085e+02 2.79041e+02 2.09129e+02
3.85920e+05 5.16000e+02 2.68885e+02 2.85377e+02 2.52392e+02 2.44654e+02 2.75755e+02 2.13552e+02
3.86560e+05 5.16500e+02 2.67239e+02 2.85377e+02 2.49101e+02 2.44463e+02 2.70717e+02 2.18209e+02
3.87200e+05 5.17000e+02 2.68471e+02 2.87841e+02 2.49101e+02 2.43527e+02 2.64323e+02 2.22732e+02
3.87840e+05 5.17500e+02 2.68445e+02 2.87788e+02 2.49101e+02 2.42111e+02 2.57343e+02 2.26878e+02
3.88480e+05 5.18000e+02 2.67748e+02 2.87788e+02 2.47707e+02 2.40630e+02 2.50723e+02 2.30537e+02
3.89120e+05 5.18500e+02 2.65124e+02 2.82540e+02 2.47707e+02 2.39514e+02 2.45331e+02 2.33697e+02
3.89760e+05 5.19000e+02 2.60882e+02 2.82540e+02 2.39225e+02 2.39094e+02 2.41782e+02 2.36406e+02
3.90400e+05 5.19500e+02 2.63547e+02 2.87869e+02 2.39225e+02 2.39541e+02 2.40349e+02 2.38733e+02
3.91040e+05 5.20000e+02 2.65039e+02 2.90854e+02 2.39225e+02 2.40858e+02 2.40978e+02 2.40738e+02
3.91680e+05 5.20500e+02 1.61083e+02 2.90854e+02 3.13121e+01 2.42914e+02 2.43364e+02 2.42464e+02
3.92320e+05 5.21500e+02 2.69681e+02 2.88385e+02 2.50977e+02 2.45495e+02 2.47058e+02 2.43931e+02
3.92960e+05 5.22000e+02 1.54240e+02 2.50977e+02 5.75031e+01 2.48351e+02 2.51563e+02 2.45140e+02
3.93600e+05 5.22500e+02 2.67802e+02 2.84627e+02 2.50977e+02 2.51236e+02 2.56418e+02 2.46054e+02
3.94240e+05 5.23000e+02 2.68887e+02 2.84627e+02 2.53148e+02 2.53899e+02 2.61251e+02 2.46547e+02
3.94880e+05 5.23500e+02 2.70399e+02 2.87649e+02 2.53148e+02 2.56082e+02 2.65784e+02 2.46380e+02
3.95520e+05 5.24500e+02 2.72242e+02 2.91511e+02 2.52972e+02 2.57539e+02 2.69795e+02 2.45283e+02
3.96160e+05 5.24500e+02 2.72242e+02 2.91511e+02 2.52972e+02 2.58077e+02 2.73046e+02 2.43107e+02
3.96800e+05 5.25500e+02 1.16456e+02 1.47480e+02 8.54328e+01 2.57619e+02 2.75286e+02 2.39952e+02
3.97440e+05 5.26000e+02 2.20008e+02 2.92537e+02 1.47480e+02 2.56260e+02 2.76338e+02 2.36181e+02
3.98080e+05 5.26500e+02 2.73097e+02 2.92537e+02 2.53658e+02 2.54263e+02 2.76203e+02 2.32323e+02
3.98720e+05 5.27000e+02 2.66006e+02 2.78354e+02 2.53658e+02 2.51997e+02 2.75079e+02 2.28915e+02
3.99360e+05 5.28000e+02 1.94869e+02 2.95148e+02 9.45906e+01 2.49799e+02 2.73273e+02 2.26324e+02
4.00000e+05 5.28000e+02 1.94869e+02 2.95148e+02 9.45906e+01 2.47849e+02 2.71055e+02 2.24642e+02
4.00640e+05 5.29000e+02 2.73087e+02 2.88931e+02 2.57244e+02 2.46153e+02 2.68605e+02 2.23700e+02
4.01280e+05 5.29000e+02 2.73087e+02 2.88931e+02 2.57244e+02 2.44615e+02 2.66044e+02 2.23187e+02
4.01920e+05 5.30000e+02 2.72411e+02 2.92017e+02 2.52806e+02 2.43137e+02 2.63510e+02 2.22765e+02
4.02560e+05 5.30500e+02 2.71853e+02 2.90900e+02 2.52806e+02 2.41661e+02 2.61203e+02 2.22119e+02
4.03200e+05 5.31000e+02 2.73613e+02 2.90900e+02 2.56327e+02 2.40180e+02 2.59367e+02 2.20992e+02
4.03840e+05 5.31500e+02 2.74829e+02 2.93331e+02 2.56327e+02 2.38747e+02 2.58237e+02 2.19256e+02
4.04480e+05 5.32000e+02 1.35881e+02 2.56327e+02 1.54340e+01 2.37486e+02 2.57981e+02 2.16992e+02
4.05120e+05 5.33500e+02 2.74933e+02 2.90786e+02 2.59081e+02 2.36581e+02 2.58660e+02 2.14501e+02
4.05760e+05 5.34000e+02 2.02394e+02 2.59081e+02 1.45708e+02 2.36222e+02 2.60220e+02 2.12223e+02
4.06400e+05 5.34500e+02 1.99579e+02 2.53449e+02 1.45708e+02 2.36554e+02 2.62490e+02 2.10618e+02
4.07040e+05 5.35000e+02 2.70418e+02 2.87388e+02 2.53449e+02 2.37600e+02 2.65175e+02 2.10024e+02
4.07680e+05 5.36000e+02 2.74792e+02 2.86086e+02 2.63498e+02 2.39221e+02 2.67863e+02 2.10579e+02
4.08320e+05 5.36000e+02 2.74792e+02 2.86086e+02 2.63498e+02 2.41145e+02 2.70078e+02 2.12213e+02
4.08960e+05 5.37000e+02 1.39746e+02 2.89359e+02 -9.86664e+00 2.43042e+02 2.71369e+02 2.14715e+02
4.09600e+05 5.38500e+02 2.72663e+02 2.87421e+02 2.57904e+02 2.44621e+02 2.71423e+02 2.17820e+02
4.10240e+05 5.38500e+02 2.72663e+02 2.87421e+02 2.57904e+02 2.45720e+02 2.70167e+02 2.21274e+02
4.10880e+05 5.39500e+02 2.76484e+02 2.92225e+02 2.60743e+02 2.46330e+02 2.67817e+02 2.24843e+02
4.11520e+05 5.40000e+02 2.76144e+02 2.91545e+02 2.60743e+02 2.46536e+02 2.64826e+02 2.28246e+02
4.12160e+05 5.41000e+02 2.77092e+02 2.91545e+02 2.62639e+02 2.46439e+02 2.61773e+02 2.31104e+02
4.12800e+05 5.41500e+02 2.75981e+02 2.89322e+02 2.62639e+02 2.46114e+02 2.59212e+02 2.33016e+02
4.13440e+05 5.42500e+02 1.64572e+02 2.93687e+02 3.54568e+01 2.45640e+02 2.57565e+02 2.33715e+02
4.14080e+05 5.43000e+02 1.16166e+02 2.93687e+02 -6.13542e+01 2.45132e+02 2.57061e+02 2.33204e+02
4.14720e+05 5.44000e+02 2.75665e+02 2.92992e+02 2.58338e+02 2.44745e+02 2.57733e+02 2.31756e+02
4.15360e+05 5.44500e+02 1.77303e+02 2.92992e+02 6.16145e+01 2.44627e+02 2.59453e+02 2.29801e+02
4.16000e+05 5.45000e+02 1.76974e+02 2.92334e+02 6.16145e+01 2.44866e+02 2.61991e+02 2.27741e+02
4.16640e+05 5.46000e+02 2.20710e+02 2.94227e+02 1.47194e+02 2.45419e+02 2.65074e+02 2.25764e+02
4.17280e+05 5.46000e+02 2.20710e+02 2.94227e+02 1.47194e+02 2.46113e+02 2.68430e+02 2.23795e+02
4.17920e+05 5.47000e+02 1.85536e+02 2.90418e+02 8.06536e+01 2.46711e+02 2.71829e+02 2.21593e+02
4.18560e+05 5.48000e+02 2.19888e+02 2.90552e+02 1.49224e+02 2.46989e+02 2.75094e+02 2.18884e+02
4.19200e+05 5.48000e+02 2.19888e+02 2.90552e+02 1.49224e+02 2.46770e+02 2.78104e+02 2.15437e+02
4.19840e+05 5.49500e+02 2.74606e+02 2.92660e+02 2.56551e+02 2.45949e+02 2.80791e+02 2.11107e+02
4.20480e+05 5.50000e+02 2.72116e+02 2.87681e+02 2.56551e+02 2.44483e+02 2.83127e+02 2.05840e+02
4.21120e+05 5.50500e+02 2.75099e+02 2.87681e+02 2.62518e+02 2.42392e+02 2.85108e+02 1.99676e+02
4.21760e+05 5.51000e+02 2.75170e+02 2.87823e+02 2.62518e+02 2.39750e+02 2.86751e+02 1.92750e+02
4.22400e+05 5.52000e+02 2.72588e+02 2.93344e+02 2.51832e+02 2.36694e+02 2.88078e+02 1.85310e+02
4.23040e+05 5.52000e+02 2.72588e+02 2.93344e+02 2.51832e+02 2.33433e+02 2.89121e+02 1.77746e+02
4.23680e+05 5.53000e+02 2.76079e+02 2.94125e+02 2.58033e+02 2.30262e+02 2.89910e+02 1.70613e+02
4.24320e+05 5.53500e+02 2.76294e+02 2.94556e+02 2.58033e+02 2.27537e+02 2.90476e+02 1.64598e+02
4.24960e+05 5.54000e+02 2.76669e+02 2.95306e+02 2.58033e+02 2.25626e+02 2.90849e+02 1.60403e+02
4.25600e+05 5.54500e+02 2.77736e+02 2.95306e+02 2.60166e+02 2.24828e+02 2.91060e+02 1.58596e+02
4.26240e+05 5.55000e+02 2.76690e+02 2.93213e+02 2.60166e+02 2.25312e+02 2.91147e+02 1.59477e+02
4.26880e+05 5.56000e+02 2.80226e+02 2.93017e+02 2.67435e+02 2.27089e+02 2.91154e+02 1.63024e+02
4.27520e+05 5.56000e+02 2.80226e+02 2.93017e+02 2.67435e+02 2.30022e+02 2.91130e+02 1.68913e+02
4.28160e+05 5.57000e+02 2.78773e+02 2.95090e+02 2.62456e+02 2.33867e+02 2.91119e+02 1.76614e+02
4.28800e+05 5.57500e+02 2.77442e+02 2.92429e+02 2.62456e+02 2.38323e+02 2.91153e+02 1.85493e+02
4.29440e+05 5.58000e+02 2.75935e+02 2.92429e+02 2.59441e+02 2.43089e+02 2.91253e+02 1.94926e+02
4.30080e+05 5.58500e+02 2.77380e+02 2.95320e+02 2.59441e+02 2.47897e+02 2.91420e+02 2.04373e+02
4.30720e+05 5.59500e+02 2.78039e+02 2.92737e+02 2.63342e+02 2.52530e+02 2.91643e+02 2.13417e+02
4.31360e+05 5.59500e+02 2.78039e+02 2.92737e+02 2.63342e+02 2.56838e+02 2.91903e+02 2.21773e+02
4.32000e+05 5.60500e+02 2.78650e+02 2.94493e+02 2.62808e+02 2.60723e+02 2.92179e+02 2.29267e+02
4.32640e+05 5.61000e+02 2.80909e+02 2.99010e+02 2.62808e+02 2.64134e+02 2.92452e+02 2.35816e+02
4.33280e+05 5.62000e+02 2.81255e+02 2.97727e+02 2.64783e+02 2.67055e+02 2.92707e+02 2.41403e+02
4.33920e+05 5.62000e+02 2.81255e+02 2.97727e+02 2.64783e+02 2.69497e+02 2.92935e+02 2.46059e+02
4.34560e+05 5.63000e+02 2.79673e+02 2.92712e+02 2.66633e+02 2.71493e+02 2.93131e+02 2.49855e+02
4.35200e+05 5.63500e+02 2.78376e+02 2.90119e+02 2.66633e+02 2.73093e+02 2.93298e+02 2.52888e+02
4.35840e+05 5.64000e+02 2.75447e+02 2.90119e+02 2.60774e+02 2.74356e+02 2.93446e+02 2.55267e+02
4.36480e+05 5.64500e+02 2.75988e+02 2.91202e+02 2.60774e+02 2.75349e+02 2.93588e+02 2.57110e+02
4.37120e+05 5.65000e+02 2.78502e+02 2.91202e+02 2.65803e+02 2.76135e+02 2.93742e+02 2.58529e+02
4.37760e+05 5.65500e+02 2.79043e+02 2.92284e+02 2.65803e+02 2.76772e+02 2.93916e+02 2.59628e+02
4.38400e+05 5.66500e+02 2.79003e+02 2.94393e+02 2.63614e+02 2.77298e+02 2.94104e+02 2.60493e+02
4.39040e+05 5.67000e+02 2.77207e+02 2.90801e+02 2.63614e+02 2.77738e+02 2.94285e+02 2.61190e+02
4.39680e+05 5.67500e+02 2.77092e+02 2.90801e+02 2.63383e+02 2.78096e+02 2.94431e+02 2.61762e+02
4.40320e+05 5.68000e+02 2.72250e+02 2.81116e+02 2.63383e+02 2.78375e+02 2.94514e+02 2.62235e+02
4.40960e+05 5.68500e+02 2.73251e+02 2.81116e+02 2.65387e+02 2.78571e+02 2.94516e+02 2.62626e+02
4.41600e+05 5.69000e+02 2.78177e+02 2.90966e+02 2.65387e+02 2.78690e+02 2.94436e+02 2.62945e+02
4.42240e+05 5.70000e+02 2.80770e+02 2.95225e+02 2.66316e+02 2.78743e+02 2.94283e+02 2.63203e+02
4.42880e+05 5.70500e+02 2.80036e+02 2.93757e+02 2.66316e+02 2.78740e+02 2.94072e+02 2.63407e+02
4.43520e+05 5.71000e+02 2.76741e+02 2.93757e+02 2.59726e+02 2.78687e+02 2.93808e+02 2.63566e+02
4.44160e+05 5.71500e+02 1.82220e+02 2.59726e+02 1.04714e+02 2.78590e+02 2.93493e+02 2.63687e+02
4.44800e+05 5.72500e+02 2.82367e+02 3.01193e+02 2.63541e+02 2.78452e+02 2.93124e+02 2.63781e+02
4.45440e+05 5.73000e+02 2.79423e+02 2.95306e+02 2.63541e+02 2.78285e+02 2.92710e+02 2.63860e+02
4.46080e+05 5.73500e+02 2.80553e+02 2.95306e+02 2.65801e+02 2.78095e+02 2.92256e+02 2.63934e+02
4.46720e+05 5.74000e+02 2.03216e+02 2.65801e+02 1.40632e+02 2.77858e+02 2.91711e+02 2.64006e+02
4.47360e+05 5.75000e+02 2.64469e+02 2.67678e+02 2.61259e+02 2.77504e+02 2.90938e+02 2.64070e+02
4.48000e+05 5.75000e+02 2.64469e+02 2.67678e+02 2.61259e+02 2.76933e+02 2.89754e+02 2.64113e+02
4.48640e+05 5.76000e+02 1.45601e+02 2.96137e+02 -4.93441e+00 2.76072e+02 2.88023e+02 2.64122e+02
4.49280e+05 5.77000e+02 1.41328e+02 2.89440e+02 -6.78403e+00 2.74896e+02 2.85696e+02 2.64095e+02
4.49920e+05 5.77500e+02 2.78144e+02 2.89440e+02 2.66847e+02 2.73413e+02 2.82792e+02 2.64033e+02
4.50560e+05 5.78000e+02 2.80488e+02 2.94130e+02 2.66847e+02 2.71654e+02 2.79386e+02 2.63923e+02
4.51200e+05 5.78500e+02 2.82583e+02 2.94130e+02 2.71037e+02 2.69635e+02 2.75625e+02 2.63645e+02
4.51840e+05 5.79000e+02 2.82908e+02 2.94778e+02 2.71037e+02 2.67315e+02 2.71750e+02 2.62880e+02
4.52480e+05 5.80000e+02 2.77216e+02 2.89887e+02 2.64544e+02 2.64620e+02 2.68087e+02 2.61153e+02
4.53120e+05 5.80500e+02 2.81077e+02 2.97609e+02 2.64544e+02 2.61519e+02 2.64991e+02 2.58047e+02
4.53760e+05 5.81000e+02 2.75971e+02 2.97609e+02 2.54333e+02 2.58113e+02 2.62774e+02 2.53453e+02
4.54400e+05 5.81500e+02 2.76940e+02 2.99548e+02 2.54333e+02 2.54668e+02 2.61641e+02 2.47695e+02
4.55040e+05 5.82500e+02 2.79173e+02 2.96692e+02 2.61654e+02 2.51557e+02 2.61658e+02 2.41455e+02
4.55680e+05 5.82500e+02 2.79173e+02 2.96692e+02 2.61654e+02 2.49161e+02 2.62751e+02 2.35572e+02
4.56320e+05 5.83500e+02 2.79974e+02 2.97042e+02 2.62906e+02 2.47770e+02 2.64741e+02 2.30800e+02
4.56960e+05 5.84000e+02 2.78589e+02 2.94272e+02 2.62906e+02 2.47518e+02 2.67390e+02 2.27647e+02
4.57600e+05 5.84500e+02 2.77560e+02 2.94272e+02 2.60848e+02 2.48374e+02 2.70450e+02 2.26298e+02
4.58240e+05 5.85000e+02 2.78393e+02 2.95938e+02 2.60848e+02 2.50174e+02 2.73695e+02 2.26654e+02
4.58880e+05 5.86000e+02 2.78846e+02 2.96203e+02 2.61488e+02 2.52679e+02 2.76941e+02 2.28418e+02
4.59520e+05 5.86000e+02 2.78846e+02 2.96203e+02 2.61488e+02 2.55622e+02 2.80047e+02 2.31197e+02
4.60160e+05 5.87000e+02 2.78091e+02 2.92858e+02 2.63324e+02 2.58751e+02 2.82914e+02 2.34589e+02
4.60800e+05 5.87500e+02 2.79382e+02 2.95441e+02 2.63324e+02 2.61859e+02 2.85477e+02 2.38241e+02
4.61440e+05 5.88000e+02 2.80370e+02 2.95441e+02 2.65298e+02 2.64789e+02 2.87703e+02 2.41875e+02
4.62080e+05 5.88500e+02 2.80860e+02 2.96422e+02 2.65298e+02 2.67437e+02 2.89580e+02 2.45294e+02
4.62720e+05 5.89500e+02 2.83719e+02 2.96901e+02 2.70537e+02 2.69747e+02 2.91119e+02 2.48375e+02
4.63360e+05 5.89500e+02 2.83719e+02 2.96901e+02 2.70537e+02 2.71702e+02 2.92342e+02 2.51061e+02
4.64000e+05 5.90500e+02 2.81868e+02 2.92637e+02 2.71098e+02 2.73313e+02 2.93283e+02 2.53343e+02
4.64640e+05 5.91000e+02 2.81855e+02 2.92611e+02 2.71098e+02 2.74613e+02 2.93979e+02 2.55248e+02
4.65280e+05 5.91500e+02 2.80738e+02 2.92611e+02 2.68865e+02 2.75651e+02 2.94473e+02 2.56829e+02
4.65920e+05 5.92000e+02 2.80573e+02 2.92282e+02 2.68865e+02 2.76481e+02 2.94811e+02 2.58150e+02
4.66560e+05 5.93000e+02 2.81281e+02 2.96090e+02 2.66473e+02 2.77159e+02 2.95034e+02 2.59284e+02
4.67200e+05 5.93000e+02 2.81281e+02 2.96090e+02 2.66473e+02 2.77736e+02 2.95174e+02 2.60297e+02
4.67840e+05 5.94000e+02 2.82350e+02 2.97390e+02 2.67310e+02 2.78248e+02 2.95253e+02 2.61243e+02
4.68480e+05 5.94500e+02 2.81863e+02 2.96415e+02 2.67310e+02 2.78717e+02 2.95278e+02 2.62157e+02
4.69120e+05 5.95000e+02 1.65282e+02 2.96415e+02 3.41494e+01 2.79153e+02 2.95254e+02 2.63052e+02
4.69760e+05 5.96000e+02 2.82697e+02 3.02449e+02 2.62945e+02 2.79550e+02 2.95184e+02 2.63917e+02
4.70400e+05 5.96500e+02 2.81274e+02 2.99603e+02 2.62945e+02 2.79900e+02 2.95078e+02 2.64722e+02
4.71040e+05 5.97500e+02 2.82228e+02 2.96920e+02 2.67537e+02 2.80171e+02 2.94955e+02 2.65387e+02
4.71680e+05 5.97500e+02 2.82228e+02 2.96920e+02 2.67537e+02 2.80282e+02 2.94841e+02 2.65723e+02
4.72320e+05 5.98500e+02 2.85941e+02 3.01259e+02 2.70623e+02 2.80105e+02 2.94764e+02 2.65446e+02
4.72960e+05 5.99000e+02 2.85363e+02 3.00103e+02 2.70623e+02 2.79515e+02 2.94752e+02 2.64278e+02
4.73600e+05 5.99500e+02 2.84222e+02 3.00103e+02 2.68341e+02 2.78466e+02 2.94828e+02 2.62103e+02
4.74240e+05 6.00000e+02 2.85054e+02 3.01768e+02 2.68341e+02 2.77029e+02 2.95000e+02 2.59057e+02
4.74880e+05 6.01000e+02 2.86569e+02 3.00813e+02 2.72325e+02 2.75389e+02 2.95265e+02 2.55513e+02
4.75520e+05 6.01500e+02 2.86377e+02 3.00430e+02 2.72325e+02 2.73789e+02 2.95606e+02 2.51972e+02
4.76160e+05 6.02000e+02 2.86204e+02 3.00430e+02 2.71978e+02 2.72465e+02 2.96003e+02 2.48927e+02
4.76800e+05 6.03000e+02 2.78137e+02 2.86732e+02 2.69542e+02 2.71595e+02 2.96434e+02 2.46755e+02
4.77440e+05 6.03000e+02 2.78137e+02 2.86732e+02 2.69542e+02 2.71269e+02 2.96880e+02 2.45657e+02
4.78080e+05 6.04000e+02 2.85664e+02 2.96582e+02 2.74747e+02 2.71493e+02 2.97328e+02 2.45657e+02
4.78720e+05 6.04500e+02 2.87611e+02 3.00476e+02 2.74747e+02 2.72200e+02 2.97763e+02 2.46636e+02
4.79360e+05 6.05500e+02 2.83550e+02 2.97159e+02 2.69942e+02 2.73278e+02 2.98169e+02 2.48387e+02
4.80000e+05 6.05500e+02 2.83550e+02 2.97159e+02 2.69942e+02 2.74591e+02 2.98517e+02 2.50665e+02
4.80640e+05 6.06500e+02 2.82880e+02 2.96829e+02 2.68931e+02 2.76000e+02 2.98771e+02 2.53229e+02
4.81280e+05 6.07000e+02 2.81108e+02 2.93285e+02 2.68931e+02 2.77385e+02 2.98901e+02 2.55870e+02
4.81920e+05 6.07500e+02 2.77510e+02 2.93285e+02 2.61734e+02 2.78661e+02 2.98894e+02 2.58428e+02
4.82560e+05 6.08000e+02 2.79447e+02 2.97161e+02 2.61734e+02 2.79779e+02 2.98765e+02 2.60793e+02
4.83200e+05 6.09000e+02 2.81207e+02 2.95974e+02 2.66439e+02 2.80722e+02 2.98544e+02 2.62900e+02
4.83840e+05 6.09500e+02 2.80854e+02 2.95269e+02 2.66439e+02 2.81494e+02 2.98273e+02 2.64715e+02
4.84480e+05 6.09500e+02 2.80854e+02 2.95269e+02 2.66439e+02 2.82105e+02 2.97986e+02 2.66224e+02
4.85120e+05 6.10500e+02 2.81072e+02 2.96234e+02 2.65910e+02 2.82566e+02 2.97709e+02 2.67423e+02
4.85760e+05 6.11000e+02 2.77154e+02 2.88397e+02 2.65910e+02 2.82884e+02 2.97454e+02 2.68314e+02
4.86400e+05 6.11500e+02 2.78793e+02 2.88397e+02 2.69188e+02 2.83065e+02 2.97225e+02 2.68905e+02
4.87040e+05 6.12000e+02 2.81457e+02 2.93726e+02 2.69188e+02 2.83118e+02 2.97022e+02 2.69214e+02
4.87680e+05 6.13000e+02 2.83151e+02 2.93450e+02 2.72852e+02 2.83060e+02 2.96841e+02 2.69278e+02
4.88320e+05 6.14000e+02 2.81225e+02 2.91914e+02 2.70536e+02 2.82911e+02 2.96677e+02 2.69144e+02
4.88960e+05 6.14000e+02 2.81225e+02 2.91914e+02 2.70536e+02 2.82695e+02 2.96517e+02 2.68872e+02
4.89600e+05 6.15000e+02 2.82743e+02 2.95960e+02 2.69526e+02 2.82437e+02 2.96348e+02 2.68526e+02
4.90240e+05 6.15500e+02 2.77317e+02 2.85107e+02 2.69526e+02 2.82159e+02 2.96152e+02 2.68167e+02
4.90880e+05 6.16000e+02 1.92815e+02 2.85107e+02 1.00522e+02 2.81887e+02 2.95921e+02 2.67853e+02
4.91520e+05 6.16500e+02 1.98850e+02 2.97179e+02 1.00522e+02 2.81641e+02 2.95652e+02 2.67631e+02
4.92160e+05 6.17500e+02 2.85118e+02 2.98378e+02 2.71859e+02 2.81440e+02 2.95353e+02 2.67527e+02
4.92800e+05 6.17500e+02 2.85118e+02 2.98378e+02 2.71859e+02 2.81289e+02 2.95037e+02 2.67542e+02
4.93440e+05 6.18500e+02 2.80467e+02 2.90585e+02 2.70349e+02 2.81166e+02 2.94714e+02 2.67617e+02
4.94080e+05 6.19000e+02 2.83084e+02 2.95819e+02 2.70349e+02 2.80986e+02 2.94394e+02 2.67578e+02
4.94720e+05 6.19500e+02 2.82592e+02 2.95819e+02 2.69366e+02 2.80609e+02 2.94083e+02 2.67134e+02
4.95360e+05 6.20000e+02 2.78894e+02 2.88422e+02 2.69366e+02 2.79885e+02 2.93794e+02 2.65976e+02
4.96000e+05 6.21000e+02 2.82199e+02 2.93085e+02 2.71313e+02 2.78740e+02 2.93543e+02 2.63937e+02
4.96640e+05 6.21000e+02 2.82199e+02 2.93085e+02 2.71313e+02 2.77221e+02 2.93348e+02 2.61094e+02
4.97280e+05 6.22000e+02 2.81054e+02 2.88890e+02 2.73218e+02 2.75490e+02 2.93218e+02 2.57763e+02
4.97920e+05 6.22500e+02 2.83169e+02 2.93120e+02 2.73218e+02 2.73775e+02 2.93149e+02 2.54402e+02
4.98560e+05 6.23500e+02 2.82192e+02 2.90314e+02 2.74070e+02 2.72303e+02 2.93128e+02 2.51478e+02
4.99200e+05 6.23500e+02 2.82192e+02 2.90314e+02 2.74070e+02 2.71243e+02 2.93131e+02 2.49356e+02
4.99840e+05 6.24500e+02 2.80532e+02 2.90333e+02 2.70731e+02 2.70684e+02 2.93131e+02 2.48237e+02
5.00480e+05 6.25000e+02 2.79799e+02 2.88868e+02 2.70731e+02 2.70632e+02 2.93107e+02 2.48156e+02
5.01120e+05 6.25000e+02 2.79799e+02 2.88868e+02 2.70731e+02 2.71026e+02 2.93043e+02 2.49010e+02
5.01760e+05 6.26000e+02 1.60077e+02 2.68330e+02 5.18232e+01 2.71774e+02 2.92936e+02 2.50612e+02
5.02400e+05 6.26500e+02 2.78305e+02 2.88280e+02 2.68330e+02 2.72763e+02 2.92791e+02 2.52735e+02
5.03040e+05 6.27500e+02 2.76422e+02 2.88129e+02 2.64714e+02 2.73882e+02 2.92610e+02 2.55154e+02
5.03680e+05 6.27500e+02 2.76422e+02 2.88129e+02 2.64714e+02 2.75017e+02 2.92368e+02 2.57667e+02
5.04320e+05 6.28500e+02 2.78715e+02 2.92268e+02 2.65162e+02 2.76031e+02 2.91953e+02 2.60109e+02
5.04960e+05 6.29000e+02 2.76930e+02 2.88699e+02 2.65162e+02 2.76757e+02 2.91161e+02 2.62354e+02
5.05600e+05 6.30500e+02 2.78331e+02 2.91498e+02 2.65164e+02 2.77048e+02 2.89782e+02 2.64313e+02
5.06240e+05 6.30500e+02 2.78331e+02 2.91498e+02 2.65164e+02 2.76823e+02 2.87712e+02 2.65934e+02
5.06880e+05 6.31500e+02 2.78201e+02 2.86189e+02 2.70212e+02 2.76115e+02 2.85041e+02 2.67190e+02
5.07520e+05 6.32000e+02 2.76966e+02 2.83719e+02 2.70212e+02 2.75053e+02 2.82037e+02 2.68068e+02
5.08160e+05 6.32500e+02 2.77954e+02 2.83719e+02 2.72190e+02 2.73810e+02 2.79071e+02 2.68549e+02
5.08800e+05 6.33000e+02 2.80695e+02 2.89200e+02 2.72190e+02 2.72557e+02 2.76513e+02 2.68600e+02
5.09440e+05 6.34000e+02 2.84986e+02 2.95729e+02 2.74243e+02 2.71423e+02 2.74640e+02 2.68206e+02
5.10080e+05 6.34000e+02 2.84986e+02 2.95729e+02 2.74243e+02 2.70498e+02 2.73593e+02 2.67402e+02
5.10720e+05 6.35000e+02 2.82671e+02 2.96034e+02 2.69308e+02 2.69834e+02 2.73372e+02 2.66296e+02
5.11360e+05 6.35500e+02 2.81519e+02 2.93731e+02 2.69308e+02 2.69458e+02 2.73863e+02 2.65054e+02
5.12000e+05 6.36000e+02 2.79885e+02 2.93731e+02 2.66040e+02 2.69379e+02 2.74891e+02 2.63867e+02
5.12640e+05 6.36500e+02 2.81177e+02 2.96313e+02 2.66040e+02 2.69591e+02 2.76271e+02 2.62910e+02
5.13280e+05 6.37500e+02 2.79491e+02 2.94287e+02 2.64695e+02 2.70073e+02 2.77841e+02 2.62306e+02
5.13920e+05 6.38000e+02 2.79129e+02 2.93562e+02 2.64695e+02 2.70799e+02 2.79483e+02 2.62115e+02
5.14560e+05 6.38000e+02 2.79129e+02 2.93562e+02 2.64695e+02 2.71725e+02 2.81126e+02 2.62324e+02
5.15200e+05 6.39000e+02 2.77281e+02 2.96094e+02 2.58469e+02 2.72794e+02 2.82725e+02 2.62863e+02
5.15840e+05 6.39500e+02 2.75156e+02 2.91843e+02 2.58469e+02 2.73942e+02 2.84258e+02 2.63627e+02
5.16480e+05 6.40000e+02 2.79485e+02 2.91843e+02 2.67126e+02 2.75101e+02 2.85708e+02 2.64493e+02
5.17120e+05 6.40500e+02 2.81208e+02 2.95290e+02 2.67126e+02 2.76204e+02 2.87063e+02 2.65345e+02
5.17760e+05 6.41500e+02 2.80690e+02 2.93467e+02 2.67914e+02 2.77197e+02 2.88307e+02 2.66087e+02
5.18400e+05 6.42000e+02 2.80528e+02 2.93142e+02 2.67914e+02 2.78037e+02 2.89427e+02 2.66647e+02
5.19040e+05 6.42500e+02 2.81612e+02 2.93142e+02 2.70082e+02 2.78700e+02 2.90414e+02 2.66985e+02
5.19680e+05 6.43000e+02 2.82114e+02 2.94146e+02 2.70082e+02 2.79177e+02 2.91260e+02 2.67094e+02
5.20320e+05 6.44500e+02 2.79552e+02 2.88632e+02 2.70472e+02 2.79486e+02 2.91967e+02 2.67006e+02
5.20960e+05 6.44500e+02 2.79552e+02 2.88632e+02 2.70472e+02 2.79656e+02 2.92539e+02 2.66774e+02
5.21600e+05 6.46000e+02 2.77431e+02 2.87082e+02 2.67780e+02 2.79725e+02 2.92987e+02 2.66463e+02
5.22240e+05 6.46000e+02 2.77431e+02 2.87082e+02 2.67780e+02 2.79713e+02 2.93323e+02 2.66104e+02
5.22880e+05 6.47000e+02 2.82872e+02 2.91141e+02 2.74603e+02 2.79597e+02 2.93553e+02 2.65642e+02
5.23520e+05 6.47500e+02 2.84683e+02 2.94762e+02 2.74603e+02 2.79296e+02 2.93644e+02 2.64947e+02
5.24160e+05 6.48000e+02 2.83798e+02 2.94762e+02 2.72833e+02 2.78682e+02 2.93473e+02 2.63890e+02
5.24800e+05 6.48500e+02 2.84808e+02 2.96782e+02 2.72833e+02 2.77640e+02 2.92846e+02 2.62435e+02
5.25440e+05 6.49500e+02 1.65885e+02 2.76226e+02 5.55432e+01 2.76130e+02 2.91582e+02 2.60679e+02
5.26080e+05 6.50500e+02 2.86072e+02 2.97426e+02 2.74717e+02 2.74233e+02 2.89630e+02 2.58836e+02
5.26720e+05 6.51000e+02 2.84652e+02 2.94587e+02 2.74717e+02 2.72148e+02 2.87120e+02 2.57176e+02
5.27360e+05 6.51500e+02 2.84482e+02 2.94587e+02 2.74378e+02 2.70133e+02 2.84322e+02 2.55944e+02
5.28000e+05 6.52000e+02 2.84594e+02 2.94811e+02 2.74378e+02 2.68412e+02 2.81510e+02 2.55314e+02
5.28640e+05 6.53000e+02 2.81411e+02 2.88689e+02 2.74132e+02 2.67101e+02 2.78848e+02 2.55354e+02
5.29280e+05 6.53500e+02 1.82296e+02 2.74132e+02 9.04602e+01 2.66206e+02 2.76372e+02 2.56039e+02
5.29920e+05 6.54500e+02 2.76224e+02 2.92495e+02 2.59953e+02 2.65669e+02 2.74070e+02 2.57269e+02
5.30560e+05 6.54500e+02 2.76224e+02 2.92495e+02 2.59953e+02 2.65434e+02 2.71970e+02 2.58898e+02
5.31200e+05 6.55500e+02 1.49153e+02 2.90585e+02 7.72169e+00 2.65468e+02 2.70169e+02 2.60767e+02
5.31840e+05 6.56500e+02 2.77185e+02 2.89305e+02 2.65065e+02 2.65744e+02 2.68766e+02 2.62721e+02
5.32480e+05 6.57000e+02 1.93697e+02 2.89305e+02 9.80890e+01 2.66188e+02 2.67759e+02 2.64618e+02
5.33120e+05 6.57500e+02 1.93957e+02 2.89824e+02 9.80890e+01 2.66657e+02 2.67020e+02 2.66294e+02
5.33760e+05 6.58500e+02 2.75523e+02 2.93901e+02 2.57145e+02 2.66937e+02 2.67512e+02 2.66362e+02
5.34400e+05 6.59000e+02 2.77141e+02 2.97137e+02 2.57145e+02 2.66811e+02 2.67962e+02 2.65660e+02
5.35040e+05 6.59500e+02 2.78542e+02 2.97137e+02 2.59947e+02 2.66121e+02 2.67322e+02 2.64920e+02
5.35680e+05 6.60000e+02 2.78840e+02 2.97732e+02 2.59947e+02 2.64807e+02 2.65344e+02 2.64270e+02
5.36320e+05 6.61000e+02 2.81431e+02 2.96523e+02 2.66339e+02 2.62915e+02 2.63907e+02 2.61924e+02
5.36960e+05 6.61000e+02 2.81431e+02 2.96523e+02 2.66339e+02 2.60596e+02 2.64016e+02 2.57177e+02
5.37600e+05 6.62000e+02 2.83125e+02 2.94900e+02 2.71349e+02 2.58096e+02 2.64724e+02 2.51467e+02
5.38240e+05 6.62500e+02 2.77954e+02 2.84559e+02 2.71349e+02 2.55717e+02 2.66068e+02 2.45367e+02
5.38880e+05 6.63000e+02 2.77817e+02 2.84559e+02 2.71076e+02 2.53774e+02 2.68003e+02 2.39546e+02
5.39520e+05 6.63500e+02 2.83548e+02 2.96021e+02 2.71076e+02 2.52525e+02 2.70416e+02 2.34634e+02
5.40160e+05 6.64500e+02 2.84234e+02 2.92624e+02 2.75844e+02 2.52132e+02 2.73156e+02 2.31107e+02
5.40800e+05 6.65000e+02 2.84947e+02 2.94050e+02 2.75844e+02 2.52637e+02 2.76050e+02 2.29223e+02
5.41440e+05 6.66000e+02 2.83481e+02 2.94050e+02 2.72912e+02 2.53972e+02 2.78927e+02 2.29017e+02
5.42080e+05 6.66500e+02 2.85779e+02 2.98647e+02 2.72912e+02 2.55984e+02 2.81633e+02 2.30335e+02
5.42720e+05 6.67500e+02 2.80831e+02 2.92512e+02 2.69149e+02 2.58471e+02 2.84052e+02 2.32890e+02
5.43360e+05 6.67500e+02 2.80831e+02 2.92512e+02 2.69149e+02 2.61207e+02 2.86115e+02 2.36298e+02
5.44000e+05 6.68500e+02 2.84009e+02 2.97469e+02 2.70549e+02 2.63952e+02 2.87805e+02 2.40098e+02
5.44640e+05 6.69000e+02 2.82558e+02 2.94566e+02 2.70549e+02 2.66471e+02 2.89143e+02 2.43799e+02
5.45280e+05 6.69500e+02 1.61653e+02 2.94566e+02 2.87409e+01 2.68585e+02 2.90183e+02 2.46987e+02
5.45920e+05 6.70500e+02 2.85745e+02 2.99896e+02 2.71594e+02 2.70204e+02 2.90990e+02 2.49417e+02
5.46560e+05 6.71000e+02 2.84716e+02 2.97838e+02 2.71594e+02 2.71342e+02 2.91628e+02 2.51056e+02
5.47200e+05 6.72000e+02 1.54841e+02 2.95773e+02 1.39099e+01 2.72090e+02 2.92151e+02 2.52029e+02
5.47840e+05 6.72500e+02 2.83343e+02 2.95773e+02 2.70913e+02 2.72545e+02 2.92600e+02 2.52489e+02
5.48480e+05 6.73500e+02 2.86692e+02 2.95122e+02 2.78263e+02 2.72748e+02 2.93003e+02 2.52494e+02
5.49120e+05 6.74000e+02 2.86248e+02 2.94234e+02 2.78263e+02 2.72676e+02 2.93380e+02 2.51972e+02
5.49760e+05 6.75000e+02 2.87816e+02 2.96084e+02 2.79548e+02 2.72255e+02 2.93746e+02 2.50764e+02
5.50400e+05 6.75000e+02 2.87816e+02 2.96084e+02 2.79548e+02 2.71417e+02 2.94108e+02 2.48726e+02
5.51040e+05 6.76000e+02 2.88404e+02 2.96318e+02 2.80489e+02 2.70155e+02 2.94466e+02 2.45844e+02
5.51680e+05 6.76500e+02 2.88683e+02 2.96876e+02 2.80489e+02 2.68570e+02 2.94812e+02 2.42327e+02
5.52320e+05 6.77000e+02 1.92601e+02 2.96876e+02 8.83256e+01 2.66865e+02 2.95130e+02 2.38599e+02
5.52960e+05 6.78000e+02 2.21086e+02 2.96650e+02 1.45522e+02 2.65310e+02 2.95405e+02 2.35215e+02
5.53600e+05 6.78500e+02 2.21007e+02 2.96492e+02 1.45522e+02 2.64171e+02 2.95626e+02 2.32717e+02
5.54240e+05 6.79500e+02 2.87868e+02 2.97045e+02 2.78690e+02 2.63636e+02 2.95787e+02 2.31486e+02
5.54880e+05 6.79500e+02 2.87868e+02 2.97045e+02 2.78690e+02 2.63752e+02 2.95894e+02 2.31609e+02
5.55520e+05 6.80500e+02 2.05396e+02 2.89882e+02 1.20910e+02 2.64375e+02 2.95958e+02 2.32791e+02
5.56160e+05 6.81500e+02 2.89737e+02 2.95881e+02 2.83594e+02 2.65197e+02 2.95994e+02 2.34400e+02
5.56800e+05 6.81500e+02 2.89737e+02 2.95881e+02 2.83594e+02 2.65850e+02 2.96017e+02 2.35683e+02
5.57440e+05 6.82500e+02 2.87398e+02 2.94634e+02 2.80162e+02 2.66035e+02 2.96038e+02 2.36032e+02
5.58080e+05 6.83000e+02 2.85913e+02 2.91664e+02 2.80162e+02 2.65608e+02 2.96058e+02 2.35157e+02
5.58720e+05 6.84000e+02 2.84954e+02 2.94081e+02 2.75828e+02 2.64583e+02 2.96073e+02 2.33094e+02
5.59360e+05 6.84000e+02 2.84954e+02 2.94081e+02 2.75828e+02 2.63100e+02 2.96069e+02 2.30131e+02
5.60000e+05 6.85000e+02 2.83125e+02 2.90440e+02 2.75809e+02 2.61385e+02 2.96034e+02 2.26735e+02
5.60640e+05 6.85500e+02 2.83818e+02 2.91827e+02 2.75809e+02 2.59716e+02 2.95959e+02 2.23473e+02
5.61280e+05 6.86000e+02 2.84447e+02 2.91827e+02 2.77068e+02 2.58380e+02 2.95840e+02 2.20921e+02
5.61920e+05 6.86500e+02 2.83748e+02 2.90429e+02 2.77068e+02 2.57620e+02 2.95681e+02 2.19560e+02
5.62560e+05 6.87500e+02 2.80631e+02 2.83959e+02 2.77304e+02 2.57589e+02 2.95486e+02 2.19691e+02
5.63200e+05 6.87500e+02 2.80631e+02 2.83959e+02 2.77304e+02 2.58329e+02 2.95261e+02 2.21396e+02
5.63840e+05 6.88500e+02 2.74425e+02 2.80498e+02 2.68352e+02 2.59776e+02 2.95009e+02 2.24544e+02
5.64480e+05 6.89500e+02 2.82082e+02 2.82688e+02 2.81475e+02 2.61791e+02 2.94732e+02 2.28849e+02
5.65120e+05 6.89500e+02 2.82082e+02 2.82688e+02 2.81475e+02 2.64184e+02 2.94429e+02 2.33940e+02
5.65760e+05 6.91000e+02 2.84020e+02 2.86746e+02 2.81294e+02 2.66758e+02 2.94088e+02 2.39428e+02
5.66400e+05 6.91500e+02 2.74607e+02 2.81294e+02 2.67920e+02 2.69323e+02 2.93681e+02 2.44966e+02
5.67040e+05 6.92000e+02 1.55273e+02 2.67920e+02 4.26261e+01 2.71722e+02 2.93166e+02 2.50279e+02
5.67680e+05 6.93000e+02 1.81716e+02 2.86793e+02 7.66388e+01 2.73834e+02 2.92497e+02 2.55172e+02
5.68320e+05 6.93500e+02 2.81748e+02 2.86793e+02 2.76702e+02 2.75579e+02 2.91650e+02 2.59509e+02
5.68960e+05 6.94000e+02 2.83256e+02 2.89811e+02 2.76702e+02 2.76903e+02 2.90630e+02 2.63175e+02
5.69600e+05 6.95000e+02 1.57489e+02 2.91093e+02 2.38859e+01 2.77744e+02 2.89472e+02 2.66016e+02
5.70240e+05 6.96000e+02 2.80149e+02 2.90919e+02 2.69379e+02 2.77991e+02 2.88227e+02 2.67756e+02
5.70880e+05 6.96000e+02 2.80149e+02 2.90919e+02 2.69379e+02 2.77478e+02 2.86952e+02 2.68005e+02
5.71520e+05 6.97500e+02 2.83659e+02 2.93286e+02 2.74033e+02 2.76050e+02 2.85709e+02 2.66391e+02
5.72160e+05 6.98000e+02 2.85587e+02 2.97142e+02 2.74033e+02 2.73654e+02 2.84572e+02 2.62737e+02
5.72800e+05 6.98500e+02 2.81173e+02 2.97142e+02 2.65203e+02 2.70389e+02 2.83615e+02 2.57163e+02
5.73440e+05 6.99000e+02 2.77829e+02 2.90456e+02 2.65203e+02 2.66490e+02 2.82906e+02 2.50074e+02
5.74080e+05 7.00000e+02 1.73999e+02 2.92633e+02 5.53646e+01 2.62287e+02 2.82496e+02 2.42078e+02
5.74720e+05 7.01000e+02 2.87255e+02 2.96394e+02 2.78116e+02 2.58139e+02 2.82406e+02 2.33871e+02
5.75360e+05 7.01500e+02 2.87487e+02 2.96394e+02 2.78580e+02 2.54392e+02 2.82632e+02 2.26153e+02
5.76000e+05 7.02000e+02 2.88545e+02 2.98510e+02 2.78580e+02 2.51338e+02 2.83142e+02 2.19534e+02
5.76640e+05 7.03000e+02 1.45674e+02 2.96491e+02 -5.14288e+00 2.49151e+02 2.83886e+02 2.14416e+02
5.77280e+05 7.04000e+02 2.84332e+02 2.95353e+02 2.73311e+02 2.47863e+02 2.84796e+02 2.10930e+02
5.77920e+05 7.04000e+02 2.84332e+02 2.95353e+02 2.73311e+02 2.47392e+02 2.85803e+02 2.08982e+02
5.78560e+05 7.05000e+02 2.85966e+02 2.90668e+02 2.81264e+02 2.47605e+02 2.86848e+02 2.08362e+02
5.79200e+05 7.06000e+02 2.87147e+02 2.93972e+02 2.80323e+02 2.48346e+02 2.87886e+02 2.08807e+02
5.79840e+05 7.06000e+02 2.87147e+02 2.93972e+02 2.80323e+02 2.49456e+02 2.88890e+02 2.10022e+02
5.80480e+05 7.07000e+02 2.88293e+02 2.96929e+02 2.79656e+02 2.50778e+02 2.89846e+02 2.11709e+02
5.81120e+05 7.07500e+02 2.89868e+02 3.00079e+02 2.79656e+02 2.52193e+02 2.90740e+02 2.13646e+02
5.81760e+05 7.08500e+02 2.85974e+02 2.98638e+02 2.73309e+02 2.53653e+02 2.91557e+02 2.15748e+02
5.82400e+05 7.08500e+02 2.85974e+02 2.98638e+02 2.73309e+02 2.55175e+02 2.92279e+02 2.18071e+02
5.83040e+05 7.09500e+02 2.83467e+02 2.94342e+02 2.72592e+02 2.56824e+02 2.92890e+02 2.20758e+02
5.83680e+05 7.10500e+02 2.90303e+02 2.98418e+02 2.82187e+02 2.58671e+02 2.93388e+02 2.23955e+02
5.84320e+05 7.11000e+02 2.90106e+02 2.98026e+02 2.82187e+02 2.60762e+02 2.93783e+02 2.27741e+02
5.84960e+05 7.11500e+02 2.22993e+02 2.98026e+02 1.47960e+02 2.63094e+02 2.94101e+02 2.32087e+02
5.85600e+05 7.12000e+02 2.22534e+02 2.97109e+02 1.47960e+02 2.65618e+02 2.94375e+02 2.36860e+02
5.86240e+05 7.13000e+02 2.89858e+02 2.96662e+02 2.83055e+02 2.68241e+02 2.94631e+02 2.41851e+02
5.86880e+05 7.13500e+02 2.87548e+02 2.96662e+02 2.78434e+02 2.70855e+02 2.94887e+02 2.46823e+02
5.87520e+05 7.14000e+02 2.89446e+02 3.00458e+02 2.78434e+02 2.73335e+02 2.95150e+02 2.51521e+02
5.88160e+05 7.15000e+02 2.80218e+02 2.91570e+02 2.68866e+02 2.75538e+02 2.95418e+02 2.55658e+02
5.88800e+05 7.15500e+02 2.81895e+02 2.94924e+02 2.68866e+02 2.77310e+02 2.95686e+02 2.58935e+02
5.89440e+05 7.16000e+02 1.64407e+02 2.94924e+02 3.38891e+01 2.78536e+02 2.95946e+02 2.61125e+02
5.90080e+05 7.17000e+02 2.81870e+02 2.90332e+02 2.73409e+02 2.79179e+02 2.96191e+02 2.62168e+02
5.90720e+05 7.17500e+02 2.82995e+02 2.92580e+02 2.73409e+02 2.79311e+02 2.96413e+02 2.62208e+02
5.91360e+05 7.18000e+02 1.92042e+02 2.92580e+02 9.15039e+01 2.79072e+02 2.96606e+02 2.61538e+02
5.92000e+05 7.19500e+02 2.83932e+02 2.95928e+02 2.71935e+02 2.78605e+02 2.96757e+02 2.60453e+02
5.92640e+05 7.20000e+02 2.82168e+02 2.92401e+02 2.71935e+02 2.77984e+02 2.96851e+02 2.59117e+02
5.93280e+05 7.21000e+02 2.83908e+02 2.96918e+02 2.70897e+02 2.77194e+02 2.96871e+02 2.57517e+02
5.93920e+05 7.21000e+02 2.83908e+02 2.96918e+02 2.70897e+02 2.76149e+02 2.96805e+02 2.55493e+02
5.94560e+05 7.22000e+02 1.73509e+02 2.96206e+02 5.08119e+01 2.74743e+02 2.96648e+02 2.52837e+02
5.95200e+05 7.23000e+02 2.88202e+02 2.99506e+02 2.76899e+02 2.72915e+02 2.96410e+02 2.49420e+02
5.95840e+05 7.23500e+02 2.89093e+02 2.99506e+02 2.78681e+02 2.70713e+02 2.96110e+02 2.45316e+02
5.96480e+05 7.24000e+02 2.88983e+02 2.99286e+02 2.78681e+02 2.68289e+02 2.95777e+02 2.40801e+02
5.97120e+05 7.25000e+02 2.86808e+02 2.91848e+02 2.81768e+02 2.65839e+02 2.95446e+02 2.36231e+02
5.97760e+05 7.25500e+02 2.88625e+02 2.95483e+02 2.81768e+02 2.63528e+02 2.95149e+02 2.31907e+02
5.98400e+05 7.26000e+02 2.87259e+02 2.95483e+02 2.79035e+02 2.61483e+02 2.94918e+02 2.28048e+02
5.99040e+05 7.26500e+02 2.87851e+02 2.96667e+02 2.79035e+02 2.59807e+02 2.94776e+02 2.24837e+02
5.99680e+05 7.27500e+02 2.85383e+02 2.97472e+02 2.73294e+02 2.58606e+02 2.94735e+02 2.22477e+02
6.00320e+05 7.27500e+02 2.85383e+02 2.97472e+02 2.73294e+02 2.57989e+02 2.94790e+02 2.21188e+02
6.00960e+05 7.28500e+02 2.87751e+02 2.99817e+02 2.75686e+02 2.58042e+02 2.94921e+02 2.21163e+02
6.01600e+05 7.29500e+02 2.87001e+02 2.94666e+02 2.79337e+02 2.58798e+02 2.95097e+02 2.22499e+02
6.02240e+05 7.30000e+02 2.89393e+02 2.99449e+02 2.79337e+02 2.60222e+02 2.95286e+02 2.25158e+02
6.02880e+05 7.30500e+02 2.87948e+02 2.99449e+02 2.76447e+02 2.62213e+02 2.95465e+02 2.28961e+02
6.03520e+05 7.31000e+02 2.87232e+02 2.98017e+02 2.76447e+02 2.64620e+02 2.95625e+02 2.33615e+02
6.04160e+05 7.32000e+02 2.89316e+02 2.96659e+02 2.81973e+02 2.67270e+02 2.95766e+02 2.38774e+02
6.04800e+05 7.32500e+02 1.81252e+02 2.81973e+02 8.05302e+01 2.69994e+02 2.95896e+02 2.44092e+02
6.05440e+05 7.33500e+02 2.85773e+02 2.94742e+02 2.76804e+02 2.72649e+02 2.96024e+02 2.49275e+02
6.06080e+05 7.34000e+02 2.85466e+02 2.94128e+02 2.76804e+02 2.75129e+02 2.96154e+02 2.54103e+02
6.06720e+05 7.34500e+02 2.86938e+02 2.94128e+02 2.79748e+02 2.77358e+02 2.96277e+02 2.58439e+02
6.07360e+05 7.35500e+02 1.86617e+02 2.93618e+02 7.96150e+01 2.79271e+02 2.96322e+02 2.62220e+02
6.08000e+05 7.36500e+02 2.86386e+02 2.97286e+02 2.75486e+02 2.80783e+02 2.96124e+02 2.65441e+02
6.08640e+05 7.36500e+02 2.86386e+02 2.97286e+02 2.75486e+02 2.81796e+02 2.95457e+02 2.68135e+02
6.09280e+05 7.37500e+02 1.69516e+02 2.95593e+02 4.34383e+01 2.82244e+02 2.94143e+02 2.70345e+02
6.09920e+05 7.38500e+02 2.83951e+02 2.89978e+02 2.77924e+02 2.82111e+02 2.92156e+02 2.72067e+02
6.10560e+05 7.39000e+02 2.01826e+02 2.77924e+02 1.25728e+02 2.81427e+02 2.89658e+02 2.73195e+02
6.11200e+05 7.40000e+02 2.90453e+02 2.99181e+02 2.81726e+02 2.80238e+02 2.86953e+02 2.73524e+02
6.11840e+05 7.40000e+02 2.90453e+02 2.99181e+02 2.81726e+02 2.78603e+02 2.84401e+02 2.72806e+02
6.12480e+05 7.41000e+02 2.87530e+02 3.00613e+02 2.74448e+02 2.76567e+02 2.82309e+02 2.70826e+02
6.13120e+05 7.42000e+02 2.89203e+02 2.97407e+02 2.80999e+02 2.74175e+02 2.80835e+02 2.67516e+02
6.13760e+05 7.42500e+02 2.89483e+02 2.97966e+02 2.80999e+02 2.71489e+02 2.79929e+02 2.63049e+02
6.14400e+05 7.43000e+02 2.87874e+02 2.97966e+02 2.77782e+02 2.68613e+02 2.79365e+02 2.57861e+02
6.15040e+05 7.43500e+02 2.88727e+02 2.99672e+02 2.77782e+02 2.65726e+02 2.78876e+02 2.52577e+02
6.15680e+05 7.44500e+02 2.88493e+02 3.02422e+02 2.74563e+02 2.63072e+02 2.78279e+02 2.47864e+02
6.16320e+05 7.45500e+02 2.86089e+02 3.00380e+02 2.71798e+02 2.60920e+02 2.77556e+02 2.44284e+02
6.16960e+05 7.45500e+02 2.86089e+02 3.00380e+02 2.71798e+02 2.59510e+02 2.76830e+02 2.42190e+02
6.17600e+05 7.46500e+02 8.40213e+01 1.42089e+02 2.59536e+01 2.58999e+02 2.76302e+02 2.41695e+02
6.18240e+05 7.47500e+02 2.86280e+02 2.97836e+02 2.74724e+02 2.59430e+02 2.76170e+02 2.42690e+02
6.18880e+05 7.48000e+02 2.87136e+02 2.99548e+02 2.74724e+02 2.60730e+02 2.76560e+02 2.44900e+02
6.19520e+05 7.49000e+02 2.84906e+02 2.98134e+02 2.71677e+02 2.62716e+02 2.77482e+02 2.47950e+02
6.20160e+05 7.49000e+02 2.84906e+02 2.98134e+02 2.71677e+02 2.65080e+02 2.78779e+02 2.51381e+02
6.20800e+05 7.50000e+02 2.85700e+02 2.99468e+02 2.71932e+02 2.67411e+02 2.80154e+02 2.54668e+02
6.21440e+05 7.50500e+02 2.86375e+02 3.00818e+02 2.71932e+02 2.69283e+02 2.81271e+02 2.57295e+02
6.22080e+05 7.51500e+02 2.30452e+02 3.00512e+02 1.60391e+02 2.70389e+02 2.81889e+02 2.58889e+02
6.22720e+05 7.52000e+02 2.88972e+02 3.00512e+02 2.77432e+02 2.70641e+02 2.81952e+02 2.59330e+02
6.23360e+05 7.52500e+02 2.88259e+02 2.99085e+02 2.77432e+02 2.70178e+02 2.81588e+02 2.58768e+02
6.24000e+05 7.53500e+02 2.88150e+02 3.02787e+02 2.73513e+02 2.69288e+02 2.81045e+02 2.57531e+02
6.24640e+05 7.54000e+02 2.87627e+02 3.01741e+02 2.73513e+02 2.68284e+02 2.80605e+02 2.55964e+02
6.25280e+05 7.54500e+02 2.86726e+02 3.01741e+02 2.71712e+02 2.67400e+02 2.80499e+02 2.54301e+02
6.25920e+05 7.55000e+02 2.85630e+02 2.99549e+02 2.71712e+02 2.66754e+02 2.80863e+02 2.52645e+02
6.26560e+05 7.56000e+02 2.90555e+02 3.00890e+02 2.80221e+02 2.66388e+02 2.81732e+02 2.51043e+02
6.27200e+05 7.57000e+02 1.49308e+02 3.01997e+02 -3.38113e+00 2.66311e+02 2.83054e+02 2.49568e+02
6.27840e+05 7.57500e+02 2.91689e+02 3.01997e+02 2.81381e+02 2.66534e+02 2.84722e+02 2.48346e+02
6.28480e+05 7.58000e+02 2.91048e+02 3.00716e+02 2.81381e+02 2.67072e+02 2.86604e+02 2.47541e+02
6.29120e+05 7.59000e+02 2.85663e+02 2.98403e+02 2.72924e+02 2.67932e+02 2.88569e+02 2.47295e+02
6.29760e+05 7.59500e+02 2.85212e+02 2.97500e+02 2.72924e+02 2.69076e+02 2.90503e+02 2.47649e+02
6.30400e+05 7.60000e+02 2.89196e+02 2.97500e+02 2.80891e+02 2.70399e+02 2.92318e+02 2.48481e+02
6.31040e+05 7.61000e+02 2.86985e+02 3.00059e+02 2.73910e+02 2.71743e+02 2.93956e+02 2.49529e+02
6.31680e+05 7.61500e+02 2.86272e+02 2.98633e+02 2.73910e+02 2.72943e+02 2.95385e+02 2.50501e+02
6.32320e+05 7.62500e+02 2.85520e+02 2.96669e+02 2.74371e+02 2.73898e+02 2.96591e+02 2.51204e+02
6.32960e+05 7.62500e+02 2.85520e+02 2.96669e+02 2.74371e+02 2.74592e+02 2.97575e+02 2.51609e+02
6.33600e+05 7.63500e+02 2.79233e+02 2.83270e+02 2.75196e+02 2.75092e+02 2.98346e+02 2.51839e+02
6.34240e+05 7.64000e+02 2.84468e+02 2.93740e+02 2.75196e+02 2.75510e+02 2.98920e+02 2.52101e+02
6.34880e+05 7.64500e+02 2.85123e+02 2.93740e+02 2.76505e+02 2.75959e+02 2.99317e+02 2.52601e+02
6.35520e+05 7.65000e+02 2.84216e+02 2.91927e+02 2.76505e+02 2.76519e+02 2.99559e+02 2.53478e+02
6.36160e+05 7.66000e+02 2.05142e+02 2.80662e+02 1.29623e+02 2.77221e+02 2.99661e+02 2.54780e+02
6.36800e+05 7.67000e+02 2.91576e+02 2.99639e+02 2.83512e+02 2.78044e+02 2.99624e+02 2.56464e+02
6.37440e+05 7.67500e+02 2.94144e+02 3.04776e+02 2.83512e+02 2.78936e+02 2.99440e+02 2.58432e+02
6.38080e+05 7.68000e+02 2.91855e+02 3.04776e+02 2.78934e+02 2.79821e+02 2.99086e+02 2.60555e+02
6.38720e+05 7.68500e+02 2.89090e+02 2.99246e+02 2.78934e+02 2.80604e+02 2.98495e+02 2.62713e+02
6.39360e+05 7.69500e+02 2.83296e+02 2.90589e+02 2.76002e+02 2.81173e+02 2.97536e+02 2.64809e+02
6.40000e+05 7.70000e+02 2.86539e+02 2.97076e+02 2.76002e+02 2.81423e+02 2.96064e+02 2.66783e+02
6.40640e+05 7.70500e+02 2.87584e+02 2.97076e+02 2.78091e+02 2.81310e+02 2.94013e+02 2.68608e+02
6.41280e+05 7.71000e+02 2.86603e+02 2.95115e+02 2.78091e+02 2.80875e+02 2.91473e+02 2.70277e+02
6.41920e+05 7.72000e+02 2.90233e+02 3.00611e+02 2.79856e+02 2.80240e+02 2.88686e+02 2.71794e+02
6.42560e+05 7.72500e+02 2.92238e+02 3.04619e+02 2.79856e+02 2.79569e+02 2.85981e+02 2.73157e+02
6.43200e+05 7.73000e+02 2.89890e+02 3.04619e+02 2.75161e+02 2.79019e+02 2.83679e+02 2.74358e+02
6.43840e+05 7.74000e+02 2.89563e+02 3.00802e+02 2.78325e+02 2.78702e+02 2.82016e+02 2.75388e+02
6.44480e+05 7.74500e+02 2.88248e+02 2.98171e+02 2.78325e+02 2.78676e+02 2.81113e+02 2.76239e+02
6.45120e+05 7.75500e+02 1.94542e+02 2.73242e+02 1.15841e+02 2.78945e+02 2.80975e+02 2.76914e+02
6.45760e+05 7.76000e+02 2.86756e+02 3.00270e+02 2.73242e+02 2.79473e+02 2.81521e+02 2.77425e+02
6.46400e+05 7.76500e+02 2.91987e+02 3.00270e+02 2.83705e+02 2.80206e+02 2.82621e+02 2.77791e+02
6.47040e+05 7.77000e+02 2.89997e+02 2.96289e+02 2.83705e+02 2.81072e+02 2.84114e+02 2.78030e+02
6.47680e+05 7.78000e+02 2.87447e+02 2.93088e+02 2.81805e+02 2.81978e+02 2.85793e+02 2.78164e+02
6.48320e+05 7.78500e+02 2.90269e+02 2.98733e+02 2.81805e+02 2.82792e+02 2.87375e+02 2.78209e+02
6.48960e+05 7.79000e+02 2.87988e+02 2.98733e+02 2.77243e+02 2.83358e+02 2.88535e+02 2.78181e+02
6.49600e+05 7.79500e+02 2.91318e+02 3.05393e+02 2.77243e+02 2.83551e+02 2.89006e+02 2.78097e+02
6.50240e+05 7.80500e+02 1.53926e+02 3.03110e+02 4.74155e+00 2.83331e+02 2.88680e+02 2.77982e+02
6.50880e+05 7.81500e+02 2.92168e+02 3.04086e+02 2.80249e+02 2.82760e+02 2.87651e+02 2.77870e+02
6.51520e+05 7.82000e+02 2.89833e+02 3.04086e+02 2.75580e+02 2.81983e+02 2.86180e+02 2.77787e+02
6.52160e+05 7.82500e+02 2.91005e+02 3.06431e+02 2.75580e+02 2.81163e+02 2.84612e+02 2.77715e+02
6.52800e+05 7.83500e+02 2.87609e+02 3.02773e+02 2.72445e+02 2.80404e+02 2.83284e+02 2.77525e+02
6.53440e+05 7.84000e+02 2.87851e+02 3.03258e+02 2.72445e+02 2.79716e+02 2.82458e+02 2.76975e+02
6.54080e+05 7.85000e+02 2.90711e+02 3.04638e+02 2.76783e+02 2.79047e+02 2.82286e+02 2.75808e+02
6.54720e+05 7.85000e+02 2.90711e+02 3.04638e+02 2.76783e+02 2.78346e+02 2.82800e+02 2.73891e+02
6.55360e+05 7.86000e+02 2.88798e+02 3.02962e+02 2.74633e+02 2.77619e+02 2.83937e+02 2.71301e+02
6.56000e+05 7.86500e+02 2.87413e+02 3.00192e+02 2.74633e+02 2.76941e+02 2.85571e+02 2.68311e+02
6.56640e+05 7.87500e+02 2.87975e+02 2.98155e+02 2.77795e+02 2.76421e+02 2.87538e+02 2.65303e+02
6.57280e+05 7.87500e+02 2.87975e+02 2.98155e+02 2.77795e+02 2.76166e+02 2.89674e+02 2.62659e+02
6.57920e+05 7.88500e+02 1.71826e+02 2.99361e+02 4.42909e+01 2.76251e+02 2.91828e+02 2.60675e+02
6.58560e+05 7.89500e+02 2.89940e+02 2.98853e+02 2.81026e+02 2.76695e+02 2.93881e+02 2.59509e+02
6.59200e+05 7.90500e+02 2.92825e+02 2.99183e+02 2.86467e+02 2.77463e+02 2.95745e+02 2.59181e+02
6.59840e+05 7.90500e+02 2.92825e+02 2.99183e+02 2.86467e+02 2.78459e+02 2.97361e+02 2.59558e+02
6.60480e+05 7.91500e+02 2.93025e+02 3.01687e+02 2.84363e+02 2.79524e+02 2.98695e+02 2.60353e+02
6.61120e+05 7.92000e+02 2.93274e+02 3.02186e+02 2.84363e+02 2.80447e+02 2.99733e+02 2.61160e+02
6.61760e+05 7.93000e+02 2.92132e+02 3.05060e+02 2.79205e+02 2.81034e+02 3.00484e+02 2.61585e+02
6.62400e+05 7.93500e+02 2.95352e+02 3.05060e+02 2.85645e+02 2.81186e+02 3.00970e+02 2.61402e+02
6.63040e+05 7.94000e+02 2.93410e+02 3.01176e+02 2.85645e+02 2.80928e+02 3.01230e+02 2.60625e+02
6.63680e+05 7.95000e+02 2.90488e+02 2.99739e+02 2.81237e+02 2.80402e+02 3.01312e+02 2.59492e+02
6.64320e+05 7.95500e+02 2.89704e+02 2.98171e+02 2.81237e+02 2.79815e+02 3.01271e+02 2.58358e+02
6.64960e+05 7.96500e+02 2.91029e+02 2.98771e+02 2.83286e+02 2.79371e+02 3.01165e+02 2.57577e+02
6.65600e+05 7.97000e+02 2.86877e+02 2.98771e+02 2.74982e+02 2.79225e+02 3.01045e+02 2.57405e+02
6.66240e+05 7.97500e+02 2.88770e+02 3.02558e+02 2.74982e+02 2.79454e+02 3.00948e+02 2.57961e+02
6.66880e+05 7.98500e+02 2.90888e+02 3.02069e+02 2.79707e+02 2.80060e+02 3.00894e+02 2.59227e+02
6.67520e+05 7.99000e+02 2.90837e+02 3.01968e+02 2.79707e+02 2.80983e+02 3.00882e+02 2.61084e+02
6.68160e+05 7.99500e+02 2.93620e+02 3.01968e+02 2.85273e+02 2.82124e+02 3.00897e+02 2.63351e+02
6.68800e+05 8.00000e+02 2.94452e+02 3.03631e+02 2.85273e+02 2.83372e+02 3.00918e+02 2.65826e+02
6.69440e+05 8.01000e+02 2.22982e+02 3.03176e+02 1.42789e+02 2.84621e+02 3.00926e+02 2.68317e+02
6.70080e+05 8.02000e+02 2.88991e+02 3.01896e+02 2.76086e+02 2.85789e+02 3.00916e+02 2.70663e+02
6.70720e+05 8.02500e+02 2.88459e+02 3.00832e+02 2.76086e+02 2.86820e+02 3.00891e+02 2.72748e+02
6.71360e+05 8.03000e+02 2.87977e+02 3.00832e+02 2.75123e+02 2.87678e+02 3.00865e+02 2.74490e+02
6.72000e+05 8.03500e+02 2.88857e+02 3.02592e+02 2.75123e+02 2.88318e+02 3.00854e+02 2.75782e+02
6.72640e+05 8.04500e+02 2.90683e+02 3.01426e+02 2.79939e+02 2.88663e+02 3.00873e+02 2.76454e+02
6.73280e+05 8.05000e+02 2.89243e+02 2.98546e+02 2.79939e+02 2.88614e+02 3.00930e+02 2.76298e+02
6.73920e+05 8.06000e+02 2.92429e+02 3.01336e+02 2.83522e+02 2.88103e+02 3.01024e+02 2.75182e+02
6.74560e+05 8.06000e+02 2.92429e+02 3.01336e+02 2.83522e+02 2.87148e+02 3.01148e+02 2.73147e+02
6.75200e+05 8.07000e+02 2.89932e+02 2.97582e+02 2.82282e+02 2.85862e+02 3.01288e+02 2.70436e+02
6.75840e+05 8.08000e+02 1.47293e+02 2.98278e+02 -3.69185e+00 2.84434e+02 3.01428e+02 2.67441e+02
6.76480e+05 8.09000e+02 2.92492e+02 3.01044e+02 2.83940e+02 2.83077e+02 3.01551e+02 2.64603e+02
6.77120e+05 8.09500e+02 1.57522e+02 2.83940e+02 3.11045e+01 2.81976e+02 3.01644e+02 2.62309e+02
6.77760e+05 8.10500e+02 2.87735e+02 2.95100e+02 2.80369e+02 2.81255e+02 3.01692e+02 2.60817e+02
6.78400e+05 8.11000e+02 2.88962e+02 2.97555e+02 2.80369e+02 2.80934e+02 3.01688e+02 2.60181e+02
6.79040e+05 8.11500e+02 2.86418e+02 2.97555e+02 2.75282e+02 2.80919e+02 3.01613e+02 2.60226e+02
6.79680e+05 8.12000e+02 2.88862e+02 3.02442e+02 2.75282e+02 2.81010e+02 3.01407e+02 2.60612e+02
6.80320e+05 8.13000e+02 2.90072e+02 3.01163e+02 2.78980e+02 2.80955e+02 3.00936e+02 2.60974e+02
6.80960e+05 8.14000e+02 1.69287e+02 3.02093e+02 3.64802e+01 2.80548e+02 3.00020e+02 2.61075e+02
6.81600e+05 8.15000e+02 2.88528e+02 2.95796e+02 2.81260e+02 2.79696e+02 2.98528e+02 2.60863e+02
6.82240e+05 8.15000e+02 2.88528e+02 2.95796e+02 2.81260e+02 2.78460e+02 2.96464e+02 2.60456e+02
6.82880e+05 8.16000e+02 1.54608e+02 2.98666e+02 1.05498e+01 2.77023e+02 2.93998e+02 2.60047e+02
6.83520e+05 8.17000e+02 2.86759e+02 3.01367e+02 2.72151e+02 2.75600e+02 2.91422e+02 2.59778e+02
6.84160e+05 8.17500e+02 2.87822e+02 3.03492e+02 2.72151e+02 2.74346e+02 2.89067e+02 2.59625e+02
6.84800e+05 8.18500e+02 2.86882e+02 3.03492e+02 2.70272e+02 2.73300e+02 2.87215e+02 2.59386e+02
6.85440e+05 8.19000e+02 2.86834e+02 3.03397e+02 2.70272e+02 2.72391e+02 2.86042e+02 2.58740e+02
6.86080e+05 8.20000e+02 2.88514e+02 3.01496e+02 2.75533e+02 2.71476e+02 2.85598e+02 2.57355e+02
6.86720e+05 8.20500e+02 2.90122e+02 3.04711e+02 2.75533e+02 2.70416e+02 2.85830e+02 2.55002e+02
6.87360e+05 8.21000e+02 2.89007e+02 3.04711e+02 2.73302e+02 2.69108e+02 2.86615e+02 2.51601e+02
6.88000e+05 8.21500e+02 2.87764e+02 3.02226e+02 2.73302e+02 2.67530e+02 2.87803e+02 2.47257e+02
6.88640e+05 8.22500e+02 2.89204e+02 3.03383e+02 2.75026e+02 2.65755e+02 2.89243e+02 2.42267e+02
6.89280e+05 8.23500e+02 2.92967e+02 3.04491e+02 2.81443e+02 2.63957e+02 2.90809e+02 2.37106e+02
6.89920e+05 8.23500e+02 2.92967e+02 3.04491e+02 2.81443e+02 2.62377e+02 2.92398e+02 2.32356e+02
6.90560e+05 8.24500e+02 2.89891e+02 3.02753e+02 2.77029e+02 2.61260e+02 2.93935e+02 2.28586e+02
6.91200e+05 8.25000e+02 2.86918e+02 2.96808e+02 2.77029e+02 2.60807e+02 2.95371e+02 2.26243e+02
6.91840e+05 8.26000e+02 2.88369e+02 2.98079e+02 2.78659e+02 2.61122e+02 2.96676e+02 2.25568e+02
6.92480e+05 8.26500e+02 2.16181e+02 2.98079e+02 1.34284e+02 2.62208e+02 2.97835e+02 2.26581e+02
6.93120e+05 8.27000e+02 2.16655e+02 2.99027e+02 1.34284e+02 2.63976e+02 2.98845e+02 2.29108e+02
6.93760e+05 8.28000e+02 2.91010e+02 3.02567e+02 2.79454e+02 2.66274e+02 2.99708e+02 2.32841e+02
6.94400e+05 8.28500e+02 2.91103e+02 3.02753e+02 2.79454e+02 2.68911e+02 3.00425e+02 2.37398e+02
6.95040e+05 8.29000e+02 2.91119e+02 3.02753e+02 2.79485e+02 2.71673e+02 3.00993e+02 2.42352e+02
6.95680e+05 8.30000e+02 2.87979e+02 3.05220e+02 2.70738e+02 2.74316e+02 3.01407e+02 2.47225e+02
6.96320e+05 8.30500e+02 2.87162e+02 3.03586e+02 2.70738e+02 2.76591e+02 3.01667e+02 2.51515e+02
6.96960e+05 8.31500e+02 2.85602e+02 2.98571e+02 2.72633e+02 2.78288e+02 3.01783e+02 2.54793e+02
6.97600e+05 8.32000e+02 2.89003e+02 3.05373e+02 2.72633e+02 2.79306e+02 3.01781e+02 2.56831e+02
6.98240e+05 8.32500e+02 2.92779e+02 3.05373e+02 2.80185e+02 2.79685e+02 3.01700e+02 2.57671e+02
6.98880e+05 8.33500e+02 2.14281e+02 3.01885e+02 1.26678e+02 2.79587e+02 3.01585e+02 2.57589e+02
6.99520e+05 8.34000e+02 2.13499e+02 3.00319e+02 1.26678e+02 2.79239e+02 3.01479e+02 2.56999e+02
7.00160e+05 8.35000e+02 2.34094e+02 3.01221e+02 1.66966e+02 2.78866e+02 3.01410e+02 2.56323e+02
7.00800e+05 8.35500e+02 2.85519e+02 3.01221e+02 2.69817e+02 2.78644e+02 3.01393e+02 2.55895e+02
7.01440e+05 8.36000e+02 2.85313e+02 3.00810e+02 2.69817e+02 2.78657e+02 3.01429e+02 2.55886e+02
7.02080e+05 8.37500e+02 2.80630e+02 2.96258e+02 2.65002e+02 2.78871e+02 3.01507e+02 2.56236e+02
7.02720e+05 8.38000e+02 2.82505e+02 3.00007e+02 2.65002e+02 2.79127e+02 3.01611e+02 2.56643e+02
7.03360e+05 8.38500e+02 2.88490e+02 3.00007e+02 2.76974e+02 2.79184e+02 3.01722e+02 2.56647e+02
7.04000e+05 8.39000e+02 2.87720e+02 2.98466e+02 2.76974e+02 2.78816e+02 3.01820e+02 2.55812e+02
7.04640e+05 8.40000e+02 1.47650e+02 3.03181e+02 -7.88120e+00 2.77888e+02 3.01889e+02 2.53887e+02
7.05280e+05 8.41000e+02 2.88851e+02 3.00049e+02 2.77652e+02 2.76405e+02 3.01913e+02 2.50897e+02
7.05920e+05 8.41500e+02 2.86526e+02 2.95400e+02 2.77652e+02 2.74506e+02 3.01880e+02 2.47132e+02
7.06560e+05 8.42000e+02 2.87150e+02 2.95400e+02 2.78900e+02 2.72419e+02 3.01786e+02 2.43053e+02
7.07200e+05 8.43000e+02 2.85581e+02 3.00232e+02 2.70930e+02 2.70387e+02 3.01635e+02 2.39138e+02
7.07840e+05 8.43500e+02 2.85099e+02 2.99268e+02 2.70930e+02 2.68581e+02 3.01438e+02 2.35723e+02
7.08480e+05 8.44500e+02 8.24060e+01 1.45136e+02 1.96761e+01 2.67091e+02 3.01216e+02 2.32967e+02
7.09120e+05 8.45500e+02 1.40853e+02 2.97461e+02 -1.57542e+01 2.65952e+02 3.00988e+02 2.30915e+02
7.09760e+05 8.46500e+02 2.01142e+02 2.97886e+02 1.04398e+02 2.65180e+02 3.00765e+02 2.29595e+02
7.10400e+05 8.47500e+02 2.88100e+02 2.97701e+02 2.78499e+02 2.64788e+02 3.00536e+02 2.29039e+02
7.11040e+05 8.47500e+02 2.88100e+02 2.97701e+02 2.78499e+02 2.64731e+02 3.00238e+02 2.29224e+02
7.11680e+05 8.48500e+02 2.89834e+02 2.97743e+02 2.81925e+02 2.64836e+02 2.99730e+02 2.29942e+02
7.12320e+05 8.49000e+02 2.91049e+02 3.00173e+02 2.81925e+02 2.64783e+02 2.98839e+02 2.30726e+02
7.12960e+05 8.50000e+02 2.29002e+02 2.98536e+02 1.59467e+02 2.64191e+02 2.97451e+02 2.30930e+02
7.13600e+05 8.51000e+02 1.40774e+02 3.01522e+02 -1.99735e+01 2.62784e+02 2.95582e+02 2.29986e+02
7.14240e+05 8.51500e+02 2.89954e+02 3.01522e+02 2.78387e+02 2.60530e+02 2.93391e+02 2.27669e+02
7.14880e+05 8.52000e+02 2.88195e+02 2.98002e+02 2.78387e+02 2.57680e+02 2.91137e+02 2.24224e+02
7.15520e+05 8.53000e+02 2.87998e+02 2.94545e+02 2.81451e+02 2.54673e+02 2.89103e+02 2.20242e+02
7.16160e+05 8.54000e+02 2.88994e+02 3.00293e+02 2.77694e+02 2.51952e+02 2.87524e+02 2.16380e+02
7.16800e+05 8.54000e+02 2.88994e+02 3.00293e+02 2.77694e+02 2.49827e+02 2.86546e+02 2.13108e+02
7.17440e+05 8.55000e+02 2.88136e+02 2.98508e+02 2.77765e+02 2.48429e+02 2.86213e+02 2.10645e+02
7.18080e+05 8.55500e+02 2.89202e+02 3.00638e+02 2.77765e+02 2.47767e+02 2.86477e+02 2.09057e+02
7.18720e+05 8.56500e+02 2.90795e+02 3.01509e+02 2.80081e+02 2.47803e+02 2.87223e+02 2.08384e+02
7.19360e+05 8.57000e+02 2.89587e+02 2.99092e+02 2.80081e+02 2.48507e+02 2.88305e+02 2.08708e+02
7.20000e+05 8.57500e+02 2.91817e+02 2.99092e+02 2.84543e+02 2.49855e+02 2.89572e+02 2.10137e+02
7.20640e+05 8.58500e+02 2.92334e+02 3.00459e+02 2.84210e+02 2.51820e+02 2.90897e+02 2.12742e+02
7.21280e+05 8.59000e+02 2.93971e+02 3.03733e+02 2.84210e+02 2.54344e+02 2.92186e+02 2.16502e+02
7.21920e+05 8.60000e+02 2.91495e+02 3.00670e+02 2.82321e+02 2.57331e+02 2.93381e+02 2.21281e+02
7.22560e+05 8.60500e+02 2.90826e+02 2.99331e+02 2.82321e+02 2.60649e+02 2.94454e+02 2.26845e+02
7.23200e+05 8.61000e+02 2.90271e+02 2.99331e+02 2.81211e+02 2.64151e+02 2.95398e+02 2.32905e+02
7.23840e+05 8.62000e+02 2.93312e+02 3.03269e+02 2.83354e+02 2.67691e+02 2.96221e+02 2.39161e+02
7.24480e+05 8.62500e+02 2.00772e+02 2.83354e+02 1.18191e+02 2.71139e+02 2.96936e+02 2.45341e+02
7.25120e+05 8.63500e+02 2.91874e+02 2.99717e+02 2.84031e+02 2.74391e+02 2.97560e+02 2.51222e+02
7.25760e+05 8.64000e+02 2.91189e+02 2.98347e+02 2.84031e+02 2.77374e+02 2.98107e+02 2.56641e+02
7.26400e+05 8.65000e+02 1.76817e+02 2.99658e+02 5.39758e+01 2.80027e+02 2.98566e+02 2.61489e+02
7.27040e+05 8.65500e+02 2.88409e+02 2.99658e+02 2.77160e+02 2.82289e+02 2.98866e+02 2.65713e+02
7.27680e+05 8.66000e+02 2.87481e+02 2.97801e+02 2.77160e+02 2.84075e+02 2.98852e+02 2.69298e+02
7.28320e+05 8.67000e+02 2.86269e+02 3.03062e+02 2.69477e+02 2.85284e+02 2.98334e+02 2.72234e+02
7.28960e+05 8.68000e+02 2.92621e+02 3.05533e+02 2.79709e+02 2.85818e+02 2.97194e+02 2.74443e+02
7.29600e+05 8.68000e+02 2.92621e+02 3.05533e+02 2.79709e+02 2.85604e+02 2.95456e+02 2.75752e+02
7.30240e+05 8.69000e+02 2.93168e+02 3.04157e+02 2.82178e+02 2.84636e+02 2.93308e+02 2.75965e+02
7.30880e+05 8.69500e+02 1.95406e+02 2.82178e+02 1.08634e+02 2.83017e+02 2.91042e+02 2.74993e+02
7.31520e+05 8.70500e+02 2.94583e+02 3.03763e+02 2.85403e+02 2.80965e+02 2.88978e+02 2.72951e+02
7.32160e+05 8.71000e+02 2.92629e+02 2.99855e+02 2.85403e+02 2.78773e+02 2.87385e+02 2.70161e+02
7.32800e+05 8.72500e+02 2.90147e+02 2.99271e+02 2.81023e+02 2.76743e+02 2.86409e+02 2.67077e+02
7.33440e+05 8.72500e+02 2.90147e+02 2.99271e+02 2.81023e+02 2.75100e+02 2.86017e+02 2.64182e+02
7.34080e+05 8.73500e+02 2.91606e+02 2.99114e+02 2.84098e+02 2.73933e+02 2.85993e+02 2.61874e+02
7.34720e+05 8.74000e+02 2.94615e+02 3.05131e+02 2.84098e+02 2.73200e+02 2.86030e+02 2.60371e+02
7.35360e+05 8.75000e+02 2.89675e+02 3.03427e+02 2.75924e+02 2.72754e+02 2.85871e+02 2.59637e+02
7.36000e+05 8.76000e+02 2.91243e+02 3.04697e+02 2.77788e+02 2.72408e+02 2.85405e+02 2.59410e+02
7.36640e+05 8.76000e+02 2.91243e+02 3.04697e+02 2.77788e+02 2.72015e+02 2.84692e+02 2.59338e+02
7.37280e+05 8.77000e+02 1.16004e+02 3.01189e+02 -6.91814e+01 2.71529e+02 2.83917e+02 2.59142e+02
7.37920e+05 8.79000e+02 2.92982e+02 2.99130e+02 2.86834e+02 2.71016e+02 2.83308e+02 2.58724e+02
7.38560e+05 8.79500e+02 2.95010e+02 3.03185e+02 2.86834e+02 2.70618e+02 2.83068e+02 2.58168e+02
7.39200e+05 8.80500e+02 2.94326e+02 3.01673e+02 2.86979e+02 2.70486e+02 2.83321e+02 2.57650e+02
7.39840e+05 8.80500e+02 2.94326e+02 3.01673e+02 2.86979e+02 2.70688e+02 2.84094e+02 2.57282e+02
7.40480e+05 8.81500e+02 2.97766e+02 3.08972e+02 2.86560e+02 2.71144e+02 2.85311e+02 2.56978e+02
7.41120e+05 8.82500e+02 2.97010e+02 3.07832e+02 2.86189e+02 2.71647e+02 2.86823e+02 2.56470e+02
7.41760e+05 8.83000e+02 2.96534e+02 3.06879e+02 2.86189e+02 2.71965e+02 2.88453e+02 2.55477e+02
7.42400e+05 8.84000e+02 2.95151e+02 3.03103e+02 2.87199e+02 2.71971e+02 2.90049e+02 2.53894e+02
7.43040e+05 8.84000e+02 2.95151e+02 3.03103e+02 2.87199e+02 2.71696e+02 2.91513e+02 2.51879e+02
7.43680e+05 8.85500e+02 2.00312e+02 3.02977e+02 9.76470e+01 2.71313e+02 2.92816e+02 2.49811e+02
7.44320e+05 8.86500e+02 2.93417e+02 3.01824e+02 2.85009e+02 2.71065e+02 2.93978e+02 2.48153e+02
7.44960e+05 8.87000e+02 1.40222e+02 3.01824e+02 -2.13799e+01 2.71174e+02 2.95042e+02 2.47307e+02
7.45600e+05 8.88000e+02 2.92878e+02 3.02339e+02 2.83417e+02 2.71748e+02 2.96015e+02 2.47481e+02
7.46240e+05 8.88500e+02 2.93882e+02 3.04348e+02 2.83417e+02 2.72712e+02 2.96825e+02 2.48600e+02
7.46880e+05 8.89500e+02 2.09702e+02 2.97778e+02 1.21625e+02 2.73819e+02 2.97323e+02 2.50315e+02
7.47520e+05 8.90500e+02 2.86948e+02 2.98864e+02 2.75032e+02 2.74738e+02 2.97370e+02 2.52105e+02
7.48160e+05 8.90500e+02 2.86948e+02 2.98864e+02 2.75032e+02 2.75168e+02 2.96909e+02 2.53427e+02
7.48800e+05 8.91500e+02 1.92483e+02 2.80903e+02 1.04063e+02 2.74935e+02 2.96014e+02 2.53857e+02
7.49440e+05 8.92500e+02 2.93499e+02 3.04284e+02 2.82713e+02 2.74010e+02 2.94864e+02 2.53155e+02
7.50080e+05 8.93000e+02 2.93800e+02 3.04887e+02 2.82713e+02 2.72482e+02 2.93683e+02 2.51281e+02
7.50720e+05 8.94000e+02 2.93666e+02 3.02304e+02 2.85028e+02 2.70520e+02 2.92643e+02 2.48398e+02
7.51360e+05 8.94500e+02 2.93956e+02 3.02883e+02 2.85028e+02 2.68318e+02 2.91774e+02 2.44863e+02
7.52000e+05 8.95000e+02 2.90909e+02 3.02883e+02 2.78936e+02 2.66066e+02 2.90944e+02 2.41187e+02
7.52640e+05 8.96000e+02 2.24614e+02 3.02231e+02 1.46997e+02 2.63946e+02 2.89948e+02 2.37944e+02
7.53280e+05 8.96500e+02 2.25354e+02 3.03711e+02 1.46997e+02 2.62149e+02 2.88649e+02 2.35650e+02
7.53920e+05 8.97500e+02 2.94636e+02 3.01135e+02 2.88137e+02 2.60866e+02 2.87060e+02 2.34673e+02
7.54560e+05 8.98500e+02 1.84160e+02 2.88406e+02 7.99136e+01 2.60260e+02 2.85354e+02 2.35165e+02
7.55200e+05 8.99000e+02 2.95160e+02 3.01914e+02 2.88406e+02 2.60411e+02 2.83798e+02 2.37024e+02
7.55840e+05 8.99500e+02 2.20130e+02 3.01914e+02 1.38346e+02 2.61278e+02 2.82657e+02 2.39899e+02
7.56480e+05 9.00000e+02 2.20921e+02 3.03495e+02 1.38346e+02 2.62687e+02 2.82119e+02 2.43254e+02
7.57120e+05 9.01000e+02 2.10874e+02 2.85600e+02 1.36148e+02 2.64376e+02 2.82217e+02 2.46536e+02
7.57760e+05 9.02500e+02 2.85894e+02 2.95989e+02 2.75800e+02 2.66060e+02 2.82792e+02 2.49328e+02
7.58400e+05 9.02500e+02 2.85894e+02 2.95989e+02 2.75800e+02 2.67471e+02 2.83531e+02 2.51410e+02
7.59040e+05 9.03500e+02 2.85968e+02 2.96893e+02 2.75044e+02 2.68392e+02 2.84075e+02 2.52708e+02
7.59680e+05 9.04000e+02 2.87611e+02 3.00177e+02 2.75044e+02 2.68662e+02 2.84090e+02 2.53234e+02
7.60320e+05 9.05000e+02 2.90885e+02 3.01861e+02 2.79910e+02 2.68180e+02 2.83285e+02 2.53075e+02
7.60960e+05 9.05500e+02 2.94745e+02 3.01861e+02 2.87629e+02 2.66922e+02 2.81435e+02 2.52409e+02
7.61600e+05 9.06000e+02 2.93351e+02 2.99073e+02 2.87629e+02 2.64987e+02 2.78472e+02 2.51503e+02
7.62240e+05 9.07000e+02 2.92139e+02 2.98616e+02 2.85661e+02 2.62623e+02 2.74578e+02 2.50667e+02
7.62880e+05 9.07500e+02 2.91665e+02 2.97669e+02 2.85661e+02 2.60190e+02 2.70192e+02 2.50187e+02
7.63520e+05 9.08000e+02 2.90063e+02 2.97669e+02 2.82458e+02 2.58098e+02 2.65916e+02 2.50280e+02
7.64160e+05 9.09000e+02 1.01992e+02 2.97196e+02 -9.32122e+01 2.56711e+02 2.62367e+02 2.51055e+02
7.64800e+05 9.10000e+02 2.91904e+02 3.01714e+02 2.82093e+02 2.56279e+02 2.60033e+02 2.52524e+02
7.65440e+05 9.11000e+02 2.90162e+02 3.01974e+02 2.78350e+02 2.56900e+02 2.59184e+02 2.54616e+02
7.66080e+05 9.11500e+02 2.90221e+02 3.02092e+02 2.78350e+02 2.58520e+02 2.59849e+02 2.57192e+02
7.66720e+05 9.12000e+02 2.89900e+02 3.02092e+02 2.77709e+02 2.60952e+02 2.61853e+02 2.60052e+02
7.67360e+05 9.12500e+02 2.89515e+02 3.01321e+02 2.77709e+02 2.63916e+02 2.64891e+02 2.62941e+02
7.68000e+05 9.13500e+02 2.35200e+02 2.76874e+02 1.93525e+02 2.67096e+02 2.68602e+02 2.65589e+02
7.68640e+05 9.14000e+02 2.87309e+02 2.97744e+02 2.76874e+02 2.70209e+02 2.72640e+02 2.67779e+02
7.69280e+05 9.15000e+02 2.89194e+02 3.04030e+02 2.74359e+02 2.73058e+02 2.76715e+02 2.69402e+02
7.69920e+05 9.15500e+02 2.89546e+02 3.04030e+02 2.75063e+02 2.75533e+02 2.80596e+02 2.70469e+02
7.70560e+05 9.16000e+02 2.88267e+02 3.01470e+02 2.75063e+02 2.77586e+02 2.84085e+02 2.71087e+02
7.71200e+05 9.17000e+02 2.90800e+02 3.00990e+02 2.80611e+02 2.79195e+02 2.86982e+02 2.71407e+02
7.71840e+05 9.17500e+02 2.91905e+02 3.03200e+02 2.80611e+02 2.80346e+02 2.89106e+02 2.71585e+02
7.72480e+05 9.18500e+02 2.93647e+02 3.04218e+02 2.83075e+02 2.81048e+02 2.90359e+02 2.71738e+02
7.73120e+05 9.19000e+02 2.92573e+02 3.04218e+02 2.80928e+02 2.81357e+02 2.90778e+02 2.71936e+02
7.73760e+05 9.19500e+02 2.92393e+02 3.03858e+02 2.80928e+02 2.81376e+02 2.90544e+02 2.72208e+02
7.74400e+05 9.20500e+02 2.94998e+02 3.04490e+02 2.85505e+02 2.81242e+02 2.89931e+02 2.72554e+02
7.75040e+05 9.21000e+02 2.95124e+02 3.04743e+02 2.85505e+02 2.81102e+02 2.89240e+02 2.72964e+02
7.75680e+05 9.22000e+02 2.94946e+02 3.05830e+02 2.84062e+02 2.81081e+02 2.88730e+02 2.73431e+02
7.76320e+05 9.22500e+02 2.94327e+02 3.05830e+02 2.82823e+02 2.81264e+02 2.88578e+02 2.73951e+02
7.76960e+05 9.23000e+02 2.94006e+02 3.05190e+02 2.82823e+02 2.81694e+02 2.88862e+02 2.74526e+02
7.77600e+05 9.24000e+02 2.92318e+02 3.01154e+02 2.83482e+02 2.82366e+02 2.89577e+02 2.75155e+02
7.78240e+05 9.24500e+02 2.92841e+02 3.02200e+02 2.83482e+02 2.83247e+02 2.90658e+02 2.75836e+02
7.78880e+05 9.25500e+02 2.94260e+02 3.03151e+02 2.85369e+02 2.84284e+02 2.92004e+02 2.76565e+02
7.79520e+05 9.25500e+02 2.94260e+02 3.03151e+02 2.85369e+02 2.85416e+02 2.93505e+02 2.77326e+02
7.80160e+05 9.26500e+02 2.94267e+02 3.03124e+02 2.85409e+02 2.86579e+02 2.95056e+02 2.78102e+02
7.80800e+05 9.27500e+02 2.91642e+02 3.01342e+02 2.81942e+02 2.87719e+02 2.96567e+02 2.78870e+02
7.81440e+05 9.28000e+02 2.91474e+02 3.01005e+02 2.81942e+02 2.88786e+02 2.97966e+02 2.79605e+02
7.82080e+05 9.29000e+02 2.93380e+02 3.03714e+02 2.83046e+02 2.89745e+02 2.99202e+02 2.80289e+02
7.82720e+05 9.29000e+02 2.93380e+02 3.03714e+02 2.83046e+02 2.90579e+02 3.00245e+02 2.80913e+02
7.83360e+05 9.30000e+02 2.95159e+02 3.04648e+02 2.85670e+02 2.91279e+02 3.01086e+02 2.81472e+02
7.84000e+05 9.31000e+02 2.94779e+02 3.04103e+02 2.85455e+02 2.91849e+02 3.01732e+02 2.81965e+02
7.84640e+05 9.31500e+02 2.94457e+02 3.03458e+02 2.85455e+02 2.92296e+02 3.02198e+02 2.82394e+02
7.85280e+05 9.32500e+02 2.94022e+02 3.02967e+02 2.85077e+02 2.92634e+02 3.02511e+02 2.82756e+02
7.85920e+05 9.32500e+02 2.94022e+02 3.02967e+02 2.85077e+02 2.92875e+02 3.02700e+02 2.83051e+02
7.86560e+05 9.33500e+02 2.93640e+02 3.02412e+02 2.84868e+02 2.93041e+02 3.02798e+02 2.83283e+02
7.87200e+05 9.34000e+02 2.93690e+02 3.02512e+02 2.84868e+02 2.93150e+02 3.02840e+02 2.83461e+02
7.87840e+05 9.35000e+02 2.91555e+02 3.04455e+02 2.78656e+02 2.93228e+02 3.02856e+02 2.83601e+02
7.88480e+05 9.36000e+02 2.94496e+02 3.04099e+02 2.84893e+02 2.93293e+02 3.02868e+02 2.83719e+02
7.89120e+05 9.36000e+02 2.94496e+02 3.04099e+02 2.84893e+02 2.93358e+02 3.02889e+02 2.83828e+02
7.89760e+05 9.37000e+02 2.99846e+02 3.07516e+02 2.92176e+02 2.93429e+02 3.02922e+02 2.83936e+02
7.90400e+05 9.37500e+02 2.98437e+02 3.04697e+02 2.92176e+02 2.93502e+02 3.02964e+02 2.84041e+02
7.91040e+05 9.38500e+02 1.65318e+02 2.90920e+02 3.97169e+01 2.93572e+02 3.03010e+02 2.84133e+02
7.91680e+05 9.39500e+02 2.97309e+02 3.03142e+02 2.91476e+02 2.93625e+02 3.03055e+02 2.84196e+02
7.92320e+05 9.40000e+02 2.97355e+02 3.03234e+02 2.91476e+02 2.93661e+02 3.03098e+02 2.84223e+02
7.92960e+05 9.41000e+02 2.94813e+02 3.01422e+02 2.88205e+02 2.93673e+02 3.03125e+02 2.84222e+02
7.93600e+05 9.41500e+02 2.94974e+02 3.01742e+02 2.88205e+02 2.93635e+02 3.03052e+02 2.84219e+02
7.94240e+05 9.42000e+02 2.93835e+02 3.01742e+02 2.85928e+02 2.93479e+02 3.02705e+02 2.84253e+02
7.94880e+05 9.43000e+02 2.92447e+02 3.02365e+02 2.82528e+02 2.93120e+02 3.01873e+02 2.84366e+02
7.95520e+05 9.43500e+02 2.92174e+02 3.01820e+02 2.82528e+02 2.92502e+02 3.00420e+02 2.84585e+02
7.96160e+05 9.44500e+02 2.93950e+02 3.02148e+02 2.85752e+02 2.91642e+02 2.98368e+02 2.84917e+02
7.96800e+05 9.45000e+02 2.91547e+02 2.97342e+02 2.85752e+02 2.90630e+02 2.95916e+02 2.85345e+02
7.97440e+05 9.45500e+02 2.93413e+02 2.97342e+02 2.89485e+02 2.89605e+02 2.93377e+02 2.85833e+02
7.98080e+05 9.47000e+02 2.27071e+02 2.99057e+02 1.55085e+02 2.88705e+02 2.91083e+02 2.86326e+02
7.98720e+05 9.47000e+02 2.27071e+02 2.99057e+02 1.55085e+02 2.88041e+02 2.89310e+02 2.86771e+02
7.99360e+05 9.48000e+02 2.15491e+02 2.82507e+02 1.48475e+02 2.87668e+02 2.88216e+02 2.87121e+02
8.00000e+05 9.48500e+02 2.92448e+02 3.02390e+02 2.82507e+02 2.87576e+02 2.87811e+02 2.87341e+02
8.00640e+05 9.50000e+02 2.92889e+02 3.01183e+02 2.84595e+02 2.87661e+02 2.87935e+02 2.87386e+02
8.01280e+05 9.50500e+02 2.92231e+02 2.99866e+02 2.84595e+02 2.87705e+02 2.88265e+02 2.87145e+02
8.01920e+05 9.51000e+02 2.94588e+02 2.99866e+02 2.89310e+02 2.87405e+02 2.88381e+02 2.86429e+02
8.02560e+05 9.52000e+02 2.91962e+02 3.01608e+02 2.82316e+02 2.86447e+02 2.87884e+02 2.85011e+02
8.03200e+05 9.52500e+02 2.89849e+02 2.97382e+02 2.82316e+02 2.84619e+02 2.86536e+02 2.82702e+02
8.03840e+05 9.53500e+02 2.93545e+02 3.01477e+02 2.85613e+02 2.81899e+02 2.84357e+02 2.79442e+02
8.04480e+05 9.54500e+02 2.93858e+02 3.00860e+02 2.86856e+02 2.78496e+02 2.81626e+02 2.75367e+02
8.05120e+05 9.54500e+02 2.93858e+02 3.00860e+02 2.86856e+02 2.74803e+02 2.78783e+02 2.70824e+02
8.05760e+05 9.55500e+02 2.95892e+02 3.02195e+02 2.89589e+02 2.71303e+02 2.76303e+02 2.66302e+02
8.06400e+05 9.56000e+02 2.94962e+02 3.00336e+02 2.89589e+02 2.68443e+02 2.74571e+02 2.62315e+02
8.07040e+05 9.57000e+02 2.93507e+02 3.02805e+02 2.84208e+02 2.66551e+02 2.73812e+02 2.59290e+02
8.07680e+05 9.57500e+02 2.92070e+02 3.02805e+02 2.81334e+02 2.65784e+02 2.74079e+02 2.57490e+02
8.08320e+05 9.58000e+02 2.92400e+02 3.03467e+02 2.81334e+02 2.66134e+02 2.75277e+02 2.56990e+02
8.08960e+05 9.59000e+02 2.93456e+02 3.01682e+02 2.85229e+02 2.67457e+02 2.77215e+02 2.57699e+02
8.09600e+05 9.59500e+02 2.94439e+02 3.03649e+02 2.85229e+02 2.69533e+02 2.79656e+02 2.59409e+02
8.10240e+05 9.60500e+02 2.92901e+02 3.02018e+02 2.83785e+02 2.72106e+02 2.82367e+02 2.61845e+02
8.10880e+05 9.61500e+02 2.93713e+02 3.01929e+02 2.85498e+02 2.74927e+02 2.85143e+02 2.64711e+02
8.11520e+05 9.61500e+02 2.93713e+02 3.01929e+02 2.85498e+02 2.77780e+02 2.87827e+02 2.67734e+02
8.12160e+05 9.62500e+02 2.91945e+02 2.99025e+02 2.84866e+02 2.80500e+02 2.90313e+02 2.70686e+02
8.12800e+05 9.63500e+02 2.92786e+02 3.00875e+02 2.84698e+02 2.82971e+02 2.92539e+02 2.73402e+02
8.13440e+05 9.64000e+02 2.93619e+02 3.02540e+02 2.84698e+02 2.85130e+02 2.94477e+02 2.75783e+02
8.14080e+05 9.65000e+02 2.92655e+02 2.99562e+02 2.85748e+02 2.86956e+02 2.96126e+02 2.77786e+02
8.14720e+05 9.65000e+02 2.92655e+02 2.99562e+02 2.85748e+02 2.88457e+02 2.97498e+02 2.79416e+02
8.15360e+05 9.66000e+02 2.92234e+02 2.98511e+02 2.85957e+02 2.89659e+02 2.98611e+02 2.80706e+02
8.16000e+05 9.67000e+02 2.87672e+02 3.00618e+02 2.74725e+02 2.90598e+02 2.99489e+02 2.81707e+02
8.16640e+05 9.67500e+02 2.88355e+02 3.01985e+02 2.74725e+02 2.91314e+02 3.00156e+02 2.82472e+02
8.17280e+05 9.68500e+02 2.91981e+02 3.01429e+02 2.82533e+02 2.91846e+02 3.00640e+02 2.83053e+02
8.17920e+05 9.68500e+02 2.91981e+02 3.01429e+02 2.82533e+02 2.92232e+02 3.00969e+02 2.83495e+02
8.18560e+05 9.69500e+02 2.91001e+02 2.99803e+02 2.82199e+02 2.92501e+02 3.01168e+02 2.83834e+02
8.19200e+05 9.70000e+02 2.91135e+02 3.00072e+02 2.82199e+02 2.92675e+02 3.01263e+02 2.84087e+02
8.19840e+05 9.71000e+02 2.90796e+02 2.97003e+02 2.84590e+02 2.92767e+02 3.01276e+02 2.84257e+02
8.20480e+05 9.72000e+02 2.89044e+02 2.95279e+02 2.82810e+02 2.92785e+02 3.01234e+02 2.84337e+02
8.21120e+05 9.72000e+02 2.89044e+02 2.95279e+02 2.82810e+02 2.92737e+02 3.01159e+02 2.84315e+02
8.21760e+05 9.73000e+02 2.92986e+02 3.00211e+02 2.85760e+02 2.92632e+02 3.01070e+02 2.84194e+02
8.22400e+05 9.73500e+02 2.94736e+02 3.03711e+02 2.85760e+02 2.92485e+02 3.00980e+02 2.83990e+02
8.23040e+05 9.74500e+02 2.94709e+02 3.01975e+02 2.87443e+02 2.92310e+02 3.00890e+02 2.83730e+02
8.23680e+05 9.75000e+02 2.95630e+02 3.01975e+02 2.89285e+02 2.92124e+02 3.00794e+02 2.83454e+02
8.24320e+05 9.75500e+02 2.96862e+02 3.04439e+02 2.89285e+02 2.91939e+02 3.00682e+02 2.83196e+02
8.24960e+05 9.76500e+02 2.94395e+02 3.00708e+02 2.88082e+02 2.91765e+02 3.00544e+02 2.82986e+02
8.25600e+05 9.77000e+02 2.96312e+02 3.04543e+02 2.88082e+02 2.91616e+02 3.00384e+02 2.82849e+02
8.26240e+05 9.78000e+02 2.95199e+02 3.00214e+02 2.90184e+02 2.91507e+02 3.00217e+02 2.82798e+02
8.26880e+05 9.78500e+02 1.90655e+02 3.00214e+02 8.10955e+01 2.91456e+02 3.00068e+02 2.82844e+02
8.27520e+05 9.79500e+02 2.94346e+02 3.00135e+02 2.88556e+02 2.91479e+02 2.99966e+02 2.82992e+02
8.28160e+05 9.80000e+02 2.95603e+02 3.02651e+02 2.88556e+02 2.91585e+02 2.99932e+02 2.83238e+02
8.28800e+05 9.81000e+02 2.96304e+02 3.04796e+02 2.87813e+02 2.91769e+02 2.99976e+02 2.83561e+02
8.29440e+05 9.82000e+02 2.98014e+02 3.03417e+02 2.92611e+02 2.91990e+02 3.00095e+02 2.83884e+02
8.30080e+05 9.82000e+02 2.98014e+02 3.03417e+02 2.92611e+02 2.92148e+02 3.00274e+02 2.84022e+02
8.30720e+05 9.83000e+02 2.96212e+02 3.03753e+02 2.88671e+02 2.92102e+02 3.00490e+02 2.83714e+02
8.31360e+05 9.83500e+02 2.95247e+02 3.01823e+02 2.88671e+02 2.91727e+02 3.00719e+02 2.82736e+02
8.32000e+05 9.84500e+02 2.94419e+02 3.00615e+02 2.88224e+02 2.90983e+02 3.00943e+02 2.81023e+02
8.32640e+05 9.85500e+02 2.94115e+02 2.98700e+02 2.89531e+02 2.89937e+02 3.01152e+02 2.78721e+02
8.33280e+05 9.85500e+02 2.94115e+02 2.98700e+02 2.89531e+02 2.88751e+02 3.01348e+02 2.76154e+02
8.33920e+05 9.86500e+02 2.95800e+02 3.01391e+02 2.90208e+02 2.87626e+02 3.01533e+02 2.73719e+02
8.34560e+05 9.87500e+02 1.33882e+02 1.69383e+02 9.83814e+01 2.86744e+02 3.01711e+02 2.71776e+02
8.35200e+05 9.88000e+02 2.36728e+02 3.04072e+02 1.69383e+02 2.86226e+02 3.01880e+02 2.70573e+02
8.35840e+05 9.89000e+02 2.95387e+02 3.00137e+02 2.90638e+02 2.86118e+02 3.02026e+02 2.70209e+02
8.36480e+05 9.90000e+02 2.89039e+02 2.97990e+02 2.80089e+02 2.86375e+02 3.02111e+02 2.70640e+02
8.37120e+05 9.90000e+02 2.89039e+02 2.97990e+02 2.80089e+02 2.86861e+02 3.02031e+02 2.71690e+02
8.37760e+05 9.91000e+02 2.94740e+02 3.00872e+02 2.88608e+02 2.87328e+02 3.01601e+02 2.73055e+02
8.38400e+05 9.91500e+02 2.96808e+02 3.05009e+02 2.88608e+02 2.87487e+02 3.00624e+02 2.74350e+02
8.39040e+05 9.92500e+02 2.93443e+02 3.02017e+02 2.84869e+02 2.87107e+02 2.98993e+02 2.75222e+02
8.39680e+05 9.93500e+02 2.93813e+02 3.02861e+02 2.84765e+02 2.86111e+02 2.96766e+02 2.75457e+02
8.40320e+05 9.93500e+02 2.93813e+02 3.02861e+02 2.84765e+02 2.84605e+02 2.94170e+02 2.75040e+02
8.40960e+05 9.94500e+02 2.94731e+02 3.05065e+02 2.84396e+02 2.82837e+02 2.91532e+02 2.74143e+02
8.41600e+05 9.95000e+02 2.92980e+02 3.01563e+02 2.84396e+02 2.81120e+02 2.89195e+02 2.73045e+02
8.42240e+05 9.96000e+02 2.94572e+02 3.04214e+02 2.84930e+02 2.79738e+02 2.87434e+02 2.72041e+02
8.42880e+05 9.97000e+02 2.91142e+02 3.01394e+02 2.80889e+02 2.78893e+02 2.86413e+02 2.71372e+02
8.43520e+05 9.97000e+02 2.91142e+02 3.01394e+02 2.80889e+02 2.78673e+02 2.86172e+02 2.71175e+02
8.44160e+05 9.98000e+02 2.92586e+02 3.00335e+02 2.84837e+02 2.79065e+02 2.86647e+02 2.71484e+02
8.44800e+05 9.98500e+02 2.91000e+02 2.97164e+02 2.84837e+02 2.79974e+02 2.87703e+02 2.72244e+02
8.45440e+05 9.99500e+02 2.91486e+02 2.95942e+02 2.87031e+02 2.81258e+02 2.89168e+02 2.73348e+02
8.46080e+05 1.00050e+03 2.90384e+02 2.97738e+02 2.83029e+02 2.82765e+02 2.90867e+02 2.74663e+02
8.46720e+05 1.00050e+03 2.90384e+02 2.97738e+02 2.83029e+02 2.84350e+02 2.92641e+02 2.76058e+02
8.47360e+05 1.00150e+03 2.92191e+02 2.99596e+02 2.84785e+02 2.85889e+02 2.94357e+02 2.77422e+02
8.48000e+05 1.00200e+03 2.92307e+02 2.99829e+02 2.84785e+02 2.87296e+02 2.95914e+02 2.78679e+02
8.48640e+05 1.00300e+03 2.95043e+02 2.99369e+02 2.90716e+02 2.88514e+02 2.97241e+02 2.79786e+02
8.49280e+05 1.00350e+03 2.95018e+02 2.99369e+02 2.90667e+02 2.89512e+02 2.98296e+02 2.80729e+02
8.49920e+05 1.00400e+03 2.96236e+02 3.01804e+02 2.90667e+02 2.90292e+02 2.99067e+02 2.81517e+02
8.50560e+05 1.00500e+03 2.96858e+02 3.06259e+02 2.87456e+02 2.90868e+02 2.99571e+02 2.82165e+02
8.51200e+05 1.00550e+03 2.93565e+02 2.99673e+02 2.87456e+02 2.91270e+02 2.99844e+02 2.82697e+02
8.51840e+05 1.00650e+03 2.91646e+02 2.97976e+02 2.85316e+02 2.91543e+02 2.99940e+02 2.83145e+02
8.52480e+05 1.00700e+03 2.90882e+02 2.97976e+02 2.83789e+02 2.91730e+02 2.99918e+02 2.83541e+02
8.53120e+05 1.00750e+03 2.92476e+02 3.01162e+02 2.83789e+02 2.91877e+02 2.99836e+02 2.83919e+02
8.53760e+05 1.00850e+03 2.93877e+02 3.01939e+02 2.85814e+02 2.92028e+02 2.99748e+02 2.84307e+02
8.54400e+05 1.00950e+03 2.91808e+02 3.01496e+02 2.82119e+02 2.92204e+02 2.99695e+02 2.84713e+02
8.55040e+05 1.01000e+03 2.90993e+02 2.99867e+02 2.82119e+02 2.92414e+02 2.99697e+02 2.85132e+02
8.55680e+05 1.01050e+03 2.92695e+02 2.99867e+02 2.85523e+02 2.92649e+02 2.99758e+02 2.85541e+02
8.56320e+05 1.01100e+03 2.94343e+02 3.03163e+02 2.85523e+02 2.92888e+02 2.99865e+02 2.85910e+02
8.56960e+05 1.01200e+03 2.93918e+02 3.05307e+02 2.82528e+02 2.93104e+02 2.99999e+02 2.86209e+02
8.57600e+05 1.01300e+03 2.93155e+02 3.04236e+02 2.82075e+02 2.93280e+02 3.00143e+02 2.86417e+02
8.58240e+05 1.01350e+03 2.93163e+02 3.04250e+02 2.82075e+02 2.93403e+02 3.00284e+02 2.86522e+02
8.58880e+05 1.01400e+03 2.94593e+02 3.04250e+02 2.84936e+02 2.93470e+02 3.00415e+02 2.86524e+02
8.59520e+05 1.01450e+03 2.95964e+02 3.06992e+02 2.84936e+02 2.93486e+02 3.00537e+02 2.86434e+02
8.60160e+05 1.01550e+03 1.62441e+02 2.85162e+02 3.97206e+01 2.93462e+02 3.00657e+02 2.86268e+02
8.60800e+05 1.01650e+03 2.93823e+02 2.99373e+02 2.88273e+02 2.93415e+02 3.00787e+02 2.86044e+02
8.61440e+05 1.01700e+03 2.97131e+02 3.05989e+02 2.88273e+02 2.93359e+02 3.00938e+02 2.85780e+02
8.62080e+05 1.01800e+03 2.95454e+02 3.04687e+02 2.86221e+02 2.93291e+02 3.01087e+02 2.85494e+02
8.62720e+05 1.01900e+03 2.94780e+02 3.06840e+02 2.82721e+02 2.93166e+02 3.01128e+02 2.85205e+02
8.63360e+05 1.01900e+03 2.94780e+02 3.06840e+02 2.82721e+02 2.92895e+02 3.00858e+02 2.84932e+02
8.64000e+05 1.02000e+03 2.95886e+02 3.02534e+02 2.89239e+02 2.92377e+02 3.00058e+02 2.84697e+02
8.64640e+05 1.02100e+03 2.94247e+02 3.02208e+02 2.86286e+02 2.91566e+02 2.98610e+02 2.84521e+02
8.65280e+05 1.02150e+03 2.93580e+02 3.00874e+02 2.86286e+02 2.90498e+02 2.96577e+02 2.84418e+02
8.65920e+05 1.02250e+03 2.92602e+02 2.99603e+02 2.85601e+02 2.89296e+02 2.94200e+02 2.84392e+02
8.66560e+05 1.02250e+03 2.92602e+02 2.99603e+02 2.85601e+02 2.88130e+02 2.91823e+02 2.84436e+02
8.67200e+05 1.02350e+03 2.90992e+02 3.01516e+02 2.80468e+02 2.87163e+02 2.89790e+02 2.84536e+02
8.67840e+05 1.02450e+03 2.89135e+02 2.99694e+02 2.78576e+02 2.86517e+02 2.88359e+02 2.84676e+02
8.68480e+05 1.02500e+03 2.89529e+02 3.00483e+02 2.78576e+02 2.86250e+02 2.87661e+02 2.84840e+02
8.69120e+05 1.02550e+03 2.93661e+02 3.00483e+02 2.86839e+02 2.86353e+02 2.87691e+02 2.85016e+02
8.69760e+05 1.02650e+03 2.95274e+02 3.02925e+02 2.87623e+02 2.86767e+02 2.88345e+02 2.85188e+02
8.70400e+05 1.02700e+03 2.92493e+02 2.97363e+02 2.87623e+02 2.87397e+02 2.89459e+02 2.85335e+02
8.71040e+05 1.02800e+03 2.91474e+02 2.98210e+02 2.84739e+02 2.88140e+02 2.90850e+02 2.85431e+02
8.71680e+05 1.02850e+03 2.93035e+02 3.01331e+02 2.84739e+02 2.88901e+02 2.92350e+02 2.85453e+02
8.72320e+05 1.02900e+03 2.90456e+02 3.01331e+02 2.79581e+02 2.89610e+02 2.93829e+02 2.85390e+02
8.72960e+05 1.03000e+03 2.93940e+02 3.02303e+02 2.85577e+02 2.90221e+02 2.95192e+02 2.85250e+02
8.73600e+05 1.03050e+03 2.96446e+02 3.07315e+02 2.85577e+02 2.90723e+02 2.96386e+02 2.85059e+02
8.74240e+05 1.03150e+03 2.89123e+02 3.02666e+02 2.75580e+02 2.91119e+02 2.97383e+02 2.84855e+02
8.74880e+05 1.03200e+03 2.91215e+02 3.06850e+02 2.75580e+02 2.91425e+02 2.98182e+02 2.84668e+02
8.75520e+05 1.03250e+03 2.92900e+02 3.06850e+02 2.78950e+02 2.91655e+02 2.98795e+02 2.84515e+02
8.76160e+05 1.03350e+03 2.91964e+02 3.02949e+02 2.80979e+02 2.91826e+02 2.99254e+02 2.84398e+02
8.76800e+05 1.03400e+03 1.60026e+02 2.80979e+02 3.90727e+01 2.91951e+02 2.99599e+02 2.84303e+02
8.77440e+05 1.03500e+03 2.90399e+02 3.01976e+02 2.78822e+02 2.92043e+02 2.99879e+02 2.84207e+02
8.78080e+05 1.03550e+03 2.91255e+02 3.03688e+02 2.78822e+02 2.92110e+02 3.00137e+02 2.84082e+02
8.78720e+05 1.03650e+03 2.13367e+02 3.02317e+02 1.24416e+02 2.92143e+02 3.00383e+02 2.83903e+02
8.79360e+05 1.03700e+03 2.93633e+02 3.02317e+02 2.84949e+02 2.92101e+02 3.00547e+02 2.83656e+02
8.80000e+05 1.03750e+03 2.93313e+02 3.01677e+02 2.84949e+02 2.91891e+02 3.00448e+02 2.83334e+02
8.80640e+05 1.03850e+03 2.94005e+02 3.02057e+02 2.85954e+02 2.91388e+02 2.99859e+02 2.82917e+02
8.81280e+05 1.03950e+03 2.94760e+02 3.06381e+02 2.83140e+02 2.90467e+02 2.98625e+02 2.82309e+02
8.81920e+05 1.04000e+03 2.92136e+02 3.01133e+02 2.83140e+02 2.89042e+02 2.96757e+02 2.81326e+02
8.82560e+05 1.04050e+03 2.92709e+02 3.01133e+02 2.84286e+02 2.87106e+02 2.94453e+02 2.79760e+02
8.83200e+05 1.04100e+03 2.93216e+02 3.02146e+02 2.84286e+02 2.84773e+02 2.92033e+02 2.77512e+02
8.83840e+05 1.04200e+03 2.93147e+02 3.03283e+02 2.83011e+02 2.82259e+02 2.89843e+02 2.74674e+02
8.84480e+05 1.04300e+03 2.90812e+02 2.98706e+02 2.82919e+02 2.79853e+02 2.88174e+02 2.71532e+02
8.85120e+05 1.04350e+03 2.93085e+02 3.03251e+02 2.82919e+02 2.77841e+02 2.87203e+02 2.68480e+02
8.85760e+05 1.04400e+03 2.94410e+02 3.03251e+02 2.85569e+02 2.76445e+02 2.86979e+02 2.65912e+02
8.86400e+05 1.04500e+03 2.93306e+02 3.03212e+02 2.83400e+02 2.75784e+02 2.87442e+02 2.64126e+02
8.87040e+05 1.04550e+03 2.94706e+02 3.06011e+02 2.83400e+02 2.75865e+02 2.88457e+02 2.63273e+02
8.87680e+05 1.04650e+03 1.67608e+02 3.07215e+02 2.80019e+01 2.76600e+02 2.89849e+02 2.63351e+02
8.88320e+05 1.04750e+03 2.91412e+02 3.01326e+02 2.81498e+02 2.77844e+02 2.91445e+02 2.64243e+02
8.88960e+05 1.04750e+03 2.91412e+02 3.01326e+02 2.81498e+02 2.79423e+02 2.93090e+02 2.65757e+02
8.89600e+05 1.04850e+03 2.93559e+02 3.04129e+02 2.82989e+02 2.81166e+02 2.94673e+02 2.67659e+02
8.90240e+05 1.04950e+03 2.97398e+02 3.09177e+02 2.85618e+02 2.82893e+02 2.96124e+02 2.69662e+02
8.90880e+05 1.05000e+03 1.31979e+02 2.85618e+02 -2.16601e+01 2.84413e+02 2.97415e+02 2.71411e+02
8.91520e+05 1.05100e+03 2.93184e+02 3.07029e+02 2.79339e+02 2.85543e+02 2.98542e+02 2.72545e+02
8.92160e+05 1.05150e+03 2.93104e+02 3.06869e+02 2.79339e+02 2.86166e+02 2.99517e+02 2.72815e+02
8.92800e+05 1.05250e+03 2.94419e+02 3.08239e+02 2.80600e+02 2.86258e+02 3.00336e+02 2.72180e+02
8.93440e+05 1.05350e+03 2.93849e+02 3.06314e+02 2.81384e+02 2.85883e+02 3.00936e+02 2.70830e+02
8.94080e+05 1.05400e+03 2.94353e+02 3.07322e+02 2.81384e+02 2.85147e+02 3.01181e+02 2.69114e+02
8.94720e+05 1.05450e+03 2.97110e+02 3.07322e+02 2.86897e+02 2.84171e+02 3.00915e+02 2.67427e+02
8.95360e+05 1.05500e+03 2.98081e+02 3.09264e+02 2.86897e+02 2.83082e+02 3.00054e+02 2.66111e+02
8.96000e+05 1.05600e+03 2.94861e+02 3.06227e+02 2.83496e+02 2.82019e+02 2.98657e+02 2.65382e+02
8.96640e+05 1.05700e+03 1.19988e+02 3.02149e+02 -6.21727e+01 2.81125e+02 2.96927e+02 2.65322e+02
8.97280e+05 1.05800e+03 2.91360e+02 3.04197e+02 2.78522e+02 2.80523e+02 2.95153e+02 2.65893e+02
8.97920e+05 1.05850e+03 1.53644e+02 3.04197e+02 3.09097e+00 2.80306e+02 2.93629e+02 2.66983e+02
8.98560e+05 1.06000e+03 2.92369e+02 3.05100e+02 2.79638e+02 2.80509e+02 2.92583e+02 2.68434e+02
8.99200e+05 1.06050e+03 2.92760e+02 3.05881e+02 2.79638e+02 2.81091e+02 2.92140e+02 2.70043e+02
8.99840e+05 1.06150e+03 2.93145e+02 3.06365e+02 2.79925e+02 2.81927e+02 2.92311e+02 2.71543e+02
9.00480e+05 1.06200e+03 2.91622e+02 3.03319e+02 2.79925e+02 2.82803e+02 2.93017e+02 2.72588e+02
9.01120e+05 1.06250e+03 2.92544e+02 3.03319e+02 2.81769e+02 2.83427e+02 2.94117e+02 2.72737e+02
9.01760e+05 1.06300e+03 2.90144e+02 2.98519e+02 2.81769e+02 2.83502e+02 2.95454e+02 2.71551e+02
9.02400e+05 1.06400e+03 2.89065e+02 3.00075e+02 2.78055e+02 2.82828e+02 2.96883e+02 2.68774e+02
9.03040e+05 1.06500e+03 2.90919e+02 3.03465e+02 2.78374e+02 2.81392e+02 2.98285e+02 2.64499e+02
9.03680e+05 1.06500e+03 2.90919e+02 3.03465e+02 2.78374e+02 2.79389e+02 2.99582e+02 2.59196e+02
9.04320e+05 1.06600e+03 2.92741e+02 3.04266e+02 2.81217e+02 2.77162e+02 3.00720e+02 2.53603e+02
9.04960e+05 1.06700e+03 2.87625e+02 2.99697e+02 2.75552e+02 2.75096e+02 3.01670e+02 2.48521e+02
9.05600e+05 1.06750e+03 2.85438e+02 2.95325e+02 2.75552e+02 2.73518e+02 3.02413e+02 2.44622e+02
9.06240e+05 1.06850e+03 2.88539e+02 3.00507e+02 2.76572e+02 2.72635e+02 3.02947e+02 2.42324e+02
9.06880e+05 1.06850e+03 2.88539e+02 3.00507e+02 2.76572e+02 2.72519e+02 3.03285e+02 2.41753e+02
9.07520e+05 1.06950e+03 1.78762e+02 3.00766e+02 5.67578e+01 2.73118e+02 3.03451e+02 2.42784e+02
9.08160e+05 1.07050e+03 2.91974e+02 3.02260e+02 2.81687e+02 2.74296e+02 3.03477e+02 2.45116e+02
9.08800e+05 1.07150e+03 2.90013e+02 2.97307e+02 2.82718e+02 2.75873e+02 3.03394e+02 2.48352e+02
9.09440e+05 1.07150e+03 2.90013e+02 2.97307e+02 2.82718e+02 2.77635e+02 3.03225e+02 2.52046e+02
9.10080e+05 1.07250e+03 2.90926e+02 3.02011e+02 2.79841e+02 2.79346e+02 3.02988e+02 2.55705e+02
9.10720e+05 1.07350e+03 2.91066e+02 3.02303e+02 2.79829e+02 2.80764e+02 3.02700e+02 2.58827e+02
9.11360e+05 1.07400e+03 2.91569e+02 3.03309e+02 2.79829e+02 2.81690e+02 3.02379e+02 2.61000e+02
9.12000e+05 1.07500e+03 2.90448e+02 3.02010e+02 2.78887e+02 2.82041e+02 3.02048e+02 2.62033e+02
9.12640e+05 1.07500e+03 2.90448e+02 3.02010e+02 2.78887e+02 2.81865e+02 3.01724e+02 2.62005e+02
9.13280e+05 1.07600e+03 2.89478e+02 2.97589e+02 2.81367e+02 2.81330e+02 3.01426e+02 2.61234e+02
9.13920e+05 1.07700e+03 5.75925e+00 6.00519e+01 -4.85334e+01 2.80661e+02 3.01169e+02 2.60153e+02
9.14560e+05 1.07800e+03 2.91659e+02 3.01093e+02 2.82226e+02 2.80079e+02 3.00965e+02 2.59194e+02
9.15200e+05 1.07900e+03 2.91090e+02 2.98709e+02 2.83470e+02 2.79752e+02 3.00819e+02 2.58684e+02
9.15840e+05 1.07950e+03 2.89931e+02 2.96392e+02 2.83470e+02 2.79747e+02 3.00707e+02 2.58787e+02
9.16480e+05 1.08000e+03 2.88263e+02 2.96392e+02 2.80134e+02 2.79997e+02 3.00518e+02 2.59477e+02
9.17120e+05 1.08100e+03 2.90874e+02 3.00661e+02 2.81086e+02 2.80303e+02 3.00046e+02 2.60559e+02
9.17760e+05 1.08150e+03 2.92134e+02 3.03182e+02 2.81086e+02 2.80412e+02 2.99064e+02 2.61760e+02
9.18400e+05 1.08250e+03 2.88602e+02 3.02217e+02 2.74987e+02 2.80135e+02 2.97435e+02 2.62835e+02
9.19040e+05 1.08300e+03 2.90087e+02 3.05187e+02 2.74987e+02 2.79428e+02 2.95198e+02 2.63657e+02
9.19680e+05 1.08350e+03 2.92315e+02 3.05187e+02 2.79442e+02 2.78405e+02 2.92575e+02 2.64236e+02
9.20320e+05 1.08450e+03 2.92800e+02 3.04338e+02 2.81263e+02 2.77288e+02 2.89898e+02 2.64677e+02
9.20960e+05 1.08500e+03 2.92814e+02 3.04366e+02 2.81263e+02 2.76322e+02 2.87522e+02 2.65123e+02
9.21600e+05 1.08600e+03 2.93966e+02 3.02972e+02 2.84961e+02 2.75716e+02 2.85736e+02 2.65695e+02
9.22240e+05 1.08650e+03 2.94718e+02 3.04475e+02 2.84961e+02 2.75587e+02 2.84715e+02 2.66459e+02
9.22880e+05 1.08700e+03 2.93440e+02 3.04475e+02 2.82405e+02 2.75967e+02 2.84510e+02 2.67425e+02
9.23520e+05 1.08800e+03 2.89439e+02 2.99288e+02 2.79590e+02 2.76808e+02 2.85062e+02 2.68555e+02
9.24160e+05 1.08850e+03 2.92170e+02 3.04751e+02 2.79590e+02 2.78014e+02 2.86238e+02 2.69791e+02
9.24800e+05 1.08950e+03 2.92539e+02 3.03577e+02 2.81501e+02 2.79471e+02 2.87864e+02 2.71077e+02
9.25440e+05 1.09000e+03 2.90395e+02 2.99290e+02 2.81501e+02 2.81060e+02 2.89755e+02 2.72365e+02
9.26080e+05 1.09050e+03 2.33916e+02 2.99290e+02 1.68542e+02 2.82683e+02 2.91745e+02 2.73622e+02
9.26720e+05 1.09150e+03 1.97407e+02 2.78937e+02 1.15878e+02 2.84257e+02 2.93692e+02 2.74822e+02
9.27360e+05 1.09200e+03 2.88544e+02 2.98152e+02 2.78937e+02 2.85716e+02 2.95493e+02 2.75940e+02
9.28000e+05 1.09300e+03 2.90201e+02 3.00793e+02 2.79608e+02 2.87007e+02 2.97079e+02 2.76935e+02
9.28640e+05 1.09350e+03 2.90207e+02 3.00807e+02 2.79608e+02 2.88047e+02 2.98383e+02 2.77711e+02
9.29280e+05 1.09450e+03 2.88936e+02 2.98862e+02 2.79009e+02 2.88690e+02 2.99284e+02 2.78097e+02
9.29920e+05 1.09500e+03 2.91377e+02 2.98862e+02 2.83892e+02 2.88741e+02 2.99593e+02 2.77890e+02
9.30560e+05 1.09550e+03 2.93440e+02 3.02988e+02 2.83892e+02 2.88037e+02 2.99119e+02 2.76955e+02
9.31200e+05 1.09650e+03 2.92392e+02 3.01024e+02 2.83760e+02 2.86548e+02 2.97785e+02 2.75310e+02
9.31840e+05 1.09750e+03 2.89692e+02 3.00499e+02 2.78885e+02 2.84421e+02 2.95696e+02 2.73145e+02
9.32480e+05 1.09750e+03 2.89692e+02 3.00499e+02 2.78885e+02 2.81955e+02 2.93134e+02 2.70776e+02
9.33120e+05 1.09850e+03 2.88793e+02 3.02233e+02 2.75354e+02 2.79518e+02 2.90480e+02 2.68556e+02
9.33760e+05 1.09900e+03 2.88245e+02 3.01135e+02 2.75354e+02 2.77455e+02 2.88116e+02 2.66794e+02
9.34400e+05 1.10000e+03 2.85112e+02 2.96458e+02 2.73766e+02 2.76016e+02 2.86338e+02 2.65694e+02
9.35040e+05 1.10050e+03 2.86259e+02 2.96458e+02 2.76059e+02 2.75327e+02 2.85315e+02 2.65338e+02
9.35680e+05 1.10100e+03 2.88332e+02 3.00604e+02 2.76059e+02 2.75385e+02 2.85082e+02 2.65687e+02
9.36320e+05 1.10200e+03 2.88688e+02 2.99470e+02 2.77906e+02 2.76087e+02 2.85562e+02 2.66611e+02
9.36960e+05 1.10250e+03 2.90949e+02 3.03992e+02 2.77906e+02 2.77267e+02 2.86608e+02 2.67926e+02
9.37600e+05 1.10300e+03 2.92419e+02 3.03992e+02 2.80847e+02 2.78737e+02 2.88039e+02 2.69435e+02
9.38240e+05 1.10400e+03 2.92501e+02 3.01820e+02 2.83183e+02 2.80315e+02 2.89671e+02 2.70959e+02
9.38880e+05 1.10450e+03 2.92612e+02 3.02042e+02 2.83183e+02 2.81852e+02 2.91345e+02 2.72359e+02
9.39520e+05 1.10550e+03 2.91108e+02 3.02967e+02 2.79249e+02 2.83245e+02 2.92937e+02 2.73553e+02
9.40160e+05 1.10600e+03 2.90399e+02 3.02967e+02 2.77831e+02 2.84442e+02 2.94372e+02 2.74511e+02
9.40800e+05 1.10650e+03 2.89716e+02 3.01601e+02 2.77831e+02 2.85432e+02 2.95615e+02 2.75249e+02
9.41440e+05 1.10750e+03 2.89853e+02 3.05651e+02 2.74055e+02 2.86238e+02 2.96666e+02 2.75811e+02
9.42080e+05 1.10800e+03 2.89252e+02 3.04450e+02 2.74055e+02 2.86900e+02 2.97544e+02 2.76257e+02
9.42720e+05 1.10950e+03 2.93137e+02 3.08533e+02 2.77740e+02 2.87461e+02 2.98280e+02 2.76641e+02
9.43360e+05 1.11000e+03 1.48408e+02 3.08533e+02 -1.17176e+01 2.87951e+02 2.98902e+02 2.77000e+02
9.44000e+05 1.11100e+03 2.93059e+02 3.07827e+02 2.78291e+02 2.88390e+02 2.99439e+02 2.77341e+02
9.44640e+05 1.11150e+03 2.91906e+02 3.05522e+02 2.78291e+02 2.88771e+02 2.99912e+02 2.77631e+02
9.45280e+05 1.11250e+03 2.92605e+02 3.07557e+02 2.77652e+02 2.89058e+02 3.00343e+02 2.77772e+02
9.45920e+05 1.11350e+03 2.89217e+02 3.05354e+02 2.73081e+02 2.89173e+02 3.00751e+02 2.77594e+02
9.46560e+05 1.11350e+03 2.89217e+02 3.05354e+02 2.73081e+02 2.89011e+02 3.01155e+02 2.76868e+02
9.47200e+05 1.11450e+03 2.93856e+02 3.08076e+02 2.79637e+02 2.88483e+02 3.01573e+02 2.75393e+02
9.47840e+05 1.11550e+03 2.90938e+02 3.00326e+02 2.81550e+02 2.87556e+02 3.02013e+02 2.73099e+02
9.48480e+05 1.11600e+03 2.91791e+02 3.02031e+02 2.81550e+02 2.86298e+02 3.02479e+02 2.70118e+02
9.49120e+05 1.11700e+03 2.89853e+02 3.02153e+02 2.77553e+02 2.84865e+02 3.02961e+02 2.66768e+02
9.49760e+05 1.11700e+03 2.89853e+02 3.02153e+02 2.77553e+02 2.83457e+02 3.03448e+02 2.63465e+02
9.50400e+05 1.11800e+03 2.95565e+02 3.03161e+02 2.87969e+02 2.82269e+02 3.03918e+02 2.60621e+02
9.51040e+05 1.11900e+03 2.90978e+02 3.04527e+02 2.77430e+02 2.81452e+02 3.04349e+02 2.58554e+02
9.51680e+05 1.11950e+03 2.89741e+02 3.02053e+02 2.77430e+02 2.81076e+02 3.04713e+02 2.57439e+02
9.52320e+05 1.12000e+03 2.91125e+02 3.02053e+02 2.80198e+02 2.81145e+02 3.04986e+02 2.57305e+02
9.52960e+05 1.12050e+03 2.91635e+02 3.03071e+02 2.80198e+02 2.81606e+02 3.05151e+02 2.58062e+02
9.53600e+05 1.12150e+03 2.89436e+02 2.98526e+02 2.80346e+02 2.82372e+02 3.05203e+02 2.59542e+02
9.54240e+05 1.12250e+03 2.87173e+02 2.95027e+02 2.79320e+02 2.83344e+02 3.05150e+02 2.61538e+02
9.54880e+05 1.12300e+03 2.89101e+02 2.98881e+02 2.79320e+02 2.84428e+02 3.05014e+02 2.63842e+02
9.55520e+05 1.12350e+03 2.90224e+02 2.98881e+02 2.81567e+02 2.85540e+02 3.04819e+02 2.66261e+02
9.56160e+05 1.12450e+03 2.93675e+02 3.02824e+02 2.84527e+02 2.86610e+02 3.04586e+02 2.68633e+02
9.56800e+05 1.12500e+03 2.92918e+02 3.01309e+02 2.84527e+02 2.87583e+02 3.04330e+02 2.70837e+02
9.57440e+05 1.12600e+03 2.93210e+02 3.03482e+02 2.82938e+02 2.88424e+02 3.04051e+02 2.72797e+02
9.58080e+05 1.12650e+03 2.89817e+02 3.03482e+02 2.76152e+02 2.89107e+02 3.03742e+02 2.74472e+02
9.58720e+05 1.12700e+03 2.89123e+02 3.02093e+02 2.76152e+02 2.89626e+02 3.03395e+02 2.75857e+02
9.59360e+05 1.12800e+03 2.95121e+02 3.04567e+02 2.85676e+02 2.89993e+02 3.03010e+02 2.76976e+02
9.60000e+05 1.12900e+03 2.91893e+02 3.02387e+02 2.81399e+02 2.90234e+02 3.02602e+02 2.77866e+02
9.60640e+05 1.12950e+03 2.93341e+02 3.05282e+02 2.81399e+02 2.90387e+02 3.02196e+02 2.78578e+02
9.61280e+05 1.13050e+03 1.62563e+02 3.04653e+02 2.04725e+01 2.90488e+02 3.01825e+02 2.79152e+02
9.61920e+05 1.13150e+03 2.91209e+02 3.04653e+02 2.77765e+02 2.90570e+02 3.01517e+02 2.79622e+02
9.62560e+05 1.13200e+03 2.91360e+02 3.04955e+02 2.77765e+02 2.90650e+02 3.01295e+02 2.80005e+02
9.63200e+05 1.13300e+03 2.92682e+02 3.03615e+02 2.81749e+02 2.90730e+02 3.01172e+02 2.80287e+02
9.63840e+05 1.13400e+03 1.96232e+02 3.04100e+02 8.83631e+01 2.90751e+02 3.01148e+02 2.80354e+02
9.64480e+05 1.13500e+03 2.92997e+02 3.06668e+02 2.79326e+02 2.90579e+02 3.01218e+02 2.79941e+02
9.65120e+05 1.13500e+03 2.92997e+02 3.06668e+02 2.79326e+02 2.90034e+02 3.01369e+02 2.78699e+02
9.65760e+05 1.13650e+03 1.71790e+02 2.78051e+02 6.55284e+01 2.88974e+02 3.01585e+02 2.76362e+02
9.66400e+05 1.13750e+03 2.93273e+02 3.07394e+02 2.79152e+02 2.87357e+02 3.01849e+02 2.72865e+02
9.67040e+05 1.13800e+03 2.90900e+02 3.02648e+02 2.79152e+02 2.85241e+02 3.02132e+02 2.68351e+02
9.67680e+05 1.13900e+03 2.91987e+02 3.03739e+02 2.80236e+02 2.82740e+02 3.02362e+02 2.63119e+02
9.68320e+05 1.13950e+03 2.91486e+02 3.02736e+02 2.80236e+02 2.79964e+02 3.02348e+02 2.57580e+02
9.68960e+05 1.14000e+03 2.90751e+02 3.02736e+02 2.78766e+02 2.77002e+02 3.01789e+02 2.52215e+02
9.69600e+05 1.14100e+03 2.92463e+02 3.04301e+02 2.80626e+02 2.73952e+02 3.00390e+02 2.47513e+02
9.70240e+05 1.14150e+03 2.92707e+02 3.04788e+02 2.80626e+02 2.70962e+02 2.98023e+02 2.43902e+02
9.70880e+05 1.14250e+03 2.93383e+02 3.03561e+02 2.83205e+02 2.68248e+02 2.94822e+02 2.41674e+02
9.71520e+05 1.14350e+03 2.92938e+02 3.04380e+02 2.81495e+02 2.66057e+02 2.91161e+02 2.40952e+02
9.72160e+05 1.14350e+03 2.92938e+02 3.04380e+02 2.81495e+02 2.64608e+02 2.87539e+02 2.41678e+02
9.72800e+05 1.14450e+03 2.89026e+02 3.00297e+02 2.77756e+02 2.64050e+02 2.84446e+02 2.43654e+02
9.73440e+05 1.14550e+03 2.91451e+02 3.04146e+02 2.78755e+02 2.64418e+02 2.82246e+02 2.46590e+02
9.74080e+05 1.14600e+03 2.91255e+02 3.03756e+02 2.78755e+02 2.65643e+02 2.81126e+02 2.50160e+02
9.74720e+05 1.14700e+03 2.29025e+02 3.03590e+02 1.54460e+02 2.67575e+02 2.81096e+02 2.54054e+02
9.75360e+05 1.14750e+03 2.92467e+02 3.03590e+02 2.81345e+02 2.70011e+02 2.82018e+02 2.58004e+02
9.76000e+05 1.14800e+03 2.95330e+02 3.09314e+02 2.81345e+02 2.72732e+02 2.83671e+02 2.61794e+02
9.76640e+05 1.14900e+03 2.96916e+02 3.10626e+02 2.83207e+02 2.75528e+02 2.85798e+02 2.65257e+02
9.77280e+05 1.14950e+03 2.94946e+02 3.06684e+02 2.83207e+02 2.78193e+02 2.88154e+02 2.68232e+02
9.77920e+05 1.15000e+03 2.93328e+02 3.06684e+02 2.79972e+02 2.80533e+02 2.90539e+02 2.70527e+02
9.78560e+05 1.15100e+03 2.91416e+02 3.03190e+02 2.79642e+02 2.82375e+02 2.92809e+02 2.71942e+02
9.79200e+05 1.15150e+03 2.91995e+02 3.04349e+02 2.79642e+02 2.83616e+02 2.94881e+02 2.72351e+02
9.79840e+05 1.15250e+03 2.94950e+02 3.08157e+02 2.81742e+02 2.84257e+02 2.96723e+02 2.71790e+02
9.80480e+05 1.15300e+03 2.93246e+02 3.04750e+02 2.81742e+02 2.84409e+02 2.98340e+02 2.70477e+02
9.81120e+05 1.15350e+03 2.96528e+02 3.04750e+02 2.88306e+02 2.84257e+02 2.99752e+02 2.68763e+02
9.81760e+05 1.15450e+03 2.95202e+02 3.03209e+02 2.87195e+02 2.84011e+02 3.00980e+02 2.67042e+02
9.82400e+05 1.15500e+03 2.95131e+02 3.03067e+02 2.87195e+02 2.83844e+02 3.02037e+02 2.65652e+02
9.83040e+05 1.15600e+03 2.95329e+02 3.04859e+02 2.85800e+02 2.83877e+02 3.02932e+02 2.64821e+02
9.83680e+05 1.15700e+03 2.94092e+02 3.00024e+02 2.88161e+02 2.84163e+02 3.03671e+02 2.64654e+02
9.84320e+05 1.15700e+03 2.94092e+02 3.00024e+02 2.88161e+02 2.84703e+02 3.04263e+02 2.65144e+02
9.84960e+05 1.15800e+03 2.92452e+02 3.00405e+02 2.84498e+02 2.85462e+02 3.04715e+02 2.66208e+02
9.85600e+05 1.15850e+03 2.93899e+02 3.03300e+02 2.84498e+02 2.86380e+02 3.05038e+02 2.67722e+02
9.86240e+05 1.15950e+03 2.97370e+02 3.02672e+02 2.92067e+02 2.87392e+02 3.05241e+02 2.69544e+02
9.86880e+05 1.16050e+03 2.95740e+02 3.02597e+02 2.88884e+02 2.88436e+02 3.05335e+02 2.71537e+02
9.87520e+05 1.16050e+03 2.95740e+02 3.02597e+02 2.88884e+02 2.89454e+02 3.05331e+02 2.73578e+02
9.88160e+05 1.16150e+03 2.96026e+02 3.01047e+02 2.91004e+02 2.90401e+02 3.05236e+02 2.75567e+02
9.88800e+05 1.16250e+03 2.96980e+02 3.03745e+02 2.90215e+02 2.91248e+02 3.05062e+02 2.77433e+02
9.89440e+05 1.16300e+03 2.96856e+02 3.03496e+02 2.90215e+02 2.91977e+02 3.04825e+02 2.79130e+02
9.90080e+05 1.16350e+03 2.97735e+02 3.03496e+02 2.91973e+02 2.92594e+02 3.04545e+02 2.80643e+02
9.90720e+05 1.16400e+03 2.97620e+02 3.03266e+02 2.91973e+02 2.93108e+02 3.04242e+02 2.81974e+02
9.91360e+05 1.16500e+03 2.96417e+02 3.04068e+02 2.88766e+02 2.93540e+02 3.03938e+02 2.83142e+02
9.92000e+05 1.16600e+03 2.98864e+02 3.01425e+02 2.96302e+02 2.93909e+02 3.03651e+02 2.84167e+02
9.92640e+05 1.16650e+03 2.98660e+02 3.01018e+02 2.96302e+02 2.94233e+02 3.03393e+02 2.85073e+02
9.93280e+05 1.16700e+03 2.95304e+02 3.01018e+02 2.89590e+02 2.94528e+02 3.03176e+02 2.85879e+02
9.93920e+05 1.16800e+03 2.97195e+02 2.99437e+02 2.94952e+02 2.94803e+02 3.03007e+02 2.86599e+02
9.94560e+05 1.16850e+03 2.97679e+02 3.00406e+02 2.94952e+02 2.95066e+02 3.02887e+02 2.87245e+02
9.95200e+05 1.16950e+03 2.95328e+02 2.98798e+02 2.91858e+02 2.95320e+02 3.02814e+02 2.87825e+02
9.95840e+05 1.16950e+03 2.95328e+02 2.98798e+02 2.91858e+02 2.95563e+02 3.02778e+02 2.88349e+02
9.96480e+05 1.17050e+03 2.96275e+02 3.01341e+02 2.91210e+02 2.95794e+02 3.02762e+02 2.88827e+02
9.97120e+05 1.17150e+03 2.94796e+02 3.01873e+02 2.87719e+02 2.96007e+02 3.02746e+02 2.89268e+02
9.97760e+05 1.17200e+03 2.95887e+02 3.04055e+02 2.87719e+02 2.96194e+02 3.02710e+02 2.89679e+02
9.98400e+05 1.17300e+03 2.97897e+02 3.02219e+02 2.93574e+02 2.96352e+02 3.02639e+02 2.90065e+02
9.99040e+05 1.17300e+03 2.97897e+02 3.02219e+02 2.93574e+02 2.96474e+02 3.02523e+02 2.90424e+02
9.99680e+05 1.17400e+03 2.97380e+02 3.01278e+02 2.93482e+02 2.96558e+02 3.02363e+02 2.90753e+02


==> td3_halfcheetah.dat <==
0.00000e+00 0.00000e+00 -2.63653e+02 -1.54299e+02 -3.73007e+02 -2.63653e+02 -1.54299e+02 -3.73007e+02
6.40000e+02 0.00000e+00 -2.63653e+02 -1.54299e+02 -3.73007e+02 -2.63653e+02 -1.54299e+02 -3.73007e+02
1.28000e+03 1.00000e+00 -2.94707e+02 -2.56370e+02 -3.33045e+02 -2.63653e+02 -1.54299e+02 -3.73007e+02
1.92000e+03 1.00000e+00 -2.94707e+02 -2.56370e+02 -3.33045e+02 -2.63653e+02 -1.54299e+02 -3.73007e+02
2.56000e+03 2.00000e+00 -2.66243e+02 -2.07969e+02 -3.24517e+02 -2.63653e+02 -1.54301e+02 -3.73006e+02
3.20000e+03 3.00000e+00 -3.67608e+02 -2.51333e+02 -4.83884e+02 -2.63657e+02 -1.54322e+02 -3.72992e+02
3.84000e+03 3.00000e+00 -3.67608e+02 -2.51333e+02 -4.83884e+02 -2.63679e+02 -1.54455e+02 -3.72904e+02
4.48000e+03 4.00000e+00 -2.51633e+02 -1.55184e+02 -3.48082e+02 -2.63758e+02 -1.54944e+02 -3.72573e+02
5.12000e+03 5.00000e+00 -2.06622e+02 -1.63287e+02 -2.49957e+02 -2.63957e+02 -1.56226e+02 -3.71688e+02
5.76000e+03 5.00000e+00 -2.06622e+02 -1.63287e+02 -2.49957e+02 -2.64366e+02 -1.58892e+02 -3.69840e+02
6.40000e+03 6.00000e+00 -3.79170e+02 -2.96183e+02 -4.62158e+02 -2.65112e+02 -1.63585e+02 -3.66639e+02
7.04000e+03 7.00000e+00 -2.86498e+02 -2.75724e+02 -2.97272e+02 -2.66321e+02 -1.70813e+02 -3.61828e+02
7.68000e+03 7.00000e+00 -2.86498e+02 -2.75724e+02 -2.97272e+02 -2.68040e+02 -1.80734e+02 -3.55346e+02
8.32000e+03 8.00000e+00 -3.33954e+02 -3.23300e+02 -3.44608e+02 -2.70165e+02 -1.92985e+02 -3.47345e+02
8.96000e+03 8.00000e+00 -3.33954e+02 -3.23300e+02 -3.44608e+02 -2.72471e+02 -2.06757e+02 -3.38185e+02
9.60000e+03 9.00000e+00 -2.93899e+02 -2.63262e+02 -3.24536e+02 -2.74732e+02 -2.21046e+02 -3.28417e+02
1.02400e+04 1.00000e+01 -4.94828e+02 -4.54468e+02 -5.35188e+02 -2.76828e+02 -2.34914e+02 -3.18742e+02
1.08800e+04 1.00000e+01 -4.94828e+02 -4.54468e+02 -5.35188e+02 -2.78783e+02 -2.47628e+02 -3.09938e+02
1.15200e+04 1.10000e+01 -4.13351e+02 -3.79620e+02 -4.47083e+02 -2.80718e+02 -2.58640e+02 -3.02797e+02
1.21600e+04 1.20000e+01 -4.19351e+02 -3.46089e+02 -4.92613e+02 -2.82794e+02 -2.67450e+02 -2.98139e+02
1.28000e+04 1.20000e+01 -4.19351e+02 -3.46089e+02 -4.92613e+02 -2.85190e+02 -2.73567e+02 -2.96813e+02
1.34400e+04 1.30000e+01 -4.13265e+02 -3.56189e+02 -4.70341e+02 -2.88145e+02 -2.77294e+02 -2.98996e+02
1.40800e+04 1.40000e+01 -2.87622e+02 -1.73253e+02 -4.01991e+02 -2.91982e+02 -2.80412e+02 -3.03553e+02
1.47200e+04 1.40000e+01 -2.87622e+02 -1.73253e+02 -4.01991e+02 -2.97051e+02 -2.84610e+02 -3.09492e+02
1.53600e+04 1.50000e+01 -2.15495e+02 -4.58753e+01 -3.85116e+02 -3.03611e+02 -2.90552e+02 -3.16670e+02
1.60000e+04 1.60000e+01 7.56667e+01 2.18935e+02 -6.76016e+01 -3.11722e+02 -2.98128e+02 -3.25316e+02
1.66400e+04 1.60000e+01 7.56667e+01 2.18935e+02 -6.76016e+01 -3.21165e+02 -3.06772e+02 -3.35557e+02
1.72800e+04 1.70000e+01 -6.02654e+01 1.96663e+02 -3.17194e+02 -3.31407e+02 -3.15669e+02 -3.47146e+02
1.79200e+04 1.70000e+01 -6.02654e+01 1.96663e+02 -3.17194e+02 -3.41607e+02 -3.23807e+02 -3.59406e+02
1.85600e+04 1.80000e+01 2.80154e+02 5.52137e+02 8.17125e+00 -3.50631e+02 -3.29954e+02 -3.71308e+02
1.92000e+04 1.90000e+01 2.90053e+02 9.83763e+02 -4.03658e+02 -3.57108e+02 -3.32749e+02 -3.81467e+02
1.98400e+04 1.90000e+01 2.90053e+02 9.83763e+02 -4.03658e+02 -3.59551e+02 -3.30872e+02 -3.88230e+02
2.04800e+04 2.00000e+01 2.97746e+02 6.72829e+02 -7.73378e+01 -3.56573e+02 -3.23191e+02 -3.89954e+02
2.11200e+04 2.10000e+01 8.47478e+02 1.63011e+03 6.48446e+01 -3.47068e+02 -3.08842e+02 -3.85294e+02
2.17600e+04 2.10000e+01 8.47478e+02 1.63011e+03 6.48446e+01 -3.30305e+02 -2.87168e+02 -3.73442e+02
2.24000e+04 2.20000e+01 1.31354e+03 1.89726e+03 7.29819e+02 -3.05955e+02 -2.57439e+02 -3.54472e+02
2.30400e+04 2.30000e+01 1.66366e+03 2.15079e+03 1.17653e+03 -2.74106e+02 -2.18701e+02 -3.29510e+02
2.36800e+04 2.30000e+01 1.66366e+03 2.15079e+03 1.17653e+03 -2.35165e+02 -1.70014e+02 -3.00316e+02
2.43200e+04 2.40000e+01 9.03957e+02 1.56099e+03 2.46920e+02 -1.89555e+02 -1.10748e+02 -2.68362e+02
2.49600e+04 2.40000e+01 9.03957e+02 1.56099e+03 2.46920e+02 -1.37278e+02 -4.05672e+01 -2.33988e+02
2.56000e+04 2.50000e+01 1.73759e+03 2.17901e+03 1.29616e+03 -7.75688e+01 4.06325e+01 -1.95770e+02
2.62400e+04 2.60000e+01 1.55283e+03 2.16707e+03 9.38592e+02 -8.95872e+00 1.32437e+02 -1.50354e+02
2.68800e+04 2.60000e+01 1.55283e+03 2.16707e+03 9.38592e+02 7.00959e+01 2.33498e+02 -9.33059e+01
2.75200e+04 2.70000e+01 2.29396e+03 2.71123e+03 1.87669e+03 1.60287e+02 3.41305e+02 -2.07315e+01
2.81600e+04 2.80000e+01 2.06571e+03 2.56672e+03 1.56470e+03 2.60903e+02 4.52264e+02 6.95416e+01
2.88000e+04 2.80000e+01 2.06571e+03 2.56672e+03 1.56470e+03 3.69945e+02 5.62122e+02 1.77767e+02
2.94400e+04 2.90000e+01 1.55109e+03 2.44661e+03 6.55579e+02 4.84736e+02 6.66805e+02 3.02667e+02
3.00800e+04 3.00000e+01 2.98959e+03 3.44022e+03 2.53896e+03 6.02716e+02 7.63516e+02 4.41917e+02
3.07200e+04 3.00000e+01 2.98959e+03 3.44022e+03 2.53896e+03 7.22054e+02 8.51664e+02 5.92444e+02
3.13600e+04 3.10000e+01 2.42807e+03 3.54311e+03 1.31303e+03 8.41706e+02 9.33343e+02 7.50070e+02
3.20000e+04 3.20000e+01 3.14818e+03 3.45809e+03 2.83827e+03 9.60932e+02 1.01489e+03 9.06973e+02
3.26400e+04 3.20000e+01 3.14818e+03 3.45809e+03 2.83827e+03 1.07883e+03 1.11915e+03 1.03851e+03
3.32800e+04 3.30000e+01 3.10785e+03 3.51119e+03 2.70450e+03 1.19450e+03 1.26152e+03 1.12747e+03
3.39200e+04 3.30000e+01 3.10785e+03 3.51119e+03 2.70450e+03 1.30746e+03 1.40987e+03 1.20505e+03
3.45600e+04 3.40000e+01 3.35095e+03 3.66450e+03 3.03739e+03 1.41805e+03 1.55420e+03 1.28189e+03
3.52000e+04 3.50000e+01 3.17879e+03 3.50596e+03 2.85162e+03 1.52733e+03 1.69570e+03 1.35895e+03
3.58400e+04 3.50000e+01 3.17879e+03 3.50596e+03 2.85162e+03 1.63688e+03 1.83824e+03 1.43552e+03
3.64800e+04 3.60000e+01 3.35431e+03 3.57309e+03 3.13554e+03 1.74836e+03 1.98482e+03 1.51190e+03
3.71200e+04 3.70000e+01 3.46268e+03 3.68159e+03 3.24376e+03 1.86309e+03 2.13584e+03 1.59033e+03
3.77600e+04 3.70000e+01 3.46268e+03 3.68159e+03 3.24376e+03 1.98167e+03 2.28918e+03 1.67415e+03
3.84000e+04 3.80000e+01 2.92050e+03 3.83977e+03 2.00123e+03 2.10373e+03 2.44137e+03 1.76609e+03
3.90400e+04 3.90000e+01 3.64464e+03 3.97091e+03 3.31837e+03 2.22795e+03 2.58871e+03 1.86719e+03
3.96800e+04 3.90000e+01 3.64464e+03 3.97091e+03 3.31837e+03 2.35225e+03 2.72802e+03 1.97647e+03
4.03200e+04 4.00000e+01 3.64549e+03 4.01329e+03 3.27770e+03 2.47422e+03 2.85690e+03 2.09153e+03
4.09600e+04 4.00000e+01 3.64549e+03 4.01329e+03 3.27770e+03 2.59133e+03 2.97354e+03 2.20913e+03
4.16000e+04 4.10000e+01 3.25294e+03 3.97720e+03 2.52868e+03 2.70116e+03 3.07656e+03 2.32575e+03
4.22400e+04 4.20000e+01 3.33704e+03 4.12846e+03 2.54562e+03 2.80167e+03 3.16542e+03 2.43792e+03
4.28800e+04 4.20000e+01 3.33704e+03 4.12846e+03 2.54562e+03 2.89175e+03 3.24101e+03 2.54249e+03
4.35200e+04 4.30000e+01 3.81959e+03 4.12735e+03 3.51182e+03 2.97136e+03 3.30569e+03 2.63703e+03
4.41600e+04 4.40000e+01 2.24847e+03 3.57242e+03 9.24523e+02 3.04136e+03 3.36251e+03 2.72022e+03
4.48000e+04 4.40000e+01 2.24847e+03 3.57242e+03 9.24523e+02 3.10293e+03 3.41407e+03 2.79178e+03
4.54400e+04 4.50000e+01 3.84202e+03 4.09929e+03 3.58475e+03 3.15706e+03 3.46202e+03 2.85210e+03
4.60800e+04 4.60000e+01 3.95006e+03 4.46574e+03 3.43439e+03 3.20451e+03 3.50739e+03 2.90164e+03
4.67200e+04 4.60000e+01 3.95006e+03 4.46574e+03 3.43439e+03 3.24566e+03 3.55083e+03 2.94049e+03
4.73600e+04 4.70000e+01 3.77913e+03 4.15404e+03 3.40422e+03 3.28028e+03 3.59258e+03 2.96798e+03
4.80000e+04 4.80000e+01 3.99029e+03 4.25119e+03 3.72940e+03 3.30759e+03 3.63222e+03 2.98295e+03
4.86400e+04 4.80000e+01 3.99029e+03 4.25119e+03 3.72940e+03 3.32707e+03 3.66890e+03 2.98524e+03
4.92800e+04 4.90000e+01 4.13068e+03 4.53995e+03 3.72141e+03 3.33946e+03 3.70200e+03 2.97693e+03
4.99200e+04 4.90000e+01 4.13068e+03 4.53995e+03 3.72141e+03 3.34723e+03 3.73177e+03 2.96269e+03
5.05600e+04 5.00000e+01 4.06565e+03 4.27832e+03 3.85297e+03 3.35406e+03 3.75946e+03 2.94866e+03
5.12000e+04 5.10000e+01 3.18357e+03 4.82912e+03 1.53801e+03 3.36398e+03 3.78695e+03 2.94101e+03
5.18400e+04 5.10000e+01 3.18357e+03 4.82912e+03 1.53801e+03 3.38041e+03 3.81614e+03 2.94468e+03
5.24800e+04 5.20000e+01 4.08903e+03 4.41869e+03 3.75937e+03 3.40560e+03 3.84850e+03 2.96270e+03
5.31200e+04 5.30000e+01 4.00587e+03 4.30348e+03 3.70826e+03 3.44033e+03 3.88482e+03 2.99584e+03
5.37600e+04 5.30000e+01 4.00587e+03 4.30348e+03 3.70826e+03 3.48375e+03 3.92515e+03 3.04235e+03
5.44000e+04 5.40000e+01 4.28162e+03 4.59687e+03 3.96638e+03 3.53331e+03 3.96895e+03 3.09767e+03
5.50400e+04 5.50000e+01 4.06055e+03 4.39499e+03 3.72610e+03 3.58521e+03 4.01549e+03 3.15494e+03
5.56800e+04 5.50000e+01 4.06055e+03 4.39499e+03 3.72610e+03 3.63544e+03 4.06403e+03 3.20686e+03
5.63200e+04 5.60000e+01 4.24796e+03 4.52831e+03 3.96760e+03 3.68092e+03 4.11371e+03 3.24814e+03
5.69600e+04 5.60000e+01 4.24796e+03 4.52831e+03 3.96760e+03 3.72024e+03 4.16326e+03 3.27722e+03
5.76000e+04 5.70000e+01 4.25804e+03 4.45448e+03 4.06160e+03 3.75378e+03 4.21104e+03 3.29652e+03
5.82400e+04 5.80000e+01 4.29159e+03 4.52177e+03 4.06142e+03 3.78315e+03 4.25530e+03 3.31100e+03
5.88800e+04 5.80000e+01 4.29159e+03 4.52177e+03 4.06142e+03 3.81047e+03 4.29473e+03 3.32622e+03
5.95200e+04 5.90000e+01 4.32273e+03 4.69312e+03 3.95234e+03 3.83767e+03 4.32867e+03 3.34667e+03
6.01600e+04 6.00000e+01 3.72821e+03 4.60212e+03 2.85431e+03 3.86607e+03 4.35702e+03 3.37512e+03
6.08000e+04 6.00000e+01 3.72821e+03 4.60212e+03 2.85431e+03 3.89634e+03 4.38010e+03 3.41258e+03
6.14400e+04 6.10000e+01 4.44455e+03 4.76956e+03 4.11954e+03 3.92855e+03 4.39837e+03 3.45874e+03
6.20800e+04 6.20000e+01 3.19751e+03 4.14760e+03 2.24743e+03 3.96232e+03 4.41242e+03 3.51223e+03
6.27200e+04 6.20000e+01 3.19751e+03 4.14760e+03 2.24743e+03 3.99682e+03 4.42300e+03 3.57064e+03
6.33600e+04 6.30000e+01 2.84045e+03 3.82039e+03 1.86051e+03 4.03072e+03 4.43105e+03 3.63039e+03
6.40000e+04 6.40000e+01 4.43726e+03 4.66060e+03 4.21391e+03 4.06234e+03 4.43775e+03 3.68693e+03
6.46400e+04 6.40000e+01 4.43726e+03 4.66060e+03 4.21391e+03 4.08984e+03 4.44387e+03 3.73582e+03
6.52800e+04 6.50000e+01 2.83816e+03 4.71809e+03 9.58224e+02 4.11122e+03 4.44870e+03 3.77374e+03
6.59200e+04 6.50000e+01 2.83816e+03 4.71809e+03 9.58224e+02 4.12400e+03 4.44880e+03 3.79919e+03
6.65600e+04 6.60000e+01 4.75110e+03 4.95333e+03 4.54887e+03 4.12543e+03 4.43827e+03 3.81259e+03
6.72000e+04 6.70000e+01 3.72162e+03 5.05643e+03 2.38680e+03 4.11336e+03 4.41080e+03 3.81593e+03
6.78400e+04 6.70000e+01 3.72162e+03 5.05643e+03 2.38680e+03 4.08729e+03 4.36218e+03 3.81240e+03
6.84800e+04 6.80000e+01 4.65257e+03 4.87546e+03 4.42969e+03 4.04870e+03 4.29178e+03 3.80563e+03
6.91200e+04 6.90000e+01 3.85042e+03 4.77613e+03 2.92472e+03 4.00103e+03 4.20400e+03 3.79806e+03
6.97600e+04 6.90000e+01 3.85042e+03 4.77613e+03 2.92472e+03 3.94927e+03 4.11098e+03 3.78757e+03
7.04000e+04 7.00000e+01 4.83496e+03 4.85216e+03 4.81777e+03 3.89922e+03 4.03570e+03 3.76273e+03
7.10400e+04 7.10000e+01 4.82867e+03 4.93507e+03 4.72227e+03 3.85650e+03 4.00123e+03 3.71176e+03
7.16800e+04 7.10000e+01 4.82867e+03 4.93507e+03 4.72227e+03 3.82568e+03 4.00262e+03 3.64873e+03
7.23200e+04 7.20000e+01 4.89688e+03 4.96549e+03 4.82827e+03 3.80962e+03 4.02170e+03 3.59754e+03
7.29600e+04 7.20000e+01 4.89688e+03 4.96549e+03 4.82827e+03 3.80933e+03 4.04883e+03 3.56984e+03
7.36000e+04 7.30000e+01 3.84842e+03 5.21839e+03 2.47844e+03 3.82438e+03 4.08140e+03 3.56735e+03
7.42400e+04 7.40000e+01 4.67069e+03 4.79223e+03 4.54914e+03 3.85365e+03 4.11978e+03 3.58753e+03
7.48800e+04 7.40000e+01 4.67069e+03 4.79223e+03 4.54914e+03 3.89585e+03 4.16453e+03 3.62717e+03
7.55200e+04 7.50000e+01 4.82907e+03 4.93269e+03 4.72546e+03 3.94944e+03 4.21494e+03 3.68393e+03
7.61600e+04 7.60000e+01 4.88228e+03 4.90814e+03 4.85642e+03 4.01213e+03 4.26801e+03 3.75625e+03
7.68000e+04 7.60000e+01 4.88228e+03 4.90814e+03 4.85642e+03 4.08049e+03 4.31854e+03 3.84244e+03
7.74400e+04 7.70000e+01 4.84018e+03 5.01484e+03 4.66552e+03 4.15023e+03 4.36049e+03 3.93997e+03
7.80800e+04 7.80000e+01 4.89962e+03 4.93929e+03 4.85995e+03 4.21726e+03 4.38950e+03 4.04502e+03
7.87200e+04 7.80000e+01 4.89962e+03 4.93929e+03 4.85995e+03 4.27873e+03 4.40475e+03 4.15271e+03
7.93600e+04 7.90000e+01 5.00479e+03 5.13465e+03 4.87493e+03 4.33353e+03 4.40989e+03 4.25716e+03
8.00000e+04 8.00000e+01 4.46848e+03 4.97221e+03 3.96475e+03 4.38220e+03 4.41700e+03 4.34740e+03
8.06400e+04 8.00000e+01 4.46848e+03 4.97221e+03 3.96475e+03 4.42629e+03 4.46784e+03 4.38474e+03
8.12800e+04 8.10000e+01 4.97680e+03 5.15347e+03 4.80014e+03 4.46759e+03 4.54179e+03 4.39339e+03
8.19200e+04 8.10000e+01 4.97680e+03 5.15347e+03 4.80014e+03 4.50762e+03 4.60845e+03 4.40679e+03
8.25600e+04 8.20000e+01 5.21459e+03 5.32515e+03 5.10404e+03 4.54726e+03 4.66476e+03 4.42976e+03
8.32000e+04 8.30000e+01 5.00709e+03 5.09359e+03 4.92058e+03 4.58654e+03 4.71096e+03 4.46213e+03
8.38400e+04 8.30000e+01 5.00709e+03 5.09359e+03 4.92058e+03 4.62468e+03 4.74768e+03 4.50169e+03
8.44800e+04 8.40000e+01 5.01443e+03 5.08108e+03 4.94778e+03 4.66053e+03 4.77561e+03 4.54544e+03
8.51200e+04 8.50000e+01 5.07229e+03 5.17411e+03 4.97048e+03 4.69317e+03 4.79580e+03 4.59054e+03
8.57600e+04 8.50000e+01 5.07229e+03 5.17411e+03 4.97048e+03 4.72251e+03 4.81007e+03 4.63495e+03
8.64000e+04 8.60000e+01 5.17626e+03 5.27888e+03 5.07363e+03 4.74921e+03 4.82110e+03 4.67732e+03
8.70400e+04 8.70000e+01 5.20387e+03 5.22402e+03 5.18372e+03 4.77437e+03 4.83224e+03 4.71650e+03
8.76800e+04 8.70000e+01 5.20387e+03 5.22402e+03 5.18372e+03 4.79901e+03 4.84679e+03 4.75123e+03
8.83200e+04 8.80000e+01 3.59638e+03 5.62909e+03 1.56366e+03 4.82379e+03 4.86672e+03 4.78086e+03
8.89600e+04 8.80000e+01 3.59638e+03 5.62909e+03 1.56366e+03 4.84892e+03 4.89133e+03 4.80651e+03
8.96000e+04 8.90000e+01 5.19990e+03 5.28716e+03 5.11263e+03 4.87434e+03 4.91806e+03 4.83062e+03
9.02400e+04 9.00000e+01 5.26151e+03 5.32605e+03 5.19697e+03 4.89972e+03 4.94457e+03 4.85487e+03
9.08800e+04 9.00000e+01 5.26151e+03 5.32605e+03 5.19697e+03 4.92409e+03 4.96909e+03 4.87910e+03
9.15200e+04 9.10000e+01 5.33670e+03 5.37225e+03 5.30115e+03 4.94542e+03 4.99019e+03 4.90066e+03
9.21600e+04 9.20000e+01 5.28231e+03 5.42155e+03 5.14308e+03 4.96090e+03 5.00863e+03 4.91317e+03
9.28000e+04 9.20000e+01 5.28231e+03 5.42155e+03 5.14308e+03 4.96819e+03 5.02952e+03 4.90686e+03
9.34400e+04 9.30000e+01 5.21303e+03 5.39792e+03 5.02814e+03 4.96674e+03 5.05641e+03 4.87707e+03
9.40800e+04 9.40000e+01 5.23525e+03 5.37487e+03 5.09564e+03 4.95843e+03 5.08759e+03 4.82927e+03
9.47200e+04 9.40000e+01 5.23525e+03 5.37487e+03 5.09564e+03 4.94705e+03 5.12013e+03 4.77396e+03
9.53600e+04 9.50000e+01 5.18881e+03 5.30454e+03 5.07308e+03 4.93720e+03 5.15178e+03 4.72262e+03
9.60000e+04 9.60000e+01 5.39370e+03 5.49754e+03 5.28986e+03 4.93294e+03 5.18094e+03 4.68494e+03
9.66400e+04 9.60000e+01 5.39370e+03 5.49754e+03 5.28986e+03 4.93685e+03 5.20663e+03 4.66707e+03
9.72800e+04 9.70000e+01 5.39580e+03 5.39992e+03 5.39168e+03 4.94966e+03 5.22840e+03 4.67092e+03
9.79200e+04 9.70000e+01 5.39580e+03 5.39992e+03 5.39168e+03 4.97044e+03 5.24625e+03 4.69463e+03
9.85600e+04 9.80000e+01 5.19906e+03 5.37563e+03 5.02250e+03 4.99717e+03 5.26057e+03 4.73378e+03
9.92000e+04 9.90000e+01 5.32955e+03 5.44865e+03 5.21045e+03 5.02743e+03 5.27206e+03 4.78280e+03
9.98400e+04 9.90000e+01 5.32955e+03 5.44865e+03 5.21045e+03 5.05903e+03 5.28165e+03 4.83641e+03
1.00480e+05 1.00000e+02 5.35154e+03 5.40214e+03 5.30095e+03 5.09038e+03 5.29036e+03 4.89040e+03
1.01120e+05 1.01000e+02 5.37755e+03 5.42330e+03 5.33180e+03 5.12047e+03 5.29900e+03 4.94194e+03
1.01760e+05 1.01000e+02 5.37755e+03 5.42330e+03 5.33180e+03 5.14867e+03 5.30797e+03 4.98937e+03
1.02400e+05 1.02000e+02 5.32044e+03 5.40625e+03 5.23463e+03 5.17456e+03 5.31716e+03 5.03196e+03
1.03040e+05 1.03000e+02 5.28483e+03 5.35951e+03 5.21015e+03 5.19785e+03 5.32618e+03 5.06953e+03
1.03680e+05 1.03000e+02 5.28483e+03 5.35951e+03 5.21015e+03 5.21844e+03 5.33455e+03 5.10234e+03
1.04320e+05 1.04000e+02 5.41139e+03 5.50146e+03 5.32131e+03 5.23643e+03 5.34194e+03 5.13092e+03
1.04960e+05 1.04000e+02 5.41139e+03 5.50146e+03 5.32131e+03 5.25206e+03 5.34821e+03 5.15592e+03
1.05600e+05 1.05000e+02 5.35111e+03 5.53919e+03 5.16303e+03 5.26569e+03 5.35334e+03 5.17805e+03
1.06240e+05 1.06000e+02 4.43082e+03 5.94975e+03 2.91188e+03 5.27758e+03 5.35739e+03 5.19777e+03
1.06880e+05 1.06000e+02 4.43082e+03 5.94975e+03 2.91188e+03 5.28794e+03 5.36059e+03 5.21528e+03
1.07520e+05 1.07000e+02 5.41620e+03 5.68737e+03 5.14503e+03 5.29689e+03 5.36331e+03 5.23046e+03
1.08160e+05 1.08000e+02 5.43202e+03 5.51646e+03 5.34757e+03 5.30453e+03 5.36587e+03 5.24319e+03
1.08800e+05 1.08000e+02 5.43202e+03 5.51646e+03 5.34757e+03 5.31065e+03 5.36782e+03 5.25348e+03
1.09440e+05 1.09000e+02 5.48805e+03 5.72973e+03 5.24637e+03 5.31444e+03 5.36722e+03 5.26167e+03
1.10080e+05 1.10000e+02 5.63382e+03 5.78862e+03 5.47903e+03 5.31460e+03 5.36136e+03 5.26783e+03
1.10720e+05 1.10000e+02 5.63382e+03 5.78862e+03 5.47903e+03 5.31000e+03 5.34968e+03 5.27032e+03
1.11360e+05 1.11000e+02 5.63174e+03 5.77717e+03 5.48631e+03 5.30054e+03 5.33809e+03 5.26300e+03
1.12000e+05 1.12000e+02 4.88044e+03 5.90033e+03 3.86055e+03 5.28752e+03 5.33581e+03 5.23922e+03
1.12640e+05 1.12000e+02 4.88044e+03 5.90033e+03 3.86055e+03 5.27342e+03 5.34157e+03 5.20527e+03
1.13280e+05 1.13000e+02 5.52099e+03 5.74479e+03 5.29720e+03 5.26134e+03 5.35017e+03 5.17252e+03
1.13920e+05 1.13000e+02 5.52099e+03 5.74479e+03 5.29720e+03 5.25424e+03 5.35894e+03 5.14954e+03
1.14560e+05 1.14000e+02 5.03147e+03 5.77243e+03 4.29051e+03 5.25416e+03 5.36689e+03 5.14143e+03
1.15200e+05 1.15000e+02 5.76098e+03 6.02786e+03 5.49410e+03 5.26161e+03 5.37365e+03 5.14958e+03
1.15840e+05 1.15000e+02 5.76098e+03 6.02786e+03 5.49410e+03 5.27537e+03 5.37906e+03 5.17168e+03
1.16480e+05 1.16000e+02 5.58518e+03 5.74469e+03 5.42567e+03 5.29287e+03 5.38377e+03 5.20197e+03
1.17120e+05 1.17000e+02 3.42539e+03 4.86301e+03 1.98776e+03 5.31109e+03 5.39103e+03 5.23115e+03
1.17760e+05 1.17000e+02 3.42539e+03 4.86301e+03 1.98776e+03 5.32730e+03 5.40706e+03 5.24755e+03
1.18400e+05 1.18000e+02 4.39917e+03 6.24849e+03 2.54984e+03 5.33993e+03 5.43425e+03 5.24561e+03
1.19040e+05 1.19000e+02 5.67554e+03 5.90466e+03 5.44643e+03 5.34872e+03 5.46684e+03 5.23060e+03
1.19680e+05 1.19000e+02 5.67554e+03 5.90466e+03 5.44643e+03 5.35408e+03 5.49786e+03 5.21029e+03
1.20320e+05 1.20000e+02 5.70407e+03 5.85355e+03 5.55459e+03 5.35560e+03 5.52115e+03 5.19005e+03
1.20960e+05 1.20000e+02 5.70407e+03 5.85355e+03 5.55459e+03 5.35103e+03 5.52989e+03 5.17216e+03
1.21600e+05 1.21000e+02 5.67430e+03 5.83975e+03 5.50886e+03 5.33682e+03 5.51806e+03 5.15557e+03
1.22240e+05 1.22000e+02 5.76938e+03 6.07777e+03 5.46099e+03 5.31021e+03 5.48499e+03 5.13543e+03
1.22880e+05 1.22000e+02 5.76938e+03 6.07777e+03 5.46099e+03 5.27143e+03 5.43977e+03 5.10309e+03
1.23520e+05 1.23000e+02 5.77969e+03 5.96624e+03 5.59314e+03 5.22455e+03 5.39964e+03 5.04946e+03
1.24160e+05 1.24000e+02 5.61770e+03 6.21093e+03 5.02448e+03 5.17666e+03 5.37751e+03 4.97581e+03
1.24800e+05 1.24000e+02 5.61770e+03 6.21093e+03 5.02448e+03 5.13588e+03 5.37383e+03 4.89793e+03
1.25440e+05 1.25000e+02 5.78083e+03 5.86938e+03 5.69228e+03 5.10930e+03 5.38367e+03 4.83492e+03
1.26080e+05 1.26000e+02 2.77123e+03 4.72816e+03 8.14311e+02 5.10146e+03 5.40282e+03 4.80010e+03
1.26720e+05 1.26000e+02 2.77123e+03 4.72816e+03 8.14311e+02 5.11382e+03 5.42858e+03 4.79905e+03
1.27360e+05 1.27000e+02 5.70228e+03 5.77806e+03 5.62651e+03 5.14485e+03 5.45929e+03 4.83042e+03
1.28000e+05 1.28000e+02 5.48361e+03 5.94836e+03 5.01885e+03 5.19075e+03 5.49394e+03 4.88756e+03
1.28640e+05 1.28000e+02 5.48361e+03 5.94836e+03 5.01885e+03 5.24572e+03 5.53124e+03 4.96020e+03
1.29280e+05 1.29000e+02 5.91022e+03 6.23698e+03 5.58346e+03 5.30196e+03 5.56788e+03 5.03604e+03
1.29920e+05 1.29000e+02 5.91022e+03 6.23698e+03 5.58346e+03 5.35034e+03 5.59741e+03 5.10328e+03
1.30560e+05 1.30000e+02 5.89978e+03 6.15433e+03 5.64522e+03 5.38257e+03 5.61154e+03 5.15360e+03
1.31200e+05 1.31000e+02 4.04634e+03 6.59484e+03 1.49783e+03 5.39386e+03 5.60443e+03 5.18330e+03
1.31840e+05 1.31000e+02 4.04634e+03 6.59484e+03 1.49783e+03 5.38463e+03 5.57712e+03 5.19214e+03
1.32480e+05 1.32000e+02 6.00536e+03 6.36822e+03 5.64250e+03 5.36022e+03 5.53838e+03 5.18206e+03
1.33120e+05 1.33000e+02 5.42331e+03 5.96066e+03 4.88597e+03 5.32911e+03 5.50043e+03 5.15779e+03
1.33760e+05 1.33000e+02 5.42331e+03 5.96066e+03 4.88597e+03 5.29995e+03 5.47176e+03 5.12814e+03
1.34400e+05 1.34000e+02 6.08247e+03 6.46141e+03 5.70354e+03 5.27873e+03 5.45471e+03 5.10274e+03
1.35040e+05 1.35000e+02 5.98359e+03 6.28351e+03 5.68367e+03 5.26756e+03 5.44923e+03 5.08588e+03
1.35680e+05 1.35000e+02 5.98359e+03 6.28351e+03 5.68367e+03 5.26542e+03 5.45638e+03 5.07446e+03
1.36320e+05 1.36000e+02 5.93786e+03 6.23331e+03 5.64240e+03 5.27000e+03 5.47764e+03 5.06235e+03
1.36960e+05 1.36000e+02 5.93786e+03 6.23331e+03 5.64240e+03 5.27932e+03 5.51128e+03 5.04737e+03
1.37600e+05 1.37000e+02 5.95242e+03 6.35330e+03 5.55154e+03 5.29273e+03 5.55134e+03 5.03411e+03
1.38240e+05 1.38000e+02 5.74400e+03 6.06300e+03 5.42500e+03 5.31087e+03 5.59062e+03 5.03112e+03
1.38880e+05 1.38000e+02 5.74400e+03 6.06300e+03 5.42500e+03 5.33514e+03 5.62380e+03 5.04648e+03
1.39520e+05 1.39000e+02 6.09095e+03 6.24886e+03 5.93305e+03 5.36678e+03 5.64854e+03 5.08503e+03
1.40160e+05 1.40000e+02 6.06011e+03 6.32252e+03 5.79771e+03 5.40619e+03 5.66509e+03 5.14729e+03
1.40800e+05 1.40000e+02 6.06011e+03 6.32252e+03 5.79771e+03 5.45256e+03 5.67549e+03 5.22963e+03
1.41440e+05 1.41000e+02 6.00188e+03 6.51317e+03 5.49059e+03 5.50395e+03 5.68277e+03 5.32513e+03
1.42080e+05 1.42000e+02 6.18434e+03 6.58785e+03 5.78083e+03 5.55777e+03 5.69100e+03 5.42453e+03
1.42720e+05 1.42000e+02 6.18434e+03 6.58785e+03 5.78083e+03 5.61139e+03 5.70714e+03 5.51564e+03
1.43360e+05 1.43000e+02 5.37505e+03 6.24038e+03 4.50971e+03 5.66274e+03 5.74299e+03 5.58248e+03
1.44000e+05 1.44000e+02 6.11578e+03 6.35773e+03 5.87382e+03 5.71054e+03 5.80172e+03 5.61936e+03
1.44640e+05 1.44000e+02 6.11578e+03 6.35773e+03 5.87382e+03 5.75428e+03 5.86764e+03 5.64091e+03
1.45280e+05 1.45000e+02 4.90285e+03 6.43475e+03 3.37095e+03 5.79392e+03 5.92893e+03 5.65891e+03
1.45920e+05 1.45000e+02 4.90285e+03 6.43475e+03 3.37095e+03 5.82951e+03 5.98157e+03 5.67744e+03
1.46560e+05 1.46000e+02 6.03031e+03 6.21767e+03 5.84295e+03 5.86069e+03 6.02425e+03 5.69713e+03
1.47200e+05 1.47000e+02 6.10858e+03 6.27001e+03 5.94715e+03 5.88665e+03 6.05593e+03 5.71736e+03
1.47840e+05 1.47000e+02 6.10858e+03 6.27001e+03 5.94715e+03 5.90617e+03 6.07521e+03 5.73713e+03
1.48480e+05 1.48000e+02 6.10653e+03 6.51927e+03 5.69378e+03 5.91785e+03 6.08037e+03 5.75533e+03
1.49120e+05 1.49000e+02 5.46874e+03 6.40225e+03 4.53523e+03 5.92051e+03 6.07098e+03 5.77004e+03
1.49760e+05 1.49000e+02 5.46874e+03 6.40225e+03 4.53523e+03 5.91395e+03 6.05097e+03 5.77692e+03
1.50400e+05 1.50000e+02 6.08278e+03 6.32265e+03 5.84292e+03 5.89955e+03 6.03105e+03 5.76805e+03
1.51040e+05 1.51000e+02 6.28419e+03 6.61632e+03 5.95206e+03 5.88032e+03 6.02366e+03 5.73698e+03
1.51680e+05 1.51000e+02 6.28419e+03 6.61632e+03 5.95206e+03 5.86007e+03 6.03171e+03 5.68844e+03
1.52320e+05 1.52000e+02 5.45164e+03 6.20810e+03 4.69518e+03 5.84228e+03 6.04985e+03 5.63471e+03
1.52960e+05 1.52000e+02 5.45164e+03 6.20810e+03 4.69518e+03 5.82919e+03 6.07280e+03 5.58559e+03
1.53600e+05 1.53000e+02 6.21939e+03 6.43857e+03 6.00021e+03 5.82168e+03 6.09734e+03 5.54603e+03
1.54240e+05 1.54000e+02 6.02613e+03 6.25491e+03 5.79734e+03 5.81975e+03 6.12152e+03 5.51798e+03
1.54880e+05 1.54000e+02 6.02613e+03 6.25491e+03 5.79734e+03 5.82287e+03 6.14406e+03 5.50168e+03
1.55520e+05 1.55000e+02 6.48632e+03 6.94842e+03 6.02421e+03 5.83013e+03 6.16402e+03 5.49624e+03
1.56160e+05 1.56000e+02 6.03456e+03 6.49853e+03 5.57059e+03 5.84030e+03 6.18081e+03 5.49979e+03
1.56800e+05 1.56000e+02 6.03456e+03 6.49853e+03 5.57059e+03 5.85217e+03 6.19412e+03 5.51022e+03
1.57440e+05 1.57000e+02 6.30817e+03 6.70493e+03 5.91141e+03 5.86490e+03 6.20387e+03 5.52593e+03
1.58080e+05 1.58000e+02 6.47891e+03 6.94722e+03 6.01060e+03 5.87834e+03 6.21036e+03 5.54633e+03
1.58720e+05 1.58000e+02 6.47891e+03 6.94722e+03 6.01060e+03 5.89303e+03 6.21427e+03 5.57180e+03
1.59360e+05 1.59000e+02 6.46456e+03 7.00274e+03 5.92637e+03 5.90982e+03 6.21647e+03 5.60317e+03
1.60000e+05 1.60000e+02 6.50916e+03 6.87674e+03 6.14157e+03 5.92942e+03 6.21797e+03 5.64087e+03
1.60640e+05 1.60000e+02 6.50916e+03 6.87674e+03 6.14157e+03 5.95216e+03 6.22027e+03 5.68405e+03
1.61280e+05 1.61000e+02 6.52432e+03 7.09151e+03 5.95712e+03 5.97799e+03 6.22572e+03 5.73026e+03
1.61920e+05 1.61000e+02 6.52432e+03 7.09151e+03 5.95712e+03 6.00672e+03 6.23759e+03 5.77586e+03
1.62560e+05 1.62000e+02 6.30695e+03 6.67481e+03 5.93909e+03 6.03810e+03 6.25900e+03 5.81719e+03
1.63200e+05 1.63000e+02 6.60096e+03 7.09967e+03 6.10226e+03 6.07187e+03 6.29168e+03 5.85207e+03
1.63840e+05 1.63000e+02 6.60096e+03 7.09967e+03 6.10226e+03 6.10774e+03 6.33508e+03 5.88040e+03
1.64480e+05 1.64000e+02 6.42615e+03 7.04119e+03 5.81111e+03 6.14521e+03 6.38687e+03 5.90355e+03
1.65120e+05 1.65000e+02 6.48186e+03 6.97424e+03 5.98948e+03 6.18352e+03 6.44399e+03 5.92305e+03
1.65760e+05 1.65000e+02 6.48186e+03 6.97424e+03 5.98948e+03 6.22161e+03 6.50331e+03 5.93991e+03
1.66400e+05 1.66000e+02 6.71801e+03 7.21879e+03 6.21723e+03 6.25834e+03 6.56209e+03 5.95459e+03
1.67040e+05 1.67000e+02 6.18375e+03 6.59197e+03 5.77552e+03 6.29267e+03 6.61810e+03 5.96724e+03
1.67680e+05 1.67000e+02 6.18375e+03 6.59197e+03 5.77552e+03 6.32387e+03 6.66988e+03 5.97785e+03
1.68320e+05 1.68000e+02 6.49727e+03 6.86069e+03 6.13386e+03 6.35153e+03 6.71669e+03 5.98636e+03
1.68960e+05 1.68000e+02 6.49727e+03 6.86069e+03 6.13386e+03 6.37564e+03 6.75847e+03 5.99282e+03
1.69600e+05 1.69000e+02 6.72203e+03 7.20496e+03 6.23910e+03 6.39652e+03 6.79544e+03 5.99760e+03
1.70240e+05 1.70000e+02 6.71687e+03 7.17422e+03 6.25951e+03 6.41456e+03 6.82759e+03 6.00153e+03
1.70880e+05 1.70000e+02 6.71687e+03 7.17422e+03 6.25951e+03 6.42997e+03 6.85428e+03 6.00566e+03
1.71520e+05 1.71000e+02 6.43071e+03 6.81430e+03 6.04712e+03 6.44277e+03 6.87449e+03 6.01105e+03
1.72160e+05 1.72000e+02 6.44347e+03 6.90451e+03 5.98243e+03 6.45302e+03 6.88762e+03 6.01842e+03
1.72800e+05 1.72000e+02 6.44347e+03 6.90451e+03 5.98243e+03 6.46120e+03 6.89428e+03 6.02812e+03
1.73440e+05 1.73000e+02 4.35979e+03 7.40656e+03 1.31302e+03 6.46819e+03 6.89632e+03 6.04006e+03
1.74080e+05 1.74000e+02 4.73714e+03 7.26421e+03 2.21007e+03 6.47510e+03 6.89637e+03 6.05382e+03
1.74720e+05 1.74000e+02 4.73714e+03 7.26421e+03 2.21007e+03 6.48267e+03 6.89668e+03 6.06867e+03
1.75360e+05 1.75000e+02 6.29765e+03 6.57434e+03 6.02095e+03 6.49074e+03 6.89792e+03 6.08356e+03
1.76000e+05 1.76000e+02 6.67036e+03 7.30962e+03 6.03110e+03 6.49735e+03 6.89757e+03 6.09714e+03
1.76640e+05 1.76000e+02 6.67036e+03 7.30962e+03 6.03110e+03 6.49818e+03 6.88876e+03 6.10760e+03
1.77280e+05 1.77000e+02 6.83705e+03 7.36627e+03 6.30782e+03 6.48694e+03 6.86137e+03 6.11251e+03
1.77920e+05 1.77000e+02 6.83705e+03 7.36627e+03 6.30782e+03 6.45748e+03 6.80580e+03 6.10916e+03
1.78560e+05 1.78000e+02 6.38073e+03 6.69229e+03 6.06918e+03 6.40661e+03 6.71762e+03 6.09561e+03
1.79200e+05 1.79000e+02 6.57297e+03 7.09614e+03 6.04980e+03 6.33625e+03 6.60043e+03 6.07207e+03
1.79840e+05 1.79000e+02 6.57297e+03 7.09614e+03 6.04980e+03 6.25368e+03 6.46572e+03 6.04165e+03
1.80480e+05 1.80000e+02 5.54368e+03 6.74977e+03 4.33759e+03 6.16983e+03 6.32970e+03 6.00996e+03
1.81120e+05 1.81000e+02 6.57499e+03 7.06354e+03 6.08644e+03 6.09632e+03 6.20878e+03 5.98385e+03
1.81760e+05 1.81000e+02 6.57499e+03 7.06354e+03 6.08644e+03 6.04250e+03 6.11592e+03 5.96909e+03
1.82400e+05 1.82000e+02 6.59793e+03 6.99295e+03 6.20291e+03 6.01354e+03 6.06189e+03 5.96518e+03
1.83040e+05 1.83000e+02 5.25244e+03 6.83031e+03 3.67457e+03 6.00962e+03 6.06067e+03 5.95856e+03
1.83680e+05 1.83000e+02 5.25244e+03 6.83031e+03 3.67457e+03 6.02656e+03 6.10575e+03 5.94738e+03
1.84320e+05 1.84000e+02 6.66788e+03 7.15692e+03 6.17884e+03 6.05757e+03 6.17582e+03 5.93932e+03
1.84960e+05 1.84000e+02 6.66788e+03 7.15692e+03 6.17884e+03 6.09544e+03 6.25731e+03 5.93356e+03
1.85600e+05 1.85000e+02 6.72054e+03 7.29781e+03 6.14327e+03 6.13415e+03 6.34012e+03 5.92817e+03
1.86240e+05 1.86000e+02 6.74872e+03 7.32021e+03 6.17724e+03 6.16929e+03 6.41520e+03 5.92338e+03
1.86880e+05 1.86000e+02 6.74872e+03 7.32021e+03 6.17724e+03 6.19786e+03 6.47417e+03 5.92155e+03
1.87520e+05 1.87000e+02 6.76946e+03 7.40602e+03 6.13290e+03 6.21832e+03 6.51077e+03 5.92587e+03
1.88160e+05 1.88000e+02 6.92260e+03 7.56969e+03 6.27552e+03 6.23093e+03 6.52320e+03 5.93867e+03
1.88800e+05 1.88000e+02 6.92260e+03 7.56969e+03 6.27552e+03 6.23787e+03 6.51544e+03 5.96030e+03
1.89440e+05 1.89000e+02 6.76582e+03 7.27432e+03 6.25733e+03 6.24272e+03 6.49654e+03 5.98890e+03
1.90080e+05 1.90000e+02 6.83602e+03 7.44815e+03 6.22389e+03 6.24957e+03 6.47838e+03 6.02076e+03
1.90720e+05 1.90000e+02 6.83602e+03 7.44815e+03 6.22389e+03 6.26201e+03 6.47277e+03 6.05125e+03
1.91360e+05 1.91000e+02 6.62595e+03 7.09142e+03 6.16048e+03 6.28250e+03 6.48842e+03 6.07657e+03
1.92000e+05 1.92000e+02 6.63279e+03 7.09678e+03 6.16880e+03 6.31195e+03 6.52814e+03 6.09575e+03
1.92640e+05 1.92000e+02 6.63279e+03 7.09678e+03 6.16880e+03 6.34983e+03 6.58897e+03 6.11069e+03
1.93280e+05 1.93000e+02 6.73931e+03 7.31740e+03 6.16122e+03 6.39442e+03 6.66498e+03 6.12385e+03
1.93920e+05 1.93000e+02 6.73931e+03 7.31740e+03 6.16122e+03 6.44316e+03 6.74969e+03 6.13663e+03
1.94560e+05 1.94000e+02 6.83141e+03 7.41094e+03 6.25187e+03 6.49311e+03 6.83692e+03 6.14929e+03
1.95200e+05 1.95000e+02 5.70092e+03 6.79816e+03 4.60368e+03 6.54127e+03 6.92106e+03 6.16148e+03
1.95840e+05 1.95000e+02 5.70092e+03 6.79816e+03 4.60368e+03 6.58505e+03 6.99742e+03 6.17268e+03
1.96480e+05 1.96000e+02 6.95797e+03 7.65606e+03 6.25988e+03 6.62257e+03 7.06268e+03 6.18246e+03
1.97120e+05 1.97000e+02 6.82246e+03 7.35589e+03 6.28904e+03 6.65286e+03 7.11516e+03 6.19056e+03
1.97760e+05 1.97000e+02 6.82246e+03 7.35589e+03 6.28904e+03 6.67564e+03 7.15439e+03 6.19688e+03
1.98400e+05 1.98000e+02 5.25156e+03 7.58203e+03 2.92109e+03 6.69069e+03 7.18009e+03 6.20129e+03
1.99040e+05 1.99000e+02 7.15729e+03 7.99033e+03 6.32424e+03 6.69777e+03 7.19180e+03 6.20374e+03
1.99680e+05 1.99000e+02 7.15729e+03 7.99033e+03 6.32424e+03 6.69695e+03 7.18961e+03 6.20429e+03
2.00320e+05 2.00000e+02 5.75356e+03 7.48977e+03 4.01735e+03 6.68909e+03 7.17503e+03 6.20314e+03
2.00960e+05 2.00000e+02 5.75356e+03 7.48977e+03 4.01735e+03 6.67548e+03 7.15043e+03 6.20053e+03
2.01600e+05 2.01000e+02 5.80355e+03 7.01006e+03 4.59704e+03 6.65724e+03 7.11766e+03 6.19681e+03
2.02240e+05 2.02000e+02 7.13927e+03 7.88643e+03 6.39210e+03 6.63500e+03 7.07745e+03 6.19255e+03
2.02880e+05 2.02000e+02 7.13927e+03 7.88643e+03 6.39210e+03 6.60926e+03 7.03073e+03 6.18779e+03
2.03520e+05 2.03000e+02 7.11961e+03 7.84008e+03 6.39914e+03 6.58045e+03 6.98088e+03 6.18002e+03
2.04160e+05 2.04000e+02 6.85020e+03 7.45734e+03 6.24307e+03 6.54886e+03 6.93548e+03 6.16223e+03
2.04800e+05 2.04000e+02 6.85020e+03 7.45734e+03 6.24307e+03 6.51481e+03 6.90578e+03 6.12385e+03
2.05440e+05 2.05000e+02 6.72971e+03 7.12386e+03 6.33555e+03 6.47943e+03 6.90132e+03 6.05754e+03
2.06080e+05 2.06000e+02 7.05396e+03 7.74843e+03 6.35948e+03 6.44531e+03 6.92311e+03 5.96752e+03
2.06720e+05 2.06000e+02 7.05396e+03 7.74843e+03 6.35948e+03 6.41646e+03 6.96405e+03 5.86888e+03
2.07360e+05 2.07000e+02 6.23975e+03 7.51184e+03 4.96766e+03 6.39733e+03 7.01481e+03 5.77985e+03
2.08000e+05 2.08000e+02 6.99222e+03 7.59120e+03 6.39325e+03 6.39145e+03 7.06763e+03 5.71526e+03
2.08640e+05 2.08000e+02 6.99222e+03 7.59120e+03 6.39325e+03 6.40040e+03 7.11715e+03 5.68365e+03
2.09280e+05 2.09000e+02 7.08655e+03 7.77921e+03 6.39390e+03 6.42352e+03 7.16030e+03 5.68674e+03
2.09920e+05 2.09000e+02 7.08655e+03 7.77921e+03 6.39390e+03 6.45812e+03 7.19610e+03 5.72014e+03
2.10560e+05 2.10000e+02 7.20982e+03 8.03286e+03 6.38679e+03 6.50011e+03 7.22530e+03 5.77492e+03
2.11200e+05 2.11000e+02 6.99625e+03 7.54673e+03 6.44577e+03 6.54486e+03 7.24957e+03 5.84015e+03
2.11840e+05 2.11000e+02 6.99625e+03 7.54673e+03 6.44577e+03 6.58836e+03 7.27067e+03 5.90604e+03
2.12480e+05 2.12000e+02 7.24973e+03 8.05504e+03 6.44441e+03 6.62809e+03 7.29003e+03 5.96615e+03
2.13120e+05 2.13000e+02 7.18352e+03 7.89773e+03 6.46932e+03 6.66342e+03 7.30885e+03 6.01799e+03
2.13760e+05 2.13000e+02 7.18352e+03 7.89773e+03 6.46932e+03 6.69524e+03 7.32839e+03 6.06210e+03
2.14400e+05 2.14000e+02 5.10011e+03 7.95612e+03 2.24410e+03 6.72527e+03 7.34982e+03 6.10072e+03
2.15040e+05 2.15000e+02 7.43316e+03 8.41863e+03 6.44768e+03 6.75522e+03 7.37395e+03 6.13648e+03
2.15680e+05 2.15000e+02 7.43316e+03 8.41863e+03 6.44768e+03 6.78632e+03 7.40127e+03 6.17136e+03
2.16320e+05 2.16000e+02 6.39580e+03 7.20214e+03 5.58946e+03 6.81887e+03 7.43180e+03 6.20594e+03
2.16960e+05 2.16000e+02 6.39580e+03 7.20214e+03 5.58946e+03 6.85160e+03 7.46459e+03 6.23860e+03
2.17600e+05 2.17000e+02 7.06899e+03 7.75145e+03 6.38653e+03 6.88130e+03 7.49690e+03 6.26571e+03
2.18240e+05 2.18000e+02 7.10229e+03 7.82336e+03 6.38122e+03 6.90370e+03 7.52445e+03 6.28295e+03
2.18880e+05 2.18000e+02 7.10229e+03 7.82336e+03 6.38122e+03 6.91510e+03 7.54331e+03 6.28689e+03
2.19520e+05 2.19000e+02 7.17312e+03 8.06637e+03 6.27987e+03 6.91382e+03 7.55217e+03 6.27547e+03
2.20160e+05 2.20000e+02 7.41676e+03 8.13994e+03 6.69359e+03 6.90076e+03 7.55320e+03 6.24833e+03
2.20800e+05 2.20000e+02 7.41676e+03 8.13994e+03 6.69359e+03 6.87913e+03 7.55055e+03 6.20771e+03
2.21440e+05 2.21000e+02 7.27913e+03 8.07975e+03 6.47851e+03 6.85361e+03 7.54799e+03 6.15922e+03
2.22080e+05 2.22000e+02 7.45323e+03 8.32154e+03 6.58492e+03 6.82934e+03 7.54759e+03 6.11109e+03
2.22720e+05 2.22000e+02 7.45323e+03 8.32154e+03 6.58492e+03 6.81099e+03 7.55009e+03 6.07189e+03
2.23360e+05 2.23000e+02 7.41362e+03 8.33344e+03 6.49380e+03 6.80212e+03 7.55601e+03 6.04824e+03
2.24000e+05 2.24000e+02 5.89069e+03 7.73084e+03 4.05054e+03 6.80488e+03 7.56624e+03 6.04352e+03
2.24640e+05 2.24000e+02 5.89069e+03 7.73084e+03 4.05054e+03 6.81991e+03 7.58208e+03 6.05774e+03
2.25280e+05 2.25000e+02 7.02018e+03 7.68391e+03 6.35644e+03 6.84654e+03 7.60478e+03 6.08829e+03
2.25920e+05 2.25000e+02 7.02018e+03 7.68391e+03 6.35644e+03 6.88302e+03 7.63521e+03 6.13083e+03
2.26560e+05 2.26000e+02 6.60887e+03 7.29663e+03 5.92112e+03 6.92666e+03 7.67337e+03 6.17995e+03
2.27200e+05 2.27000e+02 7.48298e+03 8.44587e+03 6.52009e+03 6.97353e+03 7.71756e+03 6.22950e+03
2.27840e+05 2.27000e+02 7.48298e+03 8.44587e+03 6.52009e+03 7.01853e+03 7.76356e+03 6.27349e+03
2.28480e+05 2.28000e+02 7.47843e+03 8.43582e+03 6.52104e+03 7.05614e+03 7.80481e+03 6.30747e+03
2.29120e+05 2.29000e+02 7.30916e+03 8.28530e+03 6.33303e+03 7.08176e+03 7.83398e+03 6.32954e+03
2.29760e+05 2.29000e+02 7.30916e+03 8.28530e+03 6.33303e+03 7.09292e+03 7.84526e+03 6.34058e+03
2.30400e+05 2.30000e+02 7.48233e+03 8.44481e+03 6.51985e+03 7.09008e+03 7.83651e+03 6.34365e+03
2.31040e+05 2.31000e+02 7.43015e+03 8.34645e+03 6.51385e+03 7.07661e+03 7.81015e+03 6.34306e+03
2.31680e+05 2.31000e+02 7.43015e+03 8.34645e+03 6.51385e+03 7.05794e+03 7.77283e+03 6.34305e+03
2.32320e+05 2.32000e+02 6.66087e+03 7.01862e+03 6.30313e+03 7.04014e+03 7.73372e+03 6.34657e+03
2.32960e+05 2.32000e+02 6.66087e+03 7.01862e+03 6.30313e+03 7.02849e+03 7.70227e+03 6.35471e+03
2.33600e+05 2.33000e+02 7.59920e+03 8.53475e+03 6.66365e+03 7.02652e+03 7.68618e+03 6.36686e+03
2.34240e+05 2.34000e+02 7.55103e+03 8.49531e+03 6.60676e+03 7.03559e+03 7.68975e+03 6.38144e+03
2.34880e+05 2.34000e+02 7.55103e+03 8.49531e+03 6.60676e+03 7.05490e+03 7.71299e+03 6.39682e+03
2.35520e+05 2.35000e+02 7.30084e+03 8.00583e+03 6.59585e+03 7.08174e+03 7.75164e+03 6.41185e+03
2.36160e+05 2.36000e+02 7.51889e+03 8.45500e+03 6.58278e+03 7.11236e+03 7.79870e+03 6.42602e+03
2.36800e+05 2.36000e+02 7.51889e+03 8.45500e+03 6.58278e+03 7.14316e+03 7.84693e+03 6.43939e+03
2.37440e+05 2.37000e+02 7.23039e+03 8.04227e+03 6.41851e+03 7.17171e+03 7.89114e+03 6.45229e+03
2.38080e+05 2.38000e+02 7.30814e+03 7.93541e+03 6.68088e+03 7.19710e+03 7.92908e+03 6.46512e+03
2.38720e+05 2.38000e+02 7.30814e+03 7.93541e+03 6.68088e+03 7.21953e+03 7.96091e+03 6.47815e+03
2.39360e+05 2.39000e+02 7.63873e+03 8.53490e+03 6.74255e+03 7.23984e+03 7.98823e+03 6.49144e+03
2.40000e+05 2.40000e+02 6.24426e+03 8.16864e+03 4.31988e+03 7.25882e+03 8.01291e+03 6.50473e+03
2.40640e+05 2.40000e+02 6.24426e+03 8.16864e+03 4.31988e+03 7.27686e+03 8.03625e+03 6.51747e+03
2.41280e+05 2.41000e+02 7.73524e+03 8.84802e+03 6.62245e+03 7.29386e+03 8.05865e+03 6.52907e+03
2.41920e+05 2.41000e+02 7.73524e+03 8.84802e+03 6.62245e+03 7.30938e+03 8.07967e+03 6.53909e+03
2.42560e+05 2.42000e+02 7.69387e+03 8.73325e+03 6.65449e+03 7.32286e+03 8.09838e+03 6.54734e+03
2.43200e+05 2.43000e+02 7.39655e+03 8.32320e+03 6.46990e+03 7.33343e+03 8.11342e+03 6.55344e+03
2.43840e+05 2.43000e+02 7.39655e+03 8.32320e+03 6.46990e+03 7.33984e+03 8.12322e+03 6.55646e+03
2.44480e+05 2.44000e+02 7.62431e+03 8.79444e+03 6.45418e+03 7.34106e+03 8.12706e+03 6.55506e+03
2.45120e+05 2.45000e+02 6.23690e+03 8.48223e+03 3.99157e+03 7.33713e+03 8.12630e+03 6.54796e+03
2.45760e+05 2.45000e+02 6.23690e+03 8.48223e+03 3.99157e+03 7.32955e+03 8.12456e+03 6.53454e+03
2.46400e+05 2.46000e+02 7.42431e+03 8.33737e+03 6.51125e+03 7.32100e+03 8.12657e+03 6.51543e+03
2.47040e+05 2.47000e+02 7.48597e+03 8.44362e+03 6.52832e+03 7.31435e+03 8.13608e+03 6.49262e+03
2.47680e+05 2.47000e+02 7.48597e+03 8.44362e+03 6.52832e+03 7.31161e+03 8.15445e+03 6.46878e+03
2.48320e+05 2.48000e+02 3.21980e+03 5.34477e+03 1.09483e+03 7.31294e+03 8.18033e+03 6.44554e+03
2.48960e+05 2.48000e+02 3.21980e+03 5.34477e+03 1.09483e+03 7.31646e+03 8.21034e+03 6.42258e+03
2.49600e+05 2.49000e+02 6.79987e+03 7.33867e+03 6.26106e+03 7.31923e+03 8.24037e+03 6.39809e+03
2.50240e+05 2.50000e+02 7.77031e+03 8.81153e+03 6.72909e+03 7.31828e+03 8.26605e+03 6.37050e+03
2.50880e+05 2.50000e+02 7.77031e+03 8.81153e+03 6.72909e+03 7.31042e+03 8.28158e+03 6.33925e+03
2.51520e+05 2.51000e+02 7.75263e+03 8.74557e+03 6.75968e+03 7.29116e+03 8.27774e+03 6.30458e+03
2.52160e+05 2.52000e+02 7.36834e+03 8.47518e+03 6.26150e+03 7.25495e+03 8.24260e+03 6.26731e+03
2.52800e+05 2.52000e+02 7.36834e+03 8.47518e+03 6.26150e+03 7.19767e+03 8.16625e+03 6.22909e+03
2.53440e+05 2.53000e+02 7.64219e+03 8.63093e+03 6.65344e+03 7.11981e+03 8.04667e+03 6.19295e+03
2.54080e+05 2.54000e+02 7.66639e+03 8.54511e+03 6.78767e+03 7.02807e+03 7.89298e+03 6.16316e+03
2.54720e+05 2.54000e+02 7.66639e+03 8.54511e+03 6.78767e+03 6.93413e+03 7.72380e+03 6.14447e+03
2.55360e+05 2.55000e+02 6.65898e+03 8.03846e+03 5.27950e+03 6.85141e+03 7.56217e+03 6.14066e+03
2.56000e+05 2.56000e+02 7.59102e+03 8.43320e+03 6.74883e+03 6.79147e+03 7.42951e+03 6.15344e+03
2.56640e+05 2.56000e+02 7.59102e+03 8.43320e+03 6.74883e+03 6.76157e+03 7.34126e+03 6.18188e+03
2.57280e+05 2.57000e+02 7.57150e+03 8.52213e+03 6.62087e+03 6.76376e+03 7.30516e+03 6.22237e+03
2.57920e+05 2.57000e+02 7.57150e+03 8.52213e+03 6.62087e+03 6.79519e+03 7.32118e+03 6.26920e+03
2.58560e+05 2.58000e+02 7.56463e+03 8.49980e+03 6.62945e+03 6.84916e+03 7.38231e+03 6.31600e+03
2.59200e+05 2.59000e+02 7.54788e+03 8.59426e+03 6.50150e+03 6.91690e+03 7.47616e+03 6.35765e+03
2.59840e+05 2.59000e+02 7.54788e+03 8.59426e+03 6.50150e+03 6.98969e+03 7.58797e+03 6.39141e+03
2.60480e+05 2.60000e+02 7.70901e+03 8.71445e+03 6.70357e+03 7.06058e+03 7.70436e+03 6.41680e+03
2.61120e+05 2.61000e+02 7.66289e+03 8.56075e+03 6.76502e+03 7.12528e+03 7.81562e+03 6.43493e+03
2.61760e+05 2.61000e+02 7.66289e+03 8.56075e+03 6.76502e+03 7.18208e+03 7.91633e+03 6.44784e+03
2.62400e+05 2.62000e+02 7.63928e+03 8.69699e+03 6.58156e+03 7.23121e+03 8.00455e+03 6.45786e+03
2.63040e+05 2.63000e+02 7.04925e+03 8.40384e+03 5.69466e+03 7.27393e+03 8.08078e+03 6.46709e+03
2.63680e+05 2.63000e+02 7.04925e+03 8.40384e+03 5.69466e+03 7.31194e+03 8.14679e+03 6.47709e+03
2.64320e+05 2.64000e+02 7.12029e+03 8.21919e+03 6.02139e+03 7.34681e+03 8.20484e+03 6.48878e+03
2.64960e+05 2.64000e+02 7.12029e+03 8.21919e+03 6.02139e+03 7.37970e+03 8.25697e+03 6.50243e+03
2.65600e+05 2.65000e+02 7.85702e+03 9.02235e+03 6.69169e+03 7.41113e+03 8.30462e+03 6.51764e+03
2.66240e+05 2.66000e+02 7.80087e+03 8.80440e+03 6.79734e+03 7.44066e+03 8.34817e+03 6.53315e+03
2.66880e+05 2.66000e+02 7.80087e+03 8.80440e+03 6.79734e+03 7.46688e+03 8.38680e+03 6.54696e+03
2.67520e+05 2.67000e+02 7.79910e+03 8.71967e+03 6.87853e+03 7.48780e+03 8.41877e+03 6.55683e+03
2.68160e+05 2.68000e+02 7.55896e+03 8.51648e+03 6.60143e+03 7.50174e+03 8.44266e+03 6.56081e+03
2.68800e+05 2.68000e+02 7.55896e+03 8.51648e+03 6.60143e+03 7.50832e+03 8.45860e+03 6.55804e+03
2.69440e+05 2.69000e+02 7.09507e+03 8.40383e+03 5.78631e+03 7.50892e+03 8.46868e+03 6.54916e+03
2.70080e+05 2.70000e+02 7.90820e+03 8.97110e+03 6.84530e+03 7.50635e+03 8.47618e+03 6.53652e+03
2.70720e+05 2.70000e+02 7.90820e+03 8.97110e+03 6.84530e+03 7.50396e+03 8.48422e+03 6.52370e+03
2.71360e+05 2.71000e+02 8.10431e+03 9.19624e+03 7.01238e+03 7.50451e+03 8.49452e+03 6.51450e+03
2.72000e+05 2.72000e+02 7.81336e+03 8.80924e+03 6.81747e+03 7.50930e+03 8.50711e+03 6.51149e+03
2.72640e+05 2.72000e+02 7.81336e+03 8.80924e+03 6.81747e+03 7.51784e+03 8.52068e+03 6.51499e+03
2.73280e+05 2.73000e+02 7.89829e+03 8.85282e+03 6.94375e+03 7.52856e+03 8.53375e+03 6.52338e+03
2.73920e+05 2.73000e+02 7.89829e+03 8.85282e+03 6.94375e+03 7.53991e+03 8.54550e+03 6.53432e+03
2.74560e+05 2.74000e+02 7.88321e+03 8.89272e+03 6.87370e+03 7.55128e+03 8.55643e+03 6.54613e+03
2.75200e+05 2.75000e+02 7.72924e+03 8.73949e+03 6.71899e+03 7.56322e+03 8.56801e+03 6.55842e+03
2.75840e+05 2.75000e+02 7.72924e+03 8.73949e+03 6.71899e+03 7.57699e+03 8.58201e+03 6.57196e+03
2.76480e+05 2.76000e+02 7.96268e+03 9.04265e+03 6.88270e+03 7.59380e+03 8.59967e+03 6.58793e+03
2.77120e+05 2.77000e+02 5.74825e+03 8.18314e+03 3.31336e+03 7.61429e+03 8.62127e+03 6.60731e+03
2.77760e+05 2.77000e+02 5.74825e+03 8.18314e+03 3.31336e+03 7.63824e+03 8.64616e+03 6.63031e+03
2.78400e+05 2.78000e+02 7.30372e+03 7.86554e+03 6.74191e+03 7.66466e+03 8.67304e+03 6.65627e+03
2.79040e+05 2.79000e+02 8.13148e+03 9.27550e+03 6.98746e+03 7.69194e+03 8.70005e+03 6.68382e+03
2.79680e+05 2.79000e+02 8.13148e+03 9.27550e+03 6.98746e+03 7.71780e+03 8.72402e+03 6.71158e+03
2.80320e+05 2.80000e+02 7.79023e+03 8.77161e+03 6.80885e+03 7.73883e+03 8.73874e+03 6.73891e+03
2.80960e+05 2.80000e+02 7.79023e+03 8.77161e+03 6.80885e+03 7.75049e+03 8.73490e+03 6.76608e+03
2.81600e+05 2.81000e+02 6.41744e+03 8.69044e+03 4.14443e+03 7.74846e+03 8.70319e+03 6.79372e+03
2.82240e+05 2.82000e+02 7.99140e+03 9.28653e+03 6.69627e+03 7.73056e+03 8.63935e+03 6.82178e+03
2.82880e+05 2.82000e+02 7.99140e+03 9.28653e+03 6.69627e+03 7.69826e+03 8.54773e+03 6.84880e+03
2.83520e+05 2.83000e+02 8.05821e+03 9.14010e+03 6.97632e+03 7.65625e+03 8.44062e+03 6.87188e+03
2.84160e+05 2.84000e+02 7.92594e+03 8.88224e+03 6.96965e+03 7.61049e+03 8.33336e+03 6.88762e+03
2.84800e+05 2.84000e+02 7.92594e+03 8.88224e+03 6.96965e+03 7.56613e+03 8.23811e+03 6.89415e+03
2.85440e+05 2.85000e+02 7.96322e+03 9.19202e+03 6.73442e+03 7.52658e+03 8.16070e+03 6.89245e+03
2.86080e+05 2.86000e+02 7.92751e+03 9.25027e+03 6.60475e+03 7.49400e+03 8.10300e+03 6.88500e+03
2.86720e+05 2.86000e+02 7.92751e+03 9.25027e+03 6.60475e+03 7.47010e+03 8.06756e+03 6.87264e+03
2.87360e+05 2.87000e+02 7.69625e+03 8.91942e+03 6.47308e+03 7.45650e+03 8.05926e+03 6.85374e+03
2.88000e+05 2.88000e+02 8.08540e+03 9.10865e+03 7.06215e+03 7.45457e+03 8.08224e+03 6.82690e+03
2.88640e+05 2.88000e+02 8.08540e+03 9.10865e+03 7.06215e+03 7.46495e+03 8.13575e+03 6.79415e+03
2.89280e+05 2.89000e+02 7.95158e+03 8.94712e+03 6.95604e+03 7.48712e+03 8.21365e+03 6.76059e+03
2.89920e+05 2.89000e+02 7.95158e+03 8.94712e+03 6.95604e+03 7.51935e+03 8.30726e+03 6.73144e+03
2.90560e+05 2.90000e+02 7.89648e+03 8.84989e+03 6.94308e+03 7.55882e+03 8.40801e+03 6.70963e+03
2.91200e+05 2.91000e+02 7.87003e+03 8.83574e+03 6.90433e+03 7.60227e+03 8.50882e+03 6.69573e+03
2.91840e+05 2.91000e+02 7.87003e+03 8.83574e+03 6.90433e+03 7.64662e+03 8.60426e+03 6.68898e+03
2.92480e+05 2.92000e+02 7.64797e+03 8.44450e+03 6.85145e+03 7.68945e+03 8.69041e+03 6.68849e+03
2.93120e+05 2.93000e+02 7.88846e+03 8.81345e+03 6.96347e+03 7.72919e+03 8.76465e+03 6.69373e+03
2.93760e+05 2.93000e+02 7.88846e+03 8.81345e+03 6.96347e+03 7.76493e+03 8.82545e+03 6.70441e+03
2.94400e+05 2.94000e+02 8.04697e+03 9.06855e+03 7.02539e+03 7.79618e+03 8.87226e+03 6.72009e+03
2.95040e+05 2.95000e+02 7.65752e+03 8.48804e+03 6.82700e+03 7.82258e+03 8.90527e+03 6.73989e+03
2.95680e+05 2.95000e+02 7.65752e+03 8.48804e+03 6.82700e+03 7.84380e+03 8.92521e+03 6.76238e+03
2.96320e+05 2.96000e+02 7.91176e+03 9.03389e+03 6.78963e+03 7.85957e+03 8.93326e+03 6.78589e+03
2.96960e+05 2.96000e+02 7.91176e+03 9.03389e+03 6.78963e+03 7.87001e+03 8.93107e+03 6.80896e+03
2.97600e+05 2.97000e+02 8.11811e+03 9.12388e+03 7.11235e+03 7.87575e+03 8.92087e+03 6.83063e+03
2.98240e+05 2.98000e+02 8.13917e+03 9.34658e+03 6.93177e+03 7.87780e+03 8.90518e+03 6.85042e+03
2.98880e+05 2.98000e+02 8.13917e+03 9.34658e+03 6.93177e+03 7.87726e+03 8.88651e+03 6.86801e+03
2.99520e+05 2.99000e+02 6.96175e+03 8.63344e+03 5.29005e+03 7.87518e+03 8.86723e+03 6.88313e+03
3.00160e+05 3.00000e+02 7.77695e+03 8.96057e+03 6.59332e+03 7.87253e+03 8.84952e+03 6.89554e+03
3.00800e+05 3.00000e+02 7.77695e+03 8.96057e+03 6.59332e+03 7.87036e+03 8.83549e+03 6.90523e+03
3.01440e+05 3.01000e+02 7.90669e+03 8.99278e+03 6.82060e+03 7.86962e+03 8.82687e+03 6.91237e+03
3.02080e+05 3.02000e+02 7.99531e+03 9.15158e+03 6.83904e+03 7.87067e+03 8.82441e+03 6.91692e+03
3.02720e+05 3.02000e+02 7.99531e+03 9.15158e+03 6.83904e+03 7.87264e+03 8.82716e+03 6.91813e+03
3.03360e+05 3.03000e+02 7.91025e+03 9.05890e+03 6.76160e+03 7.87367e+03 8.83282e+03 6.91452e+03
3.04000e+05 3.04000e+02 6.27867e+03 7.92276e+03 4.63458e+03 7.87166e+03 8.83886e+03 6.90447e+03
3.04640e+05 3.04000e+02 6.27867e+03 7.92276e+03 4.63458e+03 7.86536e+03 8.84375e+03 6.88698e+03
3.05280e+05 3.05000e+02 6.28419e+03 8.69904e+03 3.86934e+03 7.85496e+03 8.84741e+03 6.86250e+03
3.05920e+05 3.05000e+02 6.28419e+03 8.69904e+03 3.86934e+03 7.84196e+03 8.85069e+03 6.83324e+03
3.06560e+05 3.06000e+02 8.19455e+03 9.34038e+03 7.04871e+03 7.82827e+03 8.85379e+03 6.80275e+03
3.07200e+05 3.07000e+02 8.06874e+03 9.11936e+03 7.01811e+03 7.81466e+03 8.85427e+03 6.77506e+03
3.07840e+05 3.07000e+02 8.06874e+03 9.11936e+03 7.01811e+03 7.79958e+03 8.84596e+03 6.75320e+03
3.08480e+05 3.08000e+02 7.68277e+03 8.45992e+03 6.90562e+03 7.77928e+03 8.82082e+03 6.73773e+03
3.09120e+05 3.09000e+02 8.21761e+03 9.39491e+03 7.04031e+03 7.74971e+03 8.77296e+03 6.72645e+03
3.09760e+05 3.09000e+02 8.21761e+03 9.39491e+03 7.04031e+03 7.70915e+03 8.70231e+03 6.71598e+03
3.10400e+05 3.10000e+02 6.84690e+03 8.94311e+03 4.75070e+03 7.65970e+03 8.61561e+03 6.70379e+03
3.11040e+05 3.11000e+02 8.07129e+03 9.23171e+03 6.91086e+03 7.60697e+03 8.52453e+03 6.68941e+03
3.11680e+05 3.11000e+02 8.07129e+03 9.23171e+03 6.91086e+03 7.55827e+03 8.44205e+03 6.67448e+03
3.12320e+05 3.12000e+02 8.08062e+03 9.05949e+03 7.10175e+03 7.52035e+03 8.37893e+03 6.66176e+03
3.12960e+05 3.12000e+02 8.08062e+03 9.05949e+03 7.10175e+03 7.49756e+03 8.34148e+03 6.65364e+03
3.13600e+05 3.13000e+02 8.25328e+03 9.29490e+03 7.21166e+03 7.49079e+03 8.33098e+03 6.65060e+03
3.14240e+05 3.14000e+02 8.06023e+03 9.09204e+03 7.02842e+03 7.49786e+03 8.34478e+03 6.65094e+03
3.14880e+05 3.14000e+02 8.06023e+03 9.09204e+03 7.02842e+03 7.51499e+03 8.37795e+03 6.65203e+03
3.15520e+05 3.15000e+02 7.94667e+03 9.16574e+03 6.72760e+03 7.53852e+03 8.42493e+03 6.65212e+03
3.16160e+05 3.16000e+02 8.05202e+03 8.96884e+03 7.13519e+03 7.56607e+03 8.48070e+03 6.65144e+03
3.16800e+05 3.16000e+02 8.05202e+03 8.96884e+03 7.13519e+03 7.59672e+03 8.54122e+03 6.65223e+03
3.17440e+05 3.17000e+02 7.99098e+03 9.14972e+03 6.83224e+03 7.63052e+03 8.60348e+03 6.65757e+03
3.18080e+05 3.18000e+02 8.10484e+03 9.22950e+03 6.98018e+03 7.66763e+03 8.66524e+03 6.67001e+03
3.18720e+05 3.18000e+02 8.10484e+03 9.22950e+03 6.98018e+03 7.70766e+03 8.72489e+03 6.69044e+03
3.19360e+05 3.19000e+02 8.17554e+03 9.28853e+03 7.06255e+03 7.74953e+03 8.78117e+03 6.71790e+03
3.20000e+05 3.20000e+02 8.28659e+03 9.35349e+03 7.21968e+03 7.79159e+03 8.83310e+03 6.75008e+03
3.20640e+05 3.20000e+02 8.28659e+03 9.35349e+03 7.21968e+03 7.83204e+03 8.87999e+03 6.78409e+03
3.21280e+05 3.21000e+02 7.07630e+03 9.17606e+03 4.97653e+03 7.86937e+03 8.92150e+03 6.81723e+03
3.21920e+05 3.21000e+02 7.07630e+03 9.17606e+03 4.97653e+03 7.90264e+03 8.95779e+03 6.84749e+03
3.22560e+05 3.22000e+02 8.25866e+03 9.27022e+03 7.24711e+03 7.93167e+03 8.98952e+03 6.87382e+03
3.23200e+05 3.23000e+02 8.12550e+03 9.37741e+03 6.87359e+03 7.95684e+03 9.01761e+03 6.89606e+03
3.23840e+05 3.23000e+02 8.12550e+03 9.37741e+03 6.87359e+03 7.97856e+03 9.04277e+03 6.91436e+03
3.24480e+05 3.24000e+02 8.25031e+03 9.27633e+03 7.22428e+03 7.99668e+03 9.06497e+03 6.92839e+03
3.25120e+05 3.25000e+02 8.39618e+03 9.48346e+03 7.30889e+03 8.01028e+03 9.08340e+03 6.93716e+03
3.25760e+05 3.25000e+02 8.39618e+03 9.48346e+03 7.30889e+03 8.01836e+03 9.09708e+03 6.93965e+03
3.26400e+05 3.26000e+02 8.19147e+03 9.24437e+03 7.13856e+03 8.02072e+03 9.10589e+03 6.93555e+03
3.27040e+05 3.27000e+02 8.17633e+03 9.22612e+03 7.12653e+03 8.01836e+03 9.11092e+03 6.92580e+03
3.27680e+05 3.27000e+02 8.17633e+03 9.22612e+03 7.12653e+03 8.01348e+03 9.11422e+03 6.91275e+03
3.28320e+05 3.28000e+02 8.16374e+03 9.25135e+03 7.07614e+03 8.00894e+03 9.11790e+03 6.89998e+03
3.28960e+05 3.28000e+02 8.16374e+03 9.25135e+03 7.07614e+03 8.00751e+03 9.12364e+03 6.89138e+03
3.29600e+05 3.29000e+02 8.25231e+03 9.19352e+03 7.31111e+03 8.01121e+03 9.13226e+03 6.89015e+03
3.30240e+05 3.30000e+02 8.42434e+03 9.65141e+03 7.19726e+03 8.02085e+03 9.14381e+03 6.89789e+03
3.30880e+05 3.30000e+02 8.42434e+03 9.65141e+03 7.19726e+03 8.03600e+03 9.15769e+03 6.91431e+03
3.31520e+05 3.31000e+02 8.35275e+03 9.50771e+03 7.19779e+03 8.05524e+03 9.17290e+03 6.93758e+03
3.32160e+05 3.32000e+02 6.13587e+03 8.38821e+03 3.88352e+03 8.07671e+03 9.18817e+03 6.96525e+03
3.32800e+05 3.32000e+02 6.13587e+03 8.38821e+03 3.88352e+03 8.09866e+03 9.20237e+03 6.99495e+03
3.33440e+05 3.33000e+02 8.18453e+03 9.33835e+03 7.03070e+03 8.11987e+03 9.21489e+03 7.02486e+03
3.34080e+05 3.34000e+02 8.30785e+03 9.43866e+03 7.17703e+03 8.13971e+03 9.22567e+03 7.05375e+03
3.34720e+05 3.34000e+02 8.30785e+03 9.43866e+03 7.17703e+03 8.15740e+03 9.23386e+03 7.08094e+03
3.35360e+05 3.35000e+02 8.21671e+03 9.25634e+03 7.17708e+03 8.17100e+03 9.23568e+03 7.10632e+03
3.36000e+05 3.36000e+02 8.29683e+03 9.35406e+03 7.23961e+03 8.17716e+03 9.22431e+03 7.13001e+03
3.36640e+05 3.36000e+02 8.29683e+03 9.35406e+03 7.23961e+03 8.17240e+03 9.19294e+03 7.15186e+03
3.37280e+05 3.37000e+02 8.39927e+03 9.70818e+03 7.09036e+03 8.15507e+03 9.13902e+03 7.17112e+03
3.37920e+05 3.37000e+02 8.39927e+03 9.70818e+03 7.09036e+03 8.12652e+03 9.06653e+03 7.18652e+03
3.38560e+05 3.38000e+02 8.27654e+03 9.40559e+03 7.14749e+03 8.09101e+03 8.98492e+03 7.19709e+03
3.39200e+05 3.39000e+02 8.20344e+03 9.41826e+03 6.98863e+03 8.05439e+03 8.90595e+03 7.20283e+03
3.39840e+05 3.39000e+02 8.20344e+03 9.41826e+03 6.98863e+03 8.02261e+03 8.84030e+03 7.20492e+03
3.40480e+05 3.40000e+02 8.28379e+03 9.24563e+03 7.32194e+03 8.00036e+03 8.79553e+03 7.20519e+03
3.41120e+05 3.41000e+02 8.08396e+03 8.96461e+03 7.20331e+03 7.99036e+03 8.77559e+03 7.20514e+03
3.41760e+05 3.41000e+02 8.08396e+03 8.96461e+03 7.20331e+03 7.99317e+03 8.78100e+03 7.20534e+03
3.42400e+05 3.42000e+02 8.34982e+03 9.40101e+03 7.29864e+03 8.00745e+03 8.80950e+03 7.20540e+03
3.43040e+05 3.43000e+02 6.12430e+03 9.47634e+03 2.77225e+03 8.03052e+03 8.85649e+03 7.20454e+03
3.43680e+05 3.43000e+02 6.12430e+03 9.47634e+03 2.77225e+03 8.05907e+03 8.91588e+03 7.20226e+03
3.44320e+05 3.44000e+02 8.04917e+03 9.03043e+03 7.06792e+03 8.08974e+03 8.98086e+03 7.19862e+03
3.44960e+05 3.44000e+02 8.04917e+03 9.03043e+03 7.06792e+03 8.11952e+03 9.04481e+03 7.19423e+03
3.45600e+05 3.45000e+02 8.38303e+03 9.66294e+03 7.10311e+03 8.14567e+03 9.10181e+03 7.18953e+03
3.46240e+05 3.46000e+02 8.28754e+03 9.36525e+03 7.20983e+03 8.16509e+03 9.14645e+03 7.18372e+03
3.46880e+05 3.46000e+02 8.28754e+03 9.36525e+03 7.20983e+03 8.17407e+03 9.17409e+03 7.17404e+03
3.47520e+05 3.47000e+02 8.36963e+03 9.49097e+03 7.24829e+03 8.16925e+03 9.18219e+03 7.15631e+03
3.48160e+05 3.48000e+02 8.37332e+03 9.37839e+03 7.36826e+03 8.14933e+03 9.17214e+03 7.12652e+03
3.48800e+05 3.48000e+02 8.37332e+03 9.37839e+03 7.36826e+03 8.11625e+03 9.14974e+03 7.08276e+03
3.49440e+05 3.49000e+02 8.65765e+03 9.71574e+03 7.59956e+03 8.07512e+03 9.12325e+03 7.02699e+03
3.50080e+05 3.50000e+02 8.33468e+03 9.43520e+03 7.23415e+03 8.03288e+03 9.10025e+03 6.96551e+03
3.50720e+05 3.50000e+02 8.33468e+03 9.43520e+03 7.23415e+03 7.99655e+03 9.08550e+03 6.90761e+03
3.51360e+05 3.51000e+02 8.45806e+03 9.38447e+03 7.53164e+03 7.97171e+03 9.08067e+03 6.86275e+03
3.52000e+05 3.52000e+02 7.72640e+03 9.18066e+03 6.27214e+03 7.96170e+03 9.08549e+03 6.83791e+03
3.52640e+05 3.52000e+02 7.72640e+03 9.18066e+03 6.27214e+03 7.96754e+03 9.09885e+03 6.83622e+03
3.53280e+05 3.53000e+02 8.24705e+03 9.28222e+03 7.21188e+03 7.98823e+03 9.11959e+03 6.85686e+03
3.53920e+05 3.53000e+02 8.24705e+03 9.28222e+03 7.21188e+03 8.02121e+03 9.14652e+03 6.89591e+03
3.54560e+05 3.54000e+02 8.39084e+03 9.46499e+03 7.31669e+03 8.06283e+03 9.17816e+03 6.94750e+03
3.55200e+05 3.55000e+02 8.58527e+03 9.78177e+03 7.38878e+03 8.10866e+03 9.21240e+03 7.00493e+03
3.55840e+05 3.55000e+02 8.58527e+03 9.78177e+03 7.38878e+03 8.15397e+03 9.24634e+03 7.06160e+03
3.56480e+05 3.56000e+02 8.41589e+03 9.38822e+03 7.44355e+03 8.19438e+03 9.27660e+03 7.11216e+03
3.57120e+05 3.57000e+02 8.63960e+03 9.85723e+03 7.42197e+03 8.22678e+03 9.30032e+03 7.15324e+03
3.57760e+05 3.57000e+02 8.63960e+03 9.85723e+03 7.42197e+03 8.24990e+03 9.31621e+03 7.18360e+03
3.58400e+05 3.58000e+02 8.44993e+03 9.51549e+03 7.38436e+03 8.26453e+03 9.32508e+03 7.20398e+03
3.59040e+05 3.59000e+02 6.53668e+03 8.51028e+03 4.56308e+03 8.27298e+03 9.32943e+03 7.21653e+03
3.59680e+05 3.59000e+02 6.53668e+03 8.51028e+03 4.56308e+03 8.27833e+03 9.33246e+03 7.22420e+03
3.60320e+05 3.60000e+02 8.42242e+03 9.63957e+03 7.20527e+03 8.28360e+03 9.33704e+03 7.23016e+03
3.60960e+05 3.60000e+02 8.42242e+03 9.63957e+03 7.20527e+03 8.29104e+03 9.34497e+03 7.23711e+03
3.61600e+05 3.61000e+02 7.83727e+03 8.30483e+03 7.36971e+03 8.30140e+03 9.35590e+03 7.24691e+03
3.62240e+05 3.62000e+02 8.60013e+03 9.86200e+03 7.33826e+03 8.31314e+03 9.36578e+03 7.26051e+03
3.62880e+05 3.62000e+02 8.60013e+03 9.86200e+03 7.33826e+03 8.32252e+03 9.36705e+03 7.27799e+03
3.63520e+05 3.63000e+02 8.36138e+03 9.37346e+03 7.34930e+03 8.32490e+03 9.35140e+03 7.29841e+03
3.64160e+05 3.64000e+02 8.51356e+03 9.79445e+03 7.23266e+03 8.31670e+03 9.31365e+03 7.31974e+03
3.64800e+05 3.64000e+02 8.51356e+03 9.79445e+03 7.23266e+03 8.29679e+03 9.25432e+03 7.33926e+03
3.65440e+05 3.65000e+02 8.30062e+03 9.52090e+03 7.08035e+03 8.26706e+03 9.17974e+03 7.35438e+03
3.66080e+05 3.66000e+02 6.24388e+03 9.50945e+03 2.97832e+03 8.23188e+03 9.10013e+03 7.36364e+03
3.66720e+05 3.66000e+02 6.24388e+03 9.50945e+03 2.97832e+03 8.19685e+03 9.02650e+03 7.36720e+03
3.67360e+05 3.67000e+02 8.59476e+03 9.71349e+03 7.47604e+03 8.16737e+03 8.96799e+03 7.36675e+03
3.68000e+05 3.68000e+02 8.13887e+03 9.44509e+03 6.83264e+03 8.14736e+03 8.93032e+03 7.36440e+03
3.68640e+05 3.68000e+02 8.13887e+03 9.44509e+03 6.83264e+03 8.13814e+03 8.91503e+03 7.36124e+03
3.69280e+05 3.69000e+02 8.44467e+03 9.53523e+03 7.35411e+03 8.13764e+03 8.91903e+03 7.35625e+03
3.69920e+05 3.69000e+02 8.44467e+03 9.53523e+03 7.35411e+03 8.14089e+03 8.93574e+03 7.34605e+03
3.70560e+05 3.70000e+02 8.37399e+03 9.46648e+03 7.28149e+03 8.14201e+03 8.95835e+03 7.32567e+03
3.71200e+05 3.71000e+02 8.69816e+03 9.76915e+03 7.62717e+03 8.13668e+03 8.98310e+03 7.29027e+03
3.71840e+05 3.71000e+02 8.69816e+03 9.76915e+03 7.62717e+03 8.12370e+03 9.00990e+03 7.23750e+03
3.72480e+05 3.72000e+02 8.47249e+03 9.42317e+03 7.52181e+03 8.10506e+03 9.04030e+03 7.16982e+03
3.73120e+05 3.73000e+02 8.45111e+03 9.64615e+03 7.25606e+03 8.08492e+03 9.07484e+03 7.09499e+03
3.73760e+05 3.73000e+02 8.45111e+03 9.64615e+03 7.25606e+03 8.06817e+03 9.11221e+03 7.02413e+03
3.74400e+05 3.74000e+02 8.62009e+03 9.88378e+03 7.35641e+03 8.05915e+03 9.15012e+03 6.96817e+03
3.75040e+05 3.75000e+02 8.76123e+03 1.00884e+04 7.43404e+03 8.06082e+03 9.18665e+03 6.93499e+03
3.75680e+05 3.75000e+02 8.76123e+03 1.00884e+04 7.43404e+03 8.07434e+03 9.22095e+03 6.92774e+03
3.76320e+05 3.76000e+02 6.11971e+03 9.90915e+03 2.33027e+03 8.09912e+03 9.25330e+03 6.94494e+03
3.76960e+05 3.76000e+02 6.11971e+03 9.90915e+03 2.33027e+03 8.13314e+03 9.28481e+03 6.98147e+03
3.77600e+05 3.77000e+02 8.28057e+03 9.41725e+03 7.14389e+03 8.17366e+03 9.31691e+03 7.03040e+03
3.78240e+05 3.78000e+02 8.43198e+03 9.49853e+03 7.36543e+03 8.21763e+03 9.35090e+03 7.08436e+03
3.78880e+05 3.78000e+02 8.43198e+03 9.49853e+03 7.36543e+03 8.26145e+03 9.38685e+03 7.13605e+03
3.79520e+05 3.79000e+02 8.44600e+03 9.78748e+03 7.10452e+03 8.30028e+03 9.42247e+03 7.17809e+03
3.80160e+05 3.80000e+02 8.67205e+03 9.73991e+03 7.60419e+03 8.32837e+03 9.45314e+03 7.20360e+03
3.80800e+05 3.80000e+02 8.67205e+03 9.73991e+03 7.60419e+03 8.34080e+03 9.47400e+03 7.20759e+03
3.81440e+05 3.81000e+02 8.53799e+03 9.77331e+03 7.30267e+03 8.33542e+03 9.48275e+03 7.18808e+03
3.82080e+05 3.82000e+02 8.75837e+03 1.00203e+04 7.49646e+03 8.31401e+03 9.48089e+03 7.14712e+03
3.82720e+05 3.82000e+02 8.75837e+03 1.00203e+04 7.49646e+03 8.28180e+03 9.47237e+03 7.09123e+03
3.83360e+05 3.83000e+02 8.71254e+03 9.84691e+03 7.57818e+03 8.24605e+03 9.46129e+03 7.03082e+03
3.84000e+05 3.84000e+02 8.54833e+03 9.75953e+03 7.33714e+03 8.21416e+03 9.45057e+03 6.97775e+03
3.84640e+05 3.84000e+02 8.54833e+03 9.75953e+03 7.33714e+03 8.19211e+03 9.44213e+03 6.94208e+03
3.85280e+05 3.85000e+02 8.56337e+03 9.74512e+03 7.38162e+03 8.18362e+03 9.43766e+03 6.92958e+03
3.85920e+05 3.85000e+02 8.56337e+03 9.74512e+03 7.38162e+03 8.19001e+03 9.43902e+03 6.94099e+03
3.86560e+05 3.86000e+02 8.66540e+03 9.97768e+03 7.35313e+03 8.21050e+03 9.44807e+03 6.97293e+03
3.87200e+05 3.87000e+02 6.54494e+03 8.84365e+03 4.24623e+03 8.24275e+03 9.46595e+03 7.01955e+03
3.87840e+05 3.87000e+02 6.54494e+03 8.84365e+03 4.24623e+03 8.28339e+03 9.49252e+03 7.07426e+03
3.88480e+05 3.88000e+02 8.53372e+03 9.69175e+03 7.37569e+03 8.32862e+03 9.52613e+03 7.13110e+03
3.89120e+05 3.89000e+02 8.55942e+03 9.75297e+03 7.36587e+03 8.37463e+03 9.56380e+03 7.18547e+03
3.89760e+05 3.89000e+02 8.55942e+03 9.75297e+03 7.36587e+03 8.41757e+03 9.60058e+03 7.23456e+03
3.90400e+05 3.90000e+02 8.76845e+03 1.00586e+04 7.47832e+03 8.45305e+03 9.62874e+03 7.27737e+03
3.91040e+05 3.91000e+02 8.65149e+03 9.94494e+03 7.35804e+03 8.47643e+03 9.63867e+03 7.31419e+03
3.91680e+05 3.91000e+02 8.65149e+03 9.94494e+03 7.35804e+03 8.48406e+03 9.62242e+03 7.34571e+03
3.92320e+05 3.92000e+02 8.69982e+03 9.86758e+03 7.53207e+03 8.47496e+03 9.57765e+03 7.37227e+03
3.92960e+05 3.92000e+02 8.69982e+03 9.86758e+03 7.53207e+03 8.45160e+03 9.50943e+03 7.39378e+03
3.93600e+05 3.93000e+02 8.52716e+03 9.58633e+03 7.46800e+03 8.41948e+03 9.42883e+03 7.41012e+03
3.94240e+05 3.94000e+02 8.77154e+03 9.91774e+03 7.62534e+03 8.38562e+03 9.34938e+03 7.42186e+03
3.94880e+05 3.94000e+02 8.77154e+03 9.91774e+03 7.62534e+03 8.35684e+03 9.28333e+03 7.43035e+03
3.95520e+05 3.95000e+02 8.74395e+03 9.97344e+03 7.51446e+03 8.33822e+03 9.23919e+03 7.43725e+03
3.96160e+05 3.96000e+02 8.73841e+03 9.98768e+03 7.48914e+03 8.33238e+03 9.22105e+03 7.44370e+03
3.96800e+05 3.96000e+02 8.73841e+03 9.98768e+03 7.48914e+03 8.33942e+03 9.22884e+03 7.45000e+03
3.97440e+05 3.97000e+02 7.75349e+03 9.22898e+03 6.27800e+03 8.35761e+03 9.25930e+03 7.45592e+03
3.98080e+05 3.98000e+02 8.25969e+03 9.29282e+03 7.22656e+03 8.38419e+03 9.30708e+03 7.46130e+03
3.98720e+05 3.98000e+02 8.25969e+03 9.29282e+03 7.22656e+03 8.41621e+03 9.36610e+03 7.46632e+03
3.99360e+05 3.99000e+02 8.61016e+03 9.54716e+03 7.67315e+03 8.45086e+03 9.43049e+03 7.47123e+03
4.00000e+05 4.00000e+02 8.68707e+03 9.88411e+03 7.49003e+03 8.48537e+03 9.49496e+03 7.47578e+03
4.00640e+05 4.00000e+02 8.68707e+03 9.88411e+03 7.49003e+03 8.51668e+03 9.55453e+03 7.47884e+03
4.01280e+05 4.01000e+02 8.30401e+03 9.17631e+03 7.43170e+03 8.54156e+03 9.60461e+03 7.47850e+03
4.01920e+05 4.01000e+02 8.30401e+03 9.17631e+03 7.43170e+03 8.55726e+03 9.64157e+03 7.47295e+03
4.02560e+05 4.02000e+02 4.70038e+03 6.59666e+03 2.80410e+03 8.56246e+03 9.66349e+03 7.46142e+03
4.03200e+05 4.03000e+02 8.89385e+03 1.01623e+04 7.62541e+03 8.55780e+03 9.67078e+03 7.44481e+03
4.03840e+05 4.03000e+02 8.89385e+03 1.01623e+04 7.62541e+03 8.54556e+03 9.66571e+03 7.42541e+03
4.04480e+05 4.04000e+02 6.96715e+03 8.63729e+03 5.29700e+03 8.52816e+03 9.65042e+03 7.40590e+03
4.05120e+05 4.05000e+02 8.82086e+03 9.99276e+03 7.64895e+03 8.50586e+03 9.62393e+03 7.38779e+03
4.05760e+05 4.05000e+02 8.82086e+03 9.99276e+03 7.64895e+03 8.47562e+03 9.58076e+03 7.37048e+03
4.06400e+05 4.06000e+02 8.70349e+03 1.00877e+04 7.31929e+03 8.43262e+03 9.51333e+03 7.35192e+03
4.07040e+05 4.07000e+02 8.07788e+03 9.81863e+03 6.33713e+03 8.37318e+03 9.41591e+03 7.33045e+03
4.07680e+05 4.07000e+02 8.07788e+03 9.81863e+03 6.33713e+03 8.29709e+03 9.28763e+03 7.30655e+03
4.08320e+05 4.08000e+02 8.71071e+03 9.86256e+03 7.55885e+03 8.20860e+03 9.13394e+03 7.28326e+03
4.08960e+05 4.08000e+02 8.71071e+03 9.86256e+03 7.55885e+03 8.11587e+03 8.96668e+03 7.26506e+03
4.09600e+05 4.09000e+02 8.85085e+03 1.00911e+04 7.61058e+03 8.02911e+03 8.80249e+03 7.25573e+03
4.10240e+05 4.10000e+02 8.68830e+03 9.95195e+03 7.42465e+03 7.95807e+03 8.65981e+03 7.25633e+03
4.10880e+05 4.10000e+02 8.68830e+03 9.95195e+03 7.42465e+03 7.90979e+03 8.55500e+03 7.26457e+03
4.11520e+05 4.11000e+02 8.70039e+03 9.78994e+03 7.61083e+03 7.88766e+03 8.49886e+03 7.27646e+03
4.12160e+05 4.12000e+02 8.68505e+03 9.78819e+03 7.58191e+03 7.89161e+03 8.49470e+03 7.28853e+03
4.12800e+05 4.12000e+02 8.68505e+03 9.78819e+03 7.58191e+03 7.91910e+03 8.53896e+03 7.29924e+03
4.13440e+05 4.13000e+02 8.67612e+03 9.90344e+03 7.44880e+03 7.96602e+03 8.62338e+03 7.30866e+03
4.14080e+05 4.14000e+02 8.79231e+03 9.82489e+03 7.75973e+03 8.02753e+03 8.73734e+03 7.31772e+03
4.14720e+05 4.14000e+02 8.79231e+03 9.82489e+03 7.75973e+03 8.09860e+03 8.86948e+03 7.32772e+03
4.15360e+05 4.15000e+02 8.63567e+03 9.88649e+03 7.38485e+03 8.17435e+03 9.00885e+03 7.33985e+03
4.16000e+05 4.16000e+02 8.92655e+03 1.02460e+04 7.60709e+03 8.25048e+03 9.14605e+03 7.35491e+03
4.16640e+05 4.16000e+02 8.92655e+03 1.02460e+04 7.60709e+03 8.32345e+03 9.27393e+03 7.37298e+03
4.17280e+05 4.17000e+02 9.00636e+03 1.02168e+04 7.79592e+03 8.39070e+03 9.38788e+03 7.39352e+03
4.17920e+05 4.17000e+02 9.00636e+03 1.02168e+04 7.79592e+03 8.45066e+03 9.48577e+03 7.41555e+03
4.18560e+05 4.18000e+02 8.37476e+03 9.33924e+03 7.41028e+03 8.50269e+03 9.56750e+03 7.43788e+03
4.19200e+05 4.19000e+02 8.88624e+03 9.97976e+03 7.79271e+03 8.54694e+03 9.63453e+03 7.45936e+03
4.19840e+05 4.19000e+02 8.88624e+03 9.97976e+03 7.79271e+03 8.58426e+03 9.68948e+03 7.47905e+03
4.20480e+05 4.20000e+02 8.83128e+03 9.90488e+03 7.75769e+03 8.61597e+03 9.73536e+03 7.49657e+03
4.21120e+05 4.21000e+02 8.75211e+03 9.80761e+03 7.69661e+03 8.64337e+03 9.77473e+03 7.51200e+03
4.21760e+05 4.21000e+02 8.75211e+03 9.80761e+03 7.69661e+03 8.66731e+03 9.80889e+03 7.52573e+03
4.22400e+05 4.22000e+02 8.80802e+03 9.85993e+03 7.75610e+03 8.68809e+03 9.83788e+03 7.53830e+03
4.23040e+05 4.23000e+02 8.87569e+03 1.03072e+04 7.44415e+03 8.70568e+03 9.86109e+03 7.55027e+03
4.23680e+05 4.23000e+02 8.87569e+03 1.03072e+04 7.44415e+03 8.72011e+03 9.87804e+03 7.56219e+03
4.24320e+05 4.24000e+02 7.74611e+03 9.56205e+03 5.93017e+03 8.73164e+03 9.88880e+03 7.57447e+03
4.24960e+05 4.24000e+02 7.74611e+03 9.56205e+03 5.93017e+03 8.74072e+03 9.89411e+03 7.58733e+03
4.25600e+05 4.25000e+02 8.65088e+03 9.69871e+03 7.60305e+03 8.74795e+03 9.89520e+03 7.60070e+03
4.26240e+05 4.26000e+02 8.78274e+03 9.77758e+03 7.78790e+03 8.75382e+03 9.89357e+03 7.61407e+03
4.26880e+05 4.26000e+02 8.78274e+03 9.77758e+03 7.78790e+03 8.75837e+03 9.89052e+03 7.62622e+03
4.27520e+05 4.27000e+02 8.82273e+03 9.86796e+03 7.77750e+03 8.76072e+03 9.88644e+03 7.63499e+03
4.28160e+05 4.28000e+02 8.80701e+03 9.91810e+03 7.69591e+03 8.75925e+03 9.88063e+03 7.63786e+03
4.28800e+05 4.28000e+02 8.80701e+03 9.91810e+03 7.69591e+03 8.75227e+03 9.87171e+03 7.63283e+03
4.29440e+05 4.29000e+02 8.82380e+03 1.00352e+04 7.61244e+03 8.73920e+03 9.85894e+03 7.61946e+03
4.30080e+05 4.30000e+02 8.88157e+03 1.00609e+04 7.70224e+03 8.72096e+03 9.84255e+03 7.59937e+03
4.30720e+05 4.30000e+02 8.88157e+03 1.00609e+04 7.70224e+03 8.69993e+03 9.82385e+03 7.57600e+03
4.31360e+05 4.31000e+02 8.84414e+03 1.01576e+04 7.53072e+03 8.67921e+03 9.80474e+03 7.55368e+03
4.32000e+05 4.32000e+02 8.88338e+03 1.00719e+04 7.69491e+03 8.66189e+03 9.78736e+03 7.53642e+03
4.32640e+05 4.32000e+02 8.88338e+03 1.00719e+04 7.69491e+03 8.65031e+03 9.77381e+03 7.52681e+03
4.33280e+05 4.33000e+02 8.57324e+03 9.84130e+03 7.30518e+03 8.64575e+03 9.76580e+03 7.52570e+03
4.33920e+05 4.33000e+02 8.57324e+03 9.84130e+03 7.30518e+03 8.64839e+03 9.76458e+03 7.53219e+03
4.34560e+05 4.34000e+02 6.88178e+03 9.45998e+03 4.30357e+03 8.65746e+03 9.77061e+03 7.54431e+03
4.35200e+05 4.35000e+02 8.68672e+03 9.69187e+03 7.68157e+03 8.67174e+03 9.78397e+03 7.55952e+03
4.35840e+05 4.35000e+02 8.68672e+03 9.69187e+03 7.68157e+03 8.68949e+03 9.80366e+03 7.57531e+03
4.36480e+05 4.36000e+02 8.87249e+03 1.00010e+04 7.74404e+03 8.70834e+03 9.82752e+03 7.58916e+03
4.37120e+05 4.37000e+02 8.60131e+03 9.62320e+03 7.57943e+03 8.72490e+03 9.85161e+03 7.59819e+03
4.37760e+05 4.37000e+02 8.60131e+03 9.62320e+03 7.57943e+03 8.73463e+03 9.87007e+03 7.59919e+03
4.38400e+05 4.38000e+02 8.86940e+03 9.98975e+03 7.74905e+03 8.73303e+03 9.87664e+03 7.58941e+03
4.39040e+05 4.39000e+02 8.87996e+03 1.02012e+04 7.55873e+03 8.71751e+03 9.86733e+03 7.56769e+03
4.39680e+05 4.39000e+02 8.87996e+03 1.02012e+04 7.55873e+03 8.68875e+03 9.84232e+03 7.53518e+03
4.40320e+05 4.40000e+02 8.84843e+03 1.00251e+04 7.67175e+03 8.65062e+03 9.80558e+03 7.49567e+03
4.40960e+05 4.40000e+02 8.84843e+03 1.00251e+04 7.67175e+03 8.60908e+03 9.76314e+03 7.45501e+03
4.41600e+05 4.41000e+02 8.64394e+03 9.74497e+03 7.54290e+03 8.57035e+03 9.72072e+03 7.41998e+03
4.42240e+05 4.42000e+02 8.92715e+03 1.00737e+04 7.78059e+03 8.53991e+03 9.68351e+03 7.39631e+03
4.42880e+05 4.42000e+02 8.92715e+03 1.00737e+04 7.78059e+03 8.52122e+03 9.65514e+03 7.38731e+03
4.43520e+05 4.43000e+02 8.96836e+03 1.02198e+04 7.71692e+03 8.51577e+03 9.63852e+03 7.39302e+03
4.44160e+05 4.44000e+02 9.27721e+03 1.05543e+04 8.00010e+03 8.52291e+03 9.63497e+03 7.41086e+03
4.44800e+05 4.44000e+02 9.27721e+03 1.05543e+04 8.00010e+03 8.54051e+03 9.64418e+03 7.43684e+03
4.45440e+05 4.45000e+02 8.97660e+03 1.03577e+04 7.59555e+03 8.56558e+03 9.66428e+03 7.46688e+03
4.46080e+05 4.46000e+02 8.71733e+03 9.66033e+03 7.77432e+03 8.59514e+03 9.69260e+03 7.49769e+03
4.46720e+05 4.46000e+02 8.71733e+03 9.66033e+03 7.77432e+03 8.62687e+03 9.72649e+03 7.52724e+03
4.47360e+05 4.47000e+02 8.80476e+03 1.00675e+04 7.54199e+03 8.65942e+03 9.76413e+03 7.55471e+03
4.48000e+05 4.48000e+02 8.84495e+03 9.82072e+03 7.86918e+03 8.69239e+03 9.80461e+03 7.58016e+03
4.48640e+05 4.48000e+02 8.84495e+03 9.82072e+03 7.86918e+03 8.72574e+03 9.84750e+03 7.60399e+03
4.49280e+05 4.49000e+02 9.07409e+03 1.03725e+04 7.77565e+03 8.75923e+03 9.89190e+03 7.62656e+03
4.49920e+05 4.49000e+02 9.07409e+03 1.03725e+04 7.77565e+03 8.79198e+03 9.93610e+03 7.64786e+03
4.50560e+05 4.50000e+02 8.76002e+03 1.01572e+04 7.36284e+03 8.82242e+03 9.97736e+03 7.66748e+03
4.51200e+05 4.51000e+02 8.96310e+03 9.99990e+03 7.92630e+03 8.84890e+03 1.00130e+04 7.68484e+03
4.51840e+05 4.51000e+02 8.96310e+03 9.99990e+03 7.92630e+03 8.87009e+03 1.00407e+04 7.69947e+03
4.52480e+05 4.52000e+02 9.01544e+03 1.03073e+04 7.72363e+03 8.88549e+03 1.00598e+04 7.71117e+03
4.53120e+05 4.53000e+02 9.06967e+03 1.04563e+04 7.68303e+03 8.89551e+03 1.00711e+04 7.71995e+03
4.53760e+05 4.53000e+02 9.06967e+03 1.04563e+04 7.68303e+03 8.90107e+03 1.00763e+04 7.72581e+03
4.54400e+05 4.54000e+02 9.00648e+03 1.01599e+04 7.85306e+03 8.90336e+03 1.00779e+04 7.72884e+03
4.55040e+05 4.55000e+02 8.88049e+03 9.97127e+03 7.78971e+03 8.90373e+03 1.00781e+04 7.72937e+03
4.55680e+05 4.55000e+02 8.88049e+03 9.97127e+03 7.78971e+03 8.90335e+03 1.00786e+04 7.72806e+03
4.56320e+05 4.56000e+02 9.13646e+03 1.03559e+04 7.91706e+03 8.90335e+03 1.00810e+04 7.72574e+03
4.56960e+05 4.56000e+02 9.13646e+03 1.03559e+04 7.91706e+03 8.90461e+03 1.00859e+04 7.72333e+03
4.57600e+05 4.57000e+02 8.80521e+03 9.86293e+03 7.74749e+03 8.90780e+03 1.00940e+04 7.72156e+03
4.58240e+05 4.58000e+02 9.00354e+03 1.03067e+04 7.70035e+03 8.91308e+03 1.01051e+04 7.72104e+03
4.58880e+05 4.58000e+02 9.00354e+03 1.03067e+04 7.70035e+03 8.92016e+03 1.01181e+04 7.72220e+03
4.59520e+05 4.59000e+02 8.84257e+03 9.95137e+03 7.73377e+03 8.92852e+03 1.01317e+04 7.72534e+03
4.60160e+05 4.60000e+02 8.83540e+03 1.00107e+04 7.66005e+03 8.93742e+03 1.01443e+04 7.73056e+03
4.60800e+05 4.60000e+02 8.83540e+03 1.00107e+04 7.66005e+03 8.94616e+03 1.01546e+04 7.73774e+03
4.61440e+05 4.61000e+02 8.89321e+03 1.00997e+04 7.68676e+03 8.95394e+03 1.01615e+04 7.74635e+03
4.62080e+05 4.62000e+02 8.98932e+03 1.01309e+04 7.84774e+03 8.96022e+03 1.01649e+04 7.75549e+03
4.62720e+05 4.62000e+02 8.98932e+03 1.01309e+04 7.84774e+03 8.96441e+03 1.01647e+04 7.76408e+03
4.63360e+05 4.63000e+02 8.95379e+03 1.03170e+04 7.59054e+03 8.96626e+03 1.01614e+04 7.77109e+03
4.64000e+05 4.64000e+02 9.09806e+03 1.02820e+04 7.91413e+03 8.96554e+03 1.01554e+04 7.77572e+03
4.64640e+05 4.64000e+02 9.09806e+03 1.02820e+04 7.91413e+03 8.96238e+03 1.01472e+04 7.77759e+03
4.65280e+05 4.65000e+02 9.08680e+03 1.03637e+04 7.80991e+03 8.95711e+03 1.01375e+04 7.77674e+03
4.65920e+05 4.65000e+02 9.08680e+03 1.03637e+04 7.80991e+03 8.95046e+03 1.01273e+04 7.77364e+03
4.66560e+05 4.66000e+02 8.95473e+03 1.01645e+04 7.74500e+03 8.94342e+03 1.01179e+04 7.76895e+03
4.67200e+05 4.67000e+02 8.77131e+03 9.74283e+03 7.79980e+03 8.93701e+03 1.01106e+04 7.76343e+03
4.67840e+05 4.67000e+02 8.77131e+03 9.74283e+03 7.79980e+03 8.93233e+03 1.01068e+04 7.75790e+03
4.68480e+05 4.68000e+02 9.15533e+03 1.03208e+04 7.98983e+03 8.93017e+03 1.01072e+04 7.75319e+03
4.69120e+05 4.69000e+02 9.02698e+03 1.02657e+04 7.78829e+03 8.93106e+03 1.01122e+04 7.74996e+03
4.69760e+05 4.69000e+02 9.02698e+03 1.02657e+04 7.78829e+03 8.93490e+03 1.01212e+04 7.74861e+03
4.70400e+05 4.70000e+02 9.05520e+03 1.03129e+04 7.79749e+03 8.94103e+03 1.01328e+04 7.74923e+03
4.71040e+05 4.71000e+02 8.93473e+03 1.01421e+04 7.72736e+03 8.94829e+03 1.01448e+04 7.75174e+03
4.71680e+05 4.71000e+02 8.93473e+03 1.01421e+04 7.72736e+03 8.95567e+03 1.01552e+04 7.75612e+03
4.72320e+05 4.72000e+02 7.83191e+03 9.89328e+03 5.77054e+03 8.96235e+03 1.01624e+04 7.76235e+03
4.72960e+05 4.72000e+02 7.83191e+03 9.89328e+03 5.77054e+03 8.96821e+03 1.01661e+04 7.77033e+03
4.73600e+05 4.73000e+02 9.06590e+03 1.03190e+04 7.81281e+03 8.97338e+03 1.01672e+04 7.77960e+03
4.74240e+05 4.74000e+02 8.98598e+03 1.02757e+04 7.69626e+03 8.97800e+03 1.01667e+04 7.78929e+03
4.74880e+05 4.74000e+02 8.98598e+03 1.02757e+04 7.69626e+03 8.98161e+03 1.01653e+04 7.79788e+03
4.75520e+05 4.75000e+02 6.81879e+03 9.92088e+03 3.71671e+03 8.98285e+03 1.01624e+04 7.80331e+03
4.76160e+05 4.76000e+02 8.98576e+03 1.01221e+04 7.84939e+03 8.97954e+03 1.01556e+04 7.80351e+03
4.76800e+05 4.76000e+02 8.98576e+03 1.01221e+04 7.84939e+03 8.96996e+03 1.01430e+04 7.79696e+03
4.77440e+05 4.77000e+02 8.74301e+03 9.79449e+03 7.69153e+03 8.95338e+03 1.01239e+04 7.78289e+03
4.78080e+05 4.78000e+02 9.06719e+03 1.02846e+04 7.84978e+03 8.92962e+03 1.00985e+04 7.76069e+03
4.78720e+05 4.78000e+02 9.06719e+03 1.02846e+04 7.84978e+03 8.89842e+03 1.00675e+04 7.72937e+03
4.79360e+05 4.79000e+02 9.16453e+03 1.03674e+04 7.96169e+03 8.85944e+03 1.00313e+04 7.68757e+03
4.80000e+05 4.80000e+02 9.13449e+03 1.03654e+04 7.90360e+03 8.81308e+03 9.99150e+03 7.63466e+03
4.80640e+05 4.80000e+02 9.13449e+03 1.03654e+04 7.90360e+03 8.76154e+03 9.95096e+03 7.57212e+03
4.81280e+05 4.81000e+02 8.98955e+03 1.01441e+04 7.83500e+03 8.70895e+03 9.91332e+03 7.50458e+03
4.81920e+05 4.81000e+02 8.98955e+03 1.01441e+04 7.83500e+03 8.66075e+03 9.88187e+03 7.43962e+03
4.82560e+05 4.82000e+02 9.08667e+03 1.04031e+04 7.77024e+03 8.62248e+03 9.85861e+03 7.38635e+03
4.83200e+05 4.83000e+02 9.02137e+03 1.03101e+04 7.73262e+03 8.59863e+03 9.84433e+03 7.35294e+03
4.83840e+05 4.83000e+02 9.02137e+03 1.03101e+04 7.73262e+03 8.59173e+03 9.83918e+03 7.34427e+03
4.84480e+05 4.84000e+02 8.98245e+03 1.00409e+04 7.92403e+03 8.60206e+03 9.84339e+03 7.36072e+03
4.85120e+05 4.85000e+02 9.26624e+03 1.04876e+04 8.04488e+03 8.62761e+03 9.85669e+03 7.39853e+03
4.85760e+05 4.85000e+02 9.26624e+03 1.04876e+04 8.04488e+03 8.66495e+03 9.87880e+03 7.45111e+03
4.86400e+05 4.86000e+02 9.04506e+03 1.03064e+04 7.78377e+03 8.70981e+03 9.90870e+03 7.51093e+03
4.87040e+05 4.87000e+02 9.07003e+03 1.02453e+04 7.89475e+03 8.75802e+03 9.94486e+03 7.57117e+03
4.87680e+05 4.87000e+02 9.07003e+03 1.02453e+04 7.89475e+03 8.80590e+03 9.98499e+03 7.62682e+03
4.88320e+05 4.88000e+02 9.03669e+03 1.02764e+04 7.79698e+03 8.85081e+03 1.00264e+04 7.67517e+03
4.88960e+05 4.88000e+02 9.03669e+03 1.02764e+04 7.79698e+03 8.89123e+03 1.00670e+04 7.71550e+03
4.89600e+05 4.89000e+02 9.02233e+03 1.00975e+04 7.94712e+03 8.92665e+03 1.01049e+04 7.74844e+03
4.90240e+05 4.90000e+02 9.09965e+03 1.01988e+04 8.00052e+03 8.95718e+03 1.01392e+04 7.77515e+03
4.90880e+05 4.90000e+02 9.09965e+03 1.01988e+04 8.00052e+03 8.98310e+03 1.01693e+04 7.79688e+03
4.91520e+05 4.91000e+02 9.12150e+03 1.03225e+04 7.92052e+03 9.00480e+03 1.01950e+04 7.81455e+03
4.92160e+05 4.92000e+02 9.06933e+03 1.02973e+04 7.84140e+03 9.02254e+03 1.02163e+04 7.82879e+03
4.92800e+05 4.92000e+02 9.06933e+03 1.02973e+04 7.84140e+03 9.03656e+03 1.02329e+04 7.84017e+03
4.93440e+05 4.93000e+02 9.21649e+03 1.05864e+04 7.84657e+03 9.04717e+03 1.02450e+04 7.84933e+03
4.94080e+05 4.94000e+02 9.14944e+03 1.03655e+04 7.93334e+03 9.05476e+03 1.02525e+04 7.85699e+03
4.94720e+05 4.94000e+02 9.14944e+03 1.03655e+04 7.93334e+03 9.05996e+03 1.02561e+04 7.86387e+03
4.95360e+05 4.95000e+02 9.21060e+03 1.03458e+04 8.07544e+03 9.06348e+03 1.02564e+04 7.87051e+03
4.96000e+05 4.96000e+02 9.12259e+03 1.04605e+04 7.78471e+03 9.06610e+03 1.02551e+04 7.87714e+03
4.96640e+05 4.96000e+02 9.12259e+03 1.04605e+04 7.78471e+03 9.06848e+03 1.02533e+04 7.88364e+03
4.97280e+05 4.97000e+02 9.11866e+03 1.02403e+04 7.99703e+03 9.07131e+03 1.02528e+04 7.88979e+03
4.97920e+05 4.97000e+02 9.11866e+03 1.02403e+04 7.99703e+03 9.07505e+03 1.02547e+04 7.89538e+03
4.98560e+05 4.98000e+02 9.16714e+03 1.04966e+04 7.83765e+03 9.08005e+03 1.02597e+04 7.90042e+03
4.99200e+05 4.99000e+02 9.08330e+03 1.01201e+04 8.04649e+03 9.08635e+03 1.02677e+04 7.90502e+03
4.99840e+05 4.99000e+02 9.08330e+03 1.01201e+04 8.04649e+03 9.09373e+03 1.02781e+04 7.90933e+03
5.00480e+05 5.00000e+02 7.96171e+03 9.74009e+03 6.18333e+03 9.10180e+03 1.02902e+04 7.91337e+03
5.01120e+05 5.01000e+02 9.17954e+03 1.02973e+04 8.06180e+03 9.10997e+03 1.03029e+04 7.91707e+03
5.01760e+05 5.01000e+02 9.17954e+03 1.02973e+04 8.06180e+03 9.11768e+03 1.03151e+04 7.92029e+03
5.02400e+05 5.02000e+02 9.19407e+03 1.02333e+04 8.15482e+03 9.12425e+03 1.03257e+04 7.92280e+03
5.03040e+05 5.03000e+02 8.92963e+03 9.99134e+03 7.86792e+03 9.12847e+03 1.03327e+04 7.92421e+03
5.03680e+05 5.03000e+02 8.92963e+03 9.99134e+03 7.86792e+03 9.12855e+03 1.03333e+04 7.92375e+03
5.04320e+05 5.04000e+02 9.08174e+03 1.01802e+04 7.98330e+03 9.12260e+03 1.03246e+04 7.92057e+03
5.04960e+05 5.04000e+02 9.08174e+03 1.01802e+04 7.98330e+03 9.10947e+03 1.03047e+04 7.91426e+03
5.05600e+05 5.05000e+02 6.98889e+03 1.01515e+04 3.82622e+03 9.08966e+03 1.02741e+04 7.90519e+03
5.06240e+05 5.06000e+02 9.27020e+03 1.04533e+04 8.08705e+03 9.06534e+03 1.02361e+04 7.89461e+03
5.06880e+05 5.06000e+02 9.27020e+03 1.04533e+04 8.08705e+03 9.03951e+03 1.01947e+04 7.88429e+03
5.07520e+05 5.07000e+02 9.14465e+03 1.03764e+04 7.91291e+03 9.01477e+03 1.01537e+04 7.87580e+03
5.08160e+05 5.08000e+02 8.98798e+03 1.01722e+04 7.80372e+03 8.99188e+03 1.01144e+04 7.86934e+03
5.08800e+05 5.08000e+02 8.98798e+03 1.01722e+04 7.80372e+03 8.96938e+03 1.00757e+04 7.86302e+03
5.09440e+05 5.09000e+02 9.26817e+03 1.06128e+04 7.92354e+03 8.94450e+03 1.00355e+04 7.85350e+03
5.10080e+05 5.10000e+02 9.25517e+03 1.05567e+04 7.95362e+03 8.91527e+03 9.99299e+03 7.83755e+03
5.10720e+05 5.10000e+02 9.25517e+03 1.05567e+04 7.95362e+03 8.88208e+03 9.95070e+03 7.81346e+03
5.11360e+05 5.11000e+02 9.28965e+03 1.04274e+04 8.15189e+03 8.84767e+03 9.91313e+03 7.78221e+03
5.12000e+05 5.12000e+02 9.14149e+03 1.02775e+04 8.00548e+03 8.81635e+03 9.88496e+03 7.74773e+03
5.12640e+05 5.12000e+02 9.14149e+03 1.02775e+04 8.00548e+03 8.79257e+03 9.86893e+03 7.71621e+03
5.13280e+05 5.13000e+02 9.28416e+03 1.05272e+04 8.04115e+03 8.77993e+03 9.86589e+03 7.69398e+03
5.13920e+05 5.13000e+02 9.28416e+03 1.05272e+04 8.04115e+03 8.78033e+03 9.87530e+03 7.68536e+03
5.14560e+05 5.14000e+02 9.44786e+03 1.08747e+04 8.02106e+03 8.79402e+03 9.89650e+03 7.69155e+03
5.15200e+05 5.15000e+02 9.13042e+03 1.02386e+04 8.02222e+03 8.81963e+03 9.92837e+03 7.71089e+03
5.15840e+05 5.15000e+02 9.13042e+03 1.02386e+04 8.02222e+03 8.85458e+03 9.96927e+03 7.73988e+03
5.16480e+05 5.16000e+02 9.30255e+03 1.04793e+04 8.12584e+03 8.89574e+03 1.00171e+04 7.77441e+03
5.17120e+05 5.17000e+02 9.24806e+03 1.05945e+04 7.90164e+03 8.94007e+03 1.00694e+04 7.81074e+03
5.17760e+05 5.17000e+02 9.24806e+03 1.05945e+04 7.90164e+03 8.98505e+03 1.01240e+04 7.84614e+03
5.18400e+05 5.18000e+02 9.38355e+03 1.06417e+04 8.12537e+03 9.02865e+03 1.01784e+04 7.87888e+03
5.19040e+05 5.19000e+02 6.58729e+03 1.02217e+04 2.95286e+03 9.06948e+03 1.02308e+04 7.90818e+03
5.19680e+05 5.19000e+02 6.58729e+03 1.02217e+04 2.95286e+03 9.10652e+03 1.02792e+04 7.93380e+03
5.20320e+05 5.20000e+02 9.29512e+03 1.03369e+04 8.25330e+03 9.13917e+03 1.03225e+04 7.95582e+03
5.20960e+05 5.20000e+02 9.29512e+03 1.03369e+04 8.25330e+03 9.16701e+03 1.03597e+04 7.97428e+03
5.21600e+05 5.21000e+02 9.31007e+03 1.04434e+04 8.17671e+03 9.18939e+03 1.03899e+04 7.98888e+03
5.22240e+05 5.22000e+02 9.11198e+03 1.02403e+04 7.98362e+03 9.20443e+03 1.04105e+04 7.99833e+03
5.22880e+05 5.22000e+02 9.11198e+03 1.02403e+04 7.98362e+03 9.20846e+03 1.04166e+04 8.00036e+03
5.23520e+05 5.23000e+02 9.13742e+03 1.02920e+04 7.98283e+03 9.19785e+03 1.04033e+04 7.99239e+03
5.24160e+05 5.24000e+02 9.11055e+03 1.02335e+04 7.98757e+03 9.17091e+03 1.03693e+04 7.97255e+03
5.24800e+05 5.24000e+02 9.11055e+03 1.02335e+04 7.98757e+03 9.12959e+03 1.03185e+04 7.94071e+03
5.25440e+05 5.25000e+02 9.27064e+03 1.03273e+04 8.21402e+03 9.07928e+03 1.02592e+04 7.89933e+03
5.26080e+05 5.26000e+02 9.37356e+03 1.07064e+04 8.04076e+03 9.02721e+03 1.02005e+04 7.85395e+03
5.26720e+05 5.26000e+02 9.37356e+03 1.07064e+04 8.04076e+03 8.98053e+03 1.01489e+04 7.81218e+03
5.27360e+05 5.27000e+02 9.29607e+03 1.05756e+04 8.01655e+03 8.94448e+03 1.01075e+04 7.78146e+03
5.28000e+05 5.28000e+02 9.31553e+03 1.04698e+04 8.16125e+03 8.92204e+03 1.00774e+04 7.76665e+03
5.28640e+05 5.28000e+02 9.31553e+03 1.04698e+04 8.16125e+03 8.91377e+03 1.00586e+04 7.76898e+03
5.29280e+05 5.29000e+02 9.18438e+03 1.03354e+04 8.03335e+03 8.91862e+03 1.00509e+04 7.78636e+03
5.29920e+05 5.29000e+02 9.18438e+03 1.03354e+04 8.03335e+03 8.93447e+03 1.00543e+04 7.81461e+03
5.30560e+05 5.30000e+02 8.94565e+03 1.00537e+04 7.83760e+03 8.95899e+03 1.00691e+04 7.84887e+03
5.31200e+05 5.31000e+02 9.31872e+03 1.04355e+04 8.20195e+03 8.98960e+03 1.00944e+04 7.88476e+03
5.31840e+05 5.31000e+02 9.31872e+03 1.04355e+04 8.20195e+03 9.02392e+03 1.01286e+04 7.91920e+03
5.32480e+05 5.32000e+02 9.21534e+03 1.02632e+04 8.16747e+03 9.05953e+03 1.01687e+04 7.95040e+03
5.33120e+05 5.33000e+02 9.08617e+03 1.04589e+04 7.71346e+03 9.09417e+03 1.02109e+04 7.97742e+03
5.33760e+05 5.33000e+02 9.08617e+03 1.04589e+04 7.71346e+03 9.12569e+03 1.02515e+04 7.99984e+03
5.34400e+05 5.34000e+02 9.54732e+03 1.08546e+04 8.24002e+03 9.15229e+03 1.02871e+04 8.01749e+03
5.35040e+05 5.35000e+02 9.37177e+03 1.07050e+04 8.03853e+03 9.17306e+03 1.03154e+04 8.03068e+03
5.35680e+05 5.35000e+02 9.37177e+03 1.07050e+04 8.03853e+03 9.18785e+03 1.03357e+04 8.04003e+03
5.36320e+05 5.36000e+02 9.37044e+03 1.05313e+04 8.20961e+03 9.19728e+03 1.03483e+04 8.04630e+03
5.36960e+05 5.36000e+02 9.37044e+03 1.05313e+04 8.20961e+03 9.20251e+03 1.03549e+04 8.05011e+03
5.37600e+05 5.37000e+02 9.26896e+03 1.04898e+04 8.04812e+03 9.20511e+03 1.03583e+04 8.05196e+03
5.38240e+05 5.38000e+02 9.05191e+03 1.02010e+04 7.90278e+03 9.20681e+03 1.03613e+04 8.05234e+03
5.38880e+05 5.38000e+02 9.05191e+03 1.02010e+04 7.90278e+03 9.20941e+03 1.03669e+04 8.05191e+03
5.39520e+05 5.39000e+02 9.33558e+03 1.05882e+04 8.08292e+03 9.21416e+03 1.03769e+04 8.05143e+03
5.40160e+05 5.40000e+02 9.25420e+03 1.04661e+04 8.04235e+03 9.22173e+03 1.03918e+04 8.05164e+03
5.40800e+05 5.40000e+02 9.25420e+03 1.04661e+04 8.04235e+03 9.23188e+03 1.04107e+04 8.05302e+03
5.41440e+05 5.41000e+02 9.42926e+03 1.06145e+04 8.24400e+03 9.24353e+03 1.04315e+04 8.05554e+03
5.42080e+05 5.42000e+02 9.21830e+03 1.03562e+04 8.08041e+03 9.25521e+03 1.04517e+04 8.05869e+03
5.42720e+05 5.42000e+02 9.21830e+03 1.03562e+04 8.08041e+03 9.26536e+03 1.04690e+04 8.06177e+03
5.43360e+05 5.43000e+02 9.19752e+03 1.03232e+04 8.07185e+03 9.27300e+03 1.04818e+04 8.06419e+03
5.44000e+05 5.44000e+02 9.28208e+03 1.04955e+04 8.06868e+03 9.27779e+03 1.04898e+04 8.06573e+03
5.44640e+05 5.44000e+02 9.28208e+03 1.04955e+04 8.06868e+03 9.28014e+03 1.04937e+04 8.06662e+03
5.45280e+05 5.45000e+02 6.66247e+03 9.71758e+03 3.60735e+03 9.28080e+03 1.04942e+04 8.06738e+03
5.45920e+05 5.45000e+02 6.66247e+03 9.71758e+03 3.60735e+03 9.28070e+03 1.04928e+04 8.06857e+03
5.46560e+05 5.46000e+02 9.19561e+03 1.03267e+04 8.06453e+03 9.28031e+03 1.04901e+04 8.07055e+03
5.47200e+05 5.47000e+02 9.21170e+03 1.03235e+04 8.09993e+03 9.27954e+03 1.04857e+04 8.07337e+03
5.47840e+05 5.47000e+02 9.21170e+03 1.03235e+04 8.09993e+03 9.27709e+03 1.04773e+04 8.07685e+03
5.48480e+05 5.48000e+02 9.19107e+03 1.02968e+04 8.08538e+03 9.26973e+03 1.04587e+04 8.08073e+03
5.49120e+05 5.49000e+02 9.30481e+03 1.05421e+04 8.06750e+03 9.25290e+03 1.04212e+04 8.08465e+03
5.49760e+05 5.49000e+02 9.30481e+03 1.05421e+04 8.06750e+03 9.22279e+03 1.03576e+04 8.08798e+03
5.50400e+05 5.50000e+02 9.19286e+03 1.04489e+04 7.93679e+03 9.17850e+03 1.02675e+04 8.08949e+03
5.51040e+05 5.51000e+02 9.42457e+03 1.06142e+04 8.23493e+03 9.12299e+03 1.01585e+04 8.08752e+03
5.51680e+05 5.51000e+02 9.42457e+03 1.06142e+04 8.23493e+03 9.06246e+03 1.00440e+04 8.08091e+03
5.52320e+05 5.52000e+02 8.60909e+03 9.93460e+03 7.28358e+03 9.00450e+03 9.93889e+03 8.07012e+03
5.52960e+05 5.52000e+02 8.60909e+03 9.93460e+03 7.28358e+03 8.95617e+03 9.85474e+03 8.05760e+03
5.53600e+05 5.53000e+02 9.17810e+03 1.03813e+04 7.97489e+03 8.92250e+03 9.79797e+03 8.04703e+03
5.54240e+05 5.54000e+02 8.74199e+03 9.46013e+03 8.02384e+03 8.90586e+03 9.77017e+03 8.04155e+03
5.54880e+05 5.54000e+02 8.74199e+03 9.46013e+03 8.02384e+03 8.90583e+03 9.76933e+03 8.04233e+03
5.55520e+05 5.55000e+02 9.36163e+03 1.06329e+04 8.09039e+03 8.91959e+03 9.79087e+03 8.04831e+03
5.56160e+05 5.56000e+02 9.02101e+03 1.02689e+04 7.77309e+03 8.94266e+03 9.82844e+03 8.05688e+03
5.56800e+05 5.56000e+02 9.02101e+03 1.02689e+04 7.77309e+03 8.96995e+03 9.87504e+03 8.06485e+03
5.57440e+05 5.57000e+02 9.36038e+03 1.05914e+04 8.12938e+03 8.99677e+03 9.92392e+03 8.06961e+03
5.58080e+05 5.58000e+02 9.47457e+03 1.07645e+04 8.18468e+03 9.01965e+03 9.96936e+03 8.06995e+03
5.58720e+05 5.58000e+02 9.47457e+03 1.07645e+04 8.18468e+03 9.03686e+03 1.00074e+04 8.06635e+03
5.59360e+05 5.59000e+02 9.20959e+03 1.01582e+04 8.26096e+03 9.04833e+03 1.00363e+04 8.06041e+03
5.60000e+05 5.60000e+02 9.23227e+03 1.03946e+04 8.06994e+03 9.05530e+03 1.00567e+04 8.05387e+03
5.60640e+05 5.60000e+02 9.23227e+03 1.03946e+04 8.06994e+03 9.05978e+03 1.00715e+04 8.04803e+03
5.61280e+05 5.61000e+02 8.88938e+03 1.00947e+04 7.68402e+03 9.06414e+03 1.00847e+04 8.04353e+03
5.61920e+05 5.61000e+02 8.88938e+03 1.00947e+04 7.68402e+03 9.07052e+03 1.01003e+04 8.04070e+03
5.62560e+05 5.62000e+02 9.23453e+03 1.06003e+04 7.86881e+03 9.08043e+03 1.01210e+04 8.03983e+03
5.63200e+05 5.63000e+02 9.22124e+03 1.04205e+04 8.02201e+03 9.09439e+03 1.01476e+04 8.04118e+03
5.63840e+05 5.63000e+02 9.22124e+03 1.04205e+04 8.02201e+03 9.11170e+03 1.01786e+04 8.04480e+03
5.64480e+05 5.64000e+02 9.48056e+03 1.07007e+04 8.26038e+03 9.13077e+03 1.02114e+04 8.05018e+03
5.65120e+05 5.65000e+02 9.26187e+03 1.03623e+04 8.16145e+03 9.14939e+03 1.02426e+04 8.05619e+03
5.65760e+05 5.65000e+02 9.26187e+03 1.03623e+04 8.16145e+03 9.16550e+03 1.02697e+04 8.06127e+03
5.66400e+05 5.66000e+02 9.59412e+03 1.08794e+04 8.30886e+03 9.17784e+03 1.02917e+04 8.06397e+03
5.67040e+05 5.67000e+02 9.41595e+03 1.06768e+04 8.15512e+03 9.18612e+03 1.03087e+04 8.06349e+03
5.67680e+05 5.67000e+02 9.41595e+03 1.06768e+04 8.15512e+03 9.19124e+03 1.03225e+04 8.06002e+03
5.68320e+05 5.68000e+02 9.29908e+03 1.05626e+04 8.03553e+03 9.19476e+03 1.03347e+04 8.05479e+03
5.68960e+05 5.68000e+02 9.29908e+03 1.05626e+04 8.03553e+03 9.19846e+03 1.03472e+04 8.04974e+03
5.69600e+05 5.69000e+02 9.42330e+03 1.07312e+04 8.11543e+03 9.20403e+03 1.03611e+04 8.04693e+03
5.70240e+05 5.70000e+02 9.25362e+03 1.03740e+04 8.13323e+03 9.21269e+03 1.03774e+04 8.04796e+03
5.70880e+05 5.70000e+02 9.25362e+03 1.03740e+04 8.13323e+03 9.22496e+03 1.03964e+04 8.05354e+03
5.71520e+05 5.71000e+02 9.34450e+03 1.03455e+04 8.34353e+03 9.24065e+03 1.04180e+04 8.06331e+03
5.72160e+05 5.72000e+02 9.35341e+03 1.06683e+04 8.03856e+03 9.25883e+03 1.04416e+04 8.07605e+03
5.72800e+05 5.72000e+02 9.35341e+03 1.06683e+04 8.03856e+03 9.27821e+03 1.04664e+04 8.09002e+03
5.73440e+05 5.73000e+02 9.38374e+03 1.08077e+04 7.95982e+03 9.29725e+03 1.04909e+04 8.10356e+03
5.74080e+05 5.74000e+02 9.09756e+03 9.95626e+03 8.23886e+03 9.31456e+03 1.05136e+04 8.11548e+03
5.74720e+05 5.74000e+02 9.09756e+03 9.95626e+03 8.23886e+03 9.32915e+03 1.05330e+04 8.12533e+03
5.75360e+05 5.75000e+02 8.90905e+03 9.91822e+03 7.89988e+03 9.34037e+03 1.05475e+04 8.13323e+03
5.76000e+05 5.76000e+02 9.31371e+03 1.04699e+04 8.15757e+03 9.34824e+03 1.05570e+04 8.13946e+03
5.76640e+05 5.76000e+02 9.31371e+03 1.04699e+04 8.15757e+03 9.35296e+03 1.05618e+04 8.14414e+03
5.77280e+05 5.77000e+02 9.46816e+03 1.07068e+04 8.22951e+03 9.35493e+03 1.05627e+04 8.14720e+03
5.77920e+05 5.77000e+02 9.46816e+03 1.07068e+04 8.22951e+03 9.35423e+03 1.05600e+04 8.14849e+03
5.78560e+05 5.78000e+02 7.85339e+03 1.10366e+04 4.67017e+03 9.35058e+03 1.05533e+04 8.14787e+03
5.79200e+05 5.79000e+02 9.46408e+03 1.06565e+04 8.27170e+03 9.34353e+03 1.05417e+04 8.14539e+03
5.79840e+05 5.79000e+02 9.46408e+03 1.06565e+04 8.27170e+03 9.33290e+03 1.05245e+04 8.14128e+03
5.80480e+05 5.80000e+02 9.35268e+03 1.04354e+04 8.27000e+03 9.31910e+03 1.05029e+04 8.13534e+03
5.81120e+05 5.81000e+02 9.38492e+03 1.05677e+04 8.20209e+03 9.30247e+03 1.04791e+04 8.12580e+03
5.81760e+05 5.81000e+02 9.38492e+03 1.05677e+04 8.20209e+03 9.28286e+03 1.04571e+04 8.10857e+03
5.82400e+05 5.82000e+02 9.46112e+03 1.05114e+04 8.41080e+03 9.25970e+03 1.04407e+04 8.07871e+03
5.83040e+05 5.83000e+02 9.42826e+03 1.06836e+04 8.17295e+03 9.23300e+03 1.04327e+04 8.03330e+03
5.83680e+05 5.83000e+02 9.42826e+03 1.06836e+04 8.17295e+03 9.20398e+03 1.04341e+04 7.97384e+03
5.84320e+05 5.84000e+02 7.66807e+03 9.42539e+03 5.91074e+03 9.17523e+03 1.04439e+04 7.90657e+03
5.84960e+05 5.84000e+02 7.66807e+03 9.42539e+03 5.91074e+03 9.15006e+03 1.04594e+04 7.84072e+03
5.85600e+05 5.85000e+02 9.12788e+03 1.01580e+04 8.09775e+03 9.13167e+03 1.04775e+04 7.78587e+03
5.86240e+05 5.86000e+02 9.40236e+03 1.05999e+04 8.20482e+03 9.12225e+03 1.04951e+04 7.74941e+03
5.86880e+05 5.86000e+02 9.40236e+03 1.05999e+04 8.20482e+03 9.12183e+03 1.05086e+04 7.73506e+03
5.87520e+05 5.87000e+02 7.68721e+03 9.68275e+03 5.69168e+03 9.12789e+03 1.05132e+04 7.74257e+03
5.88160e+05 5.88000e+02 9.48737e+03 1.06391e+04 8.33564e+03 9.13571e+03 1.05029e+04 7.76848e+03
5.88800e+05 5.88000e+02 9.48737e+03 1.06391e+04 8.33564e+03 9.14020e+03 1.04731e+04 7.80730e+03
5.89440e+05 5.89000e+02 9.14945e+03 1.02955e+04 8.00342e+03 9.13765e+03 1.04226e+04 7.85266e+03
5.90080e+05 5.90000e+02 9.51807e+03 1.06801e+04 8.35603e+03 9.12632e+03 1.03543e+04 7.89832e+03
5.90720e+05 5.90000e+02 9.51807e+03 1.06801e+04 8.35603e+03 9.10615e+03 1.02731e+04 7.93921e+03
5.91360e+05 5.91000e+02 9.22221e+03 1.01989e+04 8.24555e+03 9.07834e+03 1.01841e+04 7.97253e+03
5.92000e+05 5.92000e+02 9.30990e+03 1.05561e+04 8.06364e+03 9.04537e+03 1.00929e+04 7.99781e+03
5.92640e+05 5.92000e+02 9.30990e+03 1.05561e+04 8.06364e+03 9.01086e+03 1.00058e+04 8.01590e+03
5.93280e+05 5.93000e+02 9.41379e+03 1.04814e+04 8.34618e+03 8.97920e+03 9.93059e+03 8.02782e+03
5.93920e+05 5.93000e+02 9.41379e+03 1.04814e+04 8.34618e+03 8.95478e+03 9.87513e+03 8.03444e+03
5.94560e+05 5.94000e+02 9.52297e+03 1.06706e+04 8.37533e+03 8.94102e+03 9.84495e+03 8.03709e+03
5.95200e+05 5.95000e+02 9.25985e+03 1.04134e+04 8.10632e+03 8.93972e+03 9.84150e+03 8.03794e+03
5.95840e+05 5.95000e+02 9.25985e+03 1.04134e+04 8.10632e+03 8.95090e+03 9.86216e+03 8.03964e+03
5.96480e+05 5.96000e+02 8.98475e+03 1.02981e+04 7.67143e+03 8.97310e+03 9.90173e+03 8.04447e+03
5.97120e+05 5.97000e+02 9.52844e+03 1.05958e+04 8.46112e+03 9.00400e+03 9.95429e+03 8.05370e+03
5.97760e+05 5.97000e+02 9.52844e+03 1.05958e+04 8.46112e+03 9.04095e+03 1.00144e+04 8.06751e+03
5.98400e+05 5.98000e+02 9.48665e+03 1.07744e+04 8.19892e+03 9.08132e+03 1.00776e+04 8.08507e+03
5.99040e+05 5.99000e+02 9.37048e+03 1.06858e+04 8.05513e+03 9.12244e+03 1.01402e+04 8.10468e+03
5.99680e+05 5.99000e+02 9.37048e+03 1.06858e+04 8.05513e+03 9.16166e+03 1.01991e+04 8.12417e+03
6.00320e+05 6.00000e+02 9.52908e+03 1.07879e+04 8.27027e+03 9.19676e+03 1.02520e+04 8.14152e+03
6.00960e+05 6.00000e+02 9.52908e+03 1.07879e+04 8.27027e+03 9.22646e+03 1.02975e+04 8.15546e+03
6.01600e+05 6.01000e+02 9.02217e+03 1.00114e+04 8.03290e+03 9.25055e+03 1.03354e+04 8.16570e+03
6.02240e+05 6.02000e+02 9.32074e+03 1.05038e+04 8.13769e+03 9.26978e+03 1.03669e+04 8.17268e+03
6.02880e+05 6.02000e+02 9.32074e+03 1.05038e+04 8.13769e+03 9.28550e+03 1.03939e+04 8.17713e+03
6.03520e+05 6.03000e+02 9.39406e+03 1.05948e+04 8.19328e+03 9.29907e+03 1.04183e+04 8.17981e+03
6.04160e+05 6.04000e+02 9.20805e+03 1.04862e+04 7.92988e+03 9.31142e+03 1.04416e+04 8.18125e+03
6.04800e+05 6.04000e+02 9.20805e+03 1.04862e+04 7.92988e+03 9.32272e+03 1.04637e+04 8.18173e+03
6.05440e+05 6.05000e+02 9.44783e+03 1.07016e+04 8.19402e+03 9.33244e+03 1.04836e+04 8.18129e+03
6.06080e+05 6.06000e+02 9.31674e+03 1.05271e+04 8.10634e+03 9.33983e+03 1.04998e+04 8.17990e+03
6.06720e+05 6.06000e+02 9.31674e+03 1.05271e+04 8.10634e+03 9.34442e+03 1.05113e+04 8.17755e+03
6.07360e+05 6.07000e+02 6.35685e+03 9.95356e+03 2.76014e+03 9.34608e+03 1.05179e+04 8.17426e+03
6.08000e+05 6.08000e+02 9.62180e+03 1.08218e+04 8.42180e+03 9.34513e+03 1.05202e+04 8.17005e+03
6.08640e+05 6.08000e+02 9.62180e+03 1.08218e+04 8.42180e+03 9.34227e+03 1.05196e+04 8.16499e+03
6.09280e+05 6.09000e+02 9.41098e+03 1.07236e+04 8.09832e+03 9.33801e+03 1.05167e+04 8.15936e+03
6.09920e+05 6.09000e+02 9.41098e+03 1.07236e+04 8.09832e+03 9.33154e+03 1.05094e+04 8.15370e+03
6.10560e+05 6.10000e+02 9.34552e+03 1.05462e+04 8.14488e+03 9.31985e+03 1.04908e+04 8.14892e+03
6.11200e+05 6.11000e+02 9.66082e+03 1.09028e+04 8.41887e+03 9.29849e+03 1.04510e+04 8.14597e+03
6.11840e+05 6.11000e+02 9.66082e+03 1.09028e+04 8.41887e+03 9.26408e+03 1.03830e+04 8.14514e+03
6.12480e+05 6.12000e+02 9.21281e+03 1.03791e+04 8.04653e+03 9.21672e+03 1.02882e+04 8.14528e+03
6.13120e+05 6.13000e+02 9.45495e+03 1.06415e+04 8.26843e+03 9.16058e+03 1.01773e+04 8.14383e+03
6.13760e+05 6.13000e+02 9.45495e+03 1.06415e+04 8.26843e+03 9.10288e+03 1.00675e+04 8.13825e+03
6.14400e+05 6.14000e+02 9.40381e+03 1.08598e+04 7.94783e+03 9.05179e+03 9.97543e+03 8.12815e+03
6.15040e+05 6.15000e+02 9.36371e+03 1.06173e+04 8.11007e+03 9.01427e+03 9.91208e+03 8.11647e+03
6.15680e+05 6.15000e+02 9.36371e+03 1.06173e+04 8.11007e+03 8.99457e+03 9.88093e+03 8.10821e+03
6.16320e+05 6.16000e+02 9.52742e+03 1.08584e+04 8.19646e+03 8.99368e+03 9.87989e+03 8.10747e+03
6.16960e+05 6.16000e+02 9.52742e+03 1.08584e+04 8.19646e+03 9.00978e+03 9.90443e+03 8.11514e+03
6.17600e+05 6.17000e+02 9.44216e+03 1.07593e+04 8.12502e+03 9.03924e+03 9.94954e+03 8.12894e+03
6.18240e+05 6.18000e+02 9.47972e+03 1.09617e+04 7.99770e+03 9.07758e+03 1.00102e+04 8.14492e+03
6.18880e+05 6.18000e+02 9.47972e+03 1.09617e+04 7.99770e+03 9.12046e+03 1.00816e+04 8.15930e+03
6.19520e+05 6.19000e+02 9.34648e+03 1.05631e+04 8.12989e+03 9.16427e+03 1.01589e+04 8.16965e+03
6.20160e+05 6.20000e+02 9.27094e+03 1.02578e+04 8.28402e+03 9.20642e+03 1.02376e+04 8.17520e+03
6.20800e+05 6.20000e+02 9.27094e+03 1.02578e+04 8.28402e+03 9.24534e+03 1.03143e+04 8.17637e+03
6.21440e+05 6.21000e+02 9.40182e+03 1.06583e+04 8.14532e+03 9.28030e+03 1.03864e+04 8.17416e+03
6.22080e+05 6.22000e+02 9.42067e+03 1.06077e+04 8.23368e+03 9.31096e+03 1.04523e+04 8.16959e+03
6.22720e+05 6.22000e+02 9.42067e+03 1.06077e+04 8.23368e+03 9.33727e+03 1.05110e+04 8.16354e+03
6.23360e+05 6.23000e+02 9.45349e+03 1.06301e+04 8.27683e+03 9.35912e+03 1.05613e+04 8.15689e+03
6.24000e+05 6.24000e+02 9.37305e+03 1.05819e+04 8.16417e+03 9.37634e+03 1.06022e+04 8.15051e+03
6.24640e+05 6.24000e+02 9.37305e+03 1.05819e+04 8.16417e+03 9.38891e+03 1.06326e+04 8.14523e+03
6.25280e+05 6.25000e+02 9.35669e+03 1.05575e+04 8.15592e+03 9.39701e+03 1.06523e+04 8.14172e+03
6.25920e+05 6.25000e+02 9.35669e+03 1.05575e+04 8.15592e+03 9.40135e+03 1.06622e+04 8.14047e+03
6.26560e+05 6.26000e+02 9.46177e+03 1.07848e+04 8.13879e+03 9.40279e+03 1.06639e+04 8.14165e+03
6.27200e+05 6.27000e+02 9.39738e+03 1.07248e+04 8.06993e+03 9.40243e+03 1.06597e+04 8.14519e+03
6.27840e+05 6.27000e+02 9.39738e+03 1.07248e+04 8.06993e+03 9.40122e+03 1.06517e+04 8.15074e+03
6.28480e+05 6.28000e+02 9.46129e+03 1.05610e+04 8.36161e+03 9.39980e+03 1.06419e+04 8.15769e+03
6.29120e+05 6.29000e+02 9.33548e+03 1.05290e+04 8.14197e+03 9.39859e+03 1.06319e+04 8.16524e+03
6.29760e+05 6.29000e+02 9.33548e+03 1.05290e+04 8.14197e+03 9.39775e+03 1.06230e+04 8.17253e+03
6.30400e+05 6.30000e+02 9.57382e+03 1.09159e+04 8.23172e+03 9.39734e+03 1.06159e+04 8.17875e+03
6.31040e+05 6.31000e+02 9.36652e+03 1.04746e+04 8.25846e+03 9.39741e+03 1.06115e+04 8.18336e+03
6.31680e+05 6.31000e+02 9.36652e+03 1.04746e+04 8.25846e+03 9.39800e+03 1.06098e+04 8.18623e+03
6.32320e+05 6.32000e+02 9.41901e+03 1.06283e+04 8.20973e+03 9.39906e+03 1.06105e+04 8.18765e+03
6.32960e+05 6.32000e+02 9.41901e+03 1.06283e+04 8.20973e+03 9.40058e+03 1.06130e+04 8.18818e+03
6.33600e+05 6.33000e+02 9.43158e+03 1.06108e+04 8.25236e+03 9.40244e+03 1.06164e+04 8.18849e+03
6.34240e+05 6.34000e+02 9.41369e+03 1.04924e+04 8.33493e+03 9.40478e+03 1.06204e+04 8.18918e+03
6.34880e+05 6.34000e+02 9.41369e+03 1.04924e+04 8.33493e+03 9.40746e+03 1.06242e+04 8.19071e+03
6.35520e+05 6.35000e+02 9.37660e+03 1.05466e+04 8.20663e+03 9.41047e+03 1.06276e+04 8.19336e+03
6.36160e+05 6.36000e+02 7.94300e+03 1.01042e+04 5.78181e+03 9.41361e+03 1.06300e+04 8.19718e+03
6.36800e+05 6.36000e+02 7.94300e+03 1.01042e+04 5.78181e+03 9.41660e+03 1.06311e+04 8.20206e+03
6.37440e+05 6.37000e+02 9.56814e+03 1.07241e+04 8.41217e+03 9.41924e+03 1.06306e+04 8.20784e+03
6.38080e+05 6.38000e+02 9.24958e+03 1.04634e+04 8.03579e+03 9.42121e+03 1.06281e+04 8.21434e+03
6.38720e+05 6.38000e+02 9.24958e+03 1.04634e+04 8.03579e+03 9.42187e+03 1.06225e+04 8.22123e+03
6.39360e+05 6.39000e+02 9.55240e+03 1.09060e+04 8.19878e+03 9.41955e+03 1.06114e+04 8.22770e+03
6.40000e+05 6.40000e+02 9.62243e+03 1.07395e+04 8.50538e+03 9.41196e+03 1.05916e+04 8.23231e+03
6.40640e+05 6.40000e+02 9.62243e+03 1.07395e+04 8.50538e+03 9.39704e+03 1.05609e+04 8.23321e+03
6.41280e+05 6.41000e+02 9.45636e+03 1.06765e+04 8.23618e+03 9.37428e+03 1.05201e+04 8.22850e+03
6.41920e+05 6.41000e+02 9.45636e+03 1.06765e+04 8.23618e+03 9.34520e+03 1.04735e+04 8.21685e+03
6.42560e+05 6.42000e+02 9.50015e+03 1.05822e+04 8.41806e+03 9.31320e+03 1.04280e+04 8.19843e+03
6.43200e+05 6.43000e+02 9.34834e+03 1.04793e+04 8.21741e+03 9.28268e+03 1.03898e+04 8.17555e+03
6.43840e+05 6.43000e+02 9.34834e+03 1.04793e+04 8.21741e+03 9.25805e+03 1.03637e+04 8.15243e+03
6.44480e+05 6.44000e+02 9.53790e+03 1.05976e+04 8.47819e+03 9.24262e+03 1.03513e+04 8.13398e+03
6.45120e+05 6.45000e+02 9.44008e+03 1.07448e+04 8.13532e+03 9.23799e+03 1.03519e+04 8.12406e+03
6.45760e+05 6.45000e+02 9.44008e+03 1.07448e+04 8.13532e+03 9.24401e+03 1.03637e+04 8.12435e+03
6.46400e+05 6.46000e+02 9.57925e+03 1.08732e+04 8.28527e+03 9.25897e+03 1.03837e+04 8.13426e+03
6.47040e+05 6.47000e+02 9.45605e+03 1.07094e+04 8.20268e+03 9.28024e+03 1.04088e+04 8.15164e+03
6.47680e+05 6.47000e+02 9.45605e+03 1.07094e+04 8.20268e+03 9.30499e+03 1.04363e+04 8.17370e+03
6.48320e+05 6.48000e+02 9.31713e+03 1.04652e+04 8.16901e+03 9.33060e+03 1.04635e+04 8.19767e+03
6.48960e+05 6.48000e+02 9.31713e+03 1.04652e+04 8.16901e+03 9.35518e+03 1.04892e+04 8.22114e+03
6.49600e+05 6.49000e+02 9.53984e+03 1.08419e+04 8.23783e+03 9.37764e+03 1.05131e+04 8.24221e+03
6.50240e+05 6.50000e+02 9.39262e+03 1.05568e+04 8.22848e+03 9.39741e+03 1.05352e+04 8.25960e+03
6.50880e+05 6.50000e+02 9.39262e+03 1.05568e+04 8.22848e+03 9.41445e+03 1.05563e+04 8.27261e+03
6.51520e+05 6.51000e+02 9.60195e+03 1.08033e+04 8.40058e+03 9.42867e+03 1.05763e+04 8.28106e+03
6.52160e+05 6.52000e+02 9.43901e+03 1.06742e+04 8.20387e+03 9.44011e+03 1.05950e+04 8.28517e+03
6.52800e+05 6.52000e+02 9.43901e+03 1.06742e+04 8.20387e+03 9.44874e+03 1.06120e+04 8.28550e+03
6.53440e+05 6.53000e+02 9.38548e+03 1.03799e+04 8.39108e+03 9.45474e+03 1.06266e+04 8.28284e+03
6.54080e+05 6.54000e+02 9.51997e+03 1.05593e+04 8.48066e+03 9.45851e+03 1.06388e+04 8.27823e+03
6.54720e+05 6.54000e+02 9.51997e+03 1.05593e+04 8.48066e+03 9.46058e+03 1.06484e+04 8.27275e+03
6.55360e+05 6.55000e+02 9.59295e+03 1.07392e+04 8.44673e+03 9.46170e+03 1.06559e+04 8.26745e+03
6.56000e+05 6.56000e+02 9.62910e+03 1.09428e+04 8.31545e+03 9.46242e+03 1.06616e+04 8.26320e+03
6.56640e+05 6.56000e+02 9.62910e+03 1.09428e+04 8.31545e+03 9.46305e+03 1.06655e+04 8.26060e+03
6.57280e+05 6.57000e+02 9.20166e+03 9.94371e+03 8.45962e+03 9.46374e+03 1.06673e+04 8.26018e+03
6.57920e+05 6.57000e+02 9.20166e+03 9.94371e+03 8.45962e+03 9.46451e+03 1.06666e+04 8.26240e+03
6.58560e+05 6.58000e+02 9.56148e+03 1.07663e+04 8.35670e+03 9.46551e+03 1.06634e+04 8.26759e+03
6.59200e+05 6.59000e+02 9.49859e+03 1.05443e+04 8.45285e+03 9.46699e+03 1.06581e+04 8.27584e+03
6.59840e+05 6.59000e+02 9.49859e+03 1.05443e+04 8.45285e+03 9.46933e+03 1.06518e+04 8.28687e+03
6.60480e+05 6.60000e+02 9.52161e+03 1.09131e+04 8.13009e+03 9.47249e+03 1.06449e+04 8.30008e+03
6.61120e+05 6.61000e+02 9.69214e+03 1.07982e+04 8.58608e+03 9.47618e+03 1.06377e+04 8.31467e+03
6.61760e+05 6.61000e+02 9.69214e+03 1.07982e+04 8.58608e+03 9.47971e+03 1.06297e+04 8.32975e+03
6.62400e+05 6.62000e+02 6.72768e+03 1.05641e+04 2.89121e+03 9.48261e+03 1.06208e+04 8.34443e+03
6.63040e+05 6.63000e+02 9.29044e+03 1.04762e+04 8.10467e+03 9.48454e+03 1.06112e+04 8.35784e+03
6.63680e+05 6.63000e+02 9.29044e+03 1.04762e+04 8.10467e+03 9.48558e+03 1.06020e+04 8.36915e+03
6.64320e+05 6.64000e+02 9.54016e+03 1.08288e+04 8.25157e+03 9.48584e+03 1.05941e+04 8.37752e+03
6.64960e+05 6.64000e+02 9.54016e+03 1.08288e+04 8.25157e+03 9.48433e+03 1.05868e+04 8.38181e+03
6.65600e+05 6.65000e+02 9.43181e+03 1.06064e+04 8.25727e+03 9.47796e+03 1.05759e+04 8.38007e+03
6.66240e+05 6.66000e+02 9.67676e+03 1.07672e+04 8.58633e+03 9.46218e+03 1.05548e+04 8.36957e+03
6.66880e+05 6.66000e+02 9.67676e+03 1.07672e+04 8.58633e+03 9.43303e+03 1.05189e+04 8.34712e+03
6.67520e+05 6.67000e+02 9.50319e+03 1.06590e+04 8.34739e+03 9.38963e+03 1.04694e+04 8.30986e+03
6.68160e+05 6.68000e+02 9.49097e+03 1.05844e+04 8.39757e+03 9.33515e+03 1.04135e+04 8.25685e+03
6.68800e+05 6.68000e+02 9.49097e+03 1.05844e+04 8.39757e+03 9.27609e+03 1.03609e+04 8.19130e+03
6.69440e+05 6.69000e+02 9.63239e+03 1.08840e+04 8.38078e+03 9.22041e+03 1.03193e+04 8.12153e+03
6.70080e+05 6.70000e+02 9.32140e+03 1.02761e+04 8.36667e+03 9.17555e+03 1.02921e+04 8.05898e+03
6.70720e+05 6.70000e+02 9.32140e+03 1.02761e+04 8.36667e+03 9.14665e+03 1.02790e+04 8.01434e+03
6.71360e+05 6.71000e+02 9.56337e+03 1.05845e+04 8.54228e+03 9.13601e+03 1.02781e+04 7.99394e+03
6.72000e+05 6.72000e+02 9.52466e+03 1.06775e+04 8.37180e+03 9.14295e+03 1.02873e+04 7.99858e+03
6.72640e+05 6.72000e+02 9.52466e+03 1.06775e+04 8.37180e+03 9.16477e+03 1.03052e+04 8.02435e+03
6.73280e+05 6.73000e+02 9.60634e+03 1.07655e+04 8.44722e+03 9.19741e+03 1.03302e+04 8.06465e+03
6.73920e+05 6.73000e+02 9.60634e+03 1.07655e+04 8.44722e+03 9.23641e+03 1.03604e+04 8.11242e+03
6.74560e+05 6.74000e+02 9.48410e+03 1.06313e+04 8.33690e+03 9.27761e+03 1.03935e+04 8.16167e+03
6.75200e+05 6.75000e+02 9.90369e+03 1.11991e+04 8.60831e+03 9.31764e+03 1.04269e+04 8.20834e+03
6.75840e+05 6.75000e+02 9.90369e+03 1.11991e+04 8.60831e+03 9.35432e+03 1.04585e+04 8.25013e+03
6.76480e+05 6.76000e+02 9.43875e+03 1.06978e+04 8.17964e+03 9.38650e+03 1.04868e+04 8.28618e+03
6.77120e+05 6.77000e+02 9.49070e+03 1.06255e+04 8.35587e+03 9.41403e+03 1.05116e+04 8.31647e+03
6.77760e+05 6.77000e+02 9.49070e+03 1.06255e+04 8.35587e+03 9.43730e+03 1.05331e+04 8.34150e+03
6.78400e+05 6.78000e+02 9.32450e+03 1.04850e+04 8.16400e+03 9.45723e+03 1.05524e+04 8.36203e+03
6.79040e+05 6.79000e+02 9.54240e+03 1.06370e+04 8.44775e+03 9.47495e+03 1.05711e+04 8.37876e+03
6.79680e+05 6.79000e+02 9.54240e+03 1.06370e+04 8.44775e+03 9.49131e+03 1.05904e+04 8.39219e+03
6.80320e+05 6.80000e+02 9.45459e+03 1.08363e+04 8.07284e+03 9.50668e+03 1.06109e+04 8.40249e+03
6.80960e+05 6.80000e+02 9.45459e+03 1.08363e+04 8.07284e+03 9.52079e+03 1.06321e+04 8.40948e+03
6.81600e+05 6.81000e+02 9.24061e+03 1.03453e+04 8.13593e+03 9.53281e+03 1.06527e+04 8.41288e+03
6.82240e+05 6.82000e+02 9.30474e+03 1.04899e+04 8.11964e+03 9.54172e+03 1.06709e+04 8.41258e+03
6.82880e+05 6.82000e+02 9.30474e+03 1.04899e+04 8.11964e+03 9.54684e+03 1.06848e+04 8.40884e+03
6.83520e+05 6.83000e+02 9.27878e+03 1.02824e+04 8.27517e+03 9.54784e+03 1.06935e+04 8.40217e+03
6.84160e+05 6.84000e+02 9.46684e+03 1.05596e+04 8.37407e+03 9.54487e+03 1.06967e+04 8.39302e+03
6.84800e+05 6.84000e+02 9.46684e+03 1.05596e+04 8.37407e+03 9.53828e+03 1.06949e+04 8.38162e+03
6.85440e+05 6.85000e+02 9.63121e+03 1.08811e+04 8.38134e+03 9.52840e+03 1.06888e+04 8.36797e+03
6.86080e+05 6.86000e+02 9.52444e+03 1.05648e+04 8.48404e+03 9.51552e+03 1.06789e+04 8.35215e+03
6.86720e+05 6.86000e+02 9.52444e+03 1.05648e+04 8.48404e+03 9.50010e+03 1.06656e+04 8.33462e+03
6.87360e+05 6.87000e+02 9.51152e+03 1.07658e+04 8.25720e+03 9.48279e+03 1.06493e+04 8.31632e+03
6.88000e+05 6.88000e+02 9.62462e+03 1.08443e+04 8.40495e+03 9.46472e+03 1.06307e+04 8.29871e+03
6.88640e+05 6.88000e+02 9.62462e+03 1.08443e+04 8.40495e+03 9.44735e+03 1.06113e+04 8.28336e+03
6.89280e+05 6.89000e+02 9.45272e+03 1.03838e+04 8.52161e+03 9.43246e+03 1.05931e+04 8.27179e+03
6.89920e+05 6.89000e+02 9.45272e+03 1.03838e+04 8.52161e+03 9.42151e+03 1.05779e+04 8.26509e+03
6.90560e+05 6.90000e+02 9.67634e+03 1.07768e+04 8.57587e+03 9.41547e+03 1.05672e+04 8.26375e+03
6.91200e+05 6.91000e+02 9.38340e+03 1.02585e+04 8.50832e+03 9.41470e+03 1.05618e+04 8.26756e+03
6.91840e+05 6.91000e+02 9.38340e+03 1.02585e+04 8.50832e+03 9.41885e+03 1.05619e+04 8.27582e+03
6.92480e+05 6.92000e+02 9.19394e+03 1.00656e+04 8.32231e+03 9.42706e+03 1.05666e+04 8.28748e+03
6.93120e+05 6.93000e+02 9.80024e+03 1.08763e+04 8.72421e+03 9.43829e+03 1.05749e+04 8.30164e+03
6.93760e+05 6.93000e+02 9.80024e+03 1.08763e+04 8.72421e+03 9.45128e+03 1.05850e+04 8.31754e+03
6.94400e+05 6.94000e+02 9.58962e+03 1.07053e+04 8.47391e+03 9.46488e+03 1.05950e+04 8.33475e+03
6.95040e+05 6.95000e+02 9.44945e+03 1.05191e+04 8.37977e+03 9.47780e+03 1.06027e+04 8.35294e+03
6.95680e+05 6.95000e+02 9.44945e+03 1.05191e+04 8.37977e+03 9.48876e+03 1.06058e+04 8.37174e+03
6.96320e+05 6.96000e+02 9.64003e+03 1.09408e+04 8.33924e+03 9.49686e+03 1.06030e+04 8.39067e+03
6.96960e+05 6.96000e+02 9.64003e+03 1.09408e+04 8.33924e+03 9.50188e+03 1.05945e+04 8.40924e+03
6.97600e+05 6.97000e+02 9.51323e+03 1.06575e+04 8.36896e+03 9.50438e+03 1.05818e+04 8.42699e+03
6.98240e+05 6.98000e+02 9.64665e+03 1.08217e+04 8.47156e+03 9.50543e+03 1.05675e+04 8.44334e+03
6.98880e+05 6.98000e+02 9.64665e+03 1.08217e+04 8.47156e+03 9.50612e+03 1.05545e+04 8.45774e+03
6.99520e+05 6.99000e+02 9.57312e+03 1.07206e+04 8.42564e+03 9.50731e+03 1.05451e+04 8.46950e+03
7.00160e+05 7.00000e+02 9.69095e+03 1.09061e+04 8.47578e+03 9.50950e+03 1.05411e+04 8.47792e+03
7.00800e+05 7.00000e+02 9.69095e+03 1.09061e+04 8.47578e+03 9.51281e+03 1.05430e+04 8.48256e+03
7.01440e+05 7.01000e+02 9.03514e+03 1.00467e+04 8.02353e+03 9.51719e+03 1.05510e+04 8.48337e+03
7.02080e+05 7.02000e+02 9.66327e+03 1.06888e+04 8.63778e+03 9.52244e+03 1.05641e+04 8.48073e+03
7.02720e+05 7.02000e+02 9.66327e+03 1.06888e+04 8.63778e+03 9.52839e+03 1.05813e+04 8.47550e+03
7.03360e+05 7.03000e+02 9.50354e+03 1.06544e+04 8.35265e+03 9.53482e+03 1.06009e+04 8.46872e+03
7.04000e+05 7.04000e+02 9.34477e+03 1.02189e+04 8.47059e+03 9.54130e+03 1.06212e+04 8.46144e+03
7.04640e+05 7.04000e+02 9.34477e+03 1.02189e+04 8.47059e+03 9.54710e+03 1.06396e+04 8.45456e+03
7.05280e+05 7.05000e+02 9.71872e+03 1.08533e+04 8.58418e+03 9.55111e+03 1.06535e+04 8.44873e+03
7.05920e+05 7.05000e+02 9.71872e+03 1.08533e+04 8.58418e+03 9.55242e+03 1.06604e+04 8.44440e+03
7.06560e+05 7.06000e+02 9.68874e+03 1.08444e+04 8.53304e+03 9.55074e+03 1.06597e+04 8.44174e+03
7.07200e+05 7.07000e+02 9.55609e+03 1.06899e+04 8.42232e+03 9.54617e+03 1.06517e+04 8.44063e+03
7.07840e+05 7.07000e+02 9.55609e+03 1.06899e+04 8.42232e+03 9.53940e+03 1.06380e+04 8.44077e+03
7.08480e+05 7.08000e+02 9.67767e+03 1.08766e+04 8.47876e+03 9.53141e+03 1.06208e+04 8.44199e+03
7.09120e+05 7.09000e+02 9.69636e+03 1.09176e+04 8.47514e+03 9.52352e+03 1.06027e+04 8.44433e+03
7.09760e+05 7.09000e+02 9.69636e+03 1.09176e+04 8.47514e+03 9.51709e+03 1.05861e+04 8.44805e+03
7.10400e+05 7.10000e+02 9.43942e+03 1.05003e+04 8.37855e+03 9.51331e+03 1.05734e+04 8.45320e+03
7.11040e+05 7.11000e+02 9.63062e+03 1.07401e+04 8.52118e+03 9.51293e+03 1.05663e+04 8.45955e+03
7.11680e+05 7.11000e+02 9.63062e+03 1.07401e+04 8.52118e+03 9.51615e+03 1.05658e+04 8.46647e+03
7.12320e+05 7.12000e+02 9.32161e+03 1.03282e+04 8.31499e+03 9.52270e+03 1.05722e+04 8.47317e+03
7.12960e+05 7.12000e+02 9.32161e+03 1.03282e+04 8.31499e+03 9.53201e+03 1.05851e+04 8.47890e+03
7.13600e+05 7.13000e+02 9.52599e+03 1.05908e+04 8.46113e+03 9.54298e+03 1.06028e+04 8.48317e+03
7.14240e+05 7.14000e+02 9.86101e+03 1.09925e+04 8.72951e+03 9.55449e+03 1.06232e+04 8.48582e+03
7.14880e+05 7.14000e+02 9.86101e+03 1.09925e+04 8.72951e+03 9.56525e+03 1.06436e+04 8.48687e+03
7.15520e+05 7.15000e+02 9.77045e+03 1.10995e+04 8.44136e+03 9.57402e+03 1.06616e+04 8.48646e+03
7.16160e+05 7.16000e+02 9.51747e+03 1.06342e+04 8.40079e+03 9.57986e+03 1.06750e+04 8.48471e+03
7.16800e+05 7.16000e+02 9.51747e+03 1.06342e+04 8.40079e+03 9.58231e+03 1.06828e+04 8.48185e+03
7.17440e+05 7.17000e+02 9.50775e+03 1.04566e+04 8.55887e+03 9.58167e+03 1.06850e+04 8.47839e+03
7.18080e+05 7.18000e+02 9.71082e+03 1.09321e+04 8.48950e+03 9.57916e+03 1.06832e+04 8.47515e+03
7.18720e+05 7.18000e+02 9.71082e+03 1.09321e+04 8.48950e+03 9.57648e+03 1.06800e+04 8.47300e+03
7.19360e+05 7.19000e+02 9.37219e+03 1.02120e+04 8.53238e+03 9.57527e+03 1.06780e+04 8.47251e+03
7.20000e+05 7.20000e+02 9.81103e+03 1.10307e+04 8.59135e+03 9.57637e+03 1.06790e+04 8.47377e+03
7.20640e+05 7.20000e+02 9.81103e+03 1.10307e+04 8.59135e+03 9.57986e+03 1.06834e+04 8.47638e+03
7.21280e+05 7.21000e+02 9.64347e+03 1.07783e+04 8.50867e+03 9.58505e+03 1.06903e+04 8.47980e+03
7.21920e+05 7.21000e+02 9.64347e+03 1.07783e+04 8.50867e+03 9.59084e+03 1.06982e+04 8.48348e+03
7.22560e+05 7.22000e+02 9.65644e+03 1.07144e+04 8.59847e+03 9.59622e+03 1.07053e+04 8.48711e+03
7.23200e+05 7.23000e+02 9.50199e+03 1.04992e+04 8.50474e+03 9.60039e+03 1.07102e+04 8.49059e+03
7.23840e+05 7.23000e+02 9.50199e+03 1.04992e+04 8.50474e+03 9.60306e+03 1.07121e+04 8.49403e+03
7.24480e+05 7.24000e+02 9.81331e+03 1.08567e+04 8.76990e+03 9.60448e+03 1.07113e+04 8.49761e+03
7.25120e+05 7.25000e+02 8.65167e+03 1.04897e+04 6.81365e+03 9.60530e+03 1.07091e+04 8.50150e+03
7.25760e+05 7.25000e+02 8.65167e+03 1.04897e+04 6.81365e+03 9.60617e+03 1.07065e+04 8.50581e+03
7.26400e+05 7.26000e+02 9.77448e+03 1.09037e+04 8.64528e+03 9.60750e+03 1.07045e+04 8.51054e+03
7.27040e+05 7.27000e+02 1.00174e+04 1.12115e+04 8.82338e+03 9.60937e+03 1.07030e+04 8.51571e+03
7.27680e+05 7.27000e+02 1.00174e+04 1.12115e+04 8.82338e+03 9.61145e+03 1.07017e+04 8.52118e+03
7.28320e+05 7.28000e+02 9.74527e+03 1.08781e+04 8.61247e+03 9.61267e+03 1.06988e+04 8.52655e+03
7.28960e+05 7.28000e+02 9.74527e+03 1.08781e+04 8.61247e+03 9.61164e+03 1.06922e+04 8.53106e+03
7.29600e+05 7.29000e+02 9.51600e+03 1.04379e+04 8.59409e+03 9.60689e+03 1.06801e+04 8.53373e+03
7.30240e+05 7.30000e+02 9.50513e+03 1.05640e+04 8.44629e+03 9.59830e+03 1.06629e+04 8.53374e+03
7.30880e+05 7.30000e+02 9.50513e+03 1.05640e+04 8.44629e+03 9.58715e+03 1.06434e+04 8.53092e+03
7.31520e+05 7.31000e+02 9.51150e+03 1.03884e+04 8.63460e+03 9.57595e+03 1.06259e+04 8.52600e+03
7.32160e+05 7.32000e+02 9.65164e+03 1.06921e+04 8.61113e+03 9.56745e+03 1.06143e+04 8.52057e+03
7.32800e+05 7.32000e+02 9.65164e+03 1.06921e+04 8.61113e+03 9.56341e+03 1.06102e+04 8.51659e+03
7.33440e+05 7.33000e+02 9.78874e+03 1.09532e+04 8.62423e+03 9.56426e+03 1.06127e+04 8.51578e+03
7.34080e+05 7.34000e+02 9.60112e+03 1.07040e+04 8.49820e+03 9.56908e+03 1.06193e+04 8.51882e+03
7.34720e+05 7.34000e+02 9.60112e+03 1.07040e+04 8.49820e+03 9.57606e+03 1.06268e+04 8.52533e+03
7.35360e+05 7.35000e+02 9.65054e+03 1.08571e+04 8.44401e+03 9.58345e+03 1.06327e+04 8.53418e+03
7.36000e+05 7.36000e+02 9.50805e+03 1.05757e+04 8.44040e+03 9.58984e+03 1.06357e+04 8.54402e+03
7.36640e+05 7.36000e+02 9.50805e+03 1.05757e+04 8.44040e+03 9.59485e+03 1.06360e+04 8.55367e+03
7.37280e+05 7.37000e+02 8.16949e+03 1.16021e+04 4.73689e+03 9.59869e+03 1.06351e+04 8.56229e+03
7.37920e+05 7.37000e+02 8.16949e+03 1.16021e+04 4.73689e+03 9.60197e+03 1.06346e+04 8.56931e+03
7.38560e+05 7.38000e+02 9.69479e+03 1.06557e+04 8.73383e+03 9.60529e+03 1.06363e+04 8.57429e+03
7.39200e+05 7.39000e+02 9.44343e+03 1.03863e+04 8.50060e+03 9.60872e+03 1.06409e+04 8.57651e+03
7.39840e+05 7.39000e+02 9.44343e+03 1.03863e+04 8.50060e+03 9.61140e+03 1.06488e+04 8.57396e+03
7.40480e+05 7.40000e+02 7.72269e+03 1.04339e+04 5.01148e+03 9.61119e+03 1.06601e+04 8.56230e+03
7.41120e+05 7.41000e+02 9.72351e+03 1.08350e+04 8.61198e+03 9.60528e+03 1.06748e+04 8.53575e+03
7.41760e+05 7.41000e+02 9.72351e+03 1.08350e+04 8.61198e+03 9.59123e+03 1.06926e+04 8.48990e+03
7.42400e+05 7.42000e+02 9.95224e+03 1.12424e+04 8.66206e+03 9.56820e+03 1.07119e+04 8.42449e+03
7.43040e+05 7.43000e+02 9.78236e+03 1.08919e+04 8.67284e+03 9.53647e+03 1.07289e+04 8.34401e+03
7.43680e+05 7.43000e+02 9.78236e+03 1.08919e+04 8.67284e+03 9.49694e+03 1.07376e+04 8.25630e+03
7.44320e+05 7.44000e+02 9.61598e+03 1.04535e+04 8.77848e+03 9.45082e+03 1.07314e+04 8.17025e+03
7.44960e+05 7.44000e+02 9.61598e+03 1.04535e+04 8.77848e+03 9.40040e+03 1.07070e+04 8.09377e+03
7.45600e+05 7.45000e+02 9.82740e+03 1.08022e+04 8.85256e+03 9.34951e+03 1.06664e+04 8.03260e+03
7.46240e+05 7.46000e+02 9.69570e+03 1.06083e+04 8.78307e+03 9.30361e+03 1.06171e+04 7.99011e+03
7.46880e+05 7.46000e+02 9.69570e+03 1.06083e+04 8.78307e+03 9.26826e+03 1.05686e+04 7.96789e+03
7.47520e+05 7.47000e+02 9.55590e+03 1.06597e+04 8.45208e+03 9.24791e+03 1.05294e+04 7.96646e+03
7.48160e+05 7.48000e+02 9.82132e+03 1.11395e+04 8.50310e+03 9.24489e+03 1.05042e+04 7.98559e+03
7.48800e+05 7.48000e+02 9.82132e+03 1.11395e+04 8.50310e+03 9.25894e+03 1.04938e+04 8.02413e+03
7.49440e+05 7.49000e+02 9.64784e+03 1.06843e+04 8.61134e+03 9.28776e+03 1.04959e+04 8.07962e+03
7.50080e+05 7.50000e+02 7.07640e+03 1.03082e+04 3.84459e+03 9.32760e+03 1.05072e+04 8.14802e+03
7.50720e+05 7.50000e+02 7.07640e+03 1.03082e+04 3.84459e+03 9.37399e+03 1.05240e+04 8.22404e+03
7.51360e+05 7.51000e+02 9.76475e+03 1.08330e+04 8.69648e+03 9.42267e+03 1.05436e+04 8.30171e+03
7.52000e+05 7.52000e+02 9.81941e+03 1.11200e+04 8.51882e+03 9.46994e+03 1.05645e+04 8.37537e+03
7.52640e+05 7.52000e+02 9.81941e+03 1.11200e+04 8.51882e+03 9.51245e+03 1.05843e+04 8.44065e+03
7.53280e+05 7.53000e+02 9.71364e+03 1.08449e+04 8.58243e+03 9.54625e+03 1.05974e+04 8.49512e+03
7.53920e+05 7.53000e+02 9.71364e+03 1.08449e+04 8.58243e+03 9.56656e+03 1.05949e+04 8.53824e+03
7.54560e+05 7.54000e+02 9.53461e+03 1.04603e+04 8.60893e+03 9.56931e+03 1.05683e+04 8.57029e+03
7.55200e+05 7.55000e+02 9.88806e+03 1.09234e+04 8.85269e+03 9.55325e+03 1.05151e+04 8.59137e+03
7.55840e+05 7.55000e+02 9.88806e+03 1.09234e+04 8.85269e+03 9.52116e+03 1.04414e+04 8.60091e+03
7.56480e+05 7.56000e+02 9.83627e+03 1.10547e+04 8.61787e+03 9.47944e+03 1.03603e+04 8.59863e+03
7.57120e+05 7.57000e+02 9.79286e+03 1.08537e+04 8.73205e+03 9.43611e+03 1.02861e+04 8.58612e+03
7.57760e+05 7.57000e+02 9.79286e+03 1.08537e+04 8.73205e+03 9.39880e+03 1.02297e+04 8.56788e+03
7.58400e+05 7.58000e+02 9.86182e+03 1.08515e+04 8.87211e+03 9.37309e+03 1.01959e+04 8.55026e+03
7.59040e+05 7.59000e+02 7.53504e+03 1.02905e+04 4.77955e+03 9.36203e+03 1.01850e+04 8.53905e+03
7.59680e+05 7.59000e+02 7.53504e+03 1.02905e+04 4.77955e+03 9.36628e+03 1.01952e+04 8.53732e+03
7.60320e+05 7.60000e+02 9.84116e+03 1.08596e+04 8.82269e+03 9.38449e+03 1.02240e+04 8.54498e+03
7.60960e+05 7.60000e+02 9.84116e+03 1.08596e+04 8.82269e+03 9.41399e+03 1.02683e+04 8.55967e+03
7.61600e+05 7.61000e+02 9.61663e+03 1.06170e+04 8.61626e+03 9.45089e+03 1.03235e+04 8.57825e+03
7.62240e+05 7.62000e+02 9.70052e+03 1.08188e+04 8.58226e+03 9.48980e+03 1.03818e+04 8.59781e+03
7.62880e+05 7.62000e+02 9.70052e+03 1.08188e+04 8.58226e+03 9.52414e+03 1.04319e+04 8.61636e+03
7.63520e+05 7.63000e+02 9.56372e+03 1.05755e+04 8.55197e+03 9.54764e+03 1.04624e+04 8.63292e+03
7.64160e+05 7.64000e+02 9.93012e+03 1.11368e+04 8.72345e+03 9.55637e+03 1.04661e+04 8.64662e+03
7.64800e+05 7.64000e+02 9.93012e+03 1.11368e+04 8.72345e+03 9.55011e+03 1.04442e+04 8.65607e+03
7.65440e+05 7.65000e+02 9.56587e+03 1.08755e+04 8.25622e+03 9.53207e+03 1.04045e+04 8.65964e+03
7.66080e+05 7.66000e+02 9.98564e+03 1.12382e+04 8.73310e+03 9.50781e+03 1.03588e+04 8.65684e+03
7.66720e+05 7.66000e+02 9.98564e+03 1.12382e+04 8.73310e+03 9.48325e+03 1.03170e+04 8.64945e+03
7.67360e+05 7.67000e+02 9.47052e+03 1.05363e+04 8.40473e+03 9.46365e+03 1.02860e+04 8.64129e+03
7.68000e+05 7.68000e+02 9.89189e+03 1.11380e+04 8.64577e+03 9.45245e+03 1.02687e+04 8.63623e+03
7.68640e+05 7.68000e+02 9.89189e+03 1.11380e+04 8.64577e+03 9.45130e+03 1.02665e+04 8.63607e+03
7.69280e+05 7.69000e+02 7.72338e+03 9.96506e+03 5.48170e+03 9.46015e+03 1.02805e+04 8.63975e+03
7.69920e+05 7.69000e+02 7.72338e+03 9.96506e+03 5.48170e+03 9.47761e+03 1.03110e+04 8.64426e+03
7.70560e+05 7.70000e+02 9.77176e+03 1.08144e+04 8.72914e+03 9.50150e+03 1.03566e+04 8.64641e+03
7.71200e+05 7.71000e+02 9.83068e+03 1.10799e+04 8.58149e+03 9.52908e+03 1.04139e+04 8.64427e+03
7.71840e+05 7.71000e+02 9.83068e+03 1.10799e+04 8.58149e+03 9.55698e+03 1.04764e+04 8.63758e+03
7.72480e+05 7.72000e+02 9.65590e+03 1.06452e+04 8.66664e+03 9.58088e+03 1.05345e+04 8.62726e+03
7.73120e+05 7.73000e+02 9.65065e+03 1.06471e+04 8.65417e+03 9.59597e+03 1.05770e+04 8.61489e+03
7.73760e+05 7.73000e+02 9.65065e+03 1.06471e+04 8.65417e+03 9.59872e+03 1.05953e+04 8.60213e+03
7.74400e+05 7.74000e+02 7.98278e+03 1.02127e+04 5.75283e+03 9.58819e+03 1.05862e+04 8.59014e+03
7.75040e+05 7.75000e+02 9.75941e+03 1.08716e+04 8.64725e+03 9.56677e+03 1.05541e+04 8.57949e+03
7.75680e+05 7.75000e+02 9.75941e+03 1.08716e+04 8.64725e+03 9.53925e+03 1.05080e+04 8.57047e+03
7.76320e+05 7.76000e+02 9.84013e+03 1.10115e+04 8.66878e+03 9.51112e+03 1.04588e+04 8.56342e+03
7.76960e+05 7.76000e+02 9.84013e+03 1.10115e+04 8.66878e+03 9.48639e+03 1.04141e+04 8.55872e+03
7.77600e+05 7.77000e+02 9.78680e+03 1.06142e+04 8.95943e+03 9.46638e+03 1.03762e+04 8.55651e+03
7.78240e+05 7.78000e+02 9.86738e+03 1.09645e+04 8.77032e+03 9.44969e+03 1.03432e+04 8.55619e+03
7.78880e+05 7.78000e+02 9.86738e+03 1.09645e+04 8.77032e+03 9.43405e+03 1.03120e+04 8.55614e+03
7.79520e+05 7.79000e+02 9.64789e+03 1.06258e+04 8.66995e+03 9.41824e+03 1.02826e+04 8.55384e+03
7.80160e+05 7.80000e+02 8.58251e+03 1.01740e+04 6.99097e+03 9.40299e+03 1.02591e+04 8.54685e+03
7.80800e+05 7.80000e+02 8.58251e+03 1.01740e+04 6.99097e+03 9.39072e+03 1.02469e+04 8.53453e+03
7.81440e+05 7.81000e+02 9.83399e+03 1.07443e+04 8.92364e+03 9.38454e+03 1.02500e+04 8.51905e+03
7.82080e+05 7.82000e+02 9.75303e+03 1.08579e+04 8.64816e+03 9.38694e+03 1.02690e+04 8.50483e+03
7.82720e+05 7.82000e+02 9.75303e+03 1.08579e+04 8.64816e+03 9.39863e+03 1.03010e+04 8.49630e+03
7.83360e+05 7.83000e+02 9.57516e+03 1.06665e+04 8.48380e+03 9.41791e+03 1.03403e+04 8.49549e+03
7.84000e+05 7.84000e+02 9.76935e+03 1.07774e+04 8.76135e+03 9.44108e+03 1.03808e+04 8.50138e+03
7.84640e+05 7.84000e+02 9.76935e+03 1.07774e+04 8.76135e+03 9.46384e+03 1.04167e+04 8.51100e+03
7.85280e+05 7.85000e+02 9.57641e+03 1.06662e+04 8.48664e+03 9.48288e+03 1.04445e+04 8.52128e+03
7.85920e+05 7.85000e+02 9.57641e+03 1.06662e+04 8.48664e+03 9.49681e+03 1.04635e+04 8.53013e+03
7.86560e+05 7.86000e+02 9.87747e+03 1.11390e+04 8.61597e+03 9.50611e+03 1.04753e+04 8.53688e+03
7.87200e+05 7.87000e+02 7.83505e+03 9.24506e+03 6.42504e+03 9.51252e+03 1.04832e+04 8.54187e+03
7.87840e+05 7.87000e+02 7.83505e+03 9.24506e+03 6.42504e+03 9.51809e+03 1.04901e+04 8.54612e+03
7.88480e+05 7.88000e+02 9.40093e+03 1.03212e+04 8.48060e+03 9.52457e+03 1.04985e+04 8.55068e+03
7.89120e+05 7.89000e+02 9.80036e+03 1.08104e+04 8.79033e+03 9.53291e+03 1.05096e+04 8.55622e+03
7.89760e+05 7.89000e+02 9.80036e+03 1.08104e+04 8.79033e+03 9.54287e+03 1.05228e+04 8.56296e+03
7.90400e+05 7.90000e+02 9.64673e+03 1.06781e+04 8.61534e+03 9.55236e+03 1.05340e+04 8.57073e+03
7.91040e+05 7.91000e+02 9.58220e+03 1.04438e+04 8.72057e+03 9.55769e+03 1.05363e+04 8.57910e+03
7.91680e+05 7.91000e+02 9.58220e+03 1.04438e+04 8.72057e+03 9.55499e+03 1.05226e+04 8.58742e+03
7.92320e+05 7.92000e+02 9.70084e+03 1.07024e+04 8.69925e+03 9.54202e+03 1.04892e+04 8.59486e+03
7.92960e+05 7.92000e+02 9.70084e+03 1.07024e+04 8.69925e+03 9.51949e+03 1.04383e+04 8.60067e+03
7.93600e+05 7.93000e+02 9.64462e+03 1.06375e+04 8.65174e+03 9.49082e+03 1.03772e+04 8.60440e+03
7.94240e+05 7.94000e+02 9.86251e+03 1.09206e+04 8.80443e+03 9.46105e+03 1.03160e+04 8.60611e+03
7.94880e+05 7.94000e+02 9.86251e+03 1.09206e+04 8.80443e+03 9.43520e+03 1.02639e+04 8.60646e+03
7.95520e+05 7.95000e+02 9.65389e+03 1.07486e+04 8.55916e+03 9.41725e+03 1.02278e+04 8.60666e+03
7.96160e+05 7.96000e+02 9.91954e+03 1.09813e+04 8.85777e+03 9.40924e+03 1.02103e+04 8.60819e+03
7.96800e+05 7.96000e+02 9.91954e+03 1.09813e+04 8.85777e+03 9.41159e+03 1.02110e+04 8.61222e+03
7.97440e+05 7.97000e+02 9.63723e+03 1.08208e+04 8.45369e+03 9.42338e+03 1.02276e+04 8.61915e+03
7.98080e+05 7.98000e+02 9.67879e+03 1.07368e+04 8.62076e+03 9.44298e+03 1.02574e+04 8.62857e+03
7.98720e+05 7.98000e+02 9.67879e+03 1.07368e+04 8.62076e+03 9.46830e+03 1.02971e+04 8.63948e+03
7.99360e+05 7.99000e+02 9.87795e+03 1.09788e+04 8.77708e+03 9.49739e+03 1.03440e+04 8.65074e+03
8.00000e+05 8.00000e+02 9.54022e+03 1.03844e+04 8.69607e+03 9.52844e+03 1.03956e+04 8.66132e+03
8.00640e+05 8.00000e+02 9.54022e+03 1.03844e+04 8.69607e+03 9.55990e+03 1.04494e+04 8.67042e+03
8.01280e+05 8.01000e+02 9.90953e+03 1.11072e+04 8.71185e+03 9.59022e+03 1.05030e+04 8.67740e+03
8.01920e+05 8.01000e+02 9.90953e+03 1.11072e+04 8.71185e+03 9.61835e+03 1.05548e+04 8.68187e+03
8.02560e+05 8.02000e+02 9.82695e+03 1.09303e+04 8.72364e+03 9.64335e+03 1.06029e+04 8.68380e+03
8.03200e+05 8.03000e+02 9.77742e+03 1.09801e+04 8.57473e+03 9.66472e+03 1.06458e+04 8.68362e+03
8.03840e+05 8.03000e+02 9.77742e+03 1.09801e+04 8.57473e+03 9.68237e+03 1.06826e+04 8.68214e+03
8.04480e+05 8.04000e+02 9.83804e+03 1.09826e+04 8.69353e+03 9.69644e+03 1.07126e+04 8.68029e+03
8.05120e+05 8.05000e+02 9.71511e+03 1.08093e+04 8.62094e+03 9.70746e+03 1.07360e+04 8.67889e+03
8.05760e+05 8.05000e+02 9.71511e+03 1.08093e+04 8.62094e+03 9.71630e+03 1.07541e+04 8.67854e+03
8.06400e+05 8.06000e+02 9.75559e+03 1.06046e+04 8.90656e+03 9.72380e+03 1.07682e+04 8.67937e+03
8.07040e+05 8.07000e+02 9.80982e+03 1.07136e+04 8.90608e+03 9.73073e+03 1.07804e+04 8.68107e+03
8.07680e+05 8.07000e+02 9.80982e+03 1.07136e+04 8.90608e+03 9.73762e+03 1.07921e+04 8.68313e+03
8.08320e+05 8.08000e+02 9.79410e+03 1.08130e+04 8.77520e+03 9.74463e+03 1.08043e+04 8.68493e+03
8.08960e+05 8.08000e+02 9.79410e+03 1.08130e+04 8.77520e+03 9.75169e+03 1.08172e+04 8.68617e+03
8.09600e+05 8.09000e+02 9.94772e+03 1.11316e+04 8.76385e+03 9.75834e+03 1.08297e+04 8.68696e+03
8.10240e+05 8.10000e+02 9.79543e+03 1.09318e+04 8.65906e+03 9.76418e+03 1.08405e+04 8.68790e+03
8.10880e+05 8.10000e+02 9.79543e+03 1.09318e+04 8.65906e+03 9.76900e+03 1.08480e+04 8.68999e+03
8.11520e+05 8.11000e+02 9.90244e+03 1.11366e+04 8.66823e+03 9.77275e+03 1.08514e+04 8.69406e+03
8.12160e+05 8.12000e+02 9.68989e+03 1.07096e+04 8.67014e+03 9.77569e+03 1.08508e+04 8.70059e+03
8.12800e+05 8.12000e+02 9.68989e+03 1.07096e+04 8.67014e+03 9.77827e+03 1.08472e+04 8.70937e+03
8.13440e+05 8.13000e+02 9.92948e+03 1.09511e+04 8.90782e+03 9.78109e+03 1.08425e+04 8.71965e+03
8.14080e+05 8.14000e+02 9.93207e+03 1.10302e+04 8.83390e+03 9.78461e+03 1.08390e+04 8.73024e+03
8.14720e+05 8.14000e+02 9.93207e+03 1.10302e+04 8.83390e+03 9.78900e+03 1.08382e+04 8.73982e+03
8.15360e+05 8.15000e+02 9.96882e+03 1.11364e+04 8.80123e+03 9.79421e+03 1.08411e+04 8.74731e+03
8.16000e+05 8.16000e+02 9.76741e+03 1.07610e+04 8.77382e+03 9.79987e+03 1.08476e+04 8.75214e+03
8.16640e+05 8.16000e+02 9.76741e+03 1.07610e+04 8.77382e+03 9.80553e+03 1.08567e+04 8.75440e+03
8.17280e+05 8.17000e+02 9.49203e+03 1.04194e+04 8.56466e+03 9.81097e+03 1.08671e+04 8.75483e+03
8.17920e+05 8.17000e+02 9.49203e+03 1.04194e+04 8.56466e+03 9.81626e+03 1.08780e+04 8.75447e+03
8.18560e+05 8.18000e+02 9.69328e+03 1.06719e+04 8.71469e+03 9.82159e+03 1.08888e+04 8.75438e+03
8.19200e+05 8.19000e+02 9.59147e+03 1.05367e+04 8.64620e+03 9.82730e+03 1.08993e+04 8.75534e+03
8.19840e+05 8.19000e+02 9.59147e+03 1.05367e+04 8.64620e+03 9.83322e+03 1.09089e+04 8.75757e+03
8.20480e+05 8.20000e+02 9.85702e+03 1.08345e+04 8.87952e+03 9.83862e+03 1.09166e+04 8.76067e+03
8.21120e+05 8.21000e+02 9.86398e+03 1.08943e+04 8.83364e+03 9.84244e+03 1.09210e+04 8.76386e+03
8.21760e+05 8.21000e+02 9.86398e+03 1.08943e+04 8.83364e+03 9.84324e+03 1.09204e+04 8.76612e+03
8.22400e+05 8.22000e+02 9.68150e+03 1.08483e+04 8.51472e+03 9.83997e+03 1.09133e+04 8.76663e+03
8.23040e+05 8.23000e+02 9.90919e+03 1.09376e+04 8.88075e+03 9.83225e+03 1.08994e+04 8.76505e+03
8.23680e+05 8.23000e+02 9.90919e+03 1.09376e+04 8.88075e+03 9.82069e+03 1.08797e+04 8.76168e+03
8.24320e+05 8.24000e+02 9.71843e+03 1.07730e+04 8.66385e+03 9.80655e+03 1.08558e+04 8.75728e+03
8.24960e+05 8.24000e+02 9.71843e+03 1.07730e+04 8.66385e+03 9.79166e+03 1.08305e+04 8.75278e+03
8.25600e+05 8.25000e+02 1.00457e+04 1.11634e+04 8.92794e+03 9.77787e+03 1.08068e+04 8.74895e+03
8.26240e+05 8.26000e+02 8.05591e+03 1.04190e+04 5.69279e+03 9.76650e+03 1.07869e+04 8.74613e+03
8.26880e+05 8.26000e+02 8.05591e+03 1.04190e+04 5.69279e+03 9.75836e+03 1.07723e+04 8.74440e+03
8.27520e+05 8.27000e+02 9.98665e+03 1.11677e+04 8.80562e+03 9.75374e+03 1.07638e+04 8.74371e+03
8.28160e+05 8.28000e+02 9.82095e+03 1.08983e+04 8.74361e+03 9.75243e+03 1.07610e+04 8.74390e+03
8.28800e+05 8.28000e+02 9.82095e+03 1.08983e+04 8.74361e+03 9.75333e+03 1.07622e+04 8.74451e+03
8.29440e+05 8.29000e+02 9.79890e+03 1.06883e+04 8.90948e+03 9.75419e+03 1.07639e+04 8.74448e+03
8.30080e+05 8.30000e+02 8.53214e+03 9.97657e+03 7.08771e+03 9.75174e+03 1.07615e+04 8.74195e+03
8.30720e+05 8.30000e+02 8.53214e+03 9.97657e+03 7.08771e+03 9.74294e+03 1.07512e+04 8.73471e+03
8.31360e+05 8.31000e+02 9.93235e+03 1.11048e+04 8.75986e+03 9.72664e+03 1.07322e+04 8.72108e+03
8.32000e+05 8.32000e+02 9.45918e+03 1.04981e+04 8.42026e+03 9.70388e+03 1.07069e+04 8.70090e+03
8.32640e+05 8.32000e+02 9.45918e+03 1.04981e+04 8.42026e+03 9.67751e+03 1.06790e+04 8.67603e+03
8.33280e+05 8.33000e+02 9.62421e+03 1.05202e+04 8.72821e+03 9.65038e+03 1.06513e+04 8.64943e+03
8.33920e+05 8.33000e+02 9.62421e+03 1.05202e+04 8.72821e+03 9.62433e+03 1.06249e+04 8.62381e+03
8.34560e+05 8.34000e+02 9.95609e+03 1.10495e+04 8.86263e+03 9.59996e+03 1.05992e+04 8.60073e+03
8.35200e+05 8.35000e+02 9.86625e+03 1.08906e+04 8.84187e+03 9.57743e+03 1.05742e+04 8.58067e+03
8.35840e+05 8.35000e+02 9.86625e+03 1.08906e+04 8.84187e+03 9.55687e+03 1.05499e+04 8.56382e+03
8.36480e+05 8.36000e+02 9.87072e+03 1.09443e+04 8.79718e+03 9.53886e+03 1.05272e+04 8.55052e+03
8.37120e+05 8.37000e+02 9.77029e+03 1.07693e+04 8.77123e+03 9.52444e+03 1.05073e+04 8.54155e+03
8.37760e+05 8.37000e+02 9.77029e+03 1.07693e+04 8.77123e+03 9.51498e+03 1.04921e+04 8.53791e+03
8.38400e+05 8.38000e+02 9.66199e+03 1.06269e+04 8.69708e+03 9.51194e+03 1.04834e+04 8.54044e+03
8.39040e+05 8.39000e+02 9.87174e+03 1.09741e+04 8.76942e+03 9.51632e+03 1.04833e+04 8.54938e+03
8.39680e+05 8.39000e+02 9.87174e+03 1.09741e+04 8.76942e+03 9.52847e+03 1.04927e+04 8.56420e+03
8.40320e+05 8.40000e+02 9.74054e+03 1.09381e+04 8.54293e+03 9.54783e+03 1.05119e+04 8.58373e+03
8.40960e+05 8.40000e+02 9.74054e+03 1.09381e+04 8.54293e+03 9.57291e+03 1.05394e+04 8.60640e+03
8.41600e+05 8.41000e+02 9.84583e+03 1.09476e+04 8.74409e+03 9.60147e+03 1.05724e+04 8.63056e+03
8.42240e+05 8.42000e+02 9.71744e+03 1.07399e+04 8.69501e+03 9.63120e+03 1.06078e+04 8.65459e+03
8.42880e+05 8.42000e+02 9.71744e+03 1.07399e+04 8.69501e+03 9.65989e+03 1.06427e+04 8.67704e+03
8.43520e+05 8.43000e+02 9.62421e+03 1.05998e+04 8.64861e+03 9.68594e+03 1.06752e+04 8.69665e+03
8.44160e+05 8.44000e+02 9.99641e+03 1.09879e+04 9.00495e+03 9.70843e+03 1.07044e+04 8.71246e+03
8.44800e+05 8.44000e+02 9.99641e+03 1.09879e+04 9.00495e+03 9.72711e+03 1.07302e+04 8.72401e+03
8.45440e+05 8.45000e+02 9.87869e+03 1.06638e+04 9.09356e+03 9.74204e+03 1.07526e+04 8.73148e+03
8.46080e+05 8.46000e+02 9.80298e+03 1.08039e+04 8.80203e+03 9.75349e+03 1.07714e+04 8.73553e+03
8.46720e+05 8.46000e+02 9.80298e+03 1.08039e+04 8.80203e+03 9.76178e+03 1.07863e+04 8.73722e+03
8.47360e+05 8.47000e+02 9.72825e+03 1.06565e+04 8.79999e+03 9.76725e+03 1.07968e+04 8.73768e+03
8.48000e+05 8.48000e+02 9.86376e+03 1.10664e+04 8.66110e+03 9.77072e+03 1.08031e+04 8.73829e+03
8.48640e+05 8.48000e+02 9.86376e+03 1.10664e+04 8.66110e+03 9.77307e+03 1.08057e+04 8.74042e+03
8.49280e+05 8.49000e+02 9.62050e+03 1.06211e+04 8.61988e+03 9.77528e+03 1.08052e+04 8.74532e+03
8.49920e+05 8.49000e+02 9.62050e+03 1.06211e+04 8.61988e+03 9.77812e+03 1.08025e+04 8.75376e+03
8.50560e+05 8.50000e+02 9.89209e+03 1.08782e+04 8.90599e+03 9.78184e+03 1.07981e+04 8.76558e+03
8.51200e+05 8.51000e+02 9.99092e+03 1.10338e+04 8.94802e+03 9.78625e+03 1.07927e+04 8.77979e+03
8.51840e+05 8.51000e+02 9.99092e+03 1.10338e+04 8.94802e+03 9.79090e+03 1.07872e+04 8.79463e+03
8.52480e+05 8.52000e+02 1.01091e+04 1.11440e+04 9.07424e+03 9.79509e+03 1.07822e+04 8.80799e+03
8.53120e+05 8.53000e+02 9.74405e+03 1.07708e+04 8.71727e+03 9.79826e+03 1.07783e+04 8.81821e+03
8.53760e+05 8.53000e+02 9.74405e+03 1.07708e+04 8.71727e+03 9.80021e+03 1.07760e+04 8.82446e+03
8.54400e+05 8.54000e+02 9.65645e+03 1.07970e+04 8.51590e+03 9.80116e+03 1.07753e+04 8.82698e+03
8.55040e+05 8.55000e+02 9.88533e+03 1.11382e+04 8.63248e+03 9.80195e+03 1.07769e+04 8.82700e+03
8.55680e+05 8.55000e+02 9.88533e+03 1.11382e+04 8.63248e+03 9.80375e+03 1.07812e+04 8.82628e+03
8.56320e+05 8.56000e+02 1.00108e+04 1.09562e+04 9.06538e+03 9.80755e+03 1.07887e+04 8.82641e+03
8.56960e+05 8.56000e+02 1.00108e+04 1.09562e+04 9.06538e+03 9.81366e+03 1.07992e+04 8.82814e+03
8.57600e+05 8.57000e+02 9.95878e+03 1.09337e+04 8.98385e+03 9.82160e+03 1.08121e+04 8.83115e+03
8.58240e+05 8.58000e+02 9.65251e+03 1.04125e+04 8.89255e+03 9.83018e+03 1.08261e+04 8.83425e+03
8.58880e+05 8.58000e+02 9.65251e+03 1.04125e+04 8.89255e+03 9.83810e+03 1.08402e+04 8.83603e+03
8.59520e+05 8.59000e+02 9.84224e+03 1.09364e+04 8.74811e+03 9.84457e+03 1.08535e+04 8.83566e+03
8.60160e+05 8.60000e+02 9.79322e+03 1.06862e+04 8.90020e+03 9.84952e+03 1.08657e+04 8.83334e+03
8.60800e+05 8.60000e+02 9.79322e+03 1.06862e+04 8.90020e+03 9.85329e+03 1.08765e+04 8.83010e+03
8.61440e+05 8.61000e+02 9.99242e+03 1.09377e+04 9.04717e+03 9.85630e+03 1.08852e+04 8.82741e+03
8.62080e+05 8.62000e+02 8.24969e+03 1.06772e+04 5.82223e+03 9.85882e+03 1.08911e+04 8.82652e+03
8.62720e+05 8.62000e+02 8.24969e+03 1.06772e+04 5.82223e+03 9.86071e+03 1.08934e+04 8.82798e+03
8.63360e+05 8.63000e+02 9.93543e+03 1.09874e+04 8.88342e+03 9.86157e+03 1.08915e+04 8.83161e+03
8.64000e+05 8.64000e+02 9.75756e+03 1.07604e+04 8.75475e+03 9.86114e+03 1.08855e+04 8.83682e+03
8.64640e+05 8.64000e+02 9.75756e+03 1.07604e+04 8.75475e+03 9.85905e+03 1.08754e+04 8.84267e+03
8.65280e+05 8.65000e+02 9.86771e+03 1.08217e+04 8.91368e+03 9.85415e+03 1.08607e+04 8.84755e+03
8.65920e+05 8.65000e+02 9.86771e+03 1.08217e+04 8.91368e+03 9.84460e+03 1.08399e+04 8.84929e+03
8.66560e+05 8.66000e+02 1.00066e+04 1.11938e+04 8.81931e+03 9.82838e+03 1.08113e+04 8.84542e+03
8.67200e+05 8.67000e+02 9.97122e+03 1.11108e+04 8.83161e+03 9.80474e+03 1.07755e+04 8.83395e+03
8.67840e+05 8.67000e+02 9.97122e+03 1.11108e+04 8.83161e+03 9.77475e+03 1.07354e+04 8.81411e+03
8.68480e+05 8.68000e+02 9.81256e+03 1.08100e+04 8.81512e+03 9.74152e+03 1.06960e+04 8.78709e+03
8.69120e+05 8.69000e+02 1.00267e+04 1.11448e+04 8.90855e+03 9.70919e+03 1.06620e+04 8.75635e+03
8.69760e+05 8.69000e+02 1.00267e+04 1.11448e+04 8.90855e+03 9.68200e+03 1.06369e+04 8.72705e+03
8.70400e+05 8.70000e+02 9.95364e+03 1.09421e+04 8.96522e+03 9.66346e+03 1.06225e+04 8.70442e+03
8.71040e+05 8.71000e+02 6.80571e+03 1.04537e+04 3.15769e+03 9.65551e+03 1.06191e+04 8.69194e+03
8.71680e+05 8.71000e+02 6.80571e+03 1.04537e+04 3.15769e+03 9.65839e+03 1.06263e+04 8.69047e+03
8.72320e+05 8.72000e+02 9.74746e+03 1.05019e+04 8.99298e+03 9.67099e+03 1.06436e+04 8.69840e+03
8.72960e+05 8.72000e+02 9.74746e+03 1.05019e+04 8.99298e+03 9.69105e+03 1.06692e+04 8.71294e+03
8.73600e+05 8.73000e+02 9.74365e+03 1.06653e+04 8.82199e+03 9.71517e+03 1.06990e+04 8.73139e+03
8.74240e+05 8.74000e+02 9.86417e+03 1.06244e+04 9.10396e+03 9.73817e+03 1.07244e+04 8.75191e+03
8.74880e+05 8.74000e+02 9.86417e+03 1.06244e+04 9.10396e+03 9.75299e+03 1.07325e+04 8.77345e+03
8.75520e+05 8.75000e+02 9.93671e+03 1.08895e+04 8.98392e+03 9.75255e+03 1.07103e+04 8.79485e+03
8.76160e+05 8.76000e+02 9.95910e+03 1.08835e+04 9.03472e+03 9.73265e+03 1.06514e+04 8.81390e+03
8.76800e+05 8.76000e+02 9.95910e+03 1.08835e+04 9.03472e+03 9.69382e+03 1.05603e+04 8.82730e+03
8.77440e+05 8.77000e+02 9.92646e+03 1.08295e+04 9.02343e+03 9.64148e+03 1.04513e+04 8.83164e+03
8.78080e+05 8.78000e+02 1.00283e+04 1.09612e+04 9.09536e+03 9.58412e+03 1.03426e+04 8.82565e+03
8.78720e+05 8.78000e+02 1.00283e+04 1.09612e+04 9.09536e+03 9.53117e+03 1.02500e+04 8.81229e+03
8.79360e+05 8.79000e+02 9.86511e+03 1.06301e+04 9.10014e+03 9.49047e+03 1.01824e+04 8.79856e+03
8.80000e+05 8.80000e+02 9.86581e+03 1.08353e+04 8.89636e+03 9.46719e+03 1.01418e+04 8.79256e+03
8.80640e+05 8.80000e+02 9.86581e+03 1.08353e+04 8.89636e+03 9.46322e+03 1.01270e+04 8.79940e+03
8.81280e+05 8.81000e+02 1.01594e+04 1.13584e+04 8.96044e+03 9.47760e+03 1.01359e+04 8.81931e+03
8.81920e+05 8.81000e+02 1.01594e+04 1.13584e+04 8.96044e+03 9.50733e+03 1.01662e+04 8.84848e+03
8.82560e+05 8.82000e+02 9.76905e+03 1.08168e+04 8.72133e+03 9.54820e+03 1.02148e+04 8.88157e+03
8.83200e+05 8.83000e+02 9.77674e+03 1.06211e+04 8.93240e+03 9.59557e+03 1.02772e+04 8.91394e+03
8.83840e+05 8.83000e+02 9.77674e+03 1.06211e+04 8.93240e+03 9.64526e+03 1.03478e+04 8.94268e+03
8.84480e+05 8.84000e+02 9.91724e+03 1.07621e+04 9.07235e+03 9.69382e+03 1.04213e+04 8.96638e+03
8.85120e+05 8.85000e+02 7.22450e+03 1.05804e+04 3.86864e+03 9.73901e+03 1.04935e+04 8.98452e+03
8.85760e+05 8.85000e+02 7.22450e+03 1.05804e+04 3.86864e+03 9.77923e+03 1.05617e+04 8.99679e+03
8.86400e+05 8.86000e+02 9.61770e+03 1.05991e+04 8.63635e+03 9.81359e+03 1.06240e+04 9.00322e+03
8.87040e+05 8.87000e+02 9.53233e+03 1.04669e+04 8.59780e+03 9.84146e+03 1.06787e+04 9.00420e+03
8.87680e+05 8.87000e+02 9.53233e+03 1.04669e+04 8.59780e+03 9.86162e+03 1.07231e+04 9.00015e+03
8.88320e+05 8.88000e+02 9.76778e+03 1.06280e+04 8.90757e+03 9.87178e+03 1.07526e+04 8.99096e+03
8.88960e+05 8.88000e+02 9.76778e+03 1.06280e+04 8.90757e+03 9.86816e+03 1.07612e+04 8.97516e+03
8.89600e+05 8.89000e+02 9.85100e+03 1.08444e+04 8.85764e+03 9.84709e+03 1.07440e+04 8.95017e+03
8.90240e+05 8.90000e+02 8.16641e+03 9.67088e+03 6.66194e+03 9.80721e+03 1.07014e+04 8.91303e+03
8.90880e+05 8.90000e+02 8.16641e+03 9.67088e+03 6.66194e+03 9.75080e+03 1.06399e+04 8.86175e+03
8.91520e+05 8.91000e+02 9.86027e+03 1.06867e+04 9.03383e+03 9.68378e+03 1.05703e+04 8.79726e+03
8.92160e+05 8.92000e+02 9.80549e+03 1.07378e+04 8.87315e+03 9.61401e+03 1.05031e+04 8.72496e+03
8.92800e+05 8.92000e+02 9.80549e+03 1.07378e+04 8.87315e+03 9.54920e+03 1.04442e+04 8.65422e+03
8.93440e+05 8.93000e+02 9.81817e+03 1.07214e+04 8.91490e+03 9.49449e+03 1.03930e+04 8.59594e+03
8.94080e+05 8.94000e+02 1.00898e+04 1.09168e+04 9.26276e+03 9.45158e+03 1.03441e+04 8.55908e+03
8.94720e+05 8.94000e+02 1.00898e+04 1.09168e+04 9.26276e+03 9.41956e+03 1.02909e+04 8.54825e+03
8.95360e+05 8.95000e+02 1.01883e+04 1.12340e+04 9.14262e+03 9.39687e+03 1.02309e+04 8.56284e+03
8.96000e+05 8.96000e+02 9.78037e+03 1.07394e+04 8.82138e+03 9.38232e+03 1.01669e+04 8.59774e+03
8.96640e+05 8.96000e+02 9.78037e+03 1.07394e+04 8.82138e+03 9.37588e+03 1.01070e+04 8.64481e+03
8.97280e+05 8.97000e+02 9.94849e+03 1.07718e+04 9.12519e+03 9.37846e+03 1.00618e+04 8.69514e+03
8.97920e+05 8.97000e+02 9.94849e+03 1.07718e+04 9.12519e+03 9.39115e+03 1.00407e+04 8.74155e+03
8.98560e+05 8.98000e+02 9.99039e+03 1.10572e+04 8.92354e+03 9.41481e+03 1.00491e+04 8.78054e+03
8.99200e+05 8.99000e+02 9.74414e+03 1.06139e+04 8.87439e+03 9.44931e+03 1.00861e+04 8.81252e+03
8.99840e+05 8.99000e+02 9.74414e+03 1.06139e+04 8.87439e+03 9.49327e+03 1.01465e+04 8.84008e+03
9.00480e+05 9.00000e+02 1.01104e+04 1.11804e+04 9.04039e+03 9.54407e+03 1.02224e+04 8.86570e+03
9.01120e+05 9.01000e+02 9.65182e+03 1.06307e+04 8.67293e+03 9.59843e+03 1.03063e+04 8.89053e+03
9.01760e+05 9.01000e+02 9.65182e+03 1.06307e+04 8.67293e+03 9.65300e+03 1.03916e+04 8.91436e+03
9.02400e+05 9.02000e+02 9.96014e+03 1.09906e+04 8.92971e+03 9.70467e+03 1.04732e+04 8.93614e+03
9.03040e+05 9.03000e+02 9.95642e+03 1.08841e+04 9.02877e+03 9.75123e+03 1.05477e+04 8.95472e+03
9.03680e+05 9.03000e+02 9.95642e+03 1.08841e+04 9.02877e+03 9.79124e+03 1.06133e+04 8.96917e+03
9.04320e+05 9.04000e+02 9.86058e+03 1.08226e+04 8.89857e+03 9.82411e+03 1.06692e+04 8.97906e+03
9.04960e+05 9.04000e+02 9.86058e+03 1.08226e+04 8.89857e+03 9.84981e+03 1.07153e+04 8.98429e+03
9.05600e+05 9.05000e+02 9.89138e+03 1.08085e+04 8.97421e+03 9.86883e+03 1.07525e+04 8.98520e+03
9.06240e+05 9.06000e+02 1.00608e+04 1.11530e+04 8.96857e+03 9.88194e+03 1.07814e+04 8.98243e+03
9.06880e+05 9.06000e+02 1.00608e+04 1.11530e+04 8.96857e+03 9.89028e+03 1.08036e+04 8.97698e+03
9.07520e+05 9.07000e+02 9.85930e+03 1.08923e+04 8.82633e+03 9.89505e+03 1.08201e+04 8.97000e+03
9.08160e+05 9.08000e+02 9.95749e+03 1.08251e+04 9.08990e+03 9.89744e+03 1.08321e+04 8.96274e+03
9.08800e+05 9.08000e+02 9.95749e+03 1.08251e+04 9.08990e+03 9.89844e+03 1.08406e+04 8.95623e+03
9.09440e+05 9.09000e+02 1.00193e+04 1.10376e+04 9.00091e+03 9.89886e+03 1.08465e+04 8.95123e+03
9.10080e+05 9.10000e+02 9.89714e+03 1.07187e+04 9.07558e+03 9.89938e+03 1.08508e+04 8.94800e+03
9.10720e+05 9.10000e+02 9.89714e+03 1.07187e+04 9.07558e+03 9.90045e+03 1.08545e+04 8.94639e+03
9.11360e+05 9.11000e+02 1.01720e+04 1.12079e+04 9.13609e+03 9.90235e+03 1.08586e+04 8.94608e+03
9.12000e+05 9.12000e+02 9.92901e+03 1.11016e+04 8.75643e+03 9.90513e+03 1.08636e+04 8.94669e+03
9.12640e+05 9.12000e+02 9.92901e+03 1.11016e+04 8.75643e+03 9.90863e+03 1.08692e+04 8.94807e+03
9.13280e+05 9.13000e+02 9.89350e+03 1.08657e+04 8.92131e+03 9.91279e+03 1.08753e+04 8.95031e+03
9.13920e+05 9.13000e+02 9.89350e+03 1.08657e+04 8.92131e+03 9.91752e+03 1.08814e+04 8.95364e+03
9.14560e+05 9.14000e+02 9.73998e+03 1.06867e+04 8.79327e+03 9.92285e+03 1.08874e+04 8.95832e+03
9.15200e+05 9.15000e+02 1.00288e+04 1.11261e+04 8.93151e+03 9.92881e+03 1.08933e+04 8.96436e+03
9.15840e+05 9.15000e+02 1.00288e+04 1.11261e+04 8.93151e+03 9.93545e+03 1.08995e+04 8.97136e+03
9.16480e+05 9.16000e+02 9.97781e+03 1.08227e+04 9.13296e+03 9.94247e+03 1.09066e+04 8.97838e+03
9.17120e+05 9.17000e+02 9.83116e+03 1.09058e+04 8.75652e+03 9.94917e+03 1.09141e+04 8.98426e+03
9.17760e+05 9.17000e+02 9.83116e+03 1.09058e+04 8.75652e+03 9.95477e+03 1.09216e+04 8.98790e+03
9.18400e+05 9.18000e+02 9.89555e+03 1.09191e+04 8.87196e+03 9.95839e+03 1.09283e+04 8.98854e+03
9.19040e+05 9.19000e+02 9.92155e+03 1.07646e+04 9.07847e+03 9.95962e+03 1.09332e+04 8.98609e+03
9.19680e+05 9.19000e+02 9.92155e+03 1.07646e+04 9.07847e+03 9.95858e+03 1.09360e+04 8.98112e+03
9.20320e+05 9.20000e+02 9.99709e+03 1.10001e+04 8.99406e+03 9.95570e+03 1.09368e+04 8.97464e+03
9.20960e+05 9.20000e+02 9.99709e+03 1.10001e+04 8.99406e+03 9.95163e+03 1.09356e+04 8.96765e+03
9.21600e+05 9.21000e+02 9.96706e+03 1.07324e+04 9.20177e+03 9.94691e+03 1.09329e+04 8.96089e+03
9.22240e+05 9.22000e+02 1.00747e+04 1.09906e+04 9.15877e+03 9.94187e+03 1.09290e+04 8.95478e+03
9.22880e+05 9.22000e+02 1.00747e+04 1.09906e+04 9.15877e+03 9.93686e+03 1.09240e+04 8.94974e+03
9.23520e+05 9.23000e+02 9.76402e+03 1.05951e+04 8.93294e+03 9.93221e+03 1.09183e+04 8.94617e+03
9.24160e+05 9.24000e+02 1.01116e+04 1.12200e+04 9.00310e+03 9.92827e+03 1.09119e+04 8.94465e+03
9.24800e+05 9.24000e+02 1.01116e+04 1.12200e+04 9.00310e+03 9.92550e+03 1.09052e+04 8.94580e+03
9.25440e+05 9.25000e+02 1.00091e+04 1.12075e+04 8.81068e+03 9.92420e+03 1.08982e+04 8.95017e+03
9.26080e+05 9.26000e+02 9.87433e+03 1.08350e+04 8.91363e+03 9.92459e+03 1.08912e+04 8.95796e+03
9.26720e+05 9.26000e+02 9.87433e+03 1.08350e+04 8.91363e+03 9.92654e+03 1.08843e+04 8.96881e+03
9.27360e+05 9.27000e+02 9.82560e+03 1.05427e+04 9.10849e+03 9.92976e+03 1.08778e+04 8.98176e+03
9.28000e+05 9.28000e+02 1.00054e+04 1.09010e+04 9.10993e+03 9.93371e+03 1.08721e+04 8.99529e+03
9.28640e+05 9.28000e+02 1.00054e+04 1.09010e+04 9.10993e+03 9.93814e+03 1.08685e+04 9.00778e+03
9.29280e+05 9.29000e+02 9.57885e+03 1.04095e+04 8.74824e+03 9.94283e+03 1.08680e+04 9.01771e+03
9.29920e+05 9.29000e+02 9.57885e+03 1.04095e+04 8.74824e+03 9.94737e+03 1.08707e+04 9.02400e+03
9.30560e+05 9.30000e+02 1.00672e+04 1.09122e+04 9.22218e+03 9.95134e+03 1.08763e+04 9.02639e+03
9.31200e+05 9.31000e+02 9.69726e+03 1.06182e+04 8.77634e+03 9.95419e+03 1.08830e+04 9.02535e+03
9.31840e+05 9.31000e+02 9.69726e+03 1.06182e+04 8.77634e+03 9.95535e+03 1.08888e+04 9.02190e+03
9.32480e+05 9.32000e+02 9.98329e+03 1.10996e+04 8.86693e+03 9.95446e+03 1.08917e+04 9.01723e+03
9.33120e+05 9.33000e+02 1.01015e+04 1.12146e+04 8.98838e+03 9.95117e+03 1.08901e+04 9.01224e+03
9.33760e+05 9.33000e+02 1.01015e+04 1.12146e+04 8.98838e+03 9.94544e+03 1.08833e+04 9.00762e+03
9.34400e+05 9.34000e+02 9.91938e+03 1.08704e+04 8.96841e+03 9.93761e+03 1.08716e+04 9.00365e+03
9.35040e+05 9.35000e+02 9.83695e+03 1.05697e+04 9.10422e+03 9.92832e+03 1.08563e+04 9.00033e+03
9.35680e+05 9.35000e+02 9.83695e+03 1.05697e+04 9.10422e+03 9.91829e+03 1.08393e+04 8.99725e+03
9.36320e+05 9.36000e+02 1.00625e+04 1.11188e+04 9.00631e+03 9.90863e+03 1.08233e+04 8.99393e+03
9.36960e+05 9.36000e+02 1.00625e+04 1.11188e+04 9.00631e+03 9.90050e+03 1.08110e+04 8.99000e+03
9.37600e+05 9.37000e+02 9.73228e+03 1.05400e+04 8.92458e+03 9.89494e+03 1.08045e+04 8.98539e+03
9.38240e+05 9.38000e+02 9.73979e+03 1.03708e+04 9.10879e+03 9.89240e+03 1.08044e+04 8.98044e+03
9.38880e+05 9.38000e+02 9.73979e+03 1.03708e+04 9.10879e+03 9.89280e+03 1.08098e+04 8.97585e+03
9.39520e+05 9.39000e+02 1.00407e+04 1.10741e+04 9.00732e+03 9.89572e+03 1.08190e+04 8.97248e+03
9.40160e+05 9.40000e+02 1.00789e+04 1.08643e+04 9.29349e+03 9.90023e+03 1.08296e+04 8.97090e+03
9.40800e+05 9.40000e+02 1.00789e+04 1.08643e+04 9.29349e+03 9.90520e+03 1.08391e+04 8.97130e+03
9.41440e+05 9.41000e+02 9.97587e+03 1.10267e+04 8.92504e+03 9.90961e+03 1.08456e+04 8.97359e+03
9.42080e+05 9.42000e+02 9.85279e+03 1.07803e+04 8.92526e+03 9.91241e+03 1.08474e+04 8.97742e+03
9.42720e+05 9.42000e+02 9.85279e+03 1.07803e+04 8.92526e+03 9.91316e+03 1.08438e+04 8.98253e+03
9.43360e+05 9.43000e+02 1.00450e+04 1.11440e+04 8.94599e+03 9.91222e+03 1.08356e+04 8.98889e+03
9.44000e+05 9.44000e+02 9.79716e+03 1.06966e+04 8.89774e+03 9.91048e+03 1.08244e+04 8.99652e+03
9.44640e+05 9.44000e+02 9.79716e+03 1.06966e+04 8.89774e+03 9.90908e+03 1.08127e+04 9.00542e+03
9.45280e+05 9.45000e+02 9.98094e+03 1.08545e+04 9.10734e+03 9.90900e+03 1.08029e+04 9.01508e+03
9.45920e+05 9.45000e+02 9.98094e+03 1.08545e+04 9.10734e+03 9.91065e+03 1.07967e+04 9.02458e+03
9.46560e+05 9.46000e+02 1.02311e+04 1.12881e+04 9.17402e+03 9.91397e+03 1.07952e+04 9.03275e+03
9.47200e+05 9.47000e+02 1.02744e+04 1.12137e+04 9.33520e+03 9.91847e+03 1.07984e+04 9.03853e+03
9.47840e+05 9.47000e+02 1.02744e+04 1.12137e+04 9.33520e+03 9.92346e+03 1.08056e+04 9.04128e+03
9.48480e+05 9.48000e+02 1.03221e+04 1.14926e+04 9.15172e+03 9.92822e+03 1.08154e+04 9.04098e+03
9.49120e+05 9.49000e+02 1.00000e+04 1.07893e+04 9.21080e+03 9.93250e+03 1.08266e+04 9.03836e+03
9.49760e+05 9.49000e+02 1.00000e+04 1.07893e+04 9.21080e+03 9.93659e+03 1.08385e+04 9.03466e+03
9.50400e+05 9.50000e+02 9.92458e+03 1.09078e+04 8.94135e+03 9.94144e+03 1.08513e+04 9.03158e+03
9.51040e+05 9.51000e+02 1.00048e+04 1.09369e+04 9.07264e+03 9.94834e+03 1.08659e+04 9.03079e+03
9.51680e+05 9.51000e+02 1.00048e+04 1.09369e+04 9.07264e+03 9.95859e+03 1.08836e+04 9.03356e+03
9.52320e+05 9.52000e+02 9.95901e+03 1.09879e+04 8.93011e+03 9.97276e+03 1.09051e+04 9.04046e+03
9.52960e+05 9.52000e+02 9.95901e+03 1.09879e+04 8.93011e+03 9.99052e+03 1.09299e+04 9.05117e+03
9.53600e+05 9.53000e+02 1.00489e+04 1.08514e+04 9.24642e+03 1.00105e+04 1.09565e+04 9.06454e+03
9.54240e+05 9.54000e+02 1.00459e+04 1.09099e+04 9.18188e+03 1.00306e+04 1.09824e+04 9.07885e+03
9.54880e+05 9.54000e+02 1.00459e+04 1.09099e+04 9.18188e+03 1.00486e+04 1.10049e+04 9.09224e+03
9.55520e+05 9.55000e+02 9.98185e+03 1.08756e+04 9.08812e+03 1.00626e+04 1.10221e+04 9.10312e+03
9.56160e+05 9.56000e+02 1.01951e+04 1.10766e+04 9.31367e+03 1.00716e+04 1.10327e+04 9.11047e+03
9.56800e+05 9.56000e+02 1.01951e+04 1.10766e+04 9.31367e+03 1.00755e+04 1.10369e+04 9.11414e+03
9.57440e+05 9.57000e+02 1.00222e+04 1.09056e+04 9.13882e+03 1.00749e+04 1.10350e+04 9.11471e+03
9.58080e+05 9.58000e+02 9.93410e+03 1.10059e+04 8.86230e+03 1.00708e+04 1.10282e+04 9.11337e+03
9.58720e+05 9.58000e+02 9.93410e+03 1.10059e+04 8.86230e+03 1.00646e+04 1.10178e+04 9.11149e+03
9.59360e+05 9.59000e+02 9.92177e+03 1.08469e+04 8.99669e+03 1.00577e+04 1.10051e+04 9.11021e+03
9.60000e+05 9.60000e+02 9.67185e+03 1.04553e+04 8.88845e+03 1.00512e+04 1.09919e+04 9.11049e+03
9.60640e+05 9.60000e+02 9.67185e+03 1.04553e+04 8.88845e+03 1.00459e+04 1.09792e+04 9.11269e+03
9.61280e+05 9.61000e+02 9.82923e+03 1.07075e+04 8.95092e+03 1.00423e+04 1.09680e+04 9.11658e+03
9.61920e+05 9.61000e+02 9.82923e+03 1.07075e+04 8.95092e+03 1.00401e+04 1.09589e+04 9.12122e+03
9.62560e+05 9.62000e+02 9.72040e+03 1.05713e+04 8.86955e+03 1.00386e+04 1.09518e+04 9.12526e+03
9.63200e+05 9.63000e+02 9.74208e+03 1.05935e+04 8.89067e+03 1.00367e+04 1.09462e+04 9.12720e+03
9.63840e+05 9.63000e+02 9.74208e+03 1.05935e+04 8.89067e+03 1.00331e+04 1.09404e+04 9.12582e+03
9.64480e+05 9.64000e+02 6.89868e+03 1.13644e+04 2.43291e+03 1.00266e+04 1.09329e+04 9.12037e+03
9.65120e+05 9.65000e+02 1.00853e+04 1.09402e+04 9.23044e+03 1.00164e+04 1.09221e+04 9.11078e+03
9.65760e+05 9.65000e+02 1.00853e+04 1.09402e+04 9.23044e+03 1.00022e+04 1.09070e+04 9.09742e+03
9.66400e+05 9.66000e+02 1.02005e+04 1.11675e+04 9.23360e+03 9.98361e+03 1.08865e+04 9.08074e+03
9.67040e+05 9.67000e+02 9.91858e+03 1.08106e+04 9.02660e+03 9.95940e+03 1.08583e+04 9.06052e+03
9.67680e+05 9.67000e+02 9.91858e+03 1.08106e+04 9.02660e+03 9.92671e+03 1.08181e+04 9.03531e+03
9.68320e+05 9.68000e+02 1.00224e+04 1.10122e+04 9.03255e+03 9.88218e+03 1.07618e+04 9.00259e+03
9.68960e+05 9.68000e+02 1.00224e+04 1.10122e+04 9.03255e+03 9.82443e+03 1.06894e+04 8.95943e+03
9.69600e+05 9.69000e+02 9.89255e+03 1.08224e+04 8.96267e+03 9.75603e+03 1.06085e+04 8.90355e+03
9.70240e+05 9.70000e+02 1.00032e+04 1.09946e+04 9.01179e+03 9.68343e+03 1.05314e+04 8.83547e+03
9.70880e+05 9.70000e+02 1.00032e+04 1.09946e+04 9.01179e+03 9.61533e+03 1.04698e+04 8.76090e+03
9.71520e+05 9.71000e+02 9.40200e+03 1.08352e+04 7.96880e+03 9.56005e+03 1.04292e+04 8.69090e+03
9.72160e+05 9.72000e+02 9.89072e+03 1.06164e+04 9.16502e+03 9.52371e+03 1.04095e+04 8.63795e+03
9.72800e+05 9.72000e+02 9.89072e+03 1.06164e+04 9.16502e+03 9.50890e+03 1.04069e+04 8.61091e+03
9.73440e+05 9.73000e+02 9.86027e+03 1.06593e+04 9.06122e+03 9.51481e+03 1.04175e+04 8.61209e+03
9.74080e+05 9.74000e+02 9.96370e+03 1.08861e+04 9.04125e+03 9.53785e+03 1.04386e+04 8.63711e+03
9.74720e+05 9.74000e+02 9.96370e+03 1.08861e+04 9.04125e+03 9.57255e+03 1.04679e+04 8.67721e+03
9.75360e+05 9.75000e+02 1.01546e+04 1.10099e+04 9.29923e+03 9.61293e+03 1.05032e+04 8.72267e+03
9.76000e+05 9.76000e+02 1.03721e+04 1.13067e+04 9.43744e+03 9.65353e+03 1.05411e+04 8.76601e+03
9.76640e+05 9.76000e+02 1.03721e+04 1.13067e+04 9.43744e+03 9.69054e+03 1.05778e+04 8.80332e+03
9.77280e+05 9.77000e+02 9.89911e+03 1.09543e+04 8.84395e+03 9.72198e+03 1.06100e+04 8.83399e+03
9.77920e+05 9.77000e+02 9.89911e+03 1.09543e+04 8.84395e+03 9.74766e+03 1.06359e+04 8.85941e+03
9.78560e+05 9.78000e+02 9.85396e+03 1.09101e+04 8.79782e+03 9.76893e+03 1.06560e+04 8.88184e+03
9.79200e+05 9.79000e+02 1.00844e+04 1.12592e+04 8.90955e+03 9.78795e+03 1.06722e+04 8.90372e+03
9.79840e+05 9.79000e+02 1.00844e+04 1.12592e+04 8.90955e+03 9.80704e+03 1.06871e+04 8.92697e+03
9.80480e+05 9.80000e+02 1.00266e+04 1.10243e+04 9.02891e+03 9.82807e+03 1.07038e+04 8.95236e+03
9.81120e+05 9.81000e+02 1.00517e+04 1.10360e+04 9.06737e+03 9.85162e+03 1.07241e+04 8.97918e+03
9.81760e+05 9.81000e+02 1.00517e+04 1.10360e+04 9.06737e+03 9.87709e+03 1.07488e+04 9.00541e+03
9.82400e+05 9.82000e+02 9.92466e+03 1.10203e+04 8.82904e+03 9.90294e+03 1.07774e+04 9.02846e+03
9.83040e+05 9.83000e+02 9.94610e+03 1.07916e+04 9.10061e+03 9.92738e+03 1.08088e+04 9.04602e+03
9.83680e+05 9.83000e+02 9.94610e+03 1.07916e+04 9.10061e+03 9.94913e+03 1.08415e+04 9.05678e+03
9.84320e+05 9.84000e+02 1.00109e+04 1.09350e+04 9.08684e+03 9.96735e+03 1.08741e+04 9.06063e+03
9.84960e+05 9.84000e+02 1.00109e+04 1.09350e+04 9.08684e+03 9.98189e+03 1.09052e+04 9.05859e+03
9.85600e+05 9.85000e+02 9.90986e+03 1.06907e+04 9.12901e+03 9.99289e+03 1.09335e+04 9.05226e+03
9.86240e+05 9.86000e+02 1.01187e+04 1.11769e+04 9.06050e+03 1.00007e+04 1.09580e+04 9.04339e+03
9.86880e+05 9.86000e+02 1.01187e+04 1.11769e+04 9.06050e+03 1.00057e+04 1.09777e+04 9.03365e+03
9.87520e+05 9.87000e+02 9.80836e+03 1.07564e+04 8.86033e+03 1.00081e+04 1.09918e+04 9.02449e+03
9.88160e+05 9.88000e+02 1.00810e+04 1.10692e+04 9.09279e+03 1.00084e+04 1.09998e+04 9.01702e+03
9.88800e+05 9.88000e+02 1.00810e+04 1.10692e+04 9.09279e+03 1.00070e+04 1.10019e+04 9.01213e+03
9.89440e+05 9.89000e+02 1.02031e+04 1.12787e+04 9.12740e+03 1.00044e+04 1.09986e+04 9.01025e+03
9.90080e+05 9.90000e+02 9.96918e+03 1.09160e+04 9.02235e+03 1.00011e+04 1.09909e+04 9.01135e+03
9.90720e+05 9.90000e+02 9.96918e+03 1.09160e+04 9.02235e+03 9.99757e+03 1.09803e+04 9.01484e+03
9.91360e+05 9.91000e+02 1.01858e+04 1.12571e+04 9.11452e+03 9.99406e+03 1.09683e+04 9.01981e+03
9.92000e+05 9.92000e+02 9.90372e+03 1.08629e+04 8.94460e+03 9.99102e+03 1.09568e+04 9.02529e+03
9.92640e+05 9.92000e+02 9.90372e+03 1.08629e+04 8.94460e+03 9.98884e+03 1.09471e+04 9.03055e+03
9.93280e+05 9.93000e+02 9.91732e+03 1.08151e+04 9.01953e+03 9.98809e+03 1.09409e+04 9.03528e+03
9.93920e+05 9.93000e+02 9.91732e+03 1.08151e+04 9.01953e+03 9.98920e+03 1.09389e+04 9.03953e+03
9.94560e+05 9.94000e+02 1.00049e+04 1.09167e+04 9.09303e+03 9.99242e+03 1.09414e+04 9.04345e+03
9.95200e+05 9.95000e+02 9.89685e+03 1.08208e+04 8.97289e+03 9.99756e+03 1.09479e+04 9.04721e+03
9.95840e+05 9.95000e+02 9.89685e+03 1.08208e+04 8.97289e+03 1.00041e+04 1.09574e+04 9.05070e+03
9.96480e+05 9.96000e+02 1.00480e+04 1.08510e+04 9.24503e+03 1.00109e+04 1.09681e+04 9.05375e+03
9.97120e+05 9.97000e+02 1.00453e+04 1.09473e+04 9.14344e+03 1.00171e+04 1.09781e+04 9.05618e+03
9.97760e+05 9.97000e+02 1.00453e+04 1.09473e+04 9.14344e+03 1.00217e+04 1.09855e+04 9.05787e+03
9.98400e+05 9.98000e+02 1.03134e+04 1.13534e+04 9.27353e+03 1.00239e+04 1.09890e+04 9.05887e+03
9.99040e+05 9.99000e+02 8.29904e+03 1.04095e+04 6.18855e+03 1.00236e+04 1.09880e+04 9.05930e+03
9.99680e+05 9.99000e+02 8.29904e+03 1.04095e+04 6.18855e+03 1.00210e+04 1.09825e+04 9.05952e+03


==> td3_lunarlander.dat <==
0.00000e+00 0.00000e+00 -2.59689e+02 -2.38413e+02 -2.80965e+02 -2.59689e+02 -2.38413e+02 -2.80965e+02
6.40000e+02 6.00000e+00 -3.18779e+02 -2.58289e+02 -3.79269e+02 -2.59689e+02 -2.38413e+02 -2.80965e+02
1.28000e+03 1.20000e+01 -3.65483e+02 -2.89519e+02 -4.41448e+02 -2.59689e+02 -2.38413e+02 -2.80965e+02
1.92000e+03 1.70000e+01 -2.18912e+02 -1.34338e+02 -3.03486e+02 -2.59688e+02 -2.38412e+02 -2.80965e+02
2.56000e+03 2.25000e+01 -1.65217e+02 1.32792e+01 -3.43713e+02 -2.59685e+02 -2.38407e+02 -2.80962e+02
3.20000e+03 2.85000e+01 -2.56012e+02 -5.48157e+01 -4.57208e+02 -2.59675e+02 -2.38387e+02 -2.80964e+02
3.84000e+03 3.50000e+01 -2.54726e+02 -2.42694e+02 -2.66759e+02 -2.59658e+02 -2.38321e+02 -2.80994e+02
4.48000e+03 3.95000e+01 -2.52823e+02 -1.98146e+02 -3.07501e+02 -2.59604e+02 -2.38147e+02 -2.81061e+02
5.12000e+03 4.60000e+01 -8.62713e+01 1.34703e+01 -1.86013e+02 -2.59453e+02 -2.37802e+02 -2.81104e+02
5.76000e+03 5.20000e+01 -8.38347e+01 -7.68109e+01 -9.08586e+01 -2.59108e+02 -2.37263e+02 -2.80952e+02
6.40000e+03 5.85000e+01 -1.33437e+02 -1.03415e+02 -1.63459e+02 -2.58439e+02 -2.36544e+02 -2.80334e+02
7.04000e+03 6.40000e+01 -2.26142e+02 -1.42705e+02 -3.09580e+02 -2.57315e+02 -2.35674e+02 -2.78955e+02
7.68000e+03 7.00000e+01 -3.16994e+02 -2.99368e+02 -3.34620e+02 -2.55642e+02 -2.34677e+02 -2.76607e+02
8.32000e+03 7.55000e+01 -2.72406e+02 -2.41918e+02 -3.02895e+02 -2.53399e+02 -2.33553e+02 -2.73246e+02
8.96000e+03 8.15000e+01 -3.30868e+02 -2.78780e+02 -3.82957e+02 -2.50631e+02 -2.32272e+02 -2.68991e+02
9.60000e+03 8.65000e+01 -2.29105e+02 -8.34454e+01 -3.74765e+02 -2.47427e+02 -2.30777e+02 -2.64077e+02
1.02400e+04 9.25000e+01 -7.66232e+01 -5.68125e+01 -9.64338e+01 -2.43894e+02 -2.28993e+02 -2.58796e+02
1.08800e+04 9.50000e+01 1.42295e+01 2.24269e+02 -1.95810e+02 -2.40154e+02 -2.26843e+02 -2.53464e+02
1.15200e+04 9.60000e+01 -1.10042e+02 -7.54750e+01 -1.44609e+02 -2.36339e+02 -2.24283e+02 -2.48395e+02
1.21600e+04 9.65000e+01 -1.25329e+02 -1.06049e+02 -1.44609e+02 -2.32606e+02 -2.21348e+02 -2.43863e+02
1.28000e+04 9.70000e+01 -1.02037e+02 -9.80240e+01 -1.06049e+02 -2.29071e+02 -2.18140e+02 -2.40003e+02
1.34400e+04 9.75000e+01 -7.74708e+01 -5.69176e+01 -9.80240e+01 -2.25724e+02 -2.14777e+02 -2.36672e+02
1.40800e+04 9.80000e+01 -7.42910e+01 -5.69176e+01 -9.16645e+01 -2.22349e+02 -2.11343e+02 -2.33354e+02
1.47200e+04 9.90000e+01 -2.10518e+01 -1.13573e+01 -3.07462e+01 -2.18555e+02 -2.07860e+02 -2.29251e+02
1.53600e+04 9.95000e+01 -3.12339e+01 -1.13573e+01 -5.11104e+01 -2.13912e+02 -2.04277e+02 -2.23547e+02
1.60000e+04 1.00000e+02 -8.41247e+01 -5.11104e+01 -1.17139e+02 -2.08077e+02 -2.00463e+02 -2.15690e+02
1.66400e+04 1.01000e+02 -7.73462e+01 -5.47133e+01 -9.99792e+01 -2.00879e+02 -1.96218e+02 -2.05540e+02
1.72800e+04 1.02000e+02 -4.63620e+01 -4.19375e+01 -5.07866e+01 -1.92325e+02 -1.91295e+02 -1.93355e+02
1.79200e+04 1.03000e+02 -6.35005e+01 -5.07866e+01 -7.62143e+01 -1.82547e+02 -1.79654e+02 -1.85440e+02
1.85600e+04 1.04000e+02 4.19217e+01 1.71443e+02 -8.75996e+01 -1.71772e+02 -1.65083e+02 -1.78461e+02
1.92000e+04 1.04500e+02 1.87690e+01 1.71443e+02 -1.33905e+02 -1.60312e+02 -1.50317e+02 -1.70307e+02
1.98400e+04 1.05500e+02 -9.51788e+01 -5.80035e+01 -1.32354e+02 -1.48565e+02 -1.35998e+02 -1.61133e+02
2.04800e+04 1.06500e+02 -1.21840e+02 -1.03046e+02 -1.40634e+02 -1.36994e+02 -1.22682e+02 -1.51306e+02
2.11200e+04 1.08000e+02 -7.76232e+01 -4.27244e+01 -1.12522e+02 -1.26040e+02 -1.10797e+02 -1.41282e+02
2.17600e+04 1.09000e+02 -1.22304e+02 -4.27244e+01 -2.01883e+02 -1.16014e+02 -1.00633e+02 -1.31395e+02
2.24000e+04 1.10000e+02 -1.60357e+02 -1.53932e+02 -1.66783e+02 -1.07043e+02 -9.23720e+01 -1.21714e+02
2.30400e+04 1.11500e+02 -2.15067e+02 -7.34799e+01 -3.56655e+02 -9.91198e+01 -8.61247e+01 -1.12115e+02
2.36800e+04 1.12000e+02 -2.17344e+02 -7.80334e+01 -3.56655e+02 -9.22175e+01 -8.19571e+01 -1.02478e+02
2.43200e+04 1.12500e+02 -1.82750e+02 -7.80334e+01 -2.87467e+02 -8.63783e+01 -7.98969e+01 -9.28597e+01
2.49600e+04 1.13500e+02 -1.65801e+02 -1.04734e+02 -2.26868e+02 -8.17570e+01 -7.99328e+01 -8.35811e+01
2.56000e+04 1.15000e+02 5.26428e+01 1.67102e+02 -6.18165e+01 -7.85977e+01 -7.51634e+01 -8.20321e+01
2.62400e+04 1.16000e+02 -1.47453e+02 -6.18165e+01 -2.33090e+02 -7.71811e+01 -6.81713e+01 -8.61909e+01
2.68800e+04 1.17500e+02 -1.66303e+02 -1.19665e+02 -2.12941e+02 -7.77520e+01 -6.30359e+01 -9.24682e+01
2.75200e+04 1.18000e+02 -2.06761e+02 -1.19665e+02 -2.93856e+02 -8.04416e+01 -5.99442e+01 -1.00939e+02
2.81600e+04 1.19500e+02 -2.16375e+02 -1.86094e+02 -2.46657e+02 -8.51806e+01 -5.88181e+01 -1.11543e+02
2.88000e+04 1.21000e+02 -2.37058e+02 -1.39380e+02 -3.34736e+02 -9.16347e+01 -5.93624e+01 -1.23907e+02
2.94400e+04 1.22000e+02 -9.19042e+01 -4.44283e+01 -1.39380e+02 -9.92296e+01 -6.11601e+01 -1.37299e+02
3.00800e+04 1.23500e+02 -1.85493e+02 -7.64363e+01 -2.94549e+02 -1.07298e+02 -6.37980e+01 -1.50798e+02
3.07200e+04 1.24500e+02 -2.43425e+02 -1.89072e+02 -2.97778e+02 -1.15283e+02 -6.69871e+01 -1.63579e+02
3.13600e+04 1.27000e+02 -1.99360e+01 2.42488e+02 -2.82360e+02 -1.22880e+02 -7.06184e+01 -1.75142e+02
3.20000e+04 1.29000e+02 1.50967e+02 2.92583e+02 9.35027e+00 -1.30039e+02 -7.47183e+01 -1.85359e+02
3.26400e+04 1.31000e+02 -4.16139e+02 -3.08172e+02 -5.24105e+02 -1.36849e+02 -7.93316e+01 -1.94366e+02
3.32800e+04 1.33000e+02 7.71120e+01 2.76049e+02 -1.21825e+02 -1.43418e+02 -8.44277e+01 -2.02409e+02
3.39200e+04 1.34500e+02 -1.38120e+02 -5.05610e+01 -2.25679e+02 -1.49779e+02 -8.98794e+01 -2.09679e+02
3.45600e+04 1.35500e+02 -9.36575e+01 -5.05610e+01 -1.36754e+02 -1.55833e+02 -9.54752e+01 -2.16191e+02
3.52000e+04 1.37000e+02 -7.47350e+01 1.95937e+02 -3.45407e+02 -1.61372e+02 -1.00969e+02 -2.21775e+02
3.58400e+04 1.38500e+02 -2.36836e+02 -1.95575e+02 -2.78097e+02 -1.66167e+02 -1.06166e+02 -2.26168e+02
3.64800e+04 1.40500e+02 -8.85874e+01 -2.60258e+01 -1.51149e+02 -1.70032e+02 -1.10966e+02 -2.29098e+02
3.71200e+04 1.41500e+02 -7.72934e+01 -2.60258e+01 -1.28561e+02 -1.72823e+02 -1.15348e+02 -2.30299e+02
3.77600e+04 1.44000e+02 3.82840e+01 2.00924e+02 -1.24356e+02 -1.74447e+02 -1.19387e+02 -2.29507e+02
3.84000e+04 1.45000e+02 -2.92817e+01 -3.25196e+00 -5.53114e+01 -1.74899e+02 -1.23301e+02 -2.26498e+02
3.90400e+04 1.45000e+02 -2.92817e+01 -3.25196e+00 -5.53114e+01 -1.74300e+02 -1.27401e+02 -2.21199e+02
3.96800e+04 1.46000e+02 -1.30262e+01 4.81100e+01 -7.41625e+01 -1.72840e+02 -1.31880e+02 -2.13801e+02
4.03200e+04 1.47500e+02 -9.95251e+01 -8.78092e+01 -1.11241e+02 -1.70654e+02 -1.36535e+02 -2.04773e+02
4.09600e+04 1.47500e+02 -9.95251e+01 -8.78092e+01 -1.11241e+02 -1.67701e+02 -1.40651e+02 -1.94750e+02
4.16000e+04 1.48500e+02 -1.75612e+02 -1.27442e+02 -2.23781e+02 -1.63750e+02 -1.43145e+02 -1.84354e+02
4.22400e+04 1.49500e+02 -7.40557e+01 -5.44991e+01 -9.36123e+01 -1.58481e+02 -1.42913e+02 -1.74049e+02
4.28800e+04 1.50000e+02 -1.16615e+02 -5.44991e+01 -1.78730e+02 -1.51654e+02 -1.39212e+02 -1.64095e+02
4.35200e+04 1.52000e+02 -1.93993e+02 -1.11527e+02 -2.76460e+02 -1.43279e+02 -1.31958e+02 -1.54599e+02
4.41600e+04 1.52500e+02 -1.59764e+02 -1.11527e+02 -2.08002e+02 -1.33725e+02 -1.21841e+02 -1.45609e+02
4.48000e+04 1.54000e+02 -1.20566e+02 -3.37573e+01 -2.07375e+02 -1.23706e+02 -1.10218e+02 -1.37193e+02
4.54400e+04 1.55000e+02 -1.17431e+02 -7.62944e+01 -1.58568e+02 -1.14125e+02 -9.88030e+01 -1.29447e+02
4.60800e+04 1.56500e+02 -1.70624e+02 -4.59849e+01 -2.95263e+02 -1.05874e+02 -8.92817e+01 -1.22467e+02
4.67200e+04 1.57500e+02 -7.48030e+01 -5.19445e+01 -9.76615e+01 -9.96514e+01 -8.29928e+01 -1.16310e+02
4.73600e+04 1.57500e+02 -7.48030e+01 -5.19445e+01 -9.76615e+01 -9.58488e+01 -8.07237e+01 -1.10974e+02
4.80000e+04 1.59500e+02 -1.86392e+02 -1.72539e+02 -2.00244e+02 -9.45495e+01 -8.26200e+01 -1.06479e+02
4.86400e+04 1.61500e+02 -1.52930e+01 -1.17112e+01 -1.88748e+01 -9.56094e+01 -8.81827e+01 -1.03036e+02
4.92800e+04 1.62000e+02 8.12601e+01 1.81395e+02 -1.88748e+01 -9.87374e+01 -9.63668e+01 -1.01108e+02
4.99200e+04 1.63500e+02 -1.51359e+02 -9.11803e+01 -2.11537e+02 -1.03516e+02 -1.01226e+02 -1.05805e+02
5.05600e+04 1.65000e+02 -1.07326e+02 -9.11803e+01 -1.23471e+02 -1.09394e+02 -1.03674e+02 -1.15114e+02
5.12000e+04 1.65500e+02 9.83700e+00 1.43145e+02 -1.23471e+02 -1.15708e+02 -1.08277e+02 -1.23138e+02
5.18400e+04 1.67000e+02 -4.14180e+01 1.42897e+02 -2.25733e+02 -1.21707e+02 -1.14387e+02 -1.29026e+02
5.24800e+04 1.68500e+02 -4.53641e+01 -3.86157e+01 -5.21126e+01 -1.26633e+02 -1.21069e+02 -1.32198e+02
5.31200e+04 1.68500e+02 -4.53641e+01 -3.86157e+01 -5.21126e+01 -1.29846e+02 -1.27387e+02 -1.32304e+02
5.37600e+04 1.70000e+02 -6.11304e+01 -3.65115e+01 -8.57494e+01 -1.30933e+02 -1.29202e+02 -1.32663e+02
5.44000e+04 1.71000e+02 4.74387e+01 1.73967e+02 -7.90897e+01 -1.29754e+02 -1.22914e+02 -1.36594e+02
5.50400e+04 1.72500e+02 -1.68626e+02 1.49656e+02 -4.86909e+02 -1.26416e+02 -1.13630e+02 -1.39202e+02
5.56800e+04 1.73500e+02 -2.09984e+01 8.71371e+01 -1.29134e+02 -1.21239e+02 -1.01762e+02 -1.40716e+02
5.63200e+04 1.74500e+02 4.05927e+01 1.17491e+02 -3.63056e+01 -1.14720e+02 -8.79924e+01 -1.41448e+02
5.69600e+04 1.75500e+02 -8.62659e+01 -3.95388e+01 -1.32993e+02 -1.07459e+02 -7.31792e+01 -1.41738e+02
5.76000e+04 1.76000e+02 -2.22852e+01 -5.03156e+00 -3.95388e+01 -1.00048e+02 -5.81374e+01 -1.41958e+02
5.82400e+04 1.77000e+02 -8.53038e+01 -5.36847e+01 -1.16923e+02 -9.29710e+01 -4.34251e+01 -1.42517e+02
5.88800e+04 1.77500e+02 -1.13745e+02 -5.36847e+01 -1.73806e+02 -8.65246e+01 -2.92912e+01 -1.43758e+02
5.95200e+04 1.78000e+02 2.28500e+00 1.78376e+02 -1.73806e+02 -8.07888e+01 -1.58187e+01 -1.45759e+02
6.01600e+04 1.79500e+02 -7.00643e+01 -6.44990e+01 -7.56296e+01 -7.56805e+01 -3.14702e+00 -1.48214e+02
6.08000e+04 1.81000e+02 -7.56375e+01 -5.07600e+01 -1.00515e+02 -7.10606e+01 8.38875e+00 -1.50510e+02
6.14400e+04 1.81500e+02 -6.22700e-01 9.92696e+01 -1.00515e+02 -6.68374e+01 1.82931e+01 -1.51968e+02
6.20800e+04 1.82500e+02 -1.28771e+01 6.33442e+00 -3.20887e+01 -6.30000e+01 2.61151e+01 -1.52115e+02
6.27200e+04 1.83500e+02 6.72328e+01 1.59656e+02 -2.51905e+01 -5.95570e+01 3.17021e+01 -1.50816e+02
6.33600e+04 1.83500e+02 6.72328e+01 1.59656e+02 -2.51905e+01 -5.64568e+01 3.53215e+01 -1.48235e+02
6.40000e+04 1.84500e+02 9.57602e+01 2.61201e+02 -6.96806e+01 -5.35622e+01 3.75715e+01 -1.44696e+02
6.46400e+04 1.85000e+02 5.28857e+01 1.75452e+02 -6.96806e+01 -5.06857e+01 3.91516e+01 -1.40523e+02
6.52800e+04 1.86000e+02 -4.12942e+01 6.44816e+00 -8.90366e+01 -4.76376e+01 4.06468e+01 -1.35922e+02
6.59200e+04 1.87000e+02 -1.65978e+01 -7.93271e+00 -2.52628e+01 -4.42457e+01 4.24546e+01 -1.30946e+02
6.65600e+04 1.87000e+02 -1.65978e+01 -7.93271e+00 -2.52628e+01 -4.03413e+01 4.48554e+01 -1.25538e+02
6.72000e+04 1.88000e+02 -3.29449e+01 -1.74739e+01 -4.84160e+01 -3.57706e+01 4.80938e+01 -1.19635e+02
6.78400e+04 1.88500e+02 -5.90399e+01 -4.84160e+01 -6.96638e+01 -3.04632e+01 5.23436e+01 -1.13270e+02
6.84800e+04 1.89500e+02 6.56161e+01 2.00896e+02 -6.96638e+01 -2.45184e+01 5.75661e+01 -1.06603e+02
6.91200e+04 1.90500e+02 6.10421e+01 1.70109e+02 -4.80249e+01 -1.82438e+01 6.33864e+01 -9.98740e+01
6.97600e+04 1.91500e+02 -4.10021e+01 -3.47132e+01 -4.72910e+01 -1.21083e+01 6.90936e+01 -9.33101e+01
7.04000e+04 1.91500e+02 -4.10021e+01 -3.47132e+01 -4.72910e+01 -6.63650e+00 7.37914e+01 -8.70644e+01
7.10400e+04 1.92500e+02 -3.54205e+01 -2.43291e+01 -4.65119e+01 -2.27060e+00 7.66735e+01 -8.12147e+01
7.16800e+04 1.93000e+02 7.77479e+01 1.79825e+02 -2.43291e+01 7.57050e-01 7.73167e+01 -7.58026e+01
7.23200e+04 1.94500e+02 -9.40130e+01 -4.35310e+01 -1.44495e+02 2.47190e+00 7.58089e+01 -7.08651e+01
7.29600e+04 1.96000e+02 -8.50247e+01 -1.49265e+01 -1.55123e+02 3.09230e+00 7.26201e+01 -6.64355e+01
7.36000e+04 1.97000e+02 -1.04590e+02 -8.11053e+01 -1.28074e+02 2.90745e+00 6.83375e+01 -6.25226e+01
7.42400e+04 1.97500e+02 -4.49621e+01 -8.81889e+00 -8.11053e+01 2.18610e+00 6.34637e+01 -5.90915e+01
7.48800e+04 1.98000e+02 -1.95469e+01 -8.81889e+00 -3.02750e+01 1.13545e+00 5.83359e+01 -5.60650e+01
7.55200e+04 1.99000e+02 -7.00780e+01 1.50212e+02 -2.90368e+02 -1.33900e-01 5.30842e+01 -5.33520e+01
7.61600e+04 2.01000e+02 6.59074e+01 1.60765e+02 -2.89501e+01 -1.64320e+00 4.76086e+01 -5.08950e+01
7.68000e+04 2.02000e+02 -1.04831e+02 -5.43673e+01 -1.55294e+02 -3.53035e+00 4.16334e+01 -4.86941e+01
7.74400e+04 2.03000e+02 2.93135e+01 1.63161e+02 -1.04534e+02 -5.95730e+00 3.48405e+01 -4.67551e+01
7.80800e+04 2.04500e+02 -8.93725e+01 -3.18591e+00 -1.75559e+02 -8.99355e+00 2.70013e+01 -4.49884e+01
7.87200e+04 2.05500e+02 -4.79132e+01 -2.41275e+01 -7.16988e+01 -1.25537e+01 1.80676e+01 -4.31750e+01
7.93600e+04 2.05500e+02 -4.79132e+01 -2.41275e+01 -7.16988e+01 -1.64165e+01 8.22265e+00 -4.10556e+01
8.00000e+04 2.06500e+02 -2.06649e+02 -1.35847e+02 -2.77452e+02 -2.02995e+01 -2.15047e+00 -3.84485e+01
8.06400e+04 2.08000e+02 -8.59878e+01 -3.35596e+01 -1.38416e+02 -2.39521e+01 -1.26017e+01 -3.53025e+01
8.12800e+04 2.08000e+02 -8.59878e+01 -3.35596e+01 -1.38416e+02 -2.72248e+01 -2.27609e+01 -3.16886e+01
8.19200e+04 2.09000e+02 -8.01743e+01 -5.10046e+01 -1.09344e+02 -3.01012e+01 -2.77930e+01 -3.24093e+01
8.25600e+04 2.10000e+02 -1.56603e+01 -9.97317e+00 -2.13474e+01 -3.27105e+01 -2.39494e+01 -4.14716e+01
8.32000e+04 2.10500e+02 8.15963e+01 1.84540e+02 -2.13474e+01 -3.53116e+01 -2.06505e+01 -4.99727e+01
8.38400e+04 2.12500e+02 -9.37876e+01 -6.38321e+00 -1.81192e+02 -3.82188e+01 -1.84573e+01 -5.79803e+01
8.44800e+04 2.13000e+02 3.05509e+01 6.74850e+01 -6.38321e+00 -4.16794e+01 -1.78302e+01 -6.55286e+01
8.51200e+04 2.13500e+02 3.28428e+01 6.74850e+01 -1.79930e+00 -4.57439e+01 -1.89463e+01 -7.25416e+01
8.57600e+04 2.15000e+02 -9.72471e+01 -8.94542e+01 -1.05040e+02 -5.01872e+01 -2.15639e+01 -7.88106e+01
8.64000e+04 2.15500e+02 -9.39618e+01 -8.94542e+01 -9.84694e+01 -5.45472e+01 -2.50265e+01 -8.40679e+01
8.70400e+04 2.16000e+02 -9.07218e+01 -8.29743e+01 -9.84694e+01 -5.82687e+01 -2.84462e+01 -8.80911e+01
8.76800e+04 2.17000e+02 -5.56750e+00 1.04208e+02 -1.15343e+02 -6.08628e+01 -3.09843e+01 -9.07412e+01
8.83200e+04 2.17500e+02 2.66435e+01 1.04208e+02 -5.09209e+01 -6.20309e+01 -3.21048e+01 -9.19570e+01
8.89600e+04 2.18500e+02 -9.00814e+01 -5.09209e+01 -1.29242e+02 -6.17453e+01 -3.17173e+01 -9.17733e+01
8.96000e+04 2.20000e+02 -3.01953e+01 5.56984e+01 -1.16089e+02 -6.02596e+01 -3.01736e+01 -9.03456e+01
9.02400e+04 2.21000e+02 5.63815e+01 2.28852e+02 -1.16089e+02 -5.80192e+01 -2.81341e+01 -8.79043e+01
9.08800e+04 2.22500e+02 1.11614e+02 2.17705e+02 5.52331e+00 -5.55045e+01 -2.63534e+01 -8.46555e+01
9.15200e+04 2.23500e+02 -1.61933e+02 5.52331e+00 -3.29389e+02 -5.30910e+01 -2.54343e+01 -8.07477e+01
9.21600e+04 2.24500e+02 -1.28441e+02 5.28297e+01 -3.09712e+02 -5.09817e+01 -2.56170e+01 -7.63464e+01
9.28000e+04 2.25500e+02 7.57839e+01 2.25540e+02 -7.39722e+01 -4.91908e+01 -2.66861e+01 -7.16956e+01
9.34400e+04 2.26500e+02 1.40239e+02 2.64073e+02 1.64044e+01 -4.75538e+01 -2.80447e+01 -6.70629e+01
9.40800e+04 2.27500e+02 1.55206e+02 2.94007e+02 1.64044e+01 -4.58006e+01 -2.89254e+01 -6.26758e+01
9.47200e+04 2.29500e+02 5.00354e+01 1.56239e+02 -5.61683e+01 -4.36988e+01 -2.86199e+01 -5.87777e+01
9.53600e+04 2.31000e+02 5.05950e+01 1.87580e+02 -8.63901e+01 -4.11510e+01 -2.66119e+01 -5.56901e+01
9.60000e+04 2.31500e+02 1.54147e+02 1.87580e+02 1.20714e+02 -3.81569e+01 -2.26269e+01 -5.36870e+01
9.66400e+04 2.33500e+02 -5.12255e+01 1.21988e+02 -2.24439e+02 -3.46913e+01 -1.66862e+01 -5.26965e+01
9.72800e+04 2.34000e+02 -8.38650e+00 2.07666e+02 -2.24439e+02 -3.06295e+01 -9.18116e+00 -5.20779e+01
9.79200e+04 2.35500e+02 2.06899e+02 2.36461e+02 1.77337e+02 -2.57778e+01 -8.72084e-01 -5.06836e+01
9.85600e+04 2.36500e+02 1.16994e+02 1.25030e+02 1.08958e+02 -1.99555e+01 7.28931e+00 -4.72004e+01
9.92000e+04 2.37500e+02 -6.54475e+00 1.23173e+01 -2.54068e+01 -1.30736e+01 1.44814e+01 -4.06285e+01
9.98400e+04 2.39000e+02 7.38351e+01 1.73077e+02 -2.54068e+01 -5.17830e+00 2.03193e+01 -3.06759e+01
1.00480e+05 2.40000e+02 2.05036e+02 2.28003e+02 1.82070e+02 3.57710e+00 2.49834e+01 -1.78292e+01
1.01120e+05 2.41500e+02 2.18746e+02 2.48905e+02 1.88588e+02 1.30039e+01 2.90968e+01 -3.08907e+00
1.01760e+05 2.43000e+02 2.16969e+02 2.75769e+02 1.58170e+02 2.29153e+01 3.34070e+01 1.24236e+01
1.02400e+05 2.45000e+02 -4.76160e+01 2.51240e+02 -3.46472e+02 3.31168e+01 3.84397e+01 2.77939e+01
1.03040e+05 2.46500e+02 -1.19555e+02 -4.75456e+01 -1.91565e+02 4.34065e+01 4.43316e+01 4.24815e+01
1.03680e+05 2.46500e+02 -1.19555e+02 -4.75456e+01 -1.91565e+02 5.36244e+01 5.63399e+01 5.09089e+01
1.04320e+05 2.48500e+02 2.07543e+02 2.71373e+02 1.43713e+02 6.36973e+01 6.95365e+01 5.78581e+01
1.04960e+05 2.50000e+02 1.23587e+02 2.78815e+02 -3.16401e+01 7.35778e+01 8.24010e+01 6.47547e+01
1.05600e+05 2.51000e+02 1.18688e+02 2.69017e+02 -3.16401e+01 8.30589e+01 9.51925e+01 7.09254e+01
1.06240e+05 2.53500e+02 1.12713e+02 2.44300e+02 -1.88749e+01 9.16359e+01 1.07871e+02 7.54009e+01
1.06880e+05 2.55000e+02 6.98995e+01 2.70544e+02 -1.30745e+02 9.86107e+01 1.20059e+02 7.71625e+01
1.07520e+05 2.56500e+02 1.23942e+02 2.90606e+02 -4.27223e+01 1.03392e+02 1.31238e+02 7.55470e+01
1.08160e+05 2.57000e+02 1.15483e+02 2.73688e+02 -4.27223e+01 1.05772e+02 1.41030e+02 7.05133e+01
1.08800e+05 2.58500e+02 1.68356e+02 2.76778e+02 5.99349e+01 1.05987e+02 1.49352e+02 6.26218e+01
1.09440e+05 2.60500e+02 9.39775e+01 2.42094e+02 -5.41391e+01 1.04607e+02 1.56430e+02 5.27831e+01
1.10080e+05 2.62000e+02 1.12161e+02 2.78461e+02 -5.41391e+01 1.02323e+02 1.62703e+02 4.19439e+01
1.10720e+05 2.63500e+02 -2.43222e+01 3.84012e+01 -8.70455e+01 9.97874e+01 1.68692e+02 3.08828e+01
1.11360e+05 2.65000e+02 6.58053e+01 2.18656e+02 -8.70455e+01 9.75281e+01 1.74876e+02 2.01801e+01
1.12000e+05 2.66500e+02 8.46500e+00 2.60066e+02 -2.43136e+02 9.59314e+01 1.81579e+02 1.02838e+01
1.12640e+05 2.68000e+02 7.45088e+01 1.88873e+02 -3.98554e+01 9.52266e+01 1.88909e+02 1.54423e+00
1.13280e+05 2.69500e+02 1.00242e+02 2.73713e+02 -7.32291e+01 9.54442e+01 1.96723e+02 -5.83465e+00
1.13920e+05 2.70500e+02 7.87370e+01 2.30703e+02 -7.32291e+01 9.63873e+01 2.04665e+02 -1.18904e+01
1.14560e+05 2.72000e+02 5.28575e+01 1.81476e+02 -7.57611e+01 9.76498e+01 2.12262e+02 -1.69624e+01
1.15200e+05 2.74000e+02 1.05819e+02 2.76729e+02 -6.50918e+01 9.87189e+01 2.19057e+02 -2.16192e+01
1.15840e+05 2.75000e+02 4.50741e+01 1.55240e+02 -6.50918e+01 9.91275e+01 2.24708e+02 -2.64529e+01
1.16480e+05 2.76500e+02 1.04245e+02 2.66452e+02 -5.79614e+01 9.85884e+01 2.29035e+02 -3.18582e+01
1.17120e+05 2.78000e+02 8.40571e+01 2.26458e+02 -5.83438e+01 9.70485e+01 2.32013e+02 -3.79161e+01
1.17760e+05 2.79000e+02 1.12419e+02 2.83182e+02 -5.83438e+01 9.46641e+01 2.33743e+02 -4.44148e+01
1.18400e+05 2.81000e+02 8.20648e+01 1.86612e+02 -2.24823e+01 9.17334e+01 2.34426e+02 -5.09593e+01
1.19040e+05 2.82500e+02 1.11420e+02 2.46562e+02 -2.37227e+01 8.86044e+01 2.34314e+02 -5.71052e+01
1.19680e+05 2.84000e+02 -8.83578e+01 -2.37227e+01 -1.52993e+02 8.56068e+01 2.33677e+02 -6.24633e+01
1.20320e+05 2.85000e+02 1.05308e+02 2.88235e+02 -7.76183e+01 8.30035e+01 2.32763e+02 -6.67561e+01
1.20960e+05 2.86500e+02 9.64027e+01 1.96686e+02 -3.88056e+00 8.09707e+01 2.31765e+02 -6.98235e+01
1.21600e+05 2.88500e+02 1.93424e+02 2.24284e+02 1.62564e+02 7.95820e+01 2.30765e+02 -7.16009e+01
1.22240e+05 2.90000e+02 1.74240e+02 2.41201e+02 1.07279e+02 7.87658e+01 2.29632e+02 -7.21004e+01
1.22880e+05 2.91000e+02 8.39811e+01 2.23414e+02 -5.54518e+01 7.82664e+01 2.27937e+02 -7.14043e+01
1.23520e+05 2.92000e+02 5.46041e+01 1.64660e+02 -5.54518e+01 7.77243e+01 2.25064e+02 -6.96154e+01
1.24160e+05 2.93000e+02 6.53033e+01 1.70388e+02 -3.97814e+01 7.68757e+01 2.20497e+02 -6.67457e+01
1.24800e+05 2.94000e+02 7.31630e+01 1.94884e+02 -4.85579e+01 7.57444e+01 2.14124e+02 -6.26352e+01
1.25440e+05 2.95500e+02 9.73856e+01 2.43329e+02 -4.85579e+01 7.46545e+01 2.06333e+02 -5.70240e+01
1.26080e+05 2.96500e+02 1.91571e+02 2.25050e+02 1.58091e+02 7.40418e+01 1.97854e+02 -4.97704e+01
1.26720e+05 2.97500e+02 7.97908e+01 2.27919e+02 -6.83374e+01 7.42074e+01 1.89483e+02 -4.10681e+01
1.27360e+05 2.98500e+02 8.46173e+01 2.37572e+02 -6.83374e+01 7.51760e+01 1.81865e+02 -3.15130e+01
1.28000e+05 3.00500e+02 1.11151e+02 2.36475e+02 -1.41723e+01 7.67325e+01 1.75438e+02 -2.19729e+01
1.28640e+05 3.02000e+02 -3.92971e+01 -7.03470e+00 -7.15595e+01 7.85740e+01 1.70466e+02 -1.33179e+01
1.29280e+05 3.03500e+02 8.96043e+01 2.50768e+02 -7.15595e+01 8.04719e+01 1.67116e+02 -6.17227e+00
1.29920e+05 3.05500e+02 7.25588e+01 2.36361e+02 -9.12435e+01 8.23329e+01 1.65488e+02 -8.22108e-01
1.30560e+05 3.06500e+02 1.06568e+02 2.45680e+02 -3.25437e+01 8.41645e+01 1.65602e+02 2.72692e+00
1.31200e+05 3.07500e+02 1.21769e+02 2.76082e+02 -3.25437e+01 8.59875e+01 1.67352e+02 4.62303e+00
1.31840e+05 3.09000e+02 1.07974e+02 2.33810e+02 -1.78617e+01 8.77596e+01 1.70474e+02 5.04529e+00
1.32480e+05 3.10500e+02 1.03981e+02 2.60860e+02 -5.28987e+01 8.93590e+01 1.74590e+02 4.12792e+00
1.33120e+05 3.11500e+02 1.07171e+02 2.67241e+02 -5.28987e+01 9.06275e+01 1.79299e+02 1.95606e+00
1.33760e+05 3.13000e+02 9.48779e+01 2.28711e+02 -3.89551e+01 9.14481e+01 1.84271e+02 -1.37477e+00
1.34400e+05 3.14500e+02 7.43218e+01 2.26227e+02 -7.75834e+01 9.18054e+01 1.89293e+02 -5.68221e+00
1.35040e+05 3.15500e+02 7.63248e+01 2.30233e+02 -7.75834e+01 9.18054e+01 1.94274e+02 -1.06633e+01
1.35680e+05 3.16500e+02 1.03902e+02 1.97878e+02 9.92641e+00 9.16388e+01 1.99207e+02 -1.59295e+01
1.36320e+05 3.17500e+02 1.23774e+02 2.37621e+02 9.92641e+00 9.15157e+01 2.04119e+02 -2.10875e+01
1.36960e+05 3.19000e+02 1.09949e+02 2.62215e+02 -4.23164e+01 9.15913e+01 2.09004e+02 -2.58214e+01
1.37600e+05 3.21000e+02 9.96989e+01 2.24536e+02 -2.51382e+01 9.19211e+01 2.13787e+02 -2.99449e+01
1.38240e+05 3.22000e+02 1.26396e+02 2.77931e+02 -2.51382e+01 9.24654e+01 2.18325e+02 -3.33941e+01
1.38880e+05 3.23500e+02 1.38844e+02 2.42797e+02 3.48900e+01 9.31341e+01 2.22441e+02 -3.61728e+01
1.39520e+05 3.24500e+02 9.77580e+01 2.35962e+02 -4.04459e+01 9.38425e+01 2.25982e+02 -3.82970e+01
1.40160e+05 3.25500e+02 6.42471e+01 1.68940e+02 -4.04459e+01 9.45457e+01 2.28867e+02 -3.97756e+01
1.40800e+05 3.26500e+02 9.60696e+01 2.13951e+02 -2.18118e+01 9.52401e+01 2.31091e+02 -4.06108e+01
1.41440e+05 3.28500e+02 9.74666e+01 2.29022e+02 -3.40887e+01 9.59534e+01 2.32702e+02 -4.07953e+01
1.42080e+05 3.30000e+02 -1.91364e+01 -4.18400e+00 -3.40887e+01 9.67263e+01 2.33765e+02 -4.03124e+01
1.42720e+05 3.31500e+02 2.15970e+02 2.40252e+02 1.91687e+02 9.75853e+01 2.34333e+02 -3.91624e+01
1.43360e+05 3.33000e+02 -1.40963e+01 6.45533e+01 -9.27458e+01 9.85080e+01 2.34421e+02 -3.74049e+01
1.44000e+05 3.35000e+02 8.88671e+01 2.04625e+02 -2.68908e+01 9.94138e+01 2.34007e+02 -3.51794e+01
1.44640e+05 3.36000e+02 1.22790e+02 2.72471e+02 -2.68908e+01 1.00178e+02 2.33035e+02 -3.26789e+01
1.45280e+05 3.37000e+02 1.11228e+02 2.40293e+02 -1.78374e+01 1.00676e+02 2.31435e+02 -3.00830e+01
1.45920e+05 3.38500e+02 -5.30016e+01 -1.92364e+01 -8.67668e+01 1.00812e+02 2.29143e+02 -2.75191e+01
1.46560e+05 3.39500e+02 8.84183e+01 1.96073e+02 -1.92364e+01 1.00521e+02 2.26127e+02 -2.50856e+01
1.47200e+05 3.41000e+02 1.20597e+02 2.59883e+02 -1.86893e+01 9.97719e+01 2.22433e+02 -2.28892e+01
1.47840e+05 3.43500e+02 7.79377e+01 2.14397e+02 -5.85216e+01 9.85866e+01 2.18222e+02 -2.10489e+01
1.48480e+05 3.44500e+02 -2.85499e+01 1.42182e+00 -5.85216e+01 9.70425e+01 2.13749e+02 -1.96639e+01
1.49120e+05 3.45500e+02 1.62897e+02 1.80750e+02 1.45045e+02 9.52596e+01 2.09298e+02 -1.87788e+01
1.49760e+05 3.47000e+02 2.19935e+02 2.34451e+02 2.05420e+02 9.33828e+01 2.05134e+02 -1.83684e+01
1.50400e+05 3.48000e+02 5.85718e+01 1.89460e+02 -7.23165e+01 9.15632e+01 2.01482e+02 -1.83555e+01
1.51040e+05 3.49500e+02 1.13486e+02 2.69987e+02 -4.30147e+01 8.99359e+01 1.98505e+02 -1.86331e+01
1.51680e+05 3.50000e+02 6.47811e+01 1.72577e+02 -4.30147e+01 8.86220e+01 1.96281e+02 -1.90370e+01
1.52320e+05 3.51500e+02 9.08350e+01 2.31702e+02 -5.00320e+01 8.77555e+01 1.94797e+02 -1.92860e+01
1.52960e+05 3.53500e+02 1.14672e+02 2.53255e+02 -2.39109e+01 8.74860e+01 1.93978e+02 -1.90061e+01
1.53600e+05 3.54500e+02 1.04412e+02 2.32735e+02 -2.39109e+01 8.79246e+01 1.93733e+02 -1.78838e+01
1.54240e+05 3.56500e+02 9.69320e+01 2.45855e+02 -5.19909e+01 8.90661e+01 1.93977e+02 -1.58448e+01
1.54880e+05 3.57500e+02 -2.20525e+01 7.88591e+00 -5.19909e+01 9.07550e+01 1.94640e+02 -1.31299e+01
1.55520e+05 3.59000e+02 2.07086e+02 2.45761e+02 1.68411e+02 9.27182e+01 1.95662e+02 -1.02257e+01
1.56160e+05 3.61000e+02 1.02094e+02 2.31896e+02 -2.77079e+01 9.46477e+01 1.96996e+02 -7.70060e+00
1.56800e+05 3.62000e+02 2.35216e+02 2.40385e+02 2.30048e+02 9.62962e+01 1.98623e+02 -6.03055e+00
1.57440e+05 3.64000e+02 1.98987e+02 2.35718e+02 1.62256e+02 9.75411e+01 2.00548e+02 -5.46582e+00
1.58080e+05 3.65000e+02 1.79411e+02 1.96565e+02 1.62256e+02 9.84143e+01 2.02783e+02 -5.95443e+00
1.58720e+05 3.66500e+02 2.15435e+02 2.82278e+02 1.48591e+02 9.90856e+01 2.05319e+02 -7.14777e+00
1.59360e+05 3.68500e+02 1.37526e+02 2.88821e+02 -1.37681e+01 9.98258e+01 2.08107e+02 -8.45535e+00
1.60000e+05 3.70000e+02 1.33608e+02 2.80985e+02 -1.37681e+01 1.00976e+02 2.11048e+02 -9.09638e+00
1.60640e+05 3.72500e+02 8.51041e+01 2.40572e+02 -7.03639e+01 1.02901e+02 2.13977e+02 -8.17585e+00
1.61280e+05 3.73500e+02 8.43186e+01 2.39001e+02 -7.03639e+01 1.05921e+02 2.16695e+02 -4.85296e+00
1.61920e+05 3.75000e+02 1.18063e+02 2.68368e+02 -3.22417e+01 1.10216e+02 2.19033e+02 1.39822e+00
1.62560e+05 3.77000e+02 1.15949e+02 2.74020e+02 -4.21228e+01 1.15747e+02 2.20938e+02 1.05567e+01
1.63200e+05 3.78500e+02 1.03990e+02 2.50102e+02 -4.21228e+01 1.22245e+02 2.22505e+02 2.19842e+01
1.63840e+05 3.81000e+02 1.00717e+02 2.44988e+02 -4.35547e+01 1.29233e+02 2.23936e+02 3.45300e+01
1.64480e+05 3.82500e+02 1.00895e+02 2.45345e+02 -4.35547e+01 1.36111e+02 2.25468e+02 4.67540e+01
1.65120e+05 3.84000e+02 1.00697e+02 2.55569e+02 -5.41746e+01 1.42257e+02 2.27306e+02 5.72071e+01
1.65760e+05 3.85500e+02 1.14605e+02 2.63037e+02 -3.38276e+01 1.47134e+02 2.29571e+02 6.46971e+01
1.66400e+05 3.87500e+02 -9.12690e+00 1.55738e+01 -3.38276e+01 1.50371e+02 2.32266e+02 6.84768e+01
1.67040e+05 3.89500e+02 8.71740e+01 2.59805e+02 -8.54570e+01 1.51789e+02 2.35264e+02 6.83149e+01
1.67680e+05 3.92000e+02 2.62061e+02 2.87122e+02 2.37000e+02 1.51398e+02 2.38341e+02 6.44545e+01
1.68320e+05 3.94000e+02 1.11460e+02 2.80883e+02 -5.79638e+01 1.49366e+02 2.41235e+02 5.74963e+01
1.68960e+05 3.95500e+02 1.64415e+02 2.77779e+02 5.10517e+01 1.45987e+02 2.43724e+02 4.82492e+01
1.69600e+05 3.97500e+02 6.78013e+01 1.99549e+02 -6.39463e+01 1.41626e+02 2.45666e+02 3.75864e+01
1.70240e+05 3.98500e+02 1.02005e+02 2.67957e+02 -6.39463e+01 1.36691e+02 2.47028e+02 2.63536e+01
1.70880e+05 4.01000e+02 1.18233e+02 2.85416e+02 -4.89496e+01 1.31609e+02 2.47885e+02 1.53335e+01
1.71520e+05 4.03000e+02 -2.32799e+01 4.64239e+00 -5.12022e+01 1.26809e+02 2.48380e+02 5.23871e+00
1.72160e+05 4.04500e+02 1.03326e+02 2.57855e+02 -5.12022e+01 1.22673e+02 2.48659e+02 -3.31345e+00
1.72800e+05 4.06000e+02 2.61556e+02 2.76912e+02 2.46200e+02 1.19467e+02 2.48821e+02 -9.88674e+00
1.73440e+05 4.07500e+02 1.07912e+02 2.55977e+02 -4.01525e+01 1.17283e+02 2.48901e+02 -1.43352e+01
1.74080e+05 4.09000e+02 7.51705e+01 2.24610e+02 -7.42691e+01 1.16011e+02 2.48868e+02 -1.68466e+01
1.74720e+05 4.11000e+02 9.39760e+01 2.62221e+02 -7.42691e+01 1.15386e+02 2.48621e+02 -1.78494e+01
1.75360e+05 4.12500e+02 2.39856e+02 2.76579e+02 2.03132e+02 1.15122e+02 2.48041e+02 -1.77978e+01
1.76000e+05 4.14500e+02 2.63703e+02 2.64835e+02 2.62572e+02 1.15043e+02 2.47076e+02 -1.69896e+01
1.76640e+05 4.16000e+02 1.18963e+02 2.83117e+02 -4.51920e+01 1.15123e+02 2.45802e+02 -1.55567e+01
1.77280e+05 4.18000e+02 2.66076e+02 2.68444e+02 2.63707e+02 1.15425e+02 2.44428e+02 -1.35774e+01
1.77920e+05 4.21000e+02 1.22446e+02 2.07464e+02 3.74272e+01 1.16050e+02 2.43232e+02 -1.11311e+01
1.78560e+05 4.23000e+02 1.94653e+02 2.27833e+02 1.61472e+02 1.17122e+02 2.42486e+02 -8.24267e+00
1.79200e+05 4.24000e+02 1.71292e+02 1.81112e+02 1.61472e+02 1.18775e+02 2.42386e+02 -4.83644e+00
1.79840e+05 4.26000e+02 1.30513e+02 2.79970e+02 -1.89448e+01 1.21129e+02 2.43003e+02 -7.45410e-01
1.80480e+05 4.28000e+02 1.87701e+02 2.86621e+02 8.87808e+01 1.24267e+02 2.44255e+02 4.27875e+00
1.81120e+05 4.29000e+02 1.89409e+02 2.33356e+02 1.45461e+02 1.28215e+02 2.45885e+02 1.05445e+01
1.81760e+05 4.30000e+02 1.96406e+02 2.47352e+02 1.45461e+02 1.32917e+02 2.47513e+02 1.83211e+01
1.82400e+05 4.32000e+02 2.20535e+02 2.50366e+02 1.90703e+02 1.38190e+02 2.48726e+02 2.76547e+01
1.83040e+05 4.34000e+02 -4.36300e+00 1.90769e+02 -1.99495e+02 1.43705e+02 2.49191e+02 3.82198e+01
1.83680e+05 4.36000e+02 2.59604e+02 2.81551e+02 2.37657e+02 1.49047e+02 2.48746e+02 4.93489e+01
1.84320e+05 4.38000e+02 1.93925e+02 2.52678e+02 1.35172e+02 1.53840e+02 2.47432e+02 6.02472e+01
1.84960e+05 4.38500e+02 1.36507e+02 1.37843e+02 1.35172e+02 1.57856e+02 2.45475e+02 7.02368e+01
1.85600e+05 4.40500e+02 2.50043e+02 2.56136e+02 2.43951e+02 1.61009e+02 2.43175e+02 7.88430e+01
1.86240e+05 4.42000e+02 1.15847e+02 2.34841e+02 -3.14613e+00 1.63270e+02 2.40798e+02 8.57425e+01
1.86880e+05 4.44000e+02 2.22464e+02 2.45495e+02 1.99433e+02 1.64632e+02 2.38506e+02 9.07581e+01
1.87520e+05 4.46500e+02 2.47297e+02 2.67203e+02 2.27392e+02 1.65142e+02 2.36335e+02 9.39482e+01
1.88160e+05 4.48000e+02 2.61791e+02 2.73665e+02 2.49916e+02 1.64959e+02 2.34231e+02 9.56860e+01
1.88800e+05 4.50000e+02 1.56555e+02 2.86859e+02 2.62512e+01 1.64380e+02 2.32117e+02 9.66437e+01
1.89440e+05 4.51500e+02 1.98906e+02 2.84571e+02 1.13241e+02 1.63821e+02 2.29971e+02 9.76716e+01
1.90080e+05 4.54000e+02 2.49439e+02 2.68637e+02 2.30240e+02 1.63749e+02 2.27870e+02 9.96278e+01
1.90720e+05 4.55500e+02 2.68246e+02 2.74073e+02 2.62419e+02 1.64602e+02 2.25990e+02 1.03214e+02
1.91360e+05 4.58000e+02 2.56261e+02 2.67364e+02 2.45158e+02 1.66697e+02 2.24546e+02 1.08848e+02
1.92000e+05 4.60000e+02 2.63420e+02 2.95710e+02 2.31130e+02 1.70154e+02 2.23697e+02 1.16611e+02
1.92640e+05 4.62500e+02 2.48543e+02 2.74160e+02 2.22926e+02 1.74883e+02 2.23487e+02 1.26279e+02
1.93280e+05 4.65000e+02 2.08943e+02 2.78407e+02 1.39479e+02 1.80619e+02 2.23848e+02 1.37390e+02
1.93920e+05 4.66500e+02 2.09582e+02 2.79685e+02 1.39479e+02 1.86967e+02 2.24655e+02 1.49279e+02
1.94560e+05 4.69000e+02 2.66452e+02 2.86964e+02 2.45939e+02 1.93461e+02 2.25794e+02 1.61127e+02
1.95200e+05 4.70000e+02 7.69040e+01 2.19039e+02 -6.52310e+01 1.99613e+02 2.27196e+02 1.72031e+02
1.95840e+05 4.72000e+02 2.72958e+02 2.89959e+02 2.55957e+02 2.04960e+02 2.28838e+02 1.81082e+02
1.96480e+05 4.74500e+02 2.19792e+02 2.67773e+02 1.71810e+02 2.09113e+02 2.30728e+02 1.87499e+02
1.97120e+05 4.76500e+02 4.92815e+01 2.61982e+02 -1.63419e+02 2.11839e+02 2.32886e+02 1.90791e+02
1.97760e+05 4.79000e+02 2.40012e+02 2.54115e+02 2.25910e+02 2.13075e+02 2.35307e+02 1.90843e+02
1.98400e+05 4.81000e+02 1.73990e+01 3.03796e+02 -2.68998e+02 2.12903e+02 2.37944e+02 1.87862e+02
1.99040e+05 4.83000e+02 2.74355e+02 2.85196e+02 2.63513e+02 2.11495e+02 2.40711e+02 1.82279e+02
1.99680e+05 4.85500e+02 -6.03545e+01 2.76036e+02 -3.96745e+02 2.09070e+02 2.43515e+02 1.74624e+02
2.00320e+05 4.87500e+02 2.00295e+02 2.38846e+02 1.61744e+02 2.05858e+02 2.46267e+02 1.65450e+02
2.00960e+05 4.89500e+02 1.94034e+02 2.33742e+02 1.54325e+02 2.02101e+02 2.48897e+02 1.55304e+02
2.01600e+05 4.91000e+02 2.33651e+02 2.56740e+02 2.10562e+02 1.98022e+02 2.51356e+02 1.44688e+02
2.02240e+05 4.93500e+02 2.72724e+02 2.82076e+02 2.63372e+02 1.93794e+02 2.53608e+02 1.33981e+02
2.02880e+05 4.95500e+02 2.30412e+02 2.83958e+02 1.76866e+02 1.89490e+02 2.55600e+02 1.23381e+02
2.03520e+05 4.98000e+02 2.42568e+02 2.58167e+02 2.26970e+02 1.85106e+02 2.57229e+02 1.12983e+02
2.04160e+05 5.00500e+02 2.53004e+02 2.57857e+02 2.48151e+02 1.80661e+02 2.58333e+02 1.02988e+02
2.04800e+05 5.02500e+02 2.39014e+02 2.43606e+02 2.34422e+02 1.76313e+02 2.58735e+02 9.38901e+01
2.05440e+05 5.05000e+02 2.75702e+02 2.76977e+02 2.74428e+02 1.72410e+02 2.58310e+02 8.65106e+01
2.06080e+05 5.07000e+02 7.49365e+01 2.59607e+02 -1.09734e+02 1.69427e+02 2.57022e+02 8.18325e+01
2.06720e+05 5.09500e+02 2.64624e+02 2.67339e+02 2.61909e+02 1.67841e+02 2.54949e+02 8.07334e+01
2.07360e+05 5.12000e+02 1.51752e+02 2.74407e+02 2.90973e+01 1.68005e+02 2.52273e+02 8.37376e+01
2.08000e+05 5.13500e+02 9.08896e+01 2.31458e+02 -4.96788e+01 1.70064e+02 2.49266e+02 9.08619e+01
2.08640e+05 5.14000e+02 1.03564e+02 2.56807e+02 -4.96788e+01 1.73907e+02 2.46254e+02 1.01560e+02
2.09280e+05 5.15500e+02 1.94411e+02 2.45736e+02 1.43086e+02 1.79173e+02 2.43571e+02 1.14775e+02
2.09920e+05 5.17000e+02 2.53614e+02 2.66826e+02 2.40401e+02 1.85290e+02 2.41499e+02 1.29081e+02
2.10560e+05 5.18500e+02 2.42710e+02 2.75176e+02 2.10245e+02 1.91536e+02 2.40210e+02 1.42863e+02
2.11200e+05 5.20000e+02 2.57681e+02 2.79856e+02 2.35506e+02 1.97125e+02 2.39732e+02 1.54519e+02
2.11840e+05 5.22500e+02 2.15237e+02 2.20923e+02 2.09551e+02 2.01338e+02 2.39953e+02 1.62723e+02
2.12480e+05 5.24000e+02 2.15799e+02 2.47380e+02 1.84219e+02 2.03703e+02 2.40674e+02 1.66732e+02
2.13120e+05 5.26000e+02 1.96312e+02 2.33861e+02 1.58763e+02 2.04147e+02 2.41688e+02 1.66607e+02
2.13760e+05 5.28500e+02 2.66163e+02 2.98524e+02 2.33802e+02 2.03031e+02 2.42847e+02 1.63216e+02
2.14400e+05 5.30500e+02 2.63846e+02 2.64183e+02 2.63509e+02 2.01037e+02 2.44079e+02 1.57995e+02
2.15040e+05 5.33000e+02 2.34879e+02 2.72644e+02 1.97114e+02 1.98954e+02 2.45363e+02 1.52545e+02
2.15680e+05 5.35000e+02 2.44989e+02 2.66960e+02 2.23019e+02 1.97454e+02 2.46693e+02 1.48214e+02
2.16320e+05 5.38000e+02 2.59169e+02 2.77123e+02 2.41216e+02 1.96947e+02 2.48053e+02 1.45840e+02
2.16960e+05 5.40000e+02 2.77995e+02 2.78237e+02 2.77754e+02 1.97565e+02 2.49424e+02 1.45707e+02
2.17600e+05 5.42500e+02 2.38534e+02 2.51042e+02 2.26027e+02 1.99238e+02 2.50794e+02 1.47682e+02
2.18240e+05 5.45000e+02 2.33394e+02 2.37962e+02 2.28827e+02 2.01784e+02 2.52156e+02 1.51412e+02
2.18880e+05 5.46500e+02 2.72627e+02 2.77518e+02 2.67736e+02 2.04993e+02 2.53504e+02 1.56481e+02
2.19520e+05 5.48500e+02 1.76667e+02 2.30119e+02 1.23216e+02 2.08665e+02 2.54828e+02 1.62502e+02
2.20160e+05 5.49000e+02 2.15022e+02 2.30119e+02 1.99924e+02 2.12630e+02 2.56102e+02 1.69159e+02
2.20800e+05 5.51000e+02 2.76714e+02 2.81553e+02 2.71874e+02 2.16742e+02 2.57283e+02 1.76201e+02
2.21440e+05 5.53500e+02 2.38677e+02 2.64047e+02 2.13307e+02 2.20855e+02 2.58313e+02 1.83397e+02
2.22080e+05 5.55500e+02 2.62288e+02 2.63165e+02 2.61412e+02 2.24803e+02 2.59129e+02 1.90476e+02
2.22720e+05 5.57500e+02 2.08505e+02 2.59472e+02 1.57537e+02 2.28377e+02 2.59667e+02 1.97087e+02
2.23360e+05 5.60000e+02 2.50588e+02 2.70411e+02 2.30764e+02 2.31361e+02 2.59881e+02 2.02842e+02
2.24000e+05 5.62000e+02 2.72045e+02 2.78279e+02 2.65811e+02 2.33601e+02 2.59764e+02 2.07438e+02
2.24640e+05 5.64500e+02 2.52779e+02 2.63872e+02 2.41685e+02 2.35058e+02 2.59358e+02 2.10758e+02
2.25280e+05 5.66500e+02 2.73047e+02 2.74401e+02 2.71692e+02 2.35831e+02 2.58759e+02 2.12902e+02
2.25920e+05 5.68500e+02 2.59219e+02 2.69931e+02 2.48506e+02 2.36117e+02 2.58097e+02 2.14137e+02
2.26560e+05 5.70500e+02 2.39500e+02 2.59664e+02 2.19337e+02 2.36166e+02 2.57513e+02 2.14820e+02
2.27200e+05 5.73000e+02 2.39042e+02 2.64044e+02 2.14040e+02 2.36226e+02 2.57132e+02 2.15321e+02
2.27840e+05 5.75000e+02 2.74029e+02 2.87954e+02 2.60104e+02 2.36500e+02 2.57034e+02 2.15965e+02
2.28480e+05 5.77500e+02 2.65311e+02 2.81280e+02 2.49342e+02 2.37111e+02 2.57231e+02 2.16990e+02
2.29120e+05 5.80000e+02 2.66161e+02 2.73969e+02 2.58354e+02 2.38095e+02 2.57657e+02 2.18533e+02
2.29760e+05 5.82000e+02 2.67044e+02 2.78381e+02 2.55708e+02 2.39404e+02 2.58174e+02 2.20634e+02
2.30400e+05 5.84500e+02 5.21875e+01 2.47912e+02 -1.43537e+02 2.40937e+02 2.58617e+02 2.23256e+02
2.31040e+05 5.87000e+02 2.62292e+02 2.71933e+02 2.52651e+02 2.42575e+02 2.58843e+02 2.26306e+02
2.31680e+05 5.89500e+02 2.68292e+02 2.99430e+02 2.37154e+02 2.44222e+02 2.58778e+02 2.29666e+02
2.32320e+05 5.92000e+02 2.44148e+02 2.59103e+02 2.29192e+02 2.45791e+02 2.58413e+02 2.33168e+02
2.32960e+05 5.94500e+02 2.11733e+02 2.71777e+02 1.51690e+02 2.47145e+02 2.57785e+02 2.36505e+02
2.33600e+05 5.96500e+02 2.75202e+02 2.78362e+02 2.72041e+02 2.48070e+02 2.56972e+02 2.39167e+02
2.34240e+05 5.98000e+02 2.41613e+02 2.85599e+02 1.97626e+02 2.48325e+02 2.56094e+02 2.40555e+02
2.34880e+05 6.00500e+02 2.36243e+02 2.73927e+02 1.98558e+02 2.47753e+02 2.55303e+02 2.40203e+02
2.35520e+05 6.03000e+02 2.71180e+02 2.81476e+02 2.60884e+02 2.46370e+02 2.54757e+02 2.37982e+02
2.36160e+05 6.05000e+02 2.30110e+02 2.48367e+02 2.11853e+02 2.44363e+02 2.54589e+02 2.34137e+02
2.36800e+05 6.08000e+02 1.33140e+01 2.65697e+02 -2.39069e+02 2.42041e+02 2.54879e+02 2.29204e+02
2.37440e+05 6.09500e+02 1.91935e+01 2.77456e+02 -2.39069e+02 2.39745e+02 2.55647e+02 2.23842e+02
2.38080e+05 6.12500e+02 1.10095e+02 2.46701e+02 -2.65102e+01 2.37764e+02 2.56855e+02 2.18672e+02
2.38720e+05 6.13500e+02 1.21071e+02 2.68653e+02 -2.65102e+01 2.36262e+02 2.58418e+02 2.14105e+02
2.39360e+05 6.15500e+02 2.27349e+02 2.67718e+02 1.86979e+02 2.35172e+02 2.60211e+02 2.10132e+02
2.40000e+05 6.17000e+02 2.66699e+02 2.68766e+02 2.64632e+02 2.34139e+02 2.62084e+02 2.06195e+02
2.40640e+05 6.20000e+02 2.39813e+02 2.45567e+02 2.34059e+02 2.32607e+02 2.63890e+02 2.01325e+02
2.41280e+05 6.22000e+02 1.96377e+02 2.66506e+02 1.26249e+02 2.30006e+02 2.65495e+02 1.94517e+02
2.41920e+05 6.24000e+02 1.35653e+02 2.76062e+02 -4.75594e+00 2.25982e+02 2.66804e+02 1.85160e+02
2.42560e+05 6.25500e+02 1.27940e+02 2.60635e+02 -4.75594e+00 2.20567e+02 2.67774e+02 1.73360e+02
2.43200e+05 6.28000e+02 2.57146e+02 2.75093e+02 2.39198e+02 2.14200e+02 2.68419e+02 1.59982e+02
2.43840e+05 6.31000e+02 2.28490e+02 2.61089e+02 1.95892e+02 2.07599e+02 2.68796e+02 1.46402e+02
2.44480e+05 6.32000e+02 2.35930e+02 2.75968e+02 1.95892e+02 2.01512e+02 2.68980e+02 1.34043e+02
2.45120e+05 6.34500e+02 2.72729e+02 2.94643e+02 2.50815e+02 1.96494e+02 2.69050e+02 1.23937e+02
2.45760e+05 6.37000e+02 2.74607e+02 2.95178e+02 2.54036e+02 1.92808e+02 2.69076e+02 1.16540e+02
2.46400e+05 6.39500e+02 2.23214e+02 2.77146e+02 1.69281e+02 1.90476e+02 2.69112e+02 1.11840e+02
2.47040e+05 6.42000e+02 1.22313e+02 2.75197e+02 -3.05707e+01 1.89395e+02 2.69186e+02 1.09604e+02
2.47680e+05 6.45000e+02 1.56331e+02 2.61160e+02 5.15014e+01 1.89442e+02 2.69310e+02 1.09574e+02
2.48320e+05 6.47500e+02 2.62892e+02 2.76872e+02 2.48911e+02 1.90522e+02 2.69492e+02 1.11552e+02
2.48960e+05 6.49500e+02 2.24474e+02 2.44034e+02 2.04915e+02 1.92550e+02 2.69740e+02 1.15360e+02
2.49600e+05 6.52000e+02 2.18538e+02 2.65460e+02 1.71617e+02 1.95400e+02 2.70053e+02 1.20747e+02
2.50240e+05 6.53500e+02 2.73588e+02 2.77694e+02 2.69482e+02 1.98852e+02 2.70395e+02 1.27310e+02
2.50880e+05 6.56000e+02 2.54521e+02 2.57729e+02 2.51313e+02 2.02613e+02 2.70681e+02 1.34545e+02
2.51520e+05 6.57500e+02 1.87239e+02 2.47006e+02 1.27472e+02 2.06376e+02 2.70794e+02 1.41958e+02
2.52160e+05 6.60000e+02 2.46135e+02 2.54724e+02 2.37547e+02 2.09904e+02 2.70630e+02 1.49178e+02
2.52800e+05 6.62000e+02 2.61734e+02 2.74221e+02 2.49247e+02 2.13071e+02 2.70144e+02 1.55998e+02
2.53440e+05 6.65000e+02 2.65663e+02 2.68233e+02 2.63093e+02 2.15863e+02 2.69367e+02 1.62359e+02
2.54080e+05 6.67000e+02 2.62186e+02 2.65288e+02 2.59084e+02 2.18344e+02 2.68392e+02 1.68296e+02
2.54720e+05 6.69500e+02 2.58217e+02 2.66876e+02 2.49559e+02 2.20606e+02 2.67342e+02 1.73871e+02
2.55360e+05 6.72500e+02 2.44185e+02 2.64132e+02 2.24239e+02 2.22734e+02 2.66332e+02 1.79137e+02
2.56000e+05 6.74500e+02 2.62298e+02 2.65554e+02 2.59042e+02 2.24803e+02 2.65461e+02 1.84144e+02
2.56640e+05 6.77500e+02 2.44001e+02 2.50802e+02 2.37200e+02 2.26886e+02 2.64812e+02 1.88959e+02
2.57280e+05 6.79500e+02 2.31459e+02 3.03093e+02 1.59825e+02 2.29061e+02 2.64453e+02 1.93670e+02
2.57920e+05 6.81500e+02 1.80623e+02 2.51709e+02 1.09536e+02 2.31400e+02 2.64435e+02 1.98365e+02
2.58560e+05 6.83500e+02 2.53208e+02 2.71151e+02 2.35265e+02 2.33937e+02 2.64778e+02 2.03096e+02
2.59200e+05 6.87000e+02 2.05476e+02 2.76283e+02 1.34670e+02 2.36656e+02 2.65456e+02 2.07856e+02
2.59840e+05 6.88000e+02 2.20703e+02 3.06736e+02 1.34670e+02 2.39470e+02 2.66404e+02 2.12536e+02
2.60480e+05 6.90500e+02 2.88144e+02 3.08669e+02 2.67618e+02 2.42209e+02 2.67532e+02 2.16886e+02
2.61120e+05 6.92500e+02 2.70828e+02 2.83236e+02 2.58420e+02 2.44642e+02 2.68749e+02 2.20535e+02
2.61760e+05 6.94500e+02 1.89306e+02 2.75477e+02 1.03135e+02 2.46531e+02 2.69972e+02 2.23091e+02
2.62400e+05 6.96500e+02 2.76500e+02 2.79088e+02 2.73911e+02 2.47702e+02 2.71139e+02 2.24265e+02
2.63040e+05 7.00000e+02 2.52197e+02 2.57130e+02 2.47263e+02 2.48093e+02 2.72214e+02 2.23971e+02
2.63680e+05 7.02000e+02 2.37290e+02 2.46858e+02 2.27721e+02 2.47780e+02 2.73192e+02 2.22368e+02
2.64320e+05 7.05000e+02 2.81661e+02 2.99458e+02 2.63864e+02 2.46943e+02 2.74087e+02 2.19799e+02
2.64960e+05 7.08000e+02 2.72132e+02 2.92081e+02 2.52183e+02 2.45791e+02 2.74916e+02 2.16667e+02
2.65600e+05 7.11000e+02 2.95643e+02 3.11572e+02 2.79713e+02 2.44519e+02 2.75689e+02 2.13349e+02
2.66240e+05 7.14500e+02 2.68548e+02 2.83110e+02 2.53986e+02 2.43287e+02 2.76397e+02 2.10177e+02
2.66880e+05 7.17500e+02 2.80373e+02 3.12441e+02 2.48305e+02 2.42241e+02 2.77016e+02 2.07466e+02
2.67520e+05 7.20500e+02 2.93115e+02 3.09235e+02 2.76996e+02 2.41524e+02 2.77512e+02 2.05535e+02
2.68160e+05 7.22500e+02 2.59673e+02 2.66469e+02 2.52877e+02 2.41282e+02 2.77866e+02 2.04699e+02
2.68800e+05 7.25000e+02 2.68674e+02 2.78368e+02 2.58980e+02 2.41659e+02 2.78094e+02 2.05223e+02
2.69440e+05 7.28500e+02 2.86514e+02 2.88216e+02 2.84813e+02 2.42747e+02 2.78242e+02 2.07252e+02
2.70080e+05 7.30500e+02 1.97882e+02 2.53352e+02 1.42412e+02 2.44571e+02 2.78377e+02 2.10765e+02
2.70720e+05 7.33000e+02 1.77179e+02 2.83506e+02 7.08529e+01 2.47064e+02 2.78562e+02 2.15566e+02
2.71360e+05 7.33000e+02 1.77179e+02 2.83506e+02 7.08529e+01 2.50073e+02 2.78838e+02 2.21308e+02
2.72000e+05 7.35500e+02 2.13428e+02 2.30474e+02 1.96382e+02 2.53369e+02 2.79203e+02 2.27536e+02
2.72640e+05 7.39000e+02 2.62639e+02 2.77281e+02 2.47996e+02 2.56655e+02 2.79611e+02 2.33700e+02
2.73280e+05 7.40000e+02 4.29965e+01 2.47996e+02 -1.62003e+02 2.59582e+02 2.79992e+02 2.39171e+02
2.73920e+05 7.43000e+02 1.92576e+02 2.93912e+02 9.12400e+01 2.61774e+02 2.80276e+02 2.43271e+02
2.74560e+05 7.44500e+02 1.66158e+02 2.41076e+02 9.12400e+01 2.62897e+02 2.80408e+02 2.45386e+02
2.75200e+05 7.47500e+02 2.64224e+02 2.78929e+02 2.49520e+02 2.62731e+02 2.80345e+02 2.45117e+02
2.75840e+05 7.49500e+02 9.74893e+01 2.45962e+02 -5.09834e+01 2.61204e+02 2.80048e+02 2.42360e+02
2.76480e+05 7.52000e+02 2.76273e+02 2.79144e+02 2.73402e+02 2.58382e+02 2.79478e+02 2.37287e+02
2.77120e+05 7.54000e+02 2.84921e+02 3.05954e+02 2.63888e+02 2.54444e+02 2.78614e+02 2.30274e+02
2.77760e+05 7.56500e+02 2.58903e+02 2.63646e+02 2.54160e+02 2.49651e+02 2.77464e+02 2.21838e+02
2.78400e+05 7.58000e+02 1.85531e+02 2.45356e+02 1.25706e+02 2.44321e+02 2.76076e+02 2.12565e+02
2.79040e+05 7.61000e+02 2.83669e+02 2.90644e+02 2.76695e+02 2.38776e+02 2.74524e+02 2.03029e+02
2.79680e+05 7.64000e+02 1.28786e+02 1.99596e+02 5.79765e+01 2.33339e+02 2.72891e+02 1.93787e+02
2.80320e+05 7.66500e+02 1.48344e+02 2.72601e+02 2.40876e+01 2.28315e+02 2.71233e+02 1.85396e+02
2.80960e+05 7.69500e+02 6.86295e+01 2.54468e+02 -1.17209e+02 2.23981e+02 2.69572e+02 1.78390e+02
2.81600e+05 7.72000e+02 2.77024e+02 2.83396e+02 2.70652e+02 2.20551e+02 2.67902e+02 1.73201e+02
2.82240e+05 7.74500e+02 1.89395e+02 2.87511e+02 9.12782e+01 2.18142e+02 2.66209e+02 1.70076e+02
2.82880e+05 7.76000e+02 1.82561e+02 2.73843e+02 9.12782e+01 2.16755e+02 2.64492e+02 1.69017e+02
2.83520e+05 7.78500e+02 2.67976e+02 2.70125e+02 2.65827e+02 2.16262e+02 2.62794e+02 1.69731e+02
2.84160e+05 7.81500e+02 2.91649e+02 2.93759e+02 2.89539e+02 2.16426e+02 2.61214e+02 1.71638e+02
2.84800e+05 7.84000e+02 2.62976e+02 2.85512e+02 2.40441e+02 2.16937e+02 2.59896e+02 1.73977e+02
2.85440e+05 7.87000e+02 2.04064e+02 2.72345e+02 1.35783e+02 2.17493e+02 2.58987e+02 1.75999e+02
2.86080e+05 7.89500e+02 1.72371e+02 3.06404e+02 3.83376e+01 2.17889e+02 2.58588e+02 1.77191e+02
2.86720e+05 7.91500e+02 1.28447e+02 2.70241e+02 -1.33465e+01 2.18081e+02 2.58723e+02 1.77438e+02
2.87360e+05 7.92500e+02 2.91503e+02 2.97136e+02 2.85870e+02 2.18192e+02 2.59350e+02 1.77034e+02
2.88000e+05 7.95500e+02 2.22204e+02 2.36953e+02 2.07455e+02 2.18444e+02 2.60383e+02 1.76505e+02
2.88640e+05 7.98000e+02 2.25903e+02 2.61475e+02 1.90330e+02 2.19029e+02 2.61730e+02 1.76327e+02
2.89280e+05 8.00000e+02 2.46782e+02 2.90473e+02 2.03091e+02 2.19981e+02 2.63305e+02 1.76658e+02
2.89920e+05 8.02500e+02 9.81798e+01 2.30908e+02 -3.45484e+01 2.21153e+02 2.65037e+02 1.77269e+02
2.90560e+05 8.03500e+02 8.99938e+01 2.14536e+02 -3.45484e+01 2.22272e+02 2.66834e+02 1.77709e+02
2.91200e+05 8.06000e+02 2.37906e+02 2.86132e+02 1.89681e+02 2.23068e+02 2.68530e+02 1.77607e+02
2.91840e+05 8.08000e+02 2.90005e+02 3.01264e+02 2.78747e+02 2.23372e+02 2.69861e+02 1.76883e+02
2.92480e+05 8.11000e+02 2.70922e+02 2.80878e+02 2.60966e+02 2.23119e+02 2.70509e+02 1.75729e+02
2.93120e+05 8.13000e+02 1.69999e+02 2.69169e+02 7.08285e+01 2.22303e+02 2.70205e+02 1.74400e+02
2.93760e+05 8.15000e+02 2.65899e+02 2.82807e+02 2.48992e+02 2.20938e+02 2.68813e+02 1.73063e+02
2.94400e+05 8.19000e+02 2.61046e+02 2.80190e+02 2.41902e+02 2.19087e+02 2.66353e+02 1.71821e+02
2.95040e+05 8.21500e+02 2.97675e+02 3.08189e+02 2.87160e+02 2.16898e+02 2.62978e+02 1.70817e+02
2.95680e+05 8.25000e+02 2.76124e+02 2.94500e+02 2.57747e+02 2.14592e+02 2.58943e+02 1.70242e+02
2.96320e+05 8.27500e+02 2.73274e+02 2.77946e+02 2.68603e+02 2.12418e+02 2.54585e+02 1.70251e+02
2.96960e+05 8.31000e+02 2.47567e+02 2.62741e+02 2.32394e+02 2.10605e+02 2.50290e+02 1.70920e+02
2.97600e+05 8.34000e+02 2.61916e+02 2.62433e+02 2.61400e+02 2.09370e+02 2.46455e+02 1.72284e+02
2.98240e+05 8.36500e+02 1.85428e+02 2.77157e+02 9.36989e+01 2.08923e+02 2.43436e+02 1.74411e+02
2.98880e+05 8.39500e+02 2.93978e+02 3.02692e+02 2.85264e+02 2.09459e+02 2.41492e+02 1.77426e+02
2.99520e+05 8.42000e+02 2.60368e+02 2.73539e+02 2.47196e+02 2.11113e+02 2.40743e+02 1.81483e+02
3.00160e+05 8.45500e+02 2.85987e+02 3.07338e+02 2.64636e+02 2.13897e+02 2.41146e+02 1.86649e+02
3.00800e+05 8.49500e+02 2.73820e+02 3.00630e+02 2.47010e+02 2.17642e+02 2.42514e+02 1.92771e+02
3.01440e+05 8.52000e+02 2.74071e+02 3.05306e+02 2.42836e+02 2.22005e+02 2.44577e+02 1.99432e+02
3.02080e+05 8.55000e+02 2.79837e+02 2.81583e+02 2.78091e+02 2.26553e+02 2.47044e+02 2.06061e+02
3.02720e+05 8.57000e+02 2.32359e+02 2.53337e+02 2.11382e+02 2.30900e+02 2.49661e+02 2.12139e+02
3.03360e+05 8.59500e+02 2.51926e+02 2.76052e+02 2.27800e+02 2.34813e+02 2.52249e+02 2.17377e+02
3.04000e+05 8.63000e+02 2.42995e+02 2.80082e+02 2.05909e+02 2.38240e+02 2.54722e+02 2.21757e+02
3.04640e+05 8.65500e+02 2.82552e+02 2.90937e+02 2.74166e+02 2.41264e+02 2.57081e+02 2.25447e+02
3.05280e+05 8.69000e+02 2.84727e+02 2.91897e+02 2.77557e+02 2.44019e+02 2.59375e+02 2.28663e+02
3.05920e+05 8.72500e+02 2.76273e+02 3.05138e+02 2.47408e+02 2.46603e+02 2.61661e+02 2.31546e+02
3.06560e+05 8.76000e+02 2.71332e+02 2.82942e+02 2.59723e+02 2.49050e+02 2.63969e+02 2.34132e+02
3.07200e+05 8.79000e+02 2.58373e+02 2.65645e+02 2.51100e+02 2.51341e+02 2.66287e+02 2.36395e+02
3.07840e+05 8.83000e+02 2.52390e+02 2.62609e+02 2.42172e+02 2.53450e+02 2.68573e+02 2.38326e+02
3.08480e+05 8.85000e+02 2.86357e+02 3.00886e+02 2.71828e+02 2.55375e+02 2.70761e+02 2.39989e+02
3.09120e+05 8.87500e+02 2.37545e+02 2.72784e+02 2.02306e+02 2.57156e+02 2.72780e+02 2.41532e+02
3.09760e+05 8.91000e+02 2.71449e+02 2.91077e+02 2.51821e+02 2.58851e+02 2.74559e+02 2.43142e+02
3.10400e+05 8.92500e+02 2.64705e+02 2.91354e+02 2.38057e+02 2.60516e+02 2.76043e+02 2.44989e+02
3.11040e+05 8.96500e+02 2.60743e+02 2.61501e+02 2.59985e+02 2.62183e+02 2.77200e+02 2.47165e+02
3.11680e+05 8.99500e+02 2.81039e+02 2.82580e+02 2.79498e+02 2.63841e+02 2.78019e+02 2.49664e+02
3.12320e+05 9.02500e+02 2.77454e+02 2.91191e+02 2.63718e+02 2.65449e+02 2.78501e+02 2.52397e+02
3.12960e+05 9.05500e+02 2.57814e+02 2.62591e+02 2.53037e+02 2.66940e+02 2.78650e+02 2.55229e+02
3.13600e+05 9.09500e+02 2.87697e+02 3.08977e+02 2.66417e+02 2.68247e+02 2.78483e+02 2.58011e+02
3.14240e+05 9.12500e+02 3.04649e+02 3.13057e+02 2.96240e+02 2.69331e+02 2.78042e+02 2.60619e+02
3.14880e+05 9.16000e+02 2.75046e+02 2.86864e+02 2.63229e+02 2.70182e+02 2.77390e+02 2.62973e+02
3.15520e+05 9.19500e+02 2.57999e+02 2.65560e+02 2.50437e+02 2.70818e+02 2.76599e+02 2.65037e+02
3.16160e+05 9.21000e+02 2.79525e+02 3.08614e+02 2.50437e+02 2.71279e+02 2.75744e+02 2.66813e+02
3.16800e+05 9.25000e+02 2.90853e+02 3.10143e+02 2.71563e+02 2.71609e+02 2.74895e+02 2.68323e+02
3.17440e+05 9.27500e+02 2.78141e+02 2.90495e+02 2.65787e+02 2.71859e+02 2.74118e+02 2.69600e+02
3.18080e+05 9.30500e+02 1.64304e+02 2.82517e+02 4.60920e+01 2.72068e+02 2.73462e+02 2.70675e+02
3.18720e+05 9.33500e+02 2.32501e+02 2.42485e+02 2.22517e+02 2.72265e+02 2.72969e+02 2.71561e+02
3.19360e+05 9.37500e+02 2.73467e+02 2.79057e+02 2.67878e+02 2.72452e+02 2.72666e+02 2.72238e+02
3.20000e+05 9.39000e+02 2.27766e+02 2.72837e+02 1.82695e+02 2.72585e+02 2.72605e+02 2.72564e+02
3.20640e+05 9.41000e+02 2.89989e+02 2.92509e+02 2.87469e+02 2.72526e+02 2.72646e+02 2.72407e+02
3.21280e+05 9.44500e+02 2.77489e+02 2.81336e+02 2.73641e+02 2.72060e+02 2.72858e+02 2.71262e+02
3.21920e+05 9.48000e+02 2.91791e+02 2.96387e+02 2.87195e+02 2.70966e+02 2.73117e+02 2.68814e+02
3.22560e+05 9.51500e+02 2.84327e+02 2.96965e+02 2.71688e+02 2.69120e+02 2.73333e+02 2.64908e+02
3.23200e+05 9.54500e+02 2.63921e+02 2.71018e+02 2.56825e+02 2.66563e+02 2.73437e+02 2.59689e+02
3.23840e+05 9.58500e+02 2.91810e+02 3.06137e+02 2.77482e+02 2.63495e+02 2.73402e+02 2.53589e+02
3.24480e+05 9.62000e+02 3.06144e+02 3.08953e+02 3.03336e+02 2.60250e+02 2.73245e+02 2.47256e+02
3.25120e+05 9.64000e+02 2.73962e+02 2.97470e+02 2.50454e+02 2.57216e+02 2.73020e+02 2.41413e+02
3.25760e+05 9.67500e+02 2.83293e+02 2.92042e+02 2.74545e+02 2.54758e+02 2.72794e+02 2.36723e+02
3.26400e+05 9.70500e+02 2.72934e+02 2.96426e+02 2.49442e+02 2.53151e+02 2.72632e+02 2.33670e+02
3.27040e+05 9.73500e+02 2.79346e+02 2.99881e+02 2.58811e+02 2.52540e+02 2.72587e+02 2.32493e+02
3.27680e+05 9.77500e+02 2.92003e+02 2.92602e+02 2.91404e+02 2.52935e+02 2.72701e+02 2.33170e+02
3.28320e+05 9.80500e+02 3.04680e+02 3.05747e+02 3.03612e+02 2.54228e+02 2.73000e+02 2.35455e+02
3.28960e+05 9.84500e+02 2.94026e+02 3.13766e+02 2.74285e+02 2.56222e+02 2.73496e+02 2.38949e+02
3.29600e+05 9.87500e+02 2.93207e+02 2.94061e+02 2.92352e+02 2.58686e+02 2.74177e+02 2.43195e+02
3.30240e+05 9.90000e+02 2.58928e+02 2.60041e+02 2.57814e+02 2.61382e+02 2.74996e+02 2.47768e+02
3.30880e+05 9.93500e+02 2.94327e+02 3.08616e+02 2.80037e+02 2.64106e+02 2.75881e+02 2.52330e+02
3.31520e+05 9.97000e+02 3.05614e+02 3.17127e+02 2.94101e+02 2.66700e+02 2.76751e+02 2.56649e+02
3.32160e+05 1.00050e+03 2.64462e+02 2.78262e+02 2.50663e+02 2.69062e+02 2.77538e+02 2.60586e+02
3.32800e+05 1.00200e+03 2.80656e+02 2.90309e+02 2.71002e+02 2.71135e+02 2.78195e+02 2.64074e+02
3.33440e+05 1.00500e+03 2.68745e+02 2.98904e+02 2.38586e+02 2.72898e+02 2.78706e+02 2.67089e+02
3.34080e+05 1.00850e+03 2.62625e+02 2.72211e+02 2.53038e+02 2.74363e+02 2.79083e+02 2.69643e+02
3.34720e+05 1.01150e+03 2.76240e+02 2.87579e+02 2.64901e+02 2.75564e+02 2.79366e+02 2.71762e+02
3.35360e+05 1.01400e+03 3.00702e+02 3.13247e+02 2.88158e+02 2.76536e+02 2.79597e+02 2.73475e+02
3.36000e+05 1.01650e+03 2.67894e+02 2.72454e+02 2.63335e+02 2.77299e+02 2.79791e+02 2.74808e+02
3.36640e+05 1.01900e+03 2.80721e+02 2.88991e+02 2.72450e+02 2.77845e+02 2.79901e+02 2.75789e+02
3.37280e+05 1.02250e+03 2.71053e+02 2.99935e+02 2.42172e+02 2.78139e+02 2.79827e+02 2.76450e+02
3.37920e+05 1.02650e+03 2.61866e+02 2.74171e+02 2.49561e+02 2.78137e+02 2.79446e+02 2.76828e+02
3.38560e+05 1.02950e+03 2.83986e+02 2.90895e+02 2.77078e+02 2.77820e+02 2.78676e+02 2.76964e+02
3.39200e+05 1.03250e+03 2.77966e+02 3.01314e+02 2.54619e+02 2.77210e+02 2.77517e+02 2.76903e+02
3.39840e+05 1.03500e+03 2.19325e+02 2.66427e+02 1.72222e+02 2.76377e+02 2.76684e+02 2.76070e+02
3.40480e+05 1.03700e+03 2.65599e+02 2.71589e+02 2.59609e+02 2.75425e+02 2.76342e+02 2.74508e+02
3.41120e+05 1.04000e+03 1.48573e+02 2.84267e+02 1.28786e+01 2.74472e+02 2.75916e+02 2.73029e+02
3.41760e+05 1.04300e+03 2.82138e+02 2.87165e+02 2.77110e+02 2.73618e+02 2.75429e+02 2.71808e+02
3.42400e+05 1.04650e+03 3.01286e+02 3.04709e+02 2.97864e+02 2.72912e+02 2.74860e+02 2.70963e+02
3.43040e+05 1.05050e+03 2.94369e+02 3.00203e+02 2.88535e+02 2.72317e+02 2.74103e+02 2.70530e+02
3.43680e+05 1.05400e+03 2.86649e+02 2.89089e+02 2.84210e+02 2.71724e+02 2.73005e+02 2.70443e+02
3.44320e+05 1.05700e+03 2.87907e+02 2.94911e+02 2.80903e+02 2.71005e+02 2.71456e+02 2.70555e+02
3.44960e+05 1.06100e+03 2.85972e+02 2.94125e+02 2.77820e+02 2.70086e+02 2.70694e+02 2.69477e+02
3.45600e+05 1.06400e+03 2.86148e+02 2.90329e+02 2.81967e+02 2.68994e+02 2.70735e+02 2.67252e+02
3.46240e+05 1.06550e+03 2.81635e+02 2.81967e+02 2.81304e+02 2.67862e+02 2.70640e+02 2.65085e+02
3.46880e+05 1.06900e+03 2.80038e+02 2.95279e+02 2.64798e+02 2.66882e+02 2.70455e+02 2.63309e+02
3.47520e+05 1.07100e+03 2.93678e+02 3.08563e+02 2.78794e+02 2.66233e+02 2.70270e+02 2.62197e+02
3.48160e+05 1.07500e+03 2.77221e+02 2.77637e+02 2.76804e+02 2.66033e+02 2.70171e+02 2.61895e+02
3.48800e+05 1.07750e+03 2.90018e+02 2.99852e+02 2.80184e+02 2.66315e+02 2.70218e+02 2.62412e+02
3.49440e+05 1.08100e+03 2.61238e+02 2.89646e+02 2.32829e+02 2.67040e+02 2.70438e+02 2.63642e+02
3.50080e+05 1.08400e+03 2.92863e+02 3.06084e+02 2.79641e+02 2.68121e+02 2.70827e+02 2.65416e+02
3.50720e+05 1.08700e+03 2.53973e+02 2.66084e+02 2.41862e+02 2.69449e+02 2.71361e+02 2.67537e+02
3.51360e+05 1.09000e+03 2.80335e+02 2.87917e+02 2.72753e+02 2.70911e+02 2.72006e+02 2.69817e+02
3.52000e+05 1.09300e+03 2.90655e+02 3.18643e+02 2.62667e+02 2.72404e+02 2.72731e+02 2.72078e+02
3.52640e+05 1.09600e+03 2.74688e+02 2.80692e+02 2.68683e+02 2.73840e+02 2.74153e+02 2.73526e+02
3.53280e+05 1.09900e+03 2.88151e+02 2.93852e+02 2.82451e+02 2.75146e+02 2.75894e+02 2.74398e+02
3.53920e+05 1.10250e+03 2.81263e+02 3.01703e+02 2.60823e+02 2.76274e+02 2.77200e+02 2.75349e+02
3.54560e+05 1.10600e+03 2.67919e+02 2.67936e+02 2.67902e+02 2.77203e+02 2.78043e+02 2.76363e+02
3.55200e+05 1.10850e+03 1.74691e+02 2.84586e+02 6.47950e+01 2.77935e+02 2.78467e+02 2.77404e+02
3.55840e+05 1.10900e+03 1.68270e+02 2.71745e+02 6.47950e+01 2.78495e+02 2.78565e+02 2.78425e+02
3.56480e+05 1.11200e+03 2.82224e+02 2.98451e+02 2.65997e+02 2.78905e+02 2.79377e+02 2.78433e+02
3.57120e+05 1.11500e+03 2.61072e+02 2.95921e+02 2.26224e+02 2.79180e+02 2.80208e+02 2.78152e+02
3.57760e+05 1.11800e+03 2.80082e+02 2.86667e+02 2.73497e+02 2.79303e+02 2.80876e+02 2.77731e+02
3.58400e+05 1.12100e+03 3.03891e+02 3.08370e+02 2.99412e+02 2.79186e+02 2.81347e+02 2.77025e+02
3.59040e+05 1.12350e+03 2.84115e+02 2.95190e+02 2.73041e+02 2.78666e+02 2.81606e+02 2.75726e+02
3.59680e+05 1.12550e+03 2.69829e+02 2.72324e+02 2.67334e+02 2.77564e+02 2.81649e+02 2.73479e+02
3.60320e+05 1.12800e+03 2.72485e+02 2.73920e+02 2.71050e+02 2.75782e+02 2.81487e+02 2.70077e+02
3.60960e+05 1.13100e+03 2.73088e+02 2.86093e+02 2.60083e+02 2.73377e+02 2.81151e+02 2.65603e+02
3.61600e+05 1.13450e+03 1.74224e+02 2.78367e+02 7.00805e+01 2.70582e+02 2.80701e+02 2.60462e+02
3.62240e+05 1.13800e+03 2.51277e+02 2.61136e+02 2.41418e+02 2.67739e+02 2.80215e+02 2.55263e+02
3.62880e+05 1.14150e+03 2.50354e+02 2.66449e+02 2.34259e+02 2.65210e+02 2.79766e+02 2.50654e+02
3.63520e+05 1.14300e+03 2.82620e+02 2.85300e+02 2.79939e+02 2.63274e+02 2.79403e+02 2.47146e+02
3.64160e+05 1.14700e+03 2.69608e+02 2.90169e+02 2.49048e+02 2.62071e+02 2.79134e+02 2.45008e+02
3.64800e+05 1.15050e+03 2.91860e+02 2.93279e+02 2.90440e+02 2.61585e+02 2.78934e+02 2.44236e+02
3.65440e+05 1.15350e+03 2.65824e+02 2.68471e+02 2.63177e+02 2.61686e+02 2.78761e+02 2.44611e+02
3.66080e+05 1.15700e+03 2.92634e+02 2.95200e+02 2.90068e+02 2.62184e+02 2.78578e+02 2.45790e+02
3.66720e+05 1.16000e+03 2.93469e+02 3.19487e+02 2.67451e+02 2.62889e+02 2.78360e+02 2.47417e+02
3.67360e+05 1.16350e+03 2.82148e+02 2.83833e+02 2.80463e+02 2.63652e+02 2.78103e+02 2.49201e+02
3.68000e+05 1.16650e+03 2.78692e+02 2.90420e+02 2.66963e+02 2.64387e+02 2.77820e+02 2.50955e+02
3.68640e+05 1.16900e+03 2.89804e+02 3.06859e+02 2.72749e+02 2.65071e+02 2.77541e+02 2.52601e+02
3.69280e+05 1.17250e+03 2.83649e+02 2.85691e+02 2.81608e+02 2.65728e+02 2.77314e+02 2.54143e+02
3.69920e+05 1.17550e+03 2.50636e+02 2.98650e+02 2.02622e+02 2.66413e+02 2.77192e+02 2.55633e+02
3.70560e+05 1.17750e+03 1.99493e+02 2.84947e+02 1.14038e+02 2.67175e+02 2.77219e+02 2.57132e+02
3.71200e+05 1.17900e+03 1.83823e+02 2.53608e+02 1.14038e+02 2.68049e+02 2.77405e+02 2.58694e+02
3.71840e+05 1.18300e+03 2.81015e+02 2.99594e+02 2.62436e+02 2.69031e+02 2.77721e+02 2.60341e+02
3.72480e+05 1.18500e+03 2.67378e+02 2.84734e+02 2.50023e+02 2.70064e+02 2.78103e+02 2.62025e+02
3.73120e+05 1.18850e+03 2.82123e+02 2.96204e+02 2.68042e+02 2.71022e+02 2.78475e+02 2.63569e+02
3.73760e+05 1.19050e+03 2.84679e+02 2.93468e+02 2.75890e+02 2.71708e+02 2.78770e+02 2.64647e+02
3.74400e+05 1.19350e+03 2.87079e+02 2.89312e+02 2.84845e+02 2.71909e+02 2.78943e+02 2.64876e+02
3.75040e+05 1.19600e+03 2.54788e+02 2.60264e+02 2.49313e+02 2.71480e+02 2.78967e+02 2.63993e+02
3.75680e+05 1.19800e+03 2.85048e+02 2.85375e+02 2.84721e+02 2.70415e+02 2.78830e+02 2.62001e+02
3.76320e+05 1.20100e+03 2.63652e+02 2.98883e+02 2.28421e+02 2.68853e+02 2.78537e+02 2.59169e+02
3.76960e+05 1.20350e+03 2.78796e+02 2.82266e+02 2.75325e+02 2.66998e+02 2.78111e+02 2.55886e+02
3.77600e+05 1.20600e+03 2.70260e+02 2.85033e+02 2.55486e+02 2.65046e+02 2.77596e+02 2.52496e+02
3.78240e+05 1.21000e+03 2.54671e+02 2.58500e+02 2.50842e+02 2.63142e+02 2.77043e+02 2.49240e+02
3.78880e+05 1.21300e+03 2.62272e+02 2.81540e+02 2.43003e+02 2.61393e+02 2.76494e+02 2.46291e+02
3.79520e+05 1.21500e+03 2.82312e+02 2.93624e+02 2.70999e+02 2.59889e+02 2.75959e+02 2.43820e+02
3.80160e+05 1.21800e+03 2.80240e+02 2.84166e+02 2.76314e+02 2.58723e+02 2.75426e+02 2.42020e+02
3.80800e+05 1.22150e+03 2.57879e+02 2.64822e+02 2.50936e+02 2.57972e+02 2.74871e+02 2.41074e+02
3.81440e+05 1.22450e+03 2.74926e+02 2.98561e+02 2.51291e+02 2.57688e+02 2.74274e+02 2.41101e+02
3.82080e+05 1.22800e+03 2.58775e+02 2.71989e+02 2.45561e+02 2.57877e+02 2.73633e+02 2.42121e+02
3.82720e+05 1.23050e+03 2.69029e+02 2.74549e+02 2.63508e+02 2.58507e+02 2.72971e+02 2.44044e+02
3.83360e+05 1.23250e+03 2.88254e+02 2.98993e+02 2.77515e+02 2.59512e+02 2.72332e+02 2.46692e+02
3.84000e+05 1.23550e+03 2.80192e+02 2.95898e+02 2.64485e+02 2.60798e+02 2.71757e+02 2.49838e+02
3.84640e+05 1.23750e+03 2.90432e+02 2.98815e+02 2.82048e+02 2.62260e+02 2.71272e+02 2.53248e+02
3.85280e+05 1.24100e+03 2.18609e+02 2.82327e+02 1.54892e+02 2.63793e+02 2.70876e+02 2.56709e+02
3.85920e+05 1.24250e+03 2.18329e+02 2.81766e+02 1.54892e+02 2.65304e+02 2.70550e+02 2.60058e+02
3.86560e+05 1.24550e+03 2.63074e+02 2.78850e+02 2.47297e+02 2.66736e+02 2.70277e+02 2.63194e+02
3.87200e+05 1.24850e+03 2.88244e+02 2.95952e+02 2.80535e+02 2.68052e+02 2.70036e+02 2.66068e+02
3.87840e+05 1.25150e+03 2.88817e+02 2.89626e+02 2.88009e+02 2.69224e+02 2.69811e+02 2.68637e+02
3.88480e+05 1.25450e+03 2.58030e+02 2.76806e+02 2.39254e+02 2.70194e+02 2.70792e+02 2.69597e+02
3.89120e+05 1.25650e+03 2.75481e+02 2.99170e+02 2.51792e+02 2.70881e+02 2.72345e+02 2.69417e+02
3.89760e+05 1.25900e+03 2.88060e+02 2.92256e+02 2.83864e+02 2.71207e+02 2.73102e+02 2.69313e+02
3.90400e+05 1.26200e+03 2.73922e+02 2.78137e+02 2.69706e+02 2.71154e+02 2.72975e+02 2.69334e+02
3.91040e+05 1.26400e+03 2.69471e+02 2.75405e+02 2.63537e+02 2.70779e+02 2.72050e+02 2.69507e+02
3.91680e+05 1.26650e+03 2.76773e+02 2.88035e+02 2.65511e+02 2.70195e+02 2.70570e+02 2.69819e+02
3.92320e+05 1.26850e+03 2.75532e+02 2.76507e+02 2.74557e+02 2.69533e+02 2.70207e+02 2.68858e+02
3.92960e+05 1.27150e+03 2.90010e+02 2.94140e+02 2.85879e+02 2.68912e+02 2.70589e+02 2.67235e+02
3.93600e+05 1.27500e+03 2.79634e+02 2.84267e+02 2.75001e+02 2.68425e+02 2.70898e+02 2.65953e+02
3.94240e+05 1.27800e+03 2.81255e+02 3.10573e+02 2.51936e+02 2.68130e+02 2.71105e+02 2.65156e+02
3.94880e+05 1.28100e+03 2.82494e+02 2.83449e+02 2.81538e+02 2.68057e+02 2.71229e+02 2.64884e+02
3.95520e+05 1.28300e+03 2.82643e+02 2.94607e+02 2.70678e+02 2.68206e+02 2.71322e+02 2.65090e+02
3.96160e+05 1.28500e+03 2.74911e+02 2.79144e+02 2.70678e+02 2.68565e+02 2.71450e+02 2.65681e+02
3.96800e+05 1.28800e+03 2.87727e+02 2.97249e+02 2.78205e+02 2.69113e+02 2.71669e+02 2.66558e+02
3.97440e+05 1.29100e+03 2.52487e+02 2.60081e+02 2.44893e+02 2.69828e+02 2.72015e+02 2.67641e+02
3.98080e+05 1.29400e+03 2.69955e+02 2.97076e+02 2.42834e+02 2.70686e+02 2.72506e+02 2.68866e+02
3.98720e+05 1.29750e+03 2.83872e+02 2.87822e+02 2.79922e+02 2.71653e+02 2.73136e+02 2.70170e+02
3.99360e+05 1.30100e+03 2.73540e+02 2.85167e+02 2.61913e+02 2.72679e+02 2.73876e+02 2.71482e+02
4.00000e+05 1.30450e+03 2.94688e+02 3.02949e+02 2.86426e+02 2.73701e+02 2.74670e+02 2.72731e+02
4.00640e+05 1.30800e+03 2.94587e+02 3.04282e+02 2.84891e+02 2.74656e+02 2.75440e+02 2.73872e+02
4.01280e+05 1.31050e+03 2.59696e+02 2.69997e+02 2.49394e+02 2.75494e+02 2.76100e+02 2.74888e+02
4.01920e+05 1.31350e+03 2.84273e+02 2.91621e+02 2.76925e+02 2.76185e+02 2.76582e+02 2.75789e+02
4.02560e+05 1.31700e+03 2.73151e+02 2.90825e+02 2.55478e+02 2.76722e+02 2.76859e+02 2.76585e+02
4.03200e+05 1.32000e+03 2.87247e+02 2.93455e+02 2.81039e+02 2.77113e+02 2.77281e+02 2.76944e+02
4.03840e+05 1.32300e+03 2.64734e+02 2.81805e+02 2.47663e+02 2.77378e+02 2.77876e+02 2.76881e+02
4.04480e+05 1.32600e+03 2.98097e+02 3.04680e+02 2.91515e+02 2.77548e+02 2.78367e+02 2.76729e+02
4.05120e+05 1.32800e+03 2.49778e+02 2.54940e+02 2.44616e+02 2.77649e+02 2.78746e+02 2.76552e+02
4.05760e+05 1.33150e+03 2.56273e+02 2.60435e+02 2.52111e+02 2.77704e+02 2.78997e+02 2.76411e+02
4.06400e+05 1.33400e+03 2.75992e+02 2.83236e+02 2.68748e+02 2.77725e+02 2.79103e+02 2.76347e+02
4.07040e+05 1.33700e+03 2.77418e+02 2.88489e+02 2.66346e+02 2.77711e+02 2.79051e+02 2.76370e+02
4.07680e+05 1.34050e+03 2.81457e+02 2.90451e+02 2.72462e+02 2.77644e+02 2.78839e+02 2.76450e+02
4.08320e+05 1.34400e+03 2.93753e+02 3.07751e+02 2.79755e+02 2.77498e+02 2.78477e+02 2.76519e+02
4.08960e+05 1.34550e+03 2.11001e+02 2.12391e+02 2.09611e+02 2.77241e+02 2.77979e+02 2.76504e+02
4.09600e+05 1.34800e+03 2.71226e+02 2.91006e+02 2.51445e+02 2.76854e+02 2.77365e+02 2.76343e+02
4.10240e+05 1.35100e+03 2.73159e+02 2.92047e+02 2.54270e+02 2.76339e+02 2.76663e+02 2.76015e+02
4.10880e+05 1.35450e+03 2.69255e+02 2.78321e+02 2.60188e+02 2.75728e+02 2.75910e+02 2.75545e+02
4.11520e+05 1.35800e+03 3.05815e+02 3.18641e+02 2.92988e+02 2.75055e+02 2.75122e+02 2.74987e+02
4.12160e+05 1.36100e+03 2.72882e+02 2.80257e+02 2.65507e+02 2.74337e+02 2.74403e+02 2.74272e+02
4.12800e+05 1.36400e+03 2.68904e+02 2.84749e+02 2.53059e+02 2.73562e+02 2.73847e+02 2.73277e+02
4.13440e+05 1.36750e+03 2.94324e+02 2.99720e+02 2.88928e+02 2.72701e+02 2.73368e+02 2.72034e+02
4.14080e+05 1.37050e+03 2.50745e+02 2.79329e+02 2.22161e+02 2.71752e+02 2.73015e+02 2.70490e+02
4.14720e+05 1.37300e+03 2.49846e+02 2.83563e+02 2.16130e+02 2.70764e+02 2.72832e+02 2.68696e+02
4.15360e+05 1.37550e+03 2.99823e+02 3.17275e+02 2.82372e+02 2.69823e+02 2.72853e+02 2.66793e+02
4.16000e+05 1.37800e+03 2.87375e+02 3.02279e+02 2.72471e+02 2.69014e+02 2.73067e+02 2.64960e+02
4.16640e+05 1.38150e+03 2.65480e+02 2.73138e+02 2.57821e+02 2.68380e+02 2.73408e+02 2.63351e+02
4.17280e+05 1.38450e+03 2.87866e+02 2.97581e+02 2.78151e+02 2.67904e+02 2.73749e+02 2.62060e+02
4.17920e+05 1.38750e+03 2.61922e+02 2.67705e+02 2.56139e+02 2.67541e+02 2.73945e+02 2.61137e+02
4.18560e+05 1.39050e+03 2.69972e+02 2.91909e+02 2.48036e+02 2.67249e+02 2.73886e+02 2.60612e+02
4.19200e+05 1.39400e+03 2.18523e+02 2.71946e+02 1.65100e+02 2.67026e+02 2.73540e+02 2.60513e+02
4.19840e+05 1.39500e+03 2.70481e+02 3.02869e+02 2.38092e+02 2.66907e+02 2.72954e+02 2.60860e+02
4.20480e+05 1.39750e+03 2.68124e+02 2.80523e+02 2.55724e+02 2.66941e+02 2.72238e+02 2.61644e+02
4.21120e+05 1.40000e+03 2.75010e+02 2.91221e+02 2.58799e+02 2.67168e+02 2.71523e+02 2.62812e+02
4.21760e+05 1.40400e+03 2.50658e+02 2.58259e+02 2.43057e+02 2.67585e+02 2.70927e+02 2.64243e+02
4.22400e+05 1.40650e+03 2.69577e+02 2.74138e+02 2.65015e+02 2.68132e+02 2.70532e+02 2.65733e+02
4.23040e+05 1.41050e+03 2.68767e+02 2.76611e+02 2.60924e+02 2.68697e+02 2.70369e+02 2.67026e+02
4.23680e+05 1.41450e+03 2.54989e+02 2.66521e+02 2.43457e+02 2.69153e+02 2.70423e+02 2.67883e+02
4.24320e+05 1.41650e+03 2.97053e+02 3.00061e+02 2.94044e+02 2.69397e+02 2.70645e+02 2.68149e+02
4.24960e+05 1.42050e+03 2.89998e+02 3.03237e+02 2.76758e+02 2.69369e+02 2.70970e+02 2.67767e+02
4.25600e+05 1.42400e+03 2.96270e+02 3.06576e+02 2.85964e+02 2.69050e+02 2.71338e+02 2.66762e+02
4.26240e+05 1.42750e+03 2.87162e+02 3.09056e+02 2.65268e+02 2.68466e+02 2.71712e+02 2.65221e+02
4.26880e+05 1.43100e+03 2.84689e+02 2.96351e+02 2.73027e+02 2.67697e+02 2.72093e+02 2.63302e+02
4.27520e+05 1.43450e+03 2.83142e+02 3.02220e+02 2.64063e+02 2.66871e+02 2.72507e+02 2.61235e+02
4.28160e+05 1.43800e+03 2.78214e+02 2.78689e+02 2.77738e+02 2.66151e+02 2.72993e+02 2.59310e+02
4.28800e+05 1.44100e+03 2.82205e+02 2.84081e+02 2.80329e+02 2.65698e+02 2.73576e+02 2.57820e+02
4.29440e+05 1.44400e+03 2.97527e+02 2.99229e+02 2.95825e+02 2.65640e+02 2.74268e+02 2.57012e+02
4.30080e+05 1.44750e+03 2.99254e+02 3.02059e+02 2.96448e+02 2.66045e+02 2.75060e+02 2.57030e+02
4.30720e+05 1.44950e+03 2.73112e+02 2.74306e+02 2.71919e+02 2.66909e+02 2.75925e+02 2.57892e+02
4.31360e+05 1.45300e+03 2.90462e+02 2.90649e+02 2.90276e+02 2.68154e+02 2.76824e+02 2.59483e+02
4.32000e+05 1.45550e+03 2.88224e+02 2.91644e+02 2.84803e+02 2.69654e+02 2.77715e+02 2.61593e+02
4.32640e+05 1.45900e+03 2.87685e+02 2.94145e+02 2.81225e+02 2.71270e+02 2.78559e+02 2.63981e+02
4.33280e+05 1.46150e+03 2.85950e+02 3.05208e+02 2.66691e+02 2.72880e+02 2.79321e+02 2.66438e+02
4.33920e+05 1.46450e+03 2.67423e+02 2.72293e+02 2.62553e+02 2.74394e+02 2.79965e+02 2.68822e+02
4.34560e+05 1.46850e+03 2.93875e+02 2.97710e+02 2.90041e+02 2.75764e+02 2.80461e+02 2.71067e+02
4.35200e+05 1.47150e+03 2.79043e+02 2.87445e+02 2.70641e+02 2.76966e+02 2.80777e+02 2.73156e+02
4.35840e+05 1.47550e+03 2.80052e+02 2.90112e+02 2.69992e+02 2.77991e+02 2.80885e+02 2.75098e+02
4.36480e+05 1.47850e+03 2.77047e+02 2.84587e+02 2.69507e+02 2.78841e+02 2.80771e+02 2.76910e+02
4.37120e+05 1.48250e+03 2.78361e+02 2.94556e+02 2.62166e+02 2.79532e+02 2.80458e+02 2.78605e+02
4.37760e+05 1.48600e+03 2.83757e+02 3.04928e+02 2.62586e+02 2.80103e+02 2.80186e+02 2.80021e+02
4.38400e+05 1.48850e+03 2.74394e+02 2.92993e+02 2.55795e+02 2.80606e+02 2.81640e+02 2.79572e+02
4.39040e+05 1.49250e+03 2.85611e+02 3.06982e+02 2.64239e+02 2.81085e+02 2.82936e+02 2.79234e+02
4.39680e+05 1.49700e+03 2.80621e+02 3.07426e+02 2.53816e+02 2.81567e+02 2.84028e+02 2.79105e+02
4.40320e+05 1.49950e+03 2.67754e+02 2.71274e+02 2.64234e+02 2.82048e+02 2.84863e+02 2.79232e+02
4.40960e+05 1.50250e+03 2.67548e+02 2.68169e+02 2.66928e+02 2.82497e+02 2.85378e+02 2.79616e+02
4.41600e+05 1.50600e+03 2.99239e+02 3.18061e+02 2.80417e+02 2.82860e+02 2.85501e+02 2.80219e+02
4.42240e+05 1.50950e+03 2.56543e+02 2.57241e+02 2.55845e+02 2.83077e+02 2.85174e+02 2.80979e+02
4.42880e+05 1.51300e+03 2.92562e+02 3.02959e+02 2.82164e+02 2.83110e+02 2.84386e+02 2.81833e+02
4.43520e+05 1.51600e+03 2.68800e+02 2.76479e+02 2.61121e+02 2.82955e+02 2.83191e+02 2.82719e+02
4.44160e+05 1.51950e+03 2.79523e+02 2.85149e+02 2.73896e+02 2.82644e+02 2.83582e+02 2.81705e+02
4.44800e+05 1.52250e+03 2.77288e+02 2.79214e+02 2.75363e+02 2.82230e+02 2.84375e+02 2.80085e+02
4.45440e+05 1.52500e+03 2.64310e+02 2.67871e+02 2.60749e+02 2.81770e+02 2.85053e+02 2.78488e+02
4.46080e+05 1.52650e+03 2.69476e+02 2.75906e+02 2.63046e+02 2.81316e+02 2.85586e+02 2.77046e+02
4.46720e+05 1.53050e+03 2.94866e+02 2.97918e+02 2.91815e+02 2.80905e+02 2.85957e+02 2.75854e+02
4.47360e+05 1.53400e+03 2.65439e+02 2.72855e+02 2.58023e+02 2.80558e+02 2.86154e+02 2.74962e+02
4.48000e+05 1.53700e+03 2.84978e+02 3.01927e+02 2.68029e+02 2.80274e+02 2.86168e+02 2.74379e+02
4.48640e+05 1.54000e+03 2.84760e+02 3.11671e+02 2.57850e+02 2.80034e+02 2.85989e+02 2.74078e+02
4.49280e+05 1.54400e+03 2.89366e+02 2.98723e+02 2.80010e+02 2.79807e+02 2.85614e+02 2.74000e+02
4.49920e+05 1.54750e+03 2.95529e+02 2.95885e+02 2.95173e+02 2.79567e+02 2.85064e+02 2.74070e+02
4.50560e+05 1.55000e+03 2.61918e+02 2.68351e+02 2.55485e+02 2.79301e+02 2.84389e+02 2.74213e+02
4.51200e+05 1.55350e+03 2.55704e+02 2.65354e+02 2.46055e+02 2.79020e+02 2.83675e+02 2.74365e+02
4.51840e+05 1.55700e+03 2.69097e+02 2.84929e+02 2.53266e+02 2.78750e+02 2.83019e+02 2.74480e+02
4.52480e+05 1.56000e+03 2.62043e+02 2.65297e+02 2.58790e+02 2.78524e+02 2.82503e+02 2.74544e+02
4.53120e+05 1.56350e+03 2.91936e+02 3.04363e+02 2.79509e+02 2.78370e+02 2.82172e+02 2.74568e+02
4.53760e+05 1.56700e+03 2.66674e+02 2.83215e+02 2.50133e+02 2.78292e+02 2.82012e+02 2.74572e+02
4.54400e+05 1.57050e+03 2.63760e+02 2.68099e+02 2.59420e+02 2.78264e+02 2.81958e+02 2.74569e+02
4.55040e+05 1.57450e+03 2.92445e+02 2.93940e+02 2.90949e+02 2.78240e+02 2.81917e+02 2.74562e+02
4.55680e+05 1.57650e+03 2.91024e+02 2.99186e+02 2.82862e+02 2.78177e+02 2.81804e+02 2.74550e+02
4.56320e+05 1.57950e+03 3.10600e+02 3.18622e+02 3.02577e+02 2.78052e+02 2.81570e+02 2.74533e+02
4.56960e+05 1.58250e+03 2.67632e+02 2.86157e+02 2.49107e+02 2.77868e+02 2.81226e+02 2.74510e+02
4.57600e+05 1.58700e+03 2.69077e+02 2.79761e+02 2.58393e+02 2.77654e+02 2.80827e+02 2.74480e+02
4.58240e+05 1.59000e+03 2.84035e+02 3.06592e+02 2.61478e+02 2.77444e+02 2.80449e+02 2.74439e+02
4.58880e+05 1.59250e+03 2.72015e+02 2.82635e+02 2.61395e+02 2.77271e+02 2.80162e+02 2.74381e+02
4.59520e+05 1.59600e+03 2.84935e+02 2.93293e+02 2.76578e+02 2.77154e+02 2.80008e+02 2.74301e+02
4.60160e+05 1.60000e+03 2.61823e+02 2.82097e+02 2.41550e+02 2.77096e+02 2.79989e+02 2.74202e+02
4.60800e+05 1.60300e+03 2.79582e+02 3.07845e+02 2.51320e+02 2.77091e+02 2.80075e+02 2.74106e+02
4.61440e+05 1.60550e+03 2.80466e+02 2.90952e+02 2.69981e+02 2.77132e+02 2.80211e+02 2.74054e+02
4.62080e+05 1.60800e+03 2.91890e+02 2.92242e+02 2.91538e+02 2.77215e+02 2.80339e+02 2.74091e+02
4.62720e+05 1.61150e+03 2.71716e+02 2.76131e+02 2.67300e+02 2.77337e+02 2.80425e+02 2.74250e+02
4.63360e+05 1.61350e+03 2.86803e+02 2.88911e+02 2.84696e+02 2.77501e+02 2.80474e+02 2.74529e+02
4.64000e+05 1.61700e+03 2.99382e+02 3.02034e+02 2.96731e+02 2.77702e+02 2.80520e+02 2.74883e+02
4.64640e+05 1.62000e+03 2.72034e+02 2.75118e+02 2.68951e+02 2.77933e+02 2.80616e+02 2.75251e+02
4.65280e+05 1.62400e+03 2.72745e+02 2.85551e+02 2.59939e+02 2.78190e+02 2.80802e+02 2.75578e+02
4.65920e+05 1.62650e+03 2.88774e+02 2.92036e+02 2.85512e+02 2.78469e+02 2.81091e+02 2.75846e+02
4.66560e+05 1.62950e+03 2.78155e+02 2.90414e+02 2.65896e+02 2.78767e+02 2.81462e+02 2.76073e+02
4.67200e+05 1.63350e+03 2.99640e+02 3.04615e+02 2.94665e+02 2.79089e+02 2.81873e+02 2.76306e+02
4.67840e+05 1.63700e+03 2.60073e+02 2.61729e+02 2.58417e+02 2.79433e+02 2.82271e+02 2.76594e+02
4.68480e+05 1.63950e+03 2.42287e+02 2.77429e+02 2.07145e+02 2.79789e+02 2.82606e+02 2.76972e+02
4.69120e+05 1.64300e+03 2.85168e+02 2.88095e+02 2.82241e+02 2.80147e+02 2.82847e+02 2.77448e+02
4.69760e+05 1.64650e+03 2.90466e+02 3.04157e+02 2.76776e+02 2.80493e+02 2.82985e+02 2.78001e+02
4.70400e+05 1.64900e+03 2.73299e+02 2.81212e+02 2.65387e+02 2.80801e+02 2.83032e+02 2.78570e+02
4.71040e+05 1.65300e+03 2.82058e+02 3.01833e+02 2.62282e+02 2.81026e+02 2.83006e+02 2.79047e+02
4.71680e+05 1.65600e+03 2.52084e+02 2.61458e+02 2.42710e+02 2.81105e+02 2.82919e+02 2.79291e+02
4.72320e+05 1.65950e+03 2.53890e+02 2.85139e+02 2.22641e+02 2.80983e+02 2.82778e+02 2.79188e+02
4.72960e+05 1.66250e+03 2.69413e+02 2.72259e+02 2.66566e+02 2.80647e+02 2.82594e+02 2.78700e+02
4.73600e+05 1.66600e+03 2.80168e+02 2.84729e+02 2.75606e+02 2.80137e+02 2.82388e+02 2.77886e+02
4.74240e+05 1.67000e+03 3.11646e+02 3.12036e+02 3.11256e+02 2.79527e+02 2.82178e+02 2.76876e+02
4.74880e+05 1.67300e+03 2.79529e+02 3.00447e+02 2.58612e+02 2.78893e+02 2.81954e+02 2.75832e+02
4.75520e+05 1.67700e+03 8.71988e+01 2.54055e+02 -7.96573e+01 2.78281e+02 2.81670e+02 2.74892e+02
4.76160e+05 1.67850e+03 1.00063e+02 2.79783e+02 -7.96573e+01 2.77702e+02 2.81258e+02 2.74147e+02
4.76800e+05 1.68150e+03 2.79619e+02 2.90685e+02 2.68553e+02 2.77147e+02 2.80662e+02 2.73633e+02
4.77440e+05 1.68400e+03 2.72493e+02 2.79875e+02 2.65110e+02 2.76601e+02 2.79857e+02 2.73344e+02
4.78080e+05 1.68700e+03 2.85054e+02 2.89609e+02 2.80500e+02 2.76015e+02 2.78775e+02 2.73256e+02
4.78720e+05 1.69100e+03 2.83451e+02 3.03357e+02 2.63544e+02 2.75265e+02 2.77186e+02 2.73344e+02
4.79360e+05 1.69450e+03 2.81830e+02 2.85434e+02 2.78225e+02 2.74139e+02 2.74698e+02 2.73579e+02
4.80000e+05 1.69750e+03 2.81500e-01 2.53563e+02 -2.53000e+02 2.72442e+02 2.73933e+02 2.70952e+02
4.80640e+05 1.69950e+03 2.78798e+02 2.88077e+02 2.69518e+02 2.70116e+02 2.74377e+02 2.65855e+02
4.81280e+05 1.70250e+03 2.86186e+02 3.00238e+02 2.72134e+02 2.67286e+02 2.74888e+02 2.59685e+02
4.81920e+05 1.70600e+03 2.79824e+02 2.90164e+02 2.69484e+02 2.64232e+02 2.75459e+02 2.53005e+02
4.82560e+05 1.70800e+03 2.91698e+02 3.06507e+02 2.76889e+02 2.61228e+02 2.76089e+02 2.46367e+02
4.83200e+05 1.71200e+03 2.73986e+02 2.81937e+02 2.66034e+02 2.58382e+02 2.76764e+02 2.39999e+02
4.83840e+05 1.71500e+03 2.98656e+02 3.11991e+02 2.85321e+02 2.55599e+02 2.77450e+02 2.33748e+02
4.84480e+05 1.71850e+03 2.86529e+02 3.00089e+02 2.72970e+02 2.52719e+02 2.78101e+02 2.27336e+02
4.85120e+05 1.72250e+03 2.87590e+02 3.10469e+02 2.64711e+02 2.49690e+02 2.78680e+02 2.20700e+02
4.85760e+05 1.72550e+03 2.60106e+02 2.72906e+02 2.47307e+02 2.46676e+02 2.79176e+02 2.14177e+02
4.86400e+05 1.72850e+03 2.11259e+02 2.78217e+02 1.44301e+02 2.44017e+02 2.79600e+02 2.08434e+02
4.87040e+05 1.73050e+03 2.20781e+02 2.97262e+02 1.44301e+02 2.42113e+02 2.79984e+02 2.04243e+02
4.87680e+05 1.73450e+03 2.91142e+02 3.08804e+02 2.73481e+02 2.41301e+02 2.80364e+02 2.02238e+02
4.88320e+05 1.73800e+03 2.60911e+02 2.62060e+02 2.59762e+02 2.41745e+02 2.80765e+02 2.02726e+02
4.88960e+05 1.74250e+03 2.89494e+02 3.10246e+02 2.68742e+02 2.43397e+02 2.81195e+02 2.05600e+02
4.89600e+05 1.74450e+03 2.24402e+02 2.78773e+02 1.70031e+02 2.45994e+02 2.81645e+02 2.10343e+02
4.90240e+05 1.74700e+03 2.77224e+02 2.93622e+02 2.60826e+02 2.49127e+02 2.82096e+02 2.16159e+02
4.90880e+05 1.75050e+03 2.68262e+02 2.71931e+02 2.64594e+02 2.52355e+02 2.82523e+02 2.22187e+02
4.91520e+05 1.75450e+03 2.94735e+02 2.98129e+02 2.91341e+02 2.55286e+02 2.82891e+02 2.27682e+02
4.92160e+05 1.75800e+03 2.10882e+02 2.56260e+02 1.65505e+02 2.57641e+02 2.83160e+02 2.32122e+02
4.92800e+05 1.76000e+03 2.13066e+02 2.60627e+02 1.65505e+02 2.59269e+02 2.83285e+02 2.35253e+02
4.93440e+05 1.76300e+03 2.72002e+02 2.74803e+02 2.69201e+02 2.60160e+02 2.83232e+02 2.37088e+02
4.94080e+05 1.76600e+03 2.87789e+02 2.91403e+02 2.84176e+02 2.60433e+02 2.82989e+02 2.37876e+02
4.94720e+05 1.77000e+03 2.86701e+02 3.03746e+02 2.69656e+02 2.60298e+02 2.82582e+02 2.38014e+02
4.95360e+05 1.77350e+03 2.83212e+02 3.00559e+02 2.65866e+02 2.59985e+02 2.82062e+02 2.37907e+02
4.96000e+05 1.77750e+03 2.85083e+02 2.96560e+02 2.73606e+02 2.59677e+02 2.81497e+02 2.37857e+02
4.96640e+05 1.78050e+03 2.76826e+02 2.98522e+02 2.55130e+02 2.59493e+02 2.80942e+02 2.38044e+02
4.97280e+05 1.78350e+03 2.74276e+02 2.85933e+02 2.62619e+02 2.59503e+02 2.80436e+02 2.38570e+02
4.97920e+05 1.78750e+03 3.01981e+02 3.13897e+02 2.90065e+02 2.59758e+02 2.80008e+02 2.39508e+02
4.98560e+05 1.79050e+03 2.84223e+02 2.96284e+02 2.72162e+02 2.60300e+02 2.79683e+02 2.40917e+02
4.99200e+05 1.79350e+03 2.72589e+02 2.78200e+02 2.66978e+02 2.61156e+02 2.79475e+02 2.42837e+02
4.99840e+05 1.79750e+03 2.64752e+02 2.88437e+02 2.41067e+02 2.62325e+02 2.79378e+02 2.45271e+02
5.00480e+05 1.80050e+03 2.71903e+02 2.78233e+02 2.65572e+02 2.63773e+02 2.79373e+02 2.48173e+02
5.01120e+05 1.80400e+03 2.92263e+02 3.18922e+02 2.65603e+02 2.65440e+02 2.79436e+02 2.51443e+02
5.01760e+05 1.80700e+03 2.65000e+02 2.65928e+02 2.64072e+02 2.67245e+02 2.79554e+02 2.54936e+02
5.02400e+05 1.81100e+03 2.71385e+02 3.00016e+02 2.42754e+02 2.69101e+02 2.79720e+02 2.58483e+02
5.03040e+05 1.81450e+03 3.06810e+02 3.15780e+02 2.97840e+02 2.70919e+02 2.79922e+02 2.61916e+02
5.03680e+05 1.81850e+03 2.93299e+02 3.07611e+02 2.78988e+02 2.72614e+02 2.80141e+02 2.65087e+02
5.04320e+05 1.82150e+03 3.03004e+02 3.13939e+02 2.92068e+02 2.74118e+02 2.80347e+02 2.67889e+02
5.04960e+05 1.82500e+03 1.86892e+02 3.13313e+02 6.04703e+01 2.75385e+02 2.80510e+02 2.70259e+02
5.05600e+05 1.82850e+03 2.72426e+02 2.91593e+02 2.53259e+02 2.76393e+02 2.80597e+02 2.72189e+02
5.06240e+05 1.83250e+03 2.81184e+02 2.84205e+02 2.78163e+02 2.77154e+02 2.80586e+02 2.73723e+02
5.06880e+05 1.83600e+03 2.83806e+02 3.08942e+02 2.58670e+02 2.77708e+02 2.80477e+02 2.74939e+02
5.07520e+05 1.84000e+03 2.83412e+02 2.95362e+02 2.71461e+02 2.78101e+02 2.80305e+02 2.75897e+02
5.08160e+05 1.84350e+03 2.95357e+02 2.98400e+02 2.92315e+02 2.78359e+02 2.80133e+02 2.76585e+02
5.08800e+05 1.84650e+03 2.53942e+02 2.54743e+02 2.53141e+02 2.78469e+02 2.80029e+02 2.76908e+02
5.09440e+05 1.85050e+03 2.99294e+02 3.09916e+02 2.88672e+02 2.78392e+02 2.80039e+02 2.76745e+02
5.10080e+05 1.85350e+03 2.80851e+02 2.87755e+02 2.73946e+02 2.78103e+02 2.80177e+02 2.76028e+02
5.10720e+05 1.85750e+03 2.62560e+02 2.67812e+02 2.57308e+02 2.77615e+02 2.80424e+02 2.74805e+02
5.11360e+05 1.86150e+03 2.61257e+02 2.64123e+02 2.58391e+02 2.76988e+02 2.80733e+02 2.73243e+02
5.12000e+05 1.86550e+03 2.77450e+02 2.82219e+02 2.72681e+02 2.76319e+02 2.81047e+02 2.71591e+02
5.12640e+05 1.86950e+03 2.74351e+02 2.95480e+02 2.53221e+02 2.75711e+02 2.81321e+02 2.70101e+02
5.13280e+05 1.87250e+03 2.82785e+02 2.99859e+02 2.65712e+02 2.75248e+02 2.81529e+02 2.68967e+02
5.13920e+05 1.87600e+03 2.87209e+02 2.87720e+02 2.86698e+02 2.74976e+02 2.81666e+02 2.68287e+02
5.14560e+05 1.88000e+03 2.72303e+02 2.98476e+02 2.46130e+02 2.74904e+02 2.81739e+02 2.68068e+02
5.15200e+05 1.88350e+03 2.66102e+02 2.73657e+02 2.58548e+02 2.75003e+02 2.81754e+02 2.68252e+02
5.15840e+05 1.88750e+03 2.80677e+02 2.93544e+02 2.67809e+02 2.75237e+02 2.81724e+02 2.68750e+02
5.16480e+05 1.89100e+03 2.75086e+02 3.01252e+02 2.48920e+02 2.75572e+02 2.81669e+02 2.69476e+02
5.17120e+05 1.89450e+03 2.71938e+02 2.74781e+02 2.69096e+02 2.75988e+02 2.81626e+02 2.70351e+02
5.17760e+05 1.89800e+03 2.65592e+02 2.66181e+02 2.65004e+02 2.76478e+02 2.81646e+02 2.71310e+02
5.18400e+05 1.90200e+03 2.89487e+02 2.89660e+02 2.89314e+02 2.77035e+02 2.81775e+02 2.72296e+02
5.19040e+05 1.90550e+03 2.80307e+02 2.99918e+02 2.60695e+02 2.77649e+02 2.82036e+02 2.73261e+02
5.19680e+05 1.90900e+03 2.80457e+02 2.82321e+02 2.78594e+02 2.78286e+02 2.82411e+02 2.74160e+02
5.20320e+05 1.91250e+03 2.71034e+02 2.96769e+02 2.45298e+02 2.78895e+02 2.82837e+02 2.74953e+02
5.20960e+05 1.91650e+03 2.70090e+02 2.81792e+02 2.58388e+02 2.79408e+02 2.83221e+02 2.75595e+02
5.21600e+05 1.92000e+03 2.73875e+02 2.86727e+02 2.61024e+02 2.79764e+02 2.83482e+02 2.76046e+02
5.22240e+05 1.92200e+03 2.88588e+02 2.90646e+02 2.86530e+02 2.79925e+02 2.83581e+02 2.76269e+02
5.22880e+05 1.92450e+03 2.89450e+02 3.02891e+02 2.76009e+02 2.79885e+02 2.83531e+02 2.76239e+02
5.23520e+05 1.92800e+03 2.96916e+02 3.03008e+02 2.90824e+02 2.79667e+02 2.83383e+02 2.75951e+02
5.24160e+05 1.93150e+03 2.77606e+02 2.82420e+02 2.72792e+02 2.79316e+02 2.83212e+02 2.75420e+02
5.24800e+05 1.93400e+03 2.82639e+02 2.93834e+02 2.71443e+02 2.78884e+02 2.83086e+02 2.74682e+02
5.25440e+05 1.93700e+03 2.87821e+02 3.02970e+02 2.72672e+02 2.78426e+02 2.83060e+02 2.73792e+02
5.26080e+05 1.94050e+03 2.70198e+02 2.78031e+02 2.62365e+02 2.77982e+02 2.83156e+02 2.72808e+02
5.26720e+05 1.94400e+03 2.65577e+02 2.71785e+02 2.59369e+02 2.77566e+02 2.83357e+02 2.71775e+02
5.27360e+05 1.94750e+03 2.78572e+02 2.97315e+02 2.59830e+02 2.77163e+02 2.83594e+02 2.70731e+02
5.28000e+05 1.95050e+03 2.68834e+02 2.79804e+02 2.57865e+02 2.76747e+02 2.83774e+02 2.69720e+02
5.28640e+05 1.95400e+03 2.62229e+02 2.68265e+02 2.56193e+02 2.76303e+02 2.83807e+02 2.68798e+02
5.29280e+05 1.95500e+03 2.46565e+02 2.54241e+02 2.38889e+02 2.75840e+02 2.83649e+02 2.68031e+02
5.29920e+05 1.95750e+03 2.89168e+02 3.07612e+02 2.70723e+02 2.75397e+02 2.83306e+02 2.67488e+02
5.30560e+05 1.96100e+03 2.73196e+02 2.91663e+02 2.54728e+02 2.75026e+02 2.82835e+02 2.67217e+02
5.31200e+05 1.96500e+03 2.81475e+02 2.93584e+02 2.69366e+02 2.74773e+02 2.82306e+02 2.67240e+02
5.31840e+05 1.96850e+03 2.87901e+02 2.95950e+02 2.79853e+02 2.74648e+02 2.81761e+02 2.67534e+02
5.32480e+05 1.97250e+03 2.69428e+02 2.80964e+02 2.57893e+02 2.74613e+02 2.81193e+02 2.68033e+02
5.33120e+05 1.97550e+03 2.31594e+02 2.80676e+02 1.82511e+02 2.74607e+02 2.80559e+02 2.68655e+02
5.33760e+05 1.97850e+03 2.70158e+02 2.78200e+02 2.62116e+02 2.74573e+02 2.79820e+02 2.69327e+02
5.34400e+05 1.98250e+03 2.86207e+02 2.91636e+02 2.80778e+02 2.74487e+02 2.78965e+02 2.70009e+02
5.35040e+05 1.98650e+03 2.87887e+02 3.00813e+02 2.74961e+02 2.74353e+02 2.78029e+02 2.70677e+02
5.35680e+05 1.99000e+03 2.71697e+02 2.81678e+02 2.61716e+02 2.74187e+02 2.77081e+02 2.71293e+02
5.36320e+05 1.99350e+03 2.70211e+02 2.74487e+02 2.65934e+02 2.73990e+02 2.76209e+02 2.71772e+02
5.36960e+05 1.99550e+03 2.76997e+02 2.78286e+02 2.75708e+02 2.73755e+02 2.75492e+02 2.72017e+02
5.37600e+05 1.99800e+03 2.60338e+02 2.73030e+02 2.47647e+02 2.73477e+02 2.74989e+02 2.71966e+02
5.38240e+05 2.00100e+03 2.77654e+02 3.15326e+02 2.39982e+02 2.73192e+02 2.74729e+02 2.71654e+02
5.38880e+05 2.00350e+03 2.77808e+02 2.89974e+02 2.65641e+02 2.72957e+02 2.74710e+02 2.71203e+02
5.39520e+05 2.00750e+03 2.78434e+02 2.80856e+02 2.76012e+02 2.72846e+02 2.74911e+02 2.70782e+02
5.40160e+05 2.01100e+03 2.83938e+02 3.02615e+02 2.65261e+02 2.72921e+02 2.75293e+02 2.70548e+02
5.40800e+05 2.01500e+03 2.74248e+02 2.85383e+02 2.63112e+02 2.73197e+02 2.75813e+02 2.70581e+02
5.41440e+05 2.01800e+03 2.81805e+02 2.82945e+02 2.80666e+02 2.73655e+02 2.76443e+02 2.70868e+02
5.42080e+05 2.02250e+03 2.79588e+02 3.01676e+02 2.57501e+02 2.74242e+02 2.77167e+02 2.71318e+02
5.42720e+05 2.02500e+03 2.75079e+02 2.75240e+02 2.74918e+02 2.74897e+02 2.77986e+02 2.71808e+02
5.43360e+05 2.02850e+03 2.82974e+02 3.08900e+02 2.57049e+02 2.75572e+02 2.78908e+02 2.72235e+02
5.44000e+05 2.03250e+03 3.03029e+02 3.06414e+02 2.99644e+02 2.76238e+02 2.79936e+02 2.72541e+02
5.44640e+05 2.03600e+03 2.62572e+02 2.66196e+02 2.58948e+02 2.76886e+02 2.81050e+02 2.72722e+02
5.45280e+05 2.03900e+03 2.91259e+02 2.94933e+02 2.87585e+02 2.77509e+02 2.82201e+02 2.72816e+02
5.45920e+05 2.04100e+03 2.22882e+02 2.87668e+02 1.58096e+02 2.78102e+02 2.83306e+02 2.72898e+02
5.46560e+05 2.04300e+03 2.28174e+02 2.98253e+02 1.58096e+02 2.78667e+02 2.84276e+02 2.73057e+02
5.47200e+05 2.04650e+03 2.90930e+02 3.10730e+02 2.71131e+02 2.79202e+02 2.85038e+02 2.73367e+02
5.47840e+05 2.05000e+03 2.85102e+02 3.14085e+02 2.56119e+02 2.79707e+02 2.85556e+02 2.73857e+02
5.48480e+05 2.05300e+03 2.76957e+02 2.82017e+02 2.71897e+02 2.80144e+02 2.85832e+02 2.74457e+02
5.49120e+05 2.05700e+03 2.87731e+02 2.91536e+02 2.83927e+02 2.80443e+02 2.85910e+02 2.74976e+02
5.49760e+05 2.06000e+03 2.72605e+02 3.05395e+02 2.39815e+02 2.80496e+02 2.85854e+02 2.75139e+02
5.50400e+05 2.06300e+03 2.96201e+02 3.20488e+02 2.71913e+02 2.80225e+02 2.85741e+02 2.74708e+02
5.51040e+05 2.06700e+03 2.72805e+02 2.74812e+02 2.70797e+02 2.79621e+02 2.85642e+02 2.73601e+02
5.51680e+05 2.07000e+03 2.96190e+02 2.97398e+02 2.94982e+02 2.78776e+02 2.85610e+02 2.71943e+02
5.52320e+05 2.07400e+03 2.72942e+02 2.76639e+02 2.69245e+02 2.77851e+02 2.85680e+02 2.70022e+02
5.52960e+05 2.07700e+03 2.90039e+02 3.00672e+02 2.79406e+02 2.77026e+02 2.85863e+02 2.68190e+02
5.53600e+05 2.08100e+03 2.81915e+02 2.93018e+02 2.70812e+02 2.76459e+02 2.86156e+02 2.66762e+02
5.54240e+05 2.08450e+03 3.02273e+02 3.06447e+02 2.98098e+02 2.76240e+02 2.86540e+02 2.65939e+02
5.54880e+05 2.08800e+03 2.80762e+02 3.00504e+02 2.61019e+02 2.76382e+02 2.86976e+02 2.65788e+02
5.55520e+05 2.09200e+03 2.85409e+02 2.95910e+02 2.74908e+02 2.76833e+02 2.87416e+02 2.66251e+02
5.56160e+05 2.09550e+03 2.87541e+02 3.08846e+02 2.66235e+02 2.77495e+02 2.87805e+02 2.67186e+02
5.56800e+05 2.09850e+03 2.81245e+02 2.84610e+02 2.77880e+02 2.78257e+02 2.88099e+02 2.68416e+02
5.57440e+05 2.10150e+03 2.62363e+02 2.67948e+02 2.56778e+02 2.79024e+02 2.88275e+02 2.69772e+02
5.58080e+05 2.10550e+03 2.70952e+02 2.80278e+02 2.61627e+02 2.79726e+02 2.88328e+02 2.71125e+02
5.58720e+05 2.10900e+03 2.00168e+02 2.64105e+02 1.36232e+02 2.80330e+02 2.88274e+02 2.72386e+02
5.59360e+05 2.11050e+03 2.13869e+02 2.91506e+02 1.36232e+02 2.80816e+02 2.88134e+02 2.73497e+02
5.60000e+05 2.11350e+03 2.70720e+02 2.86409e+02 2.55031e+02 2.81178e+02 2.87940e+02 2.74417e+02
5.60640e+05 2.11750e+03 2.62767e+02 2.75858e+02 2.49677e+02 2.81417e+02 2.87728e+02 2.75106e+02
5.61280e+05 2.12100e+03 2.69054e+02 2.84570e+02 2.53538e+02 2.81520e+02 2.87528e+02 2.75513e+02
5.61920e+05 2.12550e+03 2.75603e+02 2.78754e+02 2.72451e+02 2.81439e+02 2.87352e+02 2.75527e+02
5.62560e+05 2.12900e+03 2.65544e+02 2.75642e+02 2.55447e+02 2.81086e+02 2.87196e+02 2.74976e+02
5.63200e+05 2.13300e+03 2.93340e+02 2.97439e+02 2.89241e+02 2.80365e+02 2.87041e+02 2.73688e+02
5.63840e+05 2.13650e+03 2.65461e+02 2.72900e+02 2.58022e+02 2.79236e+02 2.86867e+02 2.71606e+02
5.64480e+05 2.13900e+03 2.75791e+02 2.84332e+02 2.67250e+02 2.77757e+02 2.86653e+02 2.68861e+02
5.65120e+05 2.14200e+03 2.73538e+02 2.84906e+02 2.62171e+02 2.76070e+02 2.86380e+02 2.65759e+02
5.65760e+05 2.14450e+03 2.53367e+02 2.62345e+02 2.44388e+02 2.74371e+02 2.86037e+02 2.62705e+02
5.66400e+05 2.14850e+03 2.83544e+02 2.98467e+02 2.68621e+02 2.72857e+02 2.85622e+02 2.60092e+02
5.67040e+05 2.15250e+03 2.77745e+02 2.93437e+02 2.62052e+02 2.71678e+02 2.85139e+02 2.58218e+02
5.67680e+05 2.15550e+03 2.91582e+02 3.10760e+02 2.72403e+02 2.70917e+02 2.84596e+02 2.57237e+02
5.68320e+05 2.15950e+03 2.67611e+02 2.69216e+02 2.66007e+02 2.70578e+02 2.83999e+02 2.57157e+02
5.68960e+05 2.16300e+03 2.83651e+02 2.99799e+02 2.67504e+02 2.70608e+02 2.83353e+02 2.57864e+02
5.69600e+05 2.16500e+03 2.85538e+02 2.94285e+02 2.76791e+02 2.70923e+02 2.82675e+02 2.59170e+02
5.70240e+05 2.16850e+03 2.88510e+02 3.10109e+02 2.66911e+02 2.71432e+02 2.82009e+02 2.60855e+02
5.70880e+05 2.17200e+03 2.85764e+02 2.91255e+02 2.80273e+02 2.72073e+02 2.81429e+02 2.62717e+02
5.71520e+05 2.17450e+03 2.71849e+02 2.76923e+02 2.66774e+02 2.72803e+02 2.81020e+02 2.64587e+02
5.72160e+05 2.17850e+03 2.68288e+02 2.98595e+02 2.37982e+02 2.73600e+02 2.80851e+02 2.66348e+02
5.72800e+05 2.18000e+03 2.71147e+02 3.04311e+02 2.37982e+02 2.74444e+02 2.80960e+02 2.67929e+02
5.73440e+05 2.18400e+03 2.77307e+02 2.79965e+02 2.74648e+02 2.75325e+02 2.81353e+02 2.69296e+02
5.74080e+05 2.18700e+03 2.98570e+02 3.07643e+02 2.89498e+02 2.76230e+02 2.82015e+02 2.70445e+02
5.74720e+05 2.19050e+03 2.72284e+02 2.77523e+02 2.67045e+02 2.77144e+02 2.82908e+02 2.71379e+02
5.75360e+05 2.19450e+03 2.90822e+02 3.06371e+02 2.75272e+02 2.78036e+02 2.83976e+02 2.72095e+02
5.76000e+05 2.19800e+03 2.95637e+02 3.12360e+02 2.78914e+02 2.78858e+02 2.85144e+02 2.72573e+02
5.76640e+05 2.20100e+03 2.82381e+02 2.83606e+02 2.81156e+02 2.79563e+02 2.86321e+02 2.72805e+02
5.77280e+05 2.20350e+03 2.72002e+02 2.85548e+02 2.58457e+02 2.80107e+02 2.87403e+02 2.72811e+02
5.77920e+05 2.20650e+03 2.95650e+02 3.03770e+02 2.87531e+02 2.80474e+02 2.88290e+02 2.72657e+02
5.78560e+05 2.21000e+03 2.64515e+02 2.70415e+02 2.58616e+02 2.80676e+02 2.88912e+02 2.72440e+02
5.79200e+05 2.21400e+03 2.90933e+02 2.96852e+02 2.85014e+02 2.80755e+02 2.89243e+02 2.72266e+02
5.79840e+05 2.21700e+03 2.92707e+02 2.94796e+02 2.90619e+02 2.80760e+02 2.89297e+02 2.72224e+02
5.80480e+05 2.22050e+03 2.96356e+02 3.04293e+02 2.88418e+02 2.80741e+02 2.89105e+02 2.72377e+02
5.81120e+05 2.22400e+03 2.76342e+02 2.81526e+02 2.71158e+02 2.80720e+02 2.88689e+02 2.72751e+02
5.81760e+05 2.22750e+03 2.82873e+02 2.87844e+02 2.77901e+02 2.80701e+02 2.88057e+02 2.73345e+02
5.82400e+05 2.23050e+03 2.93345e+02 2.98242e+02 2.88448e+02 2.80673e+02 2.87216e+02 2.74130e+02
5.83040e+05 2.23400e+03 2.77022e+02 2.77534e+02 2.76509e+02 2.80623e+02 2.86189e+02 2.75057e+02
5.83680e+05 2.23750e+03 2.93899e+02 3.07269e+02 2.80530e+02 2.80545e+02 2.85026e+02 2.76064e+02
5.84320e+05 2.24150e+03 2.70837e+02 2.80319e+02 2.61356e+02 2.80442e+02 2.83804e+02 2.77081e+02
5.84960e+05 2.24600e+03 2.83890e+02 3.01663e+02 2.66117e+02 2.80326e+02 2.82605e+02 2.78046e+02
5.85600e+05 2.24850e+03 2.78661e+02 2.95762e+02 2.61559e+02 2.80211e+02 2.81510e+02 2.78912e+02
5.86240e+05 2.25200e+03 2.66491e+02 2.69599e+02 2.63383e+02 2.80116e+02 2.80581e+02 2.79651e+02
5.86880e+05 2.25600e+03 2.83135e+02 2.95755e+02 2.70514e+02 2.80045e+02 2.80253e+02 2.79837e+02
5.87520e+05 2.25900e+03 2.63319e+02 2.70602e+02 2.56036e+02 2.79971e+02 2.80712e+02 2.79231e+02
5.88160e+05 2.26250e+03 2.81428e+02 2.87183e+02 2.75674e+02 2.79839e+02 2.81022e+02 2.78656e+02
5.88800e+05 2.26600e+03 2.59674e+02 2.63916e+02 2.55432e+02 2.79584e+02 2.81174e+02 2.77995e+02
5.89440e+05 2.27000e+03 2.79722e+02 2.82325e+02 2.77119e+02 2.79173e+02 2.81165e+02 2.77182e+02
5.90080e+05 2.27350e+03 2.67771e+02 2.88204e+02 2.47338e+02 2.78620e+02 2.81006e+02 2.76235e+02
5.90720e+05 2.27700e+03 2.82661e+02 2.92112e+02 2.73209e+02 2.77992e+02 2.80729e+02 2.75255e+02
5.91360e+05 2.28050e+03 2.86947e+02 2.89716e+02 2.84178e+02 2.77380e+02 2.80380e+02 2.74380e+02
5.92000e+05 2.28350e+03 2.85754e+02 3.03652e+02 2.67856e+02 2.76873e+02 2.80004e+02 2.73741e+02
5.92640e+05 2.28700e+03 2.89014e+02 2.91883e+02 2.86145e+02 2.76529e+02 2.79638e+02 2.73421e+02
5.93280e+05 2.29000e+03 2.72491e+02 2.93092e+02 2.51891e+02 2.76366e+02 2.79295e+02 2.73438e+02
5.93920e+05 2.29350e+03 2.86755e+02 2.95506e+02 2.78005e+02 2.76362e+02 2.78980e+02 2.73744e+02
5.94560e+05 2.29750e+03 2.81954e+02 2.93899e+02 2.70009e+02 2.76472e+02 2.78688e+02 2.74256e+02
5.95200e+05 2.30100e+03 2.82674e+02 2.87176e+02 2.78173e+02 2.76649e+02 2.78418e+02 2.74880e+02
5.95840e+05 2.30500e+03 2.64798e+02 2.67616e+02 2.61981e+02 2.76855e+02 2.78168e+02 2.75541e+02
5.96480e+05 2.30850e+03 2.66001e+02 2.84003e+02 2.48000e+02 2.77068e+02 2.77939e+02 2.76197e+02
5.97120e+05 2.31250e+03 2.82823e+02 3.04650e+02 2.60996e+02 2.77282e+02 2.77733e+02 2.76831e+02
5.97760e+05 2.31650e+03 2.86252e+02 2.89196e+02 2.83307e+02 2.77495e+02 2.77560e+02 2.77431e+02
5.98400e+05 2.31900e+03 2.16150e+02 2.90930e+02 1.41370e+02 2.77707e+02 2.77983e+02 2.77432e+02
5.99040e+05 2.32150e+03 2.91079e+02 2.97800e+02 2.84359e+02 2.77917e+02 2.78473e+02 2.77361e+02
5.99680e+05 2.32500e+03 2.81428e+02 3.08993e+02 2.53864e+02 2.78121e+02 2.78896e+02 2.77346e+02
6.00320e+05 2.32850e+03 2.70451e+02 2.72397e+02 2.68505e+02 2.78308e+02 2.79238e+02 2.77379e+02
6.00960e+05 2.33150e+03 2.82603e+02 3.02249e+02 2.62956e+02 2.78433e+02 2.79420e+02 2.77446e+02
6.01600e+05 2.33550e+03 2.63977e+02 2.71948e+02 2.56006e+02 2.78389e+02 2.79239e+02 2.77538e+02
6.02240e+05 2.33900e+03 2.83966e+02 2.84256e+02 2.83676e+02 2.78037e+02 2.78423e+02 2.77651e+02
6.02880e+05 2.34250e+03 2.62877e+02 2.85647e+02 2.40108e+02 2.77275e+02 2.77784e+02 2.76766e+02
6.03520e+05 2.34500e+03 2.93666e+02 3.06993e+02 2.80339e+02 2.76096e+02 2.77934e+02 2.74259e+02
6.04160e+05 2.34900e+03 2.79224e+02 2.89087e+02 2.69360e+02 2.74610e+02 2.78087e+02 2.71132e+02
6.04800e+05 2.35250e+03 2.91434e+02 2.95391e+02 2.87477e+02 2.73011e+02 2.78225e+02 2.67797e+02
6.05440e+05 2.35600e+03 2.77513e+02 2.84773e+02 2.70252e+02 2.71529e+02 2.78332e+02 2.64727e+02
6.06080e+05 2.36000e+03 2.84376e+02 2.89192e+02 2.79561e+02 2.70365e+02 2.78389e+02 2.62342e+02
6.06720e+05 2.36350e+03 2.97402e+02 3.07595e+02 2.87208e+02 2.69654e+02 2.78384e+02 2.60923e+02
6.07360e+05 2.36750e+03 2.86263e+02 2.92258e+02 2.80268e+02 2.69452e+02 2.78315e+02 2.60589e+02
6.08000e+05 2.37100e+03 2.89113e+02 3.01384e+02 2.76841e+02 2.69751e+02 2.78200e+02 2.61303e+02
6.08640e+05 2.37450e+03 2.82870e+02 2.91952e+02 2.73789e+02 2.70491e+02 2.78078e+02 2.62905e+02
6.09280e+05 2.37850e+03 2.84208e+02 2.94886e+02 2.73530e+02 2.71577e+02 2.77996e+02 2.65157e+02
6.09920e+05 2.38250e+03 2.92433e+02 3.02178e+02 2.82687e+02 2.72892e+02 2.77998e+02 2.67785e+02
6.10560e+05 2.38650e+03 2.92525e+02 3.00897e+02 2.84153e+02 2.74319e+02 2.78110e+02 2.70528e+02
6.11200e+05 2.39050e+03 2.71610e+02 2.75393e+02 2.67827e+02 2.75753e+02 2.78340e+02 2.73166e+02
6.11840e+05 2.39450e+03 2.77846e+02 2.91400e+02 2.64292e+02 2.77110e+02 2.78681e+02 2.75538e+02
6.12480e+05 2.39750e+03 2.92569e+02 3.08804e+02 2.76334e+02 2.78327e+02 2.79107e+02 2.77546e+02
6.13120e+05 2.40100e+03 2.93757e+02 3.06344e+02 2.81171e+02 2.79367e+02 2.79589e+02 2.79145e+02
6.13760e+05 2.40450e+03 2.73037e+02 2.86309e+02 2.59765e+02 2.80213e+02 2.80335e+02 2.80092e+02
6.14400e+05 2.40750e+03 2.86397e+02 2.88054e+02 2.84740e+02 2.80868e+02 2.81152e+02 2.80584e+02
6.15040e+05 2.41050e+03 2.62173e+02 2.68517e+02 2.55830e+02 2.81351e+02 2.81657e+02 2.81045e+02
6.15680e+05 2.41350e+03 2.78168e+02 2.81370e+02 2.74966e+02 2.81696e+02 2.81920e+02 2.81472e+02
6.16320e+05 2.41700e+03 2.74332e+02 2.78182e+02 2.70482e+02 2.81942e+02 2.82012e+02 2.81872e+02
6.16960e+05 2.42000e+03 2.55988e+02 2.72813e+02 2.39164e+02 2.82124e+02 2.82253e+02 2.81995e+02
6.17600e+05 2.42250e+03 2.83888e+02 2.98449e+02 2.69327e+02 2.82259e+02 2.82605e+02 2.81913e+02
6.18240e+05 2.42650e+03 2.72425e+02 2.73074e+02 2.71776e+02 2.82346e+02 2.82900e+02 2.81791e+02
6.18880e+05 2.42950e+03 2.74867e+02 2.95570e+02 2.54164e+02 2.82365e+02 2.83099e+02 2.81631e+02
6.19520e+05 2.43300e+03 2.71101e+02 2.78811e+02 2.63391e+02 2.82291e+02 2.83163e+02 2.81419e+02
6.20160e+05 2.43700e+03 2.84380e+02 3.00162e+02 2.68597e+02 2.82097e+02 2.83056e+02 2.81139e+02
6.20800e+05 2.44000e+03 2.86990e+02 3.04714e+02 2.69265e+02 2.81772e+02 2.82759e+02 2.80784e+02
6.21440e+05 2.44350e+03 2.61028e+02 2.72258e+02 2.49798e+02 2.81322e+02 2.82269e+02 2.80376e+02
6.22080e+05 2.44700e+03 2.82609e+02 3.02281e+02 2.62937e+02 2.80786e+02 2.81611e+02 2.79961e+02
6.22720e+05 2.44900e+03 2.94352e+02 2.97236e+02 2.91468e+02 2.80212e+02 2.80833e+02 2.79590e+02
6.23360e+05 2.45300e+03 2.83408e+02 2.98090e+02 2.68725e+02 2.79653e+02 2.80011e+02 2.79294e+02
6.24000e+05 2.45700e+03 2.81844e+02 2.97786e+02 2.65902e+02 2.79148e+02 2.79233e+02 2.79062e+02
6.24640e+05 2.46050e+03 2.72029e+02 2.97565e+02 2.46494e+02 2.78721e+02 2.78850e+02 2.78592e+02
6.25280e+05 2.46400e+03 2.97834e+02 3.00298e+02 2.95370e+02 2.78386e+02 2.78602e+02 2.78170e+02
6.25920e+05 2.46750e+03 2.66756e+02 2.78857e+02 2.54655e+02 2.78149e+02 2.78284e+02 2.78014e+02
6.26560e+05 2.47150e+03 2.92498e+02 3.01524e+02 2.83472e+02 2.78015e+02 2.78130e+02 2.77901e+02
6.27200e+05 2.47450e+03 2.99603e+02 3.00977e+02 2.98229e+02 2.77990e+02 2.78480e+02 2.77500e+02
6.27840e+05 2.47750e+03 2.62357e+02 2.66656e+02 2.58058e+02 2.78074e+02 2.78999e+02 2.77148e+02
6.28480e+05 2.47900e+03 2.86613e+02 2.89474e+02 2.83752e+02 2.78260e+02 2.79609e+02 2.76912e+02
6.29120e+05 2.48250e+03 2.84363e+02 2.96243e+02 2.72482e+02 2.78544e+02 2.80240e+02 2.76849e+02
6.29760e+05 2.48600e+03 2.87837e+02 2.98647e+02 2.77027e+02 2.78918e+02 2.80841e+02 2.76995e+02
6.30400e+05 2.48900e+03 2.71507e+02 2.77935e+02 2.65080e+02 2.79371e+02 2.81380e+02 2.77363e+02
6.31040e+05 2.49250e+03 2.94553e+02 3.00333e+02 2.88774e+02 2.79886e+02 2.81836e+02 2.77936e+02
6.31680e+05 2.49600e+03 2.72082e+02 2.78299e+02 2.65864e+02 2.80431e+02 2.82189e+02 2.78672e+02
6.32320e+05 2.49950e+03 2.60771e+02 2.63537e+02 2.58006e+02 2.80960e+02 2.82420e+02 2.79500e+02
6.32960e+05 2.50250e+03 2.59116e+02 2.63729e+02 2.54503e+02 2.81431e+02 2.82522e+02 2.80340e+02
6.33600e+05 2.50600e+03 2.89796e+02 3.19451e+02 2.60140e+02 2.81803e+02 2.82498e+02 2.81108e+02
6.34240e+05 2.50950e+03 2.81456e+02 2.89456e+02 2.73455e+02 2.82048e+02 2.82359e+02 2.81738e+02
6.34880e+05 2.51350e+03 2.70702e+02 2.90604e+02 2.50801e+02 2.82151e+02 2.82190e+02 2.82113e+02
6.35520e+05 2.51700e+03 2.81082e+02 2.82451e+02 2.79712e+02 2.82103e+02 2.82444e+02 2.81762e+02
6.36160e+05 2.52000e+03 2.74603e+02 2.76570e+02 2.72637e+02 2.81905e+02 2.82488e+02 2.81322e+02
6.36800e+05 2.52350e+03 3.07514e+02 3.11391e+02 3.03638e+02 2.81573e+02 2.82324e+02 2.80823e+02
6.37440e+05 2.52650e+03 2.80644e+02 2.85142e+02 2.76145e+02 2.81142e+02 2.81966e+02 2.80317e+02
6.38080e+05 2.53000e+03 2.81623e+02 2.87353e+02 2.75892e+02 2.80656e+02 2.81452e+02 2.79860e+02
6.38720e+05 2.53200e+03 2.97082e+02 2.98066e+02 2.96097e+02 2.80172e+02 2.80846e+02 2.79497e+02
6.39360e+05 2.53600e+03 2.74006e+02 2.94149e+02 2.53863e+02 2.79739e+02 2.80224e+02 2.79254e+02
6.40000e+05 2.53900e+03 2.78568e+02 2.87028e+02 2.70109e+02 2.79409e+02 2.79673e+02 2.79146e+02
6.40640e+05 2.54250e+03 2.81214e+02 3.07522e+02 2.54905e+02 2.79224e+02 2.79271e+02 2.79176e+02
6.41280e+05 2.54650e+03 2.84981e+02 2.87569e+02 2.82394e+02 2.79209e+02 2.79335e+02 2.79083e+02
6.41920e+05 2.55000e+03 2.85685e+02 2.92111e+02 2.79259e+02 2.79375e+02 2.79599e+02 2.79152e+02
6.42560e+05 2.55350e+03 2.90395e+02 3.09414e+02 2.71376e+02 2.79707e+02 2.79922e+02 2.79491e+02
6.43200e+05 2.55700e+03 2.93562e+02 3.00754e+02 2.86369e+02 2.80162e+02 2.80247e+02 2.80076e+02
6.43840e+05 2.56000e+03 2.22548e+02 2.63920e+02 1.81175e+02 2.80686e+02 2.80849e+02 2.80523e+02
6.44480e+05 2.56350e+03 2.94547e+02 3.05010e+02 2.84083e+02 2.81221e+02 2.81727e+02 2.80716e+02
6.45120e+05 2.56700e+03 2.88510e+02 2.93938e+02 2.83082e+02 2.81721e+02 2.82618e+02 2.80824e+02
6.45760e+05 2.57100e+03 2.92651e+02 3.03023e+02 2.82280e+02 2.82151e+02 2.83441e+02 2.80861e+02
6.46400e+05 2.57400e+03 2.67900e+02 2.71301e+02 2.64500e+02 2.82482e+02 2.84135e+02 2.80829e+02
6.47040e+05 2.57800e+03 2.68710e+02 2.91297e+02 2.46123e+02 2.82677e+02 2.84659e+02 2.80695e+02
6.47680e+05 2.58200e+03 2.93126e+02 2.97101e+02 2.89151e+02 2.82697e+02 2.84991e+02 2.80403e+02
6.48320e+05 2.58450e+03 2.86216e+02 2.99063e+02 2.73369e+02 2.82526e+02 2.85136e+02 2.79916e+02
6.48960e+05 2.58650e+03 3.02484e+02 3.09232e+02 2.95736e+02 2.82187e+02 2.85120e+02 2.79254e+02
6.49600e+05 2.59000e+03 2.66085e+02 2.80775e+02 2.51395e+02 2.81741e+02 2.84992e+02 2.78491e+02
6.50240e+05 2.59400e+03 2.91365e+02 3.09150e+02 2.73580e+02 2.81274e+02 2.84814e+02 2.77733e+02
6.50880e+05 2.59750e+03 3.03225e+02 3.05276e+02 3.01173e+02 2.80861e+02 2.84646e+02 2.77075e+02
6.51520e+05 2.60100e+03 2.97472e+02 3.06493e+02 2.88451e+02 2.80566e+02 2.84547e+02 2.76584e+02
6.52160e+05 2.60500e+03 2.95644e+02 3.02852e+02 2.88435e+02 2.80425e+02 2.84559e+02 2.76291e+02
6.52800e+05 2.60800e+03 2.60942e+02 2.66900e+02 2.54983e+02 2.80447e+02 2.84696e+02 2.76199e+02
6.53440e+05 2.61200e+03 2.87745e+02 2.89728e+02 2.85763e+02 2.80619e+02 2.84935e+02 2.76302e+02
6.54080e+05 2.61550e+03 2.81171e+02 2.81979e+02 2.80362e+02 2.80904e+02 2.85210e+02 2.76597e+02
6.54720e+05 2.61900e+03 3.13376e+02 3.13545e+02 3.13207e+02 2.81255e+02 2.85417e+02 2.77093e+02
6.55360e+05 2.62250e+03 2.68691e+02 2.77511e+02 2.59871e+02 2.81625e+02 2.85451e+02 2.77800e+02
6.56000e+05 2.62650e+03 2.80544e+02 2.88112e+02 2.72976e+02 2.81976e+02 2.85237e+02 2.78715e+02
6.56640e+05 2.63000e+03 2.76373e+02 3.04763e+02 2.47983e+02 2.82288e+02 2.84767e+02 2.79810e+02
6.57280e+05 2.63350e+03 2.63481e+02 2.77625e+02 2.49337e+02 2.82567e+02 2.84102e+02 2.81031e+02
6.57920e+05 2.63650e+03 2.82894e+02 2.84284e+02 2.81504e+02 2.82825e+02 2.83359e+02 2.82292e+02
6.58560e+05 2.64050e+03 2.81462e+02 2.81546e+02 2.81379e+02 2.83086e+02 2.83491e+02 2.82680e+02
6.59200e+05 2.64450e+03 2.82741e+02 2.83368e+02 2.82115e+02 2.83355e+02 2.84517e+02 2.82193e+02
6.59840e+05 2.64750e+03 2.60515e+02 2.77833e+02 2.43197e+02 2.83634e+02 2.85280e+02 2.81988e+02
6.60480e+05 2.65100e+03 3.06102e+02 3.18022e+02 2.94182e+02 2.83913e+02 2.85727e+02 2.82099e+02
6.61120e+05 2.65450e+03 2.91942e+02 2.99600e+02 2.84283e+02 2.84180e+02 2.85858e+02 2.82503e+02
6.61760e+05 2.65850e+03 2.77868e+02 2.79807e+02 2.75928e+02 2.84419e+02 2.85712e+02 2.83126e+02
6.62400e+05 2.66100e+03 2.87296e+02 2.98380e+02 2.76211e+02 2.84608e+02 2.85350e+02 2.83866e+02
6.63040e+05 2.66400e+03 2.54025e+02 2.64685e+02 2.43365e+02 2.84729e+02 2.84840e+02 2.84618e+02
6.63680e+05 2.66750e+03 3.03305e+02 3.04765e+02 3.01845e+02 2.84774e+02 2.85300e+02 2.84247e+02
6.64320e+05 2.67100e+03 2.88724e+02 2.97215e+02 2.80234e+02 2.84746e+02 2.85867e+02 2.83626e+02
6.64960e+05 2.67450e+03 2.80884e+02 2.95220e+02 2.66547e+02 2.84656e+02 2.86301e+02 2.83012e+02
6.65600e+05 2.67800e+03 3.03463e+02 3.15385e+02 2.91541e+02 2.84508e+02 2.86601e+02 2.82415e+02
6.66240e+05 2.68200e+03 3.04557e+02 3.10896e+02 2.98218e+02 2.84302e+02 2.86776e+02 2.81828e+02
6.66880e+05 2.68450e+03 2.99149e+02 3.10578e+02 2.87719e+02 2.84041e+02 2.86844e+02 2.81237e+02
6.67520e+05 2.68850e+03 2.75327e+02 3.00302e+02 2.50353e+02 2.83739e+02 2.86834e+02 2.80644e+02
6.68160e+05 2.69200e+03 2.93841e+02 2.99439e+02 2.88243e+02 2.83431e+02 2.86790e+02 2.80071e+02
6.68800e+05 2.69450e+03 2.87623e+02 2.92769e+02 2.82476e+02 2.83164e+02 2.86761e+02 2.79567e+02
6.69440e+05 2.69850e+03 3.03356e+02 3.03945e+02 3.02766e+02 2.82995e+02 2.86805e+02 2.79185e+02
6.70080e+05 2.70250e+03 2.94171e+02 3.06354e+02 2.81988e+02 2.82969e+02 2.86967e+02 2.78971e+02
6.70720e+05 2.70550e+03 2.84922e+02 2.97470e+02 2.72373e+02 2.83112e+02 2.87275e+02 2.78950e+02
6.71360e+05 2.71000e+03 2.68965e+02 2.76477e+02 2.61453e+02 2.83424e+02 2.87723e+02 2.79125e+02
6.72000e+05 2.71250e+03 2.69409e+02 2.91456e+02 2.47362e+02 2.83879e+02 2.88285e+02 2.79472e+02
6.72640e+05 2.71600e+03 3.00475e+02 3.05814e+02 2.95135e+02 2.84437e+02 2.88923e+02 2.79950e+02
6.73280e+05 2.72050e+03 2.78863e+02 2.80939e+02 2.76786e+02 2.85048e+02 2.89593e+02 2.80503e+02
6.73920e+05 2.72350e+03 2.80000e+02 2.88791e+02 2.71210e+02 2.85663e+02 2.90251e+02 2.81075e+02
6.74560e+05 2.72750e+03 3.02018e+02 3.10175e+02 2.93860e+02 2.86235e+02 2.90847e+02 2.81622e+02
6.75200e+05 2.73050e+03 2.87499e+02 2.98367e+02 2.76630e+02 2.86721e+02 2.91326e+02 2.82117e+02
6.75840e+05 2.73450e+03 2.72626e+02 2.80168e+02 2.65084e+02 2.87094e+02 2.91643e+02 2.82546e+02
6.76480e+05 2.73800e+03 3.01519e+02 3.06046e+02 2.96992e+02 2.87337e+02 2.91766e+02 2.82907e+02
6.77120e+05 2.74100e+03 2.51624e+02 2.56097e+02 2.47152e+02 2.87447e+02 2.91690e+02 2.83205e+02
6.77760e+05 2.74500e+03 2.91494e+02 3.03505e+02 2.79482e+02 2.87439e+02 2.91431e+02 2.83447e+02
6.78400e+05 2.74850e+03 2.88046e+02 2.91977e+02 2.84115e+02 2.87330e+02 2.91016e+02 2.83644e+02
6.79040e+05 2.75250e+03 2.64524e+02 2.72294e+02 2.56753e+02 2.87142e+02 2.90475e+02 2.83808e+02
6.79680e+05 2.75600e+03 2.99306e+02 3.12651e+02 2.85961e+02 2.86892e+02 2.89832e+02 2.83952e+02
6.80320e+05 2.76000e+03 2.85077e+02 2.85901e+02 2.84253e+02 2.86598e+02 2.89111e+02 2.84085e+02
6.80960e+05 2.76300e+03 2.67600e+02 2.77166e+02 2.58033e+02 2.86279e+02 2.88345e+02 2.84212e+02
6.81600e+05 2.76650e+03 2.62163e+02 2.70795e+02 2.53530e+02 2.85954e+02 2.87582e+02 2.84327e+02
6.82240e+05 2.77050e+03 2.92712e+02 3.11802e+02 2.73621e+02 2.85645e+02 2.86874e+02 2.84417e+02
6.82880e+05 2.77450e+03 2.82526e+02 2.84355e+02 2.80697e+02 2.85365e+02 2.86269e+02 2.84461e+02
6.83520e+05 2.77650e+03 2.90276e+02 2.98749e+02 2.81802e+02 2.85120e+02 2.85803e+02 2.84438e+02
6.84160e+05 2.77900e+03 2.94457e+02 3.10720e+02 2.78195e+02 2.84908e+02 2.85491e+02 2.84325e+02
6.84800e+05 2.78300e+03 2.70963e+02 2.72435e+02 2.69491e+02 2.84720e+02 2.85333e+02 2.84106e+02
6.85440e+05 2.78500e+03 2.82363e+02 3.03161e+02 2.61564e+02 2.84550e+02 2.85319e+02 2.83782e+02
6.86080e+05 2.78850e+03 2.81210e+02 2.95869e+02 2.66550e+02 2.84410e+02 2.85436e+02 2.83384e+02
6.86720e+05 2.79200e+03 2.93853e+02 2.96818e+02 2.90888e+02 2.84314e+02 2.85662e+02 2.82967e+02
6.87360e+05 2.79550e+03 2.97121e+02 3.06715e+02 2.87528e+02 2.84280e+02 2.85963e+02 2.82597e+02
6.88000e+05 2.79950e+03 2.97477e+02 3.05079e+02 2.89876e+02 2.84307e+02 2.86295e+02 2.82318e+02
6.88640e+05 2.80350e+03 3.05878e+02 3.10410e+02 3.01346e+02 2.84375e+02 2.86612e+02 2.82137e+02
6.89280e+05 2.80700e+03 2.86619e+02 3.02449e+02 2.70788e+02 2.84447e+02 2.86871e+02 2.82024e+02
6.89920e+05 2.81050e+03 2.78645e+02 2.85753e+02 2.71537e+02 2.84484e+02 2.87039e+02 2.81929e+02
6.90560e+05 2.81450e+03 2.76812e+02 2.83478e+02 2.70146e+02 2.84454e+02 2.87100e+02 2.81808e+02
6.91200e+05 2.81750e+03 2.77456e+02 3.04550e+02 2.50361e+02 2.84346e+02 2.87059e+02 2.81633e+02
6.91840e+05 2.82100e+03 2.84707e+02 3.03843e+02 2.65570e+02 2.84173e+02 2.86949e+02 2.81397e+02
6.92480e+05 2.82500e+03 2.84912e+02 2.90588e+02 2.79235e+02 2.83966e+02 2.86814e+02 2.81119e+02
6.93120e+05 2.82800e+03 2.78569e+02 3.06045e+02 2.51092e+02 2.83765e+02 2.86697e+02 2.80833e+02
6.93760e+05 2.83100e+03 3.02041e+02 3.03300e+02 3.00781e+02 2.83604e+02 2.86620e+02 2.80588e+02
6.94400e+05 2.83500e+03 2.49644e+02 2.50921e+02 2.48367e+02 2.83509e+02 2.86590e+02 2.80428e+02
6.95040e+05 2.83850e+03 2.98737e+02 3.10217e+02 2.87258e+02 2.83497e+02 2.86599e+02 2.80395e+02
6.95680e+05 2.84200e+03 2.86786e+02 2.90217e+02 2.83356e+02 2.83572e+02 2.86633e+02 2.80512e+02
6.96320e+05 2.84550e+03 2.79532e+02 2.87827e+02 2.71237e+02 2.83734e+02 2.86683e+02 2.80785e+02
6.96960e+05 2.84900e+03 3.02365e+02 3.03880e+02 3.00850e+02 2.83974e+02 2.86745e+02 2.81203e+02
6.97600e+05 2.85300e+03 2.76852e+02 2.82539e+02 2.71166e+02 2.84274e+02 2.86814e+02 2.81733e+02
6.98240e+05 2.85650e+03 2.93740e+02 2.96859e+02 2.90622e+02 2.84610e+02 2.86884e+02 2.82335e+02
6.98880e+05 2.86000e+03 2.85452e+02 3.11471e+02 2.59433e+02 2.84954e+02 2.86943e+02 2.82966e+02
6.99520e+05 2.86400e+03 2.75733e+02 2.96817e+02 2.54648e+02 2.85283e+02 2.86977e+02 2.83589e+02
7.00160e+05 2.86800e+03 3.16883e+02 3.21955e+02 3.11811e+02 2.85573e+02 2.86973e+02 2.84173e+02
7.00800e+05 2.87150e+03 2.82959e+02 2.93172e+02 2.72746e+02 2.85810e+02 2.86928e+02 2.84693e+02
7.01440e+05 2.87500e+03 2.91349e+02 3.02045e+02 2.80652e+02 2.85987e+02 2.86854e+02 2.85120e+02
7.02080e+05 2.87900e+03 3.01196e+02 3.03733e+02 2.98658e+02 2.86101e+02 2.86771e+02 2.85430e+02
7.02720e+05 2.88200e+03 3.02115e+02 3.15842e+02 2.88388e+02 2.86159e+02 2.86715e+02 2.85604e+02
7.03360e+05 2.88550e+03 2.72924e+02 2.84037e+02 2.61811e+02 2.86181e+02 2.86720e+02 2.85642e+02
7.04000e+05 2.88900e+03 2.89712e+02 2.94974e+02 2.84450e+02 2.86190e+02 2.86816e+02 2.85564e+02
7.04640e+05 2.89300e+03 2.78457e+02 3.07433e+02 2.49480e+02 2.86212e+02 2.87012e+02 2.85411e+02
7.05280e+05 2.89700e+03 2.93710e+02 3.01365e+02 2.86055e+02 2.86272e+02 2.87306e+02 2.85239e+02
7.05920e+05 2.90050e+03 2.67452e+02 2.73520e+02 2.61385e+02 2.86394e+02 2.87674e+02 2.85114e+02
7.06560e+05 2.90400e+03 2.88130e+02 2.91796e+02 2.84463e+02 2.86584e+02 2.88075e+02 2.85093e+02
7.07200e+05 2.90750e+03 2.87123e+02 2.88441e+02 2.85806e+02 2.86822e+02 2.88446e+02 2.85197e+02
7.07840e+05 2.91050e+03 2.65413e+02 2.65860e+02 2.64965e+02 2.87059e+02 2.88717e+02 2.85401e+02
7.08480e+05 2.91400e+03 2.97825e+02 3.04189e+02 2.91460e+02 2.87232e+02 2.88831e+02 2.85633e+02
7.09120e+05 2.91700e+03 2.71719e+02 2.82427e+02 2.61010e+02 2.87279e+02 2.88757e+02 2.85801e+02
7.09760e+05 2.92000e+03 2.93913e+02 3.00817e+02 2.87010e+02 2.87162e+02 2.88498e+02 2.85826e+02
7.10400e+05 2.92350e+03 2.88719e+02 2.93205e+02 2.84234e+02 2.86870e+02 2.88081e+02 2.85658e+02
7.11040e+05 2.92700e+03 2.73716e+02 2.93708e+02 2.53725e+02 2.86419e+02 2.87548e+02 2.85290e+02
7.11680e+05 2.93150e+03 2.85288e+02 2.88667e+02 2.81909e+02 2.85847e+02 2.86940e+02 2.84754e+02
7.12320e+05 2.93400e+03 3.00673e+02 3.06881e+02 2.94465e+02 2.85205e+02 2.86298e+02 2.84112e+02
7.12960e+05 2.93800e+03 1.61175e+02 2.68114e+02 5.42369e+01 2.84553e+02 2.85664e+02 2.83441e+02
7.13600e+05 2.94150e+03 2.77135e+02 2.92954e+02 2.61316e+02 2.83947e+02 2.85074e+02 2.82821e+02
7.14240e+05 2.94550e+03 2.66367e+02 2.74145e+02 2.58590e+02 2.83440e+02 2.84559e+02 2.82320e+02
7.14880e+05 2.94800e+03 2.76481e+02 2.87089e+02 2.65872e+02 2.83056e+02 2.84135e+02 2.81977e+02
7.15520e+05 2.95150e+03 2.80424e+02 2.84091e+02 2.76757e+02 2.82794e+02 2.83802e+02 2.81787e+02
7.16160e+05 2.95400e+03 3.06140e+02 3.10945e+02 3.01335e+02 2.82617e+02 2.83546e+02 2.81688e+02
7.16800e+05 2.95750e+03 2.67060e+02 2.78740e+02 2.55381e+02 2.82461e+02 2.83343e+02 2.81579e+02
7.17440e+05 2.96150e+03 2.89328e+02 2.89857e+02 2.88799e+02 2.82265e+02 2.83165e+02 2.81366e+02
7.18080e+05 2.96400e+03 2.87224e+02 2.97102e+02 2.77346e+02 2.81993e+02 2.82987e+02 2.80998e+02
7.18720e+05 2.96800e+03 2.78242e+02 3.02522e+02 2.53962e+02 2.81644e+02 2.82803e+02 2.80485e+02
7.19360e+05 2.97150e+03 2.77531e+02 2.87652e+02 2.67410e+02 2.81259e+02 2.82631e+02 2.79886e+02
7.20000e+05 2.97500e+03 2.63126e+02 2.75315e+02 2.50937e+02 2.80894e+02 2.82505e+02 2.79284e+02
7.20640e+05 2.97850e+03 2.96966e+02 3.13715e+02 2.80216e+02 2.80611e+02 2.82457e+02 2.78766e+02
7.21280e+05 2.98250e+03 2.92666e+02 3.11708e+02 2.73624e+02 2.80452e+02 2.82501e+02 2.78402e+02
7.21920e+05 2.98650e+03 2.91853e+02 2.94432e+02 2.89275e+02 2.80425e+02 2.82624e+02 2.78226e+02
7.22560e+05 2.98950e+03 2.97178e+02 3.10080e+02 2.84275e+02 2.80501e+02 2.82791e+02 2.78212e+02
7.23200e+05 2.99300e+03 2.87333e+02 2.95756e+02 2.78910e+02 2.80618e+02 2.82963e+02 2.78273e+02
7.23840e+05 2.99750e+03 2.18221e+02 2.54387e+02 1.82055e+02 2.80708e+02 2.83121e+02 2.78296e+02
7.24480e+05 2.99900e+03 2.44246e+02 3.06438e+02 1.82055e+02 2.80736e+02 2.83273e+02 2.78199e+02
7.25120e+05 3.00100e+03 2.86317e+02 3.03810e+02 2.68823e+02 2.80715e+02 2.83455e+02 2.77975e+02
7.25760e+05 3.00350e+03 2.68694e+02 2.90696e+02 2.46691e+02 2.80700e+02 2.83700e+02 2.77699e+02
7.26400e+05 3.00650e+03 2.71334e+02 2.76208e+02 2.66460e+02 2.80746e+02 2.83995e+02 2.77497e+02
7.27040e+05 3.01050e+03 2.82389e+02 2.86009e+02 2.78768e+02 2.80866e+02 2.84237e+02 2.77495e+02
7.27680e+05 3.01450e+03 2.89994e+02 3.01843e+02 2.78145e+02 2.81007e+02 2.84230e+02 2.77784e+02
7.28320e+05 3.01550e+03 2.80424e+02 2.82977e+02 2.77871e+02 2.81081e+02 2.83754e+02 2.78407e+02
7.28960e+05 3.01800e+03 2.60752e+02 2.65351e+02 2.56154e+02 2.81007e+02 2.82675e+02 2.79340e+02
7.29600e+05 3.02150e+03 2.94178e+02 2.99506e+02 2.88849e+02 2.80759e+02 2.81014e+02 2.80504e+02
7.30240e+05 3.02400e+03 2.69162e+02 2.79715e+02 2.58609e+02 2.80362e+02 2.81775e+02 2.78949e+02
7.30880e+05 3.02800e+03 2.58211e+02 2.60019e+02 2.56403e+02 2.79882e+02 2.83007e+02 2.76758e+02
7.31520e+05 3.03150e+03 2.78978e+02 2.89360e+02 2.68596e+02 2.79398e+02 2.84055e+02 2.74740e+02
7.32160e+05 3.03550e+03 2.80826e+02 2.97392e+02 2.64259e+02 2.78967e+02 2.84794e+02 2.73140e+02
7.32800e+05 3.03900e+03 2.84899e+02 2.85382e+02 2.84416e+02 2.78625e+02 2.85133e+02 2.72117e+02
7.33440e+05 3.04200e+03 2.16791e+02 2.96018e+02 1.37564e+02 2.78374e+02 2.85029e+02 2.71719e+02
7.34080e+05 3.04400e+03 1.94992e+02 2.52420e+02 1.37564e+02 2.78197e+02 2.84495e+02 2.71900e+02
7.34720e+05 3.04750e+03 2.51646e+02 2.61366e+02 2.41926e+02 2.78067e+02 2.83593e+02 2.72540e+02
7.35360e+05 3.05100e+03 2.96411e+02 2.99045e+02 2.93777e+02 2.77952e+02 2.82416e+02 2.73488e+02
7.36000e+05 3.05550e+03 2.94127e+02 3.06807e+02 2.81447e+02 2.77812e+02 2.81031e+02 2.74592e+02
7.36640e+05 3.05900e+03 2.58873e+02 2.69963e+02 2.47782e+02 2.77568e+02 2.79410e+02 2.75726e+02
7.37280e+05 3.06300e+03 2.81308e+02 2.89968e+02 2.72647e+02 2.77115e+02 2.77436e+02 2.76794e+02
7.37920e+05 3.06650e+03 2.84361e+02 2.93285e+02 2.75437e+02 2.76361e+02 2.77731e+02 2.74991e+02
7.38560e+05 3.06900e+03 2.64464e+02 2.82836e+02 2.46093e+02 2.75281e+02 2.78493e+02 2.72070e+02
7.39200e+05 3.07250e+03 3.02513e+02 3.05297e+02 2.99729e+02 2.73945e+02 2.79055e+02 2.68834e+02
7.39840e+05 3.07650e+03 2.91316e+02 2.99071e+02 2.83561e+02 2.72500e+02 2.79408e+02 2.65592e+02
7.40480e+05 3.07950e+03 2.72206e+02 2.78261e+02 2.66151e+02 2.71130e+02 2.79553e+02 2.62707e+02
7.41120e+05 3.08350e+03 2.80909e+02 2.86468e+02 2.75349e+02 2.70008e+02 2.79511e+02 2.60504e+02
7.41760e+05 3.08600e+03 2.83706e+02 2.92545e+02 2.74867e+02 2.69262e+02 2.79328e+02 2.59197e+02
7.42400e+05 3.08900e+03 2.70503e+02 2.87768e+02 2.53238e+02 2.68974e+02 2.79082e+02 2.58865e+02
7.43040e+05 3.09200e+03 2.76964e+02 2.78953e+02 2.74975e+02 2.69164e+02 2.78866e+02 2.59462e+02
7.43680e+05 3.09500e+03 2.73280e+02 2.84734e+02 2.61827e+02 2.69804e+02 2.78758e+02 2.60850e+02
7.44320e+05 3.09800e+03 2.66356e+02 2.73402e+02 2.59310e+02 2.70816e+02 2.78796e+02 2.62836e+02
7.44960e+05 3.10150e+03 2.55598e+02 2.55607e+02 2.55589e+02 2.72092e+02 2.78973e+02 2.65211e+02
7.45600e+05 3.10550e+03 2.64352e+02 2.76381e+02 2.52323e+02 2.73508e+02 2.79246e+02 2.67770e+02
7.46240e+05 3.10950e+03 2.59634e+02 2.67051e+02 2.52217e+02 2.74943e+02 2.79557e+02 2.70330e+02
7.46880e+05 3.11250e+03 2.92752e+02 3.06245e+02 2.79259e+02 2.76296e+02 2.79848e+02 2.72743e+02
7.47520e+05 3.11550e+03 2.71773e+02 2.77988e+02 2.65558e+02 2.77490e+02 2.80077e+02 2.74904e+02
7.48160e+05 3.11850e+03 2.96698e+02 3.01469e+02 2.91928e+02 2.78488e+02 2.80232e+02 2.76743e+02
7.48800e+05 3.12150e+03 2.72296e+02 2.73633e+02 2.70959e+02 2.79270e+02 2.80324e+02 2.78217e+02
7.49440e+05 3.12550e+03 2.75224e+02 2.89881e+02 2.60568e+02 2.79844e+02 2.80386e+02 2.79302e+02
7.50080e+05 3.12900e+03 2.80636e+02 2.88877e+02 2.72395e+02 2.80228e+02 2.80469e+02 2.79987e+02
7.50720e+05 3.13200e+03 2.74591e+02 2.81076e+02 2.68107e+02 2.80462e+02 2.80630e+02 2.80295e+02
7.51360e+05 3.13550e+03 2.75606e+02 2.77048e+02 2.74164e+02 2.80598e+02 2.80919e+02 2.80277e+02
7.52000e+05 3.13850e+03 2.99182e+02 3.02549e+02 2.95814e+02 2.80682e+02 2.81349e+02 2.80015e+02
7.52640e+05 3.14100e+03 2.96962e+02 3.07160e+02 2.86764e+02 2.80741e+02 2.81885e+02 2.79598e+02
7.53280e+05 3.14500e+03 2.93618e+02 3.07949e+02 2.79286e+02 2.80780e+02 2.82452e+02 2.79109e+02
7.53920e+05 3.14850e+03 2.95163e+02 2.97745e+02 2.92580e+02 2.80787e+02 2.82957e+02 2.78617e+02
7.54560e+05 3.15250e+03 2.78384e+02 2.94023e+02 2.62744e+02 2.80750e+02 2.83316e+02 2.78184e+02
7.55200e+05 3.15650e+03 3.06180e+02 3.09937e+02 3.02422e+02 2.80669e+02 2.83475e+02 2.77864e+02
7.55840e+05 3.16000e+03 2.91488e+02 3.03152e+02 2.79825e+02 2.80562e+02 2.83421e+02 2.77703e+02
7.56480e+05 3.16350e+03 2.90035e+02 3.10844e+02 2.69226e+02 2.80452e+02 2.83179e+02 2.77724e+02
7.57120e+05 3.16700e+03 2.91401e+02 3.09095e+02 2.73707e+02 2.80365e+02 2.82807e+02 2.77923e+02
7.57760e+05 3.17050e+03 2.89922e+02 2.90793e+02 2.89051e+02 2.80327e+02 2.82380e+02 2.78274e+02
7.58400e+05 3.17450e+03 2.59176e+02 2.73909e+02 2.44443e+02 2.80356e+02 2.81968e+02 2.78744e+02
7.59040e+05 3.17800e+03 2.98108e+02 3.08820e+02 2.87397e+02 2.80467e+02 2.81629e+02 2.79305e+02
7.59680e+05 3.18150e+03 2.74241e+02 2.75760e+02 2.72723e+02 2.80674e+02 2.81405e+02 2.79944e+02
7.60320e+05 3.18550e+03 2.89712e+02 3.05510e+02 2.73915e+02 2.80993e+02 2.81327e+02 2.80658e+02
7.60960e+05 3.18900e+03 2.74841e+02 2.79337e+02 2.70346e+02 2.81428e+02 2.81444e+02 2.81413e+02
7.61600e+05 3.19300e+03 2.70938e+02 2.94149e+02 2.47726e+02 2.81974e+02 2.82283e+02 2.81665e+02
7.62240e+05 3.19650e+03 2.89562e+02 3.02195e+02 2.76929e+02 2.82602e+02 2.83142e+02 2.82062e+02
7.62880e+05 3.20000e+03 3.00389e+02 3.03581e+02 2.97196e+02 2.83271e+02 2.83982e+02 2.82560e+02
7.63520e+05 3.20300e+03 2.94602e+02 3.04782e+02 2.84423e+02 2.83937e+02 2.84772e+02 2.83101e+02
7.64160e+05 3.20600e+03 2.71451e+02 2.74330e+02 2.68571e+02 2.84553e+02 2.85492e+02 2.83615e+02
7.64800e+05 3.20950e+03 2.86999e+02 2.89483e+02 2.84514e+02 2.85084e+02 2.86130e+02 2.84039e+02
7.65440e+05 3.21150e+03 2.79954e+02 2.91758e+02 2.68150e+02 2.85507e+02 2.86680e+02 2.84335e+02
7.66080e+05 3.21450e+03 2.87188e+02 2.91963e+02 2.82412e+02 2.85827e+02 2.87147e+02 2.84506e+02
7.66720e+05 3.21850e+03 2.83036e+02 2.85649e+02 2.80423e+02 2.86065e+02 2.87534e+02 2.84597e+02
7.67360e+05 3.22300e+03 2.90799e+02 2.92467e+02 2.89131e+02 2.86259e+02 2.87835e+02 2.84682e+02
7.68000e+05 3.22550e+03 3.03043e+02 3.08636e+02 2.97450e+02 2.86432e+02 2.88034e+02 2.84830e+02
7.68640e+05 3.22900e+03 2.78971e+02 2.82476e+02 2.75465e+02 2.86600e+02 2.88117e+02 2.85082e+02
7.69280e+05 3.23250e+03 2.95758e+02 3.09033e+02 2.82483e+02 2.86758e+02 2.88088e+02 2.85428e+02
7.69920e+05 3.23650e+03 3.04981e+02 3.13543e+02 2.96420e+02 2.86895e+02 2.87973e+02 2.85817e+02
7.70560e+05 3.23900e+03 2.78734e+02 2.86296e+02 2.71172e+02 2.86995e+02 2.87813e+02 2.86177e+02
7.71200e+05 3.24250e+03 2.82394e+02 2.99308e+02 2.65480e+02 2.87049e+02 2.87652e+02 2.86446e+02
7.71840e+05 3.24600e+03 2.72371e+02 2.77964e+02 2.66778e+02 2.87054e+02 2.87522e+02 2.86587e+02
7.72480e+05 3.25000e+03 2.83994e+02 3.00711e+02 2.67276e+02 2.87024e+02 2.87445e+02 2.86603e+02
7.73120e+05 3.25350e+03 2.80538e+02 2.84666e+02 2.76411e+02 2.86978e+02 2.87430e+02 2.86527e+02
7.73760e+05 3.25700e+03 2.84628e+02 3.03141e+02 2.66115e+02 2.86942e+02 2.87474e+02 2.86410e+02
7.74400e+05 3.26050e+03 2.85631e+02 2.91032e+02 2.80230e+02 2.86928e+02 2.87560e+02 2.86295e+02
7.75040e+05 3.26300e+03 2.84778e+02 2.85463e+02 2.84092e+02 2.86930e+02 2.87662e+02 2.86198e+02
7.75680e+05 3.26550e+03 2.79094e+02 2.90894e+02 2.67294e+02 2.86933e+02 2.87757e+02 2.86108e+02
7.76320e+05 3.26800e+03 2.97114e+02 2.99812e+02 2.94415e+02 2.86909e+02 2.87826e+02 2.85992e+02
7.76960e+05 3.27150e+03 2.67827e+02 2.71269e+02 2.64384e+02 2.86834e+02 2.87850e+02 2.85818e+02
7.77600e+05 3.27350e+03 2.75452e+02 2.90211e+02 2.60694e+02 2.86688e+02 2.87811e+02 2.85565e+02
7.78240e+05 3.27750e+03 2.88399e+02 3.09583e+02 2.67215e+02 2.86462e+02 2.87692e+02 2.85231e+02
7.78880e+05 3.28100e+03 2.70164e+02 2.73963e+02 2.66365e+02 2.86154e+02 2.87485e+02 2.84824e+02
7.79520e+05 3.28450e+03 2.82906e+02 2.89713e+02 2.76098e+02 2.85779e+02 2.87197e+02 2.84360e+02
7.80160e+05 3.28850e+03 2.77880e+02 2.96215e+02 2.59544e+02 2.85358e+02 2.86855e+02 2.83860e+02
7.80800e+05 3.29150e+03 2.61113e+02 2.63798e+02 2.58429e+02 2.84922e+02 2.86489e+02 2.83355e+02
7.81440e+05 3.29450e+03 3.00788e+02 3.14224e+02 2.87351e+02 2.84509e+02 2.86126e+02 2.82891e+02
7.82080e+05 3.29800e+03 2.71202e+02 2.94541e+02 2.47863e+02 2.84146e+02 2.85780e+02 2.82512e+02
7.82720e+05 3.30200e+03 2.74331e+02 2.97154e+02 2.51507e+02 2.83843e+02 2.85444e+02 2.82242e+02
7.83360e+05 3.30550e+03 2.86487e+02 2.86794e+02 2.86180e+02 2.83586e+02 2.85098e+02 2.82073e+02
7.84000e+05 3.30900e+03 2.93896e+02 2.94049e+02 2.93743e+02 2.83341e+02 2.84705e+02 2.81976e+02
7.84640e+05 3.31150e+03 2.85751e+02 2.92941e+02 2.78561e+02 2.83072e+02 2.84228e+02 2.81916e+02
7.85280e+05 3.31450e+03 2.96308e+02 2.96621e+02 2.95996e+02 2.82757e+02 2.83647e+02 2.81867e+02
7.85920e+05 3.31850e+03 2.90106e+02 3.08803e+02 2.71410e+02 2.82393e+02 2.82976e+02 2.81810e+02
7.86560e+05 3.32150e+03 2.57406e+02 2.59158e+02 2.55653e+02 2.82004e+02 2.82269e+02 2.81739e+02
7.87200e+05 3.32550e+03 2.73409e+02 2.85196e+02 2.61622e+02 2.81636e+02 2.81671e+02 2.81602e+02
7.87840e+05 3.32950e+03 2.81127e+02 2.93547e+02 2.68707e+02 2.81347e+02 2.81637e+02 2.81057e+02
7.88480e+05 3.33250e+03 2.75471e+02 2.81092e+02 2.69849e+02 2.81188e+02 2.81680e+02 2.80695e+02
7.89120e+05 3.33500e+03 2.92359e+02 2.97674e+02 2.87044e+02 2.81192e+02 2.81827e+02 2.80556e+02
7.89760e+05 3.33900e+03 2.87867e+02 2.89258e+02 2.86477e+02 2.81356e+02 2.82067e+02 2.80645e+02
7.90400e+05 3.34250e+03 2.96287e+02 2.98530e+02 2.94044e+02 2.81648e+02 2.82354e+02 2.80942e+02
7.91040e+05 3.34650e+03 2.89577e+02 2.90165e+02 2.88988e+02 2.82014e+02 2.82627e+02 2.81401e+02
7.91680e+05 3.35000e+03 2.69944e+02 2.83417e+02 2.56471e+02 2.82400e+02 2.82846e+02 2.81954e+02
7.92320e+05 3.35400e+03 2.96255e+02 3.09525e+02 2.82986e+02 2.82760e+02 2.82999e+02 2.82522e+02
7.92960e+05 3.35750e+03 2.82168e+02 2.87561e+02 2.76774e+02 2.83067e+02 2.83095e+02 2.83038e+02
7.93600e+05 3.36150e+03 2.86366e+02 3.02173e+02 2.70559e+02 2.83307e+02 2.83462e+02 2.83152e+02
7.94240e+05 3.36450e+03 2.81442e+02 3.00300e+02 2.62583e+02 2.83479e+02 2.83780e+02 2.83179e+02
7.94880e+05 3.36850e+03 2.81120e+02 2.81957e+02 2.80282e+02 2.83585e+02 2.84000e+02 2.83170e+02
7.95520e+05 3.37250e+03 2.84808e+02 2.89021e+02 2.80595e+02 2.83630e+02 2.84145e+02 2.83114e+02
7.96160e+05 3.37650e+03 2.76417e+02 2.97388e+02 2.55446e+02 2.83618e+02 2.84237e+02 2.82998e+02
7.96800e+05 3.37950e+03 2.94913e+02 3.02495e+02 2.87331e+02 2.83565e+02 2.84306e+02 2.82825e+02
7.97440e+05 3.38350e+03 2.93573e+02 2.94824e+02 2.92322e+02 2.83496e+02 2.84378e+02 2.82615e+02
7.98080e+05 3.38750e+03 2.95366e+02 3.03814e+02 2.86918e+02 2.83442e+02 2.84486e+02 2.82397e+02
7.98720e+05 3.39100e+03 2.92994e+02 3.02644e+02 2.83344e+02 2.83426e+02 2.84651e+02 2.82201e+02
7.99360e+05 3.39500e+03 2.78157e+02 2.89318e+02 2.66996e+02 2.83468e+02 2.84879e+02 2.82057e+02
8.00000e+05 3.39900e+03 2.98813e+02 3.01562e+02 2.96064e+02 2.83572e+02 2.85157e+02 2.81988e+02
8.00640e+05 3.40200e+03 2.94280e+02 3.07052e+02 2.81508e+02 2.83735e+02 2.85453e+02 2.82016e+02
8.01280e+05 3.40600e+03 2.92002e+02 3.02351e+02 2.81653e+02 2.83935e+02 2.85722e+02 2.82149e+02
8.01920e+05 3.40900e+03 2.93776e+02 3.04427e+02 2.83126e+02 2.84148e+02 2.85915e+02 2.82380e+02
8.02560e+05 3.41250e+03 2.95952e+02 2.98610e+02 2.93295e+02 2.84332e+02 2.85984e+02 2.82680e+02
8.03200e+05 3.41650e+03 2.83168e+02 2.87739e+02 2.78598e+02 2.84461e+02 2.85901e+02 2.83020e+02
8.03840e+05 3.42000e+03 2.63370e+02 2.68448e+02 2.58292e+02 2.84527e+02 2.85661e+02 2.83393e+02
8.04480e+05 3.42400e+03 2.84633e+02 2.97148e+02 2.72117e+02 2.84552e+02 2.85284e+02 2.83819e+02
8.05120e+05 3.42800e+03 2.73180e+02 2.82466e+02 2.63894e+02 2.84576e+02 2.84813e+02 2.84338e+02
8.05760e+05 3.43000e+03 2.87735e+02 2.87901e+02 2.87568e+02 2.84636e+02 2.84977e+02 2.84295e+02
8.06400e+05 3.43300e+03 3.11414e+02 3.16579e+02 3.06249e+02 2.84748e+02 2.85727e+02 2.83770e+02
8.07040e+05 3.43650e+03 2.82281e+02 2.90234e+02 2.74328e+02 2.84894e+02 2.86528e+02 2.83260e+02
8.07680e+05 3.44050e+03 2.94808e+02 3.01988e+02 2.87627e+02 2.85025e+02 2.87289e+02 2.82761e+02
8.08320e+05 3.44350e+03 2.97433e+02 3.03786e+02 2.91079e+02 2.85091e+02 2.87921e+02 2.82260e+02
8.08960e+05 3.44700e+03 3.09297e+02 3.13675e+02 3.04918e+02 2.85059e+02 2.88363e+02 2.81755e+02
8.09600e+05 3.45100e+03 2.99607e+02 3.02548e+02 2.96667e+02 2.84935e+02 2.88598e+02 2.81271e+02
8.10240e+05 3.45500e+03 2.75329e+02 2.77345e+02 2.73313e+02 2.84760e+02 2.88655e+02 2.80864e+02
8.10880e+05 3.45900e+03 2.66492e+02 2.70442e+02 2.62542e+02 2.84595e+02 2.88595e+02 2.80595e+02
8.11520e+05 3.46250e+03 2.91842e+02 3.05954e+02 2.77731e+02 2.84500e+02 2.88491e+02 2.80508e+02
8.12160e+05 3.46600e+03 2.90748e+02 2.93763e+02 2.87734e+02 2.84511e+02 2.88412e+02 2.80611e+02
8.12800e+05 3.47000e+03 2.80543e+02 3.03125e+02 2.57961e+02 2.84639e+02 2.88406e+02 2.80873e+02
8.13440e+05 3.47450e+03 2.81995e+02 2.83909e+02 2.80082e+02 2.84857e+02 2.88488e+02 2.81227e+02
8.14080e+05 3.47800e+03 2.90845e+02 2.93401e+02 2.88289e+02 2.85120e+02 2.88645e+02 2.81594e+02
8.14720e+05 3.48100e+03 2.82481e+02 2.83369e+02 2.81592e+02 2.85373e+02 2.88842e+02 2.81903e+02
8.15360e+05 3.48400e+03 2.84494e+02 2.99766e+02 2.69222e+02 2.85574e+02 2.89042e+02 2.82106e+02
8.16000e+05 3.48800e+03 2.76499e+02 2.88750e+02 2.64247e+02 2.85697e+02 2.89212e+02 2.82182e+02
8.16640e+05 3.49150e+03 2.71316e+02 2.75207e+02 2.67425e+02 2.85735e+02 2.89329e+02 2.82141e+02
8.17280e+05 3.49500e+03 2.97784e+02 3.00772e+02 2.94796e+02 2.85700e+02 2.89385e+02 2.82015e+02
8.17920e+05 3.49750e+03 2.93317e+02 2.95668e+02 2.90966e+02 2.85620e+02 2.89386e+02 2.81854e+02
8.18560e+05 3.49950e+03 2.94528e+02 3.06788e+02 2.82268e+02 2.85534e+02 2.89348e+02 2.81720e+02
8.19200e+05 3.50350e+03 3.04029e+02 3.04580e+02 3.03477e+02 2.85479e+02 2.89292e+02 2.81667e+02
8.19840e+05 3.50700e+03 2.80663e+02 3.00541e+02 2.60784e+02 2.85479e+02 2.89225e+02 2.81733e+02
8.20480e+05 3.51100e+03 2.89646e+02 3.08037e+02 2.71255e+02 2.85534e+02 2.89135e+02 2.81934e+02
8.21120e+05 3.51500e+03 2.74806e+02 2.80054e+02 2.69558e+02 2.85631e+02 2.88999e+02 2.82263e+02
8.21760e+05 3.51850e+03 2.69272e+02 2.81064e+02 2.57479e+02 2.85746e+02 2.88791e+02 2.82701e+02
8.22400e+05 3.52200e+03 2.92689e+02 3.00538e+02 2.84840e+02 2.85851e+02 2.88491e+02 2.83211e+02
8.23040e+05 3.52500e+03 3.01400e+02 3.10914e+02 2.91886e+02 2.85915e+02 2.88090e+02 2.83741e+02
8.23680e+05 3.52900e+03 3.02846e+02 3.11213e+02 2.94480e+02 2.85918e+02 2.87604e+02 2.84233e+02
8.24320e+05 3.53100e+03 2.73194e+02 2.97724e+02 2.48664e+02 2.85850e+02 2.87073e+02 2.84627e+02
8.24960e+05 3.53500e+03 2.85297e+02 2.97005e+02 2.73589e+02 2.85722e+02 2.86565e+02 2.84879e+02
8.25600e+05 3.53900e+03 2.79935e+02 2.85295e+02 2.74574e+02 2.85566e+02 2.86160e+02 2.84971e+02
8.26240e+05 3.54200e+03 2.93794e+02 3.13729e+02 2.73860e+02 2.85423e+02 2.85931e+02 2.84916e+02
8.26880e+05 3.54550e+03 2.80634e+02 3.06441e+02 2.54827e+02 2.85346e+02 2.85934e+02 2.84758e+02
8.27520e+05 3.54900e+03 2.85675e+02 2.96513e+02 2.74837e+02 2.85368e+02 2.86183e+02 2.84553e+02
8.28160e+05 3.55200e+03 2.72197e+02 2.84837e+02 2.59557e+02 2.85500e+02 2.86645e+02 2.84355e+02
8.28800e+05 3.55550e+03 2.83975e+02 3.15053e+02 2.52897e+02 2.85725e+02 2.87238e+02 2.84212e+02
8.29440e+05 3.55850e+03 2.86632e+02 2.95340e+02 2.77925e+02 2.86009e+02 2.87853e+02 2.84165e+02
8.30080e+05 3.56100e+03 2.95553e+02 2.98917e+02 2.92188e+02 2.86305e+02 2.88378e+02 2.84233e+02
8.30720e+05 3.56400e+03 2.82974e+02 3.08352e+02 2.57595e+02 2.86562e+02 2.88714e+02 2.84411e+02
8.31360e+05 3.56750e+03 2.99302e+02 3.02877e+02 2.95726e+02 2.86729e+02 2.88792e+02 2.84667e+02
8.32000e+05 3.57100e+03 2.70329e+02 2.79732e+02 2.60925e+02 2.86770e+02 2.88580e+02 2.84961e+02
8.32640e+05 3.57500e+03 3.04562e+02 3.08275e+02 3.00848e+02 2.86676e+02 2.88091e+02 2.85261e+02
8.33280e+05 3.57850e+03 2.74874e+02 2.81107e+02 2.68640e+02 2.86463e+02 2.87371e+02 2.85555e+02
8.33920e+05 3.58250e+03 2.76807e+02 2.87268e+02 2.66345e+02 2.86173e+02 2.86495e+02 2.85851e+02
8.34560e+05 3.58600e+03 2.66128e+02 2.68671e+02 2.63585e+02 2.85851e+02 2.86157e+02 2.85546e+02
8.35200e+05 3.58950e+03 3.05019e+02 3.17121e+02 2.92916e+02 2.85535e+02 2.86468e+02 2.84602e+02
8.35840e+05 3.59350e+03 2.54715e+02 2.64102e+02 2.45328e+02 2.85248e+02 2.86757e+02 2.83738e+02
8.36480e+05 3.59700e+03 2.95464e+02 2.99912e+02 2.91016e+02 2.85005e+02 2.86992e+02 2.83017e+02
8.37120e+05 3.60100e+03 2.85084e+02 2.93596e+02 2.76571e+02 2.84818e+02 2.87147e+02 2.82489e+02
8.37760e+05 3.60500e+03 2.46616e+02 2.51463e+02 2.41769e+02 2.84703e+02 2.87225e+02 2.82181e+02
8.38400e+05 3.60900e+03 2.59151e+02 2.63163e+02 2.55139e+02 2.84670e+02 2.87250e+02 2.82090e+02
8.39040e+05 3.61300e+03 2.71026e+02 2.80615e+02 2.61437e+02 2.84716e+02 2.87257e+02 2.82175e+02
8.39680e+05 3.61600e+03 2.68589e+02 2.88830e+02 2.48348e+02 2.84822e+02 2.87279e+02 2.82365e+02
8.40320e+05 3.62000e+03 2.98057e+02 3.02193e+02 2.93921e+02 2.84953e+02 2.87331e+02 2.82575e+02
8.40960e+05 3.62400e+03 3.08658e+02 3.08924e+02 3.08392e+02 2.85062e+02 2.87393e+02 2.82732e+02
8.41600e+05 3.62750e+03 3.01008e+02 3.17796e+02 2.84220e+02 2.85099e+02 2.87414e+02 2.82784e+02
8.42240e+05 3.63150e+03 3.00363e+02 3.21501e+02 2.79226e+02 2.85015e+02 2.87324e+02 2.82706e+02
8.42880e+05 3.63450e+03 2.93655e+02 2.99347e+02 2.87963e+02 2.84782e+02 2.87070e+02 2.82494e+02
8.43520e+05 3.63750e+03 2.90852e+02 3.01572e+02 2.80133e+02 2.84404e+02 2.86629e+02 2.82179e+02
8.44160e+05 3.64150e+03 3.05939e+02 3.07725e+02 3.04153e+02 2.83925e+02 2.86023e+02 2.81827e+02
8.44800e+05 3.64500e+03 2.95319e+02 2.96242e+02 2.94396e+02 2.83422e+02 2.85309e+02 2.81534e+02
8.45440e+05 3.64900e+03 2.82219e+02 2.83263e+02 2.81175e+02 2.82983e+02 2.84563e+02 2.81404e+02
8.46080e+05 3.65250e+03 2.76447e+02 2.79348e+02 2.73545e+02 2.82685e+02 2.83861e+02 2.81510e+02
8.46720e+05 3.65600e+03 2.99633e+02 3.02988e+02 2.96278e+02 2.82576e+02 2.83271e+02 2.81880e+02
8.47360e+05 3.66000e+03 2.77182e+02 3.04708e+02 2.49655e+02 2.82661e+02 2.82839e+02 2.82483e+02
8.48000e+05 3.66400e+03 2.88088e+02 2.92824e+02 2.83352e+02 2.82914e+02 2.83237e+02 2.82592e+02
8.48640e+05 3.66750e+03 2.89359e+02 2.90710e+02 2.88008e+02 2.83275e+02 2.84023e+02 2.82527e+02
8.49280e+05 3.67150e+03 2.66338e+02 2.70413e+02 2.62263e+02 2.83669e+02 2.84723e+02 2.82616e+02
8.49920e+05 3.67500e+03 3.00990e+02 3.10247e+02 2.91734e+02 2.84028e+02 2.85253e+02 2.82803e+02
8.50560e+05 3.67950e+03 2.95025e+02 3.18339e+02 2.71712e+02 2.84303e+02 2.85588e+02 2.83019e+02
8.51200e+05 3.68300e+03 2.87495e+02 2.87869e+02 2.87121e+02 2.84480e+02 2.85764e+02 2.83196e+02
8.51840e+05 3.68700e+03 2.95111e+02 2.99176e+02 2.91045e+02 2.84565e+02 2.85852e+02 2.83278e+02
8.52480e+05 3.69000e+03 2.72455e+02 2.76256e+02 2.68655e+02 2.84581e+02 2.85922e+02 2.83240e+02
8.53120e+05 3.69400e+03 2.97055e+02 3.03937e+02 2.90174e+02 2.84557e+02 2.86017e+02 2.83097e+02
8.53760e+05 3.69800e+03 2.81764e+02 2.83108e+02 2.80419e+02 2.84524e+02 2.86148e+02 2.82901e+02
8.54400e+05 3.70200e+03 2.96524e+02 3.15892e+02 2.77155e+02 2.84513e+02 2.86302e+02 2.82723e+02
8.55040e+05 3.70600e+03 2.74126e+02 2.83723e+02 2.64529e+02 2.84538e+02 2.86455e+02 2.82620e+02
8.55680e+05 3.71000e+03 2.73965e+02 2.86613e+02 2.61317e+02 2.84599e+02 2.86586e+02 2.82612e+02
8.56320e+05 3.71400e+03 2.74538e+02 2.78734e+02 2.70343e+02 2.84676e+02 2.86680e+02 2.82672e+02
8.56960e+05 3.71750e+03 2.73180e+02 2.82828e+02 2.63532e+02 2.84741e+02 2.86740e+02 2.82743e+02
8.57600e+05 3.72100e+03 2.90834e+02 3.02513e+02 2.79155e+02 2.84772e+02 2.86789e+02 2.82754e+02
8.58240e+05 3.72500e+03 2.96429e+02 3.08317e+02 2.84541e+02 2.84755e+02 2.86865e+02 2.82644e+02
8.58880e+05 3.72850e+03 2.75046e+02 2.87000e+02 2.63092e+02 2.84689e+02 2.87006e+02 2.82372e+02
8.59520e+05 3.73050e+03 3.11673e+02 3.15777e+02 3.07570e+02 2.84577e+02 2.87228e+02 2.81926e+02
8.60160e+05 3.73350e+03 2.85418e+02 3.09375e+02 2.61461e+02 2.84428e+02 2.87526e+02 2.81329e+02
8.60800e+05 3.73550e+03 2.94004e+02 3.00210e+02 2.87798e+02 2.84250e+02 2.87863e+02 2.80637e+02
8.61440e+05 3.73950e+03 3.00829e+02 3.17573e+02 2.84086e+02 2.84054e+02 2.88181e+02 2.79927e+02
8.62080e+05 3.74350e+03 2.83327e+02 3.06274e+02 2.60381e+02 2.83844e+02 2.88407e+02 2.79281e+02
8.62720e+05 3.74700e+03 2.84586e+02 3.12439e+02 2.56732e+02 2.83625e+02 2.88479e+02 2.78771e+02
8.63360e+05 3.75100e+03 2.78090e+02 3.08207e+02 2.47973e+02 2.83412e+02 2.88374e+02 2.78450e+02
8.64000e+05 3.75450e+03 2.87772e+02 2.88526e+02 2.87017e+02 2.83225e+02 2.88120e+02 2.78330e+02
8.64640e+05 3.75850e+03 2.68092e+02 2.68516e+02 2.67668e+02 2.83087e+02 2.87783e+02 2.78392e+02
8.65280e+05 3.76200e+03 2.82619e+02 2.93398e+02 2.71839e+02 2.83013e+02 2.87441e+02 2.78585e+02
8.65920e+05 3.76600e+03 2.79843e+02 2.85090e+02 2.74596e+02 2.83002e+02 2.87159e+02 2.78845e+02
8.66560e+05 3.77000e+03 2.62254e+02 2.62326e+02 2.62181e+02 2.83046e+02 2.86980e+02 2.79111e+02
8.67200e+05 3.77300e+03 2.55776e+02 2.58015e+02 2.53538e+02 2.83129e+02 2.86916e+02 2.79342e+02
8.67840e+05 3.77700e+03 2.99515e+02 3.04786e+02 2.94245e+02 2.83238e+02 2.86952e+02 2.79525e+02
8.68480e+05 3.78100e+03 2.77168e+02 2.89509e+02 2.64826e+02 2.83358e+02 2.87049e+02 2.79668e+02
8.69120e+05 3.78450e+03 2.96596e+02 3.01135e+02 2.92056e+02 2.83472e+02 2.87158e+02 2.79787e+02
8.69760e+05 3.78800e+03 2.58473e+02 2.63146e+02 2.53799e+02 2.83561e+02 2.87223e+02 2.79899e+02
8.70400e+05 3.79250e+03 2.81238e+02 2.83090e+02 2.79386e+02 2.83606e+02 2.87195e+02 2.80017e+02
8.71040e+05 3.79600e+03 2.74212e+02 2.88793e+02 2.59632e+02 2.83593e+02 2.87044e+02 2.80142e+02
8.71680e+05 3.80000e+03 2.84082e+02 2.90888e+02 2.77276e+02 2.83514e+02 2.86765e+02 2.80264e+02
8.72320e+05 3.80400e+03 2.75257e+02 2.92411e+02 2.58104e+02 2.83365e+02 2.86378e+02 2.80351e+02
8.72960e+05 3.80750e+03 2.98919e+02 3.02489e+02 2.95349e+02 2.83131e+02 2.85912e+02 2.80351e+02
8.73600e+05 3.81100e+03 2.94384e+02 2.98339e+02 2.90429e+02 2.82799e+02 2.85400e+02 2.80199e+02
8.74240e+05 3.81500e+03 2.96929e+02 3.06913e+02 2.86945e+02 2.82361e+02 2.84876e+02 2.79847e+02
8.74880e+05 3.81900e+03 2.86921e+02 3.06116e+02 2.67725e+02 2.81836e+02 2.84382e+02 2.79289e+02
8.75520e+05 3.82250e+03 2.68694e+02 2.73483e+02 2.63905e+02 2.81273e+02 2.83970e+02 2.78575e+02
8.76160e+05 3.82700e+03 2.75310e+02 2.79589e+02 2.71032e+02 2.80746e+02 2.83693e+02 2.77799e+02
8.76800e+05 3.82950e+03 2.35844e+02 2.96924e+02 1.74764e+02 2.80332e+02 2.83591e+02 2.77074e+02
8.77440e+05 3.83150e+03 2.90887e+02 2.97019e+02 2.84756e+02 2.80090e+02 2.83684e+02 2.76496e+02
8.78080e+05 3.83550e+03 2.85031e+02 2.92985e+02 2.77078e+02 2.80047e+02 2.83969e+02 2.76124e+02
8.78720e+05 3.83850e+03 2.85384e+02 3.05248e+02 2.65520e+02 2.80185e+02 2.84414e+02 2.75957e+02
8.79360e+05 3.84300e+03 2.72081e+02 2.80307e+02 2.63854e+02 2.80434e+02 2.84964e+02 2.75904e+02
8.80000e+05 3.84650e+03 2.71666e+02 2.89302e+02 2.54030e+02 2.80661e+02 2.85552e+02 2.75769e+02
8.80640e+05 3.84950e+03 3.02476e+02 3.08003e+02 2.96950e+02 2.80711e+02 2.86114e+02 2.75307e+02
8.81280e+05 3.85350e+03 2.76712e+02 2.82945e+02 2.70478e+02 2.80466e+02 2.86597e+02 2.74334e+02
8.81920e+05 3.85700e+03 1.86500e+02 2.99322e+02 7.36774e+01 2.79889e+02 2.86954e+02 2.72824e+02
8.82560e+05 3.86000e+03 2.90429e+02 2.94634e+02 2.86224e+02 2.79039e+02 2.87139e+02 2.70940e+02
8.83200e+05 3.86300e+03 3.05615e+02 3.05883e+02 3.05346e+02 2.78046e+02 2.87110e+02 2.68982e+02
8.83840e+05 3.86600e+03 2.70547e+02 2.73274e+02 2.67820e+02 2.77070e+02 2.86851e+02 2.67289e+02
8.84480e+05 3.86900e+03 3.01127e+02 3.09072e+02 2.93182e+02 2.76251e+02 2.86360e+02 2.66143e+02
8.85120e+05 3.87250e+03 2.64135e+02 2.66805e+02 2.61464e+02 2.75682e+02 2.85645e+02 2.65718e+02
8.85760e+05 3.87600e+03 2.85697e+02 2.99836e+02 2.71557e+02 2.75396e+02 2.84720e+02 2.66071e+02
8.86400e+05 3.87950e+03 3.00438e+02 3.03607e+02 2.97268e+02 2.75390e+02 2.83623e+02 2.67158e+02
8.87040e+05 3.88250e+03 2.90560e+02 2.91609e+02 2.89511e+02 2.75641e+02 2.82429e+02 2.68853e+02
8.87680e+05 3.88600e+03 2.73188e+02 2.80142e+02 2.66234e+02 2.76110e+02 2.81246e+02 2.70974e+02
8.88320e+05 3.88950e+03 2.72916e+02 2.84860e+02 2.60972e+02 2.76753e+02 2.80192e+02 2.73314e+02
8.88960e+05 3.89350e+03 2.91616e+02 3.04012e+02 2.79221e+02 2.77524e+02 2.79379e+02 2.75668e+02
8.89600e+05 3.89650e+03 2.74573e+02 2.87320e+02 2.61826e+02 2.78384e+02 2.78899e+02 2.77868e+02
8.90240e+05 3.90000e+03 3.00907e+02 3.03980e+02 2.97833e+02 2.79298e+02 2.79792e+02 2.78804e+02
8.90880e+05 3.90400e+03 2.60948e+02 2.69947e+02 2.51949e+02 2.80235e+02 2.81373e+02 2.79096e+02
8.91520e+05 3.90800e+03 2.83779e+02 2.95902e+02 2.71657e+02 2.81157e+02 2.82589e+02 2.79725e+02
8.92160e+05 3.91000e+03 2.60142e+02 2.69936e+02 2.50349e+02 2.82024e+02 2.83447e+02 2.80602e+02
8.92800e+05 3.91350e+03 2.87247e+02 3.07709e+02 2.66785e+02 2.82798e+02 2.83970e+02 2.81626e+02
8.93440e+05 3.91700e+03 2.85627e+02 2.97789e+02 2.73465e+02 2.83444e+02 2.84187e+02 2.82701e+02
8.94080e+05 3.92100e+03 2.84244e+02 2.96026e+02 2.72462e+02 2.83938e+02 2.84127e+02 2.83748e+02
8.94720e+05 3.92400e+03 2.77741e+02 2.83629e+02 2.71854e+02 2.84262e+02 2.84708e+02 2.83816e+02
8.95360e+05 3.92550e+03 2.53660e+02 2.83629e+02 2.23690e+02 2.84408e+02 2.85533e+02 2.83283e+02
8.96000e+05 3.92800e+03 2.85274e+02 2.85906e+02 2.84641e+02 2.84375e+02 2.86179e+02 2.82570e+02
8.96640e+05 3.93050e+03 2.79027e+02 2.96667e+02 2.61388e+02 2.84171e+02 2.86593e+02 2.81748e+02
8.97280e+05 3.93400e+03 2.97610e+02 3.06750e+02 2.88469e+02 2.83808e+02 2.86710e+02 2.80905e+02
8.97920e+05 3.93800e+03 2.88053e+02 2.88949e+02 2.87157e+02 2.83301e+02 2.86467e+02 2.80135e+02
8.98560e+05 3.94100e+03 2.95918e+02 2.99662e+02 2.92174e+02 2.82661e+02 2.85805e+02 2.79518e+02
8.99200e+05 3.94500e+03 2.87897e+02 2.88984e+02 2.86809e+02 2.81896e+02 2.84687e+02 2.79105e+02
8.99840e+05 3.94850e+03 2.86803e+02 3.00472e+02 2.73134e+02 2.81024e+02 2.83133e+02 2.78915e+02
9.00480e+05 3.95200e+03 2.92491e+02 3.11439e+02 2.73544e+02 2.80089e+02 2.81238e+02 2.78941e+02
9.01120e+05 3.95550e+03 2.83794e+02 2.89521e+02 2.78067e+02 2.79170e+02 2.79180e+02 2.79160e+02
9.01760e+05 3.95850e+03 2.81125e+02 3.00588e+02 2.61661e+02 2.78358e+02 2.79543e+02 2.77173e+02
9.02400e+05 3.96250e+03 2.92530e+02 3.08507e+02 2.76553e+02 2.77738e+02 2.80054e+02 2.75422e+02
9.03040e+05 3.96650e+03 2.98215e+02 3.05669e+02 2.90761e+02 2.77369e+02 2.80653e+02 2.74085e+02
9.03680e+05 3.96950e+03 2.72069e+02 2.83065e+02 2.61073e+02 2.77277e+02 2.81291e+02 2.73263e+02
9.04320e+05 3.97300e+03 2.75905e+02 2.86070e+02 2.65740e+02 2.77462e+02 2.81924e+02 2.72999e+02
9.04960e+05 3.97650e+03 2.53262e+02 2.56146e+02 2.50378e+02 2.77903e+02 2.82519e+02 2.73286e+02
9.05600e+05 3.97900e+03 2.83668e+02 2.86058e+02 2.81277e+02 2.78564e+02 2.83064e+02 2.74064e+02
9.06240e+05 3.98250e+03 2.72261e+02 2.74367e+02 2.70155e+02 2.79390e+02 2.83551e+02 2.75229e+02
9.06880e+05 3.98650e+03 3.01036e+02 3.09322e+02 2.92750e+02 2.80305e+02 2.83960e+02 2.76650e+02
9.07520e+05 3.99000e+03 2.75370e+02 2.75995e+02 2.74745e+02 2.81214e+02 2.84246e+02 2.78183e+02
9.08160e+05 3.99400e+03 2.76225e+02 2.90753e+02 2.61697e+02 2.82024e+02 2.84357e+02 2.79690e+02
9.08800e+05 3.99800e+03 2.66456e+02 2.66553e+02 2.66358e+02 2.82656e+02 2.84258e+02 2.81054e+02
9.09440e+05 4.00200e+03 3.06768e+02 3.19790e+02 2.93746e+02 2.83079e+02 2.83961e+02 2.82198e+02
9.10080e+05 4.00600e+03 2.92303e+02 2.99325e+02 2.85281e+02 2.83307e+02 2.83522e+02 2.83091e+02
9.10720e+05 4.01000e+03 2.88263e+02 2.93565e+02 2.82961e+02 2.83383e+02 2.83737e+02 2.83029e+02
9.11360e+05 4.01400e+03 2.90314e+02 2.96169e+02 2.84460e+02 2.83364e+02 2.84156e+02 2.82571e+02
9.12000e+05 4.01700e+03 3.12514e+02 3.15277e+02 3.09751e+02 2.83297e+02 2.84375e+02 2.82218e+02
9.12640e+05 4.02050e+03 2.93111e+02 2.96051e+02 2.90171e+02 2.83212e+02 2.84418e+02 2.82006e+02
9.13280e+05 4.02350e+03 2.97158e+02 3.01832e+02 2.92483e+02 2.83129e+02 2.84316e+02 2.81942e+02
9.13920e+05 4.02550e+03 2.91640e+02 2.92179e+02 2.91101e+02 2.83058e+02 2.84105e+02 2.82011e+02
9.14560e+05 4.02900e+03 2.93588e+02 2.94897e+02 2.92280e+02 2.83008e+02 2.83825e+02 2.82191e+02
9.15200e+05 4.03300e+03 2.89980e+02 2.94219e+02 2.85741e+02 2.82986e+02 2.83514e+02 2.82457e+02
9.15840e+05 4.03650e+03 2.92085e+02 2.96440e+02 2.87730e+02 2.83001e+02 2.83208e+02 2.82794e+02
9.16480e+05 4.04000e+03 2.99321e+02 3.00803e+02 2.97839e+02 2.83070e+02 2.83191e+02 2.82950e+02
9.17120e+05 4.04400e+03 2.78863e+02 2.85315e+02 2.72412e+02 2.83212e+02 2.83642e+02 2.82783e+02
9.17760e+05 4.04700e+03 2.72438e+02 2.83009e+02 2.61866e+02 2.83440e+02 2.84139e+02 2.82740e+02
9.18400e+05 4.05100e+03 2.84692e+02 2.86698e+02 2.82687e+02 2.83752e+02 2.84670e+02 2.82834e+02
9.19040e+05 4.05450e+03 3.01116e+02 3.19729e+02 2.82503e+02 2.84134e+02 2.85216e+02 2.83052e+02
9.19680e+05 4.05850e+03 2.86661e+02 3.00957e+02 2.72365e+02 2.84555e+02 2.85747e+02 2.83362e+02
9.20320e+05 4.06250e+03 2.72957e+02 2.74773e+02 2.71140e+02 2.84971e+02 2.86221e+02 2.83720e+02
9.20960e+05 4.06650e+03 2.90467e+02 2.92692e+02 2.88242e+02 2.85339e+02 2.86593e+02 2.84084e+02
9.21600e+05 4.06950e+03 2.97084e+02 3.13479e+02 2.80689e+02 2.85621e+02 2.86822e+02 2.84420e+02
9.22240e+05 4.07300e+03 2.69937e+02 2.88211e+02 2.51662e+02 2.85801e+02 2.86885e+02 2.84717e+02
9.22880e+05 4.07700e+03 2.95959e+02 3.02553e+02 2.89365e+02 2.85884e+02 2.86785e+02 2.84982e+02
9.23520e+05 4.08000e+03 2.88640e+02 3.04617e+02 2.72663e+02 2.85893e+02 2.86548e+02 2.85238e+02
9.24160e+05 4.08350e+03 2.71921e+02 2.80525e+02 2.63317e+02 2.85864e+02 2.86208e+02 2.85519e+02
9.24800e+05 4.08700e+03 2.70264e+02 2.73041e+02 2.67487e+02 2.85831e+02 2.85863e+02 2.85799e+02
9.25440e+05 4.09050e+03 2.88156e+02 3.04389e+02 2.71922e+02 2.85826e+02 2.86303e+02 2.85349e+02
9.26080e+05 4.09400e+03 2.96019e+02 3.10300e+02 2.81737e+02 2.85872e+02 2.86850e+02 2.84894e+02
9.26720e+05 4.09750e+03 3.00627e+02 3.01138e+02 3.00117e+02 2.85978e+02 2.87479e+02 2.84477e+02
9.27360e+05 4.10200e+03 2.84862e+02 2.93155e+02 2.76570e+02 2.86132e+02 2.88125e+02 2.84139e+02
9.28000e+05 4.10500e+03 2.93302e+02 3.09106e+02 2.77498e+02 2.86299e+02 2.88692e+02 2.83906e+02
9.28640e+05 4.10900e+03 2.96500e+02 3.00114e+02 2.92887e+02 2.86426e+02 2.89080e+02 2.83772e+02
9.29280e+05 4.11300e+03 2.66307e+02 2.81581e+02 2.51032e+02 2.86466e+02 2.89225e+02 2.83708e+02
9.29920e+05 4.11650e+03 3.01411e+02 3.05848e+02 2.96973e+02 2.86392e+02 2.89111e+02 2.83672e+02
9.30560e+05 4.12100e+03 2.48298e+02 2.53280e+02 2.43316e+02 2.86198e+02 2.88775e+02 2.83622e+02
9.31200e+05 4.12500e+03 2.87581e+02 2.95183e+02 2.79979e+02 2.85906e+02 2.88283e+02 2.83528e+02
9.31840e+05 4.12800e+03 2.95876e+02 2.97694e+02 2.94058e+02 2.85540e+02 2.87709e+02 2.83371e+02
9.32480e+05 4.13200e+03 2.74526e+02 3.04059e+02 2.44992e+02 2.85122e+02 2.87107e+02 2.83136e+02
9.33120e+05 4.13600e+03 2.70322e+02 2.80781e+02 2.59864e+02 2.84654e+02 2.86504e+02 2.82803e+02
9.33760e+05 4.14000e+03 2.71245e+02 2.75354e+02 2.67136e+02 2.84135e+02 2.85917e+02 2.82353e+02
9.34400e+05 4.14350e+03 2.87870e+02 2.98219e+02 2.77522e+02 2.83578e+02 2.85366e+02 2.81791e+02
9.35040e+05 4.14750e+03 2.82082e+02 3.11469e+02 2.52696e+02 2.83017e+02 2.84877e+02 2.81156e+02
9.35680e+05 4.15100e+03 2.92584e+02 2.94072e+02 2.91096e+02 2.82506e+02 2.84481e+02 2.80531e+02
9.36320e+05 4.15450e+03 2.84106e+02 2.85847e+02 2.82364e+02 2.82105e+02 2.84196e+02 2.80014e+02
9.36960e+05 4.15850e+03 2.99428e+02 3.13388e+02 2.85469e+02 2.81859e+02 2.84024e+02 2.79694e+02
9.37600e+05 4.16200e+03 2.90967e+02 3.16220e+02 2.65715e+02 2.81790e+02 2.83947e+02 2.79633e+02
9.38240e+05 4.16550e+03 2.86905e+02 3.03510e+02 2.70300e+02 2.81900e+02 2.83935e+02 2.79866e+02
9.38880e+05 4.16950e+03 2.66178e+02 2.82238e+02 2.50119e+02 2.82174e+02 2.83956e+02 2.80393e+02
9.39520e+05 4.17350e+03 2.83100e+02 2.88808e+02 2.77392e+02 2.82582e+02 2.83981e+02 2.81183e+02
9.40160e+05 4.17750e+03 2.81588e+02 2.88375e+02 2.74801e+02 2.83081e+02 2.83998e+02 2.82164e+02
9.40800e+05 4.18050e+03 2.97560e+02 3.05086e+02 2.90034e+02 2.83623e+02 2.84008e+02 2.83237e+02
9.41440e+05 4.18400e+03 2.77772e+02 2.89924e+02 2.65619e+02 2.84159e+02 2.84299e+02 2.84018e+02
9.42080e+05 4.18750e+03 2.77960e+02 3.02420e+02 2.53500e+02 2.84653e+02 2.85271e+02 2.84034e+02
9.42720e+05 4.19150e+03 2.91815e+02 2.97203e+02 2.86427e+02 2.85075e+02 2.86102e+02 2.84049e+02
9.43360e+05 4.19500e+03 3.08489e+02 3.16439e+02 3.00538e+02 2.85413e+02 2.86770e+02 2.84057e+02
9.44000e+05 4.19900e+03 3.00904e+02 3.00961e+02 3.00846e+02 2.85661e+02 2.87266e+02 2.84055e+02
9.44640e+05 4.20300e+03 2.86111e+02 2.96514e+02 2.75707e+02 2.85818e+02 2.87589e+02 2.84048e+02
9.45280e+05 4.20600e+03 2.88194e+02 3.04531e+02 2.71857e+02 2.85892e+02 2.87746e+02 2.84038e+02
9.45920e+05 4.21000e+03 2.78185e+02 2.79574e+02 2.76796e+02 2.85888e+02 2.87753e+02 2.84023e+02
9.46560e+05 4.21350e+03 2.94309e+02 3.08996e+02 2.79622e+02 2.85822e+02 2.87645e+02 2.84000e+02
9.47200e+05 4.21650e+03 2.69444e+02 2.77432e+02 2.61456e+02 2.85722e+02 2.87470e+02 2.83974e+02
9.47840e+05 4.21950e+03 2.91827e+02 2.96718e+02 2.86937e+02 2.85613e+02 2.87269e+02 2.83957e+02
9.48480e+05 4.22350e+03 2.92905e+02 2.98224e+02 2.87587e+02 2.85520e+02 2.87066e+02 2.83974e+02
9.49120e+05 4.22750e+03 2.78929e+02 2.97828e+02 2.60031e+02 2.85448e+02 2.86849e+02 2.84047e+02
9.49760e+05 4.23150e+03 2.81753e+02 2.87535e+02 2.75970e+02 2.85393e+02 2.86589e+02 2.84196e+02
9.50400e+05 4.23500e+03 2.84010e+02 2.85949e+02 2.82072e+02 2.85336e+02 2.86246e+02 2.84425e+02
9.51040e+05 4.23850e+03 2.81236e+02 3.05248e+02 2.57225e+02 2.85262e+02 2.85798e+02 2.84727e+02
9.51680e+05 4.24300e+03 2.88754e+02 2.90593e+02 2.86915e+02 2.85164e+02 2.85249e+02 2.85080e+02
9.52320e+05 4.24600e+03 2.74851e+02 2.86139e+02 2.63563e+02 2.85037e+02 2.85449e+02 2.84624e+02
9.52960e+05 4.24950e+03 2.71283e+02 2.85601e+02 2.56965e+02 2.84871e+02 2.85786e+02 2.83956e+02
9.53600e+05 4.25350e+03 2.78912e+02 2.86761e+02 2.71062e+02 2.84658e+02 2.86049e+02 2.83267e+02
9.54240e+05 4.25750e+03 2.97073e+02 2.98055e+02 2.96092e+02 2.84395e+02 2.86223e+02 2.82568e+02
9.54880e+05 4.26150e+03 2.44927e+02 2.50492e+02 2.39362e+02 2.84087e+02 2.86321e+02 2.81854e+02
9.55520e+05 4.26550e+03 2.70058e+02 2.92768e+02 2.47347e+02 2.83740e+02 2.86365e+02 2.81116e+02
9.56160e+05 4.26900e+03 2.91625e+02 3.05967e+02 2.77284e+02 2.83361e+02 2.86379e+02 2.80343e+02
9.56800e+05 4.27300e+03 2.80206e+02 3.02300e+02 2.58112e+02 2.82952e+02 2.86370e+02 2.79534e+02
9.57440e+05 4.27700e+03 2.58120e+02 2.70806e+02 2.45434e+02 2.82518e+02 2.86335e+02 2.78701e+02
9.58080e+05 4.28000e+03 2.65630e+02 2.80203e+02 2.51056e+02 2.82067e+02 2.86259e+02 2.77874e+02
9.58720e+05 4.28250e+03 2.85884e+02 2.95258e+02 2.76510e+02 2.81609e+02 2.86119e+02 2.77098e+02
9.59360e+05 4.28650e+03 2.98246e+02 3.02029e+02 2.94463e+02 2.81163e+02 2.85901e+02 2.76424e+02
9.60000e+05 4.29000e+03 2.91284e+02 2.95965e+02 2.86604e+02 2.80750e+02 2.85607e+02 2.75893e+02
9.60640e+05 4.29350e+03 2.90745e+02 2.99489e+02 2.82002e+02 2.80388e+02 2.85247e+02 2.75528e+02
9.61280e+05 4.29700e+03 2.74083e+02 2.87473e+02 2.60693e+02 2.80085e+02 2.84838e+02 2.75331e+02
9.61920e+05 4.30100e+03 2.93611e+02 3.22255e+02 2.64966e+02 2.79846e+02 2.84406e+02 2.75285e+02
9.62560e+05 4.30450e+03 2.99284e+02 3.03089e+02 2.95479e+02 2.79677e+02 2.83986e+02 2.75367e+02
9.63200e+05 4.30750e+03 3.06305e+02 3.09569e+02 3.03040e+02 2.79586e+02 2.83615e+02 2.75557e+02
9.63840e+05 4.31150e+03 2.97621e+02 3.11341e+02 2.83902e+02 2.79582e+02 2.83323e+02 2.75842e+02
9.64480e+05 4.31550e+03 2.81352e+02 3.06861e+02 2.55843e+02 2.79676e+02 2.83132e+02 2.76220e+02
9.65120e+05 4.31950e+03 2.77714e+02 2.89517e+02 2.65912e+02 2.79871e+02 2.83059e+02 2.76683e+02
9.65760e+05 4.32300e+03 2.77762e+02 3.01247e+02 2.54278e+02 2.80171e+02 2.83124e+02 2.77217e+02
9.66400e+05 4.32650e+03 2.70190e+02 2.79023e+02 2.61356e+02 2.80567e+02 2.83340e+02 2.77794e+02
9.67040e+05 4.33050e+03 2.94475e+02 3.03776e+02 2.85174e+02 2.81041e+02 2.83706e+02 2.78375e+02
9.67680e+05 4.33350e+03 2.88386e+02 2.93257e+02 2.83515e+02 2.81555e+02 2.84195e+02 2.78915e+02
9.68320e+05 4.33750e+03 3.13167e+02 3.23807e+02 3.02527e+02 2.82074e+02 2.84764e+02 2.79384e+02
9.68960e+05 4.34150e+03 2.97880e+02 3.03189e+02 2.92571e+02 2.82567e+02 2.85359e+02 2.79776e+02
9.69600e+05 4.34550e+03 2.90842e+02 2.96714e+02 2.84970e+02 2.83021e+02 2.85931e+02 2.80111e+02
9.70240e+05 4.34950e+03 2.83553e+02 2.99177e+02 2.67928e+02 2.83433e+02 2.86444e+02 2.80421e+02
9.70880e+05 4.35350e+03 2.92734e+02 2.94804e+02 2.90664e+02 2.83807e+02 2.86874e+02 2.80740e+02
9.71520e+05 4.35750e+03 3.02892e+02 3.17067e+02 2.88716e+02 2.84155e+02 2.87210e+02 2.81101e+02
9.72160e+05 4.36100e+03 2.89601e+02 3.16745e+02 2.62458e+02 2.84491e+02 2.87450e+02 2.81532e+02
9.72800e+05 4.36450e+03 2.88149e+02 3.01903e+02 2.74394e+02 2.84820e+02 2.87595e+02 2.82045e+02
9.73440e+05 4.36850e+03 2.97947e+02 2.98956e+02 2.96939e+02 2.85140e+02 2.87650e+02 2.82631e+02
9.74080e+05 4.37250e+03 3.17876e+02 3.22686e+02 3.13067e+02 2.85446e+02 2.87626e+02 2.83266e+02
9.74720e+05 4.37600e+03 2.92909e+02 3.09264e+02 2.76554e+02 2.85733e+02 2.87545e+02 2.83921e+02
9.75360e+05 4.37950e+03 2.90031e+02 3.01658e+02 2.78404e+02 2.86010e+02 2.87443e+02 2.84576e+02
9.76000e+05 4.38400e+03 2.90488e+02 3.01741e+02 2.79236e+02 2.86292e+02 2.87364e+02 2.85220e+02
9.76640e+05 4.38750e+03 2.96344e+02 3.00260e+02 2.92428e+02 2.86605e+02 2.87353e+02 2.85856e+02
9.77280e+05 4.39150e+03 3.06031e+02 3.14289e+02 2.97774e+02 2.86964e+02 2.87437e+02 2.86490e+02
9.77920e+05 4.39450e+03 2.85081e+02 3.14887e+02 2.55275e+02 2.87376e+02 2.87623e+02 2.87129e+02
9.78560e+05 4.39900e+03 2.79643e+02 2.90850e+02 2.68435e+02 2.87833e+02 2.87890e+02 2.87777e+02
9.79200e+05 4.40300e+03 3.14522e+02 3.14697e+02 3.14347e+02 2.88313e+02 2.88430e+02 2.88197e+02
9.79840e+05 4.40650e+03 2.81692e+02 3.13594e+02 2.49791e+02 2.88788e+02 2.89077e+02 2.88499e+02
9.80480e+05 4.41050e+03 2.68075e+02 2.83531e+02 2.52619e+02 2.89222e+02 2.89689e+02 2.88756e+02
9.81120e+05 4.41450e+03 3.08642e+02 3.09207e+02 3.08076e+02 2.89581e+02 2.90221e+02 2.88940e+02
9.81760e+05 4.41850e+03 2.81938e+02 2.96981e+02 2.66894e+02 2.89823e+02 2.90610e+02 2.89037e+02
9.82400e+05 4.42100e+03 2.86622e+02 3.05982e+02 2.67262e+02 2.89923e+02 2.90794e+02 2.89053e+02
9.83040e+05 4.42500e+03 3.03333e+02 3.08007e+02 2.98659e+02 2.89868e+02 2.90723e+02 2.89013e+02
9.83680e+05 4.42900e+03 2.62745e+02 2.71620e+02 2.53870e+02 2.89662e+02 2.90371e+02 2.88953e+02
9.84320e+05 4.43200e+03 2.75906e+02 2.91790e+02 2.60021e+02 2.89328e+02 2.89752e+02 2.88904e+02
9.84960e+05 4.43600e+03 2.88812e+02 2.89868e+02 2.87755e+02 2.88895e+02 2.88914e+02 2.88876e+02
9.85600e+05 4.43900e+03 2.93231e+02 3.01001e+02 2.85461e+02 2.88401e+02 2.88866e+02 2.87937e+02
9.86240e+05 4.44300e+03 2.92950e+02 3.06252e+02 2.79647e+02 2.87887e+02 2.88859e+02 2.86916e+02
9.86880e+05 4.44700e+03 2.86779e+02 2.89427e+02 2.84130e+02 2.87392e+02 2.88839e+02 2.85945e+02
9.87520e+05 4.45050e+03 2.87241e+02 2.93206e+02 2.81276e+02 2.86940e+02 2.88791e+02 2.85090e+02
9.88160e+05 4.45450e+03 2.77171e+02 2.87913e+02 2.66429e+02 2.86545e+02 2.88709e+02 2.84381e+02
9.88800e+05 4.45800e+03 2.83322e+02 2.97511e+02 2.69134e+02 2.86195e+02 2.88592e+02 2.83798e+02
9.89440e+05 4.46200e+03 2.96288e+02 3.12639e+02 2.79938e+02 2.85871e+02 2.88442e+02 2.83300e+02
9.90080e+05 4.46550e+03 2.83349e+02 2.97159e+02 2.69539e+02 2.85551e+02 2.88257e+02 2.82845e+02
9.90720e+05 4.46950e+03 2.76173e+02 3.00885e+02 2.51460e+02 2.85222e+02 2.88025e+02 2.82420e+02
9.91360e+05 4.47300e+03 2.96391e+02 2.98948e+02 2.93834e+02 2.84889e+02 2.87735e+02 2.82044e+02
9.92000e+05 4.47700e+03 2.88784e+02 3.09044e+02 2.68523e+02 2.84569e+02 2.87388e+02 2.81750e+02
9.92640e+05 4.48050e+03 2.97509e+02 2.97713e+02 2.97304e+02 2.84281e+02 2.87004e+02 2.81558e+02
9.93280e+05 4.48400e+03 2.82671e+02 2.83984e+02 2.81359e+02 2.84042e+02 2.86619e+02 2.81465e+02
9.93920e+05 4.48800e+03 2.81631e+02 2.86633e+02 2.76629e+02 2.83865e+02 2.86276e+02 2.81455e+02
9.94560e+05 4.49250e+03 2.70654e+02 2.78168e+02 2.63141e+02 2.83759e+02 2.86006e+02 2.81512e+02
9.95200e+05 4.49650e+03 1.67553e+02 2.93915e+02 4.11917e+01 2.83733e+02 2.85823e+02 2.81643e+02
9.95840e+05 4.49950e+03 2.78026e+02 3.01326e+02 2.54726e+02 2.83799e+02 2.85723e+02 2.81875e+02
9.96480e+05 4.50350e+03 2.90383e+02 3.06391e+02 2.74375e+02 2.83958e+02 2.85680e+02 2.82236e+02
9.97120e+05 4.50750e+03 2.85988e+02 2.87330e+02 2.84647e+02 2.84192e+02 2.85647e+02 2.82736e+02
9.97760e+05 4.51150e+03 2.83977e+02 2.88593e+02 2.79361e+02 2.84447e+02 2.85562e+02 2.83331e+02
9.98400e+05 4.51450e+03 2.80377e+02 2.87080e+02 2.73674e+02 2.84642e+02 2.85371e+02 2.83914e+02
9.99040e+05 4.51850e+03 2.92562e+02 2.94174e+02 2.90949e+02 2.84696e+02 2.85035e+02 2.84357e+02
9.99680e+05 4.52250e+03 2.64584e+02 2.70921e+02 2.58248e+02 2.84546e+02 2.84554e+02 2.84538e+02


==> td3_walker2d.dat <==
0.00000e+00 0.00000e+00 1.46903e-01 5.66697e+00 -5.37316e+00 1.46903e-01 5.66697e+00 -5.37316e+00
6.40000e+02 2.83333e+01 6.15925e+00 1.12288e+01 1.08971e+00 1.46903e-01 5.66697e+00 -5.37316e+00
1.28000e+03 5.86667e+01 5.49762e+00 1.01571e+01 8.38153e-01 1.46910e-01 5.66696e+00 -5.37314e+00
1.92000e+03 8.90000e+01 7.80571e+00 1.47470e+01 8.64374e-01 1.47117e-01 5.66692e+00 -5.37269e+00
2.56000e+03 1.20000e+02 3.58447e+00 9.59181e+00 -2.42286e+00 1.48850e-01 5.66657e+00 -5.36887e+00
3.20000e+03 1.51333e+02 7.95535e+00 1.48206e+01 1.09007e+00 1.56623e-01 5.66497e+00 -5.35172e+00
3.84000e+03 1.83000e+02 -8.66093e-01 1.70024e+00 -3.43243e+00 1.79640e-01 5.66003e+00 -5.30075e+00
4.48000e+03 2.14333e+02 7.69178e+00 1.52362e+01 1.47364e-01 2.30847e-01 5.64825e+00 -5.18655e+00
5.12000e+03 2.44333e+02 1.88477e+00 4.96867e+00 -1.19914e+00 3.23470e-01 5.62518e+00 -4.97824e+00
5.76000e+03 2.74667e+02 6.18126e+00 1.21346e+01 2.27968e-01 4.66637e-01 5.58602e+00 -4.65275e+00
6.40000e+03 3.04667e+02 9.71154e+00 1.11492e+01 8.27391e+00 6.62110e-01 5.52632e+00 -4.20210e+00
7.04000e+03 3.35333e+02 1.02125e+01 2.05457e+01 -1.20638e-01 9.03523e-01 5.44299e+00 -3.63594e+00
7.68000e+03 3.64000e+02 3.72516e+00 6.94147e+00 5.08846e-01 1.17845e+00 5.33604e+00 -2.97914e+00
8.32000e+03 3.93667e+02 -1.93252e+00 1.99776e+00 -5.86280e+00 1.47188e+00 5.20998e+00 -2.26622e+00
8.96000e+03 4.23667e+02 1.40469e+01 1.79123e+01 1.01814e+01 1.76954e+00 5.07351e+00 -1.53442e+00
9.60000e+03 4.52667e+02 2.56030e+00 8.00883e+00 -2.88822e+00 2.06028e+00 4.93779e+00 -8.17234e-01
1.02400e+04 4.73667e+02 1.88400e+02 3.29369e+02 4.74318e+01 2.33768e+00 4.81513e+00 -1.39764e-01
1.08800e+04 4.80000e+02 3.55031e+02 8.21211e+02 -1.11149e+02 2.59975e+00 4.71713e+00 4.82373e-01
1.15200e+04 4.82000e+02 6.05378e+02 9.72144e+02 2.38612e+02 2.84716e+00 4.65290e+00 1.04142e+00
1.21600e+04 4.84000e+02 3.19658e+02 7.52852e+02 -1.13537e+02 3.08805e+00 4.63729e+00 1.53882e+00
1.28000e+04 4.87000e+02 3.70401e+02 7.66856e+02 -2.60528e+01 3.37790e+00 4.75715e+00 1.99866e+00
1.34400e+04 4.90333e+02 1.61810e+02 3.33309e+02 -9.68935e+00 3.94853e+00 5.42494e+00 2.47211e+00
1.40800e+04 4.93333e+02 3.46475e+02 5.94371e+02 9.85789e+01 5.42073e+00 7.78470e+00 3.05676e+00
1.47200e+04 4.95667e+02 3.00746e+02 6.27011e+02 -2.55198e+01 8.91303e+00 1.36025e+01 4.22352e+00
1.53600e+04 4.99667e+02 4.81232e+02 7.03768e+02 2.58696e+02 1.58368e+01 2.48350e+01 6.83862e+00
1.60000e+04 5.02667e+02 2.21064e+02 3.77031e+02 6.50965e+01 2.74222e+01 4.31173e+01 1.17271e+01
1.66400e+04 5.05000e+02 4.52718e+02 5.91319e+02 3.14116e+02 4.42557e+01 6.92032e+01 1.93082e+01
1.72800e+04 5.07667e+02 2.40777e+02 3.24893e+02 1.56662e+02 6.60728e+01 1.02681e+02 2.94643e+01
1.79200e+04 5.10667e+02 4.35076e+02 7.48740e+02 1.21412e+02 9.18411e+01 1.42000e+02 4.16824e+01
1.85600e+04 5.13667e+02 2.17568e+02 3.19193e+02 1.15942e+02 1.20026e+02 1.84727e+02 5.53250e+01
1.92000e+04 5.21333e+02 4.94223e+01 7.89324e+01 1.99122e+01 1.48940e+02 2.27961e+02 6.99188e+01
1.98400e+04 5.31333e+02 1.82899e+01 4.32416e+01 -6.66177e+00 1.77080e+02 2.68791e+02 8.53678e+01
2.04800e+04 5.40667e+02 3.40896e+02 7.05472e+02 -2.36791e+01 2.03362e+02 3.04709e+02 1.02014e+02
2.11200e+04 5.48667e+02 3.10654e+02 5.67692e+02 5.36153e+01 2.27160e+02 3.33858e+02 1.20463e+02
2.17600e+04 5.53000e+02 3.49903e+02 5.66194e+02 1.33611e+02 2.48128e+02 3.55117e+02 1.41140e+02
2.24000e+04 5.58667e+02 2.50780e+02 4.14861e+02 8.66998e+01 2.65944e+02 3.68067e+02 1.63820e+02
2.30400e+04 5.62667e+02 2.96249e+02 3.47814e+02 2.44685e+02 2.80207e+02 3.72880e+02 1.87534e+02
2.36800e+04 5.65333e+02 2.84018e+02 4.73454e+02 9.45815e+01 2.90580e+02 3.70244e+02 2.10915e+02
2.43200e+04 5.67667e+02 4.95127e+02 8.35679e+02 1.54575e+02 2.96994e+02 3.61497e+02 2.32491e+02
2.49600e+04 5.70000e+02 2.89041e+02 4.66724e+02 1.11358e+02 2.99783e+02 3.49179e+02 2.50388e+02
2.56000e+04 5.74333e+02 5.36497e+02 8.49727e+02 2.23268e+02 2.99673e+02 3.38204e+02 2.61142e+02
2.62400e+04 5.77000e+02 3.60001e+02 7.98226e+02 -7.82252e+01 2.97692e+02 3.35341e+02 2.60043e+02
2.68800e+04 5.82000e+02 3.27174e+02 4.39150e+02 2.15198e+02 2.95061e+02 3.41473e+02 2.48649e+02
2.75200e+04 5.86333e+02 4.39863e+02 5.22576e+02 3.57150e+02 2.93010e+02 3.51881e+02 2.34139e+02
2.81600e+04 5.95000e+02 1.91694e+02 3.28571e+02 5.48164e+01 2.92564e+02 3.63897e+02 2.21230e+02
2.88000e+04 5.99333e+02 1.34839e+02 2.96758e+02 -2.70809e+01 2.94343e+02 3.76669e+02 2.12018e+02
2.94400e+04 6.08000e+02 1.72572e+02 2.68534e+02 7.66108e+01 2.98444e+02 3.89525e+02 2.07363e+02
3.00800e+04 6.14333e+02 8.07080e+01 1.85051e+02 -2.36352e+01 3.04429e+02 4.01399e+02 2.07459e+02
3.07200e+04 6.23667e+02 1.60631e+02 2.66856e+02 5.44063e+01 3.11452e+02 4.10962e+02 2.11942e+02
3.13600e+04 6.35000e+02 8.70396e+01 1.51619e+02 2.24601e+01 3.18434e+02 4.16985e+02 2.19882e+02
3.20000e+04 6.40667e+02 3.15299e+02 3.75619e+02 2.54978e+02 3.24255e+02 4.18625e+02 2.29886e+02
3.26400e+04 6.44333e+02 4.10115e+02 6.06960e+02 2.13269e+02 3.27911e+02 4.15506e+02 2.40316e+02
3.32800e+04 6.47000e+02 2.23477e+02 3.86547e+02 6.04060e+01 3.28606e+02 4.07679e+02 2.49532e+02
3.39200e+04 6.51000e+02 3.25924e+02 5.04932e+02 1.46916e+02 3.25830e+02 3.95592e+02 2.56068e+02
3.45600e+04 6.53667e+02 3.21007e+02 3.58456e+02 2.83558e+02 3.19468e+02 3.80141e+02 2.58795e+02
3.52000e+04 6.57000e+02 2.84055e+02 4.65573e+02 1.02536e+02 3.09919e+02 3.62685e+02 2.57153e+02
3.58400e+04 6.61000e+02 2.30567e+02 2.81862e+02 1.79272e+02 2.98131e+02 3.44690e+02 2.51573e+02
3.64800e+04 6.65333e+02 4.92745e+02 6.32470e+02 3.53019e+02 2.85437e+02 3.27096e+02 2.43779e+02
3.71200e+04 6.69000e+02 4.40029e+02 7.97147e+02 8.29104e+01 2.73267e+02 3.10127e+02 2.36407e+02
3.77600e+04 6.71667e+02 4.69050e+02 7.85209e+02 1.52891e+02 2.62865e+02 2.93792e+02 2.31939e+02
3.84000e+04 6.74333e+02 3.51871e+02 5.75572e+02 1.28170e+02 2.55088e+02 2.78383e+02 2.31794e+02
3.90400e+04 6.77000e+02 2.60450e+02 2.76001e+02 2.44900e+02 2.50359e+02 2.64664e+02 2.36053e+02
3.96800e+04 6.80667e+02 4.04682e+02 5.36409e+02 2.72955e+02 2.48771e+02 2.54937e+02 2.42605e+02
4.03200e+04 6.83333e+02 1.50451e+02 2.46819e+02 5.40819e+01 2.50265e+02 2.60222e+02 2.40307e+02
4.09600e+04 6.88000e+02 2.68840e+02 3.92058e+02 1.45621e+02 2.54732e+02 2.74933e+02 2.34531e+02
4.16000e+04 6.90333e+02 5.15520e+02 8.87200e+02 1.43840e+02 2.61971e+02 2.93225e+02 2.30717e+02
4.22400e+04 6.94000e+02 3.57505e+02 5.36307e+02 1.78702e+02 2.71561e+02 3.14230e+02 2.28892e+02
4.28800e+04 6.99333e+02 3.57669e+02 4.36952e+02 2.78386e+02 2.82785e+02 3.37017e+02 2.28553e+02
4.35200e+04 7.02667e+02 4.10222e+02 5.88711e+02 2.31733e+02 2.94708e+02 3.60288e+02 2.29127e+02
4.41600e+04 7.08000e+02 1.67413e+02 2.68556e+02 6.62706e+01 3.06400e+02 3.82692e+02 2.30109e+02
4.48000e+04 7.11667e+02 5.20286e+02 7.76735e+02 2.63837e+02 3.17185e+02 4.03207e+02 2.31162e+02
4.54400e+04 7.14667e+02 2.47884e+02 3.18491e+02 1.77278e+02 3.26705e+02 4.21221e+02 2.32190e+02
4.60800e+04 7.19667e+02 1.61108e+02 2.40683e+02 8.15331e+01 3.34821e+02 4.36313e+02 2.33330e+02
4.67200e+04 7.25000e+02 1.49361e+02 3.32048e+02 -3.33265e+01 3.41448e+02 4.48024e+02 2.34873e+02
4.73600e+04 7.30333e+02 2.99407e+02 4.10466e+02 1.88348e+02 3.46507e+02 4.55880e+02 2.37134e+02
4.80000e+04 7.35333e+02 2.75860e+02 4.98332e+02 5.33881e+01 3.49941e+02 4.59586e+02 2.40295e+02
4.86400e+04 7.39667e+02 2.68247e+02 5.01059e+02 3.54353e+01 3.51714e+02 4.59135e+02 2.44292e+02
4.92800e+04 7.44667e+02 2.57863e+02 3.99121e+02 1.16605e+02 3.51751e+02 4.54726e+02 2.48775e+02
4.99200e+04 7.50000e+02 3.54617e+02 4.17696e+02 2.91537e+02 3.49909e+02 4.46592e+02 2.53227e+02
5.05600e+04 7.54333e+02 2.30117e+02 3.57271e+02 1.02964e+02 3.46061e+02 4.34912e+02 2.57211e+02
5.12000e+04 7.58333e+02 3.30778e+02 4.60037e+02 2.01518e+02 3.40227e+02 4.19849e+02 2.60605e+02
5.18400e+04 7.62000e+02 2.54040e+02 3.86680e+02 1.21400e+02 3.32659e+02 4.01656e+02 2.63662e+02
5.24800e+04 7.65667e+02 2.14715e+02 3.80178e+02 4.92522e+01 3.23819e+02 3.80785e+02 2.66853e+02
5.31200e+04 7.69667e+02 3.60883e+02 5.51729e+02 1.70037e+02 3.14290e+02 3.57995e+02 2.70585e+02
5.37600e+04 7.73000e+02 3.73352e+02 4.20678e+02 3.26026e+02 3.04670e+02 3.34378e+02 2.74961e+02
5.44000e+04 7.77000e+02 4.90864e+02 7.32553e+02 2.49174e+02 2.95491e+02 3.11295e+02 2.79687e+02
5.50400e+04 7.80333e+02 2.32469e+02 3.80521e+02 8.44157e+01 2.87172e+02 2.90902e+02 2.83442e+02
5.56800e+04 7.83667e+02 3.46934e+02 3.58883e+02 3.34984e+02 2.80017e+02 2.89511e+02 2.70523e+02
5.63200e+04 7.87000e+02 3.79268e+02 4.78328e+02 2.80207e+02 2.74252e+02 2.92864e+02 2.55640e+02
5.69600e+04 7.90000e+02 4.68244e+02 5.31775e+02 4.04713e+02 2.70069e+02 2.95620e+02 2.44517e+02
5.76000e+04 7.92667e+02 3.65081e+02 6.12765e+02 1.17398e+02 2.67631e+02 2.97878e+02 2.37384e+02
5.82400e+04 7.95667e+02 3.64174e+02 4.74386e+02 2.53962e+02 2.67039e+02 2.99973e+02 2.34105e+02
5.88800e+04 7.98667e+02 5.55009e+02 6.44904e+02 4.65115e+02 2.68295e+02 3.02309e+02 2.34281e+02
5.95200e+04 8.02000e+02 2.77117e+02 5.09855e+02 4.43795e+01 2.71315e+02 3.05310e+02 2.37320e+02
6.01600e+04 8.05000e+02 4.17482e+02 5.13672e+02 3.21291e+02 2.76000e+02 3.09440e+02 2.42560e+02
6.08000e+04 8.08000e+02 3.50002e+02 5.01883e+02 1.98121e+02 2.82274e+02 3.15189e+02 2.49359e+02
6.14400e+04 8.11333e+02 2.38271e+02 4.03284e+02 7.32578e+01 2.90057e+02 3.22959e+02 2.57155e+02
6.20800e+04 8.13667e+02 5.74725e+02 8.76624e+02 2.72825e+02 2.99174e+02 3.32883e+02 2.65466e+02
6.27200e+04 8.17000e+02 2.38438e+02 3.11191e+02 1.65685e+02 3.09276e+02 3.44685e+02 2.73867e+02
6.33600e+04 8.19333e+02 6.38178e+02 1.03583e+03 2.40524e+02 3.19810e+02 3.57632e+02 2.81989e+02
6.40000e+04 8.21667e+02 2.97753e+02 4.14056e+02 1.81451e+02 3.30100e+02 3.70624e+02 2.89576e+02
6.46400e+04 8.24000e+02 4.78343e+02 8.53087e+02 1.03598e+02 3.39521e+02 3.82397e+02 2.96644e+02
6.52800e+04 8.26333e+02 4.47971e+02 7.21089e+02 1.74853e+02 3.47724e+02 3.91788e+02 3.03659e+02
6.59200e+04 8.29667e+02 4.51788e+02 5.56754e+02 3.46823e+02 3.54821e+02 3.98103e+02 3.11538e+02
6.65600e+04 8.32000e+02 5.50281e+02 6.17275e+02 4.83288e+02 3.61403e+02 4.01560e+02 3.21246e+02
6.72000e+04 8.34000e+02 8.61345e+02 1.10374e+03 6.18954e+02 3.68339e+02 4.03923e+02 3.32756e+02
6.78400e+04 8.35667e+02 6.37915e+02 9.36350e+02 3.39479e+02 3.76427e+02 4.09478e+02 3.43376e+02
6.84800e+04 8.38667e+02 5.70296e+02 9.72120e+02 1.68473e+02 3.86067e+02 4.23765e+02 3.48369e+02
6.91200e+04 8.41000e+02 6.82973e+02 8.59452e+02 5.06494e+02 3.97153e+02 4.46968e+02 3.47338e+02
6.97600e+04 8.43333e+02 4.71599e+02 6.41978e+02 3.01220e+02 4.09276e+02 4.74463e+02 3.44089e+02
7.04000e+04 8.46000e+02 4.88752e+02 6.12638e+02 3.64867e+02 4.22082e+02 5.02281e+02 3.41883e+02
7.10400e+04 8.48667e+02 5.99293e+02 9.07310e+02 2.91276e+02 4.35508e+02 5.28121e+02 3.42894e+02
7.16800e+04 8.52000e+02 4.04180e+02 5.62081e+02 2.46279e+02 4.49734e+02 5.50796e+02 3.48672e+02
7.23200e+04 8.55000e+02 4.95994e+02 8.86677e+02 1.05311e+02 4.64910e+02 5.69706e+02 3.60115e+02
7.29600e+04 8.57333e+02 6.51520e+02 1.09365e+03 2.09390e+02 4.80871e+02 5.84631e+02 3.77112e+02
7.36000e+04 8.60333e+02 6.25023e+02 1.03837e+03 2.11675e+02 4.97016e+02 5.95804e+02 3.98229e+02
7.42400e+04 8.62000e+02 4.33640e+02 8.91852e+02 -2.45725e+01 5.12426e+02 6.04054e+02 4.20797e+02
7.48800e+04 8.64667e+02 4.96620e+02 5.97388e+02 3.95852e+02 5.26133e+02 6.10720e+02 4.41546e+02
7.55200e+04 8.67000e+02 5.61552e+02 8.04105e+02 3.18999e+02 5.37460e+02 6.17231e+02 4.57689e+02
7.61600e+04 8.70667e+02 3.68842e+02 5.64071e+02 1.73612e+02 5.46215e+02 6.24430e+02 4.67999e+02
7.68000e+04 8.73667e+02 6.85446e+02 1.08282e+03 2.88073e+02 5.52658e+02 6.32226e+02 4.73089e+02
7.74400e+04 8.75333e+02 7.19444e+02 1.00651e+03 4.32380e+02 5.57263e+02 6.39913e+02 4.74614e+02
7.80800e+04 8.78667e+02 7.64540e+02 1.03649e+03 4.92588e+02 5.60428e+02 6.46675e+02 4.74182e+02
7.87200e+04 8.80667e+02 7.51794e+02 1.03961e+03 4.63977e+02 5.62284e+02 6.51764e+02 4.72804e+02
7.93600e+04 8.82333e+02 6.17465e+02 9.33997e+02 3.00933e+02 5.62728e+02 6.54518e+02 4.70939e+02
8.00000e+04 8.84667e+02 6.81067e+02 9.97961e+02 3.64174e+02 5.61641e+02 6.54500e+02 4.68781e+02
8.06400e+04 8.87333e+02 2.28470e+02 3.73812e+02 8.31287e+01 5.59116e+02 6.51726e+02 4.66506e+02
8.12800e+04 8.90333e+02 5.20355e+02 6.25936e+02 4.14774e+02 5.55592e+02 6.46812e+02 4.64371e+02
8.19200e+04 8.94000e+02 3.94801e+02 6.42746e+02 1.46856e+02 5.51827e+02 6.40969e+02 4.62684e+02
8.25600e+04 8.97000e+02 4.36140e+02 5.41649e+02 3.30632e+02 5.48734e+02 6.35811e+02 4.61657e+02
8.32000e+04 9.00667e+02 2.63195e+02 5.19455e+02 6.93479e+00 5.47113e+02 6.32993e+02 4.61233e+02
8.38400e+04 9.02333e+02 1.09360e+03 1.77748e+03 4.09715e+02 5.47354e+02 6.33663e+02 4.61045e+02
8.44800e+04 9.04667e+02 4.38680e+02 6.88534e+02 1.88826e+02 5.49254e+02 6.37872e+02 4.60637e+02
8.51200e+04 9.08000e+02 4.80159e+02 6.84162e+02 2.76156e+02 5.52058e+02 6.44328e+02 4.59789e+02
8.57600e+04 9.11000e+02 6.10935e+02 6.65214e+02 5.56656e+02 5.54777e+02 6.50869e+02 4.58685e+02
8.64000e+04 9.14000e+02 4.65803e+02 6.17977e+02 3.13629e+02 5.56712e+02 6.55509e+02 4.57914e+02
8.70400e+04 9.17333e+02 5.59092e+02 7.97915e+02 3.20268e+02 5.57830e+02 6.57374e+02 4.58287e+02
8.76800e+04 9.20000e+02 9.00390e+02 1.16677e+03 6.34011e+02 5.58663e+02 6.57025e+02 4.60301e+02
8.83200e+04 9.21333e+02 7.08816e+02 1.03252e+03 3.85113e+02 5.59836e+02 6.56199e+02 4.63473e+02
8.89600e+04 9.24000e+02 8.08274e+02 1.06916e+03 5.47388e+02 5.61621e+02 6.57066e+02 4.66176e+02
8.96000e+04 9.26667e+02 7.37102e+02 1.03394e+03 4.40268e+02 5.63776e+02 6.61085e+02 4.66468e+02
9.02400e+04 9.29667e+02 7.26541e+02 1.06648e+03 3.86606e+02 5.65771e+02 6.68134e+02 4.63409e+02
9.08800e+04 9.32000e+02 7.03477e+02 1.03303e+03 3.73923e+02 5.67188e+02 6.76753e+02 4.57623e+02
9.15200e+04 9.34000e+02 1.07088e+03 1.42810e+03 7.13657e+02 5.68027e+02 6.85179e+02 4.50874e+02
9.21600e+04 9.35000e+02 6.38570e+02 9.79448e+02 2.97692e+02 5.68748e+02 6.92143e+02 4.45352e+02
9.28000e+04 9.38000e+02 5.86121e+02 6.39210e+02 5.33031e+02 5.70059e+02 6.97080e+02 4.43037e+02
9.34400e+04 9.40333e+02 6.72498e+02 8.76478e+02 4.68519e+02 5.72655e+02 7.00149e+02 4.45161e+02
9.40800e+04 9.42667e+02 4.85616e+02 6.49936e+02 3.21296e+02 5.77075e+02 7.02361e+02 4.51789e+02
9.47200e+04 9.46000e+02 5.22991e+02 6.30283e+02 4.15699e+02 5.83680e+02 7.05620e+02 4.61739e+02
9.53600e+04 9.48333e+02 4.71949e+02 8.13239e+02 1.30660e+02 5.92599e+02 7.12195e+02 4.73003e+02
9.60000e+04 9.50667e+02 6.36166e+02 9.64275e+02 3.08057e+02 6.03583e+02 7.23536e+02 4.83630e+02
9.66400e+04 9.52667e+02 5.92639e+02 9.51785e+02 2.33494e+02 6.15845e+02 7.39133e+02 4.92556e+02
9.72800e+04 9.54667e+02 7.08952e+02 1.09521e+03 3.22699e+02 6.28042e+02 7.56446e+02 4.99638e+02
9.79200e+04 9.56667e+02 4.47612e+02 4.88098e+02 4.07127e+02 6.38514e+02 7.72001e+02 5.05028e+02
9.85600e+04 9.58000e+02 1.28760e+03 1.97286e+03 6.02342e+02 6.45760e+02 7.82826e+02 5.08693e+02
9.92000e+04 9.60000e+02 7.20121e+02 9.28815e+02 5.11427e+02 6.48976e+02 7.87548e+02 5.10404e+02
9.98400e+04 9.62333e+02 4.58003e+02 6.93853e+02 2.22153e+02 6.48384e+02 7.86796e+02 5.09972e+02
1.00480e+05 9.65000e+02 7.48444e+02 1.02099e+03 4.75898e+02 6.45204e+02 7.82858e+02 5.07550e+02
1.01120e+05 9.66667e+02 6.73792e+02 9.67497e+02 3.80086e+02 6.41367e+02 7.78943e+02 5.03790e+02
1.01760e+05 9.69667e+02 5.42906e+02 6.33184e+02 4.52628e+02 6.38997e+02 7.78343e+02 4.99651e+02
1.02400e+05 9.71667e+02 5.80979e+02 6.23074e+02 5.38884e+02 6.39740e+02 7.83499e+02 4.95980e+02
1.03040e+05 9.75000e+02 4.53769e+02 5.57705e+02 3.49833e+02 6.44210e+02 7.95133e+02 4.93287e+02
1.03680e+05 9.77333e+02 4.62116e+02 7.26683e+02 1.97548e+02 6.51865e+02 8.11905e+02 4.91824e+02
1.04320e+05 9.80000e+02 4.14455e+02 5.59519e+02 2.69391e+02 6.61272e+02 8.30840e+02 4.91703e+02
1.04960e+05 9.82333e+02 4.99177e+02 7.08598e+02 2.89757e+02 6.70575e+02 8.48281e+02 4.92869e+02
1.05600e+05 9.85333e+02 4.06829e+02 5.46862e+02 2.66795e+02 6.77916e+02 8.60866e+02 4.94966e+02
1.06240e+05 9.88333e+02 7.50769e+02 1.11924e+03 3.82294e+02 6.81772e+02 8.66272e+02 4.97271e+02
1.06880e+05 9.90333e+02 5.40627e+02 7.60050e+02 3.21203e+02 6.81204e+02 8.63622e+02 4.98786e+02
1.07520e+05 9.93333e+02 4.54576e+02 6.30766e+02 2.78387e+02 6.75945e+02 8.53471e+02 4.98419e+02
1.08160e+05 9.96000e+02 5.64952e+02 7.40578e+02 3.89325e+02 6.66333e+02 8.37448e+02 4.95218e+02
1.08800e+05 9.99000e+02 4.84765e+02 6.39856e+02 3.29675e+02 6.53175e+02 8.17797e+02 4.88553e+02
1.09440e+05 1.00133e+03 9.61778e+02 1.39665e+03 5.26910e+02 6.37595e+02 7.96929e+02 4.78261e+02
1.10080e+05 1.00333e+03 6.51932e+02 8.49793e+02 4.54071e+02 6.20842e+02 7.76989e+02 4.64694e+02
1.10720e+05 1.00633e+03 4.57139e+02 6.90161e+02 2.24117e+02 6.04074e+02 7.59530e+02 4.48618e+02
1.11360e+05 1.00767e+03 1.12573e+03 1.65322e+03 5.98250e+02 5.88236e+02 7.45450e+02 4.31021e+02
1.12000e+05 1.00933e+03 5.84978e+02 9.05084e+02 2.64873e+02 5.74103e+02 7.35228e+02 4.12978e+02
1.12640e+05 1.01233e+03 3.79401e+02 6.18143e+02 1.40658e+02 5.62436e+02 7.29208e+02 3.95663e+02
1.13280e+05 1.01500e+03 5.78420e+02 6.89325e+02 4.67515e+02 5.54046e+02 7.27733e+02 3.80359e+02
1.13920e+05 1.01800e+03 5.54373e+02 6.69444e+02 4.39302e+02 5.49761e+02 7.31204e+02 3.68317e+02
1.14560e+05 1.02100e+03 8.04032e+02 1.05743e+03 5.50634e+02 5.50283e+02 7.39989e+02 3.60578e+02
1.15200e+05 1.02367e+03 8.23787e+02 1.08200e+03 5.65578e+02 5.55938e+02 7.54077e+02 3.57799e+02
1.15840e+05 1.02600e+03 6.16376e+02 1.02541e+03 2.07341e+02 5.66382e+02 7.72596e+02 3.60168e+02
1.16480e+05 1.02933e+03 3.84540e+02 6.02663e+02 1.66417e+02 5.80468e+02 7.93565e+02 3.67371e+02
1.17120e+05 1.03267e+03 5.07810e+02 6.74710e+02 3.40910e+02 5.96412e+02 8.14152e+02 3.78672e+02
1.17760e+05 1.03567e+03 6.23014e+02 7.30317e+02 5.15710e+02 6.12253e+02 8.31368e+02 3.93138e+02
1.18400e+05 1.03800e+03 1.31910e+03 2.28964e+03 3.48564e+02 6.26318e+02 8.42756e+02 4.09879e+02
1.19040e+05 1.03967e+03 6.85160e+02 1.17772e+03 1.92598e+02 6.37471e+02 8.46816e+02 4.28126e+02
1.19680e+05 1.04167e+03 6.75013e+02 8.23819e+02 5.26206e+02 6.45113e+02 8.43214e+02 4.47013e+02
1.20320e+05 1.04433e+03 4.72162e+02 5.46692e+02 3.97632e+02 6.49162e+02 8.33001e+02 4.65324e+02
1.20960e+05 1.04667e+03 5.50320e+02 9.51964e+02 1.48675e+02 6.50202e+02 8.18918e+02 4.81487e+02
1.21600e+05 1.04967e+03 3.77998e+02 4.92128e+02 2.63869e+02 6.49601e+02 8.05183e+02 4.94019e+02
1.22240e+05 1.05267e+03 4.43192e+02 5.77366e+02 3.09019e+02 6.49244e+02 7.96259e+02 5.02229e+02
1.22880e+05 1.05567e+03 6.52239e+02 6.77331e+02 6.27146e+02 6.50871e+02 7.95317e+02 5.06425e+02
1.23520e+05 1.05800e+03 7.26090e+02 1.04080e+03 4.11377e+02 6.55422e+02 8.03618e+02 5.07226e+02
1.24160e+05 1.06133e+03 7.72351e+02 1.22566e+03 3.19044e+02 6.62752e+02 8.20548e+02 5.04957e+02
1.24800e+05 1.06367e+03 7.09734e+02 8.64225e+02 5.55242e+02 6.71766e+02 8.43558e+02 4.99973e+02
1.25440e+05 1.06633e+03 1.50655e+03 2.35025e+03 6.62847e+02 6.80834e+02 8.68491e+02 4.93177e+02
1.26080e+05 1.06833e+03 1.24964e+03 2.17200e+03 3.27276e+02 6.88322e+02 8.90734e+02 4.85911e+02
1.26720e+05 1.07000e+03 1.47999e+03 2.47939e+03 4.80599e+02 6.93049e+02 9.06634e+02 4.79464e+02
1.27360e+05 1.07200e+03 5.96990e+02 8.37579e+02 3.56401e+02 6.94590e+02 9.14486e+02 4.74693e+02
1.28000e+05 1.07367e+03 1.22155e+03 1.46226e+03 9.80841e+02 6.93470e+02 9.14993e+02 4.71947e+02
1.28640e+05 1.07600e+03 7.62144e+02 1.08560e+03 4.38687e+02 6.91299e+02 9.11436e+02 4.71161e+02
1.29280e+05 1.07867e+03 8.17870e+02 1.22584e+03 4.09900e+02 6.90688e+02 9.09385e+02 4.71992e+02
1.29920e+05 1.08000e+03 1.28204e+03 1.61191e+03 9.52164e+02 6.94761e+02 9.15489e+02 4.74033e+02
1.30560e+05 1.08267e+03 6.98389e+02 8.91432e+02 5.05346e+02 7.06223e+02 9.35361e+02 4.77084e+02
1.31200e+05 1.08467e+03 7.54446e+02 9.95621e+02 5.13270e+02 7.26349e+02 9.71471e+02 4.81227e+02
1.31840e+05 1.08733e+03 8.79237e+02 1.17740e+03 5.81070e+02 7.54429e+02 1.02219e+03 4.86673e+02
1.32480e+05 1.08900e+03 9.14748e+02 1.23841e+03 5.91091e+02 7.88012e+02 1.08236e+03 4.93668e+02
1.33120e+05 1.09067e+03 1.13831e+03 1.60082e+03 6.75791e+02 8.23680e+02 1.14486e+03 5.02497e+02
1.33760e+05 1.09300e+03 1.28333e+03 1.93750e+03 6.29163e+02 8.57888e+02 1.20237e+03 5.13402e+02
1.34400e+05 1.09500e+03 7.39616e+02 9.55891e+02 5.23342e+02 8.87615e+02 1.24886e+03 5.26368e+02
1.35040e+05 1.09700e+03 9.83550e+02 1.41253e+03 5.54571e+02 9.10818e+02 1.28066e+03 5.40977e+02
1.35680e+05 1.09900e+03 7.66523e+02 1.19307e+03 3.39978e+02 9.26712e+02 1.29701e+03 5.56410e+02
1.36320e+05 1.10100e+03 1.03647e+03 1.79697e+03 2.75972e+02 9.35850e+02 1.30013e+03 5.71574e+02
1.36960e+05 1.10300e+03 1.27993e+03 1.99929e+03 5.60572e+02 9.39841e+02 1.29437e+03 5.85309e+02
1.37600e+05 1.10433e+03 1.69932e+03 2.10889e+03 1.28974e+03 9.40774e+02 1.28492e+03 5.96625e+02
1.38240e+05 1.10567e+03 1.35390e+03 2.12519e+03 5.82609e+02 9.40604e+02 1.27625e+03 6.04959e+02
1.38880e+05 1.10733e+03 1.60193e+03 2.25094e+03 9.52931e+02 9.40765e+02 1.27116e+03 6.10372e+02
1.39520e+05 1.10900e+03 1.37804e+03 2.15062e+03 6.05463e+02 9.42205e+02 1.27084e+03 6.13569e+02
1.40160e+05 1.11033e+03 1.27568e+03 2.10483e+03 4.46519e+02 9.45659e+02 1.27557e+03 6.15751e+02
1.40800e+05 1.11200e+03 1.40727e+03 2.08812e+03 7.26419e+02 9.51998e+02 1.28562e+03 6.18377e+02
1.41440e+05 1.11400e+03 1.45423e+03 2.21511e+03 6.93353e+02 9.62335e+02 1.30181e+03 6.22855e+02
1.42080e+05 1.11567e+03 8.78752e+02 1.22597e+03 5.31529e+02 9.77748e+02 1.32533e+03 6.30163e+02
1.42720e+05 1.11800e+03 8.61989e+02 1.10945e+03 6.14533e+02 9.98893e+02 1.35728e+03 6.40502e+02
1.43360e+05 1.11933e+03 1.02167e+03 1.38334e+03 6.59989e+02 1.02563e+03 1.39816e+03 6.53095e+02
1.44000e+05 1.12167e+03 9.35774e+02 1.20013e+03 6.71424e+02 1.05694e+03 1.44760e+03 6.66293e+02
1.44640e+05 1.12333e+03 1.58838e+03 2.18084e+03 9.95920e+02 1.09102e+03 1.50404e+03 6.77993e+02
1.45280e+05 1.12467e+03 2.00117e+03 2.80137e+03 1.20096e+03 1.12538e+03 1.56443e+03 6.86332e+02
1.45920e+05 1.12533e+03 1.89439e+03 2.84057e+03 9.48211e+02 1.15713e+03 1.62393e+03 6.90342e+02
1.46560e+05 1.12700e+03 1.21462e+03 2.03621e+03 3.93024e+02 1.18341e+03 1.67654e+03 6.90278e+02
1.47200e+05 1.12833e+03 1.97102e+03 2.34878e+03 1.59326e+03 1.20213e+03 1.71675e+03 6.87507e+02
1.47840e+05 1.12867e+03 1.62195e+03 2.12189e+03 1.12201e+03 1.21279e+03 1.74144e+03 6.84142e+02
1.48480e+05 1.13067e+03 1.79545e+03 2.13330e+03 1.45761e+03 1.21704e+03 1.75135e+03 6.82733e+02
1.49120e+05 1.13200e+03 1.41072e+03 2.24993e+03 5.71498e+02 1.21833e+03 1.75077e+03 6.85896e+02
1.49760e+05 1.13300e+03 1.56185e+03 2.23236e+03 8.91349e+02 1.22096e+03 1.74613e+03 6.95792e+02
1.50400e+05 1.13433e+03 1.34536e+03 1.75323e+03 9.37490e+02 1.22881e+03 1.74400e+03 7.13626e+02
1.51040e+05 1.13533e+03 1.91318e+03 2.60679e+03 1.21957e+03 1.24434e+03 1.74929e+03 7.39397e+02
1.51680e+05 1.13667e+03 1.93712e+03 2.51329e+03 1.36095e+03 1.26810e+03 1.76424e+03 7.71954e+02
1.52320e+05 1.13733e+03 1.87008e+03 2.53615e+03 1.20402e+03 1.29888e+03 1.78838e+03 8.09381e+02
1.52960e+05 1.13967e+03 1.28471e+03 2.50182e+03 6.76041e+01 1.33430e+03 1.81911e+03 8.49481e+02
1.53600e+05 1.14133e+03 2.00546e+03 2.61383e+03 1.39710e+03 1.37165e+03 1.85291e+03 8.90384e+02
1.54240e+05 1.14233e+03 1.30610e+03 1.53761e+03 1.07459e+03 1.40874e+03 1.88634e+03 9.31128e+02
1.54880e+05 1.14367e+03 1.50142e+03 1.59210e+03 1.41074e+03 1.44434e+03 1.91696e+03 9.71722e+02
1.55520e+05 1.14500e+03 1.96310e+03 2.59110e+03 1.33510e+03 1.47819e+03 1.94385e+03 1.01254e+03
1.56160e+05 1.14567e+03 1.64893e+03 2.67870e+03 6.19167e+02 1.51066e+03 1.96773e+03 1.05358e+03
1.56800e+05 1.14700e+03 2.25142e+03 2.48645e+03 2.01639e+03 1.54225e+03 1.99023e+03 1.09427e+03
1.57440e+05 1.14767e+03 1.93946e+03 2.59742e+03 1.28149e+03 1.57311e+03 2.01235e+03 1.13387e+03
1.58080e+05 1.14867e+03 1.54364e+03 2.17210e+03 9.15168e+02 1.60280e+03 2.03329e+03 1.17231e+03
1.58720e+05 1.14967e+03 2.25157e+03 2.58047e+03 1.92266e+03 1.63060e+03 2.05057e+03 1.21064e+03
1.59360e+05 1.15033e+03 2.00659e+03 2.62712e+03 1.38607e+03 1.65609e+03 2.06159e+03 1.25059e+03
1.60000e+05 1.15133e+03 2.13009e+03 2.59533e+03 1.66486e+03 1.67948e+03 2.06531e+03 1.29365e+03
1.60640e+05 1.15300e+03 1.31444e+03 1.80116e+03 8.27714e+02 1.70154e+03 2.06289e+03 1.34019e+03
1.61280e+05 1.15400e+03 1.97095e+03 2.99520e+03 9.46691e+02 1.72324e+03 2.05734e+03 1.38915e+03
1.61920e+05 1.15500e+03 1.82859e+03 2.56596e+03 1.09122e+03 1.74543e+03 2.05255e+03 1.43832e+03
1.62560e+05 1.15633e+03 1.92224e+03 2.62911e+03 1.21537e+03 1.76852e+03 2.05197e+03 1.48507e+03
1.63200e+05 1.15700e+03 1.68331e+03 2.20529e+03 1.16133e+03 1.79225e+03 2.05736e+03 1.52714e+03
1.63840e+05 1.15833e+03 1.56326e+03 2.26593e+03 8.60603e+02 1.81569e+03 2.06793e+03 1.56344e+03
1.64480e+05 1.16000e+03 1.69949e+03 2.67650e+03 7.22486e+02 1.83756e+03 2.08056e+03 1.59455e+03
1.65120e+05 1.16133e+03 2.01332e+03 2.48457e+03 1.54207e+03 1.85667e+03 2.09066e+03 1.62269e+03
1.65760e+05 1.16367e+03 7.02490e+02 1.00094e+03 4.04043e+02 1.87221e+03 2.09364e+03 1.65078e+03
1.66400e+05 1.16533e+03 2.23600e+03 2.54372e+03 1.92827e+03 1.88371e+03 2.08637e+03 1.68105e+03
1.67040e+05 1.16633e+03 1.51598e+03 2.24565e+03 7.86304e+02 1.89095e+03 2.06802e+03 1.71388e+03
1.67680e+05 1.16700e+03 2.68297e+03 2.82334e+03 2.54261e+03 1.89381e+03 2.04042e+03 1.74720e+03
1.68320e+05 1.16767e+03 1.95532e+03 2.53981e+03 1.37083e+03 1.89209e+03 2.00867e+03 1.77551e+03
1.68960e+05 1.16933e+03 1.58145e+03 1.77351e+03 1.38939e+03 1.88560e+03 1.98252e+03 1.78867e+03
1.69600e+05 1.17033e+03 1.57527e+03 2.32823e+03 8.22308e+02 1.87448e+03 1.97221e+03 1.77675e+03
1.70240e+05 1.17133e+03 2.04683e+03 2.26216e+03 1.83149e+03 1.85983e+03 1.97466e+03 1.74499e+03
1.70880e+05 1.17200e+03 2.39585e+03 2.44413e+03 2.34758e+03 1.84385e+03 1.97901e+03 1.70868e+03
1.71520e+05 1.17300e+03 2.15134e+03 2.65156e+03 1.65112e+03 1.82935e+03 1.97973e+03 1.67896e+03
1.72160e+05 1.17433e+03 1.65001e+03 2.53918e+03 7.60850e+02 1.81880e+03 1.97650e+03 1.66110e+03
1.72800e+05 1.17533e+03 1.64608e+03 2.49254e+03 7.99630e+02 1.81368e+03 1.97115e+03 1.65621e+03
1.73440e+05 1.17700e+03 1.86171e+03 2.78168e+03 9.41748e+02 1.81440e+03 1.96596e+03 1.66284e+03
1.74080e+05 1.17833e+03 1.56354e+03 2.45889e+03 6.68197e+02 1.82072e+03 1.96335e+03 1.67810e+03
1.74720e+05 1.18033e+03 2.29307e+03 3.15781e+03 1.42833e+03 1.83197e+03 1.96586e+03 1.69808e+03
1.75360e+05 1.18133e+03 2.13864e+03 3.22075e+03 1.05652e+03 1.84699e+03 1.97582e+03 1.71815e+03
1.76000e+05 1.18300e+03 1.97181e+03 2.41869e+03 1.52494e+03 1.86402e+03 1.99413e+03 1.73390e+03
1.76640e+05 1.18400e+03 1.90378e+03 2.41579e+03 1.39177e+03 1.88079e+03 2.01956e+03 1.74201e+03
1.77280e+05 1.18533e+03 1.56592e+03 1.98372e+03 1.14812e+03 1.89484e+03 2.04987e+03 1.73982e+03
1.77920e+05 1.18633e+03 2.66726e+03 3.16605e+03 2.16847e+03 1.90418e+03 2.08379e+03 1.72458e+03
1.78560e+05 1.18733e+03 1.71068e+03 2.60913e+03 8.12243e+02 1.90775e+03 2.12118e+03 1.69431e+03
1.79200e+05 1.18900e+03 9.87055e+02 1.65074e+03 3.23370e+02 1.90552e+03 2.16128e+03 1.64975e+03
1.79840e+05 1.19033e+03 1.62205e+03 1.85587e+03 1.38822e+03 1.89836e+03 2.20165e+03 1.59508e+03
1.80480e+05 1.19167e+03 2.02145e+03 2.98776e+03 1.05513e+03 1.88792e+03 2.23902e+03 1.53682e+03
1.81120e+05 1.19300e+03 2.14502e+03 2.93526e+03 1.35477e+03 1.87635e+03 2.27074e+03 1.48195e+03
1.81760e+05 1.19400e+03 1.64677e+03 2.52630e+03 7.67249e+02 1.86567e+03 2.29534e+03 1.43600e+03
1.82400e+05 1.19567e+03 1.39394e+03 1.84503e+03 9.42836e+02 1.85706e+03 2.31191e+03 1.40222e+03
1.83040e+05 1.19700e+03 2.09659e+03 3.09169e+03 1.10149e+03 1.85058e+03 2.31974e+03 1.38142e+03
1.83680e+05 1.19767e+03 2.28913e+03 3.08772e+03 1.49054e+03 1.84554e+03 2.31878e+03 1.37231e+03
1.84320e+05 1.19900e+03 2.27124e+03 3.10455e+03 1.43792e+03 1.84112e+03 2.31026e+03 1.37198e+03
1.84960e+05 1.20033e+03 1.28641e+03 1.49582e+03 1.07700e+03 1.83667e+03 2.29677e+03 1.37657e+03
1.85600e+05 1.20167e+03 2.37765e+03 3.12074e+03 1.63457e+03 1.83192e+03 2.28172e+03 1.38213e+03
1.86240e+05 1.20233e+03 2.10867e+03 3.23215e+03 9.85187e+02 1.82707e+03 2.26886e+03 1.38528e+03
1.86880e+05 1.20367e+03 2.42600e+03 3.02141e+03 1.83060e+03 1.82291e+03 2.26193e+03 1.38389e+03
1.87520e+05 1.20467e+03 1.96905e+03 3.06605e+03 8.72052e+02 1.82054e+03 2.26390e+03 1.37718e+03
1.88160e+05 1.20567e+03 2.28876e+03 3.05253e+03 1.52499e+03 1.82096e+03 2.27614e+03 1.36579e+03
1.88800e+05 1.20633e+03 2.58992e+03 2.82804e+03 2.35179e+03 1.82491e+03 2.29826e+03 1.35155e+03
1.89440e+05 1.20733e+03 2.53334e+03 3.09322e+03 1.97347e+03 1.83296e+03 2.32881e+03 1.33711e+03
1.90080e+05 1.20833e+03 1.94636e+03 2.69793e+03 1.19479e+03 1.84571e+03 2.36605e+03 1.32537e+03
1.90720e+05 1.20900e+03 2.62553e+03 2.95758e+03 2.29347e+03 1.86373e+03 2.40827e+03 1.31920e+03
1.91360e+05 1.21000e+03 2.76460e+03 2.94064e+03 2.58855e+03 1.88737e+03 2.45355e+03 1.32119e+03
1.92000e+05 1.21033e+03 2.36757e+03 3.10405e+03 1.63109e+03 1.91652e+03 2.49960e+03 1.33344e+03
1.92640e+05 1.21200e+03 1.53073e+03 2.44698e+03 6.14469e+02 1.95057e+03 2.54399e+03 1.35715e+03
1.93280e+05 1.21333e+03 2.19919e+03 2.96000e+03 1.43837e+03 1.98850e+03 2.58475e+03 1.39225e+03
1.93920e+05 1.21433e+03 1.94569e+03 2.73563e+03 1.15576e+03 2.02925e+03 2.62083e+03 1.43767e+03
1.94560e+05 1.21533e+03 1.98622e+03 2.45511e+03 1.51733e+03 2.07183e+03 2.65210e+03 1.49155e+03
1.95200e+05 1.21700e+03 1.87169e+03 2.67059e+03 1.07279e+03 2.11503e+03 2.67891e+03 1.55116e+03
1.95840e+05 1.21800e+03 1.78180e+03 2.29582e+03 1.26778e+03 2.15704e+03 2.70108e+03 1.61300e+03
1.96480e+05 1.21933e+03 2.47058e+03 2.79965e+03 2.14151e+03 2.19533e+03 2.71724e+03 1.67342e+03
1.97120e+05 1.22000e+03 2.35677e+03 2.83253e+03 1.88100e+03 2.22704e+03 2.72449e+03 1.72959e+03
1.97760e+05 1.22067e+03 2.19514e+03 2.82515e+03 1.56513e+03 2.24957e+03 2.71929e+03 1.77986e+03
1.98400e+05 1.22133e+03 2.45728e+03 2.93562e+03 1.97895e+03 2.26117e+03 2.69914e+03 1.82320e+03
1.99040e+05 1.22267e+03 2.17149e+03 3.28537e+03 1.05761e+03 2.26134e+03 2.66433e+03 1.85834e+03
1.99680e+05 1.22367e+03 1.82048e+03 2.78530e+03 8.55660e+02 2.25113e+03 2.61875e+03 1.88351e+03
2.00320e+05 1.22500e+03 2.01611e+03 2.72002e+03 1.31220e+03 2.23319e+03 2.56925e+03 1.89714e+03
2.00960e+05 1.22600e+03 2.22334e+03 2.94712e+03 1.49956e+03 2.21127e+03 2.52353e+03 1.89901e+03
2.01600e+05 1.22700e+03 2.80305e+03 2.98162e+03 2.62449e+03 2.18940e+03 2.48772e+03 1.89109e+03
2.02240e+05 1.22733e+03 2.75057e+03 2.86821e+03 2.63293e+03 2.17104e+03 2.46487e+03 1.87721e+03
2.02880e+05 1.22833e+03 2.01055e+03 2.81543e+03 1.20567e+03 2.15821e+03 2.45479e+03 1.86164e+03
2.03520e+05 1.22967e+03 2.02581e+03 2.81209e+03 1.23952e+03 2.15144e+03 2.45496e+03 1.84791e+03
2.04160e+05 1.23067e+03 2.07526e+03 3.18538e+03 9.65131e+02 2.15011e+03 2.46208e+03 1.83814e+03
2.04800e+05 1.23133e+03 2.45694e+03 3.02840e+03 1.88548e+03 2.15338e+03 2.47350e+03 1.83326e+03
2.05440e+05 1.23233e+03 2.24495e+03 2.69355e+03 1.79635e+03 2.16055e+03 2.48768e+03 1.83342e+03
2.06080e+05 1.23300e+03 2.58535e+03 2.70268e+03 2.46802e+03 2.17103e+03 2.50401e+03 1.83806e+03
2.06720e+05 1.23367e+03 2.50465e+03 2.72899e+03 2.28032e+03 2.18406e+03 2.52211e+03 1.84602e+03
2.07360e+05 1.23467e+03 2.00258e+03 2.73488e+03 1.27028e+03 2.19858e+03 2.54136e+03 1.85580e+03
2.08000e+05 1.23533e+03 2.73826e+03 3.01683e+03 2.45969e+03 2.21340e+03 2.56057e+03 1.86623e+03
2.08640e+05 1.23633e+03 2.73872e+03 3.02541e+03 2.45204e+03 2.22753e+03 2.57807e+03 1.87700e+03
2.09280e+05 1.23633e+03 2.73872e+03 3.02541e+03 2.45204e+03 2.24044e+03 2.59221e+03 1.88867e+03
2.09920e+05 1.23733e+03 2.97197e+03 3.05771e+03 2.88623e+03 2.25204e+03 2.60200e+03 1.90209e+03
2.10560e+05 1.23800e+03 2.93082e+03 3.15057e+03 2.71108e+03 2.26265e+03 2.60735e+03 1.91795e+03
2.11200e+05 1.23833e+03 2.97808e+03 3.19366e+03 2.76250e+03 2.27296e+03 2.60910e+03 1.93681e+03
2.11840e+05 1.23967e+03 2.04498e+03 2.57529e+03 1.51466e+03 2.28412e+03 2.60874e+03 1.95949e+03
2.12480e+05 1.24033e+03 2.20894e+03 2.96665e+03 1.45122e+03 2.29776e+03 2.60823e+03 1.98728e+03
2.13120e+05 1.24167e+03 2.82536e+03 2.96150e+03 2.68922e+03 2.31570e+03 2.60964e+03 2.02176e+03
2.13760e+05 1.24200e+03 2.49129e+03 2.82773e+03 2.15485e+03 2.33948e+03 2.61486e+03 2.06410e+03
2.14400e+05 1.24300e+03 2.33487e+03 2.97710e+03 1.69263e+03 2.36962e+03 2.62502e+03 2.11422e+03
2.15040e+05 1.24367e+03 2.73667e+03 2.79557e+03 2.67778e+03 2.40502e+03 2.63990e+03 2.17015e+03
2.15680e+05 1.24433e+03 2.39610e+03 3.07198e+03 1.72022e+03 2.44300e+03 2.65779e+03 2.22822e+03
2.16320e+05 1.24500e+03 2.65056e+03 3.15711e+03 2.14401e+03 2.48002e+03 2.67599e+03 2.28405e+03
2.16960e+05 1.24600e+03 2.09569e+03 2.95419e+03 1.23719e+03 2.51267e+03 2.69168e+03 2.33366e+03
2.17600e+05 1.24667e+03 2.92873e+03 2.95833e+03 2.89913e+03 2.53858e+03 2.70272e+03 2.37444e+03
2.18240e+05 1.24733e+03 2.83460e+03 2.93332e+03 2.73588e+03 2.55678e+03 2.70796e+03 2.40561e+03
2.18880e+05 1.24800e+03 2.49406e+03 2.91657e+03 2.07155e+03 2.56766e+03 2.70707e+03 2.42824e+03
2.19520e+05 1.24900e+03 2.31552e+03 2.85957e+03 1.77147e+03 2.57248e+03 2.70018e+03 2.44478e+03
2.20160e+05 1.25067e+03 2.43692e+03 3.05084e+03 1.82299e+03 2.57298e+03 2.68763e+03 2.45832e+03
2.20800e+05 1.25133e+03 2.86077e+03 2.90889e+03 2.81265e+03 2.57101e+03 2.67015e+03 2.47187e+03
2.21440e+05 1.25200e+03 2.31357e+03 2.65621e+03 1.97094e+03 2.56828e+03 2.64915e+03 2.48741e+03
2.22080e+05 1.25300e+03 2.53934e+03 2.95802e+03 2.12067e+03 2.56589e+03 2.62647e+03 2.50531e+03
2.22720e+05 1.25367e+03 2.46897e+03 2.83132e+03 2.10662e+03 2.56415e+03 2.60409e+03 2.52422e+03
2.23360e+05 1.25467e+03 1.70464e+03 2.57608e+03 8.33201e+02 2.56280e+03 2.58530e+03 2.54031e+03
2.24000e+05 1.25567e+03 2.42160e+03 3.10485e+03 1.73835e+03 2.56137e+03 2.58019e+03 2.54254e+03
2.24640e+05 1.25633e+03 2.95431e+03 3.02258e+03 2.88603e+03 2.55951e+03 2.58929e+03 2.52973e+03
2.25280e+05 1.25667e+03 2.67894e+03 3.13627e+03 2.22160e+03 2.55706e+03 2.59887e+03 2.51525e+03
2.25920e+05 1.25833e+03 2.82695e+03 3.01269e+03 2.64122e+03 2.55391e+03 2.60501e+03 2.50281e+03
2.26560e+05 1.25867e+03 3.05200e+03 3.19899e+03 2.90500e+03 2.54992e+03 2.60705e+03 2.49278e+03
2.27200e+05 1.25933e+03 2.91919e+03 3.20203e+03 2.63636e+03 2.54503e+03 2.60522e+03 2.48484e+03
2.27840e+05 1.26033e+03 1.50667e+03 2.08797e+03 9.25370e+02 2.53942e+03 2.60021e+03 2.47864e+03
2.28480e+05 1.26133e+03 2.23085e+03 2.76954e+03 1.69216e+03 2.53351e+03 2.59300e+03 2.47403e+03
2.29120e+05 1.26233e+03 2.99247e+03 3.07190e+03 2.91305e+03 2.52797e+03 2.58503e+03 2.47092e+03
2.29760e+05 1.26300e+03 2.47525e+03 3.07117e+03 1.87933e+03 2.52372e+03 2.57861e+03 2.46883e+03
2.30400e+05 1.26400e+03 2.57790e+03 3.09892e+03 2.05688e+03 2.52155e+03 2.57650e+03 2.46661e+03
2.31040e+05 1.26500e+03 1.63468e+03 2.62891e+03 6.40456e+02 2.52164e+03 2.58013e+03 2.46315e+03
2.31680e+05 1.26633e+03 2.32907e+03 2.93127e+03 1.72687e+03 2.52327e+03 2.58837e+03 2.45817e+03
2.32320e+05 1.26700e+03 3.04467e+03 3.15068e+03 2.93867e+03 2.52526e+03 2.59843e+03 2.45209e+03
2.32960e+05 1.26767e+03 2.35215e+03 3.50446e+03 1.19984e+03 2.52654e+03 2.60733e+03 2.44575e+03
2.33600e+05 1.26867e+03 2.34172e+03 3.15739e+03 1.52605e+03 2.52632e+03 2.61243e+03 2.44022e+03
2.34240e+05 1.26967e+03 2.55555e+03 2.84379e+03 2.26730e+03 2.52399e+03 2.61192e+03 2.43606e+03
2.34880e+05 1.27067e+03 2.31928e+03 3.14402e+03 1.49455e+03 2.51914e+03 2.60595e+03 2.43234e+03
2.35520e+05 1.27167e+03 2.92251e+03 2.99254e+03 2.85247e+03 2.51191e+03 2.59717e+03 2.42664e+03
2.36160e+05 1.27233e+03 2.31749e+03 3.22174e+03 1.41324e+03 2.50327e+03 2.58952e+03 2.41701e+03
2.36800e+05 1.27300e+03 3.01851e+03 3.12260e+03 2.91441e+03 2.49480e+03 2.58517e+03 2.40444e+03
2.37440e+05 1.27367e+03 2.19957e+03 3.15845e+03 1.24068e+03 2.48812e+03 2.58351e+03 2.39274e+03
2.38080e+05 1.27500e+03 2.33026e+03 3.17196e+03 1.48857e+03 2.48425e+03 2.58278e+03 2.38572e+03
2.38720e+05 1.27767e+03 2.99817e+03 3.13469e+03 2.86165e+03 2.48352e+03 2.58174e+03 2.38530e+03
2.39360e+05 1.27833e+03 2.17715e+03 3.30103e+03 1.05326e+03 2.48584e+03 2.58008e+03 2.39160e+03
2.40000e+05 1.27967e+03 2.30307e+03 3.18030e+03 1.42584e+03 2.49099e+03 2.57802e+03 2.40397e+03
2.40640e+05 1.28100e+03 1.54656e+03 2.63543e+03 4.57699e+02 2.49860e+03 2.57531e+03 2.42188e+03
2.41280e+05 1.28233e+03 2.85566e+03 3.02574e+03 2.68557e+03 2.50784e+03 2.57068e+03 2.44500e+03
2.41920e+05 1.28300e+03 2.40833e+03 3.30848e+03 1.50819e+03 2.51750e+03 2.56302e+03 2.47198e+03
2.42560e+05 1.28367e+03 2.67449e+03 2.95645e+03 2.39253e+03 2.52606e+03 2.55541e+03 2.49670e+03
2.43200e+05 1.28433e+03 1.89779e+03 2.87406e+03 9.21508e+02 2.53196e+03 2.56295e+03 2.50097e+03
2.43840e+05 1.28533e+03 2.75493e+03 2.87152e+03 2.63834e+03 2.53389e+03 2.58449e+03 2.48329e+03
2.44480e+05 1.28633e+03 2.41444e+03 3.01561e+03 1.81328e+03 2.53117e+03 2.60398e+03 2.45837e+03
2.45120e+05 1.28733e+03 2.05315e+03 2.88421e+03 1.22209e+03 2.52412e+03 2.61753e+03 2.43072e+03
2.45760e+05 1.28833e+03 2.01931e+03 2.92711e+03 1.11151e+03 2.51405e+03 2.62695e+03 2.40115e+03
2.46400e+05 1.28933e+03 2.08142e+03 3.35657e+03 8.06280e+02 2.50291e+03 2.63560e+03 2.37023e+03
2.47040e+05 1.29067e+03 2.37334e+03 2.91447e+03 1.83222e+03 2.49272e+03 2.64571e+03 2.33973e+03
2.47680e+05 1.29167e+03 1.96070e+03 2.84525e+03 1.07614e+03 2.48481e+03 2.65749e+03 2.31213e+03
2.48320e+05 1.29233e+03 2.53561e+03 3.29189e+03 1.77934e+03 2.47950e+03 2.66985e+03 2.28914e+03
2.48960e+05 1.29367e+03 2.37090e+03 3.38729e+03 1.35452e+03 2.47603e+03 2.68145e+03 2.27061e+03
2.49600e+05 1.29467e+03 2.33735e+03 3.48538e+03 1.18931e+03 2.47310e+03 2.69132e+03 2.25488e+03
2.50240e+05 1.29567e+03 1.79750e+03 2.61426e+03 9.80729e+02 2.46941e+03 2.69893e+03 2.23989e+03
2.50880e+05 1.29667e+03 2.55449e+03 2.86496e+03 2.24402e+03 2.46414e+03 2.70428e+03 2.22399e+03
2.51520e+05 1.29767e+03 2.01921e+03 2.86974e+03 1.16868e+03 2.45707e+03 2.70823e+03 2.20591e+03
2.52160e+05 1.29900e+03 2.48025e+03 2.92715e+03 2.03335e+03 2.44861e+03 2.71271e+03 2.18452e+03
2.52800e+05 1.30000e+03 2.02923e+03 2.82372e+03 1.23474e+03 2.43946e+03 2.72035e+03 2.15858e+03
2.53440e+05 1.30067e+03 2.39826e+03 2.86954e+03 1.92699e+03 2.43025e+03 2.73343e+03 2.12708e+03
2.54080e+05 1.30200e+03 3.11071e+03 3.38053e+03 2.84088e+03 2.42130e+03 2.75274e+03 2.08985e+03
2.54720e+05 1.30267e+03 3.18373e+03 3.40117e+03 2.96629e+03 2.41256e+03 2.77711e+03 2.04802e+03
2.55360e+05 1.30300e+03 2.48431e+03 3.25691e+03 1.71171e+03 2.40381e+03 2.80383e+03 2.00379e+03
2.56000e+05 1.30467e+03 2.10620e+03 2.73127e+03 1.48113e+03 2.39487e+03 2.82964e+03 1.96011e+03
2.56640e+05 1.30567e+03 2.26935e+03 3.24133e+03 1.29738e+03 2.38600e+03 2.85168e+03 1.92032e+03
2.57280e+05 1.30700e+03 2.30666e+03 3.15193e+03 1.46139e+03 2.37819e+03 2.86830e+03 1.88808e+03
2.57920e+05 1.30767e+03 2.88746e+03 2.91509e+03 2.85982e+03 2.37308e+03 2.87912e+03 1.86704e+03
2.58560e+05 1.30867e+03 2.29102e+03 3.21674e+03 1.36530e+03 2.37223e+03 2.88467e+03 1.85979e+03
2.59200e+05 1.31000e+03 1.50563e+03 2.53544e+03 4.75822e+02 2.37627e+03 2.88578e+03 1.86676e+03
2.59840e+05 1.31100e+03 1.90826e+03 2.63100e+03 1.18552e+03 2.38456e+03 2.88334e+03 1.88579e+03
2.60480e+05 1.31200e+03 2.82485e+03 3.27146e+03 2.37824e+03 2.39555e+03 2.87844e+03 1.91266e+03
2.61120e+05 1.31267e+03 2.60880e+03 3.46267e+03 1.75493e+03 2.40752e+03 2.87257e+03 1.94246e+03
2.61760e+05 1.31367e+03 2.31918e+03 3.23838e+03 1.39998e+03 2.41898e+03 2.86736e+03 1.97060e+03
2.62400e+05 1.31567e+03 2.01390e+03 2.84558e+03 1.18222e+03 2.42871e+03 2.86408e+03 1.99334e+03
2.63040e+05 1.31733e+03 2.27331e+03 3.09296e+03 1.45366e+03 2.43566e+03 2.86324e+03 2.00808e+03
2.63680e+05 1.31767e+03 2.37264e+03 3.05284e+03 1.69245e+03 2.43914e+03 2.86465e+03 2.01364e+03
2.64320e+05 1.31900e+03 2.33744e+03 3.11300e+03 1.56189e+03 2.43908e+03 2.86796e+03 2.01020e+03
2.64960e+05 1.32000e+03 2.39956e+03 3.38516e+03 1.41396e+03 2.43587e+03 2.87309e+03 1.99864e+03
2.65600e+05 1.32133e+03 2.82273e+03 3.04918e+03 2.59628e+03 2.42989e+03 2.88005e+03 1.97974e+03
2.66240e+05 1.32233e+03 2.08922e+03 3.01540e+03 1.16305e+03 2.42128e+03 2.88868e+03 1.95389e+03
2.66880e+05 1.32367e+03 3.13525e+03 3.36701e+03 2.90349e+03 2.40999e+03 2.89851e+03 1.92146e+03
2.67520e+05 1.32400e+03 2.67698e+03 3.11203e+03 2.24193e+03 2.39617e+03 2.90897e+03 1.88338e+03
2.68160e+05 1.32500e+03 2.88538e+03 3.07560e+03 2.69515e+03 2.38058e+03 2.91955e+03 1.84160e+03
2.68800e+05 1.32567e+03 2.62354e+03 3.68772e+03 1.55935e+03 2.36466e+03 2.93000e+03 1.79932e+03
2.69440e+05 1.32633e+03 3.10275e+03 3.49698e+03 2.70853e+03 2.35063e+03 2.94022e+03 1.76104e+03
2.70080e+05 1.32733e+03 2.64181e+03 3.43676e+03 1.84685e+03 2.34116e+03 2.95013e+03 1.73218e+03
2.70720e+05 1.32833e+03 3.15929e+03 3.51543e+03 2.80314e+03 2.33893e+03 2.95954e+03 1.71831e+03
2.71360e+05 1.32867e+03 3.24746e+03 3.51312e+03 2.98181e+03 2.34600e+03 2.96799e+03 1.72401e+03
2.72000e+05 1.32967e+03 2.42992e+03 3.25770e+03 1.60215e+03 2.36336e+03 2.97461e+03 1.75211e+03
2.72640e+05 1.33067e+03 3.26182e+03 3.63287e+03 2.89077e+03 2.39072e+03 2.97784e+03 1.80360e+03
2.73280e+05 1.33167e+03 2.47328e+03 3.22050e+03 1.72606e+03 2.42659e+03 2.97549e+03 1.87770e+03
2.73920e+05 1.33200e+03 2.96496e+03 3.03715e+03 2.89276e+03 2.46868e+03 2.96530e+03 1.97206e+03
2.74560e+05 1.33300e+03 2.09714e+03 2.81570e+03 1.37857e+03 2.51428e+03 2.94595e+03 2.08261e+03
2.75200e+05 1.33433e+03 3.25584e+03 3.54209e+03 2.96959e+03 2.56075e+03 2.91783e+03 2.20367e+03
2.75840e+05 1.33500e+03 3.23651e+03 3.49600e+03 2.97703e+03 2.60588e+03 2.88323e+03 2.32853e+03
2.76480e+05 1.33567e+03 2.41549e+03 3.28794e+03 1.54304e+03 2.64803e+03 2.84592e+03 2.45015e+03
2.77120e+05 1.33667e+03 2.78328e+03 3.32848e+03 2.23808e+03 2.68602e+03 2.81018e+03 2.56186e+03
2.77760e+05 1.33767e+03 3.17528e+03 3.35851e+03 2.99205e+03 2.71890e+03 2.77961e+03 2.65819e+03
2.78400e+05 1.33767e+03 3.17528e+03 3.35851e+03 2.99205e+03 2.74609e+03 2.75642e+03 2.73577e+03
2.79040e+05 1.33900e+03 2.81845e+03 3.48871e+03 2.14819e+03 2.76744e+03 2.79467e+03 2.74021e+03
2.79680e+05 1.34000e+03 2.70992e+03 3.47786e+03 1.94199e+03 2.78329e+03 2.83634e+03 2.73024e+03
2.80320e+05 1.34033e+03 3.23832e+03 3.42206e+03 3.05458e+03 2.79452e+03 2.86490e+03 2.72414e+03
2.80960e+05 1.34133e+03 3.37708e+03 3.75832e+03 2.99583e+03 2.80248e+03 2.88449e+03 2.72046e+03
2.81600e+05 1.34200e+03 2.24948e+03 3.42343e+03 1.07552e+03 2.80878e+03 2.89882e+03 2.71873e+03
2.82240e+05 1.34267e+03 3.14099e+03 3.45919e+03 2.82279e+03 2.81491e+03 2.91093e+03 2.71889e+03
2.82880e+05 1.34333e+03 2.25393e+03 3.23666e+03 1.27119e+03 2.82204e+03 2.92344e+03 2.72063e+03
2.83520e+05 1.34467e+03 3.27022e+03 3.61629e+03 2.92414e+03 2.83102e+03 2.93872e+03 2.72332e+03
2.84160e+05 1.34500e+03 3.00300e+03 3.66299e+03 2.34301e+03 2.84256e+03 2.95861e+03 2.72651e+03
2.84800e+05 1.34633e+03 3.38269e+03 3.82263e+03 2.94274e+03 2.85715e+03 2.98385e+03 2.73046e+03
2.85440e+05 1.34633e+03 3.38269e+03 3.82263e+03 2.94274e+03 2.87472e+03 3.01345e+03 2.73599e+03
2.86080e+05 1.34733e+03 3.33670e+03 3.49930e+03 3.17410e+03 2.89438e+03 3.04462e+03 2.74413e+03
2.86720e+05 1.34833e+03 2.40542e+03 3.79862e+03 1.01222e+03 2.91453e+03 3.07357e+03 2.75549e+03
2.87360e+05 1.34867e+03 3.57464e+03 3.91157e+03 3.23770e+03 2.93333e+03 3.09680e+03 2.76986e+03
2.88000e+05 1.34967e+03 2.82638e+03 3.29542e+03 2.35734e+03 2.94937e+03 3.11249e+03 2.78626e+03
2.88640e+05 1.35067e+03 2.99918e+03 3.16432e+03 2.83405e+03 2.96229e+03 3.12113e+03 2.80344e+03
2.89280e+05 1.35100e+03 3.38963e+03 3.77901e+03 3.00024e+03 2.97292e+03 3.12519e+03 2.82065e+03
2.89920e+05 1.35167e+03 3.30177e+03 3.75399e+03 2.84956e+03 2.98299e+03 3.12797e+03 2.83800e+03
2.90560e+05 1.35233e+03 3.26663e+03 3.65119e+03 2.88207e+03 2.99443e+03 3.13227e+03 2.85659e+03
2.91200e+05 1.35367e+03 1.74621e+03 2.91483e+03 5.77594e+02 3.00860e+03 3.13931e+03 2.87788e+03
2.91840e+05 1.35467e+03 2.96255e+03 3.71869e+03 2.20641e+03 3.02584e+03 3.14881e+03 2.90287e+03
2.92480e+05 1.35533e+03 3.30950e+03 3.69304e+03 2.92596e+03 3.04553e+03 3.15976e+03 2.93129e+03
2.93120e+05 1.35600e+03 3.32221e+03 3.69875e+03 2.94566e+03 3.06639e+03 3.17149e+03 2.96129e+03
2.93760e+05 1.35700e+03 3.18732e+03 3.36798e+03 3.00666e+03 3.08672e+03 3.18398e+03 2.98946e+03
2.94400e+05 1.35767e+03 3.38759e+03 3.62993e+03 3.14524e+03 3.10447e+03 3.19751e+03 3.01142e+03
2.95040e+05 1.35833e+03 3.38679e+03 3.62960e+03 3.14399e+03 3.11761e+03 3.21220e+03 3.02302e+03
2.95680e+05 1.35933e+03 3.09551e+03 3.28284e+03 2.90817e+03 3.12472e+03 3.22808e+03 3.02136e+03
2.96320e+05 1.36000e+03 3.10118e+03 3.24675e+03 2.95561e+03 3.12545e+03 3.24536e+03 3.00555e+03
2.96960e+05 1.36067e+03 3.13132e+03 3.31389e+03 2.94875e+03 3.12079e+03 3.26421e+03 2.97736e+03
2.97600e+05 1.36133e+03 3.31090e+03 3.75543e+03 2.86637e+03 3.11267e+03 3.28416e+03 2.94117e+03
2.98240e+05 1.36200e+03 3.40857e+03 3.77299e+03 3.04414e+03 3.10331e+03 3.30380e+03 2.90282e+03
2.98880e+05 1.36300e+03 2.91855e+03 3.19123e+03 2.64587e+03 3.09451e+03 3.32097e+03 2.86805e+03
2.99520e+05 1.36367e+03 3.45941e+03 3.89964e+03 3.01919e+03 3.08733e+03 3.33343e+03 2.84122e+03
3.00160e+05 1.36433e+03 3.00953e+03 3.96482e+03 2.05424e+03 3.08224e+03 3.33981e+03 2.82466e+03
3.00800e+05 1.36533e+03 2.57201e+03 3.30493e+03 1.83910e+03 3.07936e+03 3.34003e+03 2.81868e+03
3.01440e+05 1.36567e+03 2.82212e+03 3.20273e+03 2.44151e+03 3.07856e+03 3.33502e+03 2.82210e+03
3.02080e+05 1.36700e+03 2.56629e+03 3.26031e+03 1.87226e+03 3.07951e+03 3.32600e+03 2.83302e+03
3.02720e+05 1.36767e+03 3.35195e+03 3.56783e+03 3.13608e+03 3.08167e+03 3.31416e+03 2.84918e+03
3.03360e+05 1.36833e+03 3.26125e+03 3.37887e+03 3.14362e+03 3.08427e+03 3.30036e+03 2.86818e+03
3.04000e+05 1.36933e+03 1.93527e+03 2.88686e+03 9.83676e+02 3.08612e+03 3.28471e+03 2.88753e+03
3.04640e+05 1.37033e+03 2.68888e+03 3.80945e+03 1.56831e+03 3.08571e+03 3.26641e+03 2.90501e+03
3.05280e+05 1.37133e+03 3.49728e+03 3.71351e+03 3.28105e+03 3.08164e+03 3.24443e+03 2.91885e+03
3.05920e+05 1.37267e+03 3.40459e+03 3.86344e+03 2.94573e+03 3.07337e+03 3.21897e+03 2.92776e+03
3.06560e+05 1.37267e+03 3.40459e+03 3.86344e+03 2.94573e+03 3.06128e+03 3.19208e+03 2.93049e+03
3.07200e+05 1.37400e+03 3.41527e+03 3.80336e+03 3.02718e+03 3.04633e+03 3.16704e+03 2.92561e+03
3.07840e+05 1.37433e+03 3.47215e+03 3.83332e+03 3.11098e+03 3.02951e+03 3.14667e+03 2.91235e+03
3.08480e+05 1.37533e+03 3.47027e+03 3.79637e+03 3.14417e+03 3.01190e+03 3.13163e+03 2.89216e+03
3.09120e+05 1.37600e+03 2.86496e+03 3.90504e+03 1.82488e+03 2.99488e+03 3.12070e+03 2.86907e+03
3.09760e+05 1.37667e+03 3.42760e+03 3.81465e+03 3.04056e+03 2.98040e+03 3.11247e+03 2.84832e+03
3.10400e+05 1.37800e+03 3.44911e+03 3.82053e+03 3.07769e+03 2.97068e+03 3.10651e+03 2.83485e+03
3.11040e+05 1.37933e+03 3.48375e+03 3.89934e+03 3.06816e+03 2.96770e+03 3.10338e+03 2.83203e+03
3.11680e+05 1.37967e+03 3.14274e+03 3.95092e+03 2.33455e+03 2.97252e+03 3.10425e+03 2.84078e+03
3.12320e+05 1.38167e+03 3.43171e+03 3.76445e+03 3.09897e+03 2.98499e+03 3.11074e+03 2.85924e+03
3.12960e+05 1.38233e+03 2.96902e+03 3.87282e+03 2.06521e+03 3.00392e+03 3.12474e+03 2.88311e+03
3.13600e+05 1.38300e+03 3.45102e+03 3.77672e+03 3.12532e+03 3.02734e+03 3.14773e+03 2.90695e+03
3.14240e+05 1.38400e+03 2.72570e+03 3.44758e+03 2.00383e+03 3.05280e+03 3.17936e+03 2.92625e+03
3.14880e+05 1.38467e+03 3.32375e+03 3.70167e+03 2.94584e+03 3.07791e+03 3.21704e+03 2.93878e+03
3.15520e+05 1.38533e+03 2.45299e+03 3.94323e+03 9.62751e+02 3.10065e+03 3.25725e+03 2.94406e+03
3.16160e+05 1.38633e+03 3.36598e+03 3.75158e+03 2.98038e+03 3.11975e+03 3.29719e+03 2.94231e+03
3.16800e+05 1.38733e+03 3.41003e+03 3.79968e+03 3.02038e+03 3.13453e+03 3.33482e+03 2.93424e+03
3.17440e+05 1.38767e+03 3.43874e+03 3.81262e+03 3.06486e+03 3.14480e+03 3.36822e+03 2.92139e+03
3.18080e+05 1.38833e+03 3.08178e+03 3.20931e+03 2.95424e+03 3.15071e+03 3.39547e+03 2.90595e+03
3.18720e+05 1.38933e+03 2.83816e+03 3.39155e+03 2.28477e+03 3.15280e+03 3.41535e+03 2.89025e+03
3.19360e+05 1.39000e+03 3.38571e+03 3.71025e+03 3.06117e+03 3.15205e+03 3.42792e+03 2.87617e+03
3.20000e+05 1.39067e+03 3.24449e+03 3.73476e+03 2.75421e+03 3.14983e+03 3.43460e+03 2.86505e+03
3.20640e+05 1.39133e+03 3.43363e+03 3.77549e+03 3.09177e+03 3.14760e+03 3.43741e+03 2.85779e+03
3.21280e+05 1.39200e+03 3.45049e+03 3.89722e+03 3.00376e+03 3.14652e+03 3.43799e+03 2.85504e+03
3.21920e+05 1.39233e+03 3.41485e+03 3.88962e+03 2.94008e+03 3.14712e+03 3.43697e+03 2.85726e+03
3.22560e+05 1.39300e+03 3.32169e+03 3.65206e+03 2.99133e+03 3.14940e+03 3.43425e+03 2.86454e+03
3.23200e+05 1.39400e+03 3.43011e+03 3.90949e+03 2.95073e+03 3.15313e+03 3.42983e+03 2.87643e+03
3.23840e+05 1.39433e+03 3.43129e+03 3.90969e+03 2.95289e+03 3.15822e+03 3.42462e+03 2.89183e+03
3.24480e+05 1.39500e+03 3.49841e+03 4.04463e+03 2.95219e+03 3.16488e+03 3.42044e+03 2.90932e+03
3.25120e+05 1.39567e+03 3.44958e+03 3.73665e+03 3.16251e+03 3.17349e+03 3.41961e+03 2.92737e+03
3.25760e+05 1.39633e+03 3.45485e+03 3.73537e+03 3.17433e+03 3.18442e+03 3.42425e+03 2.94459e+03
3.26400e+05 1.39700e+03 3.07585e+03 3.93463e+03 2.21707e+03 3.19783e+03 3.43582e+03 2.95984e+03
3.27040e+05 1.39800e+03 3.44989e+03 3.94946e+03 2.95032e+03 3.21362e+03 3.45490e+03 2.97235e+03
3.27680e+05 1.39833e+03 2.98567e+03 3.99591e+03 1.97543e+03 3.23156e+03 3.48128e+03 2.98183e+03
3.28320e+05 1.39933e+03 3.39600e+03 3.82680e+03 2.96521e+03 3.25125e+03 3.51391e+03 2.98858e+03
3.28960e+05 1.40000e+03 3.37421e+03 3.88503e+03 2.86340e+03 3.27210e+03 3.55096e+03 2.99324e+03
3.29600e+05 1.40100e+03 3.44731e+03 3.91250e+03 2.98212e+03 3.29322e+03 3.59012e+03 2.99631e+03
3.30240e+05 1.40200e+03 3.43529e+03 3.87744e+03 2.99315e+03 3.31339e+03 3.62908e+03 2.99770e+03
3.30880e+05 1.40233e+03 3.29758e+03 3.83976e+03 2.75541e+03 3.33126e+03 3.66593e+03 2.99659e+03
3.31520e+05 1.40300e+03 3.34534e+03 3.85363e+03 2.83705e+03 3.34559e+03 3.69935e+03 2.99183e+03
3.32160e+05 1.40367e+03 3.46983e+03 3.90106e+03 3.03859e+03 3.35564e+03 3.72860e+03 2.98268e+03
3.32800e+05 1.40433e+03 3.56912e+03 3.93238e+03 3.20585e+03 3.36137e+03 3.75339e+03 2.96936e+03
3.33440e+05 1.40500e+03 3.46014e+03 3.89564e+03 3.02464e+03 3.36348e+03 3.77387e+03 2.95309e+03
3.34080e+05 1.40567e+03 3.40684e+03 3.77429e+03 3.03940e+03 3.36311e+03 3.79049e+03 2.93573e+03
3.34720e+05 1.40633e+03 3.00920e+03 3.71433e+03 2.30408e+03 3.36158e+03 3.80388e+03 2.91929e+03
3.35360e+05 1.40733e+03 3.14284e+03 3.39457e+03 2.89111e+03 3.36016e+03 3.81470e+03 2.90563e+03
3.36000e+05 1.40767e+03 3.24211e+03 3.62325e+03 2.86097e+03 3.35992e+03 3.82358e+03 2.89627e+03
3.36640e+05 1.40833e+03 3.31741e+03 3.63173e+03 3.00309e+03 3.36159e+03 3.83103e+03 2.89216e+03
3.37280e+05 1.40900e+03 2.99920e+03 3.66518e+03 2.33321e+03 3.36532e+03 3.83727e+03 2.89337e+03
3.37920e+05 1.41067e+03 3.48010e+03 3.93670e+03 3.02350e+03 3.37042e+03 3.84198e+03 2.89886e+03
3.38560e+05 1.41067e+03 3.48010e+03 3.93670e+03 3.02350e+03 3.37549e+03 3.84430e+03 2.90668e+03
3.39200e+05 1.41200e+03 3.52613e+03 3.97984e+03 3.07241e+03 3.37873e+03 3.84297e+03 2.91450e+03
3.39840e+05 1.41300e+03 3.44085e+03 3.91180e+03 2.96990e+03 3.37846e+03 3.83684e+03 2.92009e+03
3.40480e+05 1.41300e+03 3.44085e+03 3.91180e+03 2.96990e+03 3.37346e+03 3.82533e+03 2.92159e+03
3.41120e+05 1.41400e+03 3.68544e+03 4.16802e+03 3.20286e+03 3.36321e+03 3.80871e+03 2.91771e+03
3.41760e+05 1.41467e+03 3.55833e+03 3.94796e+03 3.16871e+03 3.34823e+03 3.78821e+03 2.90826e+03
3.42400e+05 1.41500e+03 3.51810e+03 3.92348e+03 3.11271e+03 3.33011e+03 3.76584e+03 2.89437e+03
3.43040e+05 1.41600e+03 3.51799e+03 4.00047e+03 3.03550e+03 3.31127e+03 3.74414e+03 2.87841e+03
3.43680e+05 1.41633e+03 3.51806e+03 4.00049e+03 3.03563e+03 3.29459e+03 3.72582e+03 2.86337e+03
3.44320e+05 1.41700e+03 3.01681e+03 3.98874e+03 2.04488e+03 3.28277e+03 3.71338e+03 2.85215e+03
3.44960e+05 1.41800e+03 3.53472e+03 3.93678e+03 3.13266e+03 3.27784e+03 3.70864e+03 2.84704e+03
3.45600e+05 1.41833e+03 3.60600e+03 3.97087e+03 3.24112e+03 3.28084e+03 3.71244e+03 2.84924e+03
3.46240e+05 1.41900e+03 3.52754e+03 3.90347e+03 3.15161e+03 3.29157e+03 3.72442e+03 2.85871e+03
3.46880e+05 1.42000e+03 3.60701e+03 4.04571e+03 3.16830e+03 3.30862e+03 3.74320e+03 2.87404e+03
3.47520e+05 1.42033e+03 3.62786e+03 4.05513e+03 3.20059e+03 3.32973e+03 3.76670e+03 2.89276e+03
3.48160e+05 1.42100e+03 3.54508e+03 3.88179e+03 3.20836e+03 3.35234e+03 3.79255e+03 2.91212e+03
3.48800e+05 1.42200e+03 3.21444e+03 3.45764e+03 2.97125e+03 3.37426e+03 3.81850e+03 2.93002e+03
3.49440e+05 1.42267e+03 3.65139e+03 4.19805e+03 3.10473e+03 3.39413e+03 3.84275e+03 2.94551e+03
3.50080e+05 1.42300e+03 3.61754e+03 4.19403e+03 3.04105e+03 3.41144e+03 3.86408e+03 2.95880e+03
3.50720e+05 1.42400e+03 3.53200e+03 3.98097e+03 3.08303e+03 3.42642e+03 3.88190e+03 2.97094e+03
3.51360e+05 1.42433e+03 3.45937e+03 3.80681e+03 3.11193e+03 3.43958e+03 3.89586e+03 2.98330e+03
3.52000e+05 1.42500e+03 3.49308e+03 3.82746e+03 3.15870e+03 3.45134e+03 3.90556e+03 2.99712e+03
3.52640e+05 1.42567e+03 3.59076e+03 4.11000e+03 3.07152e+03 3.46188e+03 3.91058e+03 3.01318e+03
3.53280e+05 1.42600e+03 3.49214e+03 4.10645e+03 2.87783e+03 3.47120e+03 3.91098e+03 3.03141e+03
3.53920e+05 1.42733e+03 3.36284e+03 3.66391e+03 3.06176e+03 3.47927e+03 3.90754e+03 3.05100e+03
3.54560e+05 1.42800e+03 3.23058e+03 4.07115e+03 2.39001e+03 3.48613e+03 3.90169e+03 3.07058e+03
3.55200e+05 1.42900e+03 2.51035e+03 3.50233e+03 1.51836e+03 3.49190e+03 3.89515e+03 3.08865e+03
3.55840e+05 1.42967e+03 3.53789e+03 4.04129e+03 3.03449e+03 3.49665e+03 3.88946e+03 3.10383e+03
3.56480e+05 1.43033e+03 3.52493e+03 3.95352e+03 3.09633e+03 3.50026e+03 3.88566e+03 3.11485e+03
3.57120e+05 1.43100e+03 3.57105e+03 3.95692e+03 3.18518e+03 3.50230e+03 3.88401e+03 3.12059e+03
3.57760e+05 1.43133e+03 3.60351e+03 4.03484e+03 3.17218e+03 3.50202e+03 3.88394e+03 3.12010e+03
3.58400e+05 1.43200e+03 3.34056e+03 3.97945e+03 2.70167e+03 3.49857e+03 3.88398e+03 3.11316e+03
3.59040e+05 1.43300e+03 2.58432e+03 4.37416e+03 7.94473e+02 3.49139e+03 3.88233e+03 3.10045e+03
3.59680e+05 1.43400e+03 2.43250e+03 3.58798e+03 1.27702e+03 3.48068e+03 3.87760e+03 3.08376e+03
3.60320e+05 1.43500e+03 3.46819e+03 3.91430e+03 3.02207e+03 3.46752e+03 3.86955e+03 3.06548e+03
3.60960e+05 1.43567e+03 3.62844e+03 4.12332e+03 3.13356e+03 3.45359e+03 3.85921e+03 3.04797e+03
3.61600e+05 1.43600e+03 3.60652e+03 4.12181e+03 3.09123e+03 3.44051e+03 3.84845e+03 3.03258e+03
3.62240e+05 1.43767e+03 3.47956e+03 3.94049e+03 3.01864e+03 3.42913e+03 3.83900e+03 3.01925e+03
3.62880e+05 1.43833e+03 3.49798e+03 3.98456e+03 3.01139e+03 3.41937e+03 3.83172e+03 3.00702e+03
3.63520e+05 1.43900e+03 3.56687e+03 4.00927e+03 3.12448e+03 3.41068e+03 3.82643e+03 2.99494e+03
3.64160e+05 1.44000e+03 3.23392e+03 3.85264e+03 2.61521e+03 3.40260e+03 3.82253e+03 2.98268e+03
3.64800e+05 1.44033e+03 3.50284e+03 3.88242e+03 3.12326e+03 3.39512e+03 3.81959e+03 2.97065e+03
3.65440e+05 1.44100e+03 3.20545e+03 3.30731e+03 3.10360e+03 3.38859e+03 3.81747e+03 2.95971e+03
3.66080e+05 1.44200e+03 3.50636e+03 3.95087e+03 3.06186e+03 3.38354e+03 3.81627e+03 2.95081e+03
3.66720e+05 1.44233e+03 3.54302e+03 3.95400e+03 3.13204e+03 3.38034e+03 3.81600e+03 2.94467e+03
3.67360e+05 1.44333e+03 3.50681e+03 4.17472e+03 2.83889e+03 3.37902e+03 3.81642e+03 2.94162e+03
3.68000e+05 1.44433e+03 3.59928e+03 3.97266e+03 3.22591e+03 3.37914e+03 3.81672e+03 2.94157e+03
3.68640e+05 1.44467e+03 3.60064e+03 3.97267e+03 3.22861e+03 3.37983e+03 3.81547e+03 2.94419e+03
3.69280e+05 1.44600e+03 3.58302e+03 4.10187e+03 3.06418e+03 3.38013e+03 3.81111e+03 2.94916e+03
3.69920e+05 1.44700e+03 2.97285e+03 3.93447e+03 2.01124e+03 3.37950e+03 3.80291e+03 2.95608e+03
3.70560e+05 1.44767e+03 3.43206e+03 3.89202e+03 2.97210e+03 3.37799e+03 3.79154e+03 2.96444e+03
3.71200e+05 1.44833e+03 3.40930e+03 3.77099e+03 3.04760e+03 3.37629e+03 3.77900e+03 2.97358e+03
3.71840e+05 1.44900e+03 3.37355e+03 3.75438e+03 2.99272e+03 3.37533e+03 3.76776e+03 2.98291e+03
3.72480e+05 1.44967e+03 3.55950e+03 4.07605e+03 3.04295e+03 3.37591e+03 3.75996e+03 2.99187e+03
3.73120e+05 1.45033e+03 3.52182e+03 3.91605e+03 3.12760e+03 3.37822e+03 3.75668e+03 2.99976e+03
3.73760e+05 1.45100e+03 3.61125e+03 3.97227e+03 3.25024e+03 3.38170e+03 3.75786e+03 3.00554e+03
3.74400e+05 1.45200e+03 3.71433e+03 4.14297e+03 3.28568e+03 3.38522e+03 3.76256e+03 3.00789e+03
3.75040e+05 1.45267e+03 3.61495e+03 4.12534e+03 3.10456e+03 3.38754e+03 3.76951e+03 3.00557e+03
3.75680e+05 1.45333e+03 3.60267e+03 4.12116e+03 3.08419e+03 3.38786e+03 3.77768e+03 2.99804e+03
3.76320e+05 1.45400e+03 3.69469e+03 4.26961e+03 3.11976e+03 3.38624e+03 3.78652e+03 2.98596e+03
3.76960e+05 1.45500e+03 3.68683e+03 4.21900e+03 3.15466e+03 3.38356e+03 3.79583e+03 2.97128e+03
3.77600e+05 1.45533e+03 3.67454e+03 4.21667e+03 3.13240e+03 3.38126e+03 3.80571e+03 2.95680e+03
3.78240e+05 1.45600e+03 3.63865e+03 4.10401e+03 3.17330e+03 3.38080e+03 3.81640e+03 2.94520e+03
3.78880e+05 1.45733e+03 3.64412e+03 4.12191e+03 3.16632e+03 3.38331e+03 3.82828e+03 2.93834e+03
3.79520e+05 1.45800e+03 3.73761e+03 4.34289e+03 3.13232e+03 3.38945e+03 3.84203e+03 2.93686e+03
3.80160e+05 1.45900e+03 3.66362e+03 4.23492e+03 3.09232e+03 3.39942e+03 3.85844e+03 2.94041e+03
3.80800e+05 1.45967e+03 2.82469e+03 4.41397e+03 1.23541e+03 3.41298e+03 3.87811e+03 2.94785e+03
3.81440e+05 1.46033e+03 3.70565e+03 4.23670e+03 3.17459e+03 3.42925e+03 3.90098e+03 2.95752e+03
3.82080e+05 1.46133e+03 3.54332e+03 3.89354e+03 3.19309e+03 3.44676e+03 3.92608e+03 2.96743e+03
3.82720e+05 1.46133e+03 3.54332e+03 3.89354e+03 3.19309e+03 3.46383e+03 3.95197e+03 2.97570e+03
3.83360e+05 1.46233e+03 3.40278e+03 3.66753e+03 3.13804e+03 3.47909e+03 3.97724e+03 2.98093e+03
3.84000e+05 1.46300e+03 3.47745e+03 4.03804e+03 2.91686e+03 3.49170e+03 4.00104e+03 2.98237e+03
3.84640e+05 1.46333e+03 3.54932e+03 4.08345e+03 3.01519e+03 3.50151e+03 4.02297e+03 2.98004e+03
3.85280e+05 1.46433e+03 3.56213e+03 3.73149e+03 3.39277e+03 3.50884e+03 4.04285e+03 2.97483e+03
3.85920e+05 1.46500e+03 2.64818e+03 3.64510e+03 1.65125e+03 3.51426e+03 4.06013e+03 2.96840e+03
3.86560e+05 1.46567e+03 2.96561e+03 3.47339e+03 2.45782e+03 3.51827e+03 4.07379e+03 2.96275e+03
3.87200e+05 1.46700e+03 3.07720e+03 3.25233e+03 2.90207e+03 3.52113e+03 4.08250e+03 2.95975e+03
3.87840e+05 1.46800e+03 2.77830e+03 3.42667e+03 2.12993e+03 3.52295e+03 4.08502e+03 2.96089e+03
3.88480e+05 1.46867e+03 3.61053e+03 4.15931e+03 3.06175e+03 3.52360e+03 4.08006e+03 2.96715e+03
3.89120e+05 1.46967e+03 3.63502e+03 4.16865e+03 3.10139e+03 3.52246e+03 4.06583e+03 2.97909e+03
3.89760e+05 1.47000e+03 3.61410e+03 4.11828e+03 3.10992e+03 3.51824e+03 4.03966e+03 2.99682e+03
3.90400e+05 1.47100e+03 2.47960e+03 3.51207e+03 1.44714e+03 3.50909e+03 3.99830e+03 3.01988e+03
3.91040e+05 1.47167e+03 3.48948e+03 4.15943e+03 2.81954e+03 3.49333e+03 3.93949e+03 3.04717e+03
3.91680e+05 1.47300e+03 2.17988e+03 3.37706e+03 9.82689e+02 3.47037e+03 3.86381e+03 3.07694e+03
3.92320e+05 1.47400e+03 3.55796e+03 4.01641e+03 3.09951e+03 3.44135e+03 3.77585e+03 3.10685e+03
3.92960e+05 1.47467e+03 3.55931e+03 4.07184e+03 3.04679e+03 3.40896e+03 3.68349e+03 3.13444e+03
3.93600e+05 1.47500e+03 3.53763e+03 4.06182e+03 3.01344e+03 3.37661e+03 3.59578e+03 3.15743e+03
3.94240e+05 1.47633e+03 3.64804e+03 4.03451e+03 3.26157e+03 3.34727e+03 3.52046e+03 3.17408e+03
3.94880e+05 1.47667e+03 2.43523e+03 3.79433e+03 1.07613e+03 3.32282e+03 3.46226e+03 3.18338e+03
3.95520e+05 1.47800e+03 3.69169e+03 4.16170e+03 3.22167e+03 3.30400e+03 3.42278e+03 3.18523e+03
3.96160e+05 1.47900e+03 3.66067e+03 4.12588e+03 3.19547e+03 3.29092e+03 3.40141e+03 3.18043e+03
3.96800e+05 1.47967e+03 3.65623e+03 4.12524e+03 3.18721e+03 3.28348e+03 3.39647e+03 3.17050e+03
3.97440e+05 1.48033e+03 3.31875e+03 3.49358e+03 3.14392e+03 3.28159e+03 3.40578e+03 3.15740e+03
3.98080e+05 1.48133e+03 3.47279e+03 3.71520e+03 3.23037e+03 3.28502e+03 3.42673e+03 3.14331e+03
3.98720e+05 1.48167e+03 3.44612e+03 3.71115e+03 3.18110e+03 3.29323e+03 3.45624e+03 3.13021e+03
3.99360e+05 1.48233e+03 3.56875e+03 4.10756e+03 3.02994e+03 3.30527e+03 3.49109e+03 3.11946e+03
4.00000e+05 1.48333e+03 3.64695e+03 4.17377e+03 3.12013e+03 3.31983e+03 3.52824e+03 3.11141e+03
4.00640e+05 1.48367e+03 3.65194e+03 4.17477e+03 3.12910e+03 3.33537e+03 3.56521e+03 3.10554e+03
4.01280e+05 1.48433e+03 3.58246e+03 4.05825e+03 3.10667e+03 3.35056e+03 3.60014e+03 3.10098e+03
4.01920e+05 1.48500e+03 3.54012e+03 3.95158e+03 3.12866e+03 3.36453e+03 3.63200e+03 3.09706e+03
4.02560e+05 1.48533e+03 3.59860e+03 3.97645e+03 3.22076e+03 3.37706e+03 3.66064e+03 3.09347e+03
4.03200e+05 1.48633e+03 3.74069e+03 4.26851e+03 3.21288e+03 3.38853e+03 3.68674e+03 3.09032e+03
4.03840e+05 1.48700e+03 3.75897e+03 4.20493e+03 3.31302e+03 3.39975e+03 3.71160e+03 3.08791e+03
4.04480e+05 1.48733e+03 3.35457e+03 4.11482e+03 2.59432e+03 3.41159e+03 3.73661e+03 3.08657e+03
4.05120e+05 1.48833e+03 3.51191e+03 3.67714e+03 3.34668e+03 3.42467e+03 3.76285e+03 3.08648e+03
4.05760e+05 1.48967e+03 2.25759e+03 3.84968e+03 6.65499e+02 3.43928e+03 3.79081e+03 3.08775e+03
4.06400e+05 1.49067e+03 3.38868e+03 3.51349e+03 3.26386e+03 3.45539e+03 3.82042e+03 3.09037e+03
4.07040e+05 1.49267e+03 3.72618e+03 4.23033e+03 3.22203e+03 3.47261e+03 3.85108e+03 3.09414e+03
4.07680e+05 1.49333e+03 3.62529e+03 3.95973e+03 3.29086e+03 3.49020e+03 3.88174e+03 3.09866e+03
4.08320e+05 1.49367e+03 3.58701e+03 3.93934e+03 3.23468e+03 3.50703e+03 3.91069e+03 3.10336e+03
4.08960e+05 1.49500e+03 3.59526e+03 4.05583e+03 3.13468e+03 3.52177e+03 3.93580e+03 3.10773e+03
4.09600e+05 1.49533e+03 3.67883e+03 4.25627e+03 3.10139e+03 3.53319e+03 3.95497e+03 3.11140e+03
4.10240e+05 1.49600e+03 3.16456e+03 4.26957e+03 2.05955e+03 3.54058e+03 3.96696e+03 3.11419e+03
4.10880e+05 1.49767e+03 3.73323e+03 4.26253e+03 3.20393e+03 3.54400e+03 3.97182e+03 3.11618e+03
4.11520e+05 1.49833e+03 3.62078e+03 4.04758e+03 3.19399e+03 3.54423e+03 3.97085e+03 3.11761e+03
4.12160e+05 1.49867e+03 3.59204e+03 4.04763e+03 3.13646e+03 3.54244e+03 3.96622e+03 3.11866e+03
4.12800e+05 1.49967e+03 3.67527e+03 4.22451e+03 3.12603e+03 3.53979e+03 3.96044e+03 3.11913e+03
4.13440e+05 1.50000e+03 3.70981e+03 4.22536e+03 3.19425e+03 3.53695e+03 3.95583e+03 3.11808e+03
4.14080e+05 1.50100e+03 3.65412e+03 4.05117e+03 3.25707e+03 3.53417e+03 3.95418e+03 3.11417e+03
4.14720e+05 1.50167e+03 3.62681e+03 3.91478e+03 3.33884e+03 3.53142e+03 3.95656e+03 3.10628e+03
4.15360e+05 1.50200e+03 3.62124e+03 3.91685e+03 3.32563e+03 3.52870e+03 3.96319e+03 3.09421e+03
4.16000e+05 1.50300e+03 3.65304e+03 4.09236e+03 3.21373e+03 3.52623e+03 3.97362e+03 3.07883e+03
4.16640e+05 1.50367e+03 3.09310e+03 3.48520e+03 2.70100e+03 3.52446e+03 3.98689e+03 3.06204e+03
4.17280e+05 1.50433e+03 3.18100e+03 3.46158e+03 2.90042e+03 3.52400e+03 4.00172e+03 3.04629e+03
4.17920e+05 1.50533e+03 3.72548e+03 4.18376e+03 3.26721e+03 3.52541e+03 4.01663e+03 3.03420e+03
4.18560e+05 1.50533e+03 3.72548e+03 4.18376e+03 3.26721e+03 3.52901e+03 4.03002e+03 3.02799e+03
4.19200e+05 1.50633e+03 3.86530e+03 4.31824e+03 3.41236e+03 3.53461e+03 4.04016e+03 3.02905e+03
4.19840e+05 1.50733e+03 2.98267e+03 3.53258e+03 2.43276e+03 3.54136e+03 4.04492e+03 3.03781e+03
4.20480e+05 1.50767e+03 3.74548e+03 4.29745e+03 3.19351e+03 3.54785e+03 4.04199e+03 3.05371e+03
4.21120e+05 1.50833e+03 3.64080e+03 4.25588e+03 3.02573e+03 3.55260e+03 4.02972e+03 3.07548e+03
4.21760e+05 1.50900e+03 3.52069e+03 3.92835e+03 3.11303e+03 3.55480e+03 4.00819e+03 3.10141e+03
4.22400e+05 1.50967e+03 3.30440e+03 3.30988e+03 3.29893e+03 3.55463e+03 3.97947e+03 3.12979e+03
4.23040e+05 1.51033e+03 3.28987e+03 3.35103e+03 3.22871e+03 3.55292e+03 3.94690e+03 3.15894e+03
4.23680e+05 1.51133e+03 3.42007e+03 3.57341e+03 3.26673e+03 3.55070e+03 3.91420e+03 3.18721e+03
4.24320e+05 1.51167e+03 3.46002e+03 3.55856e+03 3.36147e+03 3.54875e+03 3.88462e+03 3.21289e+03
4.24960e+05 1.51267e+03 3.60592e+03 4.06008e+03 3.15176e+03 3.54740e+03 3.86024e+03 3.23456e+03
4.25600e+05 1.51333e+03 2.91812e+03 4.26564e+03 1.57059e+03 3.54636e+03 3.84127e+03 3.25145e+03
4.26240e+05 1.51400e+03 3.71019e+03 4.21078e+03 3.20961e+03 3.54476e+03 3.82588e+03 3.26365e+03
4.26880e+05 1.51467e+03 3.69472e+03 4.21873e+03 3.17072e+03 3.54141e+03 3.81102e+03 3.27179e+03
4.27520e+05 1.51533e+03 3.32796e+03 4.38439e+03 2.27154e+03 3.53538e+03 3.79397e+03 3.27679e+03
4.28160e+05 1.51600e+03 3.82874e+03 4.44207e+03 3.21541e+03 3.52649e+03 3.77357e+03 3.27941e+03
4.28800e+05 1.51667e+03 3.70026e+03 4.11882e+03 3.28170e+03 3.51538e+03 3.75070e+03 3.28006e+03
4.29440e+05 1.51733e+03 3.72496e+03 4.18737e+03 3.26254e+03 3.50330e+03 3.72801e+03 3.27860e+03
4.30080e+05 1.51800e+03 3.26863e+03 4.18741e+03 2.34985e+03 3.49176e+03 3.70924e+03 3.27428e+03
4.30720e+05 1.51867e+03 3.79158e+03 4.24742e+03 3.33573e+03 3.48220e+03 3.69853e+03 3.26586e+03
4.31360e+05 1.51967e+03 3.56630e+03 4.09153e+03 3.04106e+03 3.47583e+03 3.69960e+03 3.25206e+03
4.32000e+05 1.52000e+03 3.59351e+03 4.09470e+03 3.09232e+03 3.47353e+03 3.71460e+03 3.23247e+03
4.32640e+05 1.52067e+03 2.67879e+03 3.63050e+03 1.72707e+03 3.47568e+03 3.74314e+03 3.20822e+03
4.33280e+05 1.52167e+03 3.21696e+03 3.34717e+03 3.08675e+03 3.48203e+03 3.78251e+03 3.18155e+03
4.33920e+05 1.52233e+03 3.55511e+03 4.01405e+03 3.09618e+03 3.49184e+03 3.82867e+03 3.15501e+03
4.34560e+05 1.52300e+03 3.44707e+03 3.66006e+03 3.23407e+03 3.50399e+03 3.87722e+03 3.13077e+03
4.35200e+05 1.52333e+03 3.39729e+03 3.66689e+03 3.12770e+03 3.51703e+03 3.92353e+03 3.11054e+03
4.35840e+05 1.52433e+03 3.72468e+03 4.26237e+03 3.18700e+03 3.52915e+03 3.96274e+03 3.09555e+03
4.36480e+05 1.52500e+03 3.36686e+03 3.49013e+03 3.24358e+03 3.53841e+03 3.99032e+03 3.08651e+03
4.37120e+05 1.52533e+03 3.30948e+03 3.51354e+03 3.10543e+03 3.54329e+03 4.00320e+03 3.08339e+03
4.37760e+05 1.52600e+03 3.49778e+03 3.91526e+03 3.08031e+03 3.54309e+03 4.00066e+03 3.08553e+03
4.38400e+05 1.52700e+03 3.60615e+03 4.08332e+03 3.12898e+03 3.53819e+03 3.98466e+03 3.09171e+03
4.39040e+05 1.52733e+03 3.63609e+03 4.08764e+03 3.18454e+03 3.52990e+03 3.95926e+03 3.10055e+03
4.39680e+05 1.52800e+03 3.42017e+03 3.55133e+03 3.28901e+03 3.52001e+03 3.92938e+03 3.11064e+03
4.40320e+05 1.52900e+03 3.05788e+03 3.26113e+03 2.85463e+03 3.51022e+03 3.89955e+03 3.12089e+03
4.40960e+05 1.53033e+03 2.55001e+03 4.29227e+03 8.07753e+02 3.50180e+03 3.87316e+03 3.13043e+03
4.41600e+05 1.53100e+03 3.65118e+03 4.04685e+03 3.25551e+03 3.49548e+03 3.85222e+03 3.13874e+03
4.42240e+05 1.53200e+03 2.88176e+03 3.48652e+03 2.27700e+03 3.49151e+03 3.83743e+03 3.14559e+03
4.42880e+05 1.53233e+03 3.64986e+03 4.13141e+03 3.16830e+03 3.48954e+03 3.82811e+03 3.15098e+03
4.43520e+05 1.53333e+03 3.56967e+03 4.00864e+03 3.13071e+03 3.48866e+03 3.82236e+03 3.15496e+03
4.44160e+05 1.53367e+03 3.55355e+03 4.00467e+03 3.10244e+03 3.48748e+03 3.81759e+03 3.15737e+03
4.44800e+05 1.53433e+03 3.06619e+03 3.55634e+03 2.57603e+03 3.48460e+03 3.81121e+03 3.15799e+03
4.45440e+05 1.53533e+03 3.00215e+03 4.23532e+03 1.76898e+03 3.47913e+03 3.80144e+03 3.15682e+03
4.46080e+05 1.53633e+03 3.85287e+03 4.38629e+03 3.31945e+03 3.47108e+03 3.78787e+03 3.15429e+03
4.46720e+05 1.53667e+03 3.73350e+03 4.32944e+03 3.13755e+03 3.46131e+03 3.77143e+03 3.15120e+03
4.47360e+05 1.53733e+03 3.65866e+03 4.18895e+03 3.12838e+03 3.45116e+03 3.75383e+03 3.14849e+03
4.48000e+05 1.53833e+03 3.06610e+03 3.56038e+03 2.57183e+03 3.44183e+03 3.73675e+03 3.14692e+03
4.48640e+05 1.53867e+03 3.78626e+03 4.32882e+03 3.24371e+03 3.43420e+03 3.72167e+03 3.14673e+03
4.49280e+05 1.53933e+03 3.05266e+03 4.44674e+03 1.65858e+03 3.42889e+03 3.71018e+03 3.14761e+03
4.49920e+05 1.54033e+03 3.74627e+03 4.29118e+03 3.20136e+03 3.42654e+03 3.70414e+03 3.14893e+03
4.50560e+05 1.54100e+03 3.64386e+03 4.07894e+03 3.20879e+03 3.42767e+03 3.70526e+03 3.15008e+03
4.51200e+05 1.54133e+03 3.64346e+03 4.07882e+03 3.20811e+03 3.43244e+03 3.71418e+03 3.15070e+03
4.51840e+05 1.54233e+03 2.87317e+03 3.75188e+03 1.99446e+03 3.44040e+03 3.73012e+03 3.15068e+03
4.52480e+05 1.54300e+03 3.79404e+03 4.17521e+03 3.41286e+03 3.45060e+03 3.75125e+03 3.14996e+03
4.53120e+05 1.54367e+03 3.71656e+03 4.21743e+03 3.21569e+03 3.46200e+03 3.77559e+03 3.14842e+03
4.53760e+05 1.54433e+03 3.73034e+03 4.21515e+03 3.24553e+03 3.47376e+03 3.80150e+03 3.14601e+03
4.54400e+05 1.54500e+03 3.68692e+03 4.18559e+03 3.18826e+03 3.48528e+03 3.82752e+03 3.14303e+03
4.55040e+05 1.54567e+03 3.72958e+03 4.28731e+03 3.17185e+03 3.49616e+03 3.85197e+03 3.14035e+03
4.55680e+05 1.54633e+03 3.64411e+03 4.26215e+03 3.02607e+03 3.50623e+03 3.87318e+03 3.13928e+03
4.56320e+05 1.54667e+03 3.13111e+03 3.23918e+03 3.02303e+03 3.51560e+03 3.89011e+03 3.14110e+03
4.56960e+05 1.54767e+03 3.78840e+03 4.27706e+03 3.29974e+03 3.52472e+03 3.90286e+03 3.14658e+03
4.57600e+05 1.54833e+03 3.69459e+03 4.06890e+03 3.32029e+03 3.53418e+03 3.91266e+03 3.15570e+03
4.58240e+05 1.54867e+03 3.66707e+03 4.05687e+03 3.27726e+03 3.54450e+03 3.92140e+03 3.16759e+03
4.58880e+05 1.54967e+03 3.72121e+03 4.20126e+03 3.24116e+03 3.55569e+03 3.93063e+03 3.18076e+03
4.59520e+05 1.55000e+03 3.75759e+03 4.20594e+03 3.30924e+03 3.56724e+03 3.94089e+03 3.19359e+03
4.60160e+05 1.55067e+03 3.42859e+03 3.48278e+03 3.37439e+03 3.57826e+03 3.95171e+03 3.20482e+03
4.60800e+05 1.55167e+03 3.01239e+03 3.49591e+03 2.52887e+03 3.58800e+03 3.96217e+03 3.21383e+03
4.61440e+05 1.55233e+03 3.78800e+03 4.33024e+03 3.24577e+03 3.59608e+03 3.97153e+03 3.22062e+03
4.62080e+05 1.55300e+03 3.57323e+03 4.00621e+03 3.14024e+03 3.60260e+03 3.97951e+03 3.22569e+03
4.62720e+05 1.55367e+03 3.67664e+03 4.02670e+03 3.32657e+03 3.60782e+03 3.98589e+03 3.22975e+03
4.63360e+05 1.55400e+03 3.73650e+03 4.17120e+03 3.30181e+03 3.61174e+03 3.98986e+03 3.23362e+03
4.64000e+05 1.55500e+03 2.70358e+03 3.57730e+03 1.82987e+03 3.61396e+03 3.98999e+03 3.23793e+03
4.64640e+05 1.55567e+03 3.09077e+03 3.56466e+03 2.61688e+03 3.61398e+03 3.98490e+03 3.24306e+03
4.65280e+05 1.55633e+03 3.75424e+03 4.24749e+03 3.26099e+03 3.61157e+03 3.97426e+03 3.24888e+03
4.65920e+05 1.55700e+03 3.72890e+03 4.23483e+03 3.22297e+03 3.60705e+03 3.95920e+03 3.25490e+03
4.66560e+05 1.55767e+03 3.16580e+03 3.51369e+03 2.81791e+03 3.60114e+03 3.94171e+03 3.26057e+03
4.67200e+05 1.55833e+03 3.72176e+03 4.09977e+03 3.34374e+03 3.59443e+03 3.92330e+03 3.26556e+03
4.67840e+05 1.55933e+03 3.75617e+03 4.21775e+03 3.29458e+03 3.58706e+03 3.90412e+03 3.26999e+03
4.68480e+05 1.55967e+03 3.75862e+03 4.21864e+03 3.29860e+03 3.57877e+03 3.88325e+03 3.27430e+03
4.69120e+05 1.56033e+03 3.74004e+03 4.13683e+03 3.34326e+03 3.56929e+03 3.85958e+03 3.27899e+03
4.69760e+05 1.56133e+03 3.67266e+03 4.13852e+03 3.20679e+03 3.55864e+03 3.83284e+03 3.28445e+03
4.70400e+05 1.56167e+03 3.71851e+03 4.15200e+03 3.28502e+03 3.54746e+03 3.80422e+03 3.29069e+03
4.71040e+05 1.56233e+03 3.70918e+03 4.08474e+03 3.33362e+03 3.53694e+03 3.77646e+03 3.29743e+03
4.71680e+05 1.56333e+03 3.76715e+03 4.23113e+03 3.30316e+03 3.52868e+03 3.75326e+03 3.30410e+03
4.72320e+05 1.56333e+03 3.76715e+03 4.23113e+03 3.30316e+03 3.52420e+03 3.73826e+03 3.31015e+03
4.72960e+05 1.56433e+03 3.83968e+03 4.40197e+03 3.27739e+03 3.52456e+03 3.73397e+03 3.31515e+03
4.73600e+05 1.56500e+03 3.12227e+03 3.72348e+03 2.52106e+03 3.53010e+03 3.74129e+03 3.31890e+03
4.74240e+05 1.56567e+03 3.75227e+03 4.16622e+03 3.33831e+03 3.54042e+03 3.75950e+03 3.32134e+03
4.74880e+05 1.56633e+03 3.23915e+03 4.17640e+03 2.30189e+03 3.55464e+03 3.78682e+03 3.32245e+03
4.75520e+05 1.56700e+03 3.70040e+03 4.15097e+03 3.24984e+03 3.57161e+03 3.82090e+03 3.32232e+03
4.76160e+05 1.56800e+03 3.67949e+03 3.93277e+03 3.42621e+03 3.59013e+03 3.85910e+03 3.32115e+03
4.76800e+05 1.56833e+03 3.58790e+03 3.93102e+03 3.24479e+03 3.60881e+03 3.89830e+03 3.31931e+03
4.77440e+05 1.56900e+03 3.75437e+03 4.34385e+03 3.16488e+03 3.62603e+03 3.93506e+03 3.31701e+03
4.78080e+05 1.56967e+03 3.88463e+03 4.37068e+03 3.39857e+03 3.64011e+03 3.96621e+03 3.31401e+03
4.78720e+05 1.57033e+03 3.81010e+03 4.18632e+03 3.43387e+03 3.64973e+03 3.98971e+03 3.30974e+03
4.79360e+05 1.57100e+03 3.73000e+03 4.01401e+03 3.44599e+03 3.65438e+03 4.00511e+03 3.30364e+03
4.80000e+05 1.57133e+03 3.14409e+03 4.12510e+03 2.16309e+03 3.65455e+03 4.01344e+03 3.29566e+03
4.80640e+05 1.57233e+03 3.84331e+03 4.21711e+03 3.46951e+03 3.65157e+03 4.01675e+03 3.28638e+03
4.81280e+05 1.57333e+03 3.71311e+03 4.11657e+03 3.30965e+03 3.64731e+03 4.01763e+03 3.27699e+03
4.81920e+05 1.57333e+03 3.71311e+03 4.11657e+03 3.30965e+03 3.64365e+03 4.01844e+03 3.26887e+03
4.82560e+05 1.57433e+03 3.83834e+03 4.22834e+03 3.44834e+03 3.64196e+03 4.02084e+03 3.26307e+03
4.83200e+05 1.57533e+03 3.88919e+03 4.32954e+03 3.44884e+03 3.64274e+03 4.02555e+03 3.25994e+03
4.83840e+05 1.57533e+03 3.88919e+03 4.32954e+03 3.44884e+03 3.64579e+03 4.03249e+03 3.25908e+03
4.84480e+05 1.57633e+03 3.69575e+03 3.96401e+03 3.42748e+03 3.65048e+03 4.04113e+03 3.25982e+03
4.85120e+05 1.57667e+03 3.67614e+03 3.96271e+03 3.38957e+03 3.65621e+03 4.05088e+03 3.26154e+03
4.85760e+05 1.57733e+03 3.83038e+03 4.27047e+03 3.39028e+03 3.66267e+03 4.06129e+03 3.26405e+03
4.86400e+05 1.57833e+03 3.25921e+03 3.98053e+03 2.53789e+03 3.66987e+03 4.07211e+03 3.26764e+03
4.87040e+05 1.57900e+03 3.73092e+03 3.94349e+03 3.51835e+03 3.67804e+03 4.08322e+03 3.27286e+03
4.87680e+05 1.57967e+03 3.66808e+03 3.92205e+03 3.41411e+03 3.68733e+03 4.09445e+03 3.28022e+03
4.88320e+05 1.58033e+03 3.75732e+03 4.24197e+03 3.27266e+03 3.69763e+03 4.10541e+03 3.28985e+03
4.88960e+05 1.58067e+03 3.75414e+03 4.24111e+03 3.26716e+03 3.70834e+03 4.11546e+03 3.30122e+03
4.89600e+05 1.58133e+03 3.80521e+03 4.23992e+03 3.37050e+03 3.71843e+03 4.12366e+03 3.31320e+03
4.90240e+05 1.58233e+03 3.70592e+03 4.06991e+03 3.34192e+03 3.72667e+03 4.12899e+03 3.32436e+03
4.90880e+05 1.58267e+03 3.72728e+03 4.07333e+03 3.38123e+03 3.73205e+03 4.13069e+03 3.33341e+03
4.91520e+05 1.58333e+03 3.62478e+03 3.90970e+03 3.33986e+03 3.73411e+03 4.12867e+03 3.33955e+03
4.92160e+05 1.58433e+03 3.74431e+03 4.04821e+03 3.44040e+03 3.73315e+03 4.12374e+03 3.34256e+03
4.92800e+05 1.58467e+03 3.74932e+03 4.04931e+03 3.44933e+03 3.73005e+03 4.11726e+03 3.34283e+03
4.93440e+05 1.58533e+03 3.88409e+03 4.34561e+03 3.42257e+03 3.72596e+03 4.11071e+03 3.34121e+03
4.94080e+05 1.58600e+03 3.78342e+03 4.18910e+03 3.37775e+03 3.72192e+03 4.10509e+03 3.33875e+03
4.94720e+05 1.58667e+03 3.84343e+03 4.21059e+03 3.47627e+03 3.71858e+03 4.10072e+03 3.33644e+03
4.95360e+05 1.58733e+03 2.94443e+03 3.81678e+03 2.07208e+03 3.71620e+03 4.09732e+03 3.33508e+03
4.96000e+05 1.58800e+03 3.86874e+03 4.26743e+03 3.47005e+03 3.71478e+03 4.09442e+03 3.33514e+03
4.96640e+05 1.58867e+03 2.96009e+03 3.80787e+03 2.11232e+03 3.71435e+03 4.09185e+03 3.33686e+03
4.97280e+05 1.58967e+03 2.95980e+03 3.78197e+03 2.13764e+03 3.71497e+03 4.08971e+03 3.34023e+03
4.97920e+05 1.59067e+03 3.12132e+03 4.32871e+03 1.91393e+03 3.71658e+03 4.08794e+03 3.34521e+03
4.98560e+05 1.59133e+03 3.76526e+03 4.15025e+03 3.38027e+03 3.71876e+03 4.08567e+03 3.35184e+03
4.99200e+05 1.59233e+03 3.81259e+03 4.26922e+03 3.35597e+03 3.72062e+03 4.08093e+03 3.36030e+03
4.99840e+05 1.59267e+03 3.06897e+03 3.66545e+03 2.47249e+03 3.72062e+03 4.07040e+03 3.37084e+03
5.00480e+05 1.59367e+03 3.65723e+03 3.78536e+03 3.52910e+03 3.71671e+03 4.05003e+03 3.38339e+03
5.01120e+05 1.59400e+03 3.17536e+03 3.98120e+03 2.36952e+03 3.70685e+03 4.01659e+03 3.39710e+03
5.01760e+05 1.59500e+03 3.87252e+03 4.31331e+03 3.43173e+03 3.69003e+03 3.96969e+03 3.41038e+03
5.02400e+05 1.59567e+03 3.27117e+03 3.86923e+03 2.67310e+03 3.66686e+03 3.91246e+03 3.42125e+03
5.03040e+05 1.59633e+03 3.64616e+03 3.76513e+03 3.52720e+03 3.63935e+03 3.85064e+03 3.42806e+03
5.03680e+05 1.59700e+03 3.62997e+03 3.84490e+03 3.41504e+03 3.61031e+03 3.79071e+03 3.42991e+03
5.04320e+05 1.59767e+03 3.25059e+03 3.48591e+03 3.01526e+03 3.58250e+03 3.73843e+03 3.42657e+03
5.04960e+05 1.59867e+03 3.89767e+03 4.38126e+03 3.41409e+03 3.55808e+03 3.69769e+03 3.41848e+03
5.05600e+05 1.59900e+03 3.91269e+03 4.38529e+03 3.44009e+03 3.53830e+03 3.66978e+03 3.40682e+03
5.06240e+05 1.59967e+03 3.87079e+03 4.37461e+03 3.36698e+03 3.52350e+03 3.65364e+03 3.39336e+03
5.06880e+05 1.60033e+03 3.89574e+03 4.39977e+03 3.39171e+03 3.51334e+03 3.64703e+03 3.37965e+03
5.07520e+05 1.60067e+03 3.89151e+03 4.39926e+03 3.38376e+03 3.50714e+03 3.64775e+03 3.36653e+03
5.08160e+05 1.60167e+03 2.97344e+03 3.64772e+03 2.29916e+03 3.50432e+03 3.65415e+03 3.35450e+03
5.08800e+05 1.60233e+03 3.33127e+03 3.57598e+03 3.08656e+03 3.50481e+03 3.66539e+03 3.34422e+03
5.09440e+05 1.60300e+03 3.80164e+03 4.16994e+03 3.43334e+03 3.50902e+03 3.68157e+03 3.33648e+03
5.10080e+05 1.60400e+03 3.79760e+03 4.09920e+03 3.49600e+03 3.51758e+03 3.70324e+03 3.33191e+03
5.10720e+05 1.60433e+03 3.78063e+03 4.09311e+03 3.46815e+03 3.53057e+03 3.73028e+03 3.33085e+03
5.11360e+05 1.60500e+03 3.84755e+03 4.24208e+03 3.45302e+03 3.54703e+03 3.76074e+03 3.33332e+03
5.12000e+05 1.60600e+03 3.10725e+03 3.68693e+03 2.52757e+03 3.56508e+03 3.79102e+03 3.33913e+03
5.12640e+05 1.60667e+03 3.84737e+03 4.30361e+03 3.39113e+03 3.58259e+03 3.81729e+03 3.34789e+03
5.13280e+05 1.60700e+03 3.84496e+03 4.30276e+03 3.38716e+03 3.59802e+03 3.83708e+03 3.35896e+03
5.13920e+05 1.60800e+03 3.87176e+03 4.36971e+03 3.37382e+03 3.61083e+03 3.85006e+03 3.37160e+03
5.14560e+05 1.60867e+03 3.81891e+03 4.19061e+03 3.44721e+03 3.62133e+03 3.85767e+03 3.38498e+03
5.15200e+05 1.60933e+03 3.79396e+03 4.18152e+03 3.40640e+03 3.63018e+03 3.86193e+03 3.39843e+03
5.15840e+05 1.61000e+03 3.85448e+03 4.23680e+03 3.47216e+03 3.63800e+03 3.86470e+03 3.41130e+03
5.16480e+05 1.61067e+03 3.29301e+03 3.78724e+03 2.79879e+03 3.64528e+03 3.86751e+03 3.42305e+03
5.17120e+05 1.61167e+03 3.91239e+03 4.47196e+03 3.35281e+03 3.65245e+03 3.87183e+03 3.43307e+03
5.17760e+05 1.61200e+03 3.98191e+03 4.49381e+03 3.47002e+03 3.65998e+03 3.87914e+03 3.44082e+03
5.18400e+05 1.61267e+03 3.88377e+03 4.30839e+03 3.45916e+03 3.66834e+03 3.89069e+03 3.44599e+03
5.19040e+05 1.61367e+03 3.82441e+03 4.28481e+03 3.36401e+03 3.67775e+03 3.90687e+03 3.44862e+03
5.19680e+05 1.61400e+03 3.78494e+03 4.27043e+03 3.29945e+03 3.68803e+03 3.92677e+03 3.44928e+03
5.20320e+05 1.61467e+03 3.71878e+03 4.19853e+03 3.23904e+03 3.69863e+03 3.94834e+03 3.44891e+03
5.20960e+05 1.61533e+03 3.75346e+03 4.20872e+03 3.29820e+03 3.70891e+03 3.96937e+03 3.44846e+03
5.21600e+05 1.61567e+03 3.77177e+03 4.25276e+03 3.29077e+03 3.71850e+03 3.98842e+03 3.44858e+03
5.22240e+05 1.61667e+03 2.94120e+03 3.86778e+03 2.01461e+03 3.72736e+03 4.00527e+03 3.44945e+03
5.22880e+05 1.61767e+03 3.60569e+03 3.69256e+03 3.51882e+03 3.73566e+03 4.02067e+03 3.45065e+03
5.23520e+05 1.61800e+03 3.56585e+03 3.64083e+03 3.49087e+03 3.74357e+03 4.03576e+03 3.45138e+03
5.24160e+05 1.61900e+03 3.90267e+03 4.32157e+03 3.48377e+03 3.75099e+03 4.05134e+03 3.45064e+03
5.24800e+05 1.61967e+03 3.89370e+03 4.37978e+03 3.40762e+03 3.75737e+03 4.06700e+03 3.44774e+03
5.25440e+05 1.62000e+03 3.91467e+03 4.38929e+03 3.44006e+03 3.76158e+03 4.08031e+03 3.44285e+03
5.26080e+05 1.62133e+03 3.90262e+03 4.35207e+03 3.45316e+03 3.76208e+03 4.08719e+03 3.43697e+03
5.26720e+05 1.62167e+03 3.90569e+03 4.35303e+03 3.45835e+03 3.75763e+03 4.08356e+03 3.43171e+03
5.27360e+05 1.62233e+03 3.87080e+03 4.19699e+03 3.54461e+03 3.74799e+03 4.06745e+03 3.42854e+03
5.28000e+05 1.62333e+03 3.69595e+03 3.94725e+03 3.44465e+03 3.73432e+03 4.04031e+03 3.42834e+03
5.28640e+05 1.62367e+03 3.71410e+03 3.95226e+03 3.47594e+03 3.71891e+03 4.00661e+03 3.43122e+03
5.29280e+05 1.62433e+03 3.57086e+03 3.70997e+03 3.43175e+03 3.70451e+03 3.97233e+03 3.43668e+03
5.29920e+05 1.62500e+03 3.79421e+03 4.08406e+03 3.50436e+03 3.69359e+03 3.94332e+03 3.44386e+03
5.30560e+05 1.62567e+03 4.03062e+03 4.54236e+03 3.51888e+03 3.68782e+03 3.92382e+03 3.45182e+03
5.31200e+05 1.62767e+03 2.78196e+03 4.72249e+03 8.41440e+02 3.68772e+03 3.91564e+03 3.45980e+03
5.31840e+05 1.63333e+03 2.72509e+03 4.56129e+03 8.88889e+02 3.69264e+03 3.91797e+03 3.46730e+03
5.32480e+05 1.63600e+03 2.66954e+03 4.58231e+03 7.56776e+02 3.70106e+03 3.92794e+03 3.47418e+03
5.33120e+05 1.63833e+03 2.71829e+03 4.48543e+03 9.51153e+02 3.71109e+03 3.94180e+03 3.48038e+03
5.33760e+05 1.64600e+03 2.68212e+03 4.50314e+03 8.61102e+02 3.72073e+03 3.95627e+03 3.48519e+03
5.34400e+05 1.64733e+03 3.44379e+03 4.23027e+03 2.65732e+03 3.72763e+03 3.96914e+03 3.48612e+03
5.35040e+05 1.64933e+03 2.64502e+03 4.52865e+03 7.61398e+02 3.72882e+03 3.97948e+03 3.47815e+03
5.35680e+05 1.65600e+03 2.68103e+03 4.56445e+03 7.97605e+02 3.72078e+03 3.98777e+03 3.45379e+03
5.36320e+05 1.65767e+03 2.73756e+03 4.54246e+03 9.32670e+02 3.70018e+03 3.99657e+03 3.40378e+03
5.36960e+05 1.66033e+03 2.60986e+03 4.46453e+03 7.55181e+02 3.66496e+03 4.01020e+03 3.31972e+03
5.37600e+05 1.66167e+03 2.71777e+03 4.69816e+03 7.37392e+02 3.61515e+03 4.03234e+03 3.19796e+03
5.38240e+05 1.66367e+03 2.68634e+03 4.64659e+03 7.26083e+02 3.55282e+03 4.06375e+03 3.04189e+03
5.38880e+05 1.66600e+03 2.28969e+03 3.85345e+03 7.25929e+02 3.48129e+03 4.10250e+03 2.86008e+03
5.39520e+05 1.66733e+03 2.42234e+03 4.13227e+03 7.12405e+02 3.40415e+03 4.14541e+03 2.66290e+03
5.40160e+05 1.66933e+03 2.49267e+03 4.24905e+03 7.36296e+02 3.32452e+03 4.18921e+03 2.45983e+03
5.40800e+05 1.67000e+03 2.48981e+03 4.25021e+03 7.29401e+02 3.24477e+03 4.23112e+03 2.25841e+03
5.41440e+05 1.67167e+03 2.68839e+03 4.69400e+03 6.82780e+02 3.16657e+03 4.26902e+03 2.06412e+03
5.42080e+05 1.67367e+03 2.67198e+03 4.46835e+03 8.75610e+02 3.09107e+03 4.30118e+03 1.88096e+03
5.42720e+05 1.67500e+03 3.29133e+03 4.23682e+03 2.34585e+03 3.01905e+03 4.32611e+03 1.71198e+03
5.43360e+05 1.67567e+03 3.18549e+03 4.02934e+03 2.34165e+03 2.95113e+03 4.34268e+03 1.55958e+03
5.44000e+05 1.67667e+03 2.92061e+03 4.45586e+03 1.38537e+03 2.88812e+03 4.35067e+03 1.42556e+03
5.44640e+05 1.67667e+03 2.92061e+03 4.45586e+03 1.38537e+03 2.83105e+03 4.35118e+03 1.31093e+03
5.45280e+05 1.67800e+03 2.96175e+03 4.49845e+03 1.42505e+03 2.78123e+03 4.34644e+03 1.21602e+03
5.45920e+05 1.67833e+03 2.96688e+03 4.50556e+03 1.42819e+03 2.74014e+03 4.33919e+03 1.14110e+03
5.46560e+05 1.67967e+03 2.96748e+03 4.47183e+03 1.46313e+03 2.70927e+03 4.33173e+03 1.08680e+03
5.47200e+05 1.68033e+03 2.95630e+03 4.44973e+03 1.46288e+03 2.68967e+03 4.32551e+03 1.05382e+03
5.47840e+05 1.68100e+03 2.98404e+03 4.49503e+03 1.47305e+03 2.68160e+03 4.32121e+03 1.04200e+03
5.48480e+05 1.68167e+03 2.73699e+03 4.60734e+03 8.66634e+02 2.68429e+03 4.31912e+03 1.04945e+03
5.49120e+05 1.68267e+03 2.87138e+03 4.49231e+03 1.25046e+03 2.69597e+03 4.31951e+03 1.07243e+03
5.49760e+05 1.68300e+03 2.96250e+03 4.45671e+03 1.46829e+03 2.71427e+03 4.32263e+03 1.10591e+03
5.50400e+05 1.68367e+03 2.90018e+03 4.33940e+03 1.46095e+03 2.73668e+03 4.32870e+03 1.14466e+03
5.51040e+05 1.68500e+03 2.94787e+03 4.49162e+03 1.40412e+03 2.76088e+03 4.33766e+03 1.18410e+03
5.51680e+05 1.68500e+03 2.94787e+03 4.49162e+03 1.40412e+03 2.78506e+03 4.34924e+03 1.22087e+03
5.52320e+05 1.68600e+03 2.94037e+03 4.49563e+03 1.38512e+03 2.80786e+03 4.36288e+03 1.25284e+03
5.52960e+05 1.68667e+03 2.96037e+03 4.49359e+03 1.42716e+03 2.82840e+03 4.37780e+03 1.27899e+03
5.53600e+05 1.68700e+03 2.95304e+03 4.47924e+03 1.42683e+03 2.84610e+03 4.39301e+03 1.29919e+03
5.54240e+05 1.68800e+03 2.81839e+03 4.55458e+03 1.08220e+03 2.86071e+03 4.40751e+03 1.31391e+03
5.54880e+05 1.68867e+03 2.82686e+03 4.50939e+03 1.14432e+03 2.87224e+03 4.42045e+03 1.32402e+03
5.55520e+05 1.68933e+03 2.87830e+03 4.65063e+03 1.10598e+03 2.88100e+03 4.43135e+03 1.33066e+03
5.56160e+05 1.69067e+03 3.03386e+03 4.58140e+03 1.48632e+03 2.88754e+03 4.44013e+03 1.33495e+03
5.56800e+05 1.69067e+03 3.03386e+03 4.58140e+03 1.48632e+03 2.89243e+03 4.44705e+03 1.33782e+03
5.57440e+05 1.69200e+03 3.03390e+03 4.49813e+03 1.56967e+03 2.89616e+03 4.45263e+03 1.33969e+03
5.58080e+05 1.69267e+03 3.00645e+03 4.47224e+03 1.54066e+03 2.89899e+03 4.45755e+03 1.34043e+03
5.58720e+05 1.69300e+03 3.01572e+03 4.49109e+03 1.54034e+03 2.90103e+03 4.46250e+03 1.33957e+03
5.59360e+05 1.69400e+03 2.94424e+03 4.39485e+03 1.49363e+03 2.90235e+03 4.46793e+03 1.33678e+03
5.60000e+05 1.69467e+03 2.72585e+03 4.47435e+03 9.77343e+02 2.90302e+03 4.47370e+03 1.33234e+03
5.60640e+05 1.69567e+03 3.06993e+03 4.59191e+03 1.54795e+03 2.90315e+03 4.47896e+03 1.32734e+03
5.61280e+05 1.69633e+03 3.05693e+03 4.55238e+03 1.56148e+03 2.90296e+03 4.48254e+03 1.32337e+03
5.61920e+05 1.69700e+03 3.09441e+03 4.53809e+03 1.65073e+03 2.90281e+03 4.48351e+03 1.32212e+03
5.62560e+05 1.69767e+03 2.76306e+03 4.64799e+03 8.78120e+02 2.90313e+03 4.48156e+03 1.32470e+03
5.63200e+05 1.69867e+03 3.42538e+03 4.42371e+03 2.42706e+03 2.90421e+03 4.47714e+03 1.33128e+03
5.63840e+05 1.69933e+03 2.84100e+03 4.64277e+03 1.03924e+03 2.90625e+03 4.47138e+03 1.34111e+03
5.64480e+05 1.70033e+03 3.15095e+03 4.59582e+03 1.70608e+03 2.90934e+03 4.46571e+03 1.35297e+03
5.65120e+05 1.70067e+03 3.13997e+03 4.58177e+03 1.69817e+03 2.91365e+03 4.46149e+03 1.36581e+03
5.65760e+05 1.70167e+03 2.91284e+03 4.43286e+03 1.39281e+03 2.91945e+03 4.45966e+03 1.37924e+03
5.66400e+05 1.70300e+03 2.99006e+03 4.51429e+03 1.46582e+03 2.92709e+03 4.46038e+03 1.39379e+03
5.67040e+05 1.70367e+03 3.30238e+03 4.43105e+03 2.17371e+03 2.93680e+03 4.46307e+03 1.41053e+03
5.67680e+05 1.70400e+03 3.32550e+03 4.47962e+03 2.17138e+03 2.94841e+03 4.46653e+03 1.43030e+03
5.68320e+05 1.70500e+03 3.32394e+03 4.08425e+03 2.56363e+03 2.96125e+03 4.46942e+03 1.45307e+03
5.68960e+05 1.70600e+03 2.75356e+03 4.34159e+03 1.16552e+03 2.97422e+03 4.47080e+03 1.47763e+03
5.69600e+05 1.70667e+03 3.03648e+03 4.62026e+03 1.45270e+03 2.98620e+03 4.47033e+03 1.50207e+03
5.70240e+05 1.70767e+03 2.22515e+03 3.94323e+03 5.07070e+02 2.99650e+03 4.46822e+03 1.52478e+03
5.70880e+05 1.70900e+03 3.03525e+03 4.45367e+03 1.61684e+03 3.00524e+03 4.46499e+03 1.54550e+03
5.71520e+05 1.71000e+03 2.77885e+03 4.48096e+03 1.07675e+03 3.01327e+03 4.46110e+03 1.56543e+03
5.72160e+05 1.71033e+03 3.13642e+03 4.33766e+03 1.93518e+03 3.02148e+03 4.45669e+03 1.58627e+03
5.72800e+05 1.71133e+03 2.48860e+03 3.33936e+03 1.63784e+03 3.03004e+03 4.45140e+03 1.60868e+03
5.73440e+05 1.71200e+03 3.20397e+03 4.48430e+03 1.92364e+03 3.03799e+03 4.44445e+03 1.63153e+03
5.74080e+05 1.71267e+03 3.58908e+03 4.49112e+03 2.68703e+03 3.04364e+03 4.43500e+03 1.65228e+03
5.74720e+05 1.71333e+03 3.15106e+03 4.58023e+03 1.72189e+03 3.04536e+03 4.42251e+03 1.66821e+03
5.75360e+05 1.71400e+03 3.11376e+03 4.50734e+03 1.72017e+03 3.04225e+03 4.40673e+03 1.67778e+03
5.76000e+05 1.71467e+03 3.28146e+03 4.52969e+03 2.03323e+03 3.03445e+03 4.38759e+03 1.68132e+03
5.76640e+05 1.71533e+03 3.18076e+03 4.56941e+03 1.79211e+03 3.02330e+03 4.36537e+03 1.68124e+03
5.77280e+05 1.71600e+03 3.01494e+03 4.24973e+03 1.78016e+03 3.01120e+03 4.34105e+03 1.68136e+03
5.77920e+05 1.71667e+03 2.70335e+03 3.97061e+03 1.43609e+03 3.00110e+03 4.31648e+03 1.68572e+03
5.78560e+05 1.71733e+03 3.12424e+03 3.73665e+03 2.51183e+03 2.99569e+03 4.29416e+03 1.69722e+03
5.79200e+05 1.71800e+03 3.29292e+03 4.37509e+03 2.21075e+03 2.99676e+03 4.27668e+03 1.71685e+03
5.79840e+05 1.71867e+03 3.31547e+03 4.40160e+03 2.22935e+03 3.00475e+03 4.26597e+03 1.74353e+03
5.80480e+05 1.71933e+03 3.41721e+03 4.33752e+03 2.49690e+03 3.01872e+03 4.26269e+03 1.77474e+03
5.81120e+05 1.72000e+03 3.61904e+03 4.30764e+03 2.93044e+03 3.03672e+03 4.26592e+03 1.80752e+03
5.81760e+05 1.72067e+03 3.57869e+03 4.20687e+03 2.95051e+03 3.05649e+03 4.27340e+03 1.83959e+03
5.82400e+05 1.72133e+03 3.61080e+03 4.26076e+03 2.96084e+03 3.07614e+03 4.28228e+03 1.87001e+03
5.83040e+05 1.72200e+03 3.44460e+03 3.71341e+03 3.17579e+03 3.09468e+03 4.29013e+03 1.89923e+03
5.83680e+05 1.72267e+03 3.74082e+03 4.37315e+03 3.10848e+03 3.11215e+03 4.29551e+03 1.92878e+03
5.84320e+05 1.72333e+03 3.76804e+03 4.39463e+03 3.14145e+03 3.12945e+03 4.29800e+03 1.96090e+03
5.84960e+05 1.72400e+03 3.61773e+03 4.05378e+03 3.18169e+03 3.14796e+03 4.29790e+03 1.99803e+03
5.85600e+05 1.72467e+03 3.62524e+03 4.08627e+03 3.16421e+03 3.16900e+03 4.29559e+03 2.04241e+03
5.86240e+05 1.72533e+03 3.85883e+03 4.46439e+03 3.25326e+03 3.19342e+03 4.29114e+03 2.09570e+03
5.86880e+05 1.72600e+03 3.83520e+03 4.51172e+03 3.15869e+03 3.22137e+03 4.28410e+03 2.15865e+03
5.87520e+05 1.72667e+03 3.72511e+03 4.52731e+03 2.92290e+03 3.25221e+03 4.27346e+03 2.23095e+03
5.88160e+05 1.72733e+03 3.50888e+03 4.48739e+03 2.53037e+03 3.28469e+03 4.25804e+03 2.31134e+03
5.88800e+05 1.72833e+03 3.73613e+03 4.30228e+03 3.16999e+03 3.31745e+03 4.23720e+03 2.39770e+03
5.89440e+05 1.72867e+03 3.69993e+03 4.27055e+03 3.12930e+03 3.34952e+03 4.21166e+03 2.48738e+03
5.90080e+05 1.72933e+03 3.77694e+03 4.38201e+03 3.17186e+03 3.38056e+03 4.18379e+03 2.57732e+03
5.90720e+05 1.72967e+03 3.77423e+03 4.38014e+03 3.16832e+03 3.41068e+03 4.15718e+03 2.66418e+03
5.91360e+05 1.73067e+03 3.82500e+03 4.34609e+03 3.30391e+03 3.44012e+03 4.13577e+03 2.74447e+03
5.92000e+05 1.73133e+03 3.17068e+03 3.53995e+03 2.80140e+03 3.46896e+03 4.12287e+03 2.81505e+03
5.92640e+05 1.73200e+03 3.83138e+03 4.38064e+03 3.28211e+03 3.49698e+03 4.12022e+03 2.87373e+03
5.93280e+05 1.73267e+03 3.83809e+03 4.38591e+03 3.29028e+03 3.52391e+03 4.12788e+03 2.91995e+03
5.93920e+05 1.73333e+03 3.88724e+03 4.46828e+03 3.30619e+03 3.54951e+03 4.14417e+03 2.95485e+03
5.94560e+05 1.73400e+03 3.87191e+03 4.47128e+03 3.27253e+03 3.57352e+03 4.16600e+03 2.98104e+03
5.95200e+05 1.73433e+03 3.87720e+03 4.47168e+03 3.28271e+03 3.59557e+03 4.18932e+03 3.00182e+03
5.95840e+05 1.73533e+03 3.41313e+03 4.51421e+03 2.31205e+03 3.61522e+03 4.20993e+03 3.02050e+03
5.96480e+05 1.73633e+03 3.63584e+03 4.02253e+03 3.24915e+03 3.63216e+03 4.22466e+03 3.03966e+03
5.97120e+05 1.73633e+03 3.63584e+03 4.02253e+03 3.24915e+03 3.64655e+03 4.23233e+03 3.06077e+03
5.97760e+05 1.73733e+03 3.91896e+03 4.42746e+03 3.41046e+03 3.65905e+03 4.23392e+03 3.08418e+03
5.98400e+05 1.73800e+03 3.89923e+03 4.43022e+03 3.36824e+03 3.67054e+03 4.23195e+03 3.10912e+03
5.99040e+05 1.73833e+03 3.92301e+03 4.48697e+03 3.35906e+03 3.68168e+03 4.22950e+03 3.13386e+03
5.99680e+05 1.73933e+03 3.85552e+03 4.40240e+03 3.30863e+03 3.69263e+03 4.22902e+03 3.15623e+03
6.00320e+05 1.74000e+03 3.89148e+03 4.43896e+03 3.34401e+03 3.70306e+03 4.23174e+03 3.17439e+03
6.00960e+05 1.74033e+03 3.92397e+03 4.51411e+03 3.33382e+03 3.71260e+03 4.23764e+03 3.18755e+03
6.01600e+05 1.74133e+03 3.94341e+03 4.52855e+03 3.35827e+03 3.72109e+03 4.24600e+03 3.19619e+03
6.02240e+05 1.74133e+03 3.94341e+03 4.52855e+03 3.35827e+03 3.72888e+03 4.25599e+03 3.20177e+03
6.02880e+05 1.74267e+03 3.95525e+03 4.45229e+03 3.45820e+03 3.73659e+03 4.26703e+03 3.20616e+03
6.03520e+05 1.74333e+03 2.92770e+03 3.92777e+03 1.92764e+03 3.74495e+03 4.27893e+03 3.21096e+03
6.04160e+05 1.74400e+03 3.89904e+03 4.37234e+03 3.42574e+03 3.75449e+03 4.29174e+03 3.21725e+03
6.04800e+05 1.74433e+03 3.92420e+03 4.37539e+03 3.47301e+03 3.76541e+03 4.30552e+03 3.22530e+03
6.05440e+05 1.74533e+03 3.91992e+03 4.35793e+03 3.48190e+03 3.77736e+03 4.32003e+03 3.23469e+03
6.06080e+05 1.74600e+03 3.99958e+03 4.49552e+03 3.50364e+03 3.78934e+03 4.33419e+03 3.24449e+03
6.06720e+05 1.74633e+03 4.00950e+03 4.49652e+03 3.52248e+03 3.79990e+03 4.34593e+03 3.25387e+03
6.07360e+05 1.74733e+03 3.91544e+03 4.39151e+03 3.43938e+03 3.80760e+03 4.35267e+03 3.26253e+03
6.08000e+05 1.74800e+03 3.93593e+03 4.48313e+03 3.38872e+03 3.81165e+03 4.35246e+03 3.27084e+03
6.08640e+05 1.74833e+03 3.97370e+03 4.48995e+03 3.45744e+03 3.81220e+03 4.34480e+03 3.27959e+03
6.09280e+05 1.74933e+03 3.93275e+03 4.37192e+03 3.49358e+03 3.81043e+03 4.33114e+03 3.28971e+03
6.09920e+05 1.75033e+03 4.00137e+03 4.47089e+03 3.53186e+03 3.80808e+03 4.31430e+03 3.30187e+03
6.10560e+05 1.75067e+03 4.02451e+03 4.48054e+03 3.56848e+03 3.80698e+03 4.29771e+03 3.31625e+03
6.11200e+05 1.75133e+03 4.01500e+03 4.41936e+03 3.61064e+03 3.80849e+03 4.28445e+03 3.33252e+03
6.11840e+05 1.75200e+03 3.79932e+03 4.51579e+03 3.08285e+03 3.81328e+03 4.27663e+03 3.34993e+03
6.12480e+05 1.75267e+03 4.05128e+03 4.53515e+03 3.56742e+03 3.82136e+03 4.27513e+03 3.36758e+03
6.13120e+05 1.75367e+03 4.08827e+03 4.60787e+03 3.56866e+03 3.83221e+03 4.27972e+03 3.38470e+03
6.13760e+05 1.75367e+03 4.08827e+03 4.60787e+03 3.56866e+03 3.84507e+03 4.28935e+03 3.40079e+03
6.14400e+05 1.75467e+03 3.56283e+03 3.86483e+03 3.26084e+03 3.85903e+03 4.30259e+03 3.41548e+03
6.15040e+05 1.75533e+03 3.99693e+03 4.33928e+03 3.65459e+03 3.87319e+03 4.31795e+03 3.42843e+03
6.15680e+05 1.75600e+03 3.12523e+03 3.95846e+03 2.29199e+03 3.88677e+03 4.33419e+03 3.43935e+03
6.16320e+05 1.75700e+03 3.81340e+03 4.46522e+03 3.16157e+03 3.89924e+03 4.35028e+03 3.44821e+03
6.16960e+05 1.75767e+03 4.00837e+03 4.50252e+03 3.51423e+03 3.91024e+03 4.36502e+03 3.45545e+03
6.17600e+05 1.75800e+03 3.89035e+03 4.21778e+03 3.56292e+03 3.91936e+03 4.37667e+03 3.46204e+03
6.18240e+05 1.75900e+03 3.92112e+03 4.41914e+03 3.42310e+03 3.92606e+03 4.38286e+03 3.46926e+03
6.18880e+05 1.75900e+03 3.92112e+03 4.41914e+03 3.42310e+03 3.92959e+03 4.38099e+03 3.47819e+03
6.19520e+05 1.76000e+03 3.97418e+03 4.45263e+03 3.49574e+03 3.92919e+03 4.36917e+03 3.48921e+03
6.20160e+05 1.76100e+03 3.63760e+03 3.69154e+03 3.58365e+03 3.92448e+03 4.34717e+03 3.50180e+03
6.20800e+05 1.76133e+03 3.93683e+03 4.30618e+03 3.56749e+03 3.91575e+03 4.31683e+03 3.51468e+03
6.21440e+05 1.76200e+03 3.88414e+03 4.29618e+03 3.47210e+03 3.90408e+03 4.28181e+03 3.52635e+03
6.22080e+05 1.76300e+03 4.00593e+03 4.36820e+03 3.64366e+03 3.89108e+03 4.24668e+03 3.53548e+03
6.22720e+05 1.76300e+03 4.00593e+03 4.36820e+03 3.64366e+03 3.87851e+03 4.21569e+03 3.54132e+03
6.23360e+05 1.76400e+03 3.86654e+03 4.22686e+03 3.50622e+03 3.86775e+03 4.19166e+03 3.54385e+03
6.24000e+05 1.76500e+03 3.82291e+03 4.49203e+03 3.15379e+03 3.85957e+03 4.17549e+03 3.54364e+03
6.24640e+05 1.76500e+03 3.82291e+03 4.49203e+03 3.15379e+03 3.85410e+03 4.16650e+03 3.54170e+03
6.25280e+05 1.76600e+03 3.99703e+03 4.33399e+03 3.66007e+03 3.85112e+03 4.16319e+03 3.53905e+03
6.25920e+05 1.76700e+03 3.99513e+03 4.38916e+03 3.60110e+03 3.85032e+03 4.16403e+03 3.53661e+03
6.26560e+05 1.76700e+03 3.99513e+03 4.38916e+03 3.60110e+03 3.85138e+03 4.16786e+03 3.53489e+03
6.27200e+05 1.76800e+03 3.25251e+03 3.90694e+03 2.59808e+03 3.85394e+03 4.17404e+03 3.53383e+03
6.27840e+05 1.76867e+03 3.73867e+03 3.76052e+03 3.71682e+03 3.85764e+03 4.18233e+03 3.53295e+03
6.28480e+05 1.76933e+03 3.83974e+03 3.95316e+03 3.72631e+03 3.86217e+03 4.19266e+03 3.53168e+03
6.29120e+05 1.77033e+03 4.05428e+03 4.49122e+03 3.61734e+03 3.86727e+03 4.20472e+03 3.52983e+03
6.29760e+05 1.77067e+03 4.05070e+03 4.48959e+03 3.61181e+03 3.87253e+03 4.21733e+03 3.52774e+03
6.30400e+05 1.77133e+03 3.98581e+03 4.38518e+03 3.58643e+03 3.87723e+03 4.22810e+03 3.52636e+03
6.31040e+05 1.77233e+03 3.94701e+03 4.43850e+03 3.45552e+03 3.88036e+03 4.23382e+03 3.52690e+03
6.31680e+05 1.77233e+03 3.94701e+03 4.43850e+03 3.45552e+03 3.88108e+03 4.23167e+03 3.53050e+03
6.32320e+05 1.77333e+03 3.87745e+03 4.31180e+03 3.44311e+03 3.87914e+03 4.22056e+03 3.53773e+03
6.32960e+05 1.77433e+03 4.01463e+03 4.47258e+03 3.55668e+03 3.87513e+03 4.20184e+03 3.54842e+03
6.33600e+05 1.77433e+03 4.01463e+03 4.47258e+03 3.55668e+03 3.87031e+03 4.17901e+03 3.56161e+03
6.34240e+05 1.77533e+03 4.02012e+03 4.40627e+03 3.63397e+03 3.86620e+03 4.15662e+03 3.57578e+03
6.34880e+05 1.77567e+03 4.02496e+03 4.40725e+03 3.64268e+03 3.86404e+03 4.13902e+03 3.58905e+03
6.35520e+05 1.77633e+03 3.92567e+03 4.34565e+03 3.50570e+03 3.86451e+03 4.12936e+03 3.59966e+03
6.36160e+05 1.77733e+03 4.02704e+03 4.41206e+03 3.64202e+03 3.86771e+03 4.12911e+03 3.60632e+03
6.36800e+05 1.77767e+03 4.04080e+03 4.41365e+03 3.66796e+03 3.87330e+03 4.13811e+03 3.60850e+03
6.37440e+05 1.77833e+03 3.97178e+03 4.28637e+03 3.65720e+03 3.88078e+03 4.15502e+03 3.60654e+03
6.38080e+05 1.77933e+03 4.09937e+03 4.45051e+03 3.74823e+03 3.88959e+03 4.17773e+03 3.60145e+03
6.38720e+05 1.77933e+03 4.09937e+03 4.45051e+03 3.74823e+03 3.89922e+03 4.20387e+03 3.59457e+03
6.39360e+05 1.78033e+03 3.31370e+03 3.68114e+03 2.94626e+03 3.90921e+03 4.23120e+03 3.58722e+03
6.40000e+05 1.78133e+03 4.01018e+03 4.41950e+03 3.60086e+03 3.91916e+03 4.25774e+03 3.58058e+03
6.40640e+05 1.78167e+03 4.00553e+03 4.40837e+03 3.60270e+03 3.92880e+03 4.28203e+03 3.57557e+03
6.41280e+05 1.78233e+03 4.00731e+03 4.40323e+03 3.61138e+03 3.93790e+03 4.30292e+03 3.57288e+03
6.41920e+05 1.78333e+03 4.02352e+03 4.47927e+03 3.56776e+03 3.94607e+03 4.31928e+03 3.57286e+03
6.42560e+05 1.78333e+03 4.02352e+03 4.47927e+03 3.56776e+03 3.95267e+03 4.32988e+03 3.57546e+03
6.43200e+05 1.78433e+03 4.06560e+03 4.54353e+03 3.58766e+03 3.95691e+03 4.33363e+03 3.58019e+03
6.43840e+05 1.78500e+03 4.12299e+03 4.65437e+03 3.59160e+03 3.95829e+03 4.33032e+03 3.58626e+03
6.44480e+05 1.78533e+03 4.09288e+03 4.64847e+03 3.53729e+03 3.95689e+03 4.32107e+03 3.59271e+03
6.45120e+05 1.78633e+03 3.60693e+03 4.65023e+03 2.56363e+03 3.95350e+03 4.30830e+03 3.59870e+03
6.45760e+05 1.78733e+03 4.04303e+03 4.54175e+03 3.54432e+03 3.94933e+03 4.29511e+03 3.60355e+03
6.46400e+05 1.78733e+03 4.04303e+03 4.54175e+03 3.54432e+03 3.94581e+03 4.28469e+03 3.60692e+03
6.47040e+05 1.78833e+03 3.99759e+03 4.48997e+03 3.50520e+03 3.94414e+03 4.27959e+03 3.60868e+03
6.47680e+05 1.78900e+03 4.06677e+03 4.52524e+03 3.60830e+03 3.94502e+03 4.28137e+03 3.60867e+03
6.48320e+05 1.78933e+03 4.05403e+03 4.52048e+03 3.58758e+03 3.94843e+03 4.29039e+03 3.60647e+03
6.48960e+05 1.79033e+03 3.90465e+03 4.21105e+03 3.59825e+03 3.95368e+03 4.30599e+03 3.60138e+03
6.49600e+05 1.79100e+03 3.96357e+03 4.31912e+03 3.60802e+03 3.95980e+03 4.32678e+03 3.59283e+03
6.50240e+05 1.79133e+03 3.95105e+03 4.31342e+03 3.58867e+03 3.96586e+03 4.35101e+03 3.58070e+03
6.50880e+05 1.79233e+03 3.99626e+03 4.47007e+03 3.52245e+03 3.97124e+03 4.37682e+03 3.56566e+03
6.51520e+05 1.79267e+03 4.01935e+03 4.47195e+03 3.56675e+03 3.97572e+03 4.40230e+03 3.54915e+03
6.52160e+05 1.79333e+03 3.94026e+03 4.32558e+03 3.55494e+03 3.97928e+03 4.42553e+03 3.53303e+03
6.52800e+05 1.79467e+03 3.98844e+03 4.44101e+03 3.53587e+03 3.98195e+03 4.44472e+03 3.51919e+03
6.53440e+05 1.79467e+03 3.98844e+03 4.44101e+03 3.53587e+03 3.98374e+03 4.45845e+03 3.50902e+03
6.54080e+05 1.79567e+03 3.95148e+03 4.46373e+03 3.43922e+03 3.98463e+03 4.46604e+03 3.50321e+03
6.54720e+05 1.79633e+03 3.94036e+03 4.37437e+03 3.50635e+03 3.98461e+03 4.46767e+03 3.50155e+03
6.55360e+05 1.79667e+03 3.94445e+03 4.37642e+03 3.51248e+03 3.98364e+03 4.46422e+03 3.50306e+03
6.56000e+05 1.79767e+03 3.97695e+03 4.49875e+03 3.45515e+03 3.98161e+03 4.45704e+03 3.50618e+03
6.56640e+05 1.79800e+03 3.97348e+03 4.49049e+03 3.45647e+03 3.97846e+03 4.44768e+03 3.50923e+03
6.57280e+05 1.79867e+03 3.98256e+03 4.48315e+03 3.48197e+03 3.97426e+03 4.43767e+03 3.51084e+03
6.57920e+05 1.79967e+03 4.05353e+03 4.54206e+03 3.56500e+03 3.96926e+03 4.42825e+03 3.51028e+03
6.58560e+05 1.79967e+03 4.05353e+03 4.54206e+03 3.56500e+03 3.96390e+03 4.42034e+03 3.50746e+03
6.59200e+05 1.80067e+03 3.99542e+03 4.48961e+03 3.50123e+03 3.95867e+03 4.41449e+03 3.50286e+03
6.59840e+05 1.80167e+03 4.01505e+03 4.43122e+03 3.59888e+03 3.95409e+03 4.41092e+03 3.49725e+03
6.60480e+05 1.80167e+03 4.01505e+03 4.43122e+03 3.59888e+03 3.95059e+03 4.40970e+03 3.49149e+03
6.61120e+05 1.80267e+03 3.49927e+03 3.71663e+03 3.28191e+03 3.94854e+03 4.41076e+03 3.48633e+03
6.61760e+05 1.80367e+03 4.01935e+03 4.48638e+03 3.55232e+03 3.94816e+03 4.41391e+03 3.48241e+03
6.62400e+05 1.80400e+03 3.99939e+03 4.43846e+03 3.56031e+03 3.94949e+03 4.41883e+03 3.48015e+03
6.63040e+05 1.80467e+03 3.99460e+03 4.44059e+03 3.54862e+03 3.95233e+03 4.42488e+03 3.47977e+03
6.63680e+05 1.80533e+03 3.89441e+03 4.33640e+03 3.45242e+03 3.95607e+03 4.43075e+03 3.48140e+03
6.64320e+05 1.80600e+03 3.86047e+03 4.25517e+03 3.46578e+03 3.95979e+03 4.43453e+03 3.48505e+03
6.64960e+05 1.80667e+03 3.87587e+03 4.24199e+03 3.50974e+03 3.96247e+03 4.43431e+03 3.49063e+03
6.65600e+05 1.80700e+03 3.97251e+03 4.47148e+03 3.47355e+03 3.96341e+03 4.42896e+03 3.49785e+03
6.66240e+05 1.80800e+03 4.02015e+03 4.51056e+03 3.52973e+03 3.96241e+03 4.41862e+03 3.50619e+03
6.66880e+05 1.80867e+03 4.02705e+03 4.50946e+03 3.54464e+03 3.95978e+03 4.40459e+03 3.51497e+03
6.67520e+05 1.80900e+03 3.94690e+03 4.31614e+03 3.57767e+03 3.95603e+03 4.38872e+03 3.52334e+03
6.68160e+05 1.80967e+03 4.03193e+03 4.34966e+03 3.71420e+03 3.95175e+03 4.37296e+03 3.53055e+03
6.68800e+05 1.81067e+03 3.93435e+03 4.27104e+03 3.59765e+03 3.94746e+03 4.35891e+03 3.53601e+03
6.69440e+05 1.81100e+03 3.99375e+03 4.41245e+03 3.57505e+03 3.94363e+03 4.34782e+03 3.53945e+03
6.70080e+05 1.81167e+03 4.03524e+03 4.42642e+03 3.64406e+03 3.94070e+03 4.34043e+03 3.54097e+03
6.70720e+05 1.81233e+03 3.97526e+03 4.36798e+03 3.58253e+03 3.93904e+03 4.33701e+03 3.54107e+03
6.71360e+05 1.81300e+03 3.90367e+03 4.26187e+03 3.54546e+03 3.93890e+03 4.33720e+03 3.54060e+03
6.72000e+05 1.81367e+03 3.89689e+03 4.25809e+03 3.53569e+03 3.94031e+03 4.34015e+03 3.54047e+03
6.72640e+05 1.81400e+03 4.00753e+03 4.52269e+03 3.49237e+03 3.94317e+03 4.34479e+03 3.54155e+03
6.73280e+05 1.81500e+03 3.96234e+03 4.46665e+03 3.45804e+03 3.94718e+03 4.35006e+03 3.54430e+03
6.73920e+05 1.81567e+03 4.01224e+03 4.48701e+03 3.53747e+03 3.95193e+03 4.35508e+03 3.54878e+03
6.74560e+05 1.81600e+03 3.96261e+03 4.36820e+03 3.55701e+03 3.95694e+03 4.35925e+03 3.55463e+03
6.75200e+05 1.81733e+03 3.25222e+03 3.92786e+03 2.57658e+03 3.96169e+03 4.36227e+03 3.56110e+03
6.75840e+05 1.81833e+03 3.98019e+03 4.32491e+03 3.63547e+03 3.96573e+03 4.36419e+03 3.56727e+03
6.76480e+05 1.81833e+03 3.98019e+03 4.32491e+03 3.63547e+03 3.96880e+03 4.36540e+03 3.57219e+03
6.77120e+05 1.81933e+03 4.04756e+03 4.41528e+03 3.67984e+03 3.97071e+03 4.36644e+03 3.57499e+03
6.77760e+05 1.82000e+03 3.99422e+03 4.33375e+03 3.65469e+03 3.97125e+03 4.36747e+03 3.57503e+03
6.78400e+05 1.82033e+03 3.95745e+03 4.32466e+03 3.59024e+03 3.96991e+03 4.36767e+03 3.57216e+03
6.79040e+05 1.82133e+03 3.99405e+03 4.35754e+03 3.63055e+03 3.96611e+03 4.36535e+03 3.56687e+03
6.79680e+05 1.82133e+03 3.99405e+03 4.35754e+03 3.63055e+03 3.95949e+03 4.35867e+03 3.56030e+03
6.80320e+05 1.82233e+03 3.78279e+03 4.50558e+03 3.05999e+03 3.95036e+03 4.34677e+03 3.55395e+03
6.80960e+05 1.82333e+03 3.81807e+03 4.26941e+03 3.36673e+03 3.93975e+03 4.33021e+03 3.54928e+03
6.81600e+05 1.82367e+03 3.94507e+03 4.28251e+03 3.60763e+03 3.92912e+03 4.31096e+03 3.54728e+03
6.82240e+05 1.82433e+03 4.06144e+03 4.48956e+03 3.63333e+03 3.91995e+03 4.29162e+03 3.54828e+03
6.82880e+05 1.82533e+03 4.07659e+03 4.49066e+03 3.66253e+03 3.91326e+03 4.27483e+03 3.55169e+03
6.83520e+05 1.82567e+03 4.05647e+03 4.49096e+03 3.62198e+03 3.90938e+03 4.26261e+03 3.55616e+03
6.84160e+05 1.82633e+03 4.02629e+03 4.48725e+03 3.56533e+03 3.90795e+03 4.25602e+03 3.55987e+03
6.84800e+05 1.82733e+03 4.07459e+03 4.47824e+03 3.67094e+03 3.90826e+03 4.25524e+03 3.56127e+03
6.85440e+05 1.82767e+03 4.06131e+03 4.47705e+03 3.64557e+03 3.90965e+03 4.25971e+03 3.55959e+03
6.86080e+05 1.82867e+03 4.04397e+03 4.43550e+03 3.65244e+03 3.91183e+03 4.26857e+03 3.55509e+03
6.86720e+05 1.82900e+03 4.05249e+03 4.43609e+03 3.66890e+03 3.91491e+03 4.28087e+03 3.54894e+03
6.87360e+05 1.82967e+03 4.06962e+03 4.50194e+03 3.63730e+03 3.91921e+03 4.29572e+03 3.54269e+03
6.88000e+05 1.83067e+03 4.00483e+03 4.48664e+03 3.52302e+03 3.92504e+03 4.31220e+03 3.53788e+03
6.88640e+05 1.83100e+03 4.03716e+03 4.49739e+03 3.57694e+03 3.93243e+03 4.32917e+03 3.53568e+03
6.89280e+05 1.83167e+03 4.10970e+03 4.53821e+03 3.68119e+03 3.94105e+03 4.34529e+03 3.53681e+03
6.89920e+05 1.83267e+03 4.05762e+03 4.54421e+03 3.57103e+03 3.95033e+03 4.35927e+03 3.54138e+03
6.90560e+05 1.83300e+03 4.08964e+03 4.55088e+03 3.62840e+03 3.95966e+03 4.37029e+03 3.54903e+03
6.91200e+05 1.83367e+03 4.02134e+03 4.47345e+03 3.56924e+03 3.96858e+03 4.37829e+03 3.55888e+03
6.91840e+05 1.83467e+03 2.55114e+03 4.17538e+03 9.26893e+02 3.97687e+03 4.38386e+03 3.56987e+03
6.92480e+05 1.83533e+03 4.04102e+03 4.45243e+03 3.62962e+03 3.98452e+03 4.38814e+03 3.58090e+03
6.93120e+05 1.83600e+03 4.07298e+03 4.45172e+03 3.69424e+03 3.99170e+03 4.39234e+03 3.59106e+03
6.93760e+05 1.83667e+03 4.05928e+03 4.44793e+03 3.67062e+03 3.99857e+03 4.39746e+03 3.59968e+03
6.94400e+05 1.83700e+03 4.10396e+03 4.55565e+03 3.65228e+03 4.00514e+03 4.40386e+03 3.60642e+03
6.95040e+05 1.83800e+03 2.80443e+03 4.19683e+03 1.41202e+03 4.01116e+03 4.41114e+03 3.61119e+03
6.95680e+05 1.83867e+03 4.10232e+03 4.61149e+03 3.59314e+03 4.01623e+03 4.41826e+03 3.61420e+03
6.96320e+05 1.83967e+03 4.06168e+03 4.50850e+03 3.61486e+03 4.02000e+03 4.42413e+03 3.61587e+03
6.96960e+05 1.84033e+03 4.01176e+03 4.49725e+03 3.52627e+03 4.02236e+03 4.42788e+03 3.61684e+03
6.97600e+05 1.84100e+03 3.98880e+03 4.40234e+03 3.57527e+03 4.02340e+03 4.42902e+03 3.61778e+03
6.98240e+05 1.84167e+03 4.02425e+03 4.50067e+03 3.54784e+03 4.02318e+03 4.42706e+03 3.61929e+03
6.98880e+05 1.84233e+03 4.01417e+03 4.50037e+03 3.52796e+03 4.02167e+03 4.42174e+03 3.62161e+03
6.99520e+05 1.84300e+03 3.98182e+03 4.35423e+03 3.60941e+03 4.01887e+03 4.41319e+03 3.62456e+03
7.00160e+05 1.84367e+03 4.04943e+03 4.48196e+03 3.61689e+03 4.01491e+03 4.40228e+03 3.62755e+03
7.00800e+05 1.84433e+03 4.03768e+03 4.49782e+03 3.57754e+03 4.01014e+03 4.39047e+03 3.62981e+03
7.01440e+05 1.84500e+03 4.04477e+03 4.58316e+03 3.50639e+03 4.00504e+03 4.37942e+03 3.63065e+03
7.02080e+05 1.84533e+03 4.03188e+03 4.57396e+03 3.48980e+03 4.00012e+03 4.37063e+03 3.62961e+03
7.02720e+05 1.84600e+03 4.03736e+03 4.51537e+03 3.55935e+03 3.99585e+03 4.36506e+03 3.62663e+03
7.03360e+05 1.84667e+03 3.99121e+03 4.43049e+03 3.55194e+03 3.99251e+03 4.36304e+03 3.62198e+03
7.04000e+05 1.84733e+03 4.03085e+03 4.43914e+03 3.62256e+03 3.99030e+03 4.36443e+03 3.61617e+03
7.04640e+05 1.84800e+03 4.05417e+03 4.56447e+03 3.54386e+03 3.98928e+03 4.36882e+03 3.60975e+03
7.05280e+05 1.84867e+03 4.04311e+03 4.52725e+03 3.55897e+03 3.98948e+03 4.37574e+03 3.60321e+03
7.05920e+05 1.84933e+03 3.97706e+03 4.49193e+03 3.46219e+03 3.99079e+03 4.38474e+03 3.59684e+03
7.06560e+05 1.85000e+03 4.06376e+03 4.57859e+03 3.54893e+03 3.99305e+03 4.39533e+03 3.59078e+03
7.07200e+05 1.85100e+03 4.12946e+03 4.60176e+03 3.65717e+03 3.99606e+03 4.40696e+03 3.58516e+03
7.07840e+05 1.85133e+03 4.11330e+03 4.60030e+03 3.62630e+03 3.99960e+03 4.41910e+03 3.58010e+03
7.08480e+05 1.85233e+03 4.14499e+03 4.67066e+03 3.61933e+03 4.00345e+03 4.43125e+03 3.57565e+03
7.09120e+05 1.85267e+03 4.13152e+03 4.66406e+03 3.59898e+03 4.00737e+03 4.44302e+03 3.57171e+03
7.09760e+05 1.85333e+03 4.07789e+03 4.51429e+03 3.64149e+03 4.01099e+03 4.45409e+03 3.56789e+03
7.10400e+05 1.85433e+03 4.14218e+03 4.65904e+03 3.62532e+03 4.01393e+03 4.46424e+03 3.56363e+03
7.11040e+05 1.85467e+03 4.09851e+03 4.65517e+03 3.54185e+03 4.01594e+03 4.47340e+03 3.55848e+03
7.11680e+05 1.85567e+03 4.05699e+03 4.41964e+03 3.69434e+03 4.01708e+03 4.48179e+03 3.55237e+03
7.12320e+05 1.85633e+03 4.08077e+03 4.43455e+03 3.72699e+03 4.01773e+03 4.48979e+03 3.54567e+03
7.12960e+05 1.85667e+03 4.03897e+03 4.43699e+03 3.64095e+03 4.01831e+03 4.49773e+03 3.53890e+03
7.13600e+05 1.85800e+03 3.00234e+03 4.99959e+03 1.00510e+03 4.01914e+03 4.50576e+03 3.53251e+03
7.14240e+05 1.86000e+03 3.97739e+03 4.40615e+03 3.54863e+03 4.02027e+03 4.51375e+03 3.52680e+03
7.14880e+05 1.86000e+03 3.97739e+03 4.40615e+03 3.54863e+03 4.02168e+03 4.52125e+03 3.52211e+03
7.15520e+05 1.86100e+03 4.05594e+03 4.47597e+03 3.63590e+03 4.02318e+03 4.52764e+03 3.51872e+03
7.16160e+05 1.86200e+03 3.01978e+03 4.91406e+03 1.12550e+03 4.02444e+03 4.53225e+03 3.51663e+03
7.16800e+05 1.86267e+03 4.15317e+03 4.74523e+03 3.56112e+03 4.02476e+03 4.53460e+03 3.51493e+03
7.17440e+05 1.86333e+03 4.10239e+03 4.64355e+03 3.56123e+03 4.02324e+03 4.53449e+03 3.51199e+03
7.18080e+05 1.86433e+03 4.18597e+03 4.67467e+03 3.69728e+03 4.01914e+03 4.53216e+03 3.50612e+03
7.18720e+05 1.86500e+03 4.09265e+03 4.50770e+03 3.67759e+03 4.01218e+03 4.52823e+03 3.49613e+03
7.19360e+05 1.86567e+03 4.06874e+03 4.44861e+03 3.68888e+03 4.00255e+03 4.52349e+03 3.48160e+03
7.20000e+05 1.86667e+03 4.08083e+03 4.47967e+03 3.68199e+03 3.99080e+03 4.51859e+03 3.46302e+03
7.20640e+05 1.86700e+03 4.08625e+03 4.49204e+03 3.68047e+03 3.97784e+03 4.51389e+03 3.44179e+03
7.21280e+05 1.86800e+03 4.01928e+03 4.57441e+03 3.46415e+03 3.96484e+03 4.50967e+03 3.42001e+03
7.21920e+05 1.86833e+03 4.04010e+03 4.58828e+03 3.49192e+03 3.95314e+03 4.50628e+03 3.40000e+03
7.22560e+05 1.86900e+03 4.10954e+03 4.52046e+03 3.69862e+03 3.94402e+03 4.50409e+03 3.38394e+03
7.23200e+05 1.87033e+03 4.15021e+03 4.60436e+03 3.69605e+03 3.93841e+03 4.50321e+03 3.37361e+03
7.23840e+05 1.87067e+03 3.55965e+03 4.62875e+03 2.49055e+03 3.93675e+03 4.50340e+03 3.37009e+03
7.24480e+05 1.87200e+03 4.02674e+03 4.49270e+03 3.56078e+03 3.93894e+03 4.50419e+03 3.37369e+03
7.25120e+05 1.87233e+03 4.10842e+03 4.49555e+03 3.72129e+03 3.94448e+03 4.50512e+03 3.38384e+03
7.25760e+05 1.87300e+03 4.14198e+03 4.59783e+03 3.68613e+03 3.95254e+03 4.50590e+03 3.39918e+03
7.26400e+05 1.87400e+03 4.11405e+03 4.66136e+03 3.56674e+03 3.96211e+03 4.50640e+03 3.41782e+03
7.27040e+05 1.87400e+03 4.11405e+03 4.66136e+03 3.56674e+03 3.97187e+03 4.50633e+03 3.43741e+03
7.27680e+05 1.87500e+03 4.15379e+03 4.70541e+03 3.60217e+03 3.98041e+03 4.50517e+03 3.45564e+03
7.28320e+05 1.87567e+03 4.12763e+03 4.59917e+03 3.65609e+03 3.98658e+03 4.50234e+03 3.47081e+03
7.28960e+05 1.87600e+03 4.09583e+03 4.58481e+03 3.60684e+03 3.98997e+03 4.49774e+03 3.48219e+03
7.29600e+05 1.87700e+03 4.08282e+03 4.52634e+03 3.63931e+03 3.99102e+03 4.49193e+03 3.49011e+03
7.30240e+05 1.87767e+03 4.08958e+03 4.47489e+03 3.70427e+03 3.99088e+03 4.48619e+03 3.49557e+03
7.30880e+05 1.87800e+03 4.12932e+03 4.49233e+03 3.76631e+03 3.99099e+03 4.48210e+03 3.49988e+03
7.31520e+05 1.87900e+03 4.14925e+03 4.65236e+03 3.64613e+03 3.99266e+03 4.48112e+03 3.50421e+03
7.32160e+05 1.87933e+03 4.10604e+03 4.64048e+03 3.57160e+03 3.99672e+03 4.48400e+03 3.50944e+03
7.32800e+05 1.88000e+03 4.13952e+03 4.68724e+03 3.59180e+03 4.00338e+03 4.49069e+03 3.51607e+03
7.33440e+05 1.88100e+03 4.10870e+03 4.49570e+03 3.72170e+03 4.01232e+03 4.50035e+03 3.52430e+03
7.34080e+05 1.88133e+03 4.10897e+03 4.49574e+03 3.72220e+03 4.02292e+03 4.51164e+03 3.53420e+03
7.34720e+05 1.88200e+03 4.13416e+03 4.60363e+03 3.66469e+03 4.03444e+03 4.52325e+03 3.54564e+03
7.35360e+05 1.88300e+03 4.21139e+03 4.70136e+03 3.72143e+03 4.04624e+03 4.53417e+03 3.55831e+03
7.36000e+05 1.88300e+03 4.21139e+03 4.70136e+03 3.72143e+03 4.05780e+03 4.54393e+03 3.57167e+03
7.36640e+05 1.88400e+03 3.95847e+03 4.47699e+03 3.43995e+03 4.06876e+03 4.55243e+03 3.58509e+03
7.37280e+05 1.88500e+03 4.12769e+03 4.61431e+03 3.64106e+03 4.07887e+03 4.55974e+03 3.59800e+03
7.37920e+05 1.88533e+03 4.12591e+03 4.61353e+03 3.63829e+03 4.08797e+03 4.56599e+03 3.60995e+03
7.38560e+05 1.88633e+03 4.14030e+03 4.64143e+03 3.63918e+03 4.09602e+03 4.57136e+03 3.62068e+03
7.39200e+05 1.88667e+03 4.10630e+03 4.63419e+03 3.57841e+03 4.10298e+03 4.57598e+03 3.62998e+03
7.39840e+05 1.88733e+03 4.05760e+03 4.51353e+03 3.60167e+03 4.10866e+03 4.57991e+03 3.63742e+03
7.40480e+05 1.88833e+03 4.15892e+03 4.75273e+03 3.56511e+03 4.11277e+03 4.58312e+03 3.64241e+03
7.41120e+05 1.88833e+03 4.15892e+03 4.75273e+03 3.56511e+03 4.11496e+03 4.58553e+03 3.64439e+03
7.41760e+05 1.88933e+03 4.09986e+03 4.56397e+03 3.63575e+03 4.11513e+03 4.58711e+03 3.64315e+03
7.42400e+05 1.89033e+03 4.03583e+03 4.44501e+03 3.62665e+03 4.11349e+03 4.58802e+03 3.63896e+03
7.43040e+05 1.89033e+03 4.03583e+03 4.44501e+03 3.62665e+03 4.11051e+03 4.58844e+03 3.63259e+03
7.43680e+05 1.89133e+03 4.16943e+03 4.66064e+03 3.67821e+03 4.10685e+03 4.58868e+03 3.62502e+03
7.44320e+05 1.89233e+03 4.14206e+03 4.65127e+03 3.63285e+03 4.10315e+03 4.58905e+03 3.61726e+03
7.44960e+05 1.89267e+03 4.14396e+03 4.65214e+03 3.63577e+03 4.09996e+03 4.58978e+03 3.61014e+03
7.45600e+05 1.89367e+03 4.17799e+03 4.75141e+03 3.60457e+03 4.09755e+03 4.59085e+03 3.60425e+03
7.46240e+05 1.89400e+03 4.09080e+03 4.54200e+03 3.63959e+03 4.09599e+03 4.59204e+03 3.59994e+03
7.46880e+05 1.89467e+03 4.07724e+03 4.54027e+03 3.61422e+03 4.09507e+03 4.59296e+03 3.59718e+03
7.47520e+05 1.89567e+03 4.11437e+03 4.66072e+03 3.56802e+03 4.09454e+03 4.59345e+03 3.59563e+03
7.48160e+05 1.89567e+03 4.11437e+03 4.66072e+03 3.56802e+03 4.09412e+03 4.59358e+03 3.59467e+03
7.48800e+05 1.89667e+03 4.14635e+03 4.69730e+03 3.59540e+03 4.09374e+03 4.59374e+03 3.59373e+03
7.49440e+05 1.89767e+03 4.11301e+03 4.53812e+03 3.68791e+03 4.09345e+03 4.59443e+03 3.59247e+03
7.50080e+05 1.89767e+03 4.11301e+03 4.53812e+03 3.68791e+03 4.09342e+03 4.59604e+03 3.59080e+03
7.50720e+05 1.89867e+03 4.14170e+03 4.59946e+03 3.68394e+03 4.09381e+03 4.59868e+03 3.58894e+03
7.51360e+05 1.89967e+03 4.14141e+03 4.65827e+03 3.62455e+03 4.09471e+03 4.60226e+03 3.58715e+03
7.52000e+05 1.89967e+03 4.14141e+03 4.65827e+03 3.62455e+03 4.09611e+03 4.60649e+03 3.58572e+03
7.52640e+05 1.90067e+03 4.04145e+03 4.50825e+03 3.57466e+03 4.09797e+03 4.61102e+03 3.58492e+03
7.53280e+05 1.90100e+03 4.09538e+03 4.63820e+03 3.55256e+03 4.10021e+03 4.61542e+03 3.58500e+03
7.53920e+05 1.90167e+03 4.15658e+03 4.65597e+03 3.65719e+03 4.10273e+03 4.61925e+03 3.58621e+03
7.54560e+05 1.90267e+03 4.15911e+03 4.58093e+03 3.73728e+03 4.10545e+03 4.62216e+03 3.58873e+03
7.55200e+05 1.90267e+03 4.15911e+03 4.58093e+03 3.73728e+03 4.10824e+03 4.62396e+03 3.59252e+03
7.55840e+05 1.90367e+03 4.10307e+03 4.55621e+03 3.64993e+03 4.11095e+03 4.62455e+03 3.59734e+03
7.56480e+05 1.90467e+03 3.43379e+03 3.88304e+03 2.98453e+03 4.11337e+03 4.62397e+03 3.60277e+03
7.57120e+05 1.90500e+03 4.13820e+03 4.68963e+03 3.58678e+03 4.11535e+03 4.62237e+03 3.60834e+03
7.57760e+05 1.90567e+03 4.12911e+03 4.68757e+03 3.57064e+03 4.11686e+03 4.61998e+03 3.61375e+03
7.58400e+05 1.90667e+03 4.09432e+03 4.61656e+03 3.57209e+03 4.11792e+03 4.61693e+03 3.61891e+03
7.59040e+05 1.90700e+03 4.03495e+03 4.47335e+03 3.59655e+03 4.11841e+03 4.61284e+03 3.62397e+03
7.59680e+05 1.90767e+03 4.07742e+03 4.48731e+03 3.66754e+03 4.11788e+03 4.60659e+03 3.62918e+03
7.60320e+05 1.90833e+03 4.22062e+03 4.80282e+03 3.63842e+03 4.11569e+03 4.59669e+03 3.63469e+03
7.60960e+05 1.90900e+03 4.14051e+03 4.57533e+03 3.70570e+03 4.11130e+03 4.58217e+03 3.64043e+03
7.61600e+05 1.90967e+03 4.11955e+03 4.56984e+03 3.66926e+03 4.10464e+03 4.56327e+03 3.64601e+03
7.62240e+05 1.91000e+03 4.14830e+03 4.63896e+03 3.65763e+03 4.09625e+03 4.54161e+03 3.65089e+03
7.62880e+05 1.91100e+03 4.16136e+03 4.74606e+03 3.57666e+03 4.08708e+03 4.51966e+03 3.65449e+03
7.63520e+05 1.91167e+03 4.23143e+03 4.77812e+03 3.68474e+03 4.07839e+03 4.50025e+03 3.65653e+03
7.64160e+05 1.91200e+03 4.20546e+03 4.71685e+03 3.69406e+03 4.07141e+03 4.48580e+03 3.65701e+03
7.64800e+05 1.91267e+03 4.15631e+03 4.68831e+03 3.62431e+03 4.06705e+03 4.47784e+03 3.65626e+03
7.65440e+05 1.91367e+03 4.18647e+03 4.71933e+03 3.65361e+03 4.06581e+03 4.47688e+03 3.65473e+03
7.66080e+05 1.91433e+03 4.17907e+03 4.70149e+03 3.65666e+03 4.06767e+03 4.48248e+03 3.65286e+03
7.66720e+05 1.91500e+03 4.27757e+03 4.72936e+03 3.82577e+03 4.07230e+03 4.49361e+03 3.65099e+03
7.67360e+05 1.91600e+03 4.02614e+03 4.45131e+03 3.60097e+03 4.07916e+03 4.50898e+03 3.64933e+03
7.68000e+05 1.91600e+03 4.02614e+03 4.45131e+03 3.60097e+03 4.08755e+03 4.52708e+03 3.64802e+03
7.68640e+05 1.91700e+03 3.64539e+03 3.83603e+03 3.45475e+03 4.09666e+03 4.54608e+03 3.64724e+03
7.69280e+05 1.91767e+03 4.13490e+03 4.67726e+03 3.59254e+03 4.10549e+03 4.56368e+03 3.64730e+03
7.69920e+05 1.91833e+03 4.16719e+03 4.69849e+03 3.63589e+03 4.11306e+03 4.57750e+03 3.64862e+03
7.70560e+05 1.91900e+03 4.18029e+03 4.69894e+03 3.66165e+03 4.11857e+03 4.58551e+03 3.65163e+03
7.71200e+05 1.91933e+03 4.16350e+03 4.65843e+03 3.66857e+03 4.12136e+03 4.58627e+03 3.65644e+03
7.71840e+05 1.92000e+03 4.17184e+03 4.68367e+03 3.66001e+03 4.12093e+03 4.57900e+03 3.66287e+03
7.72480e+05 1.92100e+03 4.13518e+03 4.64143e+03 3.62893e+03 4.11711e+03 4.56393e+03 3.67029e+03
7.73120e+05 1.92133e+03 4.09952e+03 4.55587e+03 3.64316e+03 4.11026e+03 4.54265e+03 3.67787e+03
7.73760e+05 1.92200e+03 4.14916e+03 4.58021e+03 3.71811e+03 4.10136e+03 4.51800e+03 3.68473e+03
7.74400e+05 1.92300e+03 4.21787e+03 4.71919e+03 3.71655e+03 4.09188e+03 4.49362e+03 3.69015e+03
7.75040e+05 1.92333e+03 4.16365e+03 4.59056e+03 3.73674e+03 4.08339e+03 4.47309e+03 3.69370e+03
7.75680e+05 1.92467e+03 4.14813e+03 4.57494e+03 3.72132e+03 4.07720e+03 4.45911e+03 3.69528e+03
7.76320e+05 1.92533e+03 4.16201e+03 4.60886e+03 3.71516e+03 4.07409e+03 4.45306e+03 3.69511e+03
7.76960e+05 1.92600e+03 4.11421e+03 4.58578e+03 3.64264e+03 4.07428e+03 4.45493e+03 3.69363e+03
7.77600e+05 1.92667e+03 4.11881e+03 4.58639e+03 3.65123e+03 4.07749e+03 4.46369e+03 3.69129e+03
7.78240e+05 1.92733e+03 3.09455e+03 4.79148e+03 1.39763e+03 4.08298e+03 4.47764e+03 3.68833e+03
7.78880e+05 1.92833e+03 4.13328e+03 4.62218e+03 3.64439e+03 4.08971e+03 4.49483e+03 3.68459e+03
7.79520e+05 1.92900e+03 4.17656e+03 4.64244e+03 3.71069e+03 4.09655e+03 4.51334e+03 3.67975e+03
7.80160e+05 1.92933e+03 4.20307e+03 4.70531e+03 3.70083e+03 4.10256e+03 4.53154e+03 3.67357e+03
7.80800e+05 1.93000e+03 4.23145e+03 4.71231e+03 3.75059e+03 4.10702e+03 4.54815e+03 3.66589e+03
7.81440e+05 1.93033e+03 4.16606e+03 4.55744e+03 3.77468e+03 4.10937e+03 4.56221e+03 3.65653e+03
7.82080e+05 1.93133e+03 4.13288e+03 4.54555e+03 3.72021e+03 4.10929e+03 4.57315e+03 3.64543e+03
7.82720e+05 1.93200e+03 4.09790e+03 4.53285e+03 3.66295e+03 4.10679e+03 4.58082e+03 3.63276e+03
7.83360e+05 1.93233e+03 4.12794e+03 4.60519e+03 3.65068e+03 4.10243e+03 4.58563e+03 3.61923e+03
7.84000e+05 1.93333e+03 3.75673e+03 4.53118e+03 2.98229e+03 4.09721e+03 4.58835e+03 3.60606e+03
7.84640e+05 1.93400e+03 4.20128e+03 4.56712e+03 3.83543e+03 4.09233e+03 4.58988e+03 3.59479e+03
7.85280e+05 1.93467e+03 4.25116e+03 4.69764e+03 3.80468e+03 4.08887e+03 4.59087e+03 3.58688e+03
7.85920e+05 1.93533e+03 4.14563e+03 4.49436e+03 3.79691e+03 4.08740e+03 4.59157e+03 3.58323e+03
7.86560e+05 1.93600e+03 4.11778e+03 4.48195e+03 3.75362e+03 4.08785e+03 4.59189e+03 3.58381e+03
7.87200e+05 1.93633e+03 4.19934e+03 4.67726e+03 3.72142e+03 4.08959e+03 4.59159e+03 3.58758e+03
7.87840e+05 1.93700e+03 4.19735e+03 4.67397e+03 3.72072e+03 4.09175e+03 4.59046e+03 3.59303e+03
7.88480e+05 1.93800e+03 4.15869e+03 4.65555e+03 3.66183e+03 4.09370e+03 4.58854e+03 3.59886e+03
7.89120e+05 1.93833e+03 3.97457e+03 4.21358e+03 3.73556e+03 4.09526e+03 4.58611e+03 3.60441e+03
7.89760e+05 1.93900e+03 4.03307e+03 4.23666e+03 3.82949e+03 4.09667e+03 4.58356e+03 3.60979e+03
7.90400e+05 1.93967e+03 4.07158e+03 4.41573e+03 3.72743e+03 4.09840e+03 4.58127e+03 3.61553e+03
7.91040e+05 1.94033e+03 4.13242e+03 4.52381e+03 3.74103e+03 4.10091e+03 4.57957e+03 3.62225e+03
7.91680e+05 1.94100e+03 4.11385e+03 4.51847e+03 3.70923e+03 4.10442e+03 4.57857e+03 3.63027e+03
7.92320e+05 1.94167e+03 4.14789e+03 4.59221e+03 3.70357e+03 4.10881e+03 4.57802e+03 3.63961e+03
7.92960e+05 1.94233e+03 4.15156e+03 4.61575e+03 3.68738e+03 4.11360e+03 4.57719e+03 3.65000e+03
7.93600e+05 1.94300e+03 4.11097e+03 4.60387e+03 3.61808e+03 4.11808e+03 4.57512e+03 3.66105e+03
7.94240e+05 1.94400e+03 4.05719e+03 4.41922e+03 3.69516e+03 4.12165e+03 4.57098e+03 3.67233e+03
7.94880e+05 1.94433e+03 4.03739e+03 4.41597e+03 3.65881e+03 4.12392e+03 4.56448e+03 3.68337e+03
7.95520e+05 1.94533e+03 4.10198e+03 4.51927e+03 3.68469e+03 4.12484e+03 4.55598e+03 3.69371e+03
7.96160e+05 1.94567e+03 3.97615e+03 4.21692e+03 3.73539e+03 4.12460e+03 4.54632e+03 3.70288e+03
7.96800e+05 1.94633e+03 3.99797e+03 4.22729e+03 3.76865e+03 4.12338e+03 4.53629e+03 3.71047e+03
7.97440e+05 1.94700e+03 4.09862e+03 4.49947e+03 3.69777e+03 4.12126e+03 4.52632e+03 3.71620e+03
7.98080e+05 1.94767e+03 4.13982e+03 4.51617e+03 3.76348e+03 4.11814e+03 4.51637e+03 3.71990e+03
7.98720e+05 1.94833e+03 4.14439e+03 4.51901e+03 3.76977e+03 4.11390e+03 4.50621e+03 3.72159e+03
7.99360e+05 1.94900e+03 4.16876e+03 4.62319e+03 3.71432e+03 4.10852e+03 4.49554e+03 3.72150e+03
8.00000e+05 1.94967e+03 4.17036e+03 4.61541e+03 3.72531e+03 4.10220e+03 4.48429e+03 3.72012e+03
8.00640e+05 1.95033e+03 4.17515e+03 4.61681e+03 3.73350e+03 4.09534e+03 4.47259e+03 3.71808e+03
8.01280e+05 1.95100e+03 4.20765e+03 4.62821e+03 3.78708e+03 4.08854e+03 4.46102e+03 3.71606e+03
8.01920e+05 1.95133e+03 4.19377e+03 4.62605e+03 3.76149e+03 4.08256e+03 4.45043e+03 3.71468e+03
8.02560e+05 1.95233e+03 4.21510e+03 4.71161e+03 3.71858e+03 4.07813e+03 4.44194e+03 3.71431e+03
8.03200e+05 1.95267e+03 4.19192e+03 4.65626e+03 3.72758e+03 4.07586e+03 4.43662e+03 3.71510e+03
8.03840e+05 1.95333e+03 4.13852e+03 4.63821e+03 3.63883e+03 4.07613e+03 4.43534e+03 3.71692e+03
8.04480e+05 1.95433e+03 3.24676e+03 4.87715e+03 1.61637e+03 4.07903e+03 4.43855e+03 3.71951e+03
8.05120e+05 1.95500e+03 4.17535e+03 4.61713e+03 3.73356e+03 4.08442e+03 4.44626e+03 3.72257e+03
8.05760e+05 1.95567e+03 4.20899e+03 4.62665e+03 3.79134e+03 4.09193e+03 4.45809e+03 3.72578e+03
8.06400e+05 1.95633e+03 4.22511e+03 4.80139e+03 3.64883e+03 4.10105e+03 4.47333e+03 3.72876e+03
8.07040e+05 1.95700e+03 4.09563e+03 4.48300e+03 3.70826e+03 4.11098e+03 4.49103e+03 3.73093e+03
8.07680e+05 1.95733e+03 4.13922e+03 4.48853e+03 3.78991e+03 4.12069e+03 4.51008e+03 3.73130e+03
8.08320e+05 1.95833e+03 4.23166e+03 4.61393e+03 3.84940e+03 4.12906e+03 4.52934e+03 3.72878e+03
8.08960e+05 1.95900e+03 4.24166e+03 4.63010e+03 3.85323e+03 4.13525e+03 4.54790e+03 3.72259e+03
8.09600e+05 1.95933e+03 4.19679e+03 4.61419e+03 3.77939e+03 4.13897e+03 4.56516e+03 3.71279e+03
8.10240e+05 1.96033e+03 4.14278e+03 4.60699e+03 3.67857e+03 4.14055e+03 4.58076e+03 3.70033e+03
8.10880e+05 1.96067e+03 4.20479e+03 4.61796e+03 3.79162e+03 4.14069e+03 4.59438e+03 3.68701e+03
8.11520e+05 1.96133e+03 4.23588e+03 4.71251e+03 3.75924e+03 4.14028e+03 4.60567e+03 3.67489e+03
8.12160e+05 1.96200e+03 4.22815e+03 4.73127e+03 3.72503e+03 4.14013e+03 4.61437e+03 3.66589e+03
8.12800e+05 1.96267e+03 4.17755e+03 4.71898e+03 3.63612e+03 4.14081e+03 4.62037e+03 3.66126e+03
8.13440e+05 1.96333e+03 4.19152e+03 4.70531e+03 3.67773e+03 4.14260e+03 4.62387e+03 3.66133e+03
8.14080e+05 1.96400e+03 4.15223e+03 4.56807e+03 3.73639e+03 4.14549e+03 4.62535e+03 3.66563e+03
8.14720e+05 1.96433e+03 4.14815e+03 4.56614e+03 3.73016e+03 4.14932e+03 4.62554e+03 3.67310e+03
8.15360e+05 1.96533e+03 4.17206e+03 4.64180e+03 3.70232e+03 4.15386e+03 4.62526e+03 3.68245e+03
8.16000e+05 1.96600e+03 2.63284e+03 4.30802e+03 9.57666e+02 4.15886e+03 4.62537e+03 3.69234e+03
8.16640e+05 1.96667e+03 4.16500e+03 4.60008e+03 3.72993e+03 4.16407e+03 4.62651e+03 3.70164e+03
8.17280e+05 1.96767e+03 3.44924e+03 4.00959e+03 2.88889e+03 4.16923e+03 4.62893e+03 3.70953e+03
8.17920e+05 1.96833e+03 4.22492e+03 4.74366e+03 3.70617e+03 4.17400e+03 4.63241e+03 3.71558e+03
8.18560e+05 1.96867e+03 4.24037e+03 4.75013e+03 3.73062e+03 4.17799e+03 4.63624e+03 3.71975e+03
8.19200e+05 1.96933e+03 4.18379e+03 4.70164e+03 3.66593e+03 4.18072e+03 4.63911e+03 3.72232e+03
8.19840e+05 1.97033e+03 4.13446e+03 4.54157e+03 3.72735e+03 4.18152e+03 4.63919e+03 3.72385e+03
8.20480e+05 1.97067e+03 4.18353e+03 4.55413e+03 3.81293e+03 4.17967e+03 4.63432e+03 3.72502e+03
8.21120e+05 1.97133e+03 4.15728e+03 4.56280e+03 3.75176e+03 4.17460e+03 4.62274e+03 3.72646e+03
8.21760e+05 1.97233e+03 4.15857e+03 4.64928e+03 3.66786e+03 4.16632e+03 4.60407e+03 3.72857e+03
8.22400e+05 1.97267e+03 4.18024e+03 4.65980e+03 3.70068e+03 4.15550e+03 4.57970e+03 3.73130e+03
8.23040e+05 1.97333e+03 4.21929e+03 4.64533e+03 3.79324e+03 4.14340e+03 4.55250e+03 3.73430e+03
8.23680e+05 1.97400e+03 4.18073e+03 4.59947e+03 3.76199e+03 4.13151e+03 4.52596e+03 3.73706e+03
8.24320e+05 1.97467e+03 4.14471e+03 4.58930e+03 3.70012e+03 4.12120e+03 4.50322e+03 3.73919e+03
8.24960e+05 1.97533e+03 4.17749e+03 4.70524e+03 3.64974e+03 4.11346e+03 4.48649e+03 3.74044e+03
8.25600e+05 1.97567e+03 4.20093e+03 4.71514e+03 3.68673e+03 4.10882e+03 4.47686e+03 3.74078e+03
8.26240e+05 1.97667e+03 4.15542e+03 4.61465e+03 3.69619e+03 4.10734e+03 4.47435e+03 3.74033e+03
8.26880e+05 1.97733e+03 4.24304e+03 4.72435e+03 3.76173e+03 4.10874e+03 4.47819e+03 3.73930e+03
8.27520e+05 1.97767e+03 4.26398e+03 4.73369e+03 3.79427e+03 4.11252e+03 4.48713e+03 3.73792e+03
8.28160e+05 1.97833e+03 4.25199e+03 4.73678e+03 3.76719e+03 4.11803e+03 4.49975e+03 3.73631e+03
8.28800e+05 1.97933e+03 4.12171e+03 4.46747e+03 3.77596e+03 4.12457e+03 4.51466e+03 3.73448e+03
8.29440e+05 1.97967e+03 4.14156e+03 4.47522e+03 3.80791e+03 4.13156e+03 4.53071e+03 3.73241e+03
8.30080e+05 1.98033e+03 4.19105e+03 4.54732e+03 3.83478e+03 4.13854e+03 4.54700e+03 3.73007e+03
8.30720e+05 1.98100e+03 4.15757e+03 4.59183e+03 3.72331e+03 4.14529e+03 4.56296e+03 3.72763e+03
8.31360e+05 1.98167e+03 4.23112e+03 4.60952e+03 3.85272e+03 4.15177e+03 4.57820e+03 3.72534e+03
8.32000e+05 1.98233e+03 4.27193e+03 4.68053e+03 3.86333e+03 4.15796e+03 4.59237e+03 3.72355e+03
8.32640e+05 1.98300e+03 4.24766e+03 4.62230e+03 3.87302e+03 4.16380e+03 4.60497e+03 3.72263e+03
8.33280e+05 1.98367e+03 3.94639e+03 4.62888e+03 3.26389e+03 4.16911e+03 4.61535e+03 3.72287e+03
8.33920e+05 1.98433e+03 4.28647e+03 4.73438e+03 3.83856e+03 4.17368e+03 4.62291e+03 3.72444e+03
8.34560e+05 1.98467e+03 4.30854e+03 4.74106e+03 3.87601e+03 4.17736e+03 4.62733e+03 3.72739e+03
8.35200e+05 1.98533e+03 4.25489e+03 4.70776e+03 3.80202e+03 4.18018e+03 4.62874e+03 3.73163e+03
8.35840e+05 1.98633e+03 4.17864e+03 4.62565e+03 3.73164e+03 4.18223e+03 4.62773e+03 3.73673e+03
8.36480e+05 1.98667e+03 4.17548e+03 4.62451e+03 3.72646e+03 4.18356e+03 4.62515e+03 3.74198e+03
8.37120e+05 1.98733e+03 4.21494e+03 4.65572e+03 3.77415e+03 4.18424e+03 4.62199e+03 3.74649e+03
8.37760e+05 1.98833e+03 4.09655e+03 4.41840e+03 3.77469e+03 4.18439e+03 4.61921e+03 3.74958e+03
8.38400e+05 1.98867e+03 4.09047e+03 4.41640e+03 3.76454e+03 4.18429e+03 4.61756e+03 3.75103e+03
8.39040e+05 1.98933e+03 4.12360e+03 4.53445e+03 3.71275e+03 4.18427e+03 4.61753e+03 3.75101e+03
8.39680e+05 1.99033e+03 4.12198e+03 4.58452e+03 3.65944e+03 4.18459e+03 4.61920e+03 3.74998e+03
8.40320e+05 1.99067e+03 4.11066e+03 4.58134e+03 3.63999e+03 4.18537e+03 4.62226e+03 3.74848e+03
8.40960e+05 1.99133e+03 4.14952e+03 4.62740e+03 3.67165e+03 4.18651e+03 4.62596e+03 3.74705e+03
8.41600e+05 1.99200e+03 4.16748e+03 4.63098e+03 3.70398e+03 4.18767e+03 4.62930e+03 3.74604e+03
8.42240e+05 1.99267e+03 4.15311e+03 4.59315e+03 3.71308e+03 4.18837e+03 4.63120e+03 3.74554e+03
8.42880e+05 1.99333e+03 4.12768e+03 4.52016e+03 3.73520e+03 4.18814e+03 4.63089e+03 3.74538e+03
8.43520e+05 1.99367e+03 4.10771e+03 4.51543e+03 3.69999e+03 4.18662e+03 4.62806e+03 3.74518e+03
8.44160e+05 1.99433e+03 4.07036e+03 4.46718e+03 3.67355e+03 4.18372e+03 4.62298e+03 3.74445e+03
8.44800e+05 1.99533e+03 4.15354e+03 4.52231e+03 3.78477e+03 4.17960e+03 4.61636e+03 3.74284e+03
8.45440e+05 1.99567e+03 4.14894e+03 4.52079e+03 3.77709e+03 4.17465e+03 4.60910e+03 3.74020e+03
8.46080e+05 1.99667e+03 4.24180e+03 4.72345e+03 3.76016e+03 4.16930e+03 4.60198e+03 3.73662e+03
8.46720e+05 1.99733e+03 4.28471e+03 4.73618e+03 3.83324e+03 4.16394e+03 4.59546e+03 3.73241e+03
8.47360e+05 1.99800e+03 4.20528e+03 4.55763e+03 3.85294e+03 4.15878e+03 4.58956e+03 3.72800e+03
8.48000e+05 1.99867e+03 4.23903e+03 4.56186e+03 3.91620e+03 4.15386e+03 4.58383e+03 3.72388e+03
8.48640e+05 1.99933e+03 4.22496e+03 4.55423e+03 3.89570e+03 4.14898e+03 4.57731e+03 3.72065e+03
8.49280e+05 2.00000e+03 3.82834e+03 4.03100e+03 3.62568e+03 4.14390e+03 4.56885e+03 3.71895e+03
8.49920e+05 2.00067e+03 4.19720e+03 4.60329e+03 3.79111e+03 4.13855e+03 4.55771e+03 3.71938e+03
8.50560e+05 2.00133e+03 4.15180e+03 4.52911e+03 3.77450e+03 4.13319e+03 4.54400e+03 3.72238e+03
8.51200e+05 2.00167e+03 4.12332e+03 4.52668e+03 3.71995e+03 4.12841e+03 4.52862e+03 3.72820e+03
8.51840e+05 2.00267e+03 4.20635e+03 4.64327e+03 3.76942e+03 4.12480e+03 4.51265e+03 3.73694e+03
8.52480e+05 2.00300e+03 4.15391e+03 4.62106e+03 3.68677e+03 4.12265e+03 4.49683e+03 3.74847e+03
8.53120e+05 2.00367e+03 4.13615e+03 4.61209e+03 3.66021e+03 4.12186e+03 4.48136e+03 3.76236e+03
8.53760e+05 2.00467e+03 4.25403e+03 4.64321e+03 3.86485e+03 4.12205e+03 4.46636e+03 3.77774e+03
8.54400e+05 2.00500e+03 4.25505e+03 4.64354e+03 3.86656e+03 4.12278e+03 4.45221e+03 3.79336e+03
8.55040e+05 2.00567e+03 4.27742e+03 4.71978e+03 3.83505e+03 4.12377e+03 4.43981e+03 3.80774e+03
8.55680e+05 2.00667e+03 4.24398e+03 4.62406e+03 3.86389e+03 4.12492e+03 4.43038e+03 3.81946e+03
8.56320e+05 2.00700e+03 4.23294e+03 4.62191e+03 3.84397e+03 4.12631e+03 4.42517e+03 3.82744e+03
8.56960e+05 2.00767e+03 4.15542e+03 4.51953e+03 3.79131e+03 4.12817e+03 4.42511e+03 3.83123e+03
8.57600e+05 2.00867e+03 4.17672e+03 4.59117e+03 3.76227e+03 4.13082e+03 4.43057e+03 3.83106e+03
8.58240e+05 2.00900e+03 4.15505e+03 4.58196e+03 3.72813e+03 4.13460e+03 4.44133e+03 3.82787e+03
8.58880e+05 2.00967e+03 4.23776e+03 4.69467e+03 3.78085e+03 4.13978e+03 4.45664e+03 3.82293e+03
8.59520e+05 2.01000e+03 4.28937e+03 4.71168e+03 3.86705e+03 4.14641e+03 4.47527e+03 3.81755e+03
8.60160e+05 2.01067e+03 4.19649e+03 4.58944e+03 3.80354e+03 4.15425e+03 4.49570e+03 3.81280e+03
8.60800e+05 2.01167e+03 4.27324e+03 4.69865e+03 3.84782e+03 4.16276e+03 4.51629e+03 3.80922e+03
8.61440e+05 2.01200e+03 4.22154e+03 4.67307e+03 3.77000e+03 4.17129e+03 4.53564e+03 3.80694e+03
8.62080e+05 2.01267e+03 4.24344e+03 4.68892e+03 3.79797e+03 4.17921e+03 4.55273e+03 3.80569e+03
8.62720e+05 2.01367e+03 4.30053e+03 4.69112e+03 3.90995e+03 4.18611e+03 4.56712e+03 3.80509e+03
8.63360e+05 2.01400e+03 4.27908e+03 4.68205e+03 3.87612e+03 4.19183e+03 4.57882e+03 3.80484e+03
8.64000e+05 2.01467e+03 4.25267e+03 4.65800e+03 3.84733e+03 4.19648e+03 4.58820e+03 3.80476e+03
8.64640e+05 2.01567e+03 4.32671e+03 4.79655e+03 3.85686e+03 4.20033e+03 4.59581e+03 3.80485e+03
8.65280e+05 2.01600e+03 4.31504e+03 4.79185e+03 3.83823e+03 4.20374e+03 4.60232e+03 3.80516e+03
8.65920e+05 2.01667e+03 4.22783e+03 4.59775e+03 3.85790e+03 4.20708e+03 4.60830e+03 3.80587e+03
8.66560e+05 2.01733e+03 3.28563e+03 4.27750e+03 2.29375e+03 4.21069e+03 4.61424e+03 3.80713e+03
8.67200e+05 2.01800e+03 4.29413e+03 4.69874e+03 3.88951e+03 4.21477e+03 4.62041e+03 3.80913e+03
8.67840e+05 2.01867e+03 4.28442e+03 4.69920e+03 3.86964e+03 4.21945e+03 4.62698e+03 3.81192e+03
8.68480e+05 2.01967e+03 4.15246e+03 4.44328e+03 3.86164e+03 4.22466e+03 4.63384e+03 3.81548e+03
8.69120e+05 2.02000e+03 4.14951e+03 4.44276e+03 3.85626e+03 4.23009e+03 4.64043e+03 3.81976e+03
8.69760e+05 2.02100e+03 4.23133e+03 4.50364e+03 3.95902e+03 4.23500e+03 4.64522e+03 3.82478e+03
8.70400e+05 2.02167e+03 4.23530e+03 4.60016e+03 3.87045e+03 4.23822e+03 4.64576e+03 3.83069e+03
8.71040e+05 2.02200e+03 4.23398e+03 4.59958e+03 3.86838e+03 4.23844e+03 4.63911e+03 3.83776e+03
8.71680e+05 2.02300e+03 4.10939e+03 4.49285e+03 3.72593e+03 4.23449e+03 4.62279e+03 3.84619e+03
8.72320e+05 2.02333e+03 4.14855e+03 4.51409e+03 3.78301e+03 4.22589e+03 4.59584e+03 3.85593e+03
8.72960e+05 2.02400e+03 4.24324e+03 4.61169e+03 3.87479e+03 4.21307e+03 4.55951e+03 3.86663e+03
8.73600e+05 2.02500e+03 4.27264e+03 4.73266e+03 3.81262e+03 4.19740e+03 4.51717e+03 3.87763e+03
8.74240e+05 2.02533e+03 4.27975e+03 4.73558e+03 3.82391e+03 4.18083e+03 4.47353e+03 3.88813e+03
8.74880e+05 2.02600e+03 4.22153e+03 4.63416e+03 3.80889e+03 4.16535e+03 4.43345e+03 3.89725e+03
8.75520e+05 2.02667e+03 4.22050e+03 4.61458e+03 3.82642e+03 4.15257e+03 4.40096e+03 3.90418e+03
8.76160e+05 2.02700e+03 4.21076e+03 4.61412e+03 3.80739e+03 4.14349e+03 4.37866e+03 3.90831e+03
8.76800e+05 2.02800e+03 4.20892e+03 4.69126e+03 3.72659e+03 4.13852e+03 4.36768e+03 3.90935e+03
8.77440e+05 2.02867e+03 4.14402e+03 4.47258e+03 3.81546e+03 4.13760e+03 4.36785e+03 3.90735e+03
8.78080e+05 2.02900e+03 4.13698e+03 4.47087e+03 3.80309e+03 4.14032e+03 4.37793e+03 3.90271e+03
8.78720e+05 2.03000e+03 4.18914e+03 4.54407e+03 3.83420e+03 4.14599e+03 4.39600e+03 3.89599e+03
8.79360e+05 2.03067e+03 4.20074e+03 4.60813e+03 3.79335e+03 4.15375e+03 4.41969e+03 3.88780e+03
8.80000e+05 2.03100e+03 4.20807e+03 4.60963e+03 3.80650e+03 4.16262e+03 4.44656e+03 3.87868e+03
8.80640e+05 2.03200e+03 4.23606e+03 4.68513e+03 3.78700e+03 4.17166e+03 4.47430e+03 3.86901e+03
8.81280e+05 2.03233e+03 4.26524e+03 4.69630e+03 3.83417e+03 4.18001e+03 4.50091e+03 3.85911e+03
8.81920e+05 2.03300e+03 4.22261e+03 4.64934e+03 3.79589e+03 4.18704e+03 4.52472e+03 3.84936e+03
8.82560e+05 2.03367e+03 4.17783e+03 4.62839e+03 3.72727e+03 4.19238e+03 4.54462e+03 3.84014e+03
8.83200e+05 2.03400e+03 4.22217e+03 4.64173e+03 3.80261e+03 4.19597e+03 4.56015e+03 3.83180e+03
8.83840e+05 2.03500e+03 4.25926e+03 4.71102e+03 3.80750e+03 4.19807e+03 4.57152e+03 3.82461e+03
8.84480e+05 2.03567e+03 4.23120e+03 4.63990e+03 3.82250e+03 4.19909e+03 4.57948e+03 3.81869e+03
8.85120e+05 2.03600e+03 4.24437e+03 4.64316e+03 3.84559e+03 4.19956e+03 4.58511e+03 3.81401e+03
8.85760e+05 2.03700e+03 4.24054e+03 4.67115e+03 3.80993e+03 4.19993e+03 4.58945e+03 3.81041e+03
8.86400e+05 2.03767e+03 4.20570e+03 4.55100e+03 3.86041e+03 4.20056e+03 4.59341e+03 3.80770e+03
8.87040e+05 2.03800e+03 4.18260e+03 4.54186e+03 3.82334e+03 4.20167e+03 4.59763e+03 3.80571e+03
8.87680e+05 2.03900e+03 4.23011e+03 4.64767e+03 3.81254e+03 4.20339e+03 4.60245e+03 3.80432e+03
8.88320e+05 2.03933e+03 4.21836e+03 4.64306e+03 3.79366e+03 4.20571e+03 4.60795e+03 3.80348e+03
8.88960e+05 2.04000e+03 4.33440e+03 4.79578e+03 3.87302e+03 4.20856e+03 4.61395e+03 3.80316e+03
8.89600e+05 2.04100e+03 4.26760e+03 4.66531e+03 3.86988e+03 4.21173e+03 4.62008e+03 3.80339e+03
8.90240e+05 2.04133e+03 4.26226e+03 4.66411e+03 3.86041e+03 4.21499e+03 4.62585e+03 3.80414e+03
8.90880e+05 2.04200e+03 4.27670e+03 4.71998e+03 3.83341e+03 4.21808e+03 4.63079e+03 3.80537e+03
8.91520e+05 2.04267e+03 3.35076e+03 4.18846e+03 2.51306e+03 4.22085e+03 4.63471e+03 3.80700e+03
8.92160e+05 2.04333e+03 3.67053e+03 4.05974e+03 3.28132e+03 4.22334e+03 4.63769e+03 3.80899e+03
8.92800e+05 2.04433e+03 4.32834e+03 4.72691e+03 3.92977e+03 4.22573e+03 4.64015e+03 3.81130e+03
8.93440e+05 2.04467e+03 4.30509e+03 4.72216e+03 3.88802e+03 4.22823e+03 4.64244e+03 3.81401e+03
8.94080e+05 2.04533e+03 4.21987e+03 4.56528e+03 3.87446e+03 4.23074e+03 4.64425e+03 3.81723e+03
8.94720e+05 2.04633e+03 4.29717e+03 4.72850e+03 3.86584e+03 4.23249e+03 4.64375e+03 3.82124e+03
8.95360e+05 2.04667e+03 4.26373e+03 4.71656e+03 3.81091e+03 4.23215e+03 4.63783e+03 3.82646e+03
8.96000e+05 2.04767e+03 4.28133e+03 4.73367e+03 3.82898e+03 4.22835e+03 4.62337e+03 3.83333e+03
8.96640e+05 2.04867e+03 4.22372e+03 4.60774e+03 3.83970e+03 4.22049e+03 4.59898e+03 3.84201e+03
8.97280e+05 2.04900e+03 4.23175e+03 4.61124e+03 3.85227e+03 4.20911e+03 4.56598e+03 3.85224e+03
8.97920e+05 2.04967e+03 4.19927e+03 4.50807e+03 3.89047e+03 4.19575e+03 4.52819e+03 3.86332e+03
8.98560e+05 2.05033e+03 4.20037e+03 4.59513e+03 3.80561e+03 4.18248e+03 4.49080e+03 3.87416e+03
8.99200e+05 2.05100e+03 3.34233e+03 4.77534e+03 1.90931e+03 4.17127e+03 4.45896e+03 3.88358e+03
8.99840e+05 2.05200e+03 4.27979e+03 4.77965e+03 3.77993e+03 4.16353e+03 4.43650e+03 3.89056e+03
9.00480e+05 2.05233e+03 4.23549e+03 4.67279e+03 3.79818e+03 4.15990e+03 4.42531e+03 3.89449e+03
9.01120e+05 2.05300e+03 4.28437e+03 4.68962e+03 3.87912e+03 4.16021e+03 4.42516e+03 3.89525e+03
9.01760e+05 2.05400e+03 4.16956e+03 4.46254e+03 3.87658e+03 4.16353e+03 4.43421e+03 3.89285e+03
9.02400e+05 2.05400e+03 4.16956e+03 4.46254e+03 3.87658e+03 4.16842e+03 4.44968e+03 3.88716e+03
9.03040e+05 2.05500e+03 4.23931e+03 4.60059e+03 3.87803e+03 4.17326e+03 4.46870e+03 3.87782e+03
9.03680e+05 2.05600e+03 4.16183e+03 4.49645e+03 3.82721e+03 4.17677e+03 4.48895e+03 3.86458e+03
9.04320e+05 2.05600e+03 4.16183e+03 4.49645e+03 3.82721e+03 4.17838e+03 4.50890e+03 3.84786e+03
9.04960e+05 2.05700e+03 4.23972e+03 4.65205e+03 3.82740e+03 4.17827e+03 4.52764e+03 3.82890e+03
9.05600e+05 2.05767e+03 4.21994e+03 4.60566e+03 3.83421e+03 4.17710e+03 4.54455e+03 3.80965e+03
9.06240e+05 2.05800e+03 4.20804e+03 4.60359e+03 3.81250e+03 4.17571e+03 4.55909e+03 3.79232e+03
9.06880e+05 2.05900e+03 4.29654e+03 4.71766e+03 3.87542e+03 4.17480e+03 4.57080e+03 3.77880e+03
9.07520e+05 2.05933e+03 4.28662e+03 4.69375e+03 3.87950e+03 4.17481e+03 4.57938e+03 3.77023e+03
9.08160e+05 2.06000e+03 4.26267e+03 4.68890e+03 3.83644e+03 4.17589e+03 4.58490e+03 3.76687e+03
9.08800e+05 2.06100e+03 4.24694e+03 4.65474e+03 3.83914e+03 4.17797e+03 4.58782e+03 3.76812e+03
9.09440e+05 2.06133e+03 4.28459e+03 4.74559e+03 3.82358e+03 4.18090e+03 4.58894e+03 3.77287e+03
9.10080e+05 2.06200e+03 4.37137e+03 4.77070e+03 3.97204e+03 4.18455e+03 4.58926e+03 3.77985e+03
9.10720e+05 2.06300e+03 4.23073e+03 4.63635e+03 3.82510e+03 4.18885e+03 4.58979e+03 3.78791e+03
9.11360e+05 2.06300e+03 4.23073e+03 4.63635e+03 3.82510e+03 4.19376e+03 4.59136e+03 3.79615e+03
9.12000e+05 2.06400e+03 4.19289e+03 4.64387e+03 3.74192e+03 4.19927e+03 4.59451e+03 3.80403e+03
9.12640e+05 2.06500e+03 4.18978e+03 4.67515e+03 3.70441e+03 4.20534e+03 4.59943e+03 3.81125e+03
9.13280e+05 2.06500e+03 4.18978e+03 4.67515e+03 3.70441e+03 4.21195e+03 4.60604e+03 3.81787e+03
9.13920e+05 2.06600e+03 4.19882e+03 4.60591e+03 3.79173e+03 4.21902e+03 4.61401e+03 3.82403e+03
9.14560e+05 2.06633e+03 4.21662e+03 4.64874e+03 3.78449e+03 4.22635e+03 4.62284e+03 3.82985e+03
9.15200e+05 2.06700e+03 4.13437e+03 4.62461e+03 3.64413e+03 4.23355e+03 4.63190e+03 3.83520e+03
9.15840e+05 2.06800e+03 4.23678e+03 4.71115e+03 3.76240e+03 4.24009e+03 4.64053e+03 3.83965e+03
9.16480e+05 2.06833e+03 4.18785e+03 4.59319e+03 3.78250e+03 4.24539e+03 4.64816e+03 3.84262e+03
9.17120e+05 2.06900e+03 4.21491e+03 4.60223e+03 3.82759e+03 4.24895e+03 4.65437e+03 3.84352e+03
9.17760e+05 2.07000e+03 4.18714e+03 4.63726e+03 3.73702e+03 4.25041e+03 4.65887e+03 3.84195e+03
9.18400e+05 2.07000e+03 4.18714e+03 4.63726e+03 3.73702e+03 4.24968e+03 4.66161e+03 3.83775e+03
9.19040e+05 2.07100e+03 4.20706e+03 4.64113e+03 3.77299e+03 4.24690e+03 4.66271e+03 3.83109e+03
9.19680e+05 2.07200e+03 4.24508e+03 4.66281e+03 3.82735e+03 4.24249e+03 4.66251e+03 3.82246e+03
9.20320e+05 2.07200e+03 4.24508e+03 4.66281e+03 3.82735e+03 4.23700e+03 4.66135e+03 3.81265e+03
9.20960e+05 2.07300e+03 4.29470e+03 4.69900e+03 3.89040e+03 4.23106e+03 4.65955e+03 3.80257e+03
9.21600e+05 2.07367e+03 4.22474e+03 4.60395e+03 3.84552e+03 4.22521e+03 4.65738e+03 3.79303e+03
9.22240e+05 2.07400e+03 4.22675e+03 4.60456e+03 3.84893e+03 4.21988e+03 4.65505e+03 3.78471e+03
9.22880e+05 2.07500e+03 4.18157e+03 4.57125e+03 3.79188e+03 4.21538e+03 4.65274e+03 3.77801e+03
9.23520e+05 2.07533e+03 4.23676e+03 4.70378e+03 3.76974e+03 4.21192e+03 4.65063e+03 3.77320e+03
9.24160e+05 2.07600e+03 4.28696e+03 4.71856e+03 3.85536e+03 4.20968e+03 4.64892e+03 3.77044e+03
9.24800e+05 2.07700e+03 4.31183e+03 4.69175e+03 3.93191e+03 4.20878e+03 4.64770e+03 3.76986e+03
9.25440e+05 2.07733e+03 4.30733e+03 4.68090e+03 3.93375e+03 4.20920e+03 4.64697e+03 3.77144e+03
9.26080e+05 2.07800e+03 4.20932e+03 4.65081e+03 3.76784e+03 4.21077e+03 4.64654e+03 3.77499e+03
9.26720e+05 2.07900e+03 4.20385e+03 4.58290e+03 3.82481e+03 4.21317e+03 4.64621e+03 3.78013e+03
9.27360e+05 2.07900e+03 4.20385e+03 4.58290e+03 3.82481e+03 4.21612e+03 4.64584e+03 3.78640e+03
9.28000e+05 2.08000e+03 4.28473e+03 4.68373e+03 3.88573e+03 4.21939e+03 4.64548e+03 3.79330e+03
9.28640e+05 2.08100e+03 4.23263e+03 4.51824e+03 3.94703e+03 4.22288e+03 4.64528e+03 3.80049e+03
9.29280e+05 2.08100e+03 4.23263e+03 4.51824e+03 3.94703e+03 4.22652e+03 4.64541e+03 3.80762e+03
9.29920e+05 2.08200e+03 4.22569e+03 4.64792e+03 3.80345e+03 4.23015e+03 4.64592e+03 3.81439e+03
9.30560e+05 2.08233e+03 4.23617e+03 4.67316e+03 3.79918e+03 4.23359e+03 4.64667e+03 3.82051e+03
9.31200e+05 2.08300e+03 4.34255e+03 4.70505e+03 3.98004e+03 4.23661e+03 4.64739e+03 3.82584e+03
9.31840e+05 2.08400e+03 4.23910e+03 4.56019e+03 3.91801e+03 4.23909e+03 4.64776e+03 3.83042e+03
9.32480e+05 2.08433e+03 4.23780e+03 4.55711e+03 3.91848e+03 4.24096e+03 4.64745e+03 3.83447e+03
9.33120e+05 2.08500e+03 4.24341e+03 4.55430e+03 3.93253e+03 4.24229e+03 4.64631e+03 3.83826e+03
9.33760e+05 2.08600e+03 4.31429e+03 4.69661e+03 3.93196e+03 4.24321e+03 4.64435e+03 3.84207e+03
9.34400e+05 2.08600e+03 4.31429e+03 4.69661e+03 3.93196e+03 4.24397e+03 4.64182e+03 3.84612e+03
9.35040e+05 2.08733e+03 4.20257e+03 4.50447e+03 3.90067e+03 4.24481e+03 4.63900e+03 3.85063e+03
9.35680e+05 2.08800e+03 4.13082e+03 4.36134e+03 3.90029e+03 4.24592e+03 4.63610e+03 3.85573e+03
9.36320e+05 2.08833e+03 4.15002e+03 4.37110e+03 3.92893e+03 4.24734e+03 4.63320e+03 3.86147e+03
9.36960e+05 2.08933e+03 4.23074e+03 4.55981e+03 3.90167e+03 4.24894e+03 4.63027e+03 3.86762e+03
9.37600e+05 2.08967e+03 4.24288e+03 4.58895e+03 3.89681e+03 4.25030e+03 4.62714e+03 3.87345e+03
9.38240e+05 2.09033e+03 4.25710e+03 4.58996e+03 3.92423e+03 4.25064e+03 4.62346e+03 3.87782e+03
9.38880e+05 2.09100e+03 4.31551e+03 4.64380e+03 3.98721e+03 4.24911e+03 4.61865e+03 3.87956e+03
9.39520e+05 2.09200e+03 2.75679e+03 4.64058e+03 8.73002e+02 4.24509e+03 4.61218e+03 3.87801e+03
9.40160e+05 2.09333e+03 4.26727e+03 4.74742e+03 3.78711e+03 4.23855e+03 4.60379e+03 3.87332e+03
9.40800e+05 2.09400e+03 4.25722e+03 4.66898e+03 3.84545e+03 4.23008e+03 4.59376e+03 3.86640e+03
9.41440e+05 2.09433e+03 4.32569e+03 4.69547e+03 3.95590e+03 4.22076e+03 4.58277e+03 3.85875e+03
9.42080e+05 2.09533e+03 4.33580e+03 4.72836e+03 3.94324e+03 4.21178e+03 4.57152e+03 3.85204e+03
9.42720e+05 2.09600e+03 4.29469e+03 4.70259e+03 3.88679e+03 4.20408e+03 4.56044e+03 3.84773e+03
9.43360e+05 2.09633e+03 4.26361e+03 4.68985e+03 3.83738e+03 4.19819e+03 4.54969e+03 3.84669e+03
9.44000e+05 2.09733e+03 4.24910e+03 4.67997e+03 3.81824e+03 4.19429e+03 4.53951e+03 3.84907e+03
9.44640e+05 2.09800e+03 4.24067e+03 4.61931e+03 3.86203e+03 4.19247e+03 4.53056e+03 3.85438e+03
9.45280e+05 2.09833e+03 4.20718e+03 4.61173e+03 3.80263e+03 4.19279e+03 4.52379e+03 3.86178e+03
9.45920e+05 2.09900e+03 4.23082e+03 4.63872e+03 3.82292e+03 4.19530e+03 4.52032e+03 3.87028e+03
9.46560e+05 2.09967e+03 4.27983e+03 4.64848e+03 3.91119e+03 4.19994e+03 4.52102e+03 3.87886e+03
9.47200e+05 2.10033e+03 4.35950e+03 4.88425e+03 3.83475e+03 4.20640e+03 4.52620e+03 3.88660e+03
9.47840e+05 2.10133e+03 4.33884e+03 4.69459e+03 3.98310e+03 4.21411e+03 4.53553e+03 3.89269e+03
9.48480e+05 2.10167e+03 4.29393e+03 4.67667e+03 3.91119e+03 4.22215e+03 4.54804e+03 3.89627e+03
9.49120e+05 2.10233e+03 4.26171e+03 4.64708e+03 3.87635e+03 4.22936e+03 4.56232e+03 3.89641e+03
9.49760e+05 2.10333e+03 3.67310e+03 4.15406e+03 3.19213e+03 4.23460e+03 4.57701e+03 3.89220e+03
9.50400e+05 2.10400e+03 4.18243e+03 4.45531e+03 3.90954e+03 4.23715e+03 4.59115e+03 3.88314e+03
9.51040e+05 2.10433e+03 4.13554e+03 4.44167e+03 3.82941e+03 4.23703e+03 4.60441e+03 3.86965e+03
9.51680e+05 2.10533e+03 4.22773e+03 4.63804e+03 3.81742e+03 4.23495e+03 4.61674e+03 3.85316e+03
9.52320e+05 2.10567e+03 4.22464e+03 4.63060e+03 3.81868e+03 4.23182e+03 4.62770e+03 3.83595e+03
9.52960e+05 2.10633e+03 4.16586e+03 4.61161e+03 3.72012e+03 4.22824e+03 4.63586e+03 3.82061e+03
9.53600e+05 2.10700e+03 4.19323e+03 4.70835e+03 3.67812e+03 4.22419e+03 4.63895e+03 3.80943e+03
9.54240e+05 2.10733e+03 4.26109e+03 4.73615e+03 3.78602e+03 4.21930e+03 4.63483e+03 3.80378e+03
9.54880e+05 2.10833e+03 4.21006e+03 4.52244e+03 3.89767e+03 4.21322e+03 4.62264e+03 3.80380e+03
9.55520e+05 2.10900e+03 4.27878e+03 4.71409e+03 3.84348e+03 4.20595e+03 4.60340e+03 3.80850e+03
9.56160e+05 2.10933e+03 4.28168e+03 4.71506e+03 3.84831e+03 4.19793e+03 4.57978e+03 3.81609e+03
9.56800e+05 2.11033e+03 4.25307e+03 4.58861e+03 3.91753e+03 4.18993e+03 4.55538e+03 3.82449e+03
9.57440e+05 2.11100e+03 4.29372e+03 4.62369e+03 3.96375e+03 4.18281e+03 4.53372e+03 3.83190e+03
9.58080e+05 2.11133e+03 4.28145e+03 4.62308e+03 3.93981e+03 4.17734e+03 4.51746e+03 3.83721e+03
9.58720e+05 2.11233e+03 4.26823e+03 4.55635e+03 3.98011e+03 4.17405e+03 4.50799e+03 3.84011e+03
9.59360e+05 2.11300e+03 4.28842e+03 4.67260e+03 3.90425e+03 4.17323e+03 4.50544e+03 3.84102e+03
9.60000e+05 2.11333e+03 4.25458e+03 4.65597e+03 3.85319e+03 4.17490e+03 4.50902e+03 3.84078e+03
9.60640e+05 2.11433e+03 4.27995e+03 4.55291e+03 4.00699e+03 4.17884e+03 4.51731e+03 3.84037e+03
9.61280e+05 2.11467e+03 4.30855e+03 4.62178e+03 3.99532e+03 4.18466e+03 4.52860e+03 3.84072e+03
9.61920e+05 2.11533e+03 4.26723e+03 4.62138e+03 3.91309e+03 4.19189e+03 4.54124e+03 3.84254e+03
9.62560e+05 2.11633e+03 4.24838e+03 4.59184e+03 3.90491e+03 4.20000e+03 4.55384e+03 3.84617e+03
9.63200e+05 2.11667e+03 4.24719e+03 4.59182e+03 3.90256e+03 4.20849e+03 4.56538e+03 3.85160e+03
9.63840e+05 2.11767e+03 4.26355e+03 4.64762e+03 3.87948e+03 4.21691e+03 4.57525e+03 3.85857e+03
9.64480e+05 2.11833e+03 4.22011e+03 4.59684e+03 3.84338e+03 4.22495e+03 4.58320e+03 3.86670e+03
9.65120e+05 2.11867e+03 4.18920e+03 4.58935e+03 3.78904e+03 4.23235e+03 4.58919e+03 3.87550e+03
9.65760e+05 2.11967e+03 4.30484e+03 4.67584e+03 3.93384e+03 4.23896e+03 4.59342e+03 3.88449e+03
9.66400e+05 2.12033e+03 4.30342e+03 4.67910e+03 3.92774e+03 4.24465e+03 4.59618e+03 3.89313e+03
9.67040e+05 2.12067e+03 4.30568e+03 4.67986e+03 3.93149e+03 4.24935e+03 4.59785e+03 3.90084e+03
9.67680e+05 2.12167e+03 4.23759e+03 4.62488e+03 3.85031e+03 4.25297e+03 4.59887e+03 3.90707e+03
9.68320e+05 2.12200e+03 4.27848e+03 4.72357e+03 3.83339e+03 4.25548e+03 4.59961e+03 3.91135e+03
9.68960e+05 2.12300e+03 4.31798e+03 4.73504e+03 3.90092e+03 4.25694e+03 4.60046e+03 3.91342e+03
9.69600e+05 2.12367e+03 4.29904e+03 4.65574e+03 3.94235e+03 4.25754e+03 4.60174e+03 3.91334e+03
9.70240e+05 2.12400e+03 4.30455e+03 4.65702e+03 3.95208e+03 4.25759e+03 4.60366e+03 3.91152e+03
9.70880e+05 2.12633e+03 4.28016e+03 4.63203e+03 3.92829e+03 4.25743e+03 4.60636e+03 3.90850e+03
9.71520e+05 2.12700e+03 4.25883e+03 4.60513e+03 3.91253e+03 4.25728e+03 4.60984e+03 3.90472e+03
9.72160e+05 2.12733e+03 4.24636e+03 4.60207e+03 3.89065e+03 4.25721e+03 4.61406e+03 3.90036e+03
9.72800e+05 2.12833e+03 4.26045e+03 4.65817e+03 3.86272e+03 4.25716e+03 4.61886e+03 3.89546e+03
9.73440e+05 2.12900e+03 3.84955e+03 4.17261e+03 3.52648e+03 4.25701e+03 4.62399e+03 3.89003e+03
9.74080e+05 2.12967e+03 4.27021e+03 4.70019e+03 3.84022e+03 4.25667e+03 4.62912e+03 3.88422e+03
9.74720e+05 2.13033e+03 4.29048e+03 4.67378e+03 3.90718e+03 4.25609e+03 4.63382e+03 3.87836e+03
9.75360e+05 2.13067e+03 4.27989e+03 4.64833e+03 3.91145e+03 4.25528e+03 4.63765e+03 3.87290e+03
9.76000e+05 2.13167e+03 4.32734e+03 4.72587e+03 3.92881e+03 4.25416e+03 4.63996e+03 3.86836e+03
9.76640e+05 2.13200e+03 4.31601e+03 4.72010e+03 3.91191e+03 4.25249e+03 4.63971e+03 3.86527e+03
9.77280e+05 2.13267e+03 4.28158e+03 4.57833e+03 3.98484e+03 4.24983e+03 4.63563e+03 3.86403e+03
9.77920e+05 2.13400e+03 4.26787e+03 4.57887e+03 3.95686e+03 4.24583e+03 4.62683e+03 3.86482e+03
9.78560e+05 2.13433e+03 4.30017e+03 4.65609e+03 3.94425e+03 4.24051e+03 4.61347e+03 3.86755e+03
9.79200e+05 2.13533e+03 4.34649e+03 4.71775e+03 3.97523e+03 4.23438e+03 4.59693e+03 3.87183e+03
9.79840e+05 2.13600e+03 4.33354e+03 4.71026e+03 3.95682e+03 4.22821e+03 4.57945e+03 3.87697e+03
9.80480e+05 2.13633e+03 4.28612e+03 4.59593e+03 3.97631e+03 4.22262e+03 4.56338e+03 3.88186e+03
9.81120e+05 2.13733e+03 4.32005e+03 4.64103e+03 3.99908e+03 4.21784e+03 4.55051e+03 3.88518e+03
9.81760e+05 2.13800e+03 4.24183e+03 4.62095e+03 3.86271e+03 4.21381e+03 4.54175e+03 3.88587e+03
9.82400e+05 2.13833e+03 4.30008e+03 4.76080e+03 3.83936e+03 4.21047e+03 4.53739e+03 3.88354e+03
9.83040e+05 2.13933e+03 4.30188e+03 4.74477e+03 3.85900e+03 4.20798e+03 4.53727e+03 3.87869e+03
9.83680e+05 2.13933e+03 4.30188e+03 4.74477e+03 3.85900e+03 4.20674e+03 4.54099e+03 3.87249e+03
9.84320e+05 2.14033e+03 4.32935e+03 4.71027e+03 3.94844e+03 4.20718e+03 4.54785e+03 3.86652e+03
9.84960e+05 2.14100e+03 4.36707e+03 4.72052e+03 4.01363e+03 4.20963e+03 4.55700e+03 3.86227e+03
9.85600e+05 2.14133e+03 4.38895e+03 4.77330e+03 4.00459e+03 4.21413e+03 4.56759e+03 3.86067e+03
9.86240e+05 2.14233e+03 4.34410e+03 4.63751e+03 4.05068e+03 4.22047e+03 4.57902e+03 3.86191e+03
9.86880e+05 2.14300e+03 4.25680e+03 4.60828e+03 3.90532e+03 4.22824e+03 4.59094e+03 3.86555e+03
9.87520e+05 2.14333e+03 4.30361e+03 4.72096e+03 3.88626e+03 4.23701e+03 4.60321e+03 3.87080e+03
9.88160e+05 2.14433e+03 4.34174e+03 4.71434e+03 3.96914e+03 4.24638e+03 4.61579e+03 3.87697e+03
9.88800e+05 2.14500e+03 4.33790e+03 4.71281e+03 3.96299e+03 4.25608e+03 4.62858e+03 3.88359e+03
9.89440e+05 2.14533e+03 4.32281e+03 4.67638e+03 3.96923e+03 4.26595e+03 4.64134e+03 3.89055e+03
9.90080e+05 2.14633e+03 4.30264e+03 4.72324e+03 3.88204e+03 4.27577e+03 4.65367e+03 3.89787e+03
9.90720e+05 2.14700e+03 4.26057e+03 4.71164e+03 3.80950e+03 4.28530e+03 4.66506e+03 3.90555e+03
9.91360e+05 2.14733e+03 4.23995e+03 4.66198e+03 3.81792e+03 4.29426e+03 4.67510e+03 3.91341e+03
9.92000e+05 2.14833e+03 4.24882e+03 4.63220e+03 3.86544e+03 4.30234e+03 4.68351e+03 3.92117e+03
9.92640e+05 2.14833e+03 4.24882e+03 4.63220e+03 3.86544e+03 4.30932e+03 4.69019e+03 3.92845e+03
9.93280e+05 2.14933e+03 4.29056e+03 4.67035e+03 3.91078e+03 4.31502e+03 4.69520e+03 3.93484e+03
9.93920e+05 2.15000e+03 4.31815e+03 4.67982e+03 3.95648e+03 4.31929e+03 4.69870e+03 3.93988e+03
9.94560e+05 2.15033e+03 4.29466e+03 4.62329e+03 3.96603e+03 4.32201e+03 4.70087e+03 3.94314e+03
9.95200e+05 2.15133e+03 4.26939e+03 4.61579e+03 3.92299e+03 4.32307e+03 4.70188e+03 3.94426e+03
9.95840e+05 2.15200e+03 4.29498e+03 4.62812e+03 3.96184e+03 4.32247e+03 4.70184e+03 3.94310e+03
9.96480e+05 2.15233e+03 4.27304e+03 4.57580e+03 3.97028e+03 4.32032e+03 4.70079e+03 3.93984e+03
9.97120e+05 2.15333e+03 4.25626e+03 4.56462e+03 3.94789e+03 4.31689e+03 4.69880e+03 3.93499e+03
9.97760e+05 2.15400e+03 4.28713e+03 4.57849e+03 3.99578e+03 4.31261e+03 4.69591e+03 3.92932e+03
9.98400e+05 2.15433e+03 4.35036e+03 4.72963e+03 3.97108e+03 4.30793e+03 4.69218e+03 3.92368e+03
9.99040e+05 2.15533e+03 4.38468e+03 4.73798e+03 4.03139e+03 4.30322e+03 4.68764e+03 3.91880e+03
9.99680e+05 2.15567e+03 4.37329e+03 4.73500e+03 4.01158e+03 4.29881e+03 4.68234e+03 3.91528e+03


==> vortex_control_ppo.dat <==
0.00000e+00 -3.85000e-03 -3.78000e-03 1.18000e-03 -1.31000e-03 0.00000e+00 0.00000e+00
1.00000e-01 -3.83240e-03 -3.79803e-03 1.19251e-03 -1.46240e-03 2.72768e-01 9.04796e-01
2.00000e-01 -3.81445e-03 -3.81651e-03 1.21139e-03 -1.61414e-03 2.72768e-01 9.04796e-01
3.00000e-01 -3.79612e-03 -3.83543e-03 1.23664e-03 -1.76502e-03 2.72768e-01 9.04796e-01
4.00000e-01 -3.77739e-03 -3.85478e-03 1.26823e-03 -1.91480e-03 2.72768e-01 9.04796e-01
5.00000e-01 -3.75825e-03 -3.87455e-03 1.30612e-03 -2.06326e-03 2.72768e-01 9.04796e-01
6.00000e-01 -3.73866e-03 -3.89472e-03 1.34865e-03 -2.21030e-03 2.72527e-01 8.93728e-01
7.00000e-01 -3.71862e-03 -3.91528e-03 1.39740e-03 -2.35565e-03 2.72527e-01 8.93728e-01
8.00000e-01 -3.69809e-03 -3.93620e-03 1.45232e-03 -2.49909e-03 2.72527e-01 8.93728e-01
9.00000e-01 -3.67707e-03 -3.95748e-03 1.51335e-03 -2.64040e-03 2.72527e-01 8.93728e-01
1.00000e+00 -3.65552e-03 -3.97909e-03 1.58043e-03 -2.77938e-03 2.72527e-01 8.93728e-01
1.10000e+00 -3.63343e-03 -4.00102e-03 1.65336e-03 -2.91581e-03 2.72519e-01 8.92915e-01
1.20000e+00 -3.61079e-03 -4.02324e-03 1.73217e-03 -3.04949e-03 2.72519e-01 8.92915e-01
1.30000e+00 -3.58757e-03 -4.04574e-03 1.81678e-03 -3.18019e-03 2.72519e-01 8.92915e-01
1.40000e+00 -3.56376e-03 -4.06849e-03 1.90709e-03 -3.30772e-03 2.72519e-01 8.92915e-01
1.50000e+00 -3.53935e-03 -4.09147e-03 2.00300e-03 -3.43188e-03 2.72519e-01 8.92915e-01
1.60000e+00 -3.51431e-03 -4.11467e-03 2.10435e-03 -3.55246e-03 2.72523e-01 8.92640e-01
1.70000e+00 -3.48863e-03 -4.13805e-03 2.21107e-03 -3.66927e-03 2.72523e-01 8.92640e-01
1.80000e+00 -3.46230e-03 -4.16159e-03 2.32303e-03 -3.78212e-03 2.72523e-01 8.92640e-01
1.90000e+00 -3.43531e-03 -4.18527e-03 2.44010e-03 -3.89081e-03 2.72523e-01 8.92640e-01
2.00000e+00 -3.40764e-03 -4.20906e-03 2.56214e-03 -3.99516e-03 2.72523e-01 8.92640e-01
2.10000e+00 -3.37929e-03 -4.23294e-03 2.68906e-03 -4.09499e-03 2.72542e-01 8.92953e-01
2.20000e+00 -3.35025e-03 -4.25689e-03 2.82065e-03 -4.19013e-03 2.72542e-01 8.92953e-01
2.30000e+00 -3.32050e-03 -4.28087e-03 2.95676e-03 -4.28040e-03 2.72542e-01 8.92953e-01
2.40000e+00 -3.29004e-03 -4.30486e-03 3.09723e-03 -4.36563e-03 2.72542e-01 8.92953e-01
2.50000e+00 -3.25886e-03 -4.32883e-03 3.24188e-03 -4.44567e-03 2.72542e-01 8.92953e-01
2.60000e+00 -3.22696e-03 -4.35276e-03 3.39068e-03 -4.52034e-03 2.72575e-01 8.93901e-01
2.70000e+00 -3.19432e-03 -4.37662e-03 3.54331e-03 -4.58951e-03 2.72575e-01 8.93901e-01
2.80000e+00 -3.16096e-03 -4.40037e-03 3.69958e-03 -4.65304e-03 2.72575e-01 8.93901e-01
2.90000e+00 -3.12686e-03 -4.42400e-03 3.85930e-03 -4.71078e-03 2.72575e-01 8.93901e-01
3.00000e+00 -3.09202e-03 -4.44747e-03 4.02227e-03 -4.76260e-03 2.72575e-01 8.93901e-01
3.10000e+00 -3.05644e-03 -4.47075e-03 4.18852e-03 -4.80834e-03 2.72622e-01 8.95511e-01
3.20000e+00 -3.02013e-03 -4.49381e-03 4.35762e-03 -4.84791e-03 2.72622e-01 8.95511e-01
3.30000e+00 -2.98308e-03 -4.51664e-03 4.52935e-03 -4.88120e-03 2.72622e-01 8.95511e-01
3.40000e+00 -2.94530e-03 -4.53919e-03 4.70350e-03 -4.90812e-03 2.72622e-01 8.95511e-01
3.50000e+00 -2.90679e-03 -4.56144e-03 4.87984e-03 -4.92856e-03 2.72622e-01 8.95511e-01
3.60000e+00 -2.86755e-03 -4.58335e-03 5.05848e-03 -4.94234e-03 2.72684e-01 8.97801e-01
3.70000e+00 -2.82760e-03 -4.60491e-03 5.23887e-03 -4.94947e-03 2.72684e-01 8.97801e-01
3.80000e+00 -2.78693e-03 -4.62608e-03 5.42077e-03 -4.94986e-03 2.72684e-01 8.97801e-01
3.90000e+00 -2.74556e-03 -4.64683e-03 5.60395e-03 -4.94344e-03 2.72684e-01 8.97801e-01
4.00000e+00 -2.70349e-03 -4.66714e-03 5.78817e-03 -4.93017e-03 2.72684e-01 8.97801e-01
4.10000e+00 -2.66074e-03 -4.68697e-03 5.97362e-03 -4.90985e-03 2.72761e-01 9.00768e-01
4.20000e+00 -2.61731e-03 -4.70630e-03 6.15962e-03 -4.88257e-03 2.72761e-01 9.00768e-01
4.30000e+00 -2.57323e-03 -4.72510e-03 6.34594e-03 -4.84828e-03 2.72761e-01 9.00768e-01
4.40000e+00 -2.52849e-03 -4.74335e-03 6.53233e-03 -4.80696e-03 2.72761e-01 9.00768e-01
4.50000e+00 -2.48312e-03 -4.76101e-03 6.71854e-03 -4.75859e-03 2.72761e-01 9.00768e-01
4.60000e+00 -2.43713e-03 -4.77805e-03 6.90483e-03 -4.70298e-03 2.72851e-01 9.04387e-01
4.70000e+00 -2.39054e-03 -4.79446e-03 7.09044e-03 -4.64029e-03 2.72851e-01 9.04387e-01
4.80000e+00 -2.34336e-03 -4.81021e-03 7.27512e-03 -4.57053e-03 2.72851e-01 9.04387e-01
4.90000e+00 -2.29562e-03 -4.82527e-03 7.45862e-03 -4.49372e-03 2.72851e-01 9.04387e-01
5.00000e+00 -2.24733e-03 -4.83961e-03 7.64069e-03 -4.40988e-03 2.72851e-01 9.04387e-01
5.10000e+00 -2.19851e-03 -4.85322e-03 7.82165e-03 -4.31880e-03 2.72953e-01 9.08613e-01
5.20000e+00 -2.14918e-03 -4.86607e-03 8.00068e-03 -4.22075e-03 2.72953e-01 9.08613e-01
5.30000e+00 -2.09937e-03 -4.87813e-03 8.17751e-03 -4.11578e-03 2.72953e-01 9.08613e-01
5.40000e+00 -2.04909e-03 -4.88938e-03 8.35191e-03 -4.00394e-03 2.72953e-01 9.08613e-01
5.50000e+00 -1.99838e-03 -4.89981e-03 8.52363e-03 -3.88531e-03 2.72953e-01 9.08613e-01
5.60000e+00 -1.94726e-03 -4.90939e-03 8.69304e-03 -3.75966e-03 2.73065e-01 9.13372e-01
5.70000e+00 -1.89574e-03 -4.91810e-03 8.85927e-03 -3.62735e-03 2.73065e-01 9.13372e-01
5.80000e+00 -1.84386e-03 -4.92592e-03 9.02208e-03 -3.48848e-03 2.73065e-01 9.13372e-01
5.90000e+00 -1.79165e-03 -4.93283e-03 9.18123e-03 -3.34316e-03 2.73065e-01 9.13372e-01
6.00000e+00 -1.73913e-03 -4.93883e-03 9.33648e-03 -3.19149e-03 2.73065e-01 9.13372e-01
6.10000e+00 -1.68633e-03 -4.94388e-03 9.48826e-03 -3.03323e-03 2.73185e-01 9.18569e-01
6.20000e+00 -1.63328e-03 -4.94797e-03 9.63568e-03 -2.86884e-03 2.73185e-01 9.18569e-01
6.30000e+00 -1.58001e-03 -4.95109e-03 9.77849e-03 -2.69847e-03 2.73185e-01 9.18569e-01
6.40000e+00 -1.52654e-03 -4.95323e-03 9.91649e-03 -2.52227e-03 2.73185e-01 9.18569e-01
6.50000e+00 -1.47292e-03 -4.95437e-03 1.00495e-02 -2.34037e-03 2.73185e-01 9.18569e-01
6.60000e+00 -1.41916e-03 -4.95450e-03 1.01779e-02 -2.15253e-03 2.73309e-01 9.24084e-01
6.70000e+00 -1.36531e-03 -4.95361e-03 1.03008e-02 -1.95930e-03 2.73309e-01 9.24084e-01
6.80000e+00 -1.31139e-03 -4.95169e-03 1.04180e-02 -1.76086e-03 2.73309e-01 9.24084e-01
6.90000e+00 -1.25744e-03 -4.94873e-03 1.05294e-02 -1.55740e-03 2.73309e-01 9.24084e-01
7.00000e+00 -1.20349e-03 -4.94472e-03 1.06347e-02 -1.34911e-03 2.73309e-01 9.24084e-01
7.10000e+00 -1.14957e-03 -4.93966e-03 1.07345e-02 -1.13572e-03 2.73435e-01 9.29777e-01
7.20000e+00 -1.09571e-03 -4.93354e-03 1.08277e-02 -9.17870e-04 2.73435e-01 9.29777e-01
7.30000e+00 -1.04196e-03 -4.92636e-03 1.09144e-02 -6.95778e-04 2.73435e-01 9.29777e-01
7.40000e+00 -9.88340e-04 -4.91811e-03 1.09943e-02 -4.69661e-04 2.73435e-01 9.29777e-01
7.50000e+00 -9.34888e-04 -4.90880e-03 1.10673e-02 -2.39745e-04 2.73435e-01 9.29777e-01
7.60000e+00 -8.81638e-04 -4.89842e-03 1.11338e-02 -5.76386e-06 2.73560e-01 9.35495e-01
7.70000e+00 -8.28624e-04 -4.88696e-03 1.11930e-02 2.31575e-04 2.73560e-01 9.35495e-01
7.80000e+00 -7.75881e-04 -4.87444e-03 1.12449e-02 4.72028e-04 2.73560e-01 9.35495e-01
7.90000e+00 -7.23444e-04 -4.86085e-03 1.12892e-02 7.15347e-04 2.73560e-01 9.35495e-01
8.00000e+00 -6.71347e-04 -4.84621e-03 1.13259e-02 9.61280e-04 2.73560e-01 9.35495e-01
8.10000e+00 -6.19624e-04 -4.83051e-03 1.13554e-02 1.21008e-03 2.73679e-01 9.41074e-01
8.20000e+00 -5.68309e-04 -4.81375e-03 1.13771e-02 1.46099e-03 2.73679e-01 9.41074e-01
8.30000e+00 -5.17436e-04 -4.79596e-03 1.13908e-02 1.71375e-03 2.73679e-01 9.41074e-01
8.40000e+00 -4.67040e-04 -4.77713e-03 1.13964e-02 1.96809e-03 2.73679e-01 9.41074e-01
8.50000e+00 -4.17154e-04 -4.75727e-03 1.13939e-02 2.22373e-03 2.73679e-01 9.41074e-01
8.60000e+00 -3.67811e-04 -4.73641e-03 1.13837e-02 2.48090e-03 2.73790e-01 9.46347e-01
8.70000e+00 -3.19044e-04 -4.71453e-03 1.13652e-02 2.73884e-03 2.73790e-01 9.46347e-01
8.80000e+00 -2.70886e-04 -4.69167e-03 1.13384e-02 2.99725e-03 2.73790e-01 9.46347e-01
8.90000e+00 -2.23369e-04 -4.66784e-03 1.13032e-02 3.25586e-03 2.73790e-01 9.46347e-01
9.00000e+00 -1.76526e-04 -4.64305e-03 1.12596e-02 3.51439e-03 2.73790e-01 9.46347e-01
9.10000e+00 -1.30386e-04 -4.61731e-03 1.12081e-02 3.77299e-03 2.73890e-01 9.51157e-01
9.20000e+00 -8.49820e-05 -4.59065e-03 1.11481e-02 4.03094e-03 2.73890e-01 9.51157e-01
9.30000e+00 -4.03430e-05 -4.56308e-03 1.10796e-02 4.28793e-03 2.73890e-01 9.51157e-01
9.40000e+00 3.50086e-06 -4.53462e-03 1.10027e-02 4.54369e-03 2.73890e-01 9.51157e-01
9.50000e+00 4.65204e-05 -4.50529e-03 1.09175e-02 4.79791e-03 2.73890e-01 9.51157e-01
9.60000e+00 8.86876e-05 -4.47512e-03 1.08241e-02 5.05071e-03 2.73975e-01 9.55355e-01
9.70000e+00 1.29975e-04 -4.44413e-03 1.07224e-02 5.30141e-03 2.73975e-01 9.55355e-01
9.80000e+00 1.70355e-04 -4.41233e-03 1.06124e-02 5.54970e-03 2.73975e-01 9.55355e-01
9.90000e+00 2.09802e-04 -4.37976e-03 1.04941e-02 5.79530e-03 2.73975e-01 9.55355e-01
1.00000e+01 2.48290e-04 -4.34644e-03 1.03677e-02 6.03792e-03 2.73975e-01 9.55355e-01
1.01000e+01 2.85795e-04 -4.31240e-03 1.02334e-02 6.27761e-03 2.74043e-01 9.58816e-01
1.02000e+01 3.22294e-04 -4.27766e-03 1.00911e-02 6.51374e-03 2.74043e-01 9.58816e-01
1.03000e+01 3.57763e-04 -4.24225e-03 9.94085e-03 6.74605e-03 2.74043e-01 9.58816e-01
1.04000e+01 3.92181e-04 -4.20621e-03 9.78282e-03 6.97425e-03 2.74043e-01 9.58816e-01
1.05000e+01 4.25526e-04 -4.16955e-03 9.61709e-03 7.19805e-03 2.74043e-01 9.58816e-01
1.06000e+01 4.57780e-04 -4.13231e-03 9.44397e-03 7.41745e-03 2.74093e-01 9.61439e-01
1.07000e+01 4.88923e-04 -4.09452e-03 9.26343e-03 7.63193e-03 2.74093e-01 9.61439e-01
1.08000e+01 5.18938e-04 -4.05622e-03 9.07561e-03 7.84120e-03 2.74093e-01 9.61439e-01
1.09000e+01 5.47807e-04 -4.01743e-03 8.88067e-03 8.04503e-03 2.74093e-01 9.61439e-01
1.10000e+01 5.75514e-04 -3.97819e-03 8.67878e-03 8.24314e-03 2.74093e-01 9.61439e-01
1.11000e+01 6.02047e-04 -3.93852e-03 8.47021e-03 8.43546e-03 2.74122e-01 9.63154e-01
1.12000e+01 6.27390e-04 -3.89848e-03 8.25505e-03 8.62157e-03 2.74122e-01 9.63154e-01
1.13000e+01 6.51532e-04 -3.85808e-03 8.03349e-03 8.80125e-03 2.74122e-01 9.63154e-01
1.14000e+01 6.74461e-04 -3.81737e-03 7.80574e-03 8.97424e-03 2.74122e-01 9.63154e-01
1.15000e+01 6.96167e-04 -3.77637e-03 7.57201e-03 9.14033e-03 2.74122e-01 9.63154e-01
1.16000e+01 7.16642e-04 -3.73514e-03 7.33255e-03 9.29938e-03 2.74132e-01 9.63925e-01
1.17000e+01 7.35879e-04 -3.69369e-03 7.08756e-03 9.45109e-03 2.74132e-01 9.63925e-01
1.18000e+01 7.53869e-04 -3.65207e-03 6.83728e-03 9.59526e-03 2.74132e-01 9.63925e-01
1.19000e+01 7.70610e-04 -3.61032e-03 6.58193e-03 9.73170e-03 2.74132e-01 9.63925e-01
1.20000e+01 7.86095e-04 -3.56846e-03 6.32179e-03 9.86022e-03 2.74132e-01 9.63925e-01
1.21000e+01 8.00324e-04 -3.52655e-03 6.05709e-03 9.98062e-03 2.74121e-01 9.63750e-01
1.22000e+01 8.13294e-04 -3.48461e-03 5.78812e-03 1.00927e-02 2.74121e-01 9.63750e-01
1.23000e+01 8.25005e-04 -3.44268e-03 5.51513e-03 1.01964e-02 2.74121e-01 9.63750e-01
1.24000e+01 8.35458e-04 -3.40080e-03 5.23841e-03 1.02915e-02 2.74121e-01 9.63750e-01
1.25000e+01 8.44656e-04 -3.35901e-03 4.95825e-03 1.03779e-02 2.74121e-01 9.63750e-01
1.26000e+01 8.52601e-04 -3.31735e-03 4.67488e-03 1.04552e-02 2.74091e-01 9.62657e-01
1.27000e+01 8.59300e-04 -3.27584e-03 4.38865e-03 1.05236e-02 2.74091e-01 9.62657e-01
1.28000e+01 8.64758e-04 -3.23454e-03 4.09986e-03 1.05829e-02 2.74091e-01 9.62657e-01
1.29000e+01 8.68982e-04 -3.19347e-03 3.80881e-03 1.06329e-02 2.74091e-01 9.62657e-01
1.30000e+01 8.71981e-04 -3.15267e-03 3.51580e-03 1.06737e-02 2.74091e-01 9.62657e-01
1.31000e+01 8.73765e-04 -3.11219e-03 3.22109e-03 1.07048e-02 2.74043e-01 9.60705e-01
1.32000e+01 8.74345e-04 -3.07205e-03 2.92505e-03 1.07265e-02 2.74043e-01 9.60705e-01
1.33000e+01 8.73732e-04 -3.03229e-03 2.62801e-03 1.07387e-02 2.74043e-01 9.60705e-01
1.34000e+01 8.71942e-04 -2.99295e-03 2.33029e-03 1.07412e-02 2.74043e-01 9.60705e-01
1.35000e+01 8.68987e-04 -2.95406e-03 2.03221e-03 1.07342e-02 2.74043e-01 9.60705e-01
1.36000e+01 8.64885e-04 -2.91566e-03 1.73401e-03 1.07172e-02 2.73978e-01 9.57977e-01
1.37000e+01 8.59653e-04 -2.87778e-03 1.43610e-03 1.06906e-02 2.73978e-01 9.57977e-01
1.38000e+01 8.53307e-04 -2.84046e-03 1.13883e-03 1.06543e-02 2.73978e-01 9.57977e-01
1.39000e+01 8.45869e-04 -2.80373e-03 8.42505e-04 1.06083e-02 2.73978e-01 9.57977e-01
1.40000e+01 8.37359e-04 -2.76762e-03 5.47466e-04 1.05526e-02 2.73978e-01 9.57977e-01
1.41000e+01 8.27797e-04 -2.73217e-03 2.53939e-04 1.04871e-02 2.73899e-01 9.54572e-01
1.42000e+01 8.17208e-04 -2.69740e-03 -3.76374e-05 1.04119e-02 2.73899e-01 9.54572e-01
1.43000e+01 8.05614e-04 -2.66335e-03 -3.26936e-04 1.03272e-02 2.73899e-01 9.54572e-01
1.44000e+01 7.93042e-04 -2.63005e-03 -6.13630e-04 1.02329e-02 2.73899e-01 9.54572e-01
1.45000e+01 7.79515e-04 -2.59752e-03 -8.97395e-04 1.01293e-02 2.73899e-01 9.54572e-01
1.46000e+01 7.65063e-04 -2.56580e-03 -1.17802e-03 1.00160e-02 2.73809e-01 9.50602e-01
1.47000e+01 7.49711e-04 -2.53492e-03 -1.45506e-03 9.89348e-03 2.73809e-01 9.50602e-01
1.48000e+01 7.33490e-04 -2.50489e-03 -1.72821e-03 9.76182e-03 2.73809e-01 9.50602e-01
1.49000e+01 7.16430e-04 -2.47576e-03 -1.99713e-03 9.62112e-03 2.73809e-01 9.50602e-01
1.50000e+01 6.98560e-04 -2.44753e-03 -2.26153e-03 9.47153e-03 2.73809e-01 9.50602e-01
1.51000e+01 6.79912e-04 -2.42024e-03 -2.52122e-03 9.31290e-03 2.73709e-01 9.46183e-01
1.52000e+01 6.60519e-04 -2.39392e-03 -2.77576e-03 9.14566e-03 2.73709e-01 9.46183e-01
1.53000e+01 6.40415e-04 -2.36857e-03 -3.02486e-03 8.96997e-03 2.73709e-01 9.46183e-01
1.54000e+01 6.19632e-04 -2.34423e-03 -3.26822e-03 8.78599e-03 2.73709e-01 9.46183e-01
1.55000e+01 5.98207e-04 -2.32092e-03 -3.50555e-03 8.59392e-03 2.73709e-01 9.46183e-01
1.56000e+01 5.76174e-04 -2.29865e-03 -3.73671e-03 8.39366e-03 2.73603e-01 9.41437e-01
1.57000e+01 5.53569e-04 -2.27744e-03 -3.96127e-03 8.18570e-03 2.73603e-01 9.41437e-01
1.58000e+01 5.30430e-04 -2.25731e-03 -4.17897e-03 7.97024e-03 2.73603e-01 9.41437e-01
1.59000e+01 5.06794e-04 -2.23828e-03 -4.38954e-03 7.74751e-03 2.73603e-01 9.41437e-01
1.60000e+01 4.82699e-04 -2.22035e-03 -4.59273e-03 7.51773e-03 2.73603e-01 9.41437e-01
1.61000e+01 4.58184e-04 -2.20355e-03 -4.78843e-03 7.28087e-03 2.73493e-01 9.36476e-01
1.62000e+01 4.33287e-04 -2.18789e-03 -4.97625e-03 7.03746e-03 2.73493e-01 9.36476e-01
1.63000e+01 4.08048e-04 -2.17338e-03 -5.15596e-03 6.78775e-03 2.73493e-01 9.36476e-01
1.64000e+01 3.82508e-04 -2.16002e-03 -5.32734e-03 6.53200e-03 2.73493e-01 9.36476e-01
1.65000e+01 3.56706e-04 -2.14783e-03 -5.49016e-03 6.27049e-03 2.73493e-01 9.36476e-01
1.66000e+01 3.30684e-04 -2.13682e-03 -5.64438e-03 6.00325e-03 2.73382e-01 9.31415e-01
1.67000e+01 3.04482e-04 -2.12699e-03 -5.78963e-03 5.73080e-03 2.73382e-01 9.31415e-01
1.68000e+01 2.78141e-04 -2.11834e-03 -5.92574e-03 5.45346e-03 2.73382e-01 9.31415e-01
1.69000e+01 2.51704e-04 -2.11088e-03 -6.05252e-03 5.17153e-03 2.73382e-01 9.31415e-01
1.70000e+01 2.25213e-04 -2.10462e-03 -6.16980e-03 4.88531e-03 2.73382e-01 9.31415e-01
1.71000e+01 1.98708e-04 -2.09955e-03 -6.27760e-03 4.59487e-03 2.73273e-01 9.26360e-01
1.72000e+01 1.72232e-04 -2.09567e-03 -6.37559e-03 4.30079e-03 2.73273e-01 9.26360e-01
1.73000e+01 1.45827e-04 -2.09299e-03 -6.46363e-03 4.00338e-03 2.73273e-01 9.26360e-01
1.74000e+01 1.19535e-04 -2.09149e-03 -6.54161e-03 3.70298e-03 2.73273e-01 9.26360e-01
1.75000e+01 9.33981e-05 -2.09118e-03 -6.60940e-03 3.39992e-03 2.73273e-01 9.26360e-01
1.76000e+01 6.74586e-05 -2.09205e-03 -6.66709e-03 3.09432e-03 2.73167e-01 9.21416e-01
1.77000e+01 4.17580e-05 -2.09410e-03 -6.71439e-03 2.78675e-03 2.73167e-01 9.21416e-01
1.78000e+01 1.63381e-05 -2.09730e-03 -6.75122e-03 2.47755e-03 2.73167e-01 9.21416e-01
1.79000e+01 -8.75956e-06 -2.10167e-03 -6.77753e-03 2.16708e-03 2.73167e-01 9.21416e-01
1.80000e+01 -3.34936e-05 -2.10717e-03 -6.79324e-03 1.85570e-03 2.73167e-01 9.21416e-01
1.81000e+01 -5.78232e-05 -2.11381e-03 -6.79850e-03 1.54355e-03 2.73068e-01 9.16687e-01
1.82000e+01 -8.17077e-05 -2.12157e-03 -6.79310e-03 1.23119e-03 2.73068e-01 9.16687e-01
1.83000e+01 -1.05107e-04 -2.13044e-03 -6.77699e-03 9.18996e-04 2.73068e-01 9.16687e-01
1.84000e+01 -1.27981e-04 -2.14039e-03 -6.75019e-03 6.07315e-04 2.73068e-01 9.16687e-01
1.85000e+01 -1.50290e-04 -2.15141e-03 -6.71269e-03 2.96516e-04 2.73068e-01 9.16687e-01
1.86000e+01 -1.71996e-04 -2.16349e-03 -6.66470e-03 -1.32219e-05 2.72977e-01 9.12281e-01
1.87000e+01 -1.93060e-04 -2.17660e-03 -6.60604e-03 -3.21356e-04 2.72977e-01 9.12281e-01
1.88000e+01 -2.13444e-04 -2.19072e-03 -6.53677e-03 -6.27524e-04 2.72977e-01 9.12281e-01
1.89000e+01 -2.33113e-04 -2.20583e-03 -6.45693e-03 -9.31362e-04 2.72977e-01 9.12281e-01
1.90000e+01 -2.52028e-04 -2.22190e-03 -6.36660e-03 -1.23251e-03 2.72977e-01 9.12281e-01
1.91000e+01 -2.70154e-04 -2.23892e-03 -6.26602e-03 -1.53077e-03 2.72898e-01 9.08308e-01
1.92000e+01 -2.87457e-04 -2.25685e-03 -6.15511e-03 -1.82563e-03 2.72898e-01 9.08308e-01
1.93000e+01 -3.03903e-04 -2.27566e-03 -6.03396e-03 -2.11674e-03 2.72898e-01 9.08308e-01
1.94000e+01 -3.19459e-04 -2.29534e-03 -5.90269e-03 -2.40374e-03 2.72898e-01 9.08308e-01
1.95000e+01 -3.34091e-04 -2.31584e-03 -5.76142e-03 -2.68627e-03 2.72898e-01 9.08308e-01
1.96000e+01 -3.47769e-04 -2.33714e-03 -5.61046e-03 -2.96415e-03 2.72833e-01 9.04886e-01
1.97000e+01 -3.60463e-04 -2.35921e-03 -5.44979e-03 -3.23690e-03 2.72833e-01 9.04886e-01
1.98000e+01 -3.72143e-04 -2.38202e-03 -5.27957e-03 -3.50417e-03 2.72833e-01 9.04886e-01
1.99000e+01 -3.82780e-04 -2.40552e-03 -5.09997e-03 -3.76563e-03 2.72833e-01 9.04886e-01
2.00000e+01 -3.92348e-04 -2.42969e-03 -4.91118e-03 -4.02097e-03 2.72833e-01 9.04886e-01
2.01000e+01 -4.00821e-04 -2.45449e-03 -4.71353e-03 -4.26997e-03 2.72784e-01 9.02138e-01
2.02000e+01 -4.08174e-04 -2.47988e-03 -4.50709e-03 -4.51221e-03 2.72784e-01 9.02138e-01
2.03000e+01 -4.14383e-04 -2.50583e-03 -4.29206e-03 -4.74739e-03 2.72784e-01 9.02138e-01
2.04000e+01 -4.19425e-04 -2.53229e-03 -4.06868e-03 -4.97520e-03 2.72784e-01 9.02138e-01
2.05000e+01 -4.23280e-04 -2.55924e-03 -3.83720e-03 -5.19535e-03 2.72784e-01 9.02138e-01
2.06000e+01 -4.25928e-04 -2.58662e-03 -3.59795e-03 -5.40763e-03 2.72754e-01 9.00189e-01
2.07000e+01 -4.27350e-04 -2.61440e-03 -3.35109e-03 -5.61170e-03 2.72754e-01 9.00189e-01
2.08000e+01 -4.27530e-04 -2.64253e-03 -3.09689e-03 -5.80728e-03 2.72754e-01 9.00189e-01
2.09000e+01 -4.26450e-04 -2.67098e-03 -2.83563e-03 -5.99410e-03 2.72754e-01 9.00189e-01
2.10000e+01 -4.24098e-04 -2.69970e-03 -2.56760e-03 -6.17192e-03 2.72754e-01 9.00189e-01
2.11000e+01 -4.20460e-04 -2.72865e-03 -2.29313e-03 -6.34054e-03 2.72745e-01 8.99156e-01
2.12000e+01 -4.15526e-04 -2.75778e-03 -2.01249e-03 -6.49969e-03 2.72745e-01 8.99156e-01
2.13000e+01 -4.09284e-04 -2.78705e-03 -1.72599e-03 -6.64913e-03 2.72745e-01 8.99156e-01
2.14000e+01 -4.01727e-04 -2.81641e-03 -1.43393e-03 -6.78866e-03 2.72745e-01 8.99156e-01
2.15000e+01 -3.92848e-04 -2.84583e-03 -1.13666e-03 -6.91808e-03 2.72745e-01 8.99156e-01
2.16000e+01 -3.82641e-04 -2.87524e-03 -8.34506e-04 -7.03718e-03 2.72759e-01 8.99152e-01
2.17000e+01 -3.71103e-04 -2.90462e-03 -5.27809e-04 -7.14580e-03 2.72759e-01 8.99152e-01
2.18000e+01 -3.58233e-04 -2.93391e-03 -2.16920e-04 -7.24376e-03 2.72759e-01 8.99152e-01
2.19000e+01 -3.44029e-04 -2.96307e-03 9.78057e-05 -7.33090e-03 2.72759e-01 8.99152e-01
2.20000e+01 -3.28492e-04 -2.99205e-03 4.16007e-04 -7.40707e-03 2.72759e-01 8.99152e-01
2.21000e+01 -3.11626e-04 -3.02080e-03 7.37388e-04 -7.47209e-03 2.72798e-01 9.00267e-01
2.22000e+01 -2.93435e-04 -3.04928e-03 1.06151e-03 -7.52589e-03 2.72798e-01 9.00267e-01
2.23000e+01 -2.73924e-04 -3.07744e-03 1.38798e-03 -7.56835e-03 2.72798e-01 9.00267e-01
2.24000e+01 -2.53101e-04 -3.10523e-03 1.71644e-03 -7.59938e-03 2.72798e-01 9.00267e-01
2.25000e+01 -2.30977e-04 -3.13262e-03 2.04648e-03 -7.61889e-03 2.72798e-01 9.00267e-01
2.26000e+01 -2.07561e-04 -3.15955e-03 2.37788e-03 -7.62669e-03 2.72861e-01 9.02561e-01
2.27000e+01 -1.82867e-04 -3.18598e-03 2.71009e-03 -7.62283e-03 2.72861e-01 9.02561e-01
2.28000e+01 -1.56908e-04 -3.21185e-03 3.04271e-03 -7.60727e-03 2.72861e-01 9.02561e-01
2.29000e+01 -1.29701e-04 -3.23714e-03 3.37535e-03 -7.57998e-03 2.72861e-01 9.02561e-01
2.30000e+01 -1.01262e-04 -3.26179e-03 3.70762e-03 -7.54094e-03 2.72861e-01 9.02561e-01
2.31000e+01 -7.16120e-05 -3.28576e-03 4.03932e-03 -7.48992e-03 2.72949e-01 9.06058e-01
2.32000e+01 -4.07705e-05 -3.30901e-03 4.36984e-03 -7.42714e-03 2.72949e-01 9.06058e-01
2.33000e+01 -8.75998e-06 -3.33148e-03 4.69877e-03 -7.35263e-03 2.72949e-01 9.06058e-01
2.34000e+01 2.43955e-05 -3.35315e-03 5.02571e-03 -7.26642e-03 2.72949e-01 9.06058e-01
2.35000e+01 5.86703e-05 -3.37397e-03 5.35026e-03 -7.16855e-03 2.72949e-01 9.06058e-01
2.36000e+01 9.40378e-05 -3.39390e-03 5.67231e-03 -7.05877e-03 2.73061e-01 9.10735e-01
2.37000e+01 1.30470e-04 -3.41289e-03 5.99116e-03 -6.93747e-03 2.73061e-01 9.10735e-01
2.38000e+01 1.67936e-04 -3.43092e-03 6.30642e-03 -6.80472e-03 2.73061e-01 9.10735e-01
2.39000e+01 2.06404e-04 -3.44794e-03 6.61768e-03 -6.66065e-03 2.73061e-01 9.10735e-01
2.40000e+01 2.45843e-04 -3.46391e-03 6.92456e-03 -6.50536e-03 2.73061e-01 9.10735e-01
2.41000e+01 2.86217e-04 -3.47881e-03 7.22701e-03 -6.33855e-03 2.73194e-01 9.16517e-01
2.42000e+01 3.27492e-04 -3.49258e-03 7.52429e-03 -6.16078e-03 2.73194e-01 9.16517e-01
2.43000e+01 3.69629e-04 -3.50521e-03 7.81601e-03 -5.97222e-03 2.73194e-01 9.16517e-01
2.44000e+01 4.12592e-04 -3.51665e-03 8.10181e-03 -5.77303e-03 2.73194e-01 9.16517e-01
2.45000e+01 4.56340e-04 -3.52689e-03 8.38130e-03 -5.56339e-03 2.73194e-01 9.16517e-01
2.46000e+01 5.00832e-04 -3.53587e-03 8.65450e-03 -5.34296e-03 2.73345e-01 9.23277e-01
2.47000e+01 5.46028e-04 -3.54359e-03 8.92065e-03 -5.11248e-03 2.73345e-01 9.23277e-01
2.48000e+01 5.91884e-04 -3.55001e-03 9.17939e-03 -4.87217e-03 2.73345e-01 9.23277e-01
2.49000e+01 6.38355e-04 -3.55510e-03 9.43039e-03 -4.62227e-03 2.73345e-01 9.23277e-01
2.50000e+01 6.85398e-04 -3.55884e-03 9.67330e-03 -4.36302e-03 2.73345e-01 9.23277e-01
2.51000e+01 7.32965e-04 -3.56121e-03 9.90816e-03 -4.09403e-03 2.73510e-01 9.30838e-01
2.52000e+01 7.81010e-04 -3.56218e-03 1.01342e-02 -3.81621e-03 2.73510e-01 9.30838e-01
2.53000e+01 8.29485e-04 -3.56174e-03 1.03512e-02 -3.52984e-03 2.73510e-01 9.30838e-01
2.54000e+01 8.78341e-04 -3.55987e-03 1.05589e-02 -3.23522e-03 2.73510e-01 9.30838e-01
2.55000e+01 9.27529e-04 -3.55654e-03 1.07568e-02 -2.93265e-03 2.73510e-01 9.30838e-01
2.56000e+01 9.76998e-04 -3.55176e-03 1.09451e-02 -2.62171e-03 2.73684e-01 9.38975e-01
2.57000e+01 1.02670e-03 -3.54550e-03 1.11231e-02 -2.30346e-03 2.73684e-01 9.38975e-01
2.58000e+01 1.07658e-03 -3.53775e-03 1.12905e-02 -1.97822e-03 2.73684e-01 9.38975e-01
2.59000e+01 1.12659e-03 -3.52850e-03 1.14471e-02 -1.64636e-03 2.73684e-01 9.38975e-01
2.60000e+01 1.17667e-03 -3.51774e-03 1.15927e-02 -1.30822e-03 2.73684e-01 9.38975e-01
2.61000e+01 1.22677e-03 -3.50548e-03 1.17273e-02 -9.63368e-04 2.73861e-01 9.47431e-01
2.62000e+01 1.27685e-03 -3.49169e-03 1.18504e-02 -6.12972e-04 2.73861e-01 9.47431e-01
2.63000e+01 1.32684e-03 -3.47639e-03 1.19617e-02 -2.57418e-04 2.73861e-01 9.47431e-01
2.64000e+01 1.37669e-03 -3.45957e-03 1.20610e-02 1.02904e-04 2.73861e-01 9.47431e-01
2.65000e+01 1.42635e-03 -3.44123e-03 1.21482e-02 4.67592e-04 2.73861e-01 9.47431e-01
2.66000e+01 1.47577e-03 -3.42137e-03 1.22233e-02 8.37074e-04 2.74036e-01 9.55920e-01
2.67000e+01 1.52489e-03 -3.40001e-03 1.22860e-02 1.21011e-03 2.74036e-01 9.55920e-01
2.68000e+01 1.57365e-03 -3.37714e-03 1.23360e-02 1.58629e-03 2.74036e-01 9.55920e-01
2.69000e+01 1.62201e-03 -3.35278e-03 1.23732e-02 1.96517e-03 2.74036e-01 9.55920e-01
2.70000e+01 1.66991e-03 -3.32693e-03 1.23976e-02 2.34632e-03 2.74036e-01 9.55920e-01
2.71000e+01 1.71730e-03 -3.29961e-03 1.24091e-02 2.73014e-03 2.74203e-01 9.64146e-01
2.72000e+01 1.76412e-03 -3.27083e-03 1.24075e-02 3.11537e-03 2.74203e-01 9.64146e-01
2.73000e+01 1.81032e-03 -3.24062e-03 1.23927e-02 3.50155e-03 2.74203e-01 9.64146e-01
2.74000e+01 1.85585e-03 -3.20897e-03 1.23647e-02 3.88823e-03 2.74203e-01 9.64146e-01
2.75000e+01 1.90067e-03 -3.17593e-03 1.23234e-02 4.27497e-03 2.74203e-01 9.64146e-01
2.76000e+01 1.94471e-03 -3.14151e-03 1.22689e-02 4.66209e-03 2.74355e-01 9.71818e-01
2.77000e+01 1.98793e-03 -3.10572e-03 1.22011e-02 5.04836e-03 2.74355e-01 9.71818e-01
2.78000e+01 2.03027e-03 -3.06860e-03 1.21199e-02 5.43331e-03 2.74355e-01 9.71818e-01
2.79000e+01 2.07170e-03 -3.03018e-03 1.20254e-02 5.81648e-03 2.74355e-01 9.71818e-01
2.80000e+01 2.11216e-03 -2.99048e-03 1.19176e-02 6.19743e-03 2.74355e-01 9.71818e-01
2.81000e+01 2.15161e-03 -2.94953e-03 1.17966e-02 6.57637e-03 2.74489e-01 9.78666e-01
2.82000e+01 2.19000e-03 -2.90737e-03 1.16624e-02 6.95216e-03 2.74489e-01 9.78666e-01
2.83000e+01 2.22728e-03 -2.86402e-03 1.15151e-02 7.32435e-03 2.74489e-01 9.78666e-01
2.84000e+01 2.26342e-03 -2.81953e-03 1.13548e-02 7.69247e-03 2.74489e-01 9.78666e-01
2.85000e+01 2.29836e-03 -2.77393e-03 1.11816e-02 8.05607e-03 2.74489e-01 9.78666e-01
2.86000e+01 2.33208e-03 -2.72726e-03 1.09956e-02 8.41527e-03 2.74599e-01 9.84448e-01
2.87000e+01 2.36452e-03 -2.67956e-03 1.07970e-02 8.76905e-03 2.74599e-01 9.84448e-01
2.88000e+01 2.39565e-03 -2.63087e-03 1.05859e-02 9.11698e-03 2.74599e-01 9.84448e-01
2.89000e+01 2.42544e-03 -2.58122e-03 1.03625e-02 9.45860e-03 2.74599e-01 9.84448e-01
2.90000e+01 2.45385e-03 -2.53068e-03 1.01270e-02 9.79349e-03 2.74599e-01 9.84448e-01
2.91000e+01 2.48083e-03 -2.47927e-03 9.87955e-03 1.01217e-02 2.74682e-01 9.88972e-01
2.92000e+01 2.50637e-03 -2.42706e-03 9.62043e-03 1.04422e-02 2.74682e-01 9.88972e-01
2.93000e+01 2.53043e-03 -2.37407e-03 9.34985e-03 1.07548e-02 2.74682e-01 9.88972e-01
2.94000e+01 2.55298e-03 -2.32037e-03 9.06809e-03 1.10590e-02 2.74682e-01 9.88972e-01
2.95000e+01 2.57399e-03 -2.26601e-03 8.77540e-03 1.13543e-02 2.74682e-01 9.88972e-01
2.96000e+01 2.59344e-03 -2.21102e-03 8.47201e-03 1.16408e-02 2.74735e-01 9.92097e-01
2.97000e+01 2.61131e-03 -2.15548e-03 8.15827e-03 1.19177e-02 2.74735e-01 9.92097e-01
2.98000e+01 2.62756e-03 -2.09942e-03 7.83448e-03 1.21846e-02 2.74735e-01 9.92097e-01
2.99000e+01 2.64218e-03 -2.04290e-03 7.50097e-03 1.24412e-02 2.74735e-01 9.92097e-01
3.00000e+01 2.65515e-03 -1.98597e-03 7.15808e-03 1.26871e-02 2.74735e-01 9.92097e-01
3.01000e+01 2.66646e-03 -1.92870e-03 6.80611e-03 1.29222e-02 2.74758e-01 9.93743e-01
3.02000e+01 2.67608e-03 -1.87113e-03 6.44547e-03 1.31459e-02 2.74758e-01 9.93743e-01
3.03000e+01 2.68401e-03 -1.81332e-03 6.07652e-03 1.33580e-02 2.74758e-01 9.93743e-01
3.04000e+01 2.69024e-03 -1.75532e-03 5.69965e-03 1.35581e-02 2.74758e-01 9.93743e-01
3.05000e+01 2.69474e-03 -1.69720e-03 5.31527e-03 1.37460e-02 2.74758e-01 9.93743e-01
3.06000e+01 2.69753e-03 -1.63901e-03 4.92376e-03 1.39213e-02 2.74750e-01 9.93888e-01
3.07000e+01 2.69859e-03 -1.58081e-03 4.52556e-03 1.40838e-02 2.74750e-01 9.93888e-01
3.08000e+01 2.69792e-03 -1.52265e-03 4.12109e-03 1.42333e-02 2.74750e-01 9.93888e-01
3.09000e+01 2.69551e-03 -1.46460e-03 3.71079e-03 1.43695e-02 2.74750e-01 9.93888e-01
3.10000e+01 2.69137e-03 -1.40670e-03 3.29510e-03 1.44921e-02 2.74750e-01 9.93888e-01
3.11000e+01 2.68550e-03 -1.34903e-03 2.87453e-03 1.46010e-02 2.74711e-01 9.92572e-01
3.12000e+01 2.67791e-03 -1.29163e-03 2.44949e-03 1.46959e-02 2.74711e-01 9.92572e-01
3.13000e+01 2.66860e-03 -1.23456e-03 2.02046e-03 1.47768e-02 2.74711e-01 9.92572e-01
3.14000e+01 2.65758e-03 -1.17788e-03 1.58790e-03 1.48434e-02 2.74711e-01 9.92572e-01
3.15000e+01 2.64486e-03 -1.12165e-03 1.15231e-03 1.48956e-02 2.74711e-01 9.92572e-01
3.16000e+01 2.63046e-03 -1.06593e-03 7.14277e-04 1.49331e-02 2.74645e-01 9.89875e-01
3.17000e+01 2.61438e-03 -1.01076e-03 2.74193e-04 1.49560e-02 2.74645e-01 9.89875e-01
3.18000e+01 2.59664e-03 -9.56212e-04 -1.67443e-04 1.49642e-02 2.74645e-01 9.89875e-01
3.19000e+01 2.57727e-03 -9.02334e-04 -6.10130e-04 1.49576e-02 2.74645e-01 9.89875e-01
3.20000e+01 2.55628e-03 -8.49181e-04 -1.05336e-03 1.49361e-02 2.74645e-01 9.89875e-01
3.21000e+01 2.53370e-03 -7.96809e-04 -1.49647e-03 1.48995e-02 2.74552e-01 9.85925e-01
3.22000e+01 2.50955e-03 -7.45269e-04 -1.93909e-03 1.48479e-02 2.74552e-01 9.85925e-01
3.23000e+01 2.48385e-03 -6.94614e-04 -2.38072e-03 1.47815e-02 2.74552e-01 9.85925e-01
3.24000e+01 2.45663e-03 -6.44896e-04 -2.82085e-03 1.47001e-02 2.74552e-01 9.85925e-01
3.25000e+01 2.42793e-03 -5.96164e-04 -3.25896e-03 1.46038e-02 2.74552e-01 9.85925e-01
3.26000e+01 2.39776e-03 -5.48470e-04 -3.69433e-03 1.44925e-02 2.74436e-01 9.80875e-01
3.27000e+01 2.36618e-03 -5.01861e-04 -4.12664e-03 1.43663e-02 2.74436e-01 9.80875e-01
3.28000e+01 2.33320e-03 -4.56384e-04 -4.55540e-03 1.42255e-02 2.74436e-01 9.80875e-01
3.29000e+01 2.29887e-03 -4.12087e-04 -4.98009e-03 1.40701e-02 2.74436e-01 9.80875e-01
3.30000e+01 2.26323e-03 -3.69013e-04 -5.40020e-03 1.39002e-02 2.74436e-01 9.80875e-01
3.31000e+01 2.22631e-03 -3.27207e-04 -5.81499e-03 1.37157e-02 2.74301e-01 9.74887e-01
3.32000e+01 2.18815e-03 -2.86712e-04 -6.22420e-03 1.35171e-02 2.74301e-01 9.74887e-01
3.33000e+01 2.14880e-03 -2.47568e-04 -6.62734e-03 1.33044e-02 2.74301e-01 9.74887e-01
3.34000e+01 2.10830e-03 -2.09815e-04 -7.02392e-03 1.30779e-02 2.74301e-01 9.74887e-01
3.35000e+01 2.06670e-03 -1.73492e-04 -7.41346e-03 1.28378e-02 2.74301e-01 9.74887e-01
3.36000e+01 2.02404e-03 -1.38635e-04 -7.79520e-03 1.25841e-02 2.74151e-01 9.68132e-01
3.37000e+01 1.98036e-03 -1.05279e-04 -8.16895e-03 1.23172e-02 2.74151e-01 9.68132e-01
3.38000e+01 1.93573e-03 -7.34585e-05 -8.53425e-03 1.20374e-02 2.74151e-01 9.68132e-01
3.39000e+01 1.89019e-03 -4.32051e-05 -8.89065e-03 1.17450e-02 2.74151e-01 9.68132e-01
3.40000e+01 1.84378e-03 -1.45491e-05 -9.23769e-03 1.14403e-02 2.74151e-01 9.68132e-01
3.41000e+01 1.79657e-03 1.24807e-05 -9.57467e-03 1.11233e-02 2.73987e-01 9.60770e-01
3.42000e+01 1.74861e-03 3.78573e-05 -9.90144e-03 1.07946e-02 2.73987e-01 9.60770e-01
3.43000e+01 1.69994e-03 6.15555e-05 -1.02176e-02 1.04545e-02 2.73987e-01 9.60770e-01
3.44000e+01 1.65063e-03 8.35521e-05 -1.05227e-02 1.01034e-02 2.73987e-01 9.60770e-01
3.45000e+01 1.60073e-03 1.03825e-04 -1.08164e-02 9.74160e-03 2.73987e-01 9.60770e-01
3.46000e+01 1.55030e-03 1.22356e-04 -1.10980e-02 9.36933e-03 2.73815e-01 9.52953e-01
3.47000e+01 1.49939e-03 1.39125e-04 -1.13675e-02 8.98717e-03 2.73815e-01 9.52953e-01
3.48000e+01 1.44807e-03 1.54118e-04 -1.16244e-02 8.59552e-03 2.73815e-01 9.52953e-01
3.49000e+01 1.39638e-03 1.67320e-04 -1.18685e-02 8.19479e-03 2.73815e-01 9.52953e-01
3.50000e+01 1.34440e-03 1.78718e-04 -1.20994e-02 7.78540e-03 2.73815e-01 9.52953e-01
3.51000e+01 1.29218e-03 1.88304e-04 -1.23165e-02 7.36764e-03 2.73638e-01 9.44816e-01
3.52000e+01 1.23979e-03 1.96068e-04 -1.25198e-02 6.94212e-03 2.73638e-01 9.44816e-01
3.53000e+01 1.18727e-03 2.02005e-04 -1.27090e-02 6.50931e-03 2.73638e-01 9.44816e-01
3.54000e+01 1.13470e-03 2.06110e-04 -1.28839e-02 6.06966e-03 2.73638e-01 9.44816e-01
3.55000e+01 1.08213e-03 2.08380e-04 -1.30442e-02 5.62367e-03 2.73638e-01 9.44816e-01
3.56000e+01 1.02962e-03 2.08817e-04 -1.31894e-02 5.17169e-03 2.73457e-01 9.36487e-01
3.57000e+01 9.77243e-04 2.07421e-04 -1.33196e-02 4.71436e-03 2.73457e-01 9.36487e-01
3.58000e+01 9.25051e-04 2.04196e-04 -1.34345e-02 4.25218e-03 2.73457e-01 9.36487e-01
3.59000e+01 8.73108e-04 1.99148e-04 -1.35340e-02 3.78566e-03 2.73457e-01 9.36487e-01
3.60000e+01 8.21473e-04 1.92284e-04 -1.36178e-02 3.31532e-03 2.73457e-01 9.36487e-01
3.61000e+01 7.70210e-04 1.83616e-04 -1.36858e-02 2.84160e-03 2.73277e-01 9.28088e-01
3.62000e+01 7.19377e-04 1.73154e-04 -1.37378e-02 2.36513e-03 2.73277e-01 9.28088e-01
3.63000e+01 6.69036e-04 1.60912e-04 -1.37738e-02 1.88643e-03 2.73277e-01 9.28088e-01
3.64000e+01 6.19247e-04 1.46907e-04 -1.37937e-02 1.40606e-03 2.73277e-01 9.28088e-01
3.65000e+01 5.70069e-04 1.31155e-04 -1.37975e-02 9.24553e-04 2.73277e-01 9.28088e-01
3.66000e+01 5.21561e-04 1.13677e-04 -1.37849e-02 4.42399e-04 2.73101e-01 9.19746e-01
3.67000e+01 4.73782e-04 9.44951e-05 -1.37560e-02 -3.97839e-05 2.73101e-01 9.19746e-01
3.68000e+01 4.26790e-04 7.36318e-05 -1.37108e-02 -5.21445e-04 2.73101e-01 9.19746e-01
3.69000e+01 3.80643e-04 5.11133e-05 -1.36493e-02 -1.00203e-03 2.73101e-01 9.19746e-01
3.70000e+01 3.35396e-04 2.69670e-05 -1.35715e-02 -1.48099e-03 2.73101e-01 9.19746e-01
3.71000e+01 2.91105e-04 1.22224e-06 -1.34774e-02 -1.95780e-03 2.72932e-01 9.11605e-01
3.72000e+01 2.47826e-04 -2.60897e-05 -1.33672e-02 -2.43188e-03 2.72932e-01 9.11605e-01
3.73000e+01 2.05612e-04 -5.49358e-05 -1.32408e-02 -2.90266e-03 2.72932e-01 9.11605e-01
3.74000e+01 1.64516e-04 -8.52811e-05 -1.30983e-02 -3.36960e-03 2.72932e-01 9.11605e-01
3.75000e+01 1.24591e-04 -1.17089e-04 -1.29400e-02 -3.83215e-03 2.72932e-01 9.11605e-01
3.76000e+01 8.58863e-05 -1.50321e-04 -1.27658e-02 -4.28979e-03 2.72774e-01 9.03831e-01
3.77000e+01 4.84522e-05 -1.84937e-04 -1.25760e-02 -4.74196e-03 2.72774e-01 9.03831e-01
3.78000e+01 1.23370e-05 -2.20896e-04 -1.23708e-02 -5.18811e-03 2.72774e-01 9.03831e-01
3.79000e+01 -2.24121e-05 -2.58154e-04 -1.21502e-02 -5.62771e-03 2.72774e-01 9.03831e-01
3.80000e+01 -5.57494e-05 -2.96665e-04 -1.19146e-02 -6.06025e-03 2.72774e-01 9.03831e-01
3.81000e+01 -8.76304e-05 -3.36384e-04 -1.16641e-02 -6.48522e-03 2.72631e-01 8.96618e-01
3.82000e+01 -1.18012e-04 -3.77262e-04 -1.13991e-02 -6.90209e-03 2.72631e-01 8.96618e-01
3.83000e+01 -1.46854e-04 -4.19249e-04 -1.11196e-02 -7.31036e-03 2.72631e-01 8.96618e-01
3.84000e+01 -1.74114e-04 -4.62296e-04 -1.08261e-02 -7.70951e-03 2.72631e-01 8.96618e-01
3.85000e+01 -1.99756e-04 -5.06348e-04 -1.05187e-02 -8.09907e-03 2.72631e-01 8.96618e-01
3.86000e+01 -2.23742e-04 -5.51353e-04 -1.01980e-02 -8.47861e-03 2.72508e-01 8.90191e-01
3.87000e+01 -2.46037e-04 -5.97255e-04 -9.86402e-03 -8.84760e-03 2.72508e-01 8.90191e-01
3.88000e+01 -2.66609e-04 -6.43999e-04 -9.51725e-03 -9.20559e-03 2.72508e-01 8.90191e-01
3.89000e+01 -2.85426e-04 -6.91526e-04 -9.15801e-03 -9.55214e-03 2.72508e-01 8.90191e-01
3.90000e+01 -3.02457e-04 -7.39779e-04 -8.78666e-03 -9.88681e-03 2.72508e-01 8.90191e-01
3.91000e+01 -3.17676e-04 -7.88696e-04 -8.40370e-03 -1.02092e-02 2.72409e-01 8.84796e-01
3.92000e+01 -3.31056e-04 -8.38219e-04 -8.00943e-03 -1.05189e-02 2.72409e-01 8.84796e-01
3.93000e+01 -3.42574e-04 -8.88284e-04 -7.60425e-03 -1.08155e-02 2.72409e-01 8.84796e-01
3.94000e+01 -3.52208e-04 -9.38831e-04 -7.18861e-03 -1.10986e-02 2.72409e-01 8.84796e-01
3.95000e+01 -3.59937e-04 -9.89794e-04 -6.76293e-03 -1.13678e-02 2.72409e-01 8.84796e-01
3.96000e+01 -3.65744e-04 -1.04111e-03 -6.32779e-03 -1.16228e-02 2.72341e-01 8.80696e-01
3.97000e+01 -3.69613e-04 -1.09271e-03 -5.88354e-03 -1.18633e-02 2.72341e-01 8.80696e-01
3.98000e+01 -3.71531e-04 -1.14454e-03 -5.43067e-03 -1.20889e-02 2.72341e-01 8.80696e-01
3.99000e+01 -3.71485e-04 -1.19653e-03 -4.96966e-03 -1.22993e-02 2.72341e-01 8.80696e-01
4.00000e+01 -3.69467e-04 -1.24860e-03 -4.50103e-03 -1.24942e-02 2.72341e-01 8.80696e-01
4.01000e+01 -3.65470e-04 -1.30070e-03 -4.02536e-03 -1.26734e-02 2.72308e-01 8.78144e-01
4.02000e+01 -3.59487e-04 -1.35275e-03 -3.54310e-03 -1.28365e-02 2.72308e-01 8.78144e-01
4.03000e+01 -3.51518e-04 -1.40469e-03 -3.05477e-03 -1.29834e-02 2.72308e-01 8.78144e-01
4.04000e+01 -3.41561e-04 -1.45645e-03 -2.56093e-03 -1.31137e-02 2.72308e-01 8.78144e-01
4.05000e+01 -3.29618e-04 -1.50796e-03 -2.06212e-03 -1.32274e-02 2.72308e-01 8.78144e-01
4.06000e+01 -3.15693e-04 -1.55916e-03 -1.55892e-03 -1.33242e-02 2.72313e-01 8.77373e-01
4.07000e+01 -2.99793e-04 -1.60997e-03 -1.05188e-03 -1.34039e-02 2.72313e-01 8.77373e-01
4.08000e+01 -2.81926e-04 -1.66032e-03 -5.41560e-04 -1.34663e-02 2.72313e-01 8.77373e-01
4.09000e+01 -2.62103e-04 -1.71016e-03 -2.85433e-05 -1.35115e-02 2.72313e-01 8.77373e-01
4.10000e+01 -2.40338e-04 -1.75941e-03 4.86589e-04 -1.35391e-02 2.72313e-01 8.77373e-01
4.11000e+01 -2.16646e-04 -1.80800e-03 1.00330e-03 -1.35491e-02 2.72360e-01 8.78563e-01
4.12000e+01 -1.91045e-04 -1.85587e-03 1.52094e-03 -1.35415e-02 2.72360e-01 8.78563e-01
4.13000e+01 -1.63555e-04 -1.90295e-03 2.03893e-03 -1.35162e-02 2.72360e-01 8.78563e-01
4.14000e+01 -1.34199e-04 -1.94918e-03 2.55666e-03 -1.34732e-02 2.72360e-01 8.78563e-01
4.15000e+01 -1.03002e-04 -1.99448e-03 3.07354e-03 -1.34123e-02 2.72360e-01 8.78563e-01
4.16000e+01 -6.99908e-05 -2.03880e-03 3.58909e-03 -1.33336e-02 2.72451e-01 8.81826e-01
4.17000e+01 -3.51943e-05 -2.08206e-03 4.10258e-03 -1.32372e-02 2.72451e-01 8.81826e-01
4.18000e+01 1.35546e-06 -2.12422e-03 4.61341e-03 -1.31231e-02 2.72451e-01 8.81826e-01
4.19000e+01 3.96246e-05 -2.16519e-03 5.12097e-03 -1.29914e-02 2.72451e-01 8.81826e-01
4.20000e+01 7.95771e-05 -2.20493e-03 5.62467e-03 -1.28421e-02 2.72451e-01 8.81826e-01
4.21000e+01 1.21175e-04 -2.24337e-03 6.12411e-03 -1.26751e-02 2.72583e-01 8.87184e-01
4.22000e+01 1.64377e-04 -2.28046e-03 6.61849e-03 -1.24908e-02 2.72583e-01 8.87184e-01
4.23000e+01 2.09142e-04 -2.31613e-03 7.10721e-03 -1.22893e-02 2.72583e-01 8.87184e-01
4.24000e+01 2.55425e-04 -2.35033e-03 7.58968e-03 -1.20708e-02 2.72583e-01 8.87184e-01
4.25000e+01 3.03178e-04 -2.38300e-03 8.06532e-03 -1.18355e-02 2.72583e-01 8.87184e-01
4.26000e+01 3.52353e-04 -2.41410e-03 8.53382e-03 -1.15831e-02 2.72755e-01 8.94562e-01
4.27000e+01 4.02901e-04 -2.44356e-03 8.99433e-03 -1.13144e-02 2.72755e-01 8.94562e-01
4.28000e+01 4.54767e-04 -2.47133e-03 9.44626e-03 -1.10294e-02 2.72755e-01 8.94562e-01
4.29000e+01 5.07898e-04 -2.49738e-03 9.88907e-03 -1.07286e-02 2.72755e-01 8.94562e-01
4.30000e+01 5.62237e-04 -2.52165e-03 1.03222e-02 -1.04121e-02 2.72755e-01 8.94562e-01
4.31000e+01 6.17726e-04 -2.54409e-03 1.07454e-02 -1.00798e-02 2.72962e-01 9.03777e-01
4.32000e+01 6.74306e-04 -2.56466e-03 1.11579e-02 -9.73245e-03 2.72962e-01 9.03777e-01
4.33000e+01 7.31914e-04 -2.58332e-03 1.15590e-02 -9.37044e-03 2.72962e-01 9.03777e-01
4.34000e+01 7.90488e-04 -2.60004e-03 1.19483e-02 -8.99411e-03 2.72962e-01 9.03777e-01
4.35000e+01 8.49963e-04 -2.61477e-03 1.23253e-02 -8.60385e-03 2.72962e-01 9.03777e-01
4.36000e+01 9.10273e-04 -2.62747e-03 1.26898e-02 -8.19930e-03 2.73196e-01 9.14550e-01
4.37000e+01 9.71350e-04 -2.63812e-03 1.30410e-02 -7.78161e-03 2.73196e-01 9.14550e-01
4.38000e+01 1.03313e-03 -2.64668e-03 1.33784e-02 -7.35121e-03 2.73196e-01 9.14550e-01
4.39000e+01 1.09553e-03 -2.65313e-03 1.37016e-02 -6.90854e-03 2.73196e-01 9.14550e-01
4.40000e+01 1.15849e-03 -2.65744e-03 1.40100e-02 -6.45407e-03 2.73196e-01 9.14550e-01
4.41000e+01 1.22194e-03 -2.65958e-03 1.43037e-02 -5.98736e-03 2.73450e-01 9.26512e-01
4.42000e+01 1.28579e-03 -2.65953e-03 1.45817e-02 -5.50980e-03 2.73450e-01 9.26512e-01
4.43000e+01 1.34998e-03 -2.65728e-03 1.48439e-02 -5.02191e-03 2.73450e-01 9.26512e-01
4.44000e+01 1.41444e-03 -2.65281e-03 1.50897e-02 -4.52420e-03 2.73450e-01 9.26512e-01
4.45000e+01 1.47907e-03 -2.64610e-03 1.53188e-02 -4.01722e-03 2.73450e-01 9.26512e-01
4.46000e+01 1.54382e-03 -2.63714e-03 1.55311e-02 -3.50047e-03 2.73715e-01 9.39224e-01
4.47000e+01 1.60860e-03 -2.62593e-03 1.57260e-02 -2.97555e-03 2.73715e-01 9.39224e-01
4.48000e+01 1.67333e-03 -2.61245e-03 1.59032e-02 -2.44304e-03 2.73715e-01 9.39224e-01
4.49000e+01 1.73793e-03 -2.59671e-03 1.60624e-02 -1.90351e-03 2.73715e-01 9.39224e-01
4.50000e+01 1.80233e-03 -2.57871e-03 1.62034e-02 -1.35759e-03 2.73715e-01 9.39224e-01
4.51000e+01 1.86645e-03 -2.55844e-03 1.63259e-02 -8.04741e-04 2.73979e-01 9.52199e-01
4.52000e+01 1.93020e-03 -2.53591e-03 1.64297e-02 -2.46711e-04 2.73979e-01 9.52199e-01
4.53000e+01 1.99352e-03 -2.51114e-03 1.65144e-02 3.15872e-04 2.73979e-01 9.52199e-01
4.54000e+01 2.05631e-03 -2.48412e-03 1.65800e-02 8.82368e-04 2.73979e-01 9.52199e-01
4.55000e+01 2.11850e-03 -2.45488e-03 1.66262e-02 1.45213e-03 2.73979e-01 9.52199e-01
4.56000e+01 2.18002e-03 -2.42343e-03 1.66529e-02 2.02565e-03 2.74234e-01 9.64929e-01
4.57000e+01 2.24078e-03 -2.38979e-03 1.66599e-02 2.60112e-03 2.74234e-01 9.64929e-01
4.58000e+01 2.30070e-03 -2.35398e-03 1.66471e-02 3.17788e-03 2.74234e-01 9.64929e-01
4.59000e+01 2.35972e-03 -2.31602e-03 1.66146e-02 3.75525e-03 2.74234e-01 9.64929e-01
4.60000e+01 2.41775e-03 -2.27595e-03 1.65621e-02 4.33257e-03 2.74234e-01 9.64929e-01
4.61000e+01 2.47472e-03 -2.23379e-03 1.64895e-02 4.91023e-03 2.74469e-01 9.76912e-01
4.62000e+01 2.53054e-03 -2.18958e-03 1.63970e-02 5.48647e-03 2.74469e-01 9.76912e-01
4.63000e+01 2.58516e-03 -2.14335e-03 1.62844e-02 6.06060e-03 2.74469e-01 9.76912e-01
4.64000e+01 2.63849e-03 -2.09514e-03 1.61520e-02 6.63193e-03 2.74469e-01 9.76912e-01
4.65000e+01 2.69047e-03 -2.04499e-03 1.59997e-02 7.19979e-03 2.74469e-01 9.76912e-01
4.66000e+01 2.74102e-03 -1.99294e-03 1.58273e-02 7.76445e-03 2.74677e-01 9.87681e-01
4.67000e+01 2.79008e-03 -1.93904e-03 1.56352e-02 8.32424e-03 2.74677e-01 9.87681e-01
4.68000e+01 2.83758e-03 -1.88335e-03 1.54235e-02 8.87850e-03 2.74677e-01 9.87681e-01
4.69000e+01 2.88344e-03 -1.82590e-03 1.51924e-02 9.42654e-03 2.74677e-01 9.87681e-01
4.70000e+01 2.92762e-03 -1.76676e-03 1.49420e-02 9.96769e-03 2.74677e-01 9.87681e-01
4.71000e+01 2.97004e-03 -1.70597e-03 1.46722e-02 1.05021e-02 2.74849e-01 9.96830e-01
4.72000e+01 3.01065e-03 -1.64361e-03 1.43836e-02 1.10282e-02 2.74849e-01 9.96830e-01
4.73000e+01 3.04939e-03 -1.57972e-03 1.40764e-02 1.15454e-02 2.74849e-01 9.96830e-01
4.74000e+01 3.08619e-03 -1.51437e-03 1.37509e-02 1.20531e-02 2.74849e-01 9.96830e-01
4.75000e+01 3.12101e-03 -1.44762e-03 1.34073e-02 1.25506e-02 2.74849e-01 9.96830e-01
4.76000e+01 3.15380e-03 -1.37955e-03 1.30457e-02 1.30378e-02 2.74980e-01 1.00403e+00
4.77000e+01 3.18449e-03 -1.31021e-03 1.26667e-02 1.35136e-02 2.74980e-01 1.00403e+00
4.78000e+01 3.21306e-03 -1.23969e-03 1.22706e-02 1.39773e-02 2.74980e-01 1.00403e+00
4.79000e+01 3.23944e-03 -1.16805e-03 1.18579e-02 1.44283e-02 2.74980e-01 1.00403e+00
4.80000e+01 3.26361e-03 -1.09537e-03 1.14290e-02 1.48660e-02 2.74980e-01 1.00403e+00
4.81000e+01 3.28551e-03 -1.02172e-03 1.09839e-02 1.52902e-02 2.75067e-01 1.00906e+00
4.82000e+01 3.30511e-03 -9.47172e-04 1.05235e-02 1.57000e-02 2.75067e-01 1.00906e+00
4.83000e+01 3.32238e-03 -8.71816e-04 1.00481e-02 1.60948e-02 2.75067e-01 1.00906e+00
4.84000e+01 3.33728e-03 -7.95728e-04 9.55837e-03 1.64741e-02 2.75067e-01 1.00906e+00
4.85000e+01 3.34979e-03 -7.18988e-04 9.05468e-03 1.68373e-02 2.75067e-01 1.00906e+00
4.86000e+01 3.35987e-03 -6.41679e-04 8.53743e-03 1.71842e-02 2.75108e-01 1.01180e+00
4.87000e+01 3.36751e-03 -5.63883e-04 8.00732e-03 1.75140e-02 2.75108e-01 1.01180e+00
4.88000e+01 3.37267e-03 -4.85684e-04 7.46493e-03 1.78263e-02 2.75108e-01 1.01180e+00
4.89000e+01 3.37536e-03 -4.07168e-04 6.91083e-03 1.81207e-02 2.75108e-01 1.01180e+00
4.90000e+01 3.37554e-03 -3.28421e-04 6.34563e-03 1.83967e-02 2.75108e-01 1.01180e+00
4.91000e+01 3.37322e-03 -2.49527e-04 5.76989e-03 1.86539e-02 2.75101e-01 1.01224e+00
4.92000e+01 3.36837e-03 -1.70574e-04 5.18429e-03 1.88918e-02 2.75101e-01 1.01224e+00
4.93000e+01 3.36099e-03 -9.16500e-05 4.58946e-03 1.91103e-02 2.75101e-01 1.01224e+00
4.94000e+01 3.35109e-03 -1.28408e-05 3.98607e-03 1.93088e-02 2.75101e-01 1.01224e+00
4.95000e+01 3.33866e-03 6.57654e-05 3.37477e-03 1.94871e-02 2.75101e-01 1.01224e+00
4.96000e+01 3.32370e-03 1.44081e-04 2.75639e-03 1.96447e-02 2.75050e-01 1.01045e+00
4.97000e+01 3.30622e-03 2.22019e-04 2.13149e-03 1.97816e-02 2.75050e-01 1.01045e+00
4.98000e+01 3.28623e-03 2.99492e-04 1.50077e-03 1.98973e-02 2.75050e-01 1.01045e+00
4.99000e+01 3.26374e-03 3.76412e-04 8.64955e-04 1.99918e-02 2.75050e-01 1.01045e+00
5.00000e+01 3.23877e-03 4.52693e-04 2.24755e-04 2.00647e-02 2.75050e-01 1.01045e+00
5.01000e+01 3.21134e-03 5.28250e-04 -4.18788e-04 2.01158e-02 2.74957e-01 1.00661e+00
5.02000e+01 3.18147e-03 6.02995e-04 -1.06524e-03 2.01451e-02 2.74957e-01 1.00661e+00
5.03000e+01 3.14917e-03 6.76845e-04 -1.71384e-03 2.01524e-02 2.74957e-01 1.00661e+00
5.04000e+01 3.11449e-03 7.49715e-04 -2.36386e-03 2.01376e-02 2.74957e-01 1.00661e+00
5.05000e+01 3.07745e-03 8.21523e-04 -3.01453e-03 2.01007e-02 2.74957e-01 1.00661e+00
5.06000e+01 3.03808e-03 8.92185e-04 -3.66463e-03 2.00413e-02 2.74826e-01 1.00093e+00
5.07000e+01 2.99642e-03 9.61622e-04 -4.31386e-03 1.99598e-02 2.74826e-01 1.00093e+00
5.08000e+01 2.95251e-03 1.02975e-03 -4.96146e-03 1.98560e-02 2.74826e-01 1.00093e+00
5.09000e+01 2.90640e-03 1.09650e-03 -5.60665e-03 1.97300e-02 2.74826e-01 1.00093e+00
5.10000e+01 2.85811e-03 1.16179e-03 -6.24868e-03 1.95818e-02 2.74826e-01 1.00093e+00
5.11000e+01 2.80771e-03 1.22554e-03 -6.88618e-03 1.94114e-02 2.74663e-01 9.93672e-01
5.12000e+01 2.75525e-03 1.28768e-03 -7.51899e-03 1.92191e-02 2.74663e-01 9.93672e-01
5.13000e+01 2.70076e-03 1.34814e-03 -8.14634e-03 1.90049e-02 2.74663e-01 9.93672e-01
5.14000e+01 2.64432e-03 1.40684e-03 -8.76748e-03 1.87691e-02 2.74663e-01 9.93672e-01
5.15000e+01 2.58598e-03 1.46373e-03 -9.38166e-03 1.85117e-02 2.74663e-01 9.93672e-01
5.16000e+01 2.52579e-03 1.51873e-03 -9.98743e-03 1.82330e-02 2.74471e-01 9.85105e-01
5.17000e+01 2.46382e-03 1.57177e-03 -1.05848e-02 1.79333e-02 2.74471e-01 9.85105e-01
5.18000e+01 2.40013e-03 1.62280e-03 -1.11729e-02 1.76129e-02 2.74471e-01 9.85105e-01
5.19000e+01 2.33480e-03 1.67176e-03 -1.17511e-02 1.72719e-02 2.74471e-01 9.85105e-01
5.20000e+01 2.26788e-03 1.71858e-03 -1.23188e-02 1.69108e-02 2.74471e-01 9.85105e-01
5.21000e+01 2.19945e-03 1.76322e-03 -1.28743e-02 1.65299e-02 2.74257e-01 9.75474e-01
5.22000e+01 2.12958e-03 1.80561e-03 -1.34178e-02 1.61295e-02 2.74257e-01 9.75474e-01
5.23000e+01 2.05835e-03 1.84572e-03 -1.39487e-02 1.57101e-02 2.74257e-01 9.75474e-01
5.24000e+01 1.98583e-03 1.88348e-03 -1.44661e-02 1.52720e-02 2.74257e-01 9.75474e-01
5.25000e+01 1.91210e-03 1.91886e-03 -1.49696e-02 1.48157e-02 2.74257e-01 9.75474e-01
5.26000e+01 1.83723e-03 1.95181e-03 -1.54576e-02 1.43417e-02 2.74024e-01 9.64997e-01
5.27000e+01 1.76132e-03 1.98229e-03 -1.59303e-02 1.38505e-02 2.74024e-01 9.64997e-01
5.28000e+01 1.68443e-03 2.01027e-03 -1.63871e-02 1.33426e-02 2.74024e-01 9.64997e-01
5.29000e+01 1.60667e-03 2.03571e-03 -1.68275e-02 1.28184e-02 2.74024e-01 9.64997e-01
5.30000e+01 1.52809e-03 2.05857e-03 -1.72507e-02 1.22785e-02 2.74024e-01 9.64997e-01
5.31000e+01 1.44881e-03 2.07883e-03 -1.76556e-02 1.17236e-02 2.73777e-01 9.53847e-01
5.32000e+01 1.36890e-03 2.09647e-03 -1.80424e-02 1.11543e-02 2.73777e-01 9.53847e-01
5.33000e+01 1.28844e-03 2.11145e-03 -1.84104e-02 1.05710e-02 2.73777e-01 9.53847e-01
5.34000e+01 1.20754e-03 2.12376e-03 -1.87593e-02 9.97445e-03 2.73777e-01 9.53847e-01
5.35000e+01 1.12627e-03 2.13339e-03 -1.90885e-02 9.36522e-03 2.73777e-01 9.53847e-01
5.36000e+01 1.04472e-03 2.14031e-03 -1.93969e-02 8.74428e-03 2.73520e-01 9.42163e-01
5.37000e+01 9.62999e-04 2.14452e-03 -1.96848e-02 8.11202e-03 2.73520e-01 9.42163e-01
5.38000e+01 8.81181e-04 2.14601e-03 -1.99517e-02 7.46914e-03 2.73520e-01 9.42163e-01
5.39000e+01 7.99362e-04 2.14477e-03 -2.01973e-02 6.81633e-03 2.73520e-01 9.42163e-01
5.40000e+01 7.17632e-04 2.14080e-03 -2.04212e-02 6.15430e-03 2.73520e-01 9.42163e-01
5.41000e+01 6.36083e-04 2.13411e-03 -2.06224e-02 5.48418e-03 2.73255e-01 9.30046e-01
5.42000e+01 5.54807e-04 2.12469e-03 -2.08013e-02 4.80633e-03 2.73255e-01 9.30046e-01
5.43000e+01 4.73895e-04 2.11255e-03 -2.09575e-02 4.12152e-03 2.73255e-01 9.30046e-01
5.44000e+01 3.93438e-04 2.09771e-03 -2.10909e-02 3.43049e-03 2.73255e-01 9.30046e-01
5.45000e+01 3.13526e-04 2.08018e-03 -2.12011e-02 2.73402e-03 2.73255e-01 9.30046e-01
5.46000e+01 2.34250e-04 2.05997e-03 -2.12874e-02 2.03336e-03 2.72985e-01 9.17592e-01
5.47000e+01 1.55699e-04 2.03710e-03 -2.13502e-02 1.32885e-03 2.72985e-01 9.17592e-01
5.48000e+01 7.79645e-05 2.01160e-03 -2.13893e-02 6.21287e-04 2.72985e-01 9.17592e-01
5.49000e+01 1.13302e-06 1.98348e-03 -2.14046e-02 -8.85322e-05 2.72985e-01 9.17592e-01
5.50000e+01 -7.47073e-05 1.95279e-03 -2.13959e-02 -7.99802e-04 2.72985e-01 9.17592e-01
5.51000e+01 -1.49469e-04 1.91955e-03 -2.13629e-02 -1.51118e-03 2.72713e-01 9.04905e-01
5.52000e+01 -2.23067e-04 1.88379e-03 -2.13058e-02 -2.22237e-03 2.72713e-01 9.04905e-01
5.53000e+01 -2.95415e-04 1.84555e-03 -2.12247e-02 -2.93255e-03 2.72713e-01 9.04905e-01
5.54000e+01 -3.66430e-04 1.80488e-03 -2.11195e-02 -3.64090e-03 2.72713e-01 9.04905e-01
5.55000e+01 -4.36031e-04 1.76180e-03 -2.09903e-02 -4.34661e-03 2.72713e-01 9.04905e-01
5.56000e+01 -5.04135e-04 1.71638e-03 -2.08369e-02 -5.04829e-03 2.72444e-01 8.92129e-01
5.57000e+01 -5.70663e-04 1.66866e-03 -2.06596e-02 -5.74569e-03 2.72444e-01 8.92129e-01
5.58000e+01 -6.35536e-04 1.61868e-03 -2.04586e-02 -6.43799e-03 2.72444e-01 8.92129e-01
5.59000e+01 -6.98680e-04 1.56651e-03 -2.02341e-02 -7.12437e-03 2.72444e-01 8.92129e-01
5.60000e+01 -7.60017e-04 1.51219e-03 -1.99861e-02 -7.80403e-03 2.72444e-01 8.92129e-01
5.61000e+01 -8.19477e-04 1.45580e-03 -1.97147e-02 -8.47561e-03 2.72182e-01 8.79471e-01
5.62000e+01 -8.76986e-04 1.39738e-03 -1.94205e-02 -9.13888e-03 2.72182e-01 8.79471e-01
5.63000e+01 -9.32477e-04 1.33700e-03 -1.91035e-02 -9.79303e-03 2.72182e-01 8.79471e-01
5.64000e+01 -9.85882e-04 1.27473e-03 -1.87641e-02 -1.04373e-02 2.72182e-01 8.79471e-01
5.65000e+01 -1.03714e-03 1.21063e-03 -1.84025e-02 -1.10709e-02 2.72182e-01 8.79471e-01
5.66000e+01 -1.08618e-03 1.14478e-03 -1.80192e-02 -1.16926e-02 2.71935e-01 8.67216e-01
5.67000e+01 -1.13294e-03 1.07724e-03 -1.76145e-02 -1.23021e-02 2.71935e-01 8.67216e-01
5.68000e+01 -1.17737e-03 1.00810e-03 -1.71888e-02 -1.28987e-02 2.71935e-01 8.67216e-01
5.69000e+01 -1.21941e-03 9.37432e-04 -1.67425e-02 -1.34816e-02 2.71935e-01 8.67216e-01
5.70000e+01 -1.25901e-03 8.65307e-04 -1.62760e-02 -1.40502e-02 2.71935e-01 8.67216e-01
5.71000e+01 -1.29612e-03 7.91810e-04 -1.57899e-02 -1.46034e-02 2.71709e-01 8.55737e-01
5.72000e+01 -1.33068e-03 7.17023e-04 -1.52847e-02 -1.51408e-02 2.71709e-01 8.55737e-01
5.73000e+01 -1.36266e-03 6.41030e-04 -1.47608e-02 -1.56618e-02 2.71709e-01 8.55737e-01
5.74000e+01 -1.39200e-03 5.63915e-04 -1.42187e-02 -1.61658e-02 2.71709e-01 8.55737e-01
5.75000e+01 -1.41868e-03 4.85766e-04 -1.36590e-02 -1.66521e-02 2.71709e-01 8.55737e-01
5.76000e+01 -1.44264e-03 4.06671e-04 -1.30824e-02 -1.71197e-02 2.71514e-01 8.45481e-01
5.77000e+01 -1.46386e-03 3.26719e-04 -1.24895e-02 -1.75685e-02 2.71514e-01 8.45481e-01
5.78000e+01 -1.48230e-03 2.46002e-04 -1.18808e-02 -1.79979e-02 2.71514e-01 8.45481e-01
5.79000e+01 -1.49794e-03 1.64611e-04 -1.12569e-02 -1.84072e-02 2.71514e-01 8.45481e-01
5.80000e+01 -1.51074e-03 8.26404e-05 -1.06185e-02 -1.87960e-02 2.71514e-01 8.45481e-01
5.81000e+01 -1.52069e-03 1.83134e-07 -9.96650e-03 -1.91635e-02 2.71360e-01 8.36952e-01
5.82000e+01 -1.52777e-03 -8.26651e-05 -9.30140e-03 -1.95095e-02 2.71360e-01 8.36952e-01
5.83000e+01 -1.53195e-03 -1.65808e-04 -8.62388e-03 -1.98334e-02 2.71360e-01 8.36952e-01
5.84000e+01 -1.53323e-03 -2.49151e-04 -7.93468e-03 -2.01350e-02 2.71360e-01 8.36952e-01
5.85000e+01 -1.53160e-03 -3.32595e-04 -7.23453e-03 -2.04137e-02 2.71360e-01 8.36952e-01
5.86000e+01 -1.52704e-03 -4.16042e-04 -6.52442e-03 -2.06689e-02 2.71258e-01 8.30669e-01
5.87000e+01 -1.51955e-03 -4.99396e-04 -5.80489e-03 -2.09006e-02 2.71258e-01 8.30669e-01
5.88000e+01 -1.50913e-03 -5.82557e-04 -5.07674e-03 -2.11083e-02 2.71258e-01 8.30669e-01
5.89000e+01 -1.49579e-03 -6.65427e-04 -4.34075e-03 -2.12917e-02 2.71258e-01 8.30669e-01
5.90000e+01 -1.47952e-03 -7.47908e-04 -3.59773e-03 -2.14505e-02 2.71258e-01 8.30669e-01
5.91000e+01 -1.46034e-03 -8.29899e-04 -2.84865e-03 -2.15844e-02 2.71217e-01 8.27120e-01
5.92000e+01 -1.43826e-03 -9.11304e-04 -2.09420e-03 -2.16932e-02 2.71217e-01 8.27120e-01
5.93000e+01 -1.41329e-03 -9.92023e-04 -1.33520e-03 -2.17768e-02 2.71217e-01 8.27120e-01
5.94000e+01 -1.38545e-03 -1.07196e-03 -5.72502e-04 -2.18348e-02 2.71217e-01 8.27120e-01
5.95000e+01 -1.35476e-03 -1.15101e-03 1.93045e-04 -2.18673e-02 2.71217e-01 8.27120e-01
5.96000e+01 -1.32125e-03 -1.22909e-03 9.60563e-04 -2.18739e-02 2.71243e-01 8.26710e-01
5.97000e+01 -1.28495e-03 -1.30609e-03 1.72921e-03 -2.18547e-02 2.71243e-01 8.26710e-01
5.98000e+01 -1.24588e-03 -1.38191e-03 2.49811e-03 -2.18096e-02 2.71243e-01 8.26710e-01
5.99000e+01 -1.20408e-03 -1.45648e-03 3.26641e-03 -2.17385e-02 2.71243e-01 8.26710e-01
6.00000e+01 -1.15959e-03 -1.52968e-03 4.03322e-03 -2.16413e-02 2.71243e-01 8.26710e-01
6.01000e+01 -1.11245e-03 -1.60142e-03 4.79783e-03 -2.15182e-02 2.71342e-01 8.29713e-01
6.02000e+01 -1.06270e-03 -1.67163e-03 5.55920e-03 -2.13692e-02 2.71342e-01 8.29713e-01
6.03000e+01 -1.01038e-03 -1.74019e-03 6.31646e-03 -2.11942e-02 2.71342e-01 8.29713e-01
6.04000e+01 -9.55561e-04 -1.80703e-03 7.06874e-03 -2.09935e-02 2.71342e-01 8.29713e-01
6.05000e+01 -8.98279e-04 -1.87205e-03 7.81515e-03 -2.07672e-02 2.71342e-01 8.29713e-01
6.06000e+01 -8.38596e-04 -1.93517e-03 8.55519e-03 -2.05152e-02 2.71513e-01 8.36236e-01
6.07000e+01 -7.76569e-04 -1.99631e-03 9.28764e-03 -2.02379e-02 2.71513e-01 8.36236e-01
6.08000e+01 -7.12261e-04 -2.05538e-03 1.00116e-02 -1.99356e-02 2.71513e-01 8.36236e-01
6.09000e+01 -6.45737e-04 -2.11229e-03 1.07263e-02 -1.96084e-02 2.71513e-01 8.36236e-01
6.10000e+01 -5.77066e-04 -2.16698e-03 1.14308e-02 -1.92566e-02 2.71513e-01 8.36236e-01
6.11000e+01 -5.06316e-04 -2.21936e-03 1.21248e-02 -1.88803e-02 2.71752e-01 8.46194e-01
6.12000e+01 -4.33562e-04 -2.26935e-03 1.28070e-02 -1.84800e-02 2.71752e-01 8.46194e-01
6.13000e+01 -3.58879e-04 -2.31689e-03 1.34766e-02 -1.80562e-02 2.71752e-01 8.46194e-01
6.14000e+01 -2.82347e-04 -2.36191e-03 1.41326e-02 -1.76091e-02 2.71752e-01 8.46194e-01
6.15000e+01 -2.04047e-04 -2.40433e-03 1.47744e-02 -1.71392e-02 2.71752e-01 8.46194e-01
6.16000e+01 -1.24062e-04 -2.44408e-03 1.54017e-02 -1.66465e-02 2.72052e-01 8.59308e-01
6.17000e+01 -4.24777e-05 -2.48112e-03 1.60132e-02 -1.61318e-02 2.72052e-01 8.59308e-01
6.18000e+01 4.06165e-05 -2.51536e-03 1.66080e-02 -1.55958e-02 2.72052e-01 8.59308e-01
6.19000e+01 1.25130e-04 -2.54677e-03 1.71855e-02 -1.50388e-02 2.72052e-01 8.59308e-01
6.20000e+01 2.10969e-04 -2.57528e-03 1.77449e-02 -1.44616e-02 2.72052e-01 8.59308e-01
6.21000e+01 2.98039e-04 -2.60084e-03 1.82861e-02 -1.38637e-02 2.72401e-01 8.75118e-01
6.22000e+01 3.86243e-04 -2.62340e-03 1.88078e-02 -1.32466e-02 2.72401e-01 8.75118e-01
6.23000e+01 4.75482e-04 -2.64291e-03 1.93093e-02 -1.26110e-02 2.72401e-01 8.75118e-01
6.24000e+01 5.65655e-04 -2.65934e-03 1.97898e-02 -1.19575e-02 2.72401e-01 8.75118e-01
6.25000e+01 6.56659e-04 -2.67265e-03 2.02489e-02 -1.12867e-02 2.72401e-01 8.75118e-01
6.26000e+01 7.48390e-04 -2.68279e-03 2.06864e-02 -1.05983e-02 2.72784e-01 8.93006e-01
6.27000e+01 8.40742e-04 -2.68974e-03 2.11012e-02 -9.89395e-03 2.72784e-01 8.93006e-01
6.28000e+01 9.33607e-04 -2.69346e-03 2.14926e-02 -9.17454e-03 2.72784e-01 8.93006e-01
6.29000e+01 1.02688e-03 -2.69394e-03 2.18600e-02 -8.44078e-03 2.72784e-01 8.93006e-01
6.30000e+01 1.12044e-03 -2.69114e-03 2.22031e-02 -7.69348e-03 2.72784e-01 8.93006e-01
6.31000e+01 1.21419e-03 -2.68506e-03 2.25217e-02 -6.93196e-03 2.73186e-01 9.12233e-01
6.32000e+01 1.30801e-03 -2.67567e-03 2.28148e-02 -6.15848e-03 2.73186e-01 9.12233e-01
6.33000e+01 1.40180e-03 -2.66297e-03 2.30820e-02 -5.37388e-03 2.73186e-01 9.12233e-01
6.34000e+01 1.49542e-03 -2.64694e-03 2.33229e-02 -4.57902e-03 2.73186e-01 9.12233e-01
6.35000e+01 1.58878e-03 -2.62760e-03 2.35370e-02 -3.77477e-03 2.73186e-01 9.12233e-01
6.36000e+01 1.68176e-03 -2.60493e-03 2.37243e-02 -2.96037e-03 2.73589e-01 9.31982e-01
6.37000e+01 1.77424e-03 -2.57894e-03 2.38840e-02 -2.13836e-03 2.73589e-01 9.31982e-01
6.38000e+01 1.86611e-03 -2.54964e-03 2.40159e-02 -1.30966e-03 2.73589e-01 9.31982e-01
6.39000e+01 1.95725e-03 -2.51704e-03 2.41198e-02 -4.75187e-04 2.73589e-01 9.31982e-01
6.40000e+01 2.04755e-03 -2.48117e-03 2.41953e-02 3.64100e-04 2.73589e-01 9.31982e-01
6.41000e+01 2.13689e-03 -2.44203e-03 2.42422e-02 1.20897e-03 2.73977e-01 9.51402e-01
6.42000e+01 2.22515e-03 -2.39967e-03 2.42604e-02 2.05676e-03 2.73977e-01 9.51402e-01
6.43000e+01 2.31224e-03 -2.35409e-03 2.42495e-02 2.90648e-03 2.73977e-01 9.51402e-01
6.44000e+01 2.39802e-03 -2.30535e-03 2.42096e-02 3.75715e-03 2.73977e-01 9.51402e-01
6.45000e+01 2.48239e-03 -2.25347e-03 2.41405e-02 4.60780e-03 2.73977e-01 9.51402e-01
6.46000e+01 2.56524e-03 -2.19850e-03 2.40419e-02 5.45908e-03 2.74333e-01 9.69656e-01
6.47000e+01 2.64646e-03 -2.14047e-03 2.39141e-02 6.30833e-03 2.74333e-01 9.69656e-01
6.48000e+01 2.72593e-03 -2.07945e-03 2.37569e-02 7.15456e-03 2.74333e-01 9.69656e-01
6.49000e+01 2.80356e-03 -2.01548e-03 2.35704e-02 7.99675e-03 2.74333e-01 9.69656e-01
6.50000e+01 2.87923e-03 -1.94863e-03 2.33549e-02 8.83391e-03 2.74333e-01 9.69656e-01
6.51000e+01 2.95284e-03 -1.87894e-03 2.31097e-02 9.66652e-03 2.74645e-01 9.85971e-01
6.52000e+01 3.02428e-03 -1.80650e-03 2.28357e-02 1.04921e-02 2.74645e-01 9.85971e-01
6.53000e+01 3.09346e-03 -1.73135e-03 2.25328e-02 1.13095e-02 2.74645e-01 9.85971e-01
6.54000e+01 3.16028e-03 -1.65359e-03 2.22015e-02 1.21180e-02 2.74645e-01 9.85971e-01
6.55000e+01 3.22465e-03 -1.57327e-03 2.18418e-02 1.29164e-02 2.74645e-01 9.85971e-01
6.56000e+01 3.28646e-03 -1.49049e-03 2.14536e-02 1.37050e-02 2.74901e-01 9.99684e-01
6.57000e+01 3.34562e-03 -1.40533e-03 2.10376e-02 1.44815e-02 2.74901e-01 9.99684e-01
6.58000e+01 3.40206e-03 -1.31787e-03 2.05943e-02 1.52450e-02 2.74901e-01 9.99684e-01
6.59000e+01 3.45568e-03 -1.22820e-03 2.01240e-02 1.59947e-02 2.74901e-01 9.99684e-01
6.60000e+01 3.50640e-03 -1.13641e-03 1.96272e-02 1.67294e-02 2.74901e-01 9.99684e-01
6.61000e+01 3.55414e-03 -1.04261e-03 1.91037e-02 1.74491e-02 2.75093e-01 1.01028e+00
6.62000e+01 3.59882e-03 -9.46886e-04 1.85546e-02 1.81521e-02 2.75093e-01 1.01028e+00
6.63000e+01 3.64038e-03 -8.49345e-04 1.79805e-02 1.88374e-02 2.75093e-01 1.01028e+00
6.64000e+01 3.67873e-03 -7.50092e-04 1.73818e-02 1.95041e-02 2.75093e-01 1.01028e+00
6.65000e+01 3.71383e-03 -6.49236e-04 1.67592e-02 2.01514e-02 2.75093e-01 1.01028e+00
6.66000e+01 3.74560e-03 -5.46885e-04 1.61128e-02 2.07789e-02 2.75215e-01 1.01743e+00
6.67000e+01 3.77398e-03 -4.43152e-04 1.54437e-02 2.13853e-02 2.75215e-01 1.01743e+00
6.68000e+01 3.79893e-03 -3.38152e-04 1.47526e-02 2.19697e-02 2.75215e-01 1.01743e+00
6.69000e+01 3.82038e-03 -2.32003e-04 1.40403e-02 2.25314e-02 2.75215e-01 1.01743e+00
6.70000e+01 3.83830e-03 -1.24823e-04 1.33074e-02 2.30696e-02 2.75215e-01 1.01743e+00
6.71000e+01 3.85264e-03 -1.67346e-05 1.25545e-02 2.35838e-02 2.75267e-01 1.02100e+00
6.72000e+01 3.86336e-03 9.21407e-05 1.17827e-02 2.40729e-02 2.75267e-01 1.02100e+00
6.73000e+01 3.87044e-03 2.01678e-04 1.09927e-02 2.45364e-02 2.75267e-01 1.02100e+00
6.74000e+01 3.87383e-03 3.11752e-04 1.01854e-02 2.49736e-02 2.75267e-01 1.02100e+00
6.75000e+01 3.87352e-03 4.22235e-04 9.36171e-03 2.53838e-02 2.75267e-01 1.02100e+00
6.76000e+01 3.86948e-03 5.33000e-04 8.52249e-03 2.57664e-02 2.75248e-01 1.02104e+00
6.77000e+01 3.86169e-03 6.43917e-04 7.66868e-03 2.61209e-02 2.75248e-01 1.02104e+00
6.78000e+01 3.85016e-03 7.54856e-04 6.80122e-03 2.64467e-02 2.75248e-01 1.02104e+00
6.79000e+01 3.83486e-03 8.65687e-04 5.92106e-03 2.67432e-02 2.75248e-01 1.02104e+00
6.80000e+01 3.81580e-03 9.76280e-04 5.02919e-03 2.70101e-02 2.75248e-01 1.02104e+00
6.81000e+01 3.79298e-03 1.08650e-03 4.12694e-03 2.72467e-02 2.75164e-01 1.01777e+00
6.82000e+01 3.76640e-03 1.19622e-03 3.21500e-03 2.74527e-02 2.75164e-01 1.01777e+00
6.83000e+01 3.73608e-03 1.30531e-03 2.29440e-03 2.76279e-02 2.75164e-01 1.01777e+00
6.84000e+01 3.70203e-03 1.41364e-03 1.36618e-03 2.77718e-02 2.75164e-01 1.01777e+00
6.85000e+01 3.66428e-03 1.52107e-03 4.31404e-04 2.78841e-02 2.75164e-01 1.01777e+00
6.86000e+01 3.62285e-03 1.62748e-03 -5.08190e-04 2.79643e-02 2.75019e-01 1.01154e+00
6.87000e+01 3.57776e-03 1.73274e-03 -1.45218e-03 2.80126e-02 2.75019e-01 1.01154e+00
6.88000e+01 3.52906e-03 1.83671e-03 -2.39947e-03 2.80286e-02 2.75019e-01 1.01154e+00
6.89000e+01 3.47678e-03 1.93928e-03 -3.34897e-03 2.80121e-02 2.75019e-01 1.01154e+00
6.90000e+01 3.42097e-03 2.04031e-03 -4.29956e-03 2.79632e-02 2.75019e-01 1.01154e+00
6.91000e+01 3.36167e-03 2.13969e-03 -5.24919e-03 2.78815e-02 2.74823e-01 1.00279e+00
6.92000e+01 3.29894e-03 2.23728e-03 -6.19767e-03 2.77672e-02 2.74823e-01 1.00279e+00
6.93000e+01 3.23283e-03 2.33297e-03 -7.14391e-03 2.76202e-02 2.74823e-01 1.00279e+00
6.94000e+01 3.16340e-03 2.42664e-03 -8.08677e-03 2.74406e-02 2.74823e-01 1.00279e+00
6.95000e+01 3.09073e-03 2.51817e-03 -9.02513e-03 2.72285e-02 2.74823e-01 1.00279e+00
6.96000e+01 3.01487e-03 2.60744e-03 -9.95670e-03 2.69840e-02 2.74582e-01 9.91997e-01
6.97000e+01 2.93591e-03 2.69435e-03 -1.08815e-02 2.67072e-02 2.74582e-01 9.91997e-01
6.98000e+01 2.85392e-03 2.77878e-03 -1.17985e-02 2.63984e-02 2.74582e-01 9.91997e-01
6.99000e+01 2.76898e-03 2.86062e-03 -1.27066e-02 2.60577e-02 2.74582e-01 9.91997e-01
7.00000e+01 2.68118e-03 2.93978e-03 -1.36045e-02 2.56854e-02 2.74582e-01 9.91997e-01
7.01000e+01 2.59060e-03 3.01614e-03 -1.44900e-02 2.52821e-02 2.74305e-01 9.79603e-01
7.02000e+01 2.49735e-03 3.08961e-03 -1.53633e-02 2.48479e-02 2.74305e-01 9.79603e-01
7.03000e+01 2.40151e-03 3.16010e-03 -1.62233e-02 2.43832e-02 2.74305e-01 9.79603e-01
7.04000e+01 2.30318e-03 3.22750e-03 -1.70690e-02 2.38884e-02 2.74305e-01 9.79603e-01
7.05000e+01 2.20246e-03 3.29174e-03 -1.78992e-02 2.33639e-02 2.74305e-01 9.79603e-01
7.06000e+01 2.09948e-03 3.35272e-03 -1.87116e-02 2.28108e-02 2.74000e-01 9.65995e-01
7.07000e+01 1.99432e-03 3.41037e-03 -1.95065e-02 2.22290e-02 2.74000e-01 9.65995e-01
7.08000e+01 1.88711e-03 3.46461e-03 -2.02830e-02 2.16191e-02 2.74000e-01 9.65995e-01
7.09000e+01 1.77795e-03 3.51535e-03 -2.10401e-02 2.09819e-02 2.74000e-01 9.65995e-01
7.10000e+01 1.66697e-03 3.56253e-03 -2.17768e-02 2.03177e-02 2.74000e-01 9.65995e-01
7.11000e+01 1.55428e-03 3.60609e-03 -2.24907e-02 1.96281e-02 2.73672e-01 9.51460e-01
7.12000e+01 1.44001e-03 3.64596e-03 -2.31825e-02 1.89131e-02 2.73672e-01 9.51460e-01
7.13000e+01 1.32428e-03 3.68209e-03 -2.38511e-02 1.81734e-02 2.73672e-01 9.51460e-01
7.14000e+01 1.20722e-03 3.71441e-03 -2.44957e-02 1.74098e-02 2.73672e-01 9.51460e-01
7.15000e+01 1.08896e-03 3.74289e-03 -2.51155e-02 1.66230e-02 2.73672e-01 9.51460e-01
7.16000e+01 9.69613e-04 3.76746e-03 -2.57082e-02 1.58147e-02 2.73326e-01 9.36173e-01
7.17000e+01 8.49328e-04 3.78810e-03 -2.62746e-02 1.49850e-02 2.73326e-01 9.36173e-01
7.18000e+01 7.28233e-04 3.80477e-03 -2.68138e-02 1.41348e-02 2.73326e-01 9.36173e-01
7.19000e+01 6.06462e-04 3.81744e-03 -2.73250e-02 1.32648e-02 2.73326e-01 9.36173e-01
7.20000e+01 4.84148e-04 3.82607e-03 -2.78076e-02 1.23761e-02 2.73326e-01 9.36173e-01
7.21000e+01 3.61431e-04 3.83064e-03 -2.82596e-02 1.14707e-02 2.72964e-01 9.20202e-01
7.22000e+01 2.38447e-04 3.83114e-03 -2.86817e-02 1.05486e-02 2.72964e-01 9.20202e-01
7.23000e+01 1.15335e-04 3.82756e-03 -2.90734e-02 9.61065e-03 2.72964e-01 9.20202e-01
7.24000e+01 -7.76914e-06 3.81988e-03 -2.94339e-02 8.65795e-03 2.72964e-01 9.20202e-01
7.25000e+01 -1.30726e-04 3.80810e-03 -2.97628e-02 7.69149e-03 2.72964e-01 9.20202e-01
7.26000e+01 -2.53395e-04 3.79222e-03 -3.00584e-02 6.71371e-03 2.72587e-01 9.03530e-01
7.27000e+01 -3.75638e-04 3.77226e-03 -3.03215e-02 5.72438e-03 2.72587e-01 9.03530e-01
7.28000e+01 -4.97316e-04 3.74821e-03 -3.05516e-02 4.72458e-03 2.72587e-01 9.03530e-01
7.29000e+01 -6.18291e-04 3.72009e-03 -3.07483e-02 3.71541e-03 2.72587e-01 9.03530e-01
7.30000e+01 -7.38424e-04 3.68792e-03 -3.09112e-02 2.69800e-03 2.72587e-01 9.03530e-01
7.31000e+01 -8.57579e-04 3.65173e-03 -3.10391e-02 1.67502e-03 2.72197e-01 8.86102e-01
7.32000e+01 -9.75618e-04 3.61155e-03 -3.11327e-02 6.46124e-04 2.72197e-01 8.86102e-01
7.33000e+01 -1.09241e-03 3.56740e-03 -3.11918e-02 -3.87539e-04 2.72197e-01 8.86102e-01
7.34000e+01 -1.20781e-03 3.51934e-03 -3.12162e-02 -1.42481e-03 2.72197e-01 8.86102e-01
7.35000e+01 -1.32169e-03 3.46739e-03 -3.12056e-02 -2.46451e-03 2.72197e-01 8.86102e-01
7.36000e+01 -1.43392e-03 3.41161e-03 -3.11592e-02 -3.50375e-03 2.71795e-01 8.67884e-01
7.37000e+01 -1.54437e-03 3.35205e-03 -3.10778e-02 -4.54303e-03 2.71795e-01 8.67884e-01
7.38000e+01 -1.65290e-03 3.28877e-03 -3.09614e-02 -5.58116e-03 2.71795e-01 8.67884e-01
7.39000e+01 -1.75940e-03 3.22182e-03 -3.08098e-02 -6.61695e-03 2.71795e-01 8.67884e-01
7.40000e+01 -1.86374e-03 3.15127e-03 -3.06231e-02 -7.64922e-03 2.71795e-01 8.67884e-01
7.41000e+01 -1.96579e-03 3.07719e-03 -3.04009e-02 -8.67493e-03 2.71383e-01 8.48923e-01
7.42000e+01 -2.06543e-03 2.99966e-03 -3.01440e-02 -9.69472e-03 2.71383e-01 8.48923e-01
7.43000e+01 -2.16255e-03 2.91875e-03 -2.98525e-02 -1.07074e-02 2.71383e-01 8.48923e-01
7.44000e+01 -2.25703e-03 2.83455e-03 -2.95265e-02 -1.17118e-02 2.71383e-01 8.48923e-01
7.45000e+01 -2.34875e-03 2.74713e-03 -2.91662e-02 -1.27067e-02 2.71383e-01 8.48923e-01
7.46000e+01 -2.43761e-03 2.65658e-03 -2.87719e-02 -1.36891e-02 2.70967e-01 8.29407e-01
7.47000e+01 -2.52350e-03 2.56301e-03 -2.83440e-02 -1.46597e-02 2.70967e-01 8.29407e-01
7.48000e+01 -2.60632e-03 2.46651e-03 -2.78830e-02 -1.56174e-02 2.70967e-01 8.29407e-01
7.49000e+01 -2.68596e-03 2.36717e-03 -2.73892e-02 -1.65610e-02 2.70967e-01 8.29407e-01
7.50000e+01 -2.76232e-03 2.26510e-03 -2.68631e-02 -1.74894e-02 2.70967e-01 8.29407e-01
7.51000e+01 -2.83532e-03 2.16040e-03 -2.63052e-02 -1.83996e-02 2.70556e-01 8.09716e-01
7.52000e+01 -2.90486e-03 2.05320e-03 -2.57160e-02 -1.92925e-02 2.70556e-01 8.09716e-01
7.53000e+01 -2.97085e-03 1.94359e-03 -2.50961e-02 -2.01669e-02 2.70556e-01 8.09716e-01
7.54000e+01 -3.03321e-03 1.83170e-03 -2.44461e-02 -2.10217e-02 2.70556e-01 8.09716e-01
7.55000e+01 -3.09186e-03 1.71765e-03 -2.37665e-02 -2.18561e-02 2.70556e-01 8.09716e-01
7.56000e+01 -3.14673e-03 1.60154e-03 -2.30585e-02 -2.26670e-02 2.70163e-01 7.90436e-01
7.57000e+01 -3.19774e-03 1.48352e-03 -2.23224e-02 -2.34554e-02 2.70163e-01 7.90436e-01
7.58000e+01 -3.24482e-03 1.36371e-03 -2.15589e-02 -2.42204e-02 2.70163e-01 7.90436e-01
7.59000e+01 -3.28792e-03 1.24223e-03 -2.07688e-02 -2.49608e-02 2.70163e-01 7.90436e-01
7.60000e+01 -3.32696e-03 1.11922e-03 -1.99528e-02 -2.56759e-02 2.70163e-01 7.90436e-01
7.61000e+01 -3.36190e-03 9.94808e-04 -1.91126e-02 -2.63631e-02 2.69805e-01 7.72358e-01
7.62000e+01 -3.39269e-03 8.69131e-04 -1.82482e-02 -2.70232e-02 2.69805e-01 7.72358e-01
7.63000e+01 -3.41927e-03 7.42326e-04 -1.73606e-02 -2.76554e-02 2.69805e-01 7.72358e-01
7.64000e+01 -3.44162e-03 6.14530e-04 -1.64507e-02 -2.82588e-02 2.69805e-01 7.72358e-01
7.65000e+01 -3.45968e-03 4.85883e-04 -1.55195e-02 -2.88326e-02 2.69805e-01 7.72358e-01
7.66000e+01 -3.47342e-03 3.56527e-04 -1.45686e-02 -2.93749e-02 2.69501e-01 7.56428e-01
7.67000e+01 -3.48282e-03 2.26606e-04 -1.35984e-02 -2.98862e-02 2.69501e-01 7.56428e-01
7.68000e+01 -3.48786e-03 9.62612e-05 -1.26099e-02 -3.03659e-02 2.69501e-01 7.56428e-01
7.69000e+01 -3.48851e-03 -3.43623e-05 -1.16041e-02 -3.08132e-02 2.69501e-01 7.56428e-01
7.70000e+01 -3.48476e-03 -1.65120e-04 -1.05820e-02 -3.12276e-02 2.69501e-01 7.56428e-01
7.71000e+01 -3.47660e-03 -2.95865e-04 -9.54555e-03 -3.16076e-02 2.69273e-01 7.43667e-01
7.72000e+01 -3.46403e-03 -4.26452e-04 -8.49509e-03 -3.19536e-02 2.69273e-01 7.43667e-01
7.73000e+01 -3.44704e-03 -5.56733e-04 -7.43173e-03 -3.22651e-02 2.69273e-01 7.43667e-01
7.74000e+01 -3.42564e-03 -6.86563e-04 -6.35658e-03 -3.25415e-02 2.69273e-01 7.43667e-01
7.75000e+01 -3.39984e-03 -8.15794e-04 -5.27082e-03 -3.27825e-02 2.69273e-01 7.43667e-01
7.76000e+01 -3.36965e-03 -9.44281e-04 -4.17626e-03 -3.29871e-02 2.69141e-01 7.35066e-01
7.77000e+01 -3.33509e-03 -1.07188e-03 -3.07346e-03 -3.31556e-02 2.69141e-01 7.35066e-01
7.78000e+01 -3.29618e-03 -1.19843e-03 -1.96360e-03 -3.32876e-02 2.69141e-01 7.35066e-01
7.79000e+01 -3.25296e-03 -1.32381e-03 -8.47903e-04 -3.33828e-02 2.69141e-01 7.35066e-01
7.80000e+01 -3.20545e-03 -1.44785e-03 2.72425e-04 -3.34410e-02 2.69141e-01 7.35066e-01
7.81000e+01 -3.15369e-03 -1.57043e-03 1.39584e-03 -3.34619e-02 2.69122e-01 7.31471e-01
7.82000e+01 -3.09773e-03 -1.69139e-03 2.52142e-03 -3.34453e-02 2.69122e-01 7.31471e-01
7.83000e+01 -3.03761e-03 -1.81060e-03 3.64791e-03 -3.33913e-02 2.69122e-01 7.31471e-01
7.84000e+01 -2.97338e-03 -1.92791e-03 4.77408e-03 -3.32996e-02 2.69122e-01 7.31471e-01
7.85000e+01 -2.90510e-03 -2.04318e-03 5.89867e-03 -3.31704e-02 2.69122e-01 7.31471e-01
7.86000e+01 -2.83283e-03 -2.15628e-03 7.02061e-03 -3.30036e-02 2.69225e-01 7.33476e-01
7.87000e+01 -2.75664e-03 -2.26707e-03 8.13847e-03 -3.27992e-02 2.69225e-01 7.33476e-01
7.88000e+01 -2.67658e-03 -2.37542e-03 9.25099e-03 -3.25574e-02 2.69225e-01 7.33476e-01
7.89000e+01 -2.59275e-03 -2.48120e-03 1.03569e-02 -3.22781e-02 2.69225e-01 7.33476e-01
7.90000e+01 -2.50522e-03 -2.58427e-03 1.14550e-02 -3.19616e-02 2.69225e-01 7.33476e-01
7.91000e+01 -2.41406e-03 -2.68451e-03 1.25447e-02 -3.16082e-02 2.69455e-01 7.41346e-01
7.92000e+01 -2.31938e-03 -2.78179e-03 1.36242e-02 -3.12180e-02 2.69455e-01 7.41346e-01
7.93000e+01 -2.22124e-03 -2.87599e-03 1.46920e-02 -3.07913e-02 2.69455e-01 7.41346e-01
7.94000e+01 -2.11977e-03 -2.96699e-03 1.57471e-02 -3.03284e-02 2.69455e-01 7.41346e-01
7.95000e+01 -2.01504e-03 -3.05468e-03 1.67881e-02 -2.98296e-02 2.69455e-01 7.41346e-01
7.96000e+01 -1.90718e-03 -3.13893e-03 1.78152e-02 -2.92954e-02 2.69804e-01 7.54980e-01
7.97000e+01 -1.79627e-03 -3.21964e-03 1.88259e-02 -2.87261e-02 2.69804e-01 7.54980e-01
7.98000e+01 -1.68244e-03 -3.29669e-03 1.98189e-02 -2.81223e-02 2.69804e-01 7.54980e-01
7.99000e+01 -1.56580e-03 -3.36999e-03 2.07931e-02 -2.74845e-02 2.69804e-01 7.54980e-01
8.00000e+01 -1.44647e-03 -3.43944e-03 2.17474e-02 -2.68132e-02 2.69804e-01 7.54980e-01
8.01000e+01 -1.32457e-03 -3.50492e-03 2.26824e-02 -2.61086e-02 2.70258e-01 7.73915e-01
8.02000e+01 -1.20022e-03 -3.56636e-03 2.35950e-02 -2.53717e-02 2.70258e-01 7.73915e-01
8.03000e+01 -1.07356e-03 -3.62365e-03 2.44843e-02 -2.46032e-02 2.70258e-01 7.73915e-01
8.04000e+01 -9.44723e-04 -3.67672e-03 2.53491e-02 -2.38039e-02 2.70258e-01 7.73915e-01
8.05000e+01 -8.13838e-04 -3.72548e-03 2.61884e-02 -2.29745e-02 2.70258e-01 7.73915e-01
8.06000e+01 -6.81046e-04 -3.76985e-03 2.70032e-02 -2.21147e-02 2.70796e-01 7.97368e-01
8.07000e+01 -5.46487e-04 -3.80975e-03 2.77903e-02 -2.12262e-02 2.70796e-01 7.97368e-01
8.08000e+01 -4.10307e-04 -3.84512e-03 2.85488e-02 -2.03101e-02 2.70796e-01 7.97368e-01
8.09000e+01 -2.72654e-04 -3.87589e-03 2.92776e-02 -1.93672e-02 2.70796e-01 7.97368e-01
8.10000e+01 -1.33681e-04 -3.90201e-03 2.99758e-02 -1.83985e-02 2.70796e-01 7.97368e-01
8.11000e+01 6.46311e-06 -3.92341e-03 3.06446e-02 -1.74030e-02 2.71391e-01 8.24298e-01
8.12000e+01 1.47624e-04 -3.94004e-03 3.12809e-02 -1.63835e-02 2.71391e-01 8.24298e-01
8.13000e+01 2.89642e-04 -3.95186e-03 3.18839e-02 -1.53412e-02 2.71391e-01 8.24298e-01
8.14000e+01 4.32360e-04 -3.95882e-03 3.24526e-02 -1.42770e-02 2.71391e-01 8.24298e-01
8.15000e+01 5.75613e-04 -3.96090e-03 3.29864e-02 -1.31921e-02 2.71391e-01 8.24298e-01
8.16000e+01 7.19241e-04 -3.95805e-03 3.34864e-02 -1.20850e-02 2.72016e-01 8.53480e-01
8.17000e+01 8.63080e-04 -3.95026e-03 3.39498e-02 -1.09593e-02 2.72016e-01 8.53480e-01
8.18000e+01 1.00696e-03 -3.93749e-03 3.43758e-02 -9.81634e-03 2.72016e-01 8.53480e-01
8.19000e+01 1.15072e-03 -3.91975e-03 3.47640e-02 -8.65722e-03 2.72016e-01 8.53480e-01
8.20000e+01 1.29419e-03 -3.89701e-03 3.51136e-02 -7.48323e-03 2.72016e-01 8.53480e-01
8.21000e+01 1.43719e-03 -3.86929e-03 3.54255e-02 -6.29255e-03 2.72640e-01 8.83573e-01
8.22000e+01 1.57956e-03 -3.83656e-03 3.56975e-02 -5.08946e-03 2.72640e-01 8.83573e-01
8.23000e+01 1.72113e-03 -3.79884e-03 3.59293e-02 -3.87528e-03 2.72640e-01 8.83573e-01
8.24000e+01 1.86173e-03 -3.75615e-03 3.61203e-02 -2.65135e-03 2.72640e-01 8.83573e-01
8.25000e+01 2.00118e-03 -3.70852e-03 3.62701e-02 -1.41903e-03 2.72640e-01 8.83573e-01
8.26000e+01 2.13932e-03 -3.65595e-03 3.63792e-02 -1.76349e-04 2.73237e-01 9.13185e-01
8.27000e+01 2.27596e-03 -3.59848e-03 3.64463e-02 1.07201e-03 2.73237e-01 9.13185e-01
8.28000e+01 2.41095e-03 -3.53615e-03 3.64711e-02 2.32465e-03 2.73237e-01 9.13185e-01
8.29000e+01 2.54411e-03 -3.46900e-03 3.64534e-02 3.58013e-03 2.73237e-01 9.13185e-01
8.30000e+01 2.67527e-03 -3.39709e-03 3.63930e-02 4.83703e-03 2.73237e-01 9.13185e-01
8.31000e+01 2.80427e-03 -3.32046e-03 3.62898e-02 6.09720e-03 2.73780e-01 9.40941e-01
8.32000e+01 2.93093e-03 -3.23918e-03 3.61436e-02 7.35590e-03 2.73780e-01 9.40941e-01
8.33000e+01 3.05509e-03 -3.15330e-03 3.59542e-02 8.61168e-03 2.73780e-01 9.40941e-01
8.34000e+01 3.17659e-03 -3.06292e-03 3.57218e-02 9.86306e-03 2.73780e-01 9.40941e-01
8.35000e+01 3.29527e-03 -2.96810e-03 3.54464e-02 1.11086e-02 2.73780e-01 9.40941e-01
8.36000e+01 3.41096e-03 -2.86893e-03 3.51275e-02 1.23497e-02 2.74248e-01 9.65559e-01
8.37000e+01 3.52351e-03 -2.76549e-03 3.47657e-02 1.35820e-02 2.74248e-01 9.65559e-01
8.38000e+01 3.63276e-03 -2.65789e-03 3.43613e-02 1.48040e-02 2.74248e-01 9.65559e-01
8.39000e+01 3.73857e-03 -2.54623e-03 3.39144e-02 1.60142e-02 2.74248e-01 9.65559e-01
8.40000e+01 3.84078e-03 -2.43061e-03 3.34255e-02 1.72112e-02 2.74248e-01 9.65559e-01
8.41000e+01 3.93924e-03 -2.31115e-03 3.28939e-02 1.83959e-02 2.74625e-01 9.85936e-01
8.42000e+01 4.03382e-03 -2.18796e-03 3.23209e-02 1.95643e-02 2.74625e-01 9.85936e-01
8.43000e+01 4.12437e-03 -2.06117e-03 3.17070e-02 2.07151e-02 2.74625e-01 9.85936e-01
8.44000e+01 4.21076e-03 -1.93091e-03 3.10526e-02 2.18469e-02 2.74625e-01 9.85936e-01
8.45000e+01 4.29286e-03 -1.79731e-03 3.03584e-02 2.29582e-02 2.74625e-01 9.85936e-01
8.46000e+01 4.37055e-03 -1.66052e-03 2.96239e-02 2.40493e-02 2.74898e-01 1.00123e+00
8.47000e+01 4.44370e-03 -1.52067e-03 2.88508e-02 2.51170e-02 2.74898e-01 1.00123e+00
8.48000e+01 4.51219e-03 -1.37791e-03 2.80398e-02 2.61601e-02 2.74898e-01 1.00123e+00
8.49000e+01 4.57592e-03 -1.23240e-03 2.71917e-02 2.71772e-02 2.74898e-01 1.00123e+00
8.50000e+01 4.63477e-03 -1.08429e-03 2.63072e-02 2.81670e-02 2.74898e-01 1.00123e+00
8.51000e+01 4.68864e-03 -9.33755e-04 2.53864e-02 2.91291e-02 2.75060e-01 1.01094e+00
8.52000e+01 4.73744e-03 -7.80950e-04 2.44310e-02 3.00613e-02 2.75060e-01 1.01094e+00
8.53000e+01 4.78108e-03 -6.26046e-04 2.34420e-02 3.09623e-02 2.75060e-01 1.01094e+00
8.54000e+01 4.81946e-03 -4.69219e-04 2.24203e-02 3.18310e-02 2.75060e-01 1.01094e+00
8.55000e+01 4.85252e-03 -3.10645e-04 2.13671e-02 3.26661e-02 2.75060e-01 1.01094e+00
8.56000e+01 4.88017e-03 -1.50504e-04 2.02830e-02 3.34669e-02 2.75110e-01 1.01492e+00
8.57000e+01 4.90235e-03 1.10211e-05 1.91695e-02 3.42319e-02 2.75110e-01 1.01492e+00
8.58000e+01 4.91900e-03 1.73744e-04 1.80278e-02 3.49600e-02 2.75110e-01 1.01492e+00
8.59000e+01 4.93007e-03 3.37476e-04 1.68590e-02 3.56502e-02 2.75110e-01 1.01492e+00
8.60000e+01 4.93550e-03 5.02026e-04 1.56646e-02 3.63015e-02 2.75110e-01 1.01492e+00
8.61000e+01 4.93526e-03 6.67201e-04 1.44459e-02 3.69128e-02 2.75052e-01 1.01337e+00
8.62000e+01 4.92931e-03 8.32807e-04 1.32040e-02 3.74835e-02 2.75052e-01 1.01337e+00
8.63000e+01 4.91762e-03 9.98645e-04 1.19404e-02 3.80125e-02 2.75052e-01 1.01337e+00
8.64000e+01 4.90017e-03 1.16452e-03 1.06563e-02 3.84991e-02 2.75052e-01 1.01337e+00
8.65000e+01 4.87695e-03 1.33023e-03 9.35329e-03 3.89426e-02 2.75052e-01 1.01337e+00
8.66000e+01 4.84795e-03 1.49558e-03 8.03359e-03 3.93418e-02 2.74896e-01 1.00680e+00
8.67000e+01 4.81317e-03 1.66036e-03 6.69784e-03 3.96965e-02 2.74896e-01 1.00680e+00
8.68000e+01 4.77262e-03 1.82437e-03 5.34754e-03 4.00060e-02 2.74896e-01 1.00680e+00
8.69000e+01 4.72631e-03 1.98742e-03 3.98421e-03 4.02698e-02 2.74896e-01 1.00680e+00
8.70000e+01 4.67426e-03 2.14930e-03 2.60937e-03 4.04874e-02 2.74896e-01 1.00680e+00
8.71000e+01 4.61650e-03 2.30981e-03 1.22611e-03 4.06579e-02 2.74653e-01 9.95951e-01
8.72000e+01 4.55307e-03 2.46875e-03 -1.65483e-04 4.07814e-02 2.74653e-01 9.95951e-01
8.73000e+01 4.48401e-03 2.62592e-03 -1.56382e-03 4.08574e-02 2.74653e-01 9.95951e-01
8.74000e+01 4.40936e-03 2.78112e-03 -2.96731e-03 4.08857e-02 2.74653e-01 9.95951e-01
8.75000e+01 4.32919e-03 2.93415e-03 -4.37431e-03 4.08660e-02 2.74653e-01 9.95951e-01
8.76000e+01 4.24355e-03 3.08483e-03 -5.78114e-03 4.07980e-02 2.74338e-01 9.81699e-01
8.77000e+01 4.15252e-03 3.23295e-03 -7.18821e-03 4.06819e-02 2.74338e-01 9.81699e-01
8.78000e+01 4.05618e-03 3.37833e-03 -8.59388e-03 4.05174e-02 2.74338e-01 9.81699e-01
8.79000e+01 3.95461e-03 3.52078e-03 -9.99650e-03 4.03045e-02 2.74338e-01 9.81699e-01
8.80000e+01 3.84789e-03 3.66010e-03 -1.13944e-02 4.00433e-02 2.74338e-01 9.81699e-01
8.81000e+01 3.73613e-03 3.79612e-03 -1.27835e-02 3.97342e-02 2.73966e-01 9.64932e-01
8.82000e+01 3.61944e-03 3.92866e-03 -1.41646e-02 3.93770e-02 2.73966e-01 9.64932e-01
8.83000e+01 3.49791e-03 4.05753e-03 -1.55361e-02 3.89721e-02 2.73966e-01 9.64932e-01
8.84000e+01 3.37167e-03 4.18257e-03 -1.68963e-02 3.85197e-02 2.73966e-01 9.64932e-01
8.85000e+01 3.24084e-03 4.30360e-03 -1.82435e-02 3.80200e-02 2.73966e-01 9.64932e-01
8.86000e+01 3.10555e-03 4.42047e-03 -1.95735e-02 3.74741e-02 2.73550e-01 9.46465e-01
8.87000e+01 2.96593e-03 4.53300e-03 -2.08874e-02 3.68820e-02 2.73550e-01 9.46465e-01
8.88000e+01 2.82213e-03 4.64104e-03 -2.21836e-02 3.62440e-02 2.73550e-01 9.46465e-01
8.89000e+01 2.67429e-03 4.74444e-03 -2.34604e-02 3.55607e-02 2.73550e-01 9.46465e-01
8.90000e+01 2.52255e-03 4.84305e-03 -2.47164e-02 3.48327e-02 2.73550e-01 9.46465e-01
8.91000e+01 2.36708e-03 4.93673e-03 -2.59472e-02 3.40617e-02 2.73102e-01 9.26939e-01
8.92000e+01 2.20805e-03 5.02533e-03 -2.71541e-02 3.32475e-02 2.73102e-01 9.26939e-01
8.93000e+01 2.04561e-03 5.10874e-03 -2.83355e-02 3.23907e-02 2.73102e-01 9.26939e-01
8.94000e+01 1.87995e-03 5.18681e-03 -2.94901e-02 3.14923e-02 2.73102e-01 9.26939e-01
8.95000e+01 1.71122e-03 5.25943e-03 -3.06162e-02 3.05529e-02 2.73102e-01 9.26939e-01
8.96000e+01 1.53962e-03 5.32648e-03 -3.17100e-02 2.95751e-02 2.72630e-01 9.06759e-01
8.97000e+01 1.36534e-03 5.38786e-03 -3.27726e-02 2.85585e-02 2.72630e-01 9.06759e-01
8.98000e+01 1.18855e-03 5.44346e-03 -3.38028e-02 2.75039e-02 2.72630e-01 9.06759e-01
8.99000e+01 1.00946e-03 5.49319e-03 -3.47991e-02 2.64125e-02 2.72630e-01 9.06759e-01
9.00000e+01 8.28253e-04 5.53695e-03 -3.57602e-02 2.52853e-02 2.72630e-01 9.06759e-01
9.01000e+01 6.45136e-04 5.57466e-03 -3.66826e-02 2.41254e-02 2.72137e-01 8.86060e-01
9.02000e+01 4.60313e-04 5.60624e-03 -3.75674e-02 2.29321e-02 2.72137e-01 8.86060e-01
9.03000e+01 2.73987e-04 5.63163e-03 -3.84135e-02 2.17068e-02 2.72137e-01 8.86060e-01
9.04000e+01 8.63668e-05 5.65076e-03 -3.92197e-02 2.04505e-02 2.72137e-01 8.86060e-01
9.05000e+01 -1.02338e-04 5.66357e-03 -3.99850e-02 1.91647e-02 2.72137e-01 8.86060e-01
9.06000e+01 -2.91913e-04 5.67001e-03 -4.07060e-02 1.78530e-02 2.71623e-01 8.64706e-01
9.07000e+01 -4.82142e-04 5.67005e-03 -4.13840e-02 1.65146e-02 2.71623e-01 8.64706e-01
9.08000e+01 -6.72809e-04 5.66365e-03 -4.20182e-02 1.51508e-02 2.71623e-01 8.64706e-01
9.09000e+01 -8.63696e-04 5.65078e-03 -4.26076e-02 1.37631e-02 2.71623e-01 8.64706e-01
9.10000e+01 -1.05458e-03 5.63141e-03 -4.31512e-02 1.23529e-02 2.71623e-01 8.64706e-01
9.11000e+01 -1.24525e-03 5.60555e-03 -4.36463e-02 1.09247e-02 2.71083e-01 8.42335e-01
9.12000e+01 -1.43548e-03 5.57317e-03 -4.40943e-02 9.47712e-03 2.71083e-01 8.42335e-01
9.13000e+01 -1.62504e-03 5.53430e-03 -4.44944e-02 8.01183e-03 2.71083e-01 8.42335e-01
9.14000e+01 -1.81372e-03 5.48893e-03 -4.48460e-02 6.53036e-03 2.71083e-01 8.42335e-01
9.15000e+01 -2.00129e-03 5.43708e-03 -4.51483e-02 5.03432e-03 2.71083e-01 8.42335e-01
9.16000e+01 -2.18753e-03 5.37878e-03 -4.53993e-02 3.52872e-03 2.70510e-01 8.18461e-01
9.17000e+01 -2.37222e-03 5.31406e-03 -4.56001e-02 2.01193e-03 2.70510e-01 8.18461e-01
9.18000e+01 -2.55514e-03 5.24296e-03 -4.57505e-02 4.85603e-04 2.70510e-01 8.18461e-01
9.19000e+01 -2.73607e-03 5.16553e-03 -4.58498e-02 -1.04859e-03 2.70510e-01 8.18461e-01
9.20000e+01 -2.91479e-03 5.08181e-03 -4.58979e-02 -2.58894e-03 2.70510e-01 8.18461e-01
9.21000e+01 -3.09109e-03 4.99189e-03 -4.58932e-02 -4.12983e-03 2.69898e-01 7.92598e-01
9.22000e+01 -3.26475e-03 4.89582e-03 -4.58369e-02 -5.67338e-03 2.69898e-01 7.92598e-01
9.23000e+01 -3.43556e-03 4.79369e-03 -4.57288e-02 -7.21787e-03 2.69898e-01 7.92598e-01
9.24000e+01 -3.60331e-03 4.68557e-03 -4.55688e-02 -8.76157e-03 2.69898e-01 7.92598e-01
9.25000e+01 -3.76779e-03 4.57156e-03 -4.53569e-02 -1.03028e-02 2.69898e-01 7.92598e-01
9.26000e+01 -3.92879e-03 4.45176e-03 -4.50923e-02 -1.18352e-02 2.69243e-01 7.64418e-01
9.27000e+01 -4.08612e-03 4.32628e-03 -4.47761e-02 -1.33616e-02 2.69243e-01 7.64418e-01
9.28000e+01 -4.23958e-03 4.19523e-03 -4.44084e-02 -1.48802e-02 2.69243e-01 7.64418e-01
9.29000e+01 -4.38897e-03 4.05872e-03 -4.39893e-02 -1.63894e-02 2.69243e-01 7.64418e-01
9.30000e+01 -4.53409e-03 3.91688e-03 -4.35191e-02 -1.78872e-02 2.69243e-01 7.64418e-01
9.31000e+01 -4.67477e-03 3.76985e-03 -4.29981e-02 -1.93672e-02 2.68548e-01 7.33895e-01
9.32000e+01 -4.81082e-03 3.61777e-03 -4.24269e-02 -2.08325e-02 2.68548e-01 7.33895e-01
9.33000e+01 -4.94206e-03 3.46078e-03 -4.18059e-02 -2.22815e-02 2.68548e-01 7.33895e-01
9.34000e+01 -5.06832e-03 3.29904e-03 -4.11356e-02 -2.37124e-02 2.68548e-01 7.33895e-01
9.35000e+01 -5.18943e-03 3.13269e-03 -4.04166e-02 -2.51235e-02 2.68548e-01 7.33895e-01
9.36000e+01 -5.30522e-03 2.96192e-03 -3.96499e-02 -2.65081e-02 2.67824e-01 7.01433e-01
9.37000e+01 -5.41554e-03 2.78688e-03 -3.88361e-02 -2.78697e-02 2.67824e-01 7.01433e-01
9.38000e+01 -5.52023e-03 2.60775e-03 -3.79756e-02 -2.92067e-02 2.67824e-01 7.01433e-01
9.39000e+01 -5.61915e-03 2.42472e-03 -3.70694e-02 -3.05176e-02 2.67824e-01 7.01433e-01
9.40000e+01 -5.71215e-03 2.23796e-03 -3.61181e-02 -3.18008e-02 2.67824e-01 7.01433e-01
9.41000e+01 -5.79910e-03 2.04767e-03 -3.51240e-02 -3.30494e-02 2.67091e-01 6.67920e-01
9.42000e+01 -5.87987e-03 1.85404e-03 -3.40869e-02 -3.42674e-02 2.67091e-01 6.67920e-01
9.43000e+01 -5.95434e-03 1.65728e-03 -3.30079e-02 -3.54532e-02 2.67091e-01 6.67920e-01
9.44000e+01 -6.02238e-03 1.45759e-03 -3.18878e-02 -3.66055e-02 2.67091e-01 6.67920e-01
9.45000e+01 -6.08389e-03 1.25516e-03 -3.07277e-02 -3.77228e-02 2.67091e-01 6.67920e-01
9.46000e+01 -6.13876e-03 1.05023e-03 -2.95308e-02 -3.87987e-02 2.66380e-01 6.34731e-01
9.47000e+01 -6.18691e-03 8.42999e-04 -2.82964e-02 -3.98370e-02 2.66380e-01 6.34731e-01
9.48000e+01 -6.22824e-03 6.33696e-04 -2.70258e-02 -4.08365e-02 2.66380e-01 6.34731e-01
9.49000e+01 -6.26266e-03 4.22537e-04 -2.57202e-02 -4.17959e-02 2.66380e-01 6.34731e-01
9.50000e+01 -6.29009e-03 2.09746e-04 -2.43807e-02 -4.27140e-02 2.66380e-01 6.34731e-01
9.51000e+01 -6.31048e-03 -4.44548e-06 -2.30114e-02 -4.35851e-02 2.65732e-01 6.03644e-01
9.52000e+01 -6.32376e-03 -2.19803e-04 -2.16112e-02 -4.44127e-02 2.65732e-01 6.03644e-01
9.53000e+01 -6.32988e-03 -4.36096e-04 -2.01815e-02 -4.51959e-02 2.65732e-01 6.03644e-01
9.54000e+01 -6.32879e-03 -6.53090e-04 -1.87238e-02 -4.59335e-02 2.65732e-01 6.03644e-01
9.55000e+01 -6.32045e-03 -8.70552e-04 -1.72393e-02 -4.66245e-02 2.65732e-01 6.03644e-01
9.56000e+01 -6.30483e-03 -1.08824e-03 -1.57326e-02 -4.72644e-02 2.65193e-01 5.76699e-01
9.57000e+01 -6.28191e-03 -1.30591e-03 -1.42025e-02 -4.78562e-02 2.65193e-01 5.76699e-01
9.58000e+01 -6.25167e-03 -1.52332e-03 -1.26505e-02 -4.83989e-02 2.65193e-01 5.76699e-01
9.59000e+01 -6.21411e-03 -1.74023e-03 -1.10781e-02 -4.88917e-02 2.65193e-01 5.76699e-01
9.60000e+01 -6.16921e-03 -1.95641e-03 -9.48699e-03 -4.93339e-02 2.65193e-01 5.76699e-01
9.61000e+01 -6.11700e-03 -2.17160e-03 -7.88140e-03 -4.97225e-02 2.64808e-01 5.55963e-01
9.62000e+01 -6.05749e-03 -2.38555e-03 -6.26049e-03 -5.00593e-02 2.64808e-01 5.55963e-01
9.63000e+01 -5.99070e-03 -2.59804e-03 -4.62591e-03 -5.03438e-02 2.64808e-01 5.55963e-01
9.64000e+01 -5.91665e-03 -2.80882e-03 -2.97934e-03 -5.05754e-02 2.64808e-01 5.55963e-01
9.65000e+01 -5.83539e-03 -3.01763e-03 -1.32247e-03 -5.07536e-02 2.64808e-01 5.55963e-01
9.66000e+01 -5.74697e-03 -3.22425e-03 3.41104e-04 -5.08769e-02 2.64620e-01 5.43269e-01
9.67000e+01 -5.65143e-03 -3.42843e-03 2.01145e-03 -5.09462e-02 2.64620e-01 5.43269e-01
9.68000e+01 -5.54885e-03 -3.62992e-03 3.68682e-03 -5.09612e-02 2.64620e-01 5.43269e-01
9.69000e+01 -5.43928e-03 -3.82850e-03 5.36547e-03 -5.09216e-02 2.64620e-01 5.43269e-01
9.70000e+01 -5.32281e-03 -4.02392e-03 7.04563e-03 -5.08272e-02 2.64620e-01 5.43269e-01
9.71000e+01 -5.19951e-03 -4.21595e-03 8.72498e-03 -5.06777e-02 2.64657e-01 5.39960e-01
9.72000e+01 -5.06949e-03 -4.40436e-03 1.04023e-02 -5.04733e-02 2.64657e-01 5.39960e-01
9.73000e+01 -4.93284e-03 -4.58891e-03 1.20757e-02 -5.02139e-02 2.64657e-01 5.39960e-01
9.74000e+01 -4.78967e-03 -4.76938e-03 1.37436e-02 -4.98995e-02 2.64657e-01 5.39960e-01
9.75000e+01 -4.64009e-03 -4.94554e-03 1.54040e-02 -4.95303e-02 2.64657e-01 5.39960e-01
9.76000e+01 -4.48422e-03 -5.11717e-03 1.70564e-02 -4.91068e-02 2.64930e-01 5.46710e-01
9.77000e+01 -4.32219e-03 -5.28404e-03 1.86978e-02 -4.86286e-02 2.64930e-01 5.46710e-01
9.78000e+01 -4.15414e-03 -5.44595e-03 2.03265e-02 -4.80961e-02 2.64930e-01 5.46710e-01
9.79000e+01 -3.98022e-03 -5.60268e-03 2.19407e-02 -4.75096e-02 2.64930e-01 5.46710e-01
9.80000e+01 -3.80057e-03 -5.75402e-03 2.35385e-02 -4.68695e-02 2.64930e-01 5.46710e-01
9.81000e+01 -3.61535e-03 -5.89976e-03 2.51214e-02 -4.61764e-02 2.65432e-01 5.63434e-01
9.82000e+01 -3.42471e-03 -6.03970e-03 2.66844e-02 -4.54305e-02 2.65432e-01 5.63434e-01
9.83000e+01 -3.22885e-03 -6.17365e-03 2.82259e-02 -4.46321e-02 2.65432e-01 5.63434e-01
9.84000e+01 -3.02792e-03 -6.30141e-03 2.97442e-02 -4.37820e-02 2.65432e-01 5.63434e-01
9.85000e+01 -2.82213e-03 -6.42280e-03 3.12374e-02 -4.28807e-02 2.65432e-01 5.63434e-01
9.86000e+01 -2.61166e-03 -6.53763e-03 3.27087e-02 -4.19285e-02 2.66134e-01 5.89321e-01
9.87000e+01 -2.39670e-03 -6.64573e-03 3.41516e-02 -4.09264e-02 2.66134e-01 5.89321e-01
9.88000e+01 -2.17747e-03 -6.74691e-03 3.55643e-02 -3.98752e-02 2.66134e-01 5.89321e-01
9.89000e+01 -1.95416e-03 -6.84102e-03 3.69454e-02 -3.87757e-02 2.66134e-01 5.89321e-01
9.90000e+01 -1.72701e-03 -6.92791e-03 3.82930e-02 -3.76289e-02 2.66134e-01 5.89321e-01
9.91000e+01 -1.49624e-03 -7.00740e-03 3.96118e-02 -3.64338e-02 2.66992e-01 6.22951e-01
9.92000e+01 -1.26205e-03 -7.07935e-03 4.08938e-02 -3.51930e-02 2.66992e-01 6.22951e-01
9.93000e+01 -1.02471e-03 -7.14362e-03 4.21377e-02 -3.39077e-02 2.66992e-01 6.22951e-01
9.94000e+01 -7.84441e-04 -7.20007e-03 4.33417e-02 -3.25789e-02 2.66992e-01 6.22951e-01
9.95000e+01 -5.41502e-04 -7.24859e-03 4.45044e-02 -3.12079e-02 2.66992e-01 6.22951e-01
9.96000e+01 -2.96139e-04 -7.28904e-03 4.56311e-02 -2.97921e-02 2.67953e-01 6.62472e-01
9.97000e+01 -4.86011e-05 -7.32130e-03 4.67134e-02 -2.83363e-02 2.67953e-01 6.62472e-01
9.98000e+01 2.00844e-04 -7.34527e-03 4.77498e-02 -2.68416e-02 2.67953e-01 6.62472e-01
9.99000e+01 4.51927e-04 -7.36086e-03 4.87390e-02 -2.53097e-02 2.67953e-01 6.62472e-01
1.00000e+02 7.04372e-04 -7.36799e-03 4.96797e-02 -2.37418e-02 2.67953e-01 6.62472e-01
1.00100e+02 9.57908e-04 -7.36655e-03 5.05770e-02 -2.21339e-02 2.68960e-01 7.05817e-01
1.00200e+02 1.21226e-03 -7.35647e-03 5.14229e-02 -2.04927e-02 2.68960e-01 7.05817e-01
1.00300e+02 1.46714e-03 -7.33769e-03 5.22161e-02 -1.88199e-02 2.68960e-01 7.05817e-01
1.00400e+02 1.72225e-03 -7.31016e-03 5.29556e-02 -1.71172e-02 2.68960e-01 7.05817e-01
1.00500e+02 1.97731e-03 -7.27384e-03 5.36401e-02 -1.53862e-02 2.68960e-01 7.05817e-01
1.00600e+02 2.23202e-03 -7.22867e-03 5.42740e-02 -1.36213e-02 2.69961e-01 7.50875e-01
1.00700e+02 2.48608e-03 -7.17463e-03 5.48504e-02 -1.18312e-02 2.69961e-01 7.50875e-01
1.00800e+02 2.73919e-03 -7.11169e-03 5.53685e-02 -1.00179e-02 2.69961e-01 7.50875e-01
1.00900e+02 2.99105e-03 -7.03987e-03 5.58271e-02 -8.18324e-03 2.69961e-01 7.50875e-01
1.01000e+02 3.24135e-03 -6.95915e-03 5.62256e-02 -6.32912e-03 2.69961e-01 7.50875e-01
1.01100e+02 3.48977e-03 -6.86956e-03 5.65667e-02 -4.44892e-03 2.70909e-01 7.95588e-01
1.01200e+02 3.73603e-03 -6.77109e-03 5.68456e-02 -2.55294e-03 2.70909e-01 7.95588e-01
1.01300e+02 3.97979e-03 -6.66378e-03 5.70615e-02 -6.43208e-04 2.70909e-01 7.95588e-01
1.01400e+02 4.22075e-03 -6.54769e-03 5.72139e-02 1.27821e-03 2.70909e-01 7.95588e-01
1.01500e+02 4.45860e-03 -6.42288e-03 5.73021e-02 3.20923e-03 2.70909e-01 7.95588e-01
1.01600e+02 4.69303e-03 -6.28940e-03 5.73274e-02 5.15660e-03 2.71764e-01 8.37962e-01
1.01700e+02 4.92372e-03 -6.14732e-03 5.72871e-02 7.10945e-03 2.71764e-01 8.37962e-01
1.01800e+02 5.15035e-03 -5.99672e-03 5.71809e-02 9.06559e-03 2.71764e-01 8.37962e-01
1.01900e+02 5.37264e-03 -5.83772e-03 5.70084e-02 1.10228e-02 2.71764e-01 8.37962e-01
1.02000e+02 5.59025e-03 -5.67043e-03 5.67695e-02 1.29789e-02 2.71764e-01 8.37962e-01
1.02100e+02 5.80290e-03 -5.49497e-03 5.64639e-02 1.49400e-02 2.72497e-01 8.76071e-01
1.02200e+02 6.01026e-03 -5.31145e-03 5.60910e-02 1.68955e-02 2.72497e-01 8.76071e-01
1.02300e+02 6.21203e-03 -5.12002e-03 5.56510e-02 1.88431e-02 2.72497e-01 8.76071e-01
1.02400e+02 6.40793e-03 -4.92084e-03 5.51439e-02 2.07805e-02 2.72497e-01 8.76071e-01
1.02500e+02 6.59766e-03 -4.71410e-03 5.45699e-02 2.27055e-02 2.72497e-01 8.76071e-01
1.02600e+02 6.78092e-03 -4.49994e-03 5.39276e-02 2.46228e-02 2.73081e-01 9.08135e-01
1.02700e+02 6.95743e-03 -4.27857e-03 5.32185e-02 2.65229e-02 2.73081e-01 9.08135e-01
1.02800e+02 7.12689e-03 -4.05017e-03 5.24430e-02 2.84036e-02 2.73081e-01 9.08135e-01
1.02900e+02 7.28905e-03 -3.81497e-03 5.16016e-02 3.02626e-02 2.73081e-01 9.08135e-01
1.03000e+02 7.44363e-03 -3.57319e-03 5.06948e-02 3.20977e-02 2.73081e-01 9.08135e-01
1.03100e+02 7.59036e-03 -3.32505e-03 4.97210e-02 3.39115e-02 2.73501e-01 9.32696e-01
1.03200e+02 7.72899e-03 -3.07080e-03 4.86827e-02 3.56967e-02 2.73501e-01 9.32696e-01
1.03300e+02 7.85925e-03 -2.81070e-03 4.75810e-02 3.74510e-02 2.73501e-01 9.32696e-01
1.03400e+02 7.98092e-03 -2.54499e-03 4.64166e-02 3.91721e-02 2.73501e-01 9.32696e-01
1.03500e+02 8.09377e-03 -2.27397e-03 4.51905e-02 4.08578e-02 2.73501e-01 9.32696e-01
1.03600e+02 8.19755e-03 -1.99792e-03 4.39015e-02 4.25090e-02 2.73749e-01 9.48801e-01
1.03700e+02 8.29205e-03 -1.71711e-03 4.25528e-02 4.41203e-02 2.73749e-01 9.48801e-01
1.03800e+02 8.37706e-03 -1.43186e-03 4.11454e-02 4.56897e-02 2.73749e-01 9.48801e-01
1.03900e+02 8.45238e-03 -1.14247e-03 3.96808e-02 4.72150e-02 2.73749e-01 9.48801e-01
1.04000e+02 8.51784e-03 -8.49268e-04 3.81603e-02 4.86941e-02 2.73749e-01 9.48801e-01
1.04100e+02 8.57323e-03 -5.52578e-04 3.65839e-02 5.01262e-02 2.73824e-01 9.56113e-01
1.04200e+02 8.61840e-03 -2.52734e-04 3.49544e-02 5.15080e-02 2.73824e-01 9.56113e-01
1.04300e+02 8.65319e-03 4.99200e-05 3.32733e-02 5.28377e-02 2.73824e-01 9.56113e-01
1.04400e+02 8.67745e-03 3.55035e-04 3.15423e-02 5.41133e-02 2.73824e-01 9.56113e-01
1.04500e+02 8.69105e-03 6.62255e-04 2.97630e-02 5.53330e-02 2.73824e-01 9.56113e-01
1.04600e+02 8.69386e-03 9.71216e-04 2.79376e-02 5.64947e-02 2.73734e-01 9.54871e-01
1.04700e+02 8.68578e-03 1.28155e-03 2.60675e-02 5.75971e-02 2.73734e-01 9.54871e-01
1.04800e+02 8.66670e-03 1.59288e-03 2.41547e-02 5.86383e-02 2.73734e-01 9.54871e-01
1.04900e+02 8.63653e-03 1.90482e-03 2.22011e-02 5.96168e-02 2.73734e-01 9.54871e-01
1.05000e+02 8.59521e-03 2.21700e-03 2.02088e-02 6.05310e-02 2.73734e-01 9.54871e-01
1.05100e+02 8.54267e-03 2.52903e-03 1.81819e-02 6.13785e-02 2.73491e-01 9.45769e-01
1.05200e+02 8.47886e-03 2.84050e-03 1.61205e-02 6.21589e-02 2.73491e-01 9.45769e-01
1.05300e+02 8.40377e-03 3.15102e-03 1.40268e-02 6.28709e-02 2.73491e-01 9.45769e-01
1.05400e+02 8.31735e-03 3.46020e-03 1.19031e-02 6.35132e-02 2.73491e-01 9.45769e-01
1.05500e+02 8.21960e-03 3.76763e-03 9.75165e-03 6.40845e-02 2.73491e-01 9.45769e-01
1.05600e+02 8.11053e-03 4.07291e-03 7.57856e-03 6.45828e-02 2.73112e-01 9.29810e-01
1.05700e+02 7.99017e-03 4.37563e-03 5.38249e-03 6.50082e-02 2.73112e-01 9.29810e-01
1.05800e+02 7.85855e-03 4.67538e-03 3.16583e-03 6.53597e-02 2.73112e-01 9.29810e-01
1.05900e+02 7.71571e-03 4.97176e-03 9.31025e-04 6.56365e-02 2.73112e-01 9.29810e-01
1.06000e+02 7.56172e-03 5.26435e-03 -1.31944e-03 6.58377e-02 2.73112e-01 9.29810e-01
1.06100e+02 7.39666e-03 5.55275e-03 -3.57761e-03 6.59619e-02 2.72613e-01 9.08138e-01
1.06200e+02 7.22062e-03 5.83655e-03 -5.84634e-03 6.60096e-02 2.72613e-01 9.08138e-01
1.06300e+02 7.03371e-03 6.11534e-03 -8.12306e-03 6.59800e-02 2.72613e-01 9.08138e-01
1.06400e+02 6.83604e-03 6.38873e-03 -1.04052e-02 6.58727e-02 2.72613e-01 9.08138e-01
1.06500e+02 6.62774e-03 6.65629e-03 -1.26902e-02 6.56873e-02 2.72613e-01 9.08138e-01
1.06600e+02 6.40898e-03 6.91764e-03 -1.49686e-02 6.54238e-02 2.72009e-01 8.81915e-01
1.06700e+02 6.17991e-03 7.17238e-03 -1.72445e-02 6.50821e-02 2.72009e-01 8.81915e-01
1.06800e+02 5.94071e-03 7.42011e-03 -1.95154e-02 6.46620e-02 2.72009e-01 8.81915e-01
1.06900e+02 5.69157e-03 7.66045e-03 -2.17785e-02 6.41635e-02 2.72009e-01 8.81915e-01
1.07000e+02 5.43269e-03 7.89299e-03 -2.40312e-02 6.35866e-02 2.72009e-01 8.81915e-01
1.07100e+02 5.16430e-03 8.11737e-03 -2.62632e-02 6.29330e-02 2.71315e-01 8.52201e-01
1.07200e+02 4.88664e-03 8.33321e-03 -2.84796e-02 6.22018e-02 2.71315e-01 8.52201e-01
1.07300e+02 4.59994e-03 8.54014e-03 -3.06776e-02 6.13933e-02 2.71315e-01 8.52201e-01
1.07400e+02 4.30447e-03 8.73779e-03 -3.28547e-02 6.05079e-02 2.71315e-01 8.52201e-01
1.07500e+02 4.00050e-03 8.92580e-03 -3.50083e-02 5.95461e-02 2.71315e-01 8.52201e-01
1.07600e+02 3.68832e-03 9.10382e-03 -3.71275e-02 5.85114e-02 2.70538e-01 8.19855e-01
1.07700e+02 3.36824e-03 9.27152e-03 -3.92181e-02 5.74020e-02 2.70538e-01 8.19855e-01
1.07800e+02 3.04058e-03 9.42855e-03 -4.12774e-02 5.62187e-02 2.70538e-01 8.19855e-01
1.07900e+02 2.70564e-03 9.57458e-03 -4.33030e-02 5.49621e-02 2.70538e-01 8.19855e-01
1.08000e+02 2.36378e-03 9.70930e-03 -4.52922e-02 5.36333e-02 2.70538e-01 8.19855e-01
1.08100e+02 2.01535e-03 9.83239e-03 -4.72343e-02 5.22378e-02 2.69681e-01 7.85470e-01
1.08200e+02 1.66073e-03 9.94357e-03 -4.91354e-02 5.07726e-02 2.69681e-01 7.85470e-01
1.08300e+02 1.30028e-03 1.00425e-02 -5.09929e-02 4.92389e-02 2.69681e-01 7.85470e-01
1.08400e+02 9.34398e-04 1.01290e-02 -5.28045e-02 4.76379e-02 2.69681e-01 7.85470e-01
1.08500e+02 5.63481e-04 1.02027e-02 -5.45678e-02 4.59709e-02 2.69681e-01 7.85470e-01
1.08600e+02 1.87949e-04 1.02634e-02 -5.62724e-02 4.42454e-02 2.68743e-01 7.49288e-01
1.08700e+02 -1.91767e-04 1.03108e-02 -5.79244e-02 4.24574e-02 2.68743e-01 7.49288e-01
1.08800e+02 -5.75235e-04 1.03447e-02 -5.95216e-02 4.06083e-02 2.68743e-01 7.49288e-01
1.08900e+02 -9.62009e-04 1.03649e-02 -6.10617e-02 3.86998e-02 2.68743e-01 7.49288e-01
1.09000e+02 -1.35163e-03 1.03712e-02 -6.25427e-02 3.67335e-02 2.68743e-01 7.49288e-01
1.09100e+02 -1.74364e-03 1.03633e-02 -6.39548e-02 3.47189e-02 2.67714e-01 7.11090e-01
1.09200e+02 -2.13753e-03 1.03412e-02 -6.53041e-02 3.26507e-02 2.67714e-01 7.11090e-01
1.09300e+02 -2.53283e-03 1.03046e-02 -6.65886e-02 3.05308e-02 2.67714e-01 7.11090e-01
1.09400e+02 -2.92905e-03 1.02533e-02 -6.78063e-02 2.83611e-02 2.67714e-01 7.11090e-01
1.09500e+02 -3.32567e-03 1.01873e-02 -6.89554e-02 2.61436e-02 2.67714e-01 7.11090e-01
1.09600e+02 -3.72217e-03 1.01064e-02 -7.00271e-02 2.38899e-02 2.66575e-01 6.70092e-01
1.09700e+02 -4.11803e-03 1.00105e-02 -7.10273e-02 2.15932e-02 2.66575e-01 6.70092e-01
1.09800e+02 -4.51272e-03 9.89951e-03 -7.19544e-02 1.92557e-02 2.66575e-01 6.70092e-01
1.09900e+02 -4.90569e-03 9.77339e-03 -7.28066e-02 1.68795e-02 2.66575e-01 6.70092e-01
1.10000e+02 -5.29640e-03 9.63204e-03 -7.35826e-02 1.44670e-02 2.66575e-01 6.70092e-01
1.10100e+02 -5.68429e-03 9.47544e-03 -7.42744e-02 1.20323e-02 2.65298e-01 6.24917e-01
1.10200e+02 -6.06880e-03 9.30359e-03 -7.48880e-02 9.56652e-03 2.65298e-01 6.24917e-01
1.10300e+02 -6.44936e-03 9.11647e-03 -7.54219e-02 7.07205e-03 2.65298e-01 6.24917e-01
1.10400e+02 -6.82539e-03 8.91409e-03 -7.58748e-02 4.55139e-03 2.65298e-01 6.24917e-01
1.10500e+02 -7.19632e-03 8.69647e-03 -7.62458e-02 2.00706e-03 2.65298e-01 6.24917e-01
1.10600e+02 -7.56155e-03 8.46369e-03 -7.65283e-02 -5.43934e-04 2.63841e-01 5.73758e-01
1.10700e+02 -7.92051e-03 8.21583e-03 -7.67277e-02 -3.11300e-03 2.63841e-01 5.73758e-01
1.10800e+02 -8.27260e-03 7.95299e-03 -7.68431e-02 -5.69756e-03 2.63841e-01 5.73758e-01
1.10900e+02 -8.61722e-03 7.67525e-03 -7.68736e-02 -8.29497e-03 2.63841e-01 5.73758e-01
1.11000e+02 -8.95377e-03 7.38275e-03 -7.68186e-02 -1.09026e-02 2.63841e-01 5.73758e-01
1.11100e+02 -9.28165e-03 7.07567e-03 -7.66733e-02 -1.34999e-02 2.62164e-01 5.14818e-01
1.11200e+02 -9.60027e-03 6.75421e-03 -7.64425e-02 -1.61017e-02 2.62164e-01 5.14818e-01
1.11300e+02 -9.90901e-03 6.41854e-03 -7.61256e-02 -1.87051e-02 2.62164e-01 5.14818e-01
1.11400e+02 -1.02073e-02 6.06890e-03 -7.57222e-02 -2.13075e-02 2.62164e-01 5.14818e-01
1.11500e+02 -1.04944e-02 5.70549e-03 -7.52320e-02 -2.39062e-02 2.62164e-01 5.14818e-01
1.11600e+02 -1.07699e-02 5.32864e-03 -7.46528e-02 -2.64770e-02 2.60239e-01 4.47005e-01
1.11700e+02 -1.10331e-02 4.93864e-03 -7.39879e-02 -2.90384e-02 2.60239e-01 4.47005e-01
1.11800e+02 -1.12834e-02 4.53581e-03 -7.32373e-02 -3.15874e-02 2.60239e-01 4.47005e-01
1.11900e+02 -1.15203e-02 4.12046e-03 -7.24009e-02 -3.41214e-02 2.60239e-01 4.47005e-01
1.12000e+02 -1.17430e-02 3.69296e-03 -7.14789e-02 -3.66376e-02 2.60239e-01 4.47005e-01
1.12100e+02 -1.19511e-02 3.25372e-03 -7.04722e-02 -3.91088e-02 2.58079e-01 3.70635e-01
1.12200e+02 -1.21439e-02 2.80318e-03 -6.93821e-02 -4.15566e-02 2.58079e-01 3.70635e-01
1.12300e+02 -1.23209e-02 2.34178e-03 -6.82090e-02 -4.39783e-02 2.58079e-01 3.70635e-01
1.12400e+02 -1.24815e-02 1.86996e-03 -6.69532e-02 -4.63714e-02 2.58079e-01 3.70635e-01
1.12500e+02 -1.26252e-02 1.38821e-03 -6.56153e-02 -4.87331e-02 2.58079e-01 3.70635e-01
1.12600e+02 -1.27513e-02 8.97067e-04 -6.41999e-02 -5.10337e-02 2.55745e-01 2.87726e-01
1.12700e+02 -1.28593e-02 3.97121e-04 -6.27056e-02 -5.32977e-02 2.55745e-01 2.87726e-01
1.12800e+02 -1.29488e-02 -1.11074e-04 -6.11333e-02 -5.55226e-02 2.55745e-01 2.87726e-01
1.12900e+02 -1.30192e-02 -6.26931e-04 -5.94836e-02 -5.77058e-02 2.55745e-01 2.87726e-01
1.13000e+02 -1.30699e-02 -1.14983e-03 -5.77576e-02 -5.98448e-02 2.55745e-01 2.87726e-01
1.13100e+02 -1.31005e-02 -1.67909e-03 -5.59636e-02 -6.19090e-02 2.53340e-01 2.01565e-01
1.13200e+02 -1.31105e-02 -2.21399e-03 -5.40974e-02 -6.39243e-02 2.53340e-01 2.01565e-01
1.13300e+02 -1.30995e-02 -2.75383e-03 -5.21600e-02 -6.58883e-02 2.53340e-01 2.01565e-01
1.13400e+02 -1.30669e-02 -3.29789e-03 -5.01526e-02 -6.77987e-02 2.53340e-01 2.01565e-01
1.13500e+02 -1.30124e-02 -3.84539e-03 -4.80765e-02 -6.96531e-02 2.53340e-01 2.01565e-01
1.13600e+02 -1.29355e-02 -4.39552e-03 -4.59439e-02 -7.14217e-02 2.50988e-01 1.15818e-01
1.13700e+02 -1.28359e-02 -4.94742e-03 -4.37473e-02 -7.31303e-02 2.50988e-01 1.15818e-01
1.13800e+02 -1.27132e-02 -5.50023e-03 -4.14883e-02 -7.47767e-02 2.50988e-01 1.15818e-01
1.13900e+02 -1.25671e-02 -6.05309e-03 -3.91683e-02 -7.63588e-02 2.50988e-01 1.15818e-01
1.14000e+02 -1.23972e-02 -6.60508e-03 -3.67888e-02 -7.78745e-02 2.50988e-01 1.15818e-01
1.14100e+02 -1.22033e-02 -7.15523e-03 -3.43654e-02 -7.92961e-02 2.48805e-01 3.38592e-02
1.14200e+02 -1.19851e-02 -7.70254e-03 -3.18878e-02 -8.06480e-02 2.48805e-01 3.38592e-02
1.14300e+02 -1.17424e-02 -8.24603e-03 -2.93577e-02 -8.19283e-02 2.48805e-01 3.38592e-02
1.14400e+02 -1.14751e-02 -8.78465e-03 -2.67770e-02 -8.31350e-02 2.48805e-01 3.38592e-02
1.14500e+02 -1.11828e-02 -9.31738e-03 -2.41475e-02 -8.42662e-02 2.48805e-01 3.38592e-02
1.14600e+02 -1.08656e-02 -9.84308e-03 -2.14870e-02 -8.52980e-02 2.46884e-01 -4.12858e-02
1.14700e+02 -1.05235e-02 -1.03606e-02 -1.87833e-02 -8.62519e-02 2.46884e-01 -4.12858e-02
1.14800e+02 -1.01562e-02 -1.08689e-02 -1.60383e-02 -8.71260e-02 2.46884e-01 -4.12858e-02
1.14900e+02 -9.76395e-03 -1.13667e-02 -1.32540e-02 -8.79188e-02 2.46884e-01 -4.12858e-02
1.15000e+02 -9.34667e-03 -1.18529e-02 -1.04325e-02 -8.86286e-02 2.46884e-01 -4.12858e-02
1.15100e+02 -8.90452e-03 -1.23262e-02 -7.59291e-03 -8.92362e-02 2.45300e-01 -1.06713e-01
1.15200e+02 -8.43770e-03 -1.27854e-02 -4.72181e-03 -8.97589e-02 2.45300e-01 -1.06713e-01
1.15300e+02 -7.94641e-03 -1.32292e-02 -1.82138e-03 -9.01953e-02 2.45300e-01 -1.06713e-01
1.15400e+02 -7.43091e-03 -1.36564e-02 1.10617e-03 -9.05439e-02 2.45300e-01 -1.06713e-01
1.15500e+02 -6.89151e-03 -1.40657e-02 4.05856e-03 -9.08034e-02 2.45300e-01 -1.06713e-01
1.15600e+02 -6.32865e-03 -1.44557e-02 7.01707e-03 -9.09602e-02 2.44099e-01 -1.59772e-01
1.15700e+02 -5.74281e-03 -1.48251e-02 9.99468e-03 -9.10264e-02 2.44099e-01 -1.59772e-01
1.15800e+02 -5.13451e-03 -1.51726e-02 1.29890e-02 -9.10009e-02 2.44099e-01 -1.59772e-01
1.15900e+02 -4.50434e-03 -1.54969e-02 1.59976e-02 -9.08825e-02 2.44099e-01 -1.59772e-01
1.16000e+02 -3.85297e-03 -1.57966e-02 1.90181e-02 -9.06701e-02 2.44099e-01 -1.59772e-01
1.16100e+02 -3.18117e-03 -1.60704e-02 2.20338e-02 -9.03556e-02 2.43268e-01 -1.98997e-01
1.16200e+02 -2.48978e-03 -1.63169e-02 2.50555e-02 -8.99460e-02 2.43268e-01 -1.98997e-01
1.16300e+02 -1.77972e-03 -1.65347e-02 2.80807e-02 -8.94404e-02 2.43268e-01 -1.98997e-01
1.16400e+02 -1.05197e-03 -1.67226e-02 3.11067e-02 -8.88378e-02 2.43268e-01 -1.98997e-01
1.16500e+02 -3.07600e-04 -1.68793e-02 3.41308e-02 -8.81374e-02 2.43268e-01 -1.98997e-01
1.16600e+02 4.52197e-04 -1.70034e-02 3.71396e-02 -8.73353e-02 2.42691e-01 -2.25692e-01
1.16700e+02 1.22615e-03 -1.70937e-02 4.01405e-02 -8.64347e-02 2.42691e-01 -2.25692e-01
1.16800e+02 2.01291e-03 -1.71490e-02 4.31307e-02 -8.54347e-02 2.42691e-01 -2.25692e-01
1.16900e+02 2.81104e-03 -1.71681e-02 4.61074e-02 -8.43348e-02 2.42691e-01 -2.25692e-01
1.17000e+02 3.61900e-03 -1.71497e-02 4.90674e-02 -8.31344e-02 2.42691e-01 -2.25692e-01
1.17100e+02 4.43514e-03 -1.70928e-02 5.19994e-02 -8.18321e-02 2.42133e-01 -2.45245e-01
1.17200e+02 5.25773e-03 -1.69964e-02 5.49085e-02 -8.04289e-02 2.42133e-01 -2.45245e-01
1.17300e+02 6.08493e-03 -1.68595e-02 5.77915e-02 -7.89244e-02 2.42133e-01 -2.45245e-01
1.17400e+02 6.91483e-03 -1.66811e-02 6.06453e-02 -7.73184e-02 2.42133e-01 -2.45245e-01
1.17500e+02 7.74541e-03 -1.64604e-02 6.34665e-02 -7.56105e-02 2.42133e-01 -2.45245e-01
1.17600e+02 8.57455e-03 -1.61968e-02 6.62423e-02 -7.38012e-02 2.41333e-01 -2.66518e-01
1.17700e+02 9.40003e-03 -1.58894e-02 6.89787e-02 -7.18907e-02 2.41333e-01 -2.66518e-01
1.17800e+02 1.02196e-02 -1.55378e-02 7.16722e-02 -6.98789e-02 2.41333e-01 -2.66518e-01
1.17900e+02 1.10308e-02 -1.51415e-02 7.43193e-02 -6.77658e-02 2.41333e-01 -2.66518e-01
1.18000e+02 1.18312e-02 -1.47003e-02 7.69164e-02 -6.55518e-02 2.41333e-01 -2.66518e-01
1.18100e+02 1.26184e-02 -1.42140e-02 7.94453e-02 -6.32413e-02 2.40169e-01 -2.99220e-01
1.18200e+02 1.33896e-02 -1.36824e-02 8.19171e-02 -6.08318e-02 2.40169e-01 -2.99220e-01
1.18300e+02 1.41422e-02 -1.31058e-02 8.43278e-02 -5.83238e-02 2.40169e-01 -2.99220e-01
1.18400e+02 1.48735e-02 -1.24845e-02 8.66738e-02 -5.57179e-02 2.40169e-01 -2.99220e-01
1.18500e+02 1.55807e-02 -1.18187e-02 8.89511e-02 -5.30149e-02 2.40169e-01 -2.99220e-01
1.18600e+02 1.62611e-02 -1.11092e-02 9.11337e-02 -5.02284e-02 2.38625e-01 -3.52801e-01
1.18700e+02 1.69117e-02 -1.03567e-02 9.32405e-02 -4.73486e-02 2.38625e-01 -3.52801e-01
1.18800e+02 1.75298e-02 -9.56234e-03 9.52677e-02 -4.43769e-02 2.38625e-01 -3.52801e-01
1.18900e+02 1.81124e-02 -8.72715e-03 9.72112e-02 -4.13145e-02 2.38625e-01 -3.52801e-01
1.19000e+02 1.86569e-02 -7.85253e-03 9.90669e-02 -3.81630e-02 2.38625e-01 -3.52801e-01
1.19100e+02 1.91603e-02 -6.94009e-03 1.00801e-01 -3.49493e-02 2.36485e-01 -4.32812e-01
1.19200e+02 1.96198e-02 -5.99169e-03 1.02442e-01 -3.16526e-02 2.36485e-01 -4.32812e-01
1.19300e+02 2.00329e-02 -5.00930e-03 1.03984e-01 -2.82748e-02 2.36485e-01 -4.32812e-01
1.19400e+02 2.03968e-02 -3.99512e-03 1.05424e-01 -2.48181e-02 2.36485e-01 -4.32812e-01
1.19500e+02 2.07091e-02 -2.95155e-03 1.06758e-01 -2.12847e-02 2.36485e-01 -4.32812e-01
1.19600e+02 2.09673e-02 -1.88130e-03 1.07949e-01 -1.77148e-02 2.33163e-01 -5.33387e-01
1.19700e+02 2.11691e-02 -7.87277e-04 1.09029e-01 -1.40765e-02 2.33163e-01 -5.33387e-01
1.19800e+02 2.13124e-02 3.27492e-04 1.09994e-01 -1.03726e-02 2.33163e-01 -5.33387e-01
1.19900e+02 2.13951e-02 1.45979e-03 1.10840e-01 -6.60600e-03 2.33163e-01 -5.33387e-01
1.20000e+02 2.14156e-02 2.60620e-03 1.11563e-01 -2.77995e-03 2.33163e-01 -5.33387e-01
1.20100e+02 2.13723e-02 3.76305e-03 1.12125e-01 1.05504e-03 2.27636e-01 -6.48058e-01
1.20200e+02 2.12636e-02 4.92647e-03 1.12561e-01 4.93923e-03 2.27636e-01 -6.48058e-01
1.20300e+02 2.10887e-02 6.09256e-03 1.12867e-01 8.86896e-03 2.27636e-01 -6.48058e-01
1.20400e+02 2.08465e-02 7.25730e-03 1.13040e-01 1.28404e-02 2.27636e-01 -6.48058e-01
1.20500e+02 2.05366e-02 8.41653e-03 1.13076e-01 1.68494e-02 2.27636e-01 -6.48058e-01
1.20600e+02 2.01586e-02 9.56590e-03 1.12939e-01 2.08403e-02 2.19468e-01 -7.65463e-01
1.20700e+02 1.97125e-02 1.07010e-02 1.12664e-01 2.48568e-02 2.19468e-01 -7.65463e-01
1.20800e+02 1.91986e-02 1.18174e-02 1.12247e-01 2.88944e-02 2.19468e-01 -7.65463e-01
1.20900e+02 1.86177e-02 1.29107e-02 1.11687e-01 3.29482e-02 2.19468e-01 -7.65463e-01
1.21000e+02 1.79706e-02 1.39766e-02 1.10979e-01 3.70133e-02 2.19468e-01 -7.65463e-01
1.21100e+02 1.72587e-02 1.50106e-02 1.10101e-01 4.10513e-02 2.11467e-01 -8.36749e-01
1.21200e+02 1.64835e-02 1.60082e-02 1.09075e-01 4.50880e-02 2.11467e-01 -8.36749e-01
1.21300e+02 1.56470e-02 1.69654e-02 1.07898e-01 4.91180e-02 2.11467e-01 -8.36749e-01
1.21400e+02 1.47516e-02 1.78780e-02 1.06569e-01 5.31354e-02 2.11467e-01 -8.36749e-01
1.21500e+02 1.37997e-02 1.87419e-02 1.05087e-01 5.71346e-02 2.11467e-01 -8.36749e-01
1.21600e+02 1.27944e-02 1.95535e-02 1.03440e-01 6.11198e-02 2.08059e-01 -8.12616e-01
1.21700e+02 1.17387e-02 2.03090e-02 1.01637e-01 6.50735e-02 2.08059e-01 -8.12616e-01
1.21800e+02 1.06361e-02 2.10052e-02 9.96756e-02 6.89892e-02 2.08059e-01 -8.12616e-01
1.21900e+02 9.49025e-03 2.16387e-02 9.75565e-02 7.28604e-02 2.08059e-01 -8.12616e-01
1.22000e+02 8.30521e-03 2.22069e-02 9.52794e-02 7.66802e-02 2.08059e-01 -8.12616e-01
1.22100e+02 7.08507e-03 2.27070e-02 9.28294e-02 8.04681e-02 2.07525e-01 -7.51273e-01
1.22200e+02 5.83411e-03 2.31369e-02 9.02197e-02 8.41894e-02 2.07525e-01 -7.51273e-01
1.22300e+02 4.55687e-03 2.34944e-02 8.74511e-02 8.78368e-02 2.07525e-01 -7.51273e-01
1.22400e+02 3.25799e-03 2.37780e-02 8.45252e-02 9.14030e-02 2.07525e-01 -7.51273e-01
1.22500e+02 1.94224e-03 2.39864e-02 8.14436e-02 9.48806e-02 2.07525e-01 -7.51273e-01
1.22600e+02 6.14483e-04 2.41185e-02 7.82122e-02 9.82461e-02 2.04016e-01 -7.80283e-01
1.22700e+02 -7.20340e-04 2.41737e-02 7.48312e-02 1.01509e-01 2.04016e-01 -7.80283e-01
1.22800e+02 -2.05730e-03 2.41517e-02 7.13034e-02 1.04661e-01 2.04016e-01 -7.80283e-01
1.22900e+02 -3.39145e-03 2.40528e-02 6.76321e-02 1.07696e-01 2.04016e-01 -7.80283e-01
1.23000e+02 -4.71792e-03 2.38772e-02 6.38208e-02 1.10607e-01 2.04016e-01 -7.80283e-01
1.23100e+02 -6.03183e-03 2.36260e-02 5.98945e-02 1.13363e-01 2.00928e-01 -8.40520e-01
1.23200e+02 -7.32837e-03 2.33001e-02 5.58388e-02 1.15983e-01 2.00928e-01 -8.40520e-01
1.23300e+02 -8.60296e-03 2.29012e-02 5.16583e-02 1.18460e-01 2.00928e-01 -8.40520e-01
1.23400e+02 -9.85111e-03 2.24310e-02 4.73581e-02 1.20788e-01 2.00928e-01 -8.40520e-01
1.23500e+02 -1.10686e-02 2.18917e-02 4.29435e-02 1.22959e-01 2.00928e-01 -8.40520e-01
1.23600e+02 -1.22512e-02 2.12858e-02 3.84130e-02 1.24974e-01 2.02083e-01 -8.22914e-01
1.23700e+02 -1.33953e-02 2.06158e-02 3.37795e-02 1.26821e-01 2.02083e-01 -8.22914e-01
1.23800e+02 -1.44971e-02 1.98847e-02 2.90497e-02 1.28494e-01 2.02083e-01 -8.22914e-01
1.23900e+02 -1.55533e-02 1.90956e-02 2.42303e-02 1.29987e-01 2.02083e-01 -8.22914e-01
1.24000e+02 -1.65607e-02 1.82518e-02 1.93285e-02 1.31296e-01 2.02083e-01 -8.22914e-01
1.24100e+02 -1.75166e-02 1.73568e-02 1.43463e-02 1.32412e-01 2.00368e-01 -8.12172e-01
1.24200e+02 -1.84183e-02 1.64142e-02 9.29718e-03 1.33334e-01 2.00368e-01 -8.12172e-01
1.24300e+02 -1.92637e-02 1.54277e-02 4.18918e-03 1.34058e-01 2.00368e-01 -8.12172e-01
1.24400e+02 -2.00507e-02 1.44011e-02 -9.69463e-04 1.34581e-01 2.00368e-01 -8.12172e-01
1.24500e+02 -2.07776e-02 1.33384e-02 -6.17028e-03 1.34899e-01 2.00368e-01 -8.12172e-01
1.24600e+02 -2.14430e-02 1.22434e-02 -1.13920e-02 1.35006e-01 1.98286e-01 -8.36094e-01
1.24700e+02 -2.20457e-02 1.11202e-02 -1.66383e-02 1.34905e-01 1.98286e-01 -8.36094e-01
1.24800e+02 -2.25850e-02 9.97263e-03 -2.19003e-02 1.34594e-01 1.98286e-01 -8.36094e-01
1.24900e+02 -2.30602e-02 8.80468e-03 -2.71689e-02 1.34069e-01 1.98286e-01 -8.36094e-01
1.25000e+02 -2.34710e-02 7.62023e-03 -3.24349e-02 1.33331e-01 1.98286e-01 -8.36094e-01
1.25100e+02 -2.38174e-02 6.42313e-03 -3.76781e-02 1.32389e-01 1.99943e-01 -8.65366e-01
1.25200e+02 -2.40996e-02 5.21715e-03 -4.29013e-02 1.31233e-01 1.99943e-01 -8.65366e-01
1.25300e+02 -2.43179e-02 4.00594e-03 -4.80951e-02 1.29863e-01 1.99943e-01 -8.65366e-01
1.25400e+02 -2.44730e-02 2.79304e-03 -5.32504e-02 1.28281e-01 1.99943e-01 -8.65366e-01
1.25500e+02 -2.45658e-02 1.58188e-03 -5.83579e-02 1.26486e-01 1.99943e-01 -8.65366e-01
1.25600e+02 -2.45973e-02 3.75798e-04 -6.33865e-02 1.24500e-01 2.00699e-01 -9.24370e-01
1.25700e+02 -2.45685e-02 -8.22007e-04 -6.83506e-02 1.22307e-01 2.00699e-01 -9.24370e-01
1.25800e+02 -2.44810e-02 -2.00852e-03 -7.32413e-02 1.19908e-01 2.00699e-01 -9.24370e-01
1.25900e+02 -2.43361e-02 -3.18089e-03 -7.80496e-02 1.17307e-01 2.00699e-01 -9.24370e-01
1.26000e+02 -2.41356e-02 -4.33642e-03 -8.27669e-02 1.14507e-01 2.00699e-01 -9.24370e-01
1.26100e+02 -2.38810e-02 -5.47248e-03 -8.73362e-02 1.11544e-01 1.95770e-01 -1.04206e+00
1.26200e+02 -2.35742e-02 -6.58658e-03 -9.18001e-02 1.08392e-01 1.95770e-01 -1.04206e+00
1.26300e+02 -2.32171e-02 -7.67649e-03 -9.61506e-02 1.05056e-01 1.95770e-01 -1.04206e+00
1.26400e+02 -2.28117e-02 -8.74015e-03 -1.00380e-01 1.01539e-01 1.95770e-01 -1.04206e+00
1.26500e+02 -2.23602e-02 -9.77565e-03 -1.04480e-01 9.78465e-02 1.95770e-01 -1.04206e+00
1.26600e+02 -2.18645e-02 -1.07812e-02 -1.08400e-01 9.40145e-02 1.89362e-01 -1.14941e+00
1.26700e+02 -2.13267e-02 -1.17550e-02 -1.12180e-01 9.00207e-02 1.89362e-01 -1.14941e+00
1.26800e+02 -2.07492e-02 -1.26958e-02 -1.15811e-01 8.58703e-02 1.89362e-01 -1.14941e+00
1.26900e+02 -2.01340e-02 -1.36022e-02 -1.19287e-01 8.15692e-02 1.89362e-01 -1.14941e+00
1.27000e+02 -1.94834e-02 -1.44730e-02 -1.22602e-01 7.71235e-02 1.89362e-01 -1.14941e+00
1.27100e+02 -1.87996e-02 -1.53073e-02 -1.25736e-01 7.25508e-02 1.86844e-01 -1.18465e+00
1.27200e+02 -1.80847e-02 -1.61042e-02 -1.28698e-01 6.78474e-02 1.86844e-01 -1.18465e+00
1.27300e+02 -1.73409e-02 -1.68628e-02 -1.31482e-01 6.30201e-02 1.86844e-01 -1.18465e+00
1.27400e+02 -1.65703e-02 -1.75827e-02 -1.34083e-01 5.80758e-02 1.86844e-01 -1.18465e+00
1.27500e+02 -1.57750e-02 -1.82632e-02 -1.36495e-01 5.30218e-02 1.86844e-01 -1.18465e+00
1.27600e+02 -1.49572e-02 -1.89041e-02 -1.38731e-01 4.78402e-02 1.90727e-01 -1.12154e+00
1.27700e+02 -1.41187e-02 -1.95052e-02 -1.40768e-01 4.25628e-02 1.90727e-01 -1.12154e+00
1.27800e+02 -1.32615e-02 -2.00661e-02 -1.42601e-01 3.71976e-02 1.90727e-01 -1.12154e+00
1.27900e+02 -1.23874e-02 -2.05869e-02 -1.44227e-01 3.17526e-02 1.90727e-01 -1.12154e+00
1.28000e+02 -1.14984e-02 -2.10674e-02 -1.45642e-01 2.62361e-02 1.90727e-01 -1.12154e+00
1.28100e+02 -1.05961e-02 -2.15078e-02 -1.46860e-01 2.05939e-02 1.98836e-01 -9.89432e-01
1.28200e+02 -9.68227e-03 -2.19083e-02 -1.47857e-01 1.48962e-02 1.98836e-01 -9.89432e-01
1.28300e+02 -8.75842e-03 -2.22690e-02 -1.48630e-01 9.15174e-03 1.98836e-01 -9.89432e-01
1.28400e+02 -7.82617e-03 -2.25901e-02 -1.49177e-01 3.36957e-03 1.98836e-01 -9.89432e-01
1.28500e+02 -6.88701e-03 -2.28718e-02 -1.49497e-01 -2.44126e-03 1.98836e-01 -9.89432e-01
1.28600e+02 -5.94240e-03 -2.31143e-02 -1.49587e-01 -8.29777e-03 2.01913e-01 -9.36865e-01
1.28700e+02 -4.99373e-03 -2.33181e-02 -1.49445e-01 -1.41644e-02 2.01913e-01 -9.36865e-01
1.28800e+02 -4.04237e-03 -2.34833e-02 -1.49072e-01 -2.00320e-02 2.01913e-01 -9.36865e-01
1.28900e+02 -3.08965e-03 -2.36103e-02 -1.48466e-01 -2.58912e-02 2.01913e-01 -9.36865e-01
1.29000e+02 -2.13687e-03 -2.36994e-02 -1.47628e-01 -3.17326e-02 2.01913e-01 -9.36865e-01
1.29100e+02 -1.18534e-03 -2.37509e-02 -1.46568e-01 -3.75104e-02 1.97325e-01 -1.01354e+00
1.29200e+02 -2.36357e-04 -2.37652e-02 -1.45281e-01 -4.32528e-02 1.97325e-01 -1.01354e+00
1.29300e+02 7.08848e-04 -2.37426e-02 -1.43767e-01 -4.89507e-02 1.97325e-01 -1.01354e+00
1.29400e+02 1.64907e-03 -2.36836e-02 -1.42029e-01 -5.45954e-02 1.97325e-01 -1.01354e+00
1.29500e+02 2.58315e-03 -2.35886e-02 -1.40068e-01 -6.01777e-02 1.97325e-01 -1.01354e+00
1.29600e+02 3.50988e-03 -2.34582e-02 -1.37897e-01 -6.56661e-02 1.94633e-01 -1.06531e+00
1.29700e+02 4.42809e-03 -2.32926e-02 -1.35509e-01 -7.10755e-02 1.94633e-01 -1.06531e+00
1.29800e+02 5.33668e-03 -2.30924e-02 -1.32909e-01 -7.63974e-02 1.94633e-01 -1.06531e+00
1.29900e+02 6.23454e-03 -2.28583e-02 -1.30099e-01 -8.16233e-02 1.94633e-01 -1.06531e+00
1.30000e+02 7.12061e-03 -2.25906e-02 -1.27083e-01 -8.67450e-02 1.94633e-01 -1.06531e+00
1.30100e+02 7.99383e-03 -2.22901e-02 -1.23863e-01 -9.17674e-02 1.98264e-01 -1.04346e+00
1.30200e+02 8.85319e-03 -2.19573e-02 -1.20444e-01 -9.66692e-02 1.98264e-01 -1.04346e+00
1.30300e+02 9.69769e-03 -2.15927e-02 -1.16831e-01 -1.01443e-01 1.98264e-01 -1.04346e+00
1.30400e+02 1.05263e-02 -2.11971e-02 -1.13028e-01 -1.06080e-01 1.98264e-01 -1.04346e+00
1.30500e+02 1.13381e-02 -2.07710e-02 -1.09042e-01 -1.10574e-01 1.98264e-01 -1.04346e+00
1.30600e+02 1.21321e-02 -2.03152e-02 -1.04886e-01 -1.14922e-01 2.02279e-01 -1.05489e+00
1.30700e+02 1.29073e-02 -1.98302e-02 -1.00557e-01 -1.19113e-01 2.02279e-01 -1.05489e+00
1.30800e+02 1.36628e-02 -1.93169e-02 -9.60611e-02 -1.23141e-01 2.02279e-01 -1.05489e+00
1.30900e+02 1.43977e-02 -1.87759e-02 -9.14041e-02 -1.26997e-01 2.02279e-01 -1.05489e+00
1.31000e+02 1.51111e-02 -1.82080e-02 -8.65927e-02 -1.30676e-01 2.02279e-01 -1.05489e+00
1.31100e+02 1.58020e-02 -1.76139e-02 -8.16637e-02 -1.34161e-01 2.02232e-01 -1.12202e+00
1.31200e+02 1.64696e-02 -1.69945e-02 -7.65950e-02 -1.37458e-01 2.02232e-01 -1.12202e+00
1.31300e+02 1.71129e-02 -1.63506e-02 -7.13936e-02 -1.40563e-01 2.02232e-01 -1.12202e+00
1.31400e+02 1.77311e-02 -1.56831e-02 -6.60669e-02 -1.43471e-01 2.02232e-01 -1.12202e+00
1.31500e+02 1.83235e-02 -1.49928e-02 -6.06225e-02 -1.46175e-01 2.02232e-01 -1.12202e+00
1.31600e+02 1.88892e-02 -1.42807e-02 -5.50729e-02 -1.48668e-01 2.00901e-01 -1.13362e+00
1.31700e+02 1.94275e-02 -1.35478e-02 -4.94215e-02 -1.50950e-01 2.00901e-01 -1.13362e+00
1.31800e+02 1.99376e-02 -1.27950e-02 -4.36766e-02 -1.53015e-01 2.00901e-01 -1.13362e+00
1.31900e+02 2.04188e-02 -1.20233e-02 -3.78463e-02 -1.54862e-01 2.00901e-01 -1.13362e+00
1.32000e+02 2.08705e-02 -1.12337e-02 -3.19390e-02 -1.56485e-01 2.00901e-01 -1.13362e+00
1.32100e+02 2.12920e-02 -1.04274e-02 -2.59738e-02 -1.57867e-01 1.94749e-01 -1.15700e+00
1.32200e+02 2.16826e-02 -9.60534e-03 -1.99500e-02 -1.59021e-01 1.94749e-01 -1.15700e+00
1.32300e+02 2.20417e-02 -8.76872e-03 -1.38763e-02 -1.59945e-01 1.94749e-01 -1.15700e+00
1.32400e+02 2.23688e-02 -7.91868e-03 -7.76148e-03 -1.60636e-01 1.94749e-01 -1.15700e+00
1.32500e+02 2.26634e-02 -7.05639e-03 -1.61458e-03 -1.61092e-01 1.94749e-01 -1.15700e+00
1.32600e+02 2.29249e-02 -6.18305e-03 4.53671e-03 -1.61298e-01 1.87745e-01 -1.19382e+00
1.32700e+02 2.31530e-02 -5.29989e-03 1.07010e-02 -1.61269e-01 1.87745e-01 -1.19382e+00
1.32800e+02 2.33472e-02 -4.40817e-03 1.68694e-02 -1.61003e-01 1.87745e-01 -1.19382e+00
1.32900e+02 2.35071e-02 -3.50918e-03 2.30327e-02 -1.60501e-01 1.87745e-01 -1.19382e+00
1.33000e+02 2.36325e-02 -2.60421e-03 2.91818e-02 -1.59763e-01 1.87745e-01 -1.19382e+00
1.33100e+02 2.37232e-02 -1.69458e-03 3.52934e-02 -1.58788e-01 1.85913e-01 -1.22434e+00
1.33200e+02 2.37789e-02 -7.81643e-04 4.13728e-02 -1.57578e-01 1.85913e-01 -1.22434e+00
1.33300e+02 2.37994e-02 1.33259e-04 4.74108e-02 -1.56136e-01 1.85913e-01 -1.22434e+00
1.33400e+02 2.37848e-02 1.04877e-03 5.33985e-02 -1.54461e-01 1.85913e-01 -1.22434e+00
1.33500e+02 2.37349e-02 1.96354e-03 5.93271e-02 -1.52556e-01 1.85913e-01 -1.22434e+00
1.33600e+02 2.36497e-02 2.87616e-03 6.51567e-02 -1.50435e-01 1.85082e-01 -1.29909e+00
1.33700e+02 2.35294e-02 3.78520e-03 7.09104e-02 -1.48090e-01 1.85082e-01 -1.29909e+00
1.33800e+02 2.33740e-02 4.68930e-03 7.65796e-02 -1.45525e-01 1.85082e-01 -1.29909e+00
1.33900e+02 2.31837e-02 5.58708e-03 8.21559e-02 -1.42743e-01 1.85082e-01 -1.29909e+00
1.34000e+02 2.29588e-02 6.47717e-03 8.76308e-02 -1.39746e-01 1.85082e-01 -1.29909e+00
1.34100e+02 2.26997e-02 7.35821e-03 9.29844e-02 -1.36548e-01 1.86090e-01 -1.33387e+00
1.34200e+02 2.24066e-02 8.22883e-03 9.82211e-02 -1.33145e-01 1.86090e-01 -1.33387e+00
1.34300e+02 2.20800e-02 9.08769e-03 1.03333e-01 -1.29541e-01 1.86090e-01 -1.33387e+00
1.34400e+02 2.17204e-02 9.93351e-03 1.08312e-01 -1.25740e-01 1.86090e-01 -1.33387e+00
1.34500e+02 2.13283e-02 1.07650e-02 1.13151e-01 -1.21747e-01 1.86090e-01 -1.33387e+00
1.34600e+02 2.09044e-02 1.15809e-02 1.17851e-01 -1.17566e-01 1.88271e-01 -1.31949e+00
1.34700e+02 2.04492e-02 1.23800e-02 1.22395e-01 -1.13204e-01 1.88271e-01 -1.31949e+00
1.34800e+02 1.99634e-02 1.31610e-02 1.26778e-01 -1.08666e-01 1.88271e-01 -1.31949e+00
1.34900e+02 1.94479e-02 1.39229e-02 1.30992e-01 -1.03957e-01 1.88271e-01 -1.31949e+00
1.35000e+02 1.89033e-02 1.46645e-02 1.35031e-01 -9.90853e-02 1.88271e-01 -1.31949e+00
1.35100e+02 1.83304e-02 1.53847e-02 1.38908e-01 -9.40386e-02 1.91263e-01 -1.26281e+00
1.35200e+02 1.77302e-02 1.60825e-02 1.42595e-01 -8.88402e-02 1.91263e-01 -1.26281e+00
1.35300e+02 1.71035e-02 1.67568e-02 1.46088e-01 -8.34969e-02 1.91263e-01 -1.26281e+00
1.35400e+02 1.64512e-02 1.74067e-02 1.49379e-01 -7.80164e-02 1.91263e-01 -1.26281e+00
1.35500e+02 1.57743e-02 1.80311e-02 1.52465e-01 -7.24060e-02 1.91263e-01 -1.26281e+00
1.35600e+02 1.50737e-02 1.86293e-02 1.55344e-01 -6.66556e-02 1.90950e-01 -1.22120e+00
1.35700e+02 1.43505e-02 1.92003e-02 1.58006e-01 -6.07907e-02 1.90950e-01 -1.22120e+00
1.35800e+02 1.36057e-02 1.97433e-02 1.60446e-01 -5.48198e-02 1.90950e-01 -1.22120e+00
1.35900e+02 1.28404e-02 2.02574e-02 1.62660e-01 -4.87511e-02 1.90950e-01 -1.22120e+00
1.36000e+02 1.20556e-02 2.07419e-02 1.64643e-01 -4.25934e-02 1.90950e-01 -1.22120e+00
1.36100e+02 1.12526e-02 2.11961e-02 1.66375e-01 -3.63699e-02 1.84603e-01 -1.25925e+00
1.36200e+02 1.04324e-02 2.16191e-02 1.67871e-01 -3.00763e-02 1.84603e-01 -1.25925e+00
1.36300e+02 9.59625e-03 2.20103e-02 1.69128e-01 -2.37215e-02 1.84603e-01 -1.25925e+00
1.36400e+02 8.74542e-03 2.23692e-02 1.70144e-01 -1.73146e-02 1.84603e-01 -1.25925e+00
1.36500e+02 7.88115e-03 2.26952e-02 1.70916e-01 -1.08649e-02 1.84603e-01 -1.25925e+00
1.36600e+02 7.00473e-03 2.29876e-02 1.71431e-01 -4.39827e-03 1.79517e-01 -1.29777e+00
1.36700e+02 6.11745e-03 2.32461e-02 1.71701e-01 2.09173e-03 1.79517e-01 -1.29777e+00
1.36800e+02 5.22066e-03 2.34703e-02 1.71724e-01 8.59579e-03 1.79517e-01 -1.29777e+00
1.36900e+02 4.31570e-03 2.36597e-02 1.71501e-01 1.51045e-02 1.79517e-01 -1.29777e+00
1.37000e+02 3.40393e-03 2.38141e-02 1.71029e-01 2.16086e-02 1.79517e-01 -1.29777e+00
1.37100e+02 2.48672e-03 2.39333e-02 1.70309e-01 2.81142e-02 1.80004e-01 -1.26112e+00
1.37200e+02 1.56542e-03 2.40172e-02 1.69341e-01 3.45961e-02 1.80004e-01 -1.26112e+00
1.37300e+02 6.41390e-04 2.40655e-02 1.68125e-01 4.10448e-02 1.80004e-01 -1.26112e+00
1.37400e+02 -2.83983e-04 2.40782e-02 1.66663e-01 4.74507e-02 1.80004e-01 -1.26112e+00
1.37500e+02 -1.20932e-03 2.40553e-02 1.64957e-01 5.38045e-02 1.80004e-01 -1.26112e+00
1.37600e+02 -2.13333e-03 2.39969e-02 1.62993e-01 6.01537e-02 1.85079e-01 -1.13034e+00
1.37700e+02 -3.05472e-03 2.39031e-02 1.60784e-01 6.64308e-02 1.85079e-01 -1.13034e+00
1.37800e+02 -3.97216e-03 2.37740e-02 1.58333e-01 7.26264e-02 1.85079e-01 -1.13034e+00
1.37900e+02 -4.88431e-03 2.36098e-02 1.55643e-01 7.87312e-02 1.85079e-01 -1.13034e+00
1.38000e+02 -5.78986e-03 2.34107e-02 1.52717e-01 8.47359e-02 1.85079e-01 -1.13034e+00
1.38100e+02 -6.68750e-03 2.31769e-02 1.49543e-01 9.06482e-02 1.84740e-01 -1.07723e+00
1.38200e+02 -7.57598e-03 2.29088e-02 1.46139e-01 9.64411e-02 1.84740e-01 -1.07723e+00
1.38300e+02 -8.45398e-03 2.26067e-02 1.42511e-01 1.02106e-01 1.84740e-01 -1.07723e+00
1.38400e+02 -9.32022e-03 2.22709e-02 1.38663e-01 1.07633e-01 1.84740e-01 -1.07723e+00
1.38500e+02 -1.01734e-02 2.19018e-02 1.34601e-01 1.13015e-01 1.84740e-01 -1.07723e+00
1.38600e+02 -1.10122e-02 2.15001e-02 1.30351e-01 1.18209e-01 1.78744e-01 -1.16509e+00
1.38700e+02 -1.18352e-02 2.10660e-02 1.25901e-01 1.23242e-01 1.78744e-01 -1.16509e+00
1.38800e+02 -1.26413e-02 2.06003e-02 1.21256e-01 1.28107e-01 1.78744e-01 -1.16509e+00
1.38900e+02 -1.34291e-02 2.01037e-02 1.16424e-01 1.32796e-01 1.78744e-01 -1.16509e+00
1.39000e+02 -1.41976e-02 1.95767e-02 1.11409e-01 1.37303e-01 1.78744e-01 -1.16509e+00
1.39100e+02 -1.49454e-02 1.90203e-02 1.06219e-01 1.41629e-01 1.82046e-01 -1.15237e+00
1.39200e+02 -1.56715e-02 1.84352e-02 1.00860e-01 1.45759e-01 1.82046e-01 -1.15237e+00
1.39300e+02 -1.63747e-02 1.78223e-02 9.53412e-02 1.49685e-01 1.82046e-01 -1.15237e+00
1.39400e+02 -1.70541e-02 1.71824e-02 8.96692e-02 1.53402e-01 1.82046e-01 -1.15237e+00
1.39500e+02 -1.77085e-02 1.65166e-02 8.38522e-02 1.56903e-01 1.82046e-01 -1.15237e+00
1.39600e+02 -1.83369e-02 1.58258e-02 7.78793e-02 1.60198e-01 1.85579e-01 -1.10246e+00
1.39700e+02 -1.89386e-02 1.51109e-02 7.17770e-02 1.63264e-01 1.85579e-01 -1.10246e+00
1.39800e+02 -1.95125e-02 1.43731e-02 6.55542e-02 1.66097e-01 1.85579e-01 -1.10246e+00
1.39900e+02 -2.00577e-02 1.36134e-02 5.92197e-02 1.68692e-01 1.85579e-01 -1.10246e+00
1.40000e+02 -2.05734e-02 1.28329e-02 5.27826e-02 1.71045e-01 1.85579e-01 -1.10246e+00
1.40100e+02 -2.10589e-02 1.20327e-02 4.62461e-02 1.73146e-01 1.83094e-01 -1.08960e+00
1.40200e+02 -2.15133e-02 1.12141e-02 3.96263e-02 1.74997e-01 1.83094e-01 -1.08960e+00
1.40300e+02 -2.19360e-02 1.03781e-02 3.29326e-02 1.76594e-01 1.83094e-01 -1.08960e+00
1.40400e+02 -2.23262e-02 9.52600e-03 2.61749e-02 1.77935e-01 1.83094e-01 -1.08960e+00
1.40500e+02 -2.26834e-02 8.65912e-03 1.93629e-02 1.79016e-01 1.83094e-01 -1.08960e+00
1.40600e+02 -2.30069e-02 7.77871e-03 1.25119e-02 1.79832e-01 1.81085e-01 -1.09985e+00
1.40700e+02 -2.32963e-02 6.88606e-03 5.62697e-03 1.80385e-01 1.81085e-01 -1.09985e+00
1.40800e+02 -2.35510e-02 5.98253e-03 -1.28179e-03 1.80674e-01 1.81085e-01 -1.09985e+00
1.40900e+02 -2.37706e-02 5.06946e-03 -8.20422e-03 1.80697e-01 1.81085e-01 -1.09985e+00
1.41000e+02 -2.39548e-02 4.14822e-03 -1.51301e-02 1.80455e-01 1.81085e-01 -1.09985e+00
1.41100e+02 -2.41033e-02 3.22022e-03 -2.20482e-02 1.79953e-01 1.83291e-01 -1.10668e+00
1.41200e+02 -2.42157e-02 2.28685e-03 -2.89497e-02 1.79185e-01 1.83291e-01 -1.10668e+00
1.41300e+02 -2.42920e-02 1.34953e-03 -3.58244e-02 1.78152e-01 1.83291e-01 -1.10668e+00
1.41400e+02 -2.43320e-02 4.09671e-04 -4.26622e-02 1.76855e-01 1.83291e-01 -1.10668e+00
1.41500e+02 -2.43355e-02 -5.31315e-04 -4.94528e-02 1.75294e-01 1.83291e-01 -1.10668e+00
1.41600e+02 -2.43026e-02 -1.47200e-03 -5.61971e-02 1.73482e-01 1.88809e-01 -1.09599e+00
1.41700e+02 -2.42334e-02 -2.41096e-03 -6.28747e-02 1.71409e-01 1.88809e-01 -1.09599e+00
1.41800e+02 -2.41278e-02 -3.34678e-03 -6.94755e-02 1.69079e-01 1.88809e-01 -1.09599e+00
1.41900e+02 -2.39861e-02 -4.27808e-03 -7.59897e-02 1.66495e-01 1.88809e-01 -1.09599e+00
1.42000e+02 -2.38085e-02 -5.20344e-03 -8.24072e-02 1.63659e-01 1.88809e-01 -1.09599e+00
1.42100e+02 -2.35951e-02 -6.12144e-03 -8.87061e-02 1.60589e-01 1.89989e-01 -1.13702e+00
1.42200e+02 -2.33463e-02 -7.03066e-03 -9.48902e-02 1.57277e-01 1.89989e-01 -1.13702e+00
1.42300e+02 -2.30624e-02 -7.92973e-03 -1.00950e-01 1.53726e-01 1.89989e-01 -1.13702e+00
1.42400e+02 -2.27439e-02 -8.81729e-03 -1.06877e-01 1.49941e-01 1.89989e-01 -1.13702e+00
1.42500e+02 -2.23912e-02 -9.69200e-03 -1.12661e-01 1.45927e-01 1.89989e-01 -1.13702e+00
1.42600e+02 -2.20049e-02 -1.05525e-02 -1.18255e-01 1.41714e-01 1.84803e-01 -1.23350e+00
1.42700e+02 -2.15853e-02 -1.13973e-02 -1.23691e-01 1.37286e-01 1.84803e-01 -1.23350e+00
1.42800e+02 -2.11333e-02 -1.22252e-02 -1.28961e-01 1.32648e-01 1.84803e-01 -1.23350e+00
1.42900e+02 -2.06496e-02 -1.30350e-02 -1.34056e-01 1.27808e-01 1.84803e-01 -1.23350e+00
1.43000e+02 -2.01348e-02 -1.38253e-02 -1.38969e-01 1.22772e-01 1.84803e-01 -1.23350e+00
1.43100e+02 -1.95897e-02 -1.45950e-02 -1.43661e-01 1.17566e-01 1.79168e-01 -1.31179e+00
1.43200e+02 -1.90153e-02 -1.53427e-02 -1.48158e-01 1.12181e-01 1.79168e-01 -1.31179e+00
1.43300e+02 -1.84124e-02 -1.60675e-02 -1.52451e-01 1.06623e-01 1.79168e-01 -1.31179e+00
1.43400e+02 -1.77819e-02 -1.67682e-02 -1.56536e-01 1.00900e-01 1.79168e-01 -1.31179e+00
1.43500e+02 -1.71250e-02 -1.74437e-02 -1.60406e-01 9.50201e-02 1.79168e-01 -1.31179e+00
1.43600e+02 -1.64425e-02 -1.80930e-02 -1.64047e-01 8.89962e-02 1.77365e-01 -1.32927e+00
1.43700e+02 -1.57357e-02 -1.87152e-02 -1.67461e-01 8.28325e-02 1.77365e-01 -1.32927e+00
1.43800e+02 -1.50056e-02 -1.93094e-02 -1.70642e-01 7.65374e-02 1.77365e-01 -1.32927e+00
1.43900e+02 -1.42534e-02 -1.98748e-02 -1.73587e-01 7.01198e-02 1.77365e-01 -1.32927e+00
1.44000e+02 -1.34802e-02 -2.04104e-02 -1.76289e-01 6.35886e-02 1.77365e-01 -1.32927e+00
1.44100e+02 -1.26873e-02 -2.09157e-02 -1.78764e-01 5.69263e-02 1.81808e-01 -1.25900e+00
1.44200e+02 -1.18758e-02 -2.13900e-02 -1.80986e-01 5.01675e-02 1.81808e-01 -1.25900e+00
1.44300e+02 -1.10471e-02 -2.18325e-02 -1.82952e-01 4.33220e-02 1.81808e-01 -1.25900e+00
1.44400e+02 -1.02022e-02 -2.22429e-02 -1.84659e-01 3.63995e-02 1.81808e-01 -1.25900e+00
1.44500e+02 -9.34255e-03 -2.26204e-02 -1.86103e-01 2.94098e-02 1.81808e-01 -1.25900e+00
1.44600e+02 -8.46931e-03 -2.29647e-02 -1.87301e-01 2.23026e-02 1.90358e-01 -1.12735e+00
1.44700e+02 -7.58373e-03 -2.32754e-02 -1.88228e-01 1.51471e-02 1.90358e-01 -1.12735e+00
1.44800e+02 -6.68705e-03 -2.35522e-02 -1.88880e-01 7.95368e-03 1.90358e-01 -1.12735e+00
1.44900e+02 -5.78054e-03 -2.37946e-02 -1.89257e-01 7.32879e-04 1.90358e-01 -1.12735e+00
1.45000e+02 -4.86546e-03 -2.40023e-02 -1.89357e-01 -6.50475e-03 1.90358e-01 -1.12735e+00
1.45100e+02 -3.94310e-03 -2.41750e-02 -1.89180e-01 -1.37534e-02 1.90829e-01 -1.11742e+00
1.45200e+02 -3.01476e-03 -2.43124e-02 -1.88725e-01 -2.09975e-02 1.90829e-01 -1.11742e+00
1.45300e+02 -2.08173e-03 -2.44144e-02 -1.87992e-01 -2.82266e-02 1.90829e-01 -1.11742e+00
1.45400e+02 -1.14535e-03 -2.44807e-02 -1.86981e-01 -3.54299e-02 1.90829e-01 -1.11742e+00
1.45500e+02 -2.06931e-04 -2.45114e-02 -1.85695e-01 -4.25967e-02 1.90829e-01 -1.11742e+00
1.45600e+02 7.32146e-04 -2.45061e-02 -1.84137e-01 -4.96707e-02 1.84286e-01 -1.21121e+00
1.45700e+02 1.67047e-03 -2.44649e-02 -1.82308e-01 -5.66874e-02 1.84286e-01 -1.21121e+00
1.45800e+02 2.60668e-03 -2.43878e-02 -1.80212e-01 -6.36366e-02 1.84286e-01 -1.21121e+00
1.45900e+02 3.53938e-03 -2.42748e-02 -1.77851e-01 -7.05080e-02 1.84286e-01 -1.21121e+00
1.46000e+02 4.46722e-03 -2.41262e-02 -1.75227e-01 -7.72915e-02 1.84286e-01 -1.21121e+00
1.46100e+02 5.38882e-03 -2.39421e-02 -1.72347e-01 -8.39675e-02 1.83014e-01 -1.23210e+00
1.46200e+02 6.30281e-03 -2.37228e-02 -1.69212e-01 -9.05357e-02 1.83014e-01 -1.23210e+00
1.46300e+02 7.20784e-03 -2.34686e-02 -1.65826e-01 -9.69866e-02 1.83014e-01 -1.23210e+00
1.46400e+02 8.10257e-03 -2.31799e-02 -1.62193e-01 -1.03310e-01 1.83014e-01 -1.23210e+00
1.46500e+02 8.98570e-03 -2.28570e-02 -1.58320e-01 -1.09498e-01 1.83014e-01 -1.23210e+00
1.46600e+02 9.85592e-03 -2.25006e-02 -1.54209e-01 -1.15558e-01 1.87918e-01 -1.20230e+00
1.46700e+02 1.07120e-02 -2.21111e-02 -1.49866e-01 -1.21463e-01 1.87918e-01 -1.20230e+00
1.46800e+02 1.15527e-02 -2.16890e-02 -1.45296e-01 -1.27204e-01 1.87918e-01 -1.20230e+00
1.46900e+02 1.23767e-02 -2.12351e-02 -1.40506e-01 -1.32773e-01 1.87918e-01 -1.20230e+00
1.47000e+02 1.31829e-02 -2.07499e-02 -1.35503e-01 -1.38161e-01 1.87918e-01 -1.20230e+00
1.47100e+02 1.39700e-02 -2.02342e-02 -1.30315e-01 -1.43354e-01 1.91287e-01 -1.24949e+00
1.47200e+02 1.47369e-02 -1.96887e-02 -1.24928e-01 -1.48352e-01 1.91287e-01 -1.24949e+00
1.47300e+02 1.54824e-02 -1.91141e-02 -1.19349e-01 -1.53146e-01 1.91287e-01 -1.24949e+00
1.47400e+02 1.62054e-02 -1.85114e-02 -1.13586e-01 -1.57731e-01 1.91287e-01 -1.24949e+00
1.47500e+02 1.69049e-02 -1.78815e-02 -1.07647e-01 -1.62098e-01 1.91287e-01 -1.24949e+00
1.47600e+02 1.75797e-02 -1.72252e-02 -1.01556e-01 -1.66236e-01 1.92565e-01 -1.28469e+00
1.47700e+02 1.82290e-02 -1.65435e-02 -9.53054e-02 -1.70144e-01 1.92565e-01 -1.28469e+00
1.47800e+02 1.88518e-02 -1.58375e-02 -8.89044e-02 -1.73817e-01 1.92565e-01 -1.28469e+00
1.47900e+02 1.94470e-02 -1.51081e-02 -8.23617e-02 -1.77248e-01 1.92565e-01 -1.28469e+00
1.48000e+02 2.00140e-02 -1.43565e-02 -7.56865e-02 -1.80433e-01 1.92565e-01 -1.28469e+00
1.48100e+02 2.05518e-02 -1.35837e-02 -6.88690e-02 -1.83369e-01 1.92034e-01 -1.24367e+00
1.48200e+02 2.10597e-02 -1.27909e-02 -6.19377e-02 -1.86048e-01 1.92034e-01 -1.24367e+00
1.48300e+02 2.15371e-02 -1.19792e-02 -5.49022e-02 -1.88464e-01 1.92034e-01 -1.24367e+00
1.48400e+02 2.19831e-02 -1.11498e-02 -4.77726e-02 -1.90613e-01 1.92034e-01 -1.24367e+00
1.48500e+02 2.23972e-02 -1.03039e-02 -4.05589e-02 -1.92492e-01 1.92034e-01 -1.24367e+00
1.48600e+02 2.27787e-02 -9.44271e-03 -3.32828e-02 -1.94073e-01 1.82658e-01 -1.27220e+00
1.48700e+02 2.31271e-02 -8.56741e-03 -2.59451e-02 -1.95379e-01 1.82658e-01 -1.27220e+00
1.48800e+02 2.34417e-02 -7.67933e-03 -1.85562e-02 -1.96406e-01 1.82658e-01 -1.27220e+00
1.48900e+02 2.37221e-02 -6.77976e-03 -1.11268e-02 -1.97154e-01 1.82658e-01 -1.27220e+00
1.49000e+02 2.39680e-02 -5.87003e-03 -3.66747e-03 -1.97620e-01 1.82658e-01 -1.27220e+00
1.49100e+02 2.41788e-02 -4.95147e-03 3.81094e-03 -1.97792e-01 1.77736e-01 -1.27004e+00
1.49200e+02 2.43544e-02 -4.02541e-03 1.12970e-02 -1.97679e-01 1.77736e-01 -1.27004e+00
1.49300e+02 2.44945e-02 -3.09322e-03 1.87798e-02 -1.97283e-01 1.77736e-01 -1.27004e+00
1.49400e+02 2.45988e-02 -2.15627e-03 2.62488e-02 -1.96604e-01 1.77736e-01 -1.27004e+00
1.49500e+02 2.46672e-02 -1.21594e-03 3.36930e-02 -1.95641e-01 1.77736e-01 -1.27004e+00
1.49600e+02 2.46996e-02 -2.73631e-04 4.10967e-02 -1.94400e-01 1.79048e-01 -1.28423e+00
1.49700e+02 2.46960e-02 6.69254e-04 4.84545e-02 -1.92879e-01 1.79048e-01 -1.28423e+00
1.49800e+02 2.46563e-02 1.61133e-03 5.57559e-02 -1.91079e-01 1.79048e-01 -1.28423e+00
1.49900e+02 2.45806e-02 2.55121e-03 6.29902e-02 -1.89002e-01 1.79048e-01 -1.28423e+00
1.50000e+02 2.44691e-02 3.48752e-03 7.01469e-02 -1.86651e-01 1.79048e-01 -1.28423e+00
1.50100e+02 2.43219e-02 4.41885e-03 7.71922e-02 -1.84042e-01 1.80238e-01 -1.34536e+00
1.50200e+02 2.41391e-02 5.34377e-03 8.41404e-02 -1.81167e-01 1.80238e-01 -1.34536e+00
1.50300e+02 2.39212e-02 6.26093e-03 9.09812e-02 -1.78029e-01 1.80238e-01 -1.34536e+00
1.50400e+02 2.36684e-02 7.16898e-03 9.77047e-02 -1.74633e-01 1.80238e-01 -1.34536e+00
1.50500e+02 2.33812e-02 8.06659e-03 1.04301e-01 -1.70982e-01 1.80238e-01 -1.34536e+00
1.50600e+02 2.30599e-02 8.95244e-03 1.10756e-01 -1.67089e-01 1.82032e-01 -1.36406e+00
1.50700e+02 2.27052e-02 9.82522e-03 1.17066e-01 -1.62953e-01 1.82032e-01 -1.36406e+00
1.50800e+02 2.23175e-02 1.06837e-02 1.23221e-01 -1.58578e-01 1.82032e-01 -1.36406e+00
1.50900e+02 2.18974e-02 1.15265e-02 1.29212e-01 -1.53970e-01 1.82032e-01 -1.36406e+00
1.51000e+02 2.14456e-02 1.23526e-02 1.35030e-01 -1.49135e-01 1.82032e-01 -1.36406e+00
1.51100e+02 2.09628e-02 1.31607e-02 1.40659e-01 -1.44086e-01 1.81552e-01 -1.38511e+00
1.51200e+02 2.04497e-02 1.39496e-02 1.46099e-01 -1.38824e-01 1.81552e-01 -1.38511e+00
1.51300e+02 1.99070e-02 1.47183e-02 1.51342e-01 -1.33356e-01 1.81552e-01 -1.38511e+00
1.51400e+02 1.93357e-02 1.54656e-02 1.56380e-01 -1.27689e-01 1.81552e-01 -1.38511e+00
1.51500e+02 1.87365e-02 1.61904e-02 1.61205e-01 -1.21833e-01 1.81552e-01 -1.38511e+00
1.51600e+02 1.81103e-02 1.68918e-02 1.65819e-01 -1.15784e-01 1.82350e-01 -1.35772e+00
1.51700e+02 1.74581e-02 1.75688e-02 1.70206e-01 -1.09561e-01 1.82350e-01 -1.35772e+00
1.51800e+02 1.67809e-02 1.82205e-02 1.74359e-01 -1.03171e-01 1.82350e-01 -1.35772e+00
1.51900e+02 1.60795e-02 1.88459e-02 1.78271e-01 -9.66242e-02 1.82350e-01 -1.35772e+00
1.52000e+02 1.53551e-02 1.94442e-02 1.81938e-01 -8.99285e-02 1.82350e-01 -1.35772e+00
1.52100e+02 1.46087e-02 2.00146e-02 1.85361e-01 -8.30706e-02 1.82292e-01 -1.30275e+00
1.52200e+02 1.38413e-02 2.05564e-02 1.88526e-01 -7.60824e-02 1.82292e-01 -1.30275e+00
1.52300e+02 1.30541e-02 2.10687e-02 1.91426e-01 -6.89736e-02 1.82292e-01 -1.30275e+00
1.52400e+02 1.22480e-02 2.15509e-02 1.94058e-01 -6.17543e-02 1.82292e-01 -1.30275e+00
1.52500e+02 1.14243e-02 2.20023e-02 1.96417e-01 -5.44347e-02 1.82292e-01 -1.30275e+00
1.52600e+02 1.05841e-02 2.24223e-02 1.98489e-01 -4.70271e-02 1.78152e-01 -1.31182e+00
1.52700e+02 9.72859e-03 2.28103e-02 2.00282e-01 -3.95408e-02 1.78152e-01 -1.31182e+00
1.52800e+02 8.85893e-03 2.31656e-02 2.01791e-01 -3.19862e-02 1.78152e-01 -1.31182e+00
1.52900e+02 7.97639e-03 2.34878e-02 2.03015e-01 -2.43742e-02 1.78152e-01 -1.31182e+00
1.53000e+02 7.08220e-03 2.37764e-02 2.03952e-01 -1.67154e-02 1.78152e-01 -1.31182e+00
1.53100e+02 6.17763e-03 2.40311e-02 2.04592e-01 -9.03201e-03 1.75344e-01 -1.33755e+00
1.53200e+02 5.26397e-03 2.42512e-02 2.04942e-01 -1.32421e-03 1.75344e-01 -1.33755e+00
1.53300e+02 4.34253e-03 2.44367e-02 2.05002e-01 6.39707e-03 1.75344e-01 -1.33755e+00
1.53400e+02 3.41463e-03 2.45871e-02 2.04770e-01 1.41208e-02 1.75344e-01 -1.33755e+00
1.53500e+02 2.48160e-03 2.47023e-02 2.04247e-01 2.18361e-02 1.75344e-01 -1.33755e+00
1.53600e+02 1.54477e-03 2.47822e-02 2.03432e-01 2.95384e-02 1.75763e-01 -1.32250e+00
1.53700e+02 6.05471e-04 2.48265e-02 2.02327e-01 3.72102e-02 1.75763e-01 -1.32250e+00
1.53800e+02 -3.34950e-04 2.48352e-02 2.00933e-01 4.48405e-02 1.75763e-01 -1.32250e+00
1.53900e+02 -1.27515e-03 2.48083e-02 1.99250e-01 5.24183e-02 1.75763e-01 -1.32250e+00
1.54000e+02 -2.21379e-03 2.47459e-02 1.97281e-01 5.99327e-02 1.75763e-01 -1.32250e+00
1.54100e+02 -3.14957e-03 2.46480e-02 1.95018e-01 6.74160e-02 1.79329e-01 -1.22430e+00
1.54200e+02 -4.08123e-03 2.45149e-02 1.92472e-01 7.48135e-02 1.79329e-01 -1.22430e+00
1.54300e+02 -5.00747e-03 2.43467e-02 1.89645e-01 8.21145e-02 1.79329e-01 -1.22430e+00
1.54400e+02 -5.92697e-03 2.41435e-02 1.86540e-01 8.93084e-02 1.79329e-01 -1.22430e+00
1.54500e+02 -6.83845e-03 2.39057e-02 1.83163e-01 9.63845e-02 1.79329e-01 -1.22430e+00
1.54600e+02 -7.74063e-03 2.36336e-02 1.79502e-01 1.03344e-01 1.77446e-01 -1.18298e+00
1.54700e+02 -8.63228e-03 2.33275e-02 1.75576e-01 1.10164e-01 1.77446e-01 -1.18298e+00
1.54800e+02 -9.51211e-03 2.29877e-02 1.71392e-01 1.16834e-01 1.77446e-01 -1.18298e+00
1.54900e+02 -1.03789e-02 2.26147e-02 1.66953e-01 1.23345e-01 1.77446e-01 -1.18298e+00
1.55000e+02 -1.12313e-02 2.22091e-02 1.62268e-01 1.29687e-01 1.77446e-01 -1.18298e+00
1.55100e+02 -1.20681e-02 2.17711e-02 1.57360e-01 1.35811e-01 1.70394e-01 -1.27838e+00
1.55200e+02 -1.28880e-02 2.13015e-02 1.52222e-01 1.41748e-01 1.70394e-01 -1.27838e+00
1.55300e+02 -1.36897e-02 2.08008e-02 1.46859e-01 1.47491e-01 1.70394e-01 -1.27838e+00
1.55400e+02 -1.44721e-02 2.02697e-02 1.41279e-01 1.53030e-01 1.70394e-01 -1.27838e+00
1.55500e+02 -1.52339e-02 1.97091e-02 1.35491e-01 1.58359e-01 1.70394e-01 -1.27838e+00
1.55600e+02 -1.59741e-02 1.91197e-02 1.29501e-01 1.63479e-01 1.74531e-01 -1.26474e+00
1.55700e+02 -1.66915e-02 1.85024e-02 1.23319e-01 1.68373e-01 1.74531e-01 -1.26474e+00
1.55800e+02 -1.73852e-02 1.78581e-02 1.16951e-01 1.73033e-01 1.74531e-01 -1.26474e+00
1.55900e+02 -1.80540e-02 1.71877e-02 1.10407e-01 1.77452e-01 1.74531e-01 -1.26474e+00
1.56000e+02 -1.86970e-02 1.64921e-02 1.03696e-01 1.81622e-01 1.74531e-01 -1.26474e+00
1.56100e+02 -1.93132e-02 1.57725e-02 9.68142e-02 1.85555e-01 1.78597e-01 -1.22445e+00
1.56200e+02 -1.99018e-02 1.50297e-02 8.97834e-02 1.89226e-01 1.78597e-01 -1.22445e+00
1.56300e+02 -2.04619e-02 1.42649e-02 8.26134e-02 1.92630e-01 1.78597e-01 -1.22445e+00
1.56400e+02 -2.09927e-02 1.34792e-02 7.53143e-02 1.95763e-01 1.78597e-01 -1.22445e+00
1.56500e+02 -2.14934e-02 1.26737e-02 6.78966e-02 1.98618e-01 1.78597e-01 -1.22445e+00
1.56600e+02 -2.19633e-02 1.18495e-02 6.03668e-02 2.01184e-01 1.75397e-01 -1.21857e+00
1.56700e+02 -2.24016e-02 1.10077e-02 5.27401e-02 2.03465e-01 1.75397e-01 -1.21857e+00
1.56800e+02 -2.28076e-02 1.01497e-02 4.50273e-02 2.05456e-01 1.75397e-01 -1.21857e+00
1.56900e+02 -2.31808e-02 9.27655e-03 3.72394e-02 2.07155e-01 1.75397e-01 -1.21857e+00
1.57000e+02 -2.35206e-02 8.38962e-03 2.93876e-02 2.08558e-01 1.75397e-01 -1.21857e+00
1.57100e+02 -2.38265e-02 7.49014e-03 2.14832e-02 2.09656e-01 1.72852e-01 -1.21852e+00
1.57200e+02 -2.40980e-02 6.57942e-03 1.35378e-02 2.10455e-01 1.72852e-01 -1.21852e+00
1.57300e+02 -2.43347e-02 5.65878e-03 5.56289e-03 2.10952e-01 1.72852e-01 -1.21852e+00
1.57400e+02 -2.45361e-02 4.72956e-03 -2.43020e-03 2.11147e-01 1.72852e-01 -1.21852e+00
1.57500e+02 -2.47021e-02 3.79311e-03 -1.04300e-02 2.11039e-01 1.72852e-01 -1.21852e+00
1.57600e+02 -2.48323e-02 2.85081e-03 -1.84177e-02 2.10630e-01 1.73269e-01 -1.23615e+00
1.57700e+02 -2.49264e-02 1.90404e-03 -2.63892e-02 2.09918e-01 1.73269e-01 -1.23615e+00
1.57800e+02 -2.49844e-02 9.54207e-04 -3.43332e-02 2.08905e-01 1.73269e-01 -1.23615e+00
1.57900e+02 -2.50062e-02 2.69081e-06 -4.22381e-02 2.07590e-01 1.73269e-01 -1.23615e+00
1.58000e+02 -2.49917e-02 -9.49112e-04 -5.00925e-02 2.05976e-01 1.73269e-01 -1.23615e+00
1.58100e+02 -2.49409e-02 -1.89980e-03 -5.78992e-02 2.04075e-01 1.79282e-01 -1.21615e+00
1.58200e+02 -2.48540e-02 -2.84799e-03 -6.56335e-02 2.01877e-01 1.79282e-01 -1.21615e+00
1.58300e+02 -2.47310e-02 -3.79230e-03 -7.32842e-02 1.99386e-01 1.79282e-01 -1.21615e+00
1.58400e+02 -2.45722e-02 -4.73137e-03 -8.08400e-02 1.96605e-01 1.79282e-01 -1.21615e+00
1.58500e+02 -2.43777e-02 -5.66384e-03 -8.82901e-02 1.93537e-01 1.79282e-01 -1.21615e+00
1.58600e+02 -2.41479e-02 -6.58834e-03 -9.56307e-02 1.90197e-01 1.84277e-01 -1.21619e+00
1.58700e+02 -2.38831e-02 -7.50353e-03 -1.02845e-01 1.86578e-01 1.84277e-01 -1.21619e+00
1.58800e+02 -2.35836e-02 -8.40808e-03 -1.09921e-01 1.82685e-01 1.84277e-01 -1.21619e+00
1.58900e+02 -2.32499e-02 -9.30069e-03 -1.16850e-01 1.78524e-01 1.84277e-01 -1.21619e+00
1.59000e+02 -2.28825e-02 -1.01801e-02 -1.23621e-01 1.74100e-01 1.84277e-01 -1.21619e+00
1.59100e+02 -2.24817e-02 -1.10449e-02 -1.30195e-01 1.69436e-01 1.81180e-01 -1.29055e+00
1.59200e+02 -2.20483e-02 -1.18939e-02 -1.36592e-01 1.64525e-01 1.81180e-01 -1.29055e+00
1.59300e+02 -2.15828e-02 -1.27257e-02 -1.42803e-01 1.59371e-01 1.81180e-01 -1.29055e+00
1.59400e+02 -2.10860e-02 -1.35392e-02 -1.48820e-01 1.53983e-01 1.81180e-01 -1.29055e+00
1.59500e+02 -2.05585e-02 -1.43332e-02 -1.54633e-01 1.48367e-01 1.81180e-01 -1.29055e+00
1.59600e+02 -2.00011e-02 -1.51064e-02 -1.60200e-01 1.42550e-01 1.75373e-01 -1.37083e+00
1.59700e+02 -1.94146e-02 -1.58578e-02 -1.65548e-01 1.36524e-01 1.75373e-01 -1.37083e+00
1.59800e+02 -1.87998e-02 -1.65860e-02 -1.70669e-01 1.30297e-01 1.75373e-01 -1.37083e+00
1.59900e+02 -1.81579e-02 -1.72902e-02 -1.75555e-01 1.23878e-01 1.75373e-01 -1.37083e+00
1.60000e+02 -1.74896e-02 -1.79693e-02 -1.80200e-01 1.17275e-01 1.75373e-01 -1.37083e+00
1.60100e+02 -1.67960e-02 -1.86222e-02 -1.84581e-01 1.10506e-01 1.72187e-01 -1.40556e+00
1.60200e+02 -1.60782e-02 -1.92481e-02 -1.88708e-01 1.03574e-01 1.72187e-01 -1.40556e+00
1.60300e+02 -1.53373e-02 -1.98460e-02 -1.92573e-01 9.64870e-02 1.72187e-01 -1.40556e+00
1.60400e+02 -1.45743e-02 -2.04151e-02 -1.96173e-01 8.92556e-02 1.72187e-01 -1.40556e+00
1.60500e+02 -1.37904e-02 -2.09545e-02 -1.99500e-01 8.18898e-02 1.72187e-01 -1.40556e+00
1.60600e+02 -1.29869e-02 -2.14636e-02 -2.02561e-01 7.43872e-02 1.74128e-01 -1.37058e+00
1.60700e+02 -1.21648e-02 -2.19417e-02 -2.05339e-01 6.67702e-02 1.74128e-01 -1.37058e+00
1.60800e+02 -1.13255e-02 -2.23881e-02 -2.07830e-01 5.90493e-02 1.74128e-01 -1.37058e+00
1.60900e+02 -1.04701e-02 -2.28023e-02 -2.10030e-01 5.12355e-02 1.74128e-01 -1.37058e+00
1.61000e+02 -9.59988e-03 -2.31837e-02 -2.11936e-01 4.33396e-02 1.74128e-01 -1.37058e+00
1.61100e+02 -8.71611e-03 -2.35318e-02 -2.13570e-01 3.53226e-02 1.82082e-01 -1.25345e+00
1.61200e+02 -7.82004e-03 -2.38464e-02 -2.14901e-01 2.72443e-02 1.82082e-01 -1.25345e+00
1.61300e+02 -6.91289e-03 -2.41269e-02 -2.15925e-01 1.91160e-02 1.82082e-01 -1.25345e+00
1.61400e+02 -5.99591e-03 -2.43732e-02 -2.16641e-01 1.09494e-02 1.82082e-01 -1.25345e+00
1.61500e+02 -5.07037e-03 -2.45847e-02 -2.17049e-01 2.75617e-03 1.82082e-01 -1.25345e+00
1.61600e+02 -4.13754e-03 -2.47612e-02 -2.17150e-01 -5.47336e-03 1.84947e-01 -1.20903e+00
1.61700e+02 -3.19868e-03 -2.49026e-02 -2.16938e-01 -1.37063e-02 1.84947e-01 -1.20903e+00
1.61800e+02 -2.25507e-03 -2.50086e-02 -2.16414e-01 -2.19307e-02 1.84947e-01 -1.20903e+00
1.61900e+02 -1.30801e-03 -2.50791e-02 -2.15578e-01 -3.01348e-02 1.84947e-01 -1.20903e+00
1.62000e+02 -3.58786e-04 -2.51139e-02 -2.14431e-01 -3.83067e-02 1.84947e-01 -1.20903e+00
1.62100e+02 5.91251e-04 -2.51129e-02 -2.12972e-01 -4.63936e-02 1.78667e-01 -1.29227e+00
1.62200e+02 1.54073e-03 -2.50760e-02 -2.11207e-01 -5.44247e-02 1.78667e-01 -1.29227e+00
1.62300e+02 2.48831e-03 -2.50032e-02 -2.09140e-01 -6.23884e-02 1.78667e-01 -1.29227e+00
1.62400e+02 3.43263e-03 -2.48946e-02 -2.06772e-01 -7.02734e-02 1.78667e-01 -1.29227e+00
1.62500e+02 4.37234e-03 -2.47503e-02 -2.04106e-01 -7.80684e-02 1.78667e-01 -1.29227e+00
1.62600e+02 5.30608e-03 -2.45706e-02 -2.01146e-01 -8.57510e-02 1.76612e-01 -1.31390e+00
1.62700e+02 6.23251e-03 -2.43556e-02 -1.97897e-01 -9.33212e-02 1.76612e-01 -1.31390e+00
1.62800e+02 7.15029e-03 -2.41057e-02 -1.94363e-01 -1.00768e-01 1.76612e-01 -1.31390e+00
1.62900e+02 8.05809e-03 -2.38211e-02 -1.90548e-01 -1.08081e-01 1.76612e-01 -1.31390e+00
1.63000e+02 8.95460e-03 -2.35024e-02 -1.86458e-01 -1.15249e-01 1.76612e-01 -1.31390e+00
1.63100e+02 9.83855e-03 -2.31499e-02 -1.82097e-01 -1.22279e-01 1.80691e-01 -1.28390e+00
1.63200e+02 1.07087e-02 -2.27641e-02 -1.77472e-01 -1.29144e-01 1.80691e-01 -1.28390e+00
1.63300e+02 1.15637e-02 -2.23457e-02 -1.72587e-01 -1.35833e-01 1.80691e-01 -1.28390e+00
1.63400e+02 1.24025e-02 -2.18952e-02 -1.67450e-01 -1.42338e-01 1.80691e-01 -1.28390e+00
1.63500e+02 1.32238e-02 -2.14132e-02 -1.62068e-01 -1.48648e-01 1.80691e-01 -1.28390e+00
1.63600e+02 1.40263e-02 -2.09005e-02 -1.56471e-01 -1.54746e-01 1.84333e-01 -1.33231e+00
1.63700e+02 1.48090e-02 -2.03576e-02 -1.50644e-01 -1.60633e-01 1.84333e-01 -1.33231e+00
1.63800e+02 1.55706e-02 -1.97855e-02 -1.44595e-01 -1.66301e-01 1.84333e-01 -1.33231e+00
1.63900e+02 1.63100e-02 -1.91849e-02 -1.38333e-01 -1.71740e-01 1.84333e-01 -1.33231e+00
1.64000e+02 1.70262e-02 -1.85567e-02 -1.31866e-01 -1.76943e-01 1.84333e-01 -1.33231e+00
1.64100e+02 1.77182e-02 -1.79018e-02 -1.25221e-01 -1.81900e-01 1.86934e-01 -1.36684e+00
1.64200e+02 1.83849e-02 -1.72212e-02 -1.18389e-01 -1.86606e-01 1.86934e-01 -1.36684e+00
1.64300e+02 1.90253e-02 -1.65158e-02 -1.11380e-01 -1.91055e-01 1.86934e-01 -1.36684e+00
1.64400e+02 1.96386e-02 -1.57866e-02 -1.04203e-01 -1.95241e-01 1.86934e-01 -1.36684e+00
1.64500e+02 2.02238e-02 -1.50348e-02 -9.68696e-02 -1.99156e-01 1.86934e-01 -1.36684e+00
1.64600e+02 2.07803e-02 -1.42614e-02 -8.93583e-02 -2.02812e-01 1.88760e-01 -1.29465e+00
1.64700e+02 2.13072e-02 -1.34675e-02 -8.17089e-02 -2.06185e-01 1.88760e-01 -1.29465e+00
1.64800e+02 2.18038e-02 -1.26543e-02 -7.39324e-02 -2.09268e-01 1.88760e-01 -1.29465e+00
1.64900e+02 2.22695e-02 -1.18227e-02 -6.60395e-02 -2.12058e-01 1.88760e-01 -1.29465e+00
1.65000e+02 2.27035e-02 -1.09741e-02 -5.80414e-02 -2.14550e-01 1.88760e-01 -1.29465e+00
1.65100e+02 2.31052e-02 -1.01096e-02 -4.99545e-02 -2.16714e-01 1.78818e-01 -1.31361e+00
1.65200e+02 2.34740e-02 -9.23035e-03 -4.17868e-02 -2.18572e-01 1.78818e-01 -1.31361e+00
1.65300e+02 2.38093e-02 -8.33760e-03 -3.35501e-02 -2.20123e-01 1.78818e-01 -1.31361e+00
1.65400e+02 2.41107e-02 -7.43265e-03 -2.52560e-02 -2.21363e-01 1.78818e-01 -1.31361e+00
1.65500e+02 2.43776e-02 -6.51679e-03 -1.69161e-02 -2.22290e-01 1.78818e-01 -1.31361e+00
1.65600e+02 2.46098e-02 -5.59131e-03 -8.54044e-03 -2.22885e-01 1.72248e-01 -1.30814e+00
1.65700e+02 2.48067e-02 -4.65750e-03 -1.43982e-04 -2.23165e-01 1.72248e-01 -1.30814e+00
1.65800e+02 2.49683e-02 -3.71672e-03 8.26137e-03 -2.23129e-01 1.72248e-01 -1.30814e+00
1.65900e+02 2.50940e-02 -2.77033e-03 1.66637e-02 -2.22775e-01 1.72248e-01 -1.30814e+00
1.66000e+02 2.51839e-02 -1.81968e-03 2.50510e-02 -2.22105e-01 1.72248e-01 -1.30814e+00
1.66100e+02 2.52378e-02 -8.66166e-04 3.34217e-02 -2.21124e-01 1.75208e-01 -1.28811e+00
1.66200e+02 2.52555e-02 8.88543e-05 4.17538e-02 -2.19828e-01 1.75208e-01 -1.28811e+00
1.66300e+02 2.52371e-02 1.04401e-03 5.00356e-02 -2.18217e-01 1.75208e-01 -1.28811e+00
1.66400e+02 2.51825e-02 1.99792e-03 5.82551e-02 -2.16294e-01 1.75208e-01 -1.28811e+00
1.66500e+02 2.50919e-02 2.94923e-03 6.64005e-02 -2.14061e-01 1.75208e-01 -1.28811e+00
1.66600e+02 2.49653e-02 3.89653e-03 7.44414e-02 -2.11536e-01 1.77751e-01 -1.34054e+00
1.66700e+02 2.48029e-02 4.83840e-03 8.23861e-02 -2.08710e-01 1.77751e-01 -1.34054e+00
1.66800e+02 2.46050e-02 5.77349e-03 9.02233e-02 -2.05584e-01 1.77751e-01 -1.34054e+00
1.66900e+02 2.43717e-02 6.70043e-03 9.79418e-02 -2.02164e-01 1.77751e-01 -1.34054e+00
1.67000e+02 2.41036e-02 7.61791e-03 1.05530e-01 -1.98454e-01 1.77751e-01 -1.34054e+00
1.67100e+02 2.38009e-02 8.52457e-03 1.12980e-01 -1.94467e-01 1.80874e-01 -1.34854e+00
1.67200e+02 2.34641e-02 9.41912e-03 1.20278e-01 -1.90200e-01 1.80874e-01 -1.34854e+00
1.67300e+02 2.30937e-02 1.03003e-02 1.27415e-01 -1.85660e-01 1.80874e-01 -1.34854e+00
1.67400e+02 2.26902e-02 1.11667e-02 1.34380e-01 -1.80851e-01 1.80874e-01 -1.34854e+00
1.67500e+02 2.22543e-02 1.20173e-02 1.41163e-01 -1.75781e-01 1.80874e-01 -1.34854e+00
1.67600e+02 2.17866e-02 1.28507e-02 1.47738e-01 -1.70466e-01 1.79276e-01 -1.39219e+00
1.67700e+02 2.12876e-02 1.36658e-02 1.54112e-01 -1.64905e-01 1.79276e-01 -1.39219e+00
1.67800e+02 2.07583e-02 1.44613e-02 1.60277e-01 -1.59106e-01 1.79276e-01 -1.39219e+00
1.67900e+02 2.01992e-02 1.52361e-02 1.66223e-01 -1.53076e-01 1.79276e-01 -1.39219e+00
1.68000e+02 1.96114e-02 1.59892e-02 1.71942e-01 -1.46824e-01 1.79276e-01 -1.39219e+00
1.68100e+02 1.89955e-02 1.67194e-02 1.77412e-01 -1.40363e-01 1.76812e-01 -1.41984e+00
1.68200e+02 1.83526e-02 1.74256e-02 1.82640e-01 -1.33699e-01 1.76812e-01 -1.41984e+00
1.68300e+02 1.76835e-02 1.81070e-02 1.87617e-01 -1.26839e-01 1.76812e-01 -1.41984e+00
1.68400e+02 1.69892e-02 1.87625e-02 1.92337e-01 -1.19794e-01 1.76812e-01 -1.41984e+00
1.68500e+02 1.62708e-02 1.93911e-02 1.96791e-01 -1.12573e-01 1.76812e-01 -1.41984e+00
1.68600e+02 1.55293e-02 1.99922e-02 2.00985e-01 -1.05166e-01 1.76859e-01 -1.36691e+00
1.68700e+02 1.47657e-02 2.05648e-02 2.04900e-01 -9.76023e-02 1.76859e-01 -1.36691e+00
1.68800e+02 1.39813e-02 2.11082e-02 2.08530e-01 -8.98929e-02 1.76859e-01 -1.36691e+00
1.68900e+02 1.31770e-02 2.16216e-02 2.11870e-01 -8.20484e-02 1.76859e-01 -1.36691e+00
1.69000e+02 1.23540e-02 2.21043e-02 2.14914e-01 -7.40798e-02 1.76859e-01 -1.36691e+00
1.69100e+02 1.15135e-02 2.25558e-02 2.17660e-01 -6.59812e-02 1.75666e-01 -1.32887e+00
1.69200e+02 1.06566e-02 2.29753e-02 2.20100e-01 -5.77808e-02 1.75666e-01 -1.32887e+00
1.69300e+02 9.78455e-03 2.33623e-02 2.22231e-01 -4.94903e-02 1.75666e-01 -1.32887e+00
1.69400e+02 8.89855e-03 2.37162e-02 2.24050e-01 -4.11213e-02 1.75666e-01 -1.32887e+00
1.69500e+02 7.99984e-03 2.40366e-02 2.25553e-01 -3.26856e-02 1.75666e-01 -1.32887e+00
1.69600e+02 7.08966e-03 2.43231e-02 2.26735e-01 -2.41991e-02 1.74386e-01 -1.33811e+00
1.69700e+02 6.16930e-03 2.45751e-02 2.27597e-01 -1.56700e-02 1.74386e-01 -1.33811e+00
1.69800e+02 5.24004e-03 2.47923e-02 2.28138e-01 -7.11031e-03 1.74386e-01 -1.33811e+00
1.69900e+02 4.30318e-03 2.49744e-02 2.28357e-01 1.46777e-03 1.74386e-01 -1.33811e+00
1.70000e+02 3.36006e-03 2.51211e-02 2.28253e-01 1.00522e-02 1.74386e-01 -1.33811e+00
1.70100e+02 2.41199e-03 2.52323e-02 2.27827e-01 1.86259e-02 1.74097e-01 -1.34886e+00
1.70200e+02 1.46033e-03 2.53077e-02 2.27078e-01 2.71817e-02 1.74097e-01 -1.34886e+00
1.70300e+02 5.06404e-04 2.53473e-02 2.26007e-01 3.57073e-02 1.74097e-01 -1.34886e+00
1.70400e+02 -4.48424e-04 2.53509e-02 2.24616e-01 4.41907e-02 1.74097e-01 -1.34886e+00
1.70500e+02 -1.40281e-03 2.53185e-02 2.22907e-01 5.26199e-02 1.74097e-01 -1.34886e+00
1.70600e+02 -2.35541e-03 2.52503e-02 2.20878e-01 6.10018e-02 1.75455e-01 -1.30637e+00
1.70700e+02 -3.30492e-03 2.51463e-02 2.18534e-01 6.93053e-02 1.75455e-01 -1.30637e+00
1.70800e+02 -4.25001e-03 2.50066e-02 2.15877e-01 7.75186e-02 1.75455e-01 -1.30637e+00
1.70900e+02 -5.18934e-03 2.48315e-02 2.12912e-01 8.56299e-02 1.75455e-01 -1.30637e+00
1.71000e+02 -6.12159e-03 2.46212e-02 2.09642e-01 9.36276e-02 1.75455e-01 -1.30637e+00
1.71100e+02 -7.04549e-03 2.43759e-02 2.06053e-01 1.01525e-01 1.75012e-01 -1.23675e+00
1.71200e+02 -7.95981e-03 2.40960e-02 2.02167e-01 1.09286e-01 1.75012e-01 -1.23675e+00
1.71300e+02 -8.86324e-03 2.37818e-02 1.97989e-01 1.16897e-01 1.75012e-01 -1.23675e+00
1.71400e+02 -9.75453e-03 2.34338e-02 1.93524e-01 1.24348e-01 1.75012e-01 -1.23675e+00
1.71500e+02 -1.06324e-02 2.30524e-02 1.88778e-01 1.31628e-01 1.75012e-01 -1.23675e+00
1.71600e+02 -1.14956e-02 2.26380e-02 1.83767e-01 1.38693e-01 1.67779e-01 -1.30622e+00
1.71700e+02 -1.23427e-02 2.21911e-02 1.78491e-01 1.45567e-01 1.67779e-01 -1.30622e+00
1.71800e+02 -1.31727e-02 2.17124e-02 1.72958e-01 1.52240e-01 1.67779e-01 -1.30622e+00
1.71900e+02 -1.39841e-02 2.12026e-02 1.67175e-01 1.58703e-01 1.67779e-01 -1.30622e+00
1.72000e+02 -1.47760e-02 2.06623e-02 1.61151e-01 1.64945e-01 1.67779e-01 -1.30622e+00
1.72100e+02 -1.55470e-02 2.00923e-02 1.54904e-01 1.70953e-01 1.68483e-01 -1.33462e+00
1.72200e+02 -1.62960e-02 1.94934e-02 1.48433e-01 1.76725e-01 1.68483e-01 -1.33462e+00
1.72300e+02 -1.70220e-02 1.88664e-02 1.41748e-01 1.82251e-01 1.68483e-01 -1.33462e+00
1.72400e+02 -1.77238e-02 1.82124e-02 1.34856e-01 1.87524e-01 1.68483e-01 -1.33462e+00
1.72500e+02 -1.84005e-02 1.75321e-02 1.27768e-01 1.92536e-01 1.68483e-01 -1.33462e+00
1.72600e+02 -1.90511e-02 1.68267e-02 1.20481e-01 1.97306e-01 1.75331e-01 -1.28270e+00
1.72700e+02 -1.96747e-02 1.60972e-02 1.13016e-01 2.01800e-01 1.75331e-01 -1.28270e+00
1.72800e+02 -2.02703e-02 1.53445e-02 1.05384e-01 2.06011e-01 1.75331e-01 -1.28270e+00
1.72900e+02 -2.08373e-02 1.45699e-02 9.75944e-02 2.09933e-01 1.75331e-01 -1.28270e+00
1.73000e+02 -2.13746e-02 1.37742e-02 8.96591e-02 2.13561e-01 1.75331e-01 -1.28270e+00
1.73100e+02 -2.18816e-02 1.29588e-02 8.15930e-02 2.16879e-01 1.72275e-01 -1.29639e+00
1.73200e+02 -2.23575e-02 1.21246e-02 7.34040e-02 2.19892e-01 1.72275e-01 -1.29639e+00
1.73300e+02 -2.28016e-02 1.12729e-02 6.51039e-02 2.22596e-01 1.72275e-01 -1.29639e+00
1.73400e+02 -2.32133e-02 1.04050e-02 5.67041e-02 2.24987e-01 1.72275e-01 -1.29639e+00
1.73500e+02 -2.35919e-02 9.52199e-03 4.82167e-02 2.27060e-01 1.72275e-01 -1.29639e+00
1.73600e+02 -2.39369e-02 8.62520e-03 3.96431e-02 2.28808e-01 1.69746e-01 -1.27318e+00
1.73700e+02 -2.42479e-02 7.71588e-03 3.10064e-02 2.30231e-01 1.69746e-01 -1.27318e+00
1.73800e+02 -2.45243e-02 6.79531e-03 2.23187e-02 2.31328e-01 1.69746e-01 -1.27318e+00
1.73900e+02 -2.47658e-02 5.86482e-03 1.35925e-02 2.32097e-01 1.69746e-01 -1.27318e+00
1.74000e+02 -2.49720e-02 4.92573e-03 4.84006e-03 2.32537e-01 1.69746e-01 -1.27318e+00
1.74100e+02 -2.51425e-02 3.97939e-03 -3.91358e-03 2.32643e-01 1.67564e-01 -1.30105e+00
1.74200e+02 -2.52771e-02 3.02716e-03 -1.26683e-02 2.32418e-01 1.67564e-01 -1.30105e+00
1.74300e+02 -2.53757e-02 2.07042e-03 -2.14116e-02 2.31865e-01 1.67564e-01 -1.30105e+00
1.74400e+02 -2.54379e-02 1.11056e-03 -3.01311e-02 2.30982e-01 1.67564e-01 -1.30105e+00
1.74500e+02 -2.54638e-02 1.48948e-04 -3.88144e-02 2.29771e-01 1.67564e-01 -1.30105e+00
1.74600e+02 -2.54533e-02 -8.13006e-04 -4.74523e-02 2.28242e-01 1.70909e-01 -1.29951e+00
1.74700e+02 -2.54065e-02 -1.77391e-03 -5.60300e-02 2.26387e-01 1.70909e-01 -1.29951e+00
1.74800e+02 -2.53234e-02 -2.73240e-03 -6.45352e-02 2.24210e-01 1.70909e-01 -1.29951e+00
1.74900e+02 -2.52041e-02 -3.68708e-03 -7.29558e-02 2.21713e-01 1.70909e-01 -1.29951e+00
1.75000e+02 -2.50488e-02 -4.63660e-03 -8.12797e-02 2.18900e-01 1.70909e-01 -1.29951e+00
1.75100e+02 -2.48578e-02 -5.57960e-03 -8.95157e-02 2.15785e-01 1.78531e-01 -1.27080e+00
1.75200e+02 -2.46313e-02 -6.51473e-03 -9.76321e-02 2.12360e-01 1.78531e-01 -1.27080e+00
1.75300e+02 -2.43698e-02 -7.44069e-03 -1.05617e-01 2.08630e-01 1.78531e-01 -1.27080e+00
1.75400e+02 -2.40735e-02 -8.35616e-03 -1.13460e-01 2.04599e-01 1.78531e-01 -1.27080e+00
1.75500e+02 -2.37430e-02 -9.25986e-03 -1.21148e-01 2.00273e-01 1.78531e-01 -1.27080e+00
1.75600e+02 -2.33785e-02 -1.01505e-02 -1.28663e-01 1.95671e-01 1.80058e-01 -1.30249e+00
1.75700e+02 -2.29807e-02 -1.10267e-02 -1.36002e-01 1.90786e-01 1.80058e-01 -1.30249e+00
1.75800e+02 -2.25501e-02 -1.18874e-02 -1.43156e-01 1.85626e-01 1.80058e-01 -1.30249e+00
1.75900e+02 -2.20874e-02 -1.27312e-02 -1.50114e-01 1.80198e-01 1.80058e-01 -1.30249e+00
1.76000e+02 -2.15931e-02 -1.35570e-02 -1.56866e-01 1.74509e-01 1.80058e-01 -1.30249e+00
1.76100e+02 -2.10680e-02 -1.43635e-02 -1.63368e-01 1.68584e-01 1.74896e-01 -1.38218e+00
1.76200e+02 -2.05127e-02 -1.51495e-02 -1.69646e-01 1.62416e-01 1.74896e-01 -1.38218e+00
1.76300e+02 -1.99281e-02 -1.59139e-02 -1.75691e-01 1.56015e-01 1.74896e-01 -1.38218e+00
1.76400e+02 -1.93150e-02 -1.66557e-02 -1.81494e-01 1.49389e-01 1.74896e-01 -1.38218e+00
1.76500e+02 -1.86744e-02 -1.73736e-02 -1.87048e-01 1.42546e-01 1.74896e-01 -1.38218e+00
1.76600e+02 -1.80071e-02 -1.80667e-02 -1.92320e-01 1.35510e-01 1.70385e-01 -1.43537e+00
1.76700e+02 -1.73141e-02 -1.87340e-02 -1.97327e-01 1.28278e-01 1.70385e-01 -1.43537e+00
1.76800e+02 -1.65965e-02 -1.93745e-02 -2.02062e-01 1.20861e-01 1.70385e-01 -1.43537e+00
1.76900e+02 -1.58553e-02 -1.99872e-02 -2.06518e-01 1.13269e-01 1.70385e-01 -1.43537e+00
1.77000e+02 -1.50917e-02 -2.05714e-02 -2.10688e-01 1.05513e-01 1.70385e-01 -1.43537e+00
1.77100e+02 -1.43067e-02 -2.11261e-02 -2.14565e-01 9.76030e-02 1.69474e-01 -1.43780e+00
1.77200e+02 -1.35014e-02 -2.16507e-02 -2.18144e-01 8.95505e-02 1.69474e-01 -1.43780e+00
1.77300e+02 -1.26772e-02 -2.21444e-02 -2.21421e-01 8.13666e-02 1.69474e-01 -1.43780e+00
1.77400e+02 -1.18351e-02 -2.26065e-02 -2.24391e-01 7.30629e-02 1.69474e-01 -1.43780e+00
1.77500e+02 -1.09765e-02 -2.30365e-02 -2.27049e-01 6.46507e-02 1.69474e-01 -1.43780e+00
1.77600e+02 -1.01025e-02 -2.34337e-02 -2.29411e-01 5.61134e-02 1.74390e-01 -1.36414e+00
1.77700e+02 -9.21437e-03 -2.37978e-02 -2.31452e-01 4.74899e-02 1.74390e-01 -1.36414e+00
1.77800e+02 -8.31343e-03 -2.41283e-02 -2.33169e-01 3.87922e-02 1.74390e-01 -1.36414e+00
1.77900e+02 -7.40089e-03 -2.44247e-02 -2.34559e-01 3.00327e-02 1.74390e-01 -1.36414e+00
1.78000e+02 -6.47802e-03 -2.46866e-02 -2.35619e-01 2.12236e-02 1.74390e-01 -1.36414e+00
1.78100e+02 -5.54611e-03 -2.49137e-02 -2.36364e-01 1.23344e-02 1.80882e-01 -1.27055e+00
1.78200e+02 -4.60640e-03 -2.51059e-02 -2.36773e-01 3.41941e-03 1.80882e-01 -1.27055e+00
1.78300e+02 -3.66015e-03 -2.52629e-02 -2.36845e-01 -5.50862e-03 1.80882e-01 -1.27055e+00
1.78400e+02 -2.70865e-03 -2.53845e-02 -2.36581e-01 -1.44370e-02 1.80882e-01 -1.27055e+00
1.78500e+02 -1.75317e-03 -2.54704e-02 -2.35980e-01 -2.33531e-02 1.80882e-01 -1.27055e+00
1.78600e+02 -7.95026e-04 -2.55205e-02 -2.35038e-01 -3.22194e-02 1.76907e-01 -1.32097e+00
1.78700e+02 1.64449e-04 -2.55347e-02 -2.33764e-01 -4.10477e-02 1.76907e-01 -1.32097e+00
1.78800e+02 1.12392e-03 -2.55128e-02 -2.32157e-01 -4.98256e-02 1.76907e-01 -1.32097e+00
1.78900e+02 2.08206e-03 -2.54550e-02 -2.30221e-01 -5.85406e-02 1.76907e-01 -1.32097e+00
1.79000e+02 3.03752e-03 -2.53613e-02 -2.27958e-01 -6.71802e-02 1.76907e-01 -1.32097e+00
1.79100e+02 3.98896e-03 -2.52317e-02 -2.25368e-01 -7.57119e-02 1.73047e-01 -1.36116e+00
1.79200e+02 4.93501e-03 -2.50664e-02 -2.22458e-01 -8.41436e-02 1.73047e-01 -1.36116e+00
1.79300e+02 5.87434e-03 -2.48656e-02 -2.19233e-01 -9.24635e-02 1.73047e-01 -1.36116e+00
1.79400e+02 6.80559e-03 -2.46296e-02 -2.15697e-01 -1.00660e-01 1.73047e-01 -1.36116e+00
1.79500e+02 7.72745e-03 -2.43587e-02 -2.11854e-01 -1.08721e-01 1.73047e-01 -1.36116e+00
1.79600e+02 8.63861e-03 -2.40532e-02 -2.07708e-01 -1.16648e-01 1.75267e-01 -1.33441e+00
1.79700e+02 9.53780e-03 -2.37137e-02 -2.03265e-01 -1.24417e-01 1.75267e-01 -1.33441e+00
1.79800e+02 1.04237e-02 -2.33405e-02 -1.98532e-01 -1.32016e-01 1.75267e-01 -1.33441e+00
1.79900e+02 1.12952e-02 -2.29343e-02 -1.93515e-01 -1.39436e-01 1.75267e-01 -1.33441e+00
1.80000e+02 1.21509e-02 -2.24955e-02 -1.88220e-01 -1.46664e-01 1.75267e-01 -1.33441e+00
1.80100e+02 1.29895e-02 -2.20248e-02 -1.82669e-01 -1.53691e-01 1.79196e-01 -1.35653e+00
1.80200e+02 1.38100e-02 -2.15228e-02 -1.76856e-01 -1.60508e-01 1.79196e-01 -1.35653e+00
1.80300e+02 1.46112e-02 -2.09902e-02 -1.70789e-01 -1.67105e-01 1.79196e-01 -1.35653e+00
1.80400e+02 1.53918e-02 -2.04278e-02 -1.64475e-01 -1.73472e-01 1.79196e-01 -1.35653e+00
1.80500e+02 1.61507e-02 -1.98364e-02 -1.57924e-01 -1.79600e-01 1.79196e-01 -1.35653e+00
1.80600e+02 1.68870e-02 -1.92168e-02 -1.51174e-01 -1.85466e-01 1.81800e-01 -1.42654e+00
1.80700e+02 1.75993e-02 -1.85698e-02 -1.44206e-01 -1.91078e-01 1.81800e-01 -1.42654e+00
1.80800e+02 1.82867e-02 -1.78965e-02 -1.37029e-01 -1.96428e-01 1.81800e-01 -1.42654e+00
1.80900e+02 1.89483e-02 -1.71978e-02 -1.29654e-01 -2.01508e-01 1.81800e-01 -1.42654e+00
1.81000e+02 1.95830e-02 -1.64747e-02 -1.22090e-01 -2.06311e-01 1.81800e-01 -1.42654e+00
1.81100e+02 2.01902e-02 -1.57283e-02 -1.14322e-01 -2.10858e-01 1.86678e-01 -1.34804e+00
1.81200e+02 2.07689e-02 -1.49596e-02 -1.06383e-01 -2.15112e-01 1.86678e-01 -1.34804e+00
1.81300e+02 2.13183e-02 -1.41697e-02 -9.82871e-02 -2.19068e-01 1.86678e-01 -1.34804e+00
1.81400e+02 2.18378e-02 -1.33597e-02 -9.00438e-02 -2.22718e-01 1.86678e-01 -1.34804e+00
1.81500e+02 2.23266e-02 -1.25308e-02 -8.16650e-02 -2.26057e-01 1.86678e-01 -1.34804e+00
1.81600e+02 2.27840e-02 -1.16840e-02 -7.31449e-02 -2.29070e-01 1.80669e-01 -1.31786e+00
1.81700e+02 2.32093e-02 -1.08205e-02 -6.45139e-02 -2.31761e-01 1.80669e-01 -1.31786e+00
1.81800e+02 2.36021e-02 -9.94154e-03 -5.57840e-02 -2.34127e-01 1.80669e-01 -1.31786e+00
1.81900e+02 2.39616e-02 -9.04824e-03 -4.69675e-02 -2.36164e-01 1.80669e-01 -1.31786e+00
1.82000e+02 2.42874e-02 -8.14189e-03 -3.80768e-02 -2.37868e-01 1.80669e-01 -1.31786e+00
1.82100e+02 2.45790e-02 -7.22371e-03 -2.91365e-02 -2.39207e-01 1.68929e-01 -1.34824e+00
1.82200e+02 2.48358e-02 -6.29496e-03 -2.01493e-02 -2.40210e-01 1.68929e-01 -1.34824e+00
1.82300e+02 2.50575e-02 -5.35697e-03 -1.11280e-02 -2.40875e-01 1.68929e-01 -1.34824e+00
1.82400e+02 2.52438e-02 -4.41108e-03 -2.08509e-03 -2.41202e-01 1.68929e-01 -1.34824e+00
1.82500e+02 2.53942e-02 -3.45865e-03 6.96657e-03 -2.41188e-01 1.68929e-01 -1.34824e+00
1.82600e+02 2.55088e-02 -2.50102e-03 1.60415e-02 -2.40838e-01 1.71495e-01 -1.28737e+00
1.82700e+02 2.55873e-02 -1.53954e-03 2.50997e-02 -2.40145e-01 1.71495e-01 -1.28737e+00
1.82800e+02 2.56295e-02 -5.75554e-04 3.41285e-02 -2.39112e-01 1.71495e-01 -1.28737e+00
1.82900e+02 2.56355e-02 3.89562e-04 4.31149e-02 -2.37740e-01 1.71495e-01 -1.28737e+00
1.83000e+02 2.56051e-02 1.35444e-03 5.20463e-02 -2.36029e-01 1.71495e-01 -1.28737e+00
1.83100e+02 2.55384e-02 2.31769e-03 6.08963e-02 -2.33998e-01 1.74957e-01 -1.32734e+00
1.83200e+02 2.54354e-02 3.27788e-03 6.96670e-02 -2.31634e-01 1.74957e-01 -1.32734e+00
1.83300e+02 2.52963e-02 4.23365e-03 7.83460e-02 -2.28942e-01 1.74957e-01 -1.32734e+00
1.83400e+02 2.51212e-02 5.18363e-03 8.69209e-02 -2.25924e-01 1.74957e-01 -1.32734e+00
1.83500e+02 2.49105e-02 6.12646e-03 9.53795e-02 -2.22585e-01 1.74957e-01 -1.32734e+00
1.83600e+02 2.46643e-02 7.06078e-03 1.03714e-01 -2.18941e-01 1.79697e-01 -1.33072e+00
1.83700e+02 2.43831e-02 7.98523e-03 1.11910e-01 -2.14984e-01 1.79697e-01 -1.33072e+00
1.83800e+02 2.40673e-02 8.89852e-03 1.19955e-01 -2.10720e-01 1.79697e-01 -1.33072e+00
1.83900e+02 2.37172e-02 9.79932e-03 1.27837e-01 -2.06156e-01 1.79697e-01 -1.33072e+00
1.84000e+02 2.33334e-02 1.06864e-02 1.35545e-01 -2.01296e-01 1.79697e-01 -1.33072e+00
1.84100e+02 2.29165e-02 1.15584e-02 1.43059e-01 -1.96157e-01 1.79987e-01 -1.35834e+00
1.84200e+02 2.24670e-02 1.24141e-02 1.50378e-01 -1.90737e-01 1.79987e-01 -1.35834e+00
1.84300e+02 2.19855e-02 1.32523e-02 1.57491e-01 -1.85044e-01 1.79987e-01 -1.35834e+00
1.84400e+02 2.14727e-02 1.40717e-02 1.64389e-01 -1.79085e-01 1.79987e-01 -1.35834e+00
1.84500e+02 2.09295e-02 1.48713e-02 1.71061e-01 -1.72869e-01 1.79987e-01 -1.35834e+00
1.84600e+02 2.03564e-02 1.56498e-02 1.77465e-01 -1.66422e-01 1.75146e-01 -1.43359e+00
1.84700e+02 1.97544e-02 1.64060e-02 1.83627e-01 -1.59737e-01 1.75146e-01 -1.43359e+00
1.84800e+02 1.91243e-02 1.71389e-02 1.89536e-01 -1.52823e-01 1.75146e-01 -1.43359e+00
1.84900e+02 1.84670e-02 1.78474e-02 1.95185e-01 -1.45691e-01 1.75146e-01 -1.43359e+00
1.85000e+02 1.77835e-02 1.85305e-02 2.00566e-01 -1.38350e-01 1.75146e-01 -1.43359e+00
1.85100e+02 1.70749e-02 1.91872e-02 2.05666e-01 -1.30806e-01 1.72745e-01 -1.43105e+00
1.85200e+02 1.63421e-02 1.98167e-02 2.10482e-01 -1.23074e-01 1.72745e-01 -1.43105e+00
1.85300e+02 1.55862e-02 2.04180e-02 2.15007e-01 -1.15164e-01 1.72745e-01 -1.43105e+00
1.85400e+02 1.48083e-02 2.09903e-02 2.19234e-01 -1.07088e-01 1.72745e-01 -1.43105e+00
1.85500e+02 1.40095e-02 2.15328e-02 2.23158e-01 -9.88570e-02 1.72745e-01 -1.43105e+00
1.85600e+02 1.31910e-02 2.20448e-02 2.26785e-01 -9.04531e-02 1.73127e-01 -1.36075e+00
1.85700e+02 1.23540e-02 2.25257e-02 2.30095e-01 -8.19162e-02 1.73127e-01 -1.36075e+00
1.85800e+02 1.14997e-02 2.29748e-02 2.33084e-01 -7.32583e-02 1.73127e-01 -1.36075e+00
1.85900e+02 1.06291e-02 2.33915e-02 2.35747e-01 -6.44915e-02 1.73127e-01 -1.36075e+00
1.86000e+02 9.74365e-03 2.37752e-02 2.38080e-01 -5.56280e-02 1.73127e-01 -1.36075e+00
1.86100e+02 8.84445e-03 2.41255e-02 2.40083e-01 -4.66675e-02 1.73882e-01 -1.33120e+00
1.86200e+02 7.93277e-03 2.44418e-02 2.41749e-01 -3.76350e-02 1.73882e-01 -1.33120e+00
1.86300e+02 7.00989e-03 2.47237e-02 2.43075e-01 -2.85434e-02 1.73882e-01 -1.33120e+00
1.86400e+02 6.07707e-03 2.49709e-02 2.44059e-01 -1.94053e-02 1.73882e-01 -1.33120e+00
1.86500e+02 5.13562e-03 2.51829e-02 2.44699e-01 -1.02337e-02 1.73882e-01 -1.33120e+00
1.86600e+02 4.18683e-03 2.53596e-02 2.44994e-01 -1.04805e-03 1.73842e-01 -1.34583e+00
1.86700e+02 3.23205e-03 2.55005e-02 2.44945e-01 8.14531e-03 1.73842e-01 -1.34583e+00
1.86800e+02 2.27260e-03 2.56056e-02 2.44551e-01 1.73334e-02 1.73842e-01 -1.34583e+00
1.86900e+02 1.30982e-03 2.56745e-02 2.43812e-01 2.65033e-02 1.73842e-01 -1.34583e+00
1.87000e+02 3.45064e-04 2.57074e-02 2.42729e-01 3.56420e-02 1.73842e-01 -1.34583e+00
1.87100e+02 -6.20326e-04 2.57040e-02 2.41303e-01 4.47344e-02 1.73703e-01 -1.35083e+00
1.87200e+02 -1.58499e-03 2.56644e-02 2.39537e-01 5.37699e-02 1.73703e-01 -1.35083e+00
1.87300e+02 -2.54758e-03 2.55887e-02 2.37433e-01 6.27357e-02 1.73703e-01 -1.35083e+00
1.87400e+02 -3.50673e-03 2.54768e-02 2.34992e-01 7.16192e-02 1.73703e-01 -1.35083e+00
1.87500e+02 -4.46111e-03 2.53291e-02 2.32220e-01 8.04078e-02 1.73703e-01 -1.35083e+00
1.87600e+02 -5.40940e-03 2.51456e-02 2.29108e-01 8.91097e-02 1.73509e-01 -1.29848e+00
1.87700e+02 -6.35031e-03 2.49267e-02 2.25669e-01 9.76912e-02 1.73509e-01 -1.29848e+00
1.87800e+02 -7.28252e-03 2.46726e-02 2.21909e-01 1.06140e-01 1.73509e-01 -1.29848e+00
1.87900e+02 -8.20474e-03 2.43837e-02 2.17833e-01 1.14444e-01 1.73509e-01 -1.29848e+00
1.88000e+02 -9.11566e-03 2.40604e-02 2.13447e-01 1.22591e-01 1.73509e-01 -1.29848e+00
1.88100e+02 -1.00140e-02 2.37030e-02 2.08745e-01 1.30562e-01 1.68525e-01 -1.29856e+00
1.88200e+02 -1.08985e-02 2.33120e-02 2.03746e-01 1.38353e-01 1.68525e-01 -1.29856e+00
1.88300e+02 -1.17680e-02 2.28879e-02 1.98456e-01 1.45953e-01 1.68525e-01 -1.29856e+00
1.88400e+02 -1.26210e-02 2.24314e-02 1.92883e-01 1.53350e-01 1.68525e-01 -1.29856e+00
1.88500e+02 -1.34566e-02 2.19429e-02 1.87033e-01 1.60534e-01 1.68525e-01 -1.29856e+00
1.88600e+02 -1.42733e-02 2.14233e-02 1.80931e-01 1.67468e-01 1.64496e-01 -1.36619e+00
1.88700e+02 -1.50700e-02 2.08731e-02 1.74572e-01 1.74170e-01 1.64496e-01 -1.36619e+00
1.88800e+02 -1.58454e-02 2.02931e-02 1.67964e-01 1.80630e-01 1.64496e-01 -1.36619e+00
1.88900e+02 -1.65986e-02 1.96843e-02 1.61117e-01 1.86840e-01 1.64496e-01 -1.36619e+00
1.89000e+02 -1.73283e-02 1.90473e-02 1.54041e-01 1.92790e-01 1.64496e-01 -1.36619e+00
1.89100e+02 -1.80335e-02 1.83834e-02 1.46740e-01 1.98496e-01 1.71379e-01 -1.32708e+00
1.89200e+02 -1.87134e-02 1.76933e-02 1.39228e-01 2.03926e-01 1.71379e-01 -1.32708e+00
1.89300e+02 -1.93668e-02 1.69780e-02 1.31515e-01 2.09071e-01 1.71379e-01 -1.32708e+00
1.89400e+02 -1.99929e-02 1.62387e-02 1.23612e-01 2.13924e-01 1.71379e-01 -1.32708e+00
1.89500e+02 -2.05908e-02 1.54763e-02 1.15530e-01 2.18479e-01 1.71379e-01 -1.32708e+00
1.89600e+02 -2.11596e-02 1.46918e-02 1.07283e-01 2.22728e-01 1.71869e-01 -1.33401e+00
1.89700e+02 -2.16985e-02 1.38865e-02 9.88806e-02 2.26665e-01 1.71869e-01 -1.33401e+00
1.89800e+02 -2.22068e-02 1.30615e-02 9.03334e-02 2.30286e-01 1.71869e-01 -1.33401e+00
1.89900e+02 -2.26836e-02 1.22179e-02 8.16538e-02 2.33584e-01 1.71869e-01 -1.33401e+00
1.90000e+02 -2.31285e-02 1.13569e-02 7.28538e-02 2.36555e-01 1.71869e-01 -1.33401e+00
1.90100e+02 -2.35406e-02 1.04797e-02 6.39378e-02 2.39187e-01 1.68642e-01 -1.31869e+00
1.90200e+02 -2.39195e-02 9.58760e-03 5.49269e-02 2.41484e-01 1.68642e-01 -1.31869e+00
1.90300e+02 -2.42646e-02 8.68179e-03 4.58337e-02 2.43440e-01 1.68642e-01 -1.31869e+00
1.90400e+02 -2.45754e-02 7.76357e-03 3.66711e-02 2.45054e-01 1.68642e-01 -1.31869e+00
1.90500e+02 -2.48514e-02 6.83425e-03 2.74519e-02 2.46323e-01 1.68642e-01 -1.31869e+00
1.90600e+02 -2.50923e-02 5.89512e-03 1.81906e-02 2.47238e-01 1.65810e-01 -1.32182e+00
1.90700e+02 -2.52977e-02 4.94752e-03 8.89941e-03 2.47805e-01 1.65810e-01 -1.32182e+00
1.90800e+02 -2.54673e-02 3.99278e-03 -4.08681e-04 2.48023e-01 1.65810e-01 -1.32182e+00
1.90900e+02 -2.56009e-02 3.03227e-03 -9.72052e-03 2.47890e-01 1.65810e-01 -1.32182e+00
1.91000e+02 -2.56982e-02 2.06735e-03 -1.90230e-02 2.47408e-01 1.65810e-01 -1.32182e+00
1.91100e+02 -2.57591e-02 1.09941e-03 -2.82909e-02 2.46578e-01 1.65137e-01 -1.34981e+00
1.91200e+02 -2.57835e-02 1.29840e-04 -3.75232e-02 2.45400e-01 1.65137e-01 -1.34981e+00
1.91300e+02 -2.57713e-02 -8.39972e-04 -4.67069e-02 2.43877e-01 1.65137e-01 -1.34981e+00
1.91400e+02 -2.57226e-02 -1.80864e-03 -5.58292e-02 2.42010e-01 1.65137e-01 -1.34981e+00
1.91500e+02 -2.56375e-02 -2.77478e-03 -6.48770e-02 2.39801e-01 1.65137e-01 -1.34981e+00
1.91600e+02 -2.55162e-02 -3.73700e-03 -7.38516e-02 2.37265e-01 1.71102e-01 -1.32939e+00
1.91700e+02 -2.53587e-02 -4.69394e-03 -8.27271e-02 2.34394e-01 1.71102e-01 -1.32939e+00
1.91800e+02 -2.51654e-02 -5.64426e-03 -9.14910e-02 2.31190e-01 1.71102e-01 -1.32939e+00
1.91900e+02 -2.49365e-02 -6.58661e-03 -1.00131e-01 2.27658e-01 1.71102e-01 -1.32939e+00
1.92000e+02 -2.46724e-02 -7.51967e-03 -1.08634e-01 2.23804e-01 1.71102e-01 -1.32939e+00
1.92100e+02 -2.43735e-02 -8.44214e-03 -1.17006e-01 2.19642e-01 1.78053e-01 -1.31036e+00
1.92200e+02 -2.40402e-02 -9.35271e-03 -1.25219e-01 2.15167e-01 1.78053e-01 -1.31036e+00
1.92300e+02 -2.36730e-02 -1.02501e-02 -1.33260e-01 2.10385e-01 1.78053e-01 -1.31036e+00
1.92400e+02 -2.32723e-02 -1.11332e-02 -1.41119e-01 2.05302e-01 1.78053e-01 -1.31036e+00
1.92500e+02 -2.28389e-02 -1.20005e-02 -1.48783e-01 1.99925e-01 1.78053e-01 -1.31036e+00
1.92600e+02 -2.23732e-02 -1.28511e-02 -1.56220e-01 1.94277e-01 1.75986e-01 -1.36841e+00
1.92700e+02 -2.18758e-02 -1.36834e-02 -1.63442e-01 1.88352e-01 1.75986e-01 -1.36841e+00
1.92800e+02 -2.13475e-02 -1.44965e-02 -1.70440e-01 1.82158e-01 1.75986e-01 -1.36841e+00
1.92900e+02 -2.07890e-02 -1.52892e-02 -1.77202e-01 1.75705e-01 1.75986e-01 -1.36841e+00
1.93000e+02 -2.02011e-02 -1.60603e-02 -1.83720e-01 1.69000e-01 1.75986e-01 -1.36841e+00
1.93100e+02 -1.95847e-02 -1.68087e-02 -1.89954e-01 1.62068e-01 1.70761e-01 -1.43612e+00
1.93200e+02 -1.89405e-02 -1.75332e-02 -1.95927e-01 1.54907e-01 1.70761e-01 -1.43612e+00
1.93300e+02 -1.82696e-02 -1.82330e-02 -2.01630e-01 1.47524e-01 1.70761e-01 -1.43612e+00
1.93400e+02 -1.75728e-02 -1.89069e-02 -2.07055e-01 1.39932e-01 1.70761e-01 -1.43612e+00
1.93500e+02 -1.68512e-02 -1.95540e-02 -2.12193e-01 1.32141e-01 1.70761e-01 -1.43612e+00
1.93600e+02 -1.61059e-02 -2.01734e-02 -2.17025e-01 1.24167e-01 1.67749e-01 -1.46621e+00
1.93700e+02 -1.53380e-02 -2.07642e-02 -2.21557e-01 1.16017e-01 1.67749e-01 -1.46621e+00
1.93800e+02 -1.45484e-02 -2.13256e-02 -2.25783e-01 1.07702e-01 1.67749e-01 -1.46621e+00
1.93900e+02 -1.37385e-02 -2.18568e-02 -2.29697e-01 9.92327e-02 1.67749e-01 -1.46621e+00
1.94000e+02 -1.29093e-02 -2.23570e-02 -2.33293e-01 9.06212e-02 1.67749e-01 -1.46621e+00
1.94100e+02 -1.20622e-02 -2.28257e-02 -2.36573e-01 8.18707e-02 1.68859e-01 -1.44222e+00
1.94200e+02 -1.11982e-02 -2.32621e-02 -2.39524e-01 7.30016e-02 1.68859e-01 -1.44222e+00
1.94300e+02 -1.03187e-02 -2.36657e-02 -2.42142e-01 6.40262e-02 1.68859e-01 -1.44222e+00
1.94400e+02 -9.42479e-03 -2.40360e-02 -2.44424e-01 5.49571e-02 1.68859e-01 -1.44222e+00
1.94500e+02 -8.51788e-03 -2.43725e-02 -2.46367e-01 4.58068e-02 1.68859e-01 -1.44222e+00
1.94600e+02 -7.59920e-03 -2.46748e-02 -2.47988e-01 3.65491e-02 1.75404e-01 -1.34896e+00
1.94700e+02 -6.67002e-03 -2.49426e-02 -2.49262e-01 2.72343e-02 1.75404e-01 -1.34896e+00
1.94800e+02 -5.73160e-03 -2.51755e-02 -2.50185e-01 1.78755e-02 1.75404e-01 -1.34896e+00
1.94900e+02 -4.78521e-03 -2.53733e-02 -2.50757e-01 8.48590e-03 1.75404e-01 -1.34896e+00
1.95000e+02 -3.83214e-03 -2.55356e-02 -2.50977e-01 -9.21353e-04 1.75404e-01 -1.34896e+00
1.95100e+02 -2.87367e-03 -2.56623e-02 -2.50846e-01 -1.03434e-02 1.76822e-01 -1.32686e+00
1.95200e+02 -1.91111e-03 -2.57532e-02 -2.50361e-01 -1.97568e-02 1.76822e-01 -1.32686e+00
1.95300e+02 -9.45761e-04 -2.58082e-02 -2.49523e-01 -2.91482e-02 1.76822e-01 -1.32686e+00
1.95400e+02 2.10731e-05 -2.58271e-02 -2.48333e-01 -3.85043e-02 1.76822e-01 -1.32686e+00
1.95500e+02 9.88071e-04 -2.58099e-02 -2.46792e-01 -4.78120e-02 1.76822e-01 -1.32686e+00
1.95600e+02 1.95389e-03 -2.57566e-02 -2.44897e-01 -5.70301e-02 1.71823e-01 -1.38332e+00
1.95700e+02 2.91719e-03 -2.56672e-02 -2.42657e-01 -6.61732e-02 1.71823e-01 -1.38332e+00
1.95800e+02 3.87660e-03 -2.55418e-02 -2.40076e-01 -7.52285e-02 1.71823e-01 -1.38332e+00
1.95900e+02 4.83078e-03 -2.53805e-02 -2.37158e-01 -8.41832e-02 1.71823e-01 -1.38332e+00
1.96000e+02 5.77839e-03 -2.51835e-02 -2.33905e-01 -9.30247e-02 1.71823e-01 -1.38332e+00
1.96100e+02 6.71810e-03 -2.49512e-02 -2.30320e-01 -1.01744e-01 1.71556e-01 -1.37442e+00
1.96200e+02 7.64859e-03 -2.46838e-02 -2.26410e-01 -1.10325e-01 1.71556e-01 -1.37442e+00
1.96300e+02 8.56856e-03 -2.43817e-02 -2.22180e-01 -1.18756e-01 1.71556e-01 -1.37442e+00
1.96400e+02 9.47670e-03 -2.40452e-02 -2.17637e-01 -1.27024e-01 1.71556e-01 -1.37442e+00
1.96500e+02 1.03717e-02 -2.36750e-02 -2.12785e-01 -1.35119e-01 1.71556e-01 -1.37442e+00
1.96600e+02 1.12524e-02 -2.32714e-02 -2.07636e-01 -1.43040e-01 1.75106e-01 -1.35841e+00
1.96700e+02 1.21175e-02 -2.28350e-02 -2.02192e-01 -1.50764e-01 1.75106e-01 -1.35841e+00
1.96800e+02 1.29657e-02 -2.23665e-02 -1.96460e-01 -1.58281e-01 1.75106e-01 -1.35841e+00
1.96900e+02 1.37959e-02 -2.18665e-02 -1.90449e-01 -1.65580e-01 1.75106e-01 -1.35841e+00
1.97000e+02 1.46070e-02 -2.13356e-02 -1.84167e-01 -1.72651e-01 1.75106e-01 -1.35841e+00
1.97100e+02 1.53976e-02 -2.07746e-02 -1.77655e-01 -1.79460e-01 1.77231e-01 -1.44615e+00
1.97200e+02 1.61666e-02 -2.01843e-02 -1.70891e-01 -1.86023e-01 1.77231e-01 -1.44615e+00
1.97300e+02 1.69129e-02 -1.95655e-02 -1.63884e-01 -1.92331e-01 1.77231e-01 -1.44615e+00
1.97400e+02 1.76355e-02 -1.89191e-02 -1.56645e-01 -1.98375e-01 1.77231e-01 -1.44615e+00
1.97500e+02 1.83332e-02 -1.82460e-02 -1.49182e-01 -2.04146e-01 1.77231e-01 -1.44615e+00
1.97600e+02 1.90052e-02 -1.75473e-02 -1.41506e-01 -2.09655e-01 1.82797e-01 -1.42166e+00
1.97700e+02 1.96505e-02 -1.68239e-02 -1.33627e-01 -2.14875e-01 1.82797e-01 -1.42166e+00
1.97800e+02 2.02682e-02 -1.60768e-02 -1.25554e-01 -2.19799e-01 1.82797e-01 -1.42166e+00
1.97900e+02 2.08574e-02 -1.53072e-02 -1.17301e-01 -2.24419e-01 1.82797e-01 -1.42166e+00
1.98000e+02 2.14174e-02 -1.45161e-02 -1.08877e-01 -2.28729e-01 1.82797e-01 -1.42166e+00
1.98100e+02 2.19475e-02 -1.37046e-02 -1.00252e-01 -2.32743e-01 1.84319e-01 -1.32150e+00
1.98200e+02 2.24470e-02 -1.28738e-02 -9.14792e-02 -2.36432e-01 1.84319e-01 -1.32150e+00
1.98300e+02 2.29151e-02 -1.20249e-02 -8.25708e-02 -2.39790e-01 1.84319e-01 -1.32150e+00
1.98400e+02 2.33514e-02 -1.11589e-02 -7.35393e-02 -2.42813e-01 1.84319e-01 -1.32150e+00
1.98500e+02 2.37551e-02 -1.02772e-02 -6.43973e-02 -2.45495e-01 1.84319e-01 -1.32150e+00
1.98600e+02 2.41255e-02 -9.38067e-03 -5.51726e-02 -2.47794e-01 1.70397e-01 -1.36552e+00
1.98700e+02 2.44622e-02 -8.47070e-03 -4.58660e-02 -2.49746e-01 1.70397e-01 -1.36552e+00
1.98800e+02 2.47646e-02 -7.54851e-03 -3.64907e-02 -2.51349e-01 1.70397e-01 -1.36552e+00
1.98900e+02 2.50322e-02 -6.61541e-03 -2.70596e-02 -2.52600e-01 1.70397e-01 -1.36552e+00
1.99000e+02 2.52647e-02 -5.67271e-03 -1.75861e-02 -2.53497e-01 1.70397e-01 -1.36552e+00
1.99100e+02 2.54616e-02 -4.72171e-03 -8.06293e-03 -2.54029e-01 1.67191e-01 -1.31784e+00
1.99200e+02 2.56228e-02 -3.76373e-03 1.47535e-03 -2.54204e-01 1.67191e-01 -1.31784e+00
1.99300e+02 2.57480e-02 -2.80011e-03 1.10153e-02 -2.54020e-01 1.67191e-01 -1.31784e+00
1.99400e+02 2.58370e-02 -1.83221e-03 2.05435e-02 -2.53479e-01 1.67191e-01 -1.31784e+00
1.99500e+02 2.58895e-02 -8.61404e-04 3.00466e-02 -2.52580e-01 1.67191e-01 -1.31784e+00
1.99600e+02 2.59056e-02 1.10927e-04 3.95203e-02 -2.51335e-01 1.71952e-01 -1.30348e+00
1.99700e+02 2.58852e-02 1.08340e-03 4.89429e-02 -2.49735e-01 1.71952e-01 -1.30348e+00
1.99800e+02 2.58283e-02 2.05464e-03 5.83009e-02 -2.47781e-01 1.71952e-01 -1.30348e+00
1.99900e+02 2.57350e-02 3.02329e-03 6.75811e-02 -2.45477e-01 1.71952e-01 -1.30348e+00
2.00000e+02 2.56053e-02 3.98796e-03 7.67704e-02 -2.42825e-01 1.71952e-01 -1.30348e+00
2.00100e+02 2.54394e-02 4.94726e-03 8.58510e-02 -2.39846e-01 1.76889e-01 -1.32868e+00
2.00200e+02 2.52376e-02 5.89980e-03 9.48161e-02 -2.36527e-01 1.76889e-01 -1.32868e+00
2.00300e+02 2.50001e-02 6.84422e-03 1.03653e-01 -2.32873e-01 1.76889e-01 -1.32868e+00
2.00400e+02 2.47272e-02 7.77918e-03 1.12349e-01 -2.28889e-01 1.76889e-01 -1.32868e+00
2.00500e+02 2.44193e-02 8.70335e-03 1.20892e-01 -2.24580e-01 1.76889e-01 -1.32868e+00
2.00600e+02 2.40769e-02 9.61541e-03 1.29279e-01 -2.19957e-01 1.80937e-01 -1.31836e+00
2.00700e+02 2.37004e-02 1.05141e-02 1.37490e-01 -2.15022e-01 1.80937e-01 -1.31836e+00
2.00800e+02 2.32904e-02 1.13981e-02 1.45512e-01 -2.09780e-01 1.80937e-01 -1.31836e+00
2.00900e+02 2.28474e-02 1.22662e-02 1.53334e-01 -2.04238e-01 1.80937e-01 -1.31836e+00
2.01000e+02 2.23721e-02 1.31171e-02 1.60945e-01 -1.98405e-01 1.80937e-01 -1.31836e+00
2.01100e+02 2.18650e-02 1.39496e-02 1.68301e-01 -1.92307e-01 1.76933e-01 -1.39612e+00
2.01200e+02 2.13269e-02 1.47624e-02 1.75427e-01 -1.85935e-01 1.76933e-01 -1.39612e+00
2.01300e+02 2.07584e-02 1.55544e-02 1.82310e-01 -1.79299e-01 1.76933e-01 -1.39612e+00
2.01400e+02 2.01606e-02 1.63245e-02 1.88943e-01 -1.72409e-01 1.76933e-01 -1.39612e+00
2.01500e+02 1.95342e-02 1.70714e-02 1.95315e-01 -1.65273e-01 1.76933e-01 -1.39612e+00
2.01600e+02 1.88800e-02 1.77942e-02 2.01388e-01 -1.57916e-01 1.71413e-01 -1.46183e+00
2.01700e+02 1.81991e-02 1.84916e-02 2.07184e-01 -1.50335e-01 1.71413e-01 -1.46183e+00
2.01800e+02 1.74925e-02 1.91628e-02 2.12694e-01 -1.42542e-01 1.71413e-01 -1.46183e+00
2.01900e+02 1.67611e-02 1.98068e-02 2.17911e-01 -1.34546e-01 1.71413e-01 -1.46183e+00
2.02000e+02 1.60061e-02 2.04226e-02 2.22828e-01 -1.26360e-01 1.71413e-01 -1.46183e+00
2.02100e+02 1.52286e-02 2.10094e-02 2.27441e-01 -1.17976e-01 1.69763e-01 -1.42224e+00
2.02200e+02 1.44297e-02 2.15665e-02 2.31739e-01 -1.09424e-01 1.69763e-01 -1.42224e+00
2.02300e+02 1.36106e-02 2.20931e-02 2.35716e-01 -1.00716e-01 1.69763e-01 -1.42224e+00
2.02400e+02 1.27725e-02 2.25884e-02 2.39365e-01 -9.18628e-02 1.69763e-01 -1.42224e+00
2.02500e+02 1.19165e-02 2.30519e-02 2.42681e-01 -8.28778e-02 1.69763e-01 -1.42224e+00
2.02600e+02 1.10438e-02 2.34828e-02 2.45676e-01 -7.37403e-02 1.72438e-01 -1.34180e+00
2.02700e+02 1.01558e-02 2.38807e-02 2.48327e-01 -6.44948e-02 1.72438e-01 -1.34180e+00
2.02800e+02 9.25366e-03 2.42452e-02 2.50629e-01 -5.51543e-02 1.72438e-01 -1.34180e+00
2.02900e+02 8.33856e-03 2.45755e-02 2.52580e-01 -4.57319e-02 1.72438e-01 -1.34180e+00
2.03000e+02 7.41180e-03 2.48715e-02 2.54177e-01 -3.62407e-02 1.72438e-01 -1.34180e+00
2.03100e+02 6.47467e-03 2.51325e-02 2.55421e-01 -2.66896e-02 1.73827e-01 -1.33143e+00
2.03200e+02 5.52846e-03 2.53584e-02 2.56306e-01 -1.70963e-02 1.73827e-01 -1.33143e+00
2.03300e+02 4.57447e-03 2.55487e-02 2.56831e-01 -7.47423e-03 1.73827e-01 -1.33143e+00
2.03400e+02 3.61401e-03 2.57032e-02 2.56994e-01 2.16304e-03 1.73827e-01 -1.33143e+00
2.03500e+02 2.64841e-03 2.58217e-02 2.56796e-01 1.18019e-02 1.73827e-01 -1.33143e+00
2.03600e+02 1.67902e-03 2.59040e-02 2.56237e-01 2.14190e-02 1.73640e-01 -1.35342e+00
2.03700e+02 7.07180e-04 2.59500e-02 2.55318e-01 3.10108e-02 1.73640e-01 -1.35342e+00
2.03800e+02 -2.65747e-04 2.59595e-02 2.54040e-01 4.05636e-02 1.73640e-01 -1.35342e+00
2.03900e+02 -1.23841e-03 2.59326e-02 2.52404e-01 5.00641e-02 1.73640e-01 -1.35342e+00
2.04000e+02 -2.20944e-03 2.58694e-02 2.50414e-01 5.94990e-02 1.73640e-01 -1.35342e+00
2.04100e+02 -3.17751e-03 2.57698e-02 2.48067e-01 6.88541e-02 1.72570e-01 -1.35296e+00
2.04200e+02 -4.14124e-03 2.56340e-02 2.45372e-01 7.81168e-02 1.72570e-01 -1.35296e+00
2.04300e+02 -5.09930e-03 2.54621e-02 2.42330e-01 8.72742e-02 1.72570e-01 -1.35296e+00
2.04400e+02 -6.05034e-03 2.52545e-02 2.38947e-01 9.63132e-02 1.72570e-01 -1.35296e+00
2.04500e+02 -6.99303e-03 2.50114e-02 2.35226e-01 1.05221e-01 1.72570e-01 -1.35296e+00
2.04600e+02 -7.92607e-03 2.47331e-02 2.31157e-01 1.13998e-01 1.69937e-01 -1.30887e+00
2.04700e+02 -8.84821e-03 2.44200e-02 2.26761e-01 1.22619e-01 1.69937e-01 -1.30887e+00
2.04800e+02 -9.75814e-03 2.40726e-02 2.22044e-01 1.31069e-01 1.69937e-01 -1.30887e+00
2.04900e+02 -1.06546e-02 2.36912e-02 2.17011e-01 1.39338e-01 1.69937e-01 -1.30887e+00
2.05000e+02 -1.15363e-02 2.32765e-02 2.11671e-01 1.47414e-01 1.69937e-01 -1.30887e+00
2.05100e+02 -1.24020e-02 2.28288e-02 2.06032e-01 1.55262e-01 1.64342e-01 -1.35219e+00
2.05200e+02 -1.32504e-02 2.23489e-02 2.00102e-01 1.62894e-01 1.64342e-01 -1.35219e+00
2.05300e+02 -1.40803e-02 2.18373e-02 1.93890e-01 1.70300e-01 1.64342e-01 -1.35219e+00
2.05400e+02 -1.48905e-02 2.12948e-02 1.87404e-01 1.77469e-01 1.64342e-01 -1.35219e+00
2.05500e+02 -1.56798e-02 2.07222e-02 1.80652e-01 1.84391e-01 1.64342e-01 -1.35219e+00
2.05600e+02 -1.64472e-02 2.01202e-02 1.73655e-01 1.91052e-01 1.65630e-01 -1.37618e+00
2.05700e+02 -1.71914e-02 1.94898e-02 1.66413e-01 1.97448e-01 1.65630e-01 -1.37618e+00
2.05800e+02 -1.79114e-02 1.88318e-02 1.58934e-01 2.03569e-01 1.65630e-01 -1.37618e+00
2.05900e+02 -1.86061e-02 1.81471e-02 1.51231e-01 2.09407e-01 1.65630e-01 -1.37618e+00
2.06000e+02 -1.92747e-02 1.74368e-02 1.43314e-01 2.14953e-01 1.65630e-01 -1.37618e+00
2.06100e+02 -1.99161e-02 1.67019e-02 1.35185e-01 2.20224e-01 1.72288e-01 -1.33514e+00
2.06200e+02 -2.05295e-02 1.59435e-02 1.26862e-01 2.25188e-01 1.72288e-01 -1.33514e+00
2.06300e+02 -2.11141e-02 1.51626e-02 1.18358e-01 2.29837e-01 1.72288e-01 -1.33514e+00
2.06400e+02 -2.16689e-02 1.43603e-02 1.09683e-01 2.34164e-01 1.72288e-01 -1.33514e+00
2.06500e+02 -2.21933e-02 1.35378e-02 1.00850e-01 2.38164e-01 1.72288e-01 -1.33514e+00
2.06600e+02 -2.26865e-02 1.26962e-02 9.18820e-02 2.41817e-01 1.68230e-01 -1.36827e+00
2.06700e+02 -2.31477e-02 1.18366e-02 8.27821e-02 2.45132e-01 1.68230e-01 -1.36827e+00
2.06800e+02 -2.35764e-02 1.09603e-02 7.35628e-02 2.48104e-01 1.68230e-01 -1.36827e+00
2.06900e+02 -2.39718e-02 1.00686e-02 6.42370e-02 2.50730e-01 1.68230e-01 -1.36827e+00
2.07000e+02 -2.43334e-02 9.16257e-03 5.48177e-02 2.53005e-01 1.68230e-01 -1.36827e+00
2.07100e+02 -2.46608e-02 8.24364e-03 4.53007e-02 2.54923e-01 1.66368e-01 -1.32917e+00
2.07200e+02 -2.49536e-02 7.31304e-03 3.57170e-02 2.56483e-01 1.66368e-01 -1.32917e+00
2.07300e+02 -2.52112e-02 6.37207e-03 2.60800e-02 2.57683e-01 1.66368e-01 -1.32917e+00
2.07400e+02 -2.54334e-02 5.42206e-03 1.64033e-02 2.58521e-01 1.66368e-01 -1.32917e+00
2.07500e+02 -2.56198e-02 4.46434e-03 6.70050e-03 2.58995e-01 1.66368e-01 -1.32917e+00
2.07600e+02 -2.57701e-02 3.50025e-03 -2.99881e-03 2.59098e-01 1.62950e-01 -1.36479e+00
2.07700e+02 -2.58841e-02 2.53116e-03 -1.26964e-02 2.58837e-01 1.62950e-01 -1.36479e+00
2.07800e+02 -2.59616e-02 1.55846e-03 -2.23787e-02 2.58214e-01 1.62950e-01 -1.36479e+00
2.07900e+02 -2.60026e-02 5.83521e-04 -3.20321e-02 2.57228e-01 1.62950e-01 -1.36479e+00
2.08000e+02 -2.60068e-02 -3.92267e-04 -4.16431e-02 2.55881e-01 1.62950e-01 -1.36479e+00
2.08100e+02 -2.59745e-02 -1.36751e-03 -5.11949e-02 2.54181e-01 1.64656e-01 -1.37514e+00
2.08200e+02 -2.59055e-02 -2.34080e-03 -6.06779e-02 2.52124e-01 1.64656e-01 -1.37514e+00
2.08300e+02 -2.58000e-02 -3.31078e-03 -7.00785e-02 2.49714e-01 1.64656e-01 -1.37514e+00
2.08400e+02 -2.56583e-02 -4.27606e-03 -7.93838e-02 2.46953e-01 1.64656e-01 -1.37514e+00
2.08500e+02 -2.54804e-02 -5.23528e-03 -8.85804e-02 2.43845e-01 1.64656e-01 -1.37514e+00
2.08600e+02 -2.52667e-02 -6.18709e-03 -9.76775e-02 2.40407e-01 1.72594e-01 -1.34264e+00
2.08700e+02 -2.50175e-02 -7.13016e-03 -1.06641e-01 2.36629e-01 1.72594e-01 -1.34264e+00
2.08800e+02 -2.47332e-02 -8.06318e-03 -1.15459e-01 2.32518e-01 1.72594e-01 -1.34264e+00
2.08900e+02 -2.44143e-02 -8.98486e-03 -1.24118e-01 2.28077e-01 1.72594e-01 -1.34264e+00
2.09000e+02 -2.40610e-02 -9.89393e-03 -1.32606e-01 2.23315e-01 1.72594e-01 -1.34264e+00
2.09100e+02 -2.36741e-02 -1.07891e-02 -1.40917e-01 2.18246e-01 1.76748e-01 -1.34830e+00
2.09200e+02 -2.32539e-02 -1.16691e-02 -1.49033e-01 2.12869e-01 1.76748e-01 -1.34830e+00
2.09300e+02 -2.28011e-02 -1.25328e-02 -1.56944e-01 2.07189e-01 1.76748e-01 -1.34830e+00
2.09400e+02 -2.23164e-02 -1.33789e-02 -1.64639e-01 2.01216e-01 1.76748e-01 -1.34830e+00
2.09500e+02 -2.18003e-02 -1.42063e-02 -1.72106e-01 1.94957e-01 1.76748e-01 -1.34830e+00
2.09600e+02 -2.12536e-02 -1.50138e-02 -1.79306e-01 1.88435e-01 1.72540e-01 -1.41663e+00
2.09700e+02 -2.06770e-02 -1.58002e-02 -1.86259e-01 1.81648e-01 1.72540e-01 -1.41663e+00
2.09800e+02 -2.00713e-02 -1.65643e-02 -1.92955e-01 1.74604e-01 1.72540e-01 -1.41663e+00
2.09900e+02 -1.94374e-02 -1.73052e-02 -1.99384e-01 1.67313e-01 1.72540e-01 -1.41663e+00
2.10000e+02 -1.87762e-02 -1.80217e-02 -2.05538e-01 1.59785e-01 1.72540e-01 -1.41663e+00
2.10100e+02 -1.80887e-02 -1.87129e-02 -2.11385e-01 1.52043e-01 1.68091e-01 -1.46800e+00
2.10200e+02 -1.73757e-02 -1.93776e-02 -2.16940e-01 1.44086e-01 1.68091e-01 -1.46800e+00
2.10300e+02 -1.66383e-02 -2.00151e-02 -2.22196e-01 1.35927e-01 1.68091e-01 -1.46800e+00
2.10400e+02 -1.58776e-02 -2.06243e-02 -2.27144e-01 1.27576e-01 1.68091e-01 -1.46800e+00
2.10500e+02 -1.50947e-02 -2.12045e-02 -2.31779e-01 1.19044e-01 1.68091e-01 -1.46800e+00
2.10600e+02 -1.42907e-02 -2.17548e-02 -2.36088e-01 1.10347e-01 1.66455e-01 -1.47914e+00
2.10700e+02 -1.34668e-02 -2.22745e-02 -2.40070e-01 1.01494e-01 1.66455e-01 -1.47914e+00
2.10800e+02 -1.26241e-02 -2.27628e-02 -2.43720e-01 9.24973e-02 1.66455e-01 -1.47914e+00
2.10900e+02 -1.17639e-02 -2.32191e-02 -2.47032e-01 8.33695e-02 1.66455e-01 -1.47914e+00
2.11000e+02 -1.08874e-02 -2.36428e-02 -2.50003e-01 7.41231e-02 1.66455e-01 -1.47914e+00
2.11100e+02 -9.99583e-03 -2.40333e-02 -2.52641e-01 6.47532e-02 1.69474e-01 -1.43132e+00
2.11200e+02 -9.09047e-03 -2.43902e-02 -2.54928e-01 5.52896e-02 1.69474e-01 -1.43132e+00
2.11300e+02 -8.17259e-03 -2.47130e-02 -2.56861e-01 4.57455e-02 1.69474e-01 -1.43132e+00
2.11400e+02 -7.24345e-03 -2.50012e-02 -2.58436e-01 3.61343e-02 1.69474e-01 -1.43132e+00
2.11500e+02 -6.30434e-03 -2.52545e-02 -2.59651e-01 2.64693e-02 1.69474e-01 -1.43132e+00
2.11600e+02 -5.35657e-03 -2.54727e-02 -2.60521e-01 1.67279e-02 1.75310e-01 -1.35011e+00
2.11700e+02 -4.40141e-03 -2.56554e-02 -2.61026e-01 6.95868e-03 1.75310e-01 -1.35011e+00
2.11800e+02 -3.44014e-03 -2.58026e-02 -2.61164e-01 -2.82475e-03 1.75310e-01 -1.35011e+00
2.11900e+02 -2.47406e-03 -2.59139e-02 -2.60935e-01 -1.26086e-02 1.75310e-01 -1.35011e+00
2.12000e+02 -1.50446e-03 -2.59891e-02 -2.60340e-01 -2.23792e-02 1.75310e-01 -1.35011e+00
2.12100e+02 -5.32669e-04 -2.60283e-02 -2.59375e-01 -3.21075e-02 1.72560e-01 -1.38142e+00
2.12200e+02 4.39988e-04 -2.60312e-02 -2.58046e-01 -4.17949e-02 1.72560e-01 -1.38142e+00
2.12300e+02 1.41217e-03 -2.59978e-02 -2.56356e-01 -5.14277e-02 1.72560e-01 -1.38142e+00
2.12400e+02 2.38255e-03 -2.59282e-02 -2.54305e-01 -6.09923e-02 1.72560e-01 -1.38142e+00
2.12500e+02 3.34977e-03 -2.58224e-02 -2.51898e-01 -7.04755e-02 1.72560e-01 -1.38142e+00
2.12600e+02 4.31250e-03 -2.56805e-02 -2.49134e-01 -7.98521e-02 1.69669e-01 -1.40354e+00
2.12700e+02 5.26939e-03 -2.55028e-02 -2.46021e-01 -8.91205e-02 1.69669e-01 -1.40354e+00
2.12800e+02 6.21910e-03 -2.52894e-02 -2.42563e-01 -9.82676e-02 1.69669e-01 -1.40354e+00
2.12900e+02 7.16030e-03 -2.50407e-02 -2.38764e-01 -1.07281e-01 1.69669e-01 -1.40354e+00
2.13000e+02 8.09167e-03 -2.47568e-02 -2.34631e-01 -1.16147e-01 1.69669e-01 -1.40354e+00
2.13100e+02 9.01191e-03 -2.44384e-02 -2.30167e-01 -1.24868e-01 1.71635e-01 -1.37415e+00
2.13200e+02 9.91975e-03 -2.40857e-02 -2.25378e-01 -1.33418e-01 1.71635e-01 -1.37415e+00
2.13300e+02 1.08139e-02 -2.36993e-02 -2.20272e-01 -1.41784e-01 1.71635e-01 -1.37415e+00
2.13400e+02 1.16932e-02 -2.32798e-02 -2.14855e-01 -1.49954e-01 1.71635e-01 -1.37415e+00
2.13500e+02 1.25563e-02 -2.28275e-02 -2.09136e-01 -1.57918e-01 1.71635e-01 -1.37415e+00
2.13600e+02 1.34020e-02 -2.23433e-02 -2.03138e-01 -1.65655e-01 1.74268e-01 -1.41385e+00
2.13700e+02 1.42290e-02 -2.18277e-02 -1.96854e-01 -1.73164e-01 1.74268e-01 -1.41385e+00
2.13800e+02 1.50363e-02 -2.12814e-02 -1.90292e-01 -1.80434e-01 1.74268e-01 -1.41385e+00
2.13900e+02 1.58226e-02 -2.07053e-02 -1.83462e-01 -1.87456e-01 1.74268e-01 -1.41385e+00
2.14000e+02 1.65869e-02 -2.01001e-02 -1.76373e-01 -1.94219e-01 1.74268e-01 -1.41385e+00
2.14100e+02 1.73280e-02 -1.94666e-02 -1.69064e-01 -2.00699e-01 1.77411e-01 -1.48407e+00
2.14200e+02 1.80447e-02 -1.88059e-02 -1.61517e-01 -2.06904e-01 1.77411e-01 -1.48407e+00
2.14300e+02 1.87362e-02 -1.81187e-02 -1.53743e-01 -2.12825e-01 1.77411e-01 -1.48407e+00
2.14400e+02 1.94013e-02 -1.74062e-02 -1.45751e-01 -2.18454e-01 1.77411e-01 -1.48407e+00
2.14500e+02 2.00393e-02 -1.66693e-02 -1.37553e-01 -2.23783e-01 1.77411e-01 -1.48407e+00
2.14600e+02 2.06492e-02 -1.59091e-02 -1.29124e-01 -2.28845e-01 1.84280e-01 -1.37488e+00
2.14700e+02 2.12304e-02 -1.51268e-02 -1.20509e-01 -2.33589e-01 1.84280e-01 -1.37488e+00
2.14800e+02 2.17820e-02 -1.43234e-02 -1.11720e-01 -2.38009e-01 1.84280e-01 -1.37488e+00
2.14900e+02 2.23033e-02 -1.34999e-02 -1.02769e-01 -2.42098e-01 1.84280e-01 -1.37488e+00
2.15000e+02 2.27936e-02 -1.26576e-02 -9.36688e-02 -2.45850e-01 1.84280e-01 -1.37488e+00
2.15100e+02 2.32522e-02 -1.17975e-02 -8.44107e-02 -2.49248e-01 1.77705e-01 -1.33877e+00
2.15200e+02 2.36785e-02 -1.09207e-02 -7.50295e-02 -2.52297e-01 1.77705e-01 -1.33877e+00
2.15300e+02 2.40718e-02 -1.00284e-02 -6.55385e-02 -2.54993e-01 1.77705e-01 -1.33877e+00
2.15400e+02 2.44317e-02 -9.12190e-03 -5.59509e-02 -2.57332e-01 1.77705e-01 -1.33877e+00
2.15500e+02 2.47576e-02 -8.20237e-03 -4.62802e-02 -2.59311e-01 1.77705e-01 -1.33877e+00
2.15600e+02 2.50490e-02 -7.27104e-03 -3.65518e-02 -2.60891e-01 1.64669e-01 -1.37083e+00
2.15700e+02 2.53053e-02 -6.32915e-03 -2.67700e-02 -2.62106e-01 1.64669e-01 -1.37083e+00
2.15800e+02 2.55262e-02 -5.37805e-03 -1.69484e-02 -2.62955e-01 1.64669e-01 -1.37083e+00
2.15900e+02 2.57113e-02 -4.41908e-03 -7.10081e-03 -2.63436e-01 1.64669e-01 -1.37083e+00
2.16000e+02 2.58604e-02 -3.45361e-03 2.75901e-03 -2.63548e-01 1.64669e-01 -1.37083e+00
2.16100e+02 2.59732e-02 -2.48297e-03 1.26528e-02 -2.63296e-01 1.68468e-01 -1.29138e+00
2.16200e+02 2.60497e-02 -1.50852e-03 2.25315e-02 -2.62672e-01 1.68468e-01 -1.29138e+00
2.16300e+02 2.60897e-02 -5.31603e-04 3.23811e-02 -2.61678e-01 1.68468e-01 -1.29138e+00
2.16400e+02 2.60931e-02 4.46410e-04 4.21878e-02 -2.60315e-01 1.68468e-01 -1.29138e+00
2.16500e+02 2.60598e-02 1.42415e-03 5.19377e-02 -2.58584e-01 1.68468e-01 -1.29138e+00
2.16600e+02 2.59899e-02 2.40020e-03 6.16069e-02 -2.56504e-01 1.73015e-01 -1.32557e+00
2.16700e+02 2.58834e-02 3.37316e-03 7.11931e-02 -2.54063e-01 1.73015e-01 -1.32557e+00
2.16800e+02 2.57404e-02 4.34163e-03 8.06828e-02 -2.51264e-01 1.73015e-01 -1.32557e+00
2.16900e+02 2.55612e-02 5.30425e-03 9.00627e-02 -2.48111e-01 1.73015e-01 -1.32557e+00
2.17000e+02 2.53459e-02 6.25966e-03 9.93195e-02 -2.44607e-01 1.73015e-01 -1.32557e+00
2.17100e+02 2.50949e-02 7.20648e-03 1.08456e-01 -2.40768e-01 1.79501e-01 -1.30698e+00
2.17200e+02 2.48086e-02 8.14339e-03 1.17444e-01 -2.36588e-01 1.79501e-01 -1.30698e+00
2.17300e+02 2.44873e-02 9.06905e-03 1.26271e-01 -2.32072e-01 1.79501e-01 -1.30698e+00
2.17400e+02 2.41314e-02 9.98217e-03 1.34925e-01 -2.27227e-01 1.79501e-01 -1.30698e+00
2.17500e+02 2.37415e-02 1.08815e-02 1.43392e-01 -2.22059e-01 1.79501e-01 -1.30698e+00
2.17600e+02 2.33180e-02 1.17656e-02 1.51653e-01 -2.16585e-01 1.80021e-01 -1.33373e+00
2.17700e+02 2.28616e-02 1.26334e-02 1.59706e-01 -2.10804e-01 1.80021e-01 -1.33373e+00
2.17800e+02 2.23728e-02 1.34835e-02 1.67537e-01 -2.04724e-01 1.80021e-01 -1.33373e+00
2.17900e+02 2.18524e-02 1.43147e-02 1.75137e-01 -1.98352e-01 1.80021e-01 -1.33373e+00
2.18000e+02 2.13011e-02 1.51259e-02 1.82495e-01 -1.91698e-01 1.80021e-01 -1.33373e+00
2.18100e+02 2.07195e-02 1.59158e-02 1.89556e-01 -1.84796e-01 1.73408e-01 -1.43751e+00
2.18200e+02 2.01086e-02 1.66833e-02 1.96355e-01 -1.77633e-01 1.73408e-01 -1.43751e+00
2.18300e+02 1.94691e-02 1.74271e-02 2.02883e-01 -1.70220e-01 1.73408e-01 -1.43751e+00
2.18400e+02 1.88021e-02 1.81462e-02 2.09132e-01 -1.62568e-01 1.73408e-01 -1.43751e+00
2.18500e+02 1.81086e-02 1.88397e-02 2.15092e-01 -1.54685e-01 1.73408e-01 -1.43751e+00
2.18600e+02 1.73894e-02 1.95064e-02 2.20734e-01 -1.46590e-01 1.68121e-01 -1.47393e+00
2.18700e+02 1.66457e-02 2.01454e-02 2.26072e-01 -1.38289e-01 1.68121e-01 -1.47393e+00
2.18800e+02 1.58786e-02 2.07558e-02 2.31097e-01 -1.29793e-01 1.68121e-01 -1.47393e+00
2.18900e+02 1.50892e-02 2.13368e-02 2.35803e-01 -1.21115e-01 1.68121e-01 -1.47393e+00
2.19000e+02 1.42787e-02 2.18874e-02 2.40184e-01 -1.12266e-01 1.68121e-01 -1.47393e+00
2.19100e+02 1.34483e-02 2.24072e-02 2.44248e-01 -1.03227e-01 1.69161e-01 -1.39316e+00
2.19200e+02 1.25991e-02 2.28953e-02 2.47973e-01 -9.40411e-02 1.69161e-01 -1.39316e+00
2.19300e+02 1.17324e-02 2.33512e-02 2.51352e-01 -8.47210e-02 1.69161e-01 -1.39316e+00
2.19400e+02 1.08495e-02 2.37742e-02 2.54380e-01 -7.52797e-02 1.69161e-01 -1.39316e+00
2.19500e+02 9.95146e-03 2.41638e-02 2.57054e-01 -6.57304e-02 1.69161e-01 -1.39316e+00
2.19600e+02 9.03967e-03 2.45194e-02 2.59384e-01 -5.60584e-02 1.73036e-01 -1.32656e+00
2.19700e+02 8.11535e-03 2.48408e-02 2.61350e-01 -4.63041e-02 1.73036e-01 -1.32656e+00
2.19800e+02 7.17978e-03 2.51274e-02 2.62949e-01 -3.64814e-02 1.73036e-01 -1.32656e+00
2.19900e+02 6.23422e-03 2.53789e-02 2.64179e-01 -2.66039e-02 1.73036e-01 -1.32656e+00
2.20000e+02 5.27997e-03 2.55950e-02 2.65037e-01 -1.66856e-02 1.73036e-01 -1.32656e+00
2.20100e+02 4.31835e-03 2.57752e-02 2.65526e-01 -6.74477e-03 1.73949e-01 -1.33649e+00
2.20200e+02 3.35068e-03 2.59195e-02 2.65643e-01 3.20924e-03 1.73949e-01 -1.33649e+00
2.20300e+02 2.37830e-03 2.60275e-02 2.65386e-01 1.31624e-02 1.73949e-01 -1.33649e+00
2.20400e+02 1.40253e-03 2.60991e-02 2.64756e-01 2.31008e-02 1.73949e-01 -1.33649e+00
2.20500e+02 4.24732e-04 2.61342e-02 2.63754e-01 3.30103e-02 1.73949e-01 -1.33649e+00
2.20600e+02 -5.53745e-04 2.61327e-02 2.62382e-01 4.28647e-02 1.73041e-01 -1.36340e+00
2.20700e+02 -1.53153e-03 2.60947e-02 2.60642e-01 5.26626e-02 1.73041e-01 -1.36340e+00
2.20800e+02 -2.50725e-03 2.60201e-02 2.58535e-01 6.23901e-02 1.73041e-01 -1.36340e+00
2.20900e+02 -3.47955e-03 2.59090e-02 2.56066e-01 7.20338e-02 1.73041e-01 -1.36340e+00
2.21000e+02 -4.44708e-03 2.57617e-02 2.53237e-01 8.15799e-02 1.73041e-01 -1.36340e+00
2.21100e+02 -5.40849e-03 2.55782e-02 2.50044e-01 9.10162e-02 1.70519e-01 -1.35434e+00
2.21200e+02 -6.36245e-03 2.53589e-02 2.46500e-01 1.00328e-01 1.70519e-01 -1.35434e+00
2.21300e+02 -7.30763e-03 2.51040e-02 2.42610e-01 1.09501e-01 1.70519e-01 -1.35434e+00
2.21400e+02 -8.24270e-03 2.48138e-02 2.38377e-01 1.18524e-01 1.70519e-01 -1.35434e+00
2.21500e+02 -9.16633e-03 2.44889e-02 2.33810e-01 1.27384e-01 1.70519e-01 -1.35434e+00
2.21600e+02 -1.00773e-02 2.41295e-02 2.28898e-01 1.36070e-01 1.66478e-01 -1.33015e+00
2.21700e+02 -1.09743e-02 2.37362e-02 2.23664e-01 1.44567e-01 1.66478e-01 -1.33015e+00
2.21800e+02 -1.18560e-02 2.33096e-02 2.18114e-01 1.52862e-01 1.66478e-01 -1.33015e+00
2.21900e+02 -1.27213e-02 2.28501e-02 2.12257e-01 1.60945e-01 1.66478e-01 -1.33015e+00
2.22000e+02 -1.35690e-02 2.23585e-02 2.06101e-01 1.68804e-01 1.66478e-01 -1.33015e+00
2.22100e+02 -1.43976e-02 2.18354e-02 1.99663e-01 1.76403e-01 1.62752e-01 -1.38528e+00
2.22200e+02 -1.52062e-02 2.12814e-02 1.92946e-01 1.83757e-01 1.62752e-01 -1.38528e+00
2.22300e+02 -1.59934e-02 2.06974e-02 1.85958e-01 1.90856e-01 1.62752e-01 -1.38528e+00
2.22400e+02 -1.67581e-02 2.00843e-02 1.78709e-01 1.97689e-01 1.62752e-01 -1.38528e+00
2.22500e+02 -1.74994e-02 1.94428e-02 1.71208e-01 2.04246e-01 1.62752e-01 -1.38528e+00
2.22600e+02 -1.82160e-02 1.87739e-02 1.63468e-01 2.10538e-01 1.68611e-01 -1.36212e+00
2.22700e+02 -1.89071e-02 1.80787e-02 1.55497e-01 2.16536e-01 1.68611e-01 -1.36212e+00
2.22800e+02 -1.95716e-02 1.73581e-02 1.47305e-01 2.22232e-01 1.68611e-01 -1.36212e+00
2.22900e+02 -2.02087e-02 1.66130e-02 1.38905e-01 2.27619e-01 1.68611e-01 -1.36212e+00
2.23000e+02 -2.08174e-02 1.58446e-02 1.30309e-01 2.32688e-01 1.68611e-01 -1.36212e+00
2.23100e+02 -2.13968e-02 1.50540e-02 1.21532e-01 2.37434e-01 1.70068e-01 -1.37106e+00
2.23200e+02 -2.19462e-02 1.42423e-02 1.12583e-01 2.41850e-01 1.70068e-01 -1.37106e+00
2.23300e+02 -2.24648e-02 1.34105e-02 1.03473e-01 2.45928e-01 1.70068e-01 -1.37106e+00
2.23400e+02 -2.29518e-02 1.25600e-02 9.42164e-02 2.49663e-01 1.70068e-01 -1.37106e+00
2.23500e+02 -2.34066e-02 1.16918e-02 8.48248e-02 2.53049e-01 1.70068e-01 -1.37106e+00
2.23600e+02 -2.38286e-02 1.08072e-02 7.53079e-02 2.56074e-01 1.66511e-01 -1.36692e+00
2.23700e+02 -2.42171e-02 9.90741e-03 6.56834e-02 2.58740e-01 1.66511e-01 -1.36692e+00
2.23800e+02 -2.45717e-02 8.99372e-03 5.59649e-02 2.61045e-01 1.66511e-01 -1.36692e+00
2.23900e+02 -2.48918e-02 8.06739e-03 4.61658e-02 2.62985e-01 1.66511e-01 -1.36692e+00
2.24000e+02 -2.51769e-02 7.12973e-03 3.62999e-02 2.64557e-01 1.66511e-01 -1.36692e+00
2.24100e+02 -2.54267e-02 6.18203e-03 2.63745e-02 2.65753e-01 1.63981e-01 -1.35230e+00
2.24200e+02 -2.56409e-02 5.22563e-03 1.64105e-02 2.66576e-01 1.63981e-01 -1.35230e+00
2.24300e+02 -2.58191e-02 4.26185e-03 6.42185e-03 2.67026e-01 1.63981e-01 -1.35230e+00
2.24400e+02 -2.59611e-02 3.29205e-03 -3.57747e-03 2.67102e-01 1.63981e-01 -1.35230e+00
2.24500e+02 -2.60666e-02 2.31759e-03 -1.35734e-02 2.66803e-01 1.63981e-01 -1.35230e+00
2.24600e+02 -2.61356e-02 1.33985e-03 -2.35336e-02 2.66126e-01 1.61421e-01 -1.39374e+00
2.24700e+02 -2.61678e-02 3.60226e-04 -3.34621e-02 2.65077e-01 1.61421e-01 -1.39374e+00
2.24800e+02 -2.61633e-02 -6.19899e-04 -4.33452e-02 2.63658e-01 1.61421e-01 -1.39374e+00
2.24900e+02 -2.61220e-02 -1.59913e-03 -5.31690e-02 2.61871e-01 1.61421e-01 -1.39374e+00
2.25000e+02 -2.60440e-02 -2.57608e-03 -6.29197e-02 2.59717e-01 1.61421e-01 -1.39374e+00
2.25100e+02 -2.59295e-02 -3.54935e-03 -7.25902e-02 2.57210e-01 1.65562e-01 -1.38613e+00
2.25200e+02 -2.57786e-02 -4.51757e-03 -8.21613e-02 2.54343e-01 1.65562e-01 -1.38613e+00
2.25300e+02 -2.55916e-02 -5.47938e-03 -9.16193e-02 2.51120e-01 1.65562e-01 -1.38613e+00
2.25400e+02 -2.53687e-02 -6.43343e-03 -1.00951e-01 2.47545e-01 1.65562e-01 -1.38613e+00
2.25500e+02 -2.51103e-02 -7.37840e-03 -1.10144e-01 2.43623e-01 1.65562e-01 -1.38613e+00
2.25600e+02 -2.48168e-02 -8.31295e-03 -1.19209e-01 2.39372e-01 1.74199e-01 -1.35107e+00
2.25700e+02 -2.44886e-02 -9.23582e-03 -1.28110e-01 2.34783e-01 1.74199e-01 -1.35107e+00
2.25800e+02 -2.41263e-02 -1.01457e-02 -1.36835e-01 2.29864e-01 1.74199e-01 -1.35107e+00
2.25900e+02 -2.37303e-02 -1.10414e-02 -1.45371e-01 2.24620e-01 1.74199e-01 -1.35107e+00
2.26000e+02 -2.33011e-02 -1.19217e-02 -1.53706e-01 2.19060e-01 1.74199e-01 -1.35107e+00
2.26100e+02 -2.28394e-02 -1.27853e-02 -1.61817e-01 2.13201e-01 1.74724e-01 -1.38537e+00
2.26200e+02 -2.23457e-02 -1.36310e-02 -1.69706e-01 2.07042e-01 1.74724e-01 -1.38537e+00
2.26300e+02 -2.18208e-02 -1.44576e-02 -1.77359e-01 2.00592e-01 1.74724e-01 -1.38537e+00
2.26400e+02 -2.12654e-02 -1.52640e-02 -1.84768e-01 1.93858e-01 1.74724e-01 -1.38537e+00
2.26500e+02 -2.06803e-02 -1.60491e-02 -1.91921e-01 1.86851e-01 1.74724e-01 -1.38537e+00
2.26600e+02 -2.00662e-02 -1.68117e-02 -1.98779e-01 1.79594e-01 1.69848e-01 -1.45073e+00
2.26700e+02 -1.94240e-02 -1.75508e-02 -2.05363e-01 1.72085e-01 1.69848e-01 -1.45073e+00
2.26800e+02 -1.87546e-02 -1.82652e-02 -2.11663e-01 1.64335e-01 1.69848e-01 -1.45073e+00
2.26900e+02 -1.80589e-02 -1.89540e-02 -2.17670e-01 1.56354e-01 1.69848e-01 -1.45073e+00
2.27000e+02 -1.73380e-02 -1.96162e-02 -2.23377e-01 1.48154e-01 1.69848e-01 -1.45073e+00
2.27100e+02 -1.65929e-02 -2.02508e-02 -2.28759e-01 1.39753e-01 1.66385e-01 -1.48652e+00
2.27200e+02 -1.58245e-02 -2.08571e-02 -2.33825e-01 1.31158e-01 1.66385e-01 -1.48652e+00
2.27300e+02 -1.50341e-02 -2.14340e-02 -2.38568e-01 1.22378e-01 1.66385e-01 -1.48652e+00
2.27400e+02 -1.42228e-02 -2.19808e-02 -2.42981e-01 1.13427e-01 1.66385e-01 -1.48652e+00
2.27500e+02 -1.33917e-02 -2.24968e-02 -2.47059e-01 1.04318e-01 1.66385e-01 -1.48652e+00
2.27600e+02 -1.25420e-02 -2.29812e-02 -2.50795e-01 9.50586e-02 1.66071e-01 -1.48052e+00
2.27700e+02 -1.16750e-02 -2.34334e-02 -2.54184e-01 8.56660e-02 1.66071e-01 -1.48052e+00
2.27800e+02 -1.07918e-02 -2.38528e-02 -2.57222e-01 7.61528e-02 1.66071e-01 -1.48052e+00
2.27900e+02 -9.89375e-03 -2.42389e-02 -2.59903e-01 6.65321e-02 1.66071e-01 -1.48052e+00
2.28000e+02 -8.98207e-03 -2.45910e-02 -2.62225e-01 5.68173e-02 1.66071e-01 -1.48052e+00
2.28100e+02 -8.05805e-03 -2.49089e-02 -2.64201e-01 4.69953e-02 1.70687e-01 -1.41372e+00
2.28200e+02 -7.12299e-03 -2.51921e-02 -2.65809e-01 3.71049e-02 1.70687e-01 -1.41372e+00
2.28300e+02 -6.17816e-03 -2.54403e-02 -2.67047e-01 2.71601e-02 1.70687e-01 -1.41372e+00
2.28400e+02 -5.22485e-03 -2.56532e-02 -2.67913e-01 1.71746e-02 1.70687e-01 -1.41372e+00
2.28500e+02 -4.26437e-03 -2.58304e-02 -2.68405e-01 7.16242e-03 1.70687e-01 -1.41372e+00
2.28600e+02 -3.29801e-03 -2.59717e-02 -2.68530e-01 -2.88166e-03 1.73650e-01 -1.37211e+00
2.28700e+02 -2.32709e-03 -2.60771e-02 -2.68280e-01 -1.29250e-02 1.73650e-01 -1.37211e+00
2.28800e+02 -1.35290e-03 -2.61464e-02 -2.67653e-01 -2.29534e-02 1.73650e-01 -1.37211e+00
2.28900e+02 -3.76764e-04 -2.61794e-02 -2.66652e-01 -3.29530e-02 1.73650e-01 -1.37211e+00
2.29000e+02 5.99997e-04 -2.61761e-02 -2.65278e-01 -4.29097e-02 1.73650e-01 -1.37211e+00
2.29100e+02 1.57605e-03 -2.61364e-02 -2.63526e-01 -5.27894e-02 1.69725e-01 -1.41296e+00
2.29200e+02 2.55004e-03 -2.60604e-02 -2.61406e-01 -6.25980e-02 1.69725e-01 -1.41296e+00
2.29300e+02 3.52063e-03 -2.59481e-02 -2.58921e-01 -7.23218e-02 1.69725e-01 -1.41296e+00
2.29400e+02 4.48646e-03 -2.57997e-02 -2.56074e-01 -8.19474e-02 1.69725e-01 -1.41296e+00
2.29500e+02 5.44620e-03 -2.56153e-02 -2.52870e-01 -9.14611e-02 1.69725e-01 -1.41296e+00
2.29600e+02 6.39851e-03 -2.53953e-02 -2.49309e-01 -1.00853e-01 1.69167e-01 -1.40301e+00
2.29700e+02 7.34208e-03 -2.51398e-02 -2.45400e-01 -1.10107e-01 1.69167e-01 -1.40301e+00
2.29800e+02 8.27559e-03 -2.48493e-02 -2.41147e-01 -1.19209e-01 1.69167e-01 -1.40301e+00
2.29900e+02 9.19774e-03 -2.45242e-02 -2.36556e-01 -1.28148e-01 1.69167e-01 -1.40301e+00
2.30000e+02 1.01072e-02 -2.41648e-02 -2.31635e-01 -1.36909e-01 1.69167e-01 -1.40301e+00
2.30100e+02 1.10028e-02 -2.37716e-02 -2.26390e-01 -1.45493e-01 1.71953e-01 -1.38412e+00
2.30200e+02 1.18832e-02 -2.33453e-02 -2.20827e-01 -1.53876e-01 1.71953e-01 -1.38412e+00
2.30300e+02 1.27473e-02 -2.28864e-02 -2.14954e-01 -1.62047e-01 1.71953e-01 -1.38412e+00
2.30400e+02 1.35937e-02 -2.23954e-02 -2.08778e-01 -1.69993e-01 1.71953e-01 -1.38412e+00
2.30500e+02 1.44214e-02 -2.18732e-02 -2.02309e-01 -1.77704e-01 1.71953e-01 -1.38412e+00
2.30600e+02 1.52290e-02 -2.13203e-02 -1.95587e-01 -1.85140e-01 1.73323e-01 -1.47963e+00
2.30700e+02 1.60154e-02 -2.07375e-02 -1.88593e-01 -1.92322e-01 1.73323e-01 -1.47963e+00
2.30800e+02 1.67794e-02 -2.01256e-02 -1.81334e-01 -1.99239e-01 1.73323e-01 -1.47963e+00
2.30900e+02 1.75199e-02 -1.94856e-02 -1.73822e-01 -2.05883e-01 1.73323e-01 -1.47963e+00
2.31000e+02 1.82360e-02 -1.88184e-02 -1.66066e-01 -2.12244e-01 1.73323e-01 -1.47963e+00
2.31100e+02 1.89266e-02 -1.81248e-02 -1.58082e-01 -2.18330e-01 1.79661e-01 -1.46340e+00
2.31200e+02 1.95907e-02 -1.74060e-02 -1.49875e-01 -2.24115e-01 1.79661e-01 -1.46340e+00
2.31300e+02 2.02275e-02 -1.66630e-02 -1.41456e-01 -2.29593e-01 1.79661e-01 -1.46340e+00
2.31400e+02 2.08360e-02 -1.58967e-02 -1.32837e-01 -2.34753e-01 1.79661e-01 -1.46340e+00
2.31500e+02 2.14154e-02 -1.51084e-02 -1.24030e-01 -2.39591e-01 1.79661e-01 -1.46340e+00
2.31600e+02 2.19651e-02 -1.42990e-02 -1.14997e-01 -2.44130e-01 1.83574e-01 -1.33782e+00
2.31700e+02 2.24844e-02 -1.34697e-02 -1.05797e-01 -2.48330e-01 1.83574e-01 -1.33782e+00
2.31800e+02 2.29726e-02 -1.26217e-02 -9.64439e-02 -2.52182e-01 1.83574e-01 -1.33782e+00
2.31900e+02 2.34289e-02 -1.17560e-02 -8.69510e-02 -2.55682e-01 1.83574e-01 -1.33782e+00
2.32000e+02 2.38529e-02 -1.08738e-02 -7.73314e-02 -2.58825e-01 1.83574e-01 -1.33782e+00
2.32100e+02 2.42438e-02 -9.97619e-03 -6.76095e-02 -2.61566e-01 1.69412e-01 -1.37633e+00
2.32200e+02 2.46009e-02 -9.06438e-03 -5.77908e-02 -2.63942e-01 1.69412e-01 -1.37633e+00
2.32300e+02 2.49239e-02 -8.13962e-03 -4.78889e-02 -2.65950e-01 1.69412e-01 -1.37633e+00
2.32400e+02 2.52121e-02 -7.20320e-03 -3.79178e-02 -2.67586e-01 1.69412e-01 -1.37633e+00
2.32500e+02 2.54652e-02 -6.25643e-03 -2.78913e-02 -2.68848e-01 1.69412e-01 -1.37633e+00
2.32600e+02 2.56828e-02 -5.30058e-03 -1.78062e-02 -2.69721e-01 1.64073e-01 -1.33651e+00
2.32700e+02 2.58645e-02 -4.33697e-03 -7.69493e-03 -2.70215e-01 1.64073e-01 -1.33651e+00
2.32800e+02 2.60101e-02 -3.36694e-03 2.42838e-03 -2.70330e-01 1.64073e-01 -1.33651e+00
2.32900e+02 2.61194e-02 -2.39185e-03 1.25495e-02 -2.70067e-01 1.64073e-01 -1.33651e+00
2.33000e+02 2.61921e-02 -1.41308e-03 2.26543e-02 -2.69424e-01 1.64073e-01 -1.33651e+00
2.33100e+02 2.62281e-02 -4.31995e-04 3.27481e-02 -2.68414e-01 1.69669e-01 -1.29858e+00
2.33200e+02 2.62274e-02 5.50014e-04 4.27980e-02 -2.67026e-01 1.69669e-01 -1.29858e+00
2.33300e+02 2.61900e-02 1.53158e-03 5.27897e-02 -2.65262e-01 1.69669e-01 -1.29858e+00
2.33400e+02 2.61158e-02 2.51133e-03 6.27093e-02 -2.63124e-01 1.69669e-01 -1.29858e+00
2.33500e+02 2.60050e-02 3.48789e-03 7.25427e-02 -2.60615e-01 1.69669e-01 -1.29858e+00
2.33600e+02 2.58577e-02 4.45985e-03 8.22727e-02 -2.57757e-01 1.75353e-01 -1.32201e+00
2.33700e+02 2.56740e-02 5.42579e-03 9.18904e-02 -2.54535e-01 1.75353e-01 -1.32201e+00
2.33800e+02 2.54542e-02 6.38437e-03 1.01382e-01 -2.50955e-01 1.75353e-01 -1.32201e+00
2.33900e+02 2.51986e-02 7.33422e-03 1.10734e-01 -2.47021e-01 1.75353e-01 -1.32201e+00
2.34000e+02 2.49075e-02 8.27400e-03 1.19934e-01 -2.42738e-01 1.75353e-01 -1.32201e+00
2.34100e+02 2.45814e-02 9.20238e-03 1.28988e-01 -2.38117e-01 1.81077e-01 -1.29359e+00
2.34200e+02 2.42206e-02 1.01181e-02 1.37864e-01 -2.33159e-01 1.81077e-01 -1.29359e+00
2.34300e+02 2.38258e-02 1.10198e-02 1.46549e-01 -2.27870e-01 1.81077e-01 -1.29359e+00
2.34400e+02 2.33973e-02 1.19062e-02 1.55031e-01 -2.22257e-01 1.81077e-01 -1.29359e+00
2.34500e+02 2.29359e-02 1.27762e-02 1.63299e-01 -2.16329e-01 1.81077e-01 -1.29359e+00
2.34600e+02 2.24420e-02 1.36284e-02 1.71307e-01 -2.10112e-01 1.77477e-01 -1.37090e+00
2.34700e+02 2.19164e-02 1.44614e-02 1.79079e-01 -2.03599e-01 1.77477e-01 -1.37090e+00
2.34800e+02 2.13597e-02 1.52742e-02 1.86603e-01 -1.96798e-01 1.77477e-01 -1.37090e+00
2.34900e+02 2.07729e-02 1.60656e-02 1.93869e-01 -1.89719e-01 1.77477e-01 -1.37090e+00
2.35000e+02 2.01566e-02 1.68344e-02 2.00866e-01 -1.82372e-01 1.77477e-01 -1.37090e+00
2.35100e+02 1.95118e-02 1.75794e-02 2.07542e-01 -1.74790e-01 1.70126e-01 -1.46950e+00
2.35200e+02 1.88394e-02 1.82995e-02 2.13931e-01 -1.66963e-01 1.70126e-01 -1.46950e+00
2.35300e+02 1.81403e-02 1.89937e-02 2.20025e-01 -1.58902e-01 1.70126e-01 -1.46950e+00
2.35400e+02 1.74156e-02 1.96609e-02 2.25816e-01 -1.50619e-01 1.70126e-01 -1.46950e+00
2.35500e+02 1.66664e-02 2.03002e-02 2.31295e-01 -1.42125e-01 1.70126e-01 -1.46950e+00
2.35600e+02 1.58938e-02 2.09108e-02 2.36446e-01 -1.33425e-01 1.65964e-01 -1.46616e+00
2.35700e+02 1.50989e-02 2.14916e-02 2.41269e-01 -1.24538e-01 1.65964e-01 -1.46616e+00
2.35800e+02 1.42829e-02 2.20421e-02 2.45759e-01 -1.15477e-01 1.65964e-01 -1.46616e+00
2.35900e+02 1.34471e-02 2.25613e-02 2.49908e-01 -1.06254e-01 1.65964e-01 -1.46616e+00
2.36000e+02 1.25925e-02 2.30486e-02 2.53711e-01 -9.68817e-02 1.65964e-01 -1.46616e+00
2.36100e+02 1.17205e-02 2.35034e-02 2.57188e-01 -8.73317e-02 1.70343e-01 -1.35774e+00
2.36200e+02 1.08323e-02 2.39253e-02 2.60306e-01 -7.76571e-02 1.70343e-01 -1.35774e+00
2.36300e+02 9.92921e-03 2.43135e-02 2.63060e-01 -6.78716e-02 1.70343e-01 -1.35774e+00
2.36400e+02 9.01238e-03 2.46678e-02 2.65446e-01 -5.79887e-02 1.70343e-01 -1.35774e+00
2.36500e+02 8.08311e-03 2.49874e-02 2.67460e-01 -4.80224e-02 1.70343e-01 -1.35774e+00
2.36600e+02 7.14269e-03 2.52722e-02 2.69110e-01 -3.79706e-02 1.73687e-01 -1.32131e+00
2.36700e+02 6.19242e-03 2.55217e-02 2.70382e-01 -2.78626e-02 1.73687e-01 -1.32131e+00
2.36800e+02 5.23356e-03 2.57356e-02 2.71275e-01 -1.77127e-02 1.73687e-01 -1.32131e+00
2.36900e+02 4.26745e-03 2.59136e-02 2.71786e-01 -7.53516e-03 1.73687e-01 -1.32131e+00
2.37000e+02 3.29538e-03 2.60555e-02 2.71916e-01 2.65576e-03 1.73687e-01 -1.32131e+00
2.37100e+02 2.31869e-03 2.61610e-02 2.71666e-01 1.28347e-02 1.73842e-01 -1.34584e+00
2.37200e+02 1.33875e-03 2.62300e-02 2.71035e-01 2.29986e-02 1.73842e-01 -1.34584e+00
2.37300e+02 3.56891e-04 2.62623e-02 2.70023e-01 3.31332e-02 1.73842e-01 -1.34584e+00
2.37400e+02 -6.25522e-04 2.62580e-02 2.68633e-01 4.32242e-02 1.73842e-01 -1.34584e+00
2.37500e+02 -1.60714e-03 2.62170e-02 2.66866e-01 5.32575e-02 1.73842e-01 -1.34584e+00
2.37600e+02 -2.58658e-03 2.61394e-02 2.64723e-01 6.32047e-02 1.71783e-01 -1.37488e+00
2.37700e+02 -3.56249e-03 2.60252e-02 2.62209e-01 7.30662e-02 1.71783e-01 -1.37488e+00
2.37800e+02 -4.53349e-03 2.58745e-02 2.59327e-01 8.28280e-02 1.71783e-01 -1.37488e+00
2.37900e+02 -5.49823e-03 2.56877e-02 2.56083e-01 9.24764e-02 1.71783e-01 -1.37488e+00
2.38000e+02 -6.45535e-03 2.54648e-02 2.52479e-01 1.01998e-01 1.71783e-01 -1.37488e+00
2.38100e+02 -7.40353e-03 2.52063e-02 2.48509e-01 1.11384e-01 1.68176e-01 -1.35175e+00
2.38200e+02 -8.34149e-03 2.49125e-02 2.44189e-01 1.20616e-01 1.68176e-01 -1.35175e+00
2.38300e+02 -9.26789e-03 2.45838e-02 2.39527e-01 1.29680e-01 1.68176e-01 -1.35175e+00
2.38400e+02 -1.01814e-02 2.42207e-02 2.34528e-01 1.38564e-01 1.68176e-01 -1.35175e+00
2.38500e+02 -1.10809e-02 2.38235e-02 2.29200e-01 1.47256e-01 1.68176e-01 -1.35175e+00
2.38600e+02 -1.19649e-02 2.33930e-02 2.23542e-01 1.55735e-01 1.63960e-01 -1.35598e+00
2.38700e+02 -1.28323e-02 2.29295e-02 2.17571e-01 1.63996e-01 1.63960e-01 -1.35598e+00
2.38800e+02 -1.36818e-02 2.24339e-02 2.11295e-01 1.72029e-01 1.63960e-01 -1.35598e+00
2.38900e+02 -1.45122e-02 2.19067e-02 2.04722e-01 1.79822e-01 1.63960e-01 -1.35598e+00
2.39000e+02 -1.53224e-02 2.13487e-02 1.97862e-01 1.87363e-01 1.63960e-01 -1.35598e+00
2.39100e+02 -1.61111e-02 2.07607e-02 1.90736e-01 1.94631e-01 1.63290e-01 -1.39722e+00
2.39200e+02 -1.68772e-02 2.01435e-02 1.83344e-01 2.01627e-01 1.63290e-01 -1.39722e+00
2.39300e+02 -1.76197e-02 1.94980e-02 1.75695e-01 2.08343e-01 1.63290e-01 -1.39722e+00
2.39400e+02 -1.83374e-02 1.88251e-02 1.67801e-01 2.14768e-01 1.63290e-01 -1.39722e+00
2.39500e+02 -1.90294e-02 1.81258e-02 1.59671e-01 2.20895e-01 1.63290e-01 -1.39722e+00
2.39600e+02 -1.96946e-02 1.74010e-02 1.51312e-01 2.26740e-01 1.70672e-01 -1.35498e+00
2.39700e+02 -2.03323e-02 1.66520e-02 1.42739e-01 2.32269e-01 1.70672e-01 -1.35498e+00
2.39800e+02 -2.09415e-02 1.58796e-02 1.33964e-01 2.37474e-01 1.70672e-01 -1.35498e+00
2.39900e+02 -2.15214e-02 1.50850e-02 1.24999e-01 2.42347e-01 1.70672e-01 -1.35498e+00
2.40000e+02 -2.20711e-02 1.42693e-02 1.15857e-01 2.46882e-01 1.70672e-01 -1.35498e+00
2.40100e+02 -2.25899e-02 1.34337e-02 1.06568e-01 2.51057e-01 1.67241e-01 -1.40115e+00
2.40200e+02 -2.30770e-02 1.25792e-02 9.71275e-02 2.54882e-01 1.67241e-01 -1.40115e+00
2.40300e+02 -2.35318e-02 1.17071e-02 8.75504e-02 2.58353e-01 1.67241e-01 -1.40115e+00
2.40400e+02 -2.39535e-02 1.08187e-02 7.78496e-02 2.61463e-01 1.67241e-01 -1.40115e+00
2.40500e+02 -2.43416e-02 9.91511e-03 6.80386e-02 2.64210e-01 1.67241e-01 -1.40115e+00
2.40600e+02 -2.46957e-02 8.99769e-03 5.81111e-02 2.66587e-01 1.65540e-01 -1.35652e+00
2.40700e+02 -2.50152e-02 8.06769e-03 4.81010e-02 2.68591e-01 1.65540e-01 -1.35652e+00
2.40800e+02 -2.52997e-02 7.12640e-03 3.80223e-02 2.70219e-01 1.65540e-01 -1.35652e+00
2.40900e+02 -2.55488e-02 6.17513e-03 2.78892e-02 2.71469e-01 1.65540e-01 -1.35652e+00
2.41000e+02 -2.57622e-02 5.21520e-03 1.77157e-02 2.72339e-01 1.65540e-01 -1.35652e+00
2.41100e+02 -2.59395e-02 4.24795e-03 7.52743e-03 2.72819e-01 1.61705e-01 -1.38163e+00
2.41200e+02 -2.60805e-02 3.27473e-03 -2.67197e-03 2.72917e-01 1.61705e-01 -1.38163e+00
2.41300e+02 -2.61850e-02 2.29692e-03 -1.28682e-02 2.72634e-01 1.61705e-01 -1.38163e+00
2.41400e+02 -2.62527e-02 1.31589e-03 -2.30471e-02 2.71971e-01 1.61705e-01 -1.38163e+00
2.41500e+02 -2.62837e-02 3.33014e-04 -3.31943e-02 2.70927e-01 1.61705e-01 -1.38163e+00
2.41600e+02 -2.62779e-02 -6.50300e-04 -4.32838e-02 2.69506e-01 1.61113e-01 -1.40956e+00
2.41700e+02 -2.62352e-02 -1.63266e-03 -5.33135e-02 2.67709e-01 1.61113e-01 -1.40956e+00
2.41800e+02 -2.61558e-02 -2.61266e-03 -6.32694e-02 2.65538e-01 1.61113e-01 -1.40956e+00
2.41900e+02 -2.60397e-02 -3.58894e-03 -7.31376e-02 2.62998e-01 1.61113e-01 -1.40956e+00
2.42000e+02 -2.58871e-02 -4.56011e-03 -8.29044e-02 2.60091e-01 1.61113e-01 -1.40956e+00
2.42100e+02 -2.56984e-02 -5.52479e-03 -9.25716e-02 2.56834e-01 1.67596e-01 -1.38661e+00
2.42200e+02 -2.54738e-02 -6.48164e-03 -1.02111e-01 2.53217e-01 1.67596e-01 -1.38661e+00
2.42300e+02 -2.52137e-02 -7.42933e-03 -1.11510e-01 2.49246e-01 1.67596e-01 -1.38661e+00
2.42400e+02 -2.49183e-02 -8.36656e-03 -1.20754e-01 2.44926e-01 1.67596e-01 -1.38661e+00
2.42500e+02 -2.45882e-02 -9.29202e-03 -1.29831e-01 2.40264e-01 1.67596e-01 -1.38661e+00
2.42600e+02 -2.42238e-02 -1.02044e-02 -1.38748e-01 2.35275e-01 1.74912e-01 -1.36394e+00
2.42700e+02 -2.38257e-02 -1.11025e-02 -1.47473e-01 2.29956e-01 1.74912e-01 -1.36394e+00
2.42800e+02 -2.33945e-02 -1.19851e-02 -1.55994e-01 2.24313e-01 1.74912e-01 -1.36394e+00
2.42900e+02 -2.29307e-02 -1.28510e-02 -1.64299e-01 2.18354e-01 1.74912e-01 -1.36394e+00
2.43000e+02 -2.24349e-02 -1.36990e-02 -1.72377e-01 2.12088e-01 1.74912e-01 -1.36394e+00
2.43100e+02 -2.19079e-02 -1.45278e-02 -1.80193e-01 2.05536e-01 1.72472e-01 -1.41863e+00
2.43200e+02 -2.13503e-02 -1.53364e-02 -1.87760e-01 1.98696e-01 1.72472e-01 -1.41863e+00
2.43300e+02 -2.07629e-02 -1.61235e-02 -1.95068e-01 1.91577e-01 1.72472e-01 -1.41863e+00
2.43400e+02 -2.01465e-02 -1.68881e-02 -2.02106e-01 1.84190e-01 1.72472e-01 -1.41863e+00
2.43500e+02 -1.95021e-02 -1.76291e-02 -2.08864e-01 1.76544e-01 1.72472e-01 -1.41863e+00
2.43600e+02 -1.88304e-02 -1.83454e-02 -2.15308e-01 1.68663e-01 1.67824e-01 -1.47436e+00
2.43700e+02 -1.81323e-02 -1.90361e-02 -2.21455e-01 1.60546e-01 1.67824e-01 -1.47436e+00
2.43800e+02 -1.74090e-02 -1.97001e-02 -2.27295e-01 1.52205e-01 1.67824e-01 -1.47436e+00
2.43900e+02 -1.66614e-02 -2.03365e-02 -2.32822e-01 1.43652e-01 1.67824e-01 -1.47436e+00
2.44000e+02 -1.58906e-02 -2.09444e-02 -2.38027e-01 1.34898e-01 1.67824e-01 -1.47436e+00
2.44100e+02 -1.50977e-02 -2.15230e-02 -2.42892e-01 1.25961e-01 1.65352e-01 -1.49616e+00
2.44200e+02 -1.42839e-02 -2.20715e-02 -2.47422e-01 1.16848e-01 1.65352e-01 -1.49616e+00
2.44300e+02 -1.34501e-02 -2.25890e-02 -2.51610e-01 1.07573e-01 1.65352e-01 -1.49616e+00
2.44400e+02 -1.25978e-02 -2.30749e-02 -2.55451e-01 9.81479e-02 1.65352e-01 -1.49616e+00
2.44500e+02 -1.17281e-02 -2.35286e-02 -2.58938e-01 8.85858e-02 1.65352e-01 -1.49616e+00
2.44600e+02 -1.08421e-02 -2.39494e-02 -2.62074e-01 7.88915e-02 1.66423e-01 -1.47297e+00
2.44700e+02 -9.94128e-03 -2.43367e-02 -2.64846e-01 6.90865e-02 1.66423e-01 -1.47297e+00
2.44800e+02 -9.02677e-03 -2.46902e-02 -2.67252e-01 5.91844e-02 1.66423e-01 -1.47297e+00
2.44900e+02 -8.09988e-03 -2.50092e-02 -2.69288e-01 4.91989e-02 1.66423e-01 -1.47297e+00
2.45000e+02 -7.16190e-03 -2.52934e-02 -2.70951e-01 3.91439e-02 1.66423e-01 -1.47297e+00
2.45100e+02 -6.21413e-03 -2.55425e-02 -2.72255e-01 2.90023e-02 1.71722e-01 -1.39952e+00
2.45200e+02 -5.25788e-03 -2.57563e-02 -2.73180e-01 1.88180e-02 1.71722e-01 -1.39952e+00
2.45300e+02 -4.29442e-03 -2.59343e-02 -2.73725e-01 8.60505e-03 1.71722e-01 -1.39952e+00
2.45400e+02 -3.32507e-03 -2.60764e-02 -2.73887e-01 -1.62215e-03 1.71722e-01 -1.39952e+00
2.45500e+02 -2.35114e-03 -2.61825e-02 -2.73667e-01 -1.18494e-02 1.71722e-01 -1.39952e+00
2.45600e+02 -1.37393e-03 -2.62523e-02 -2.73065e-01 -2.20617e-02 1.71321e-01 -1.40085e+00
2.45700e+02 -3.94777e-04 -2.62857e-02 -2.72081e-01 -3.22455e-02 1.71321e-01 -1.40085e+00
2.45800e+02 5.84987e-04 -2.62827e-02 -2.70718e-01 -4.23865e-02 1.71321e-01 -1.40085e+00
2.45900e+02 1.56403e-03 -2.62433e-02 -2.68977e-01 -5.24706e-02 1.71321e-01 -1.40085e+00
2.46000e+02 2.54101e-03 -2.61675e-02 -2.66860e-01 -6.24837e-02 1.71321e-01 -1.40085e+00
2.46100e+02 3.51459e-03 -2.60554e-02 -2.64366e-01 -7.23997e-02 1.68307e-01 -1.42401e+00
2.46200e+02 4.48342e-03 -2.59070e-02 -2.61504e-01 -8.22166e-02 1.68307e-01 -1.42401e+00
2.46300e+02 5.44616e-03 -2.57227e-02 -2.58278e-01 -9.19207e-02 1.68307e-01 -1.42401e+00
2.46400e+02 6.40146e-03 -2.55026e-02 -2.54691e-01 -1.01498e-01 1.68307e-01 -1.42401e+00
2.46500e+02 7.34801e-03 -2.52470e-02 -2.50749e-01 -1.10936e-01 1.68307e-01 -1.42401e+00
2.46600e+02 8.28449e-03 -2.49563e-02 -2.46455e-01 -1.20234e-01 1.69483e-01 -1.39592e+00
2.46700e+02 9.20962e-03 -2.46309e-02 -2.41816e-01 -1.29366e-01 1.69483e-01 -1.39592e+00
2.46800e+02 1.01221e-02 -2.42712e-02 -2.36838e-01 -1.38319e-01 1.69483e-01 -1.39592e+00
2.46900e+02 1.10207e-02 -2.38776e-02 -2.31530e-01 -1.47080e-01 1.69483e-01 -1.39592e+00
2.47000e+02 1.19041e-02 -2.34508e-02 -2.25897e-01 -1.55638e-01 1.69483e-01 -1.39592e+00
2.47100e+02 1.27712e-02 -2.29913e-02 -2.19959e-01 -1.63977e-01 1.71776e-01 -1.41791e+00
2.47200e+02 1.36205e-02 -2.24997e-02 -2.13714e-01 -1.72089e-01 1.71776e-01 -1.41791e+00
2.47300e+02 1.44511e-02 -2.19767e-02 -2.07169e-01 -1.79963e-01 1.71776e-01 -1.41791e+00
2.47400e+02 1.52616e-02 -2.14230e-02 -2.00334e-01 -1.87588e-01 1.71776e-01 -1.41791e+00
2.47500e+02 1.60510e-02 -2.08394e-02 -1.93219e-01 -1.94954e-01 1.71776e-01 -1.41791e+00
2.47600e+02 1.68180e-02 -2.02267e-02 -1.85868e-01 -2.02023e-01 1.73865e-01 -1.51489e+00
2.47700e+02 1.75616e-02 -1.95856e-02 -1.78259e-01 -2.08815e-01 1.73865e-01 -1.51489e+00
2.47800e+02 1.82805e-02 -1.89172e-02 -1.70402e-01 -2.15321e-01 1.73865e-01 -1.51489e+00
2.47900e+02 1.89739e-02 -1.82224e-02 -1.62307e-01 -2.21531e-01 1.73865e-01 -1.51489e+00
2.48000e+02 1.96408e-02 -1.75023e-02 -1.53986e-01 -2.27437e-01 1.73865e-01 -1.51489e+00
2.48100e+02 2.02803e-02 -1.67578e-02 -1.45422e-01 -2.33074e-01 1.82163e-01 -1.41452e+00
2.48200e+02 2.08916e-02 -1.59902e-02 -1.36653e-01 -2.38389e-01 1.82163e-01 -1.41452e+00
2.48300e+02 2.14739e-02 -1.52003e-02 -1.27690e-01 -2.43374e-01 1.82163e-01 -1.41452e+00
2.48400e+02 2.20264e-02 -1.43894e-02 -1.18545e-01 -2.48022e-01 1.82163e-01 -1.41452e+00
2.48500e+02 2.25483e-02 -1.35585e-02 -1.09231e-01 -2.52326e-01 1.82163e-01 -1.41452e+00
2.48600e+02 2.30390e-02 -1.27087e-02 -9.97225e-02 -2.56285e-01 1.79476e-01 -1.33562e+00
2.48700e+02 2.34979e-02 -1.18412e-02 -9.00713e-02 -2.59886e-01 1.79476e-01 -1.33562e+00
2.48800e+02 2.39244e-02 -1.09571e-02 -8.02904e-02 -2.63123e-01 1.79476e-01 -1.33562e+00
2.48900e+02 2.43178e-02 -1.00575e-02 -7.03934e-02 -2.65993e-01 1.79476e-01 -1.33562e+00
2.49000e+02 2.46775e-02 -9.14374e-03 -6.03944e-02 -2.68490e-01 1.79476e-01 -1.33562e+00
2.49100e+02 2.50031e-02 -8.21692e-03 -5.03268e-02 -2.70567e-01 1.63649e-01 -1.38967e+00
2.49200e+02 2.52938e-02 -7.27829e-03 -4.01883e-02 -2.72267e-01 1.63649e-01 -1.38967e+00
2.49300e+02 2.55493e-02 -6.32915e-03 -2.99931e-02 -2.73587e-01 1.63649e-01 -1.38967e+00
2.49400e+02 2.57692e-02 -5.37086e-03 -1.97553e-02 -2.74525e-01 1.63649e-01 -1.38967e+00
2.49500e+02 2.59532e-02 -4.40475e-03 -9.48926e-03 -2.75081e-01 1.63649e-01 -1.38967e+00
2.49600e+02 2.61009e-02 -3.43217e-03 8.29395e-04 -2.75255e-01 1.65745e-01 -1.30115e+00
2.49700e+02 2.62123e-02 -2.45445e-03 1.11477e-02 -2.75041e-01 1.65745e-01 -1.30115e+00
2.49800e+02 2.62871e-02 -1.47294e-03 2.14511e-02 -2.74441e-01 1.65745e-01 -1.30115e+00
2.49900e+02 2.63252e-02 -4.89008e-04 3.17251e-02 -2.73456e-01 1.65745e-01 -1.30115e+00
2.50000e+02 2.63265e-02 4.95974e-04 4.19554e-02 -2.72086e-01 1.65745e-01 -1.30115e+00
2.50100e+02 2.62909e-02 1.48060e-03 5.21246e-02 -2.70348e-01 1.70908e-01 -1.31828e+00
2.50200e+02 2.62186e-02 2.46344e-03 6.22224e-02 -2.68231e-01 1.70908e-01 -1.31828e+00
2.50300e+02 2.61094e-02 3.44314e-03 7.22347e-02 -2.65736e-01 1.70908e-01 -1.31828e+00
2.50400e+02 2.59636e-02 4.41830e-03 8.21475e-02 -2.62868e-01 1.70908e-01 -1.31828e+00
2.50500e+02 2.57814e-02 5.38754e-03 9.19467e-02 -2.59630e-01 1.70908e-01 -1.31828e+00
2.50600e+02 2.55630e-02 6.34950e-03 1.01634e-01 -2.56041e-01 1.78174e-01 -1.30166e+00
2.50700e+02 2.53086e-02 7.30279e-03 1.11182e-01 -2.52089e-01 1.78174e-01 -1.30166e+00
2.50800e+02 2.50188e-02 8.24609e-03 1.20577e-01 -2.47782e-01 1.78174e-01 -1.30166e+00
2.50900e+02 2.46937e-02 9.17807e-03 1.29804e-01 -2.43125e-01 1.78174e-01 -1.30166e+00
2.51000e+02 2.43340e-02 1.00974e-02 1.38852e-01 -2.38124e-01 1.78174e-01 -1.30166e+00
2.51100e+02 2.39399e-02 1.10028e-02 1.47712e-01 -2.32792e-01 1.80954e-01 -1.30225e+00
2.51200e+02 2.35122e-02 1.18930e-02 1.56367e-01 -2.27131e-01 1.80954e-01 -1.30225e+00
2.51300e+02 2.30513e-02 1.27667e-02 1.64805e-01 -2.21148e-01 1.80954e-01 -1.30225e+00
2.51400e+02 2.25579e-02 1.36227e-02 1.73015e-01 -2.14852e-01 1.80954e-01 -1.30225e+00
2.51500e+02 2.20326e-02 1.44597e-02 1.80984e-01 -2.08251e-01 1.80954e-01 -1.30225e+00
2.51600e+02 2.14762e-02 1.52766e-02 1.88653e-01 -2.01381e-01 1.74363e-01 -1.41369e+00
2.51700e+02 2.08894e-02 1.60719e-02 1.96061e-01 -1.94229e-01 1.74363e-01 -1.41369e+00
2.51800e+02 2.02730e-02 1.68446e-02 2.03198e-01 -1.86805e-01 1.74363e-01 -1.41369e+00
2.51900e+02 1.96279e-02 1.75936e-02 2.10055e-01 -1.79118e-01 1.74363e-01 -1.41369e+00
2.52000e+02 1.89550e-02 1.83177e-02 2.16620e-01 -1.71179e-01 1.74363e-01 -1.41369e+00
2.52100e+02 1.82554e-02 1.90159e-02 2.22850e-01 -1.63016e-01 1.67048e-01 -1.49012e+00
2.52200e+02 1.75300e-02 1.96871e-02 2.28772e-01 -1.54626e-01 1.67048e-01 -1.49012e+00
2.52300e+02 1.67800e-02 2.03304e-02 2.34378e-01 -1.46020e-01 1.67048e-01 -1.49012e+00
2.52400e+02 1.60063e-02 2.09448e-02 2.39661e-01 -1.37212e-01 1.67048e-01 -1.49012e+00
2.52500e+02 1.52103e-02 2.15294e-02 2.44612e-01 -1.28212e-01 1.67048e-01 -1.49012e+00
2.52600e+02 1.43930e-02 2.20836e-02 2.49234e-01 -1.19012e-01 1.65902e-01 -1.43574e+00
2.52700e+02 1.35558e-02 2.26065e-02 2.53510e-01 -1.09644e-01 1.65902e-01 -1.43574e+00
2.52800e+02 1.26997e-02 2.30976e-02 2.57434e-01 -1.00124e-01 1.65902e-01 -1.43574e+00
2.52900e+02 1.18261e-02 2.35560e-02 2.61000e-01 -9.04629e-02 1.65902e-01 -1.43574e+00
2.53000e+02 1.09361e-02 2.39813e-02 2.64204e-01 -8.06752e-02 1.65902e-01 -1.43574e+00
2.53100e+02 1.00311e-02 2.43729e-02 2.67066e-01 -7.07320e-02 1.71900e-01 -1.33106e+00
2.53200e+02 9.11236e-03 2.47305e-02 2.69553e-01 -6.06877e-02 1.71900e-01 -1.33106e+00
2.53300e+02 8.18108e-03 2.50535e-02 2.71663e-01 -5.05563e-02 1.71900e-01 -1.33106e+00
2.53400e+02 7.23854e-03 2.53415e-02 2.73392e-01 -4.03522e-02 1.71900e-01 -1.33106e+00
2.53500e+02 6.28604e-03 2.55942e-02 2.74738e-01 -3.00895e-02 1.71900e-01 -1.33106e+00
2.53600e+02 5.32488e-03 2.58112e-02 2.75705e-01 -1.97794e-02 1.74064e-01 -1.32437e+00
2.53700e+02 4.35637e-03 2.59922e-02 2.76284e-01 -9.43920e-03 1.74064e-01 -1.32437e+00
2.53800e+02 3.38183e-03 2.61371e-02 2.76476e-01 9.16531e-04 1.74064e-01 -1.32437e+00
2.53900e+02 2.40258e-03 2.62455e-02 2.76280e-01 1.12733e-02 1.74064e-01 -1.32437e+00
2.54000e+02 1.41996e-03 2.63174e-02 2.75695e-01 2.16165e-02 1.74064e-01 -1.32437e+00
2.54100e+02 4.35321e-04 2.63525e-02 2.74725e-01 3.19162e-02 1.73359e-01 -1.35833e+00
2.54200e+02 -5.49961e-04 2.63509e-02 2.73371e-01 4.21735e-02 1.73359e-01 -1.35833e+00
2.54300e+02 -1.53452e-03 2.63125e-02 2.71633e-01 5.23740e-02 1.73359e-01 -1.35833e+00
2.54400e+02 -2.51701e-03 2.62374e-02 2.69515e-01 6.25036e-02 1.73359e-01 -1.35833e+00
2.54500e+02 -3.49604e-03 2.61257e-02 2.67019e-01 7.25479e-02 1.73359e-01 -1.35833e+00
2.54600e+02 -4.47028e-03 2.59774e-02 2.64145e-01 8.24789e-02 1.69908e-01 -1.38398e+00
2.54700e+02 -5.43833e-03 2.57928e-02 2.60902e-01 9.22963e-02 1.69908e-01 -1.38398e+00
2.54800e+02 -6.39885e-03 2.55721e-02 2.57293e-01 1.01987e-01 1.69908e-01 -1.38398e+00
2.54900e+02 -7.35049e-03 2.53156e-02 2.53325e-01 1.11536e-01 1.69908e-01 -1.38398e+00
2.55000e+02 -8.29191e-03 2.50237e-02 2.49002e-01 1.20931e-01 1.69908e-01 -1.38398e+00
2.55100e+02 -9.22182e-03 2.46967e-02 2.44315e-01 1.30167e-01 1.66147e-01 -1.34874e+00
2.55200e+02 -1.01390e-02 2.43352e-02 2.39285e-01 1.39222e-01 1.66147e-01 -1.34874e+00
2.55300e+02 -1.10420e-02 2.39397e-02 2.33919e-01 1.48082e-01 1.66147e-01 -1.34874e+00
2.55400e+02 -1.19298e-02 2.35106e-02 2.28226e-01 1.56736e-01 1.66147e-01 -1.34874e+00
2.55500e+02 -1.28009e-02 2.30485e-02 2.22213e-01 1.65171e-01 1.66147e-01 -1.34874e+00
2.55600e+02 -1.36542e-02 2.25541e-02 2.15890e-01 1.73359e-01 1.62436e-01 -1.38140e+00
2.55700e+02 -1.44885e-02 2.20281e-02 2.09266e-01 1.81304e-01 1.62436e-01 -1.38140e+00
2.55800e+02 -1.53025e-02 2.14711e-02 2.02350e-01 1.88997e-01 1.62436e-01 -1.38140e+00
2.55900e+02 -1.60952e-02 2.08840e-02 1.95150e-01 1.96427e-01 1.62436e-01 -1.38140e+00
2.56000e+02 -1.68653e-02 2.02676e-02 1.87679e-01 2.03582e-01 1.62436e-01 -1.38140e+00
2.56100e+02 -1.76117e-02 1.96227e-02 1.79953e-01 2.10457e-01 1.65552e-01 -1.38932e+00
2.56200e+02 -1.83335e-02 1.89504e-02 1.71975e-01 2.17040e-01 1.65552e-01 -1.38932e+00
2.56300e+02 -1.90296e-02 1.82516e-02 1.63756e-01 2.23320e-01 1.65552e-01 -1.38932e+00
2.56400e+02 -1.96990e-02 1.75271e-02 1.55309e-01 2.29289e-01 1.65552e-01 -1.38932e+00
2.56500e+02 -2.03408e-02 1.67782e-02 1.46643e-01 2.34939e-01 1.65552e-01 -1.38932e+00
2.56600e+02 -2.09541e-02 1.60059e-02 1.37772e-01 2.40276e-01 1.70214e-01 -1.37292e+00
2.56700e+02 -2.15380e-02 1.52112e-02 1.28706e-01 2.45278e-01 1.70214e-01 -1.37292e+00
2.56800e+02 -2.20919e-02 1.43953e-02 1.19460e-01 2.49937e-01 1.70214e-01 -1.37292e+00
2.56900e+02 -2.26148e-02 1.35593e-02 1.10044e-01 2.54249e-01 1.70214e-01 -1.37292e+00
2.57000e+02 -2.31060e-02 1.27044e-02 1.00473e-01 2.58205e-01 1.70214e-01 -1.37292e+00
2.57100e+02 -2.35650e-02 1.18317e-02 9.07703e-02 2.61786e-01 1.65659e-01 -1.40322e+00
2.57200e+02 -2.39909e-02 1.09425e-02 8.09398e-02 2.65003e-01 1.65659e-01 -1.40322e+00
2.57300e+02 -2.43833e-02 1.00381e-02 7.09957e-02 2.67850e-01 1.65659e-01 -1.40322e+00
2.57400e+02 -2.47415e-02 9.11968e-03 6.09517e-02 2.70325e-01 1.65659e-01 -1.40322e+00
2.57500e+02 -2.50651e-02 8.18854e-03 5.08220e-02 2.72423e-01 1.65659e-01 -1.40322e+00
2.57600e+02 -2.53536e-02 7.24600e-03 4.06013e-02 2.74139e-01 1.64148e-01 -1.35953e+00
2.57700e+02 -2.56068e-02 6.29335e-03 3.03234e-02 2.75472e-01 1.64148e-01 -1.35953e+00
2.57800e+02 -2.58242e-02 5.33191e-03 2.00026e-02 2.76419e-01 1.64148e-01 -1.35953e+00
2.57900e+02 -2.60055e-02 4.36301e-03 9.65333e-03 2.76980e-01 1.64148e-01 -1.35953e+00
2.58000e+02 -2.61505e-02 3.38802e-03 -7.09879e-04 2.77154e-01 1.64148e-01 -1.35953e+00
2.58100e+02 -2.62589e-02 2.40827e-03 -1.10516e-02 2.76932e-01 1.60099e-01 -1.40639e+00
2.58200e+02 -2.63306e-02 1.42517e-03 -2.13778e-02 2.76323e-01 1.60099e-01 -1.40639e+00
2.58300e+02 -2.63654e-02 4.40097e-04 -3.16739e-02 2.75330e-01 1.60099e-01 -1.40639e+00
2.58400e+02 -2.63634e-02 -5.45556e-04 -4.19258e-02 2.73953e-01 1.60099e-01 -1.40639e+00
2.58500e+02 -2.63244e-02 -1.53040e-03 -5.21190e-02 2.72195e-01 1.60099e-01 -1.40639e+00
2.58600e+02 -2.62487e-02 -2.51303e-03 -6.22365e-02 2.70062e-01 1.61796e-01 -1.41630e+00
2.58700e+02 -2.61362e-02 -3.49205e-03 -7.22674e-02 2.67554e-01 1.61796e-01 -1.41630e+00
2.58800e+02 -2.59872e-02 -4.46609e-03 -8.21979e-02 2.64673e-01 1.61796e-01 -1.41630e+00
2.58900e+02 -2.58019e-02 -5.43379e-03 -9.20141e-02 2.61424e-01 1.61796e-01 -1.41630e+00
2.59000e+02 -2.55806e-02 -6.39378e-03 -1.01702e-01 2.57811e-01 1.61796e-01 -1.41630e+00
2.59100e+02 -2.53236e-02 -7.34472e-03 -1.11273e-01 2.53852e-01 1.70231e-01 -1.38097e+00
2.59200e+02 -2.50314e-02 -8.28530e-03 -1.20689e-01 2.49538e-01 1.70231e-01 -1.38097e+00
2.59300e+02 -2.47044e-02 -9.21423e-03 -1.29939e-01 2.44875e-01 1.70231e-01 -1.38097e+00
2.59400e+02 -2.43430e-02 -1.01302e-02 -1.39008e-01 2.39869e-01 1.70231e-01 -1.38097e+00
2.59500e+02 -2.39478e-02 -1.10321e-02 -1.47885e-01 2.34528e-01 1.70231e-01 -1.38097e+00
2.59600e+02 -2.35192e-02 -1.19185e-02 -1.56562e-01 2.28867e-01 1.74463e-01 -1.38380e+00
2.59700e+02 -2.30580e-02 -1.27883e-02 -1.65023e-01 2.22886e-01 1.74463e-01 -1.38380e+00
2.59800e+02 -2.25648e-02 -1.36402e-02 -1.73256e-01 2.16591e-01 1.74463e-01 -1.38380e+00
2.59900e+02 -2.20401e-02 -1.44731e-02 -1.81248e-01 2.09993e-01 1.74463e-01 -1.38380e+00
2.60000e+02 -2.14848e-02 -1.52859e-02 -1.88989e-01 2.03100e-01 1.74463e-01 -1.38380e+00
2.60100e+02 -2.08996e-02 -1.60774e-02 -1.96441e-01 1.95935e-01 1.70353e-01 -1.44630e+00
2.60200e+02 -2.02853e-02 -1.68464e-02 -2.03621e-01 1.88497e-01 1.70353e-01 -1.44630e+00
2.60300e+02 -1.96426e-02 -1.75919e-02 -2.10520e-01 1.80796e-01 1.70353e-01 -1.44630e+00
2.60400e+02 -1.89726e-02 -1.83129e-02 -2.17128e-01 1.72842e-01 1.70353e-01 -1.44630e+00
2.60500e+02 -1.82762e-02 -1.90083e-02 -2.23435e-01 1.64647e-01 1.70353e-01 -1.44630e+00
2.60600e+02 -1.75544e-02 -1.96771e-02 -2.29413e-01 1.56231e-01 1.66338e-01 -1.49030e+00
2.60700e+02 -1.68081e-02 -2.03184e-02 -2.35074e-01 1.47599e-01 1.66338e-01 -1.49030e+00
2.60800e+02 -1.60384e-02 -2.09313e-02 -2.40410e-01 1.38762e-01 1.66338e-01 -1.49030e+00
2.60900e+02 -1.52464e-02 -2.15149e-02 -2.45414e-01 1.29731e-01 1.66338e-01 -1.49030e+00
2.61000e+02 -1.44332e-02 -2.20684e-02 -2.50079e-01 1.20521e-01 1.66338e-01 -1.49030e+00
2.61100e+02 -1.36001e-02 -2.25911e-02 -2.54394e-01 1.11144e-01 1.64851e-01 -1.49904e+00
2.61200e+02 -1.27481e-02 -2.30822e-02 -2.58356e-01 1.01614e-01 1.64851e-01 -1.49904e+00
2.61300e+02 -1.18786e-02 -2.35411e-02 -2.61962e-01 9.19421e-02 1.64851e-01 -1.49904e+00
2.61400e+02 -1.09926e-02 -2.39671e-02 -2.65206e-01 8.21428e-02 1.64851e-01 -1.49904e+00
2.61500e+02 -1.00916e-02 -2.43597e-02 -2.68084e-01 7.22293e-02 1.64851e-01 -1.49904e+00
2.61600e+02 -9.17667e-03 -2.47184e-02 -2.70602e-01 6.21999e-02 1.67400e-01 -1.45818e+00
2.61700e+02 -8.24920e-03 -2.50427e-02 -2.72745e-01 5.20831e-02 1.67400e-01 -1.45818e+00
2.61800e+02 -7.31045e-03 -2.53322e-02 -2.74510e-01 4.18930e-02 1.67400e-01 -1.45818e+00
2.61900e+02 -6.36171e-03 -2.55866e-02 -2.75894e-01 3.16438e-02 1.67400e-01 -1.45818e+00
2.62000e+02 -5.40429e-03 -2.58054e-02 -2.76895e-01 2.13496e-02 1.67400e-01 -1.45818e+00
2.62100e+02 -4.43950e-03 -2.59886e-02 -2.77525e-01 1.09978e-02 1.71874e-01 -1.39732e+00
2.62200e+02 -3.46865e-03 -2.61358e-02 -2.77768e-01 6.28860e-04 1.71874e-01 -1.39732e+00
2.62300e+02 -2.49305e-03 -2.62469e-02 -2.77624e-01 -9.74283e-03 1.71874e-01 -1.39732e+00
2.62400e+02 -1.51400e-03 -2.63217e-02 -2.77093e-01 -2.01028e-02 1.71874e-01 -1.39732e+00
2.62500e+02 -5.32828e-04 -2.63601e-02 -2.76175e-01 -3.04366e-02 1.71874e-01 -1.39732e+00
2.62600e+02 4.49134e-04 -2.63621e-02 -2.74867e-01 -4.07173e-02 1.69297e-01 -1.42290e+00
2.62700e+02 1.43055e-03 -2.63275e-02 -2.73177e-01 -5.09427e-02 1.69297e-01 -1.42290e+00
2.62800e+02 2.41006e-03 -2.62565e-02 -2.71106e-01 -6.10987e-02 1.69297e-01 -1.42290e+00
2.62900e+02 3.38634e-03 -2.61490e-02 -2.68658e-01 -7.11711e-02 1.69297e-01 -1.42290e+00
2.63000e+02 4.35802e-03 -2.60054e-02 -2.65836e-01 -8.11458e-02 1.69297e-01 -1.42290e+00
2.63100e+02 5.32378e-03 -2.58256e-02 -2.62640e-01 -9.10081e-02 1.67884e-01 -1.42202e+00
2.63200e+02 6.28229e-03 -2.56100e-02 -2.59078e-01 -1.00745e-01 1.67884e-01 -1.42202e+00
2.63300e+02 7.23222e-03 -2.53589e-02 -2.55155e-01 -1.10343e-01 1.67884e-01 -1.42202e+00
2.63400e+02 8.17225e-03 -2.50725e-02 -2.50877e-01 -1.19788e-01 1.67884e-01 -1.42202e+00
2.63500e+02 9.10107e-03 -2.47512e-02 -2.46250e-01 -1.29067e-01 1.67884e-01 -1.42202e+00
2.63600e+02 1.00174e-02 -2.43956e-02 -2.41277e-01 -1.38182e-01 1.70065e-01 -1.39330e+00
2.63700e+02 1.09200e-02 -2.40060e-02 -2.35968e-01 -1.47106e-01 1.70065e-01 -1.39330e+00
2.63800e+02 1.18076e-02 -2.35831e-02 -2.30328e-01 -1.55826e-01 1.70065e-01 -1.39330e+00
2.63900e+02 1.26790e-02 -2.31273e-02 -2.24366e-01 -1.64329e-01 1.70065e-01 -1.39330e+00
2.64000e+02 1.35329e-02 -2.26393e-02 -2.18091e-01 -1.72605e-01 1.70065e-01 -1.39330e+00
2.64100e+02 1.43681e-02 -2.21197e-02 -2.11535e-01 -1.80617e-01 1.71188e-01 -1.47083e+00
2.64200e+02 1.51834e-02 -2.15693e-02 -2.04686e-01 -1.88380e-01 1.71188e-01 -1.47083e+00
2.64300e+02 1.59776e-02 -2.09887e-02 -1.97551e-01 -1.95884e-01 1.71188e-01 -1.47083e+00
2.64400e+02 1.67495e-02 -2.03789e-02 -1.90141e-01 -2.03117e-01 1.71188e-01 -1.47083e+00
2.64500e+02 1.74982e-02 -1.97406e-02 -1.82467e-01 -2.10070e-01 1.71188e-01 -1.47083e+00
2.64600e+02 1.82225e-02 -1.90748e-02 -1.74559e-01 -2.16733e-01 1.76157e-01 -1.50599e+00
2.64700e+02 1.89213e-02 -1.83825e-02 -1.66408e-01 -2.23097e-01 1.76157e-01 -1.50599e+00
2.64800e+02 1.95937e-02 -1.76646e-02 -1.58025e-01 -2.29156e-01 1.76157e-01 -1.50599e+00
2.64900e+02 2.02388e-02 -1.69222e-02 -1.49422e-01 -2.34899e-01 1.76157e-01 -1.50599e+00
2.65000e+02 2.08556e-02 -1.61563e-02 -1.40610e-01 -2.40319e-01 1.76157e-01 -1.50599e+00
2.65100e+02 2.14435e-02 -1.53681e-02 -1.31551e-01 -2.45457e-01 1.83354e-01 -1.36575e+00
2.65200e+02 2.20017e-02 -1.45586e-02 -1.22305e-01 -2.50253e-01 1.83354e-01 -1.36575e+00
2.65300e+02 2.25296e-02 -1.37290e-02 -1.12885e-01 -2.54701e-01 1.83354e-01 -1.36575e+00
2.65400e+02 2.30263e-02 -1.28803e-02 -1.03303e-01 -2.58794e-01 1.83354e-01 -1.36575e+00
2.65500e+02 2.34912e-02 -1.20137e-02 -9.35727e-02 -2.62527e-01 1.83354e-01 -1.36575e+00
2.65600e+02 2.39237e-02 -1.11303e-02 -8.37006e-02 -2.65867e-01 1.72713e-01 -1.36359e+00
2.65700e+02 2.43232e-02 -1.02312e-02 -7.37097e-02 -2.68836e-01 1.72713e-01 -1.36359e+00
2.65800e+02 2.46890e-02 -9.31758e-03 -6.36138e-02 -2.71429e-01 1.72713e-01 -1.36359e+00
2.65900e+02 2.50205e-02 -8.39078e-03 -5.34272e-02 -2.73643e-01 1.72713e-01 -1.36359e+00
2.66000e+02 2.53175e-02 -7.45202e-03 -4.31640e-02 -2.75475e-01 1.72713e-01 -1.36359e+00
2.66100e+02 2.55792e-02 -6.50255e-03 -3.28390e-02 -2.76894e-01 1.61920e-01 -1.36738e+00
2.66200e+02 2.58054e-02 -5.54365e-03 -2.24682e-02 -2.77926e-01 1.61920e-01 -1.36738e+00
2.66300e+02 2.59956e-02 -4.57665e-03 -1.20662e-02 -2.78570e-01 1.61920e-01 -1.36738e+00
2.66400e+02 2.61496e-02 -3.60293e-03 -1.64746e-03 -2.78825e-01 1.61920e-01 -1.36738e+00
2.66500e+02 2.62671e-02 -2.62385e-03 8.77347e-03 -2.78690e-01 1.61920e-01 -1.36738e+00
2.66600e+02 2.63480e-02 -1.64078e-03 1.92173e-02 -2.78174e-01 1.67522e-01 -1.29094e+00
2.66700e+02 2.63922e-02 -6.55071e-04 2.96348e-02 -2.77268e-01 1.67522e-01 -1.29094e+00
2.66800e+02 2.63995e-02 3.31903e-04 4.00113e-02 -2.75971e-01 1.67522e-01 -1.29094e+00
2.66900e+02 2.63700e-02 1.31878e-03 5.03322e-02 -2.74286e-01 1.67522e-01 -1.29094e+00
2.67000e+02 2.63036e-02 2.30417e-03 6.05830e-02 -2.72215e-01 1.67522e-01 -1.29094e+00
2.67100e+02 2.62004e-02 3.28666e-03 7.07410e-02 -2.69781e-01 1.72960e-01 -1.32370e+00
2.67200e+02 2.60604e-02 4.26482e-03 8.08017e-02 -2.66967e-01 1.72960e-01 -1.32370e+00
2.67300e+02 2.58839e-02 5.23729e-03 9.07508e-02 -2.63778e-01 1.72960e-01 -1.32370e+00
2.67400e+02 2.56710e-02 6.20268e-03 1.00574e-01 -2.60219e-01 1.72960e-01 -1.32370e+00
2.67500e+02 2.54222e-02 7.15963e-03 1.10259e-01 -2.56294e-01 1.72960e-01 -1.32370e+00
2.67600e+02 2.51376e-02 8.10679e-03 1.19817e-01 -2.52015e-01 1.80417e-01 -1.28316e+00
2.67700e+02 2.48177e-02 9.04285e-03 1.29209e-01 -2.47379e-01 1.80417e-01 -1.28316e+00
2.67800e+02 2.44630e-02 9.96650e-03 1.38421e-01 -2.42394e-01 1.80417e-01 -1.28316e+00
2.67900e+02 2.40740e-02 1.08764e-02 1.47442e-01 -2.37065e-01 1.80417e-01 -1.28316e+00
2.68000e+02 2.36510e-02 1.17714e-02 1.56257e-01 -2.31401e-01 1.80417e-01 -1.28316e+00
2.68100e+02 2.31947e-02 1.26500e-02 1.64837e-01 -2.25423e-01 1.79263e-01 -1.33202e+00
2.68200e+02 2.27057e-02 1.35111e-02 1.73187e-01 -2.19127e-01 1.79263e-01 -1.33202e+00
2.68300e+02 2.21846e-02 1.43534e-02 1.81297e-01 -2.12522e-01 1.79263e-01 -1.33202e+00
2.68400e+02 2.16322e-02 1.51756e-02 1.89155e-01 -2.05617e-01 1.79263e-01 -1.33202e+00
2.68500e+02 2.10493e-02 1.59767e-02 1.96751e-01 -1.98421e-01 1.79263e-01 -1.33202e+00
2.68600e+02 2.04366e-02 1.67553e-02 2.04021e-01 -1.90973e-01 1.71304e-01 -1.45133e+00
2.68700e+02 1.97948e-02 1.75102e-02 2.11009e-01 -1.83259e-01 1.71304e-01 -1.45133e+00
2.68800e+02 1.91251e-02 1.82404e-02 2.17705e-01 -1.75289e-01 1.71304e-01 -1.45133e+00
2.68900e+02 1.84284e-02 1.89448e-02 2.24101e-01 -1.67074e-01 1.71304e-01 -1.45133e+00
2.69000e+02 1.77057e-02 1.96223e-02 2.30187e-01 -1.58626e-01 1.71304e-01 -1.45133e+00
2.69100e+02 1.69581e-02 2.02720e-02 2.35928e-01 -1.49963e-01 1.64546e-01 -1.49567e+00
2.69200e+02 1.61867e-02 2.08930e-02 2.41344e-01 -1.41091e-01 1.64546e-01 -1.49567e+00
2.69300e+02 1.53926e-02 2.14843e-02 2.46426e-01 -1.32025e-01 1.64546e-01 -1.49567e+00
2.69400e+02 1.45770e-02 2.20451e-02 2.51167e-01 -1.22775e-01 1.64546e-01 -1.49567e+00
2.69500e+02 1.37411e-02 2.25746e-02 2.55562e-01 -1.13355e-01 1.64546e-01 -1.49567e+00
2.69600e+02 1.28862e-02 2.30723e-02 2.59628e-01 -1.03739e-01 1.67601e-01 -1.39281e+00
2.69700e+02 1.20135e-02 2.35375e-02 2.63331e-01 -9.39778e-02 1.67601e-01 -1.39281e+00
2.69800e+02 1.11243e-02 2.39696e-02 2.66668e-01 -8.40845e-02 1.67601e-01 -1.39281e+00
2.69900e+02 1.02198e-02 2.43680e-02 2.69634e-01 -7.40730e-02 1.67601e-01 -1.39281e+00
2.70000e+02 9.30130e-03 2.47323e-02 2.72223e-01 -6.39573e-02 1.67601e-01 -1.39281e+00
2.70100e+02 8.37004e-03 2.50620e-02 2.74452e-01 -5.37195e-02 1.73111e-01 -1.31762e+00
2.70200e+02 7.42732e-03 2.53568e-02 2.76295e-01 -4.34046e-02 1.73111e-01 -1.31762e+00
2.70300e+02 6.47442e-03 2.56163e-02 2.77750e-01 -3.30271e-02 1.73111e-01 -1.31762e+00
2.70400e+02 5.51262e-03 2.58401e-02 2.78816e-01 -2.26016e-02 1.73111e-01 -1.31762e+00
2.70500e+02 4.54322e-03 2.60279e-02 2.79491e-01 -1.21426e-02 1.73111e-01 -1.31762e+00
2.70600e+02 3.56756e-03 2.61795e-02 2.79777e-01 -1.67151e-03 1.74136e-01 -1.33285e+00
2.70700e+02 2.58696e-03 2.62946e-02 2.79671e-01 8.80387e-03 1.74136e-01 -1.33285e+00
2.70800e+02 1.60277e-03 2.63731e-02 2.79172e-01 1.92689e-02 1.74136e-01 -1.33285e+00
2.70900e+02 6.16328e-04 2.64149e-02 2.78283e-01 2.97088e-02 1.74136e-01 -1.33285e+00
2.71000e+02 -3.71018e-04 2.64199e-02 2.77002e-01 4.01091e-02 1.74136e-01 -1.33285e+00
2.71100e+02 -1.35790e-03 2.63881e-02 2.75334e-01 5.04362e-02 1.72372e-01 -1.37305e+00
2.71200e+02 -2.34293e-03 2.63194e-02 2.73281e-01 6.06945e-02 1.72372e-01 -1.37305e+00
2.71300e+02 -3.32474e-03 2.62140e-02 2.70845e-01 7.08698e-02 1.72372e-01 -1.37305e+00
2.71400e+02 -4.30196e-03 2.60720e-02 2.68031e-01 8.09478e-02 1.72372e-01 -1.37305e+00
2.71500e+02 -5.27324e-03 2.58936e-02 2.64842e-01 9.09145e-02 1.72372e-01 -1.37305e+00
2.71600e+02 -6.23722e-03 2.56790e-02 2.61274e-01 1.00746e-01 1.67881e-01 -1.38425e+00
2.71700e+02 -7.19256e-03 2.54285e-02 2.57340e-01 1.10438e-01 1.67881e-01 -1.38425e+00
2.71800e+02 -8.13791e-03 2.51424e-02 2.53048e-01 1.19977e-01 1.67881e-01 -1.38425e+00
2.71900e+02 -9.07195e-03 2.48211e-02 2.48402e-01 1.29350e-01 1.67881e-01 -1.38425e+00
2.72000e+02 -9.99336e-03 2.44652e-02 2.43408e-01 1.38542e-01 1.67881e-01 -1.38425e+00
2.72100e+02 -1.09009e-02 2.40750e-02 2.38060e-01 1.47548e-01 1.64469e-01 -1.35356e+00
2.72200e+02 -1.17932e-02 2.36511e-02 2.32379e-01 1.56348e-01 1.64469e-01 -1.35356e+00
2.72300e+02 -1.26692e-02 2.31941e-02 2.26372e-01 1.64929e-01 1.64469e-01 -1.35356e+00
2.72400e+02 -1.35276e-02 2.27047e-02 2.20049e-01 1.73279e-01 1.64469e-01 -1.35356e+00
2.72500e+02 -1.43671e-02 2.21834e-02 2.13418e-01 1.81388e-01 1.64469e-01 -1.35356e+00
2.72600e+02 -1.51866e-02 2.16310e-02 2.06498e-01 1.89224e-01 1.62014e-01 -1.40004e+00
2.72700e+02 -1.59848e-02 2.10484e-02 1.99291e-01 1.96797e-01 1.62014e-01 -1.40004e+00
2.72800e+02 -1.67607e-02 2.04362e-02 1.91806e-01 2.04095e-01 1.62014e-01 -1.40004e+00
2.72900e+02 -1.75130e-02 1.97953e-02 1.84054e-01 2.11109e-01 1.62014e-01 -1.40004e+00
2.73000e+02 -1.82409e-02 1.91268e-02 1.76045e-01 2.17828e-01 1.62014e-01 -1.40004e+00
2.73100e+02 -1.89431e-02 1.84315e-02 1.67791e-01 2.24265e-01 1.68394e-01 -1.37292e+00
2.73200e+02 -1.96189e-02 1.77105e-02 1.59302e-01 2.30388e-01 1.68394e-01 -1.37292e+00
2.73300e+02 -2.02672e-02 1.69647e-02 1.50590e-01 2.36191e-01 1.68394e-01 -1.37292e+00
2.73400e+02 -2.08872e-02 1.61954e-02 1.41666e-01 2.41664e-01 1.68394e-01 -1.37292e+00
2.73500e+02 -2.14779e-02 1.54034e-02 1.32544e-01 2.46801e-01 1.68394e-01 -1.37292e+00
2.73600e+02 -2.20386e-02 1.45899e-02 1.23248e-01 2.51586e-01 1.68025e-01 -1.40366e+00
2.73700e+02 -2.25685e-02 1.37561e-02 1.13779e-01 2.56022e-01 1.68025e-01 -1.40366e+00
2.73800e+02 -2.30667e-02 1.29031e-02 1.04151e-01 2.60102e-01 1.68025e-01 -1.40366e+00
2.73900e+02 -2.35327e-02 1.20322e-02 9.43771e-02 2.63819e-01 1.68025e-01 -1.40366e+00
2.74000e+02 -2.39658e-02 1.11445e-02 8.44706e-02 2.67169e-01 1.68025e-01 -1.40366e+00
2.74100e+02 -2.43653e-02 1.02413e-02 7.44360e-02 2.70142e-01 1.65163e-01 -1.38531e+00
2.74200e+02 -2.47309e-02 9.32388e-03 6.42972e-02 2.72738e-01 1.65163e-01 -1.38531e+00
2.74300e+02 -2.50619e-02 8.39345e-03 5.40684e-02 2.74954e-01 1.65163e-01 -1.38531e+00
2.74400e+02 -2.53578e-02 7.45136e-03 4.37638e-02 2.76786e-01 1.65163e-01 -1.38531e+00
2.74500e+02 -2.56184e-02 6.49889e-03 3.33977e-02 2.78232e-01 1.65163e-01 -1.38531e+00
2.74600e+02 -2.58432e-02 5.53738e-03 2.29811e-02 2.79282e-01 1.62277e-01 -1.37716e+00
2.74700e+02 -2.60320e-02 4.56815e-03 1.25325e-02 2.79943e-01 1.62277e-01 -1.37716e+00
2.74800e+02 -2.61844e-02 3.59255e-03 2.06675e-03 2.80212e-01 1.62277e-01 -1.37716e+00
2.74900e+02 -2.63002e-02 2.61195e-03 -8.40170e-03 2.80091e-01 1.62277e-01 -1.37716e+00
2.75000e+02 -2.63794e-02 1.62770e-03 -1.88582e-02 2.79579e-01 1.62277e-01 -1.37716e+00
2.75100e+02 -2.64216e-02 6.41204e-04 -2.92682e-02 2.78671e-01 1.59414e-01 -1.42210e+00
2.75200e+02 -2.64270e-02 -3.46149e-04 -3.96368e-02 2.77377e-01 1.59414e-01 -1.42210e+00
2.75300e+02 -2.63954e-02 -1.33296e-03 -4.99496e-02 2.75696e-01 1.59414e-01 -1.42210e+00
2.75400e+02 -2.63268e-02 -2.31783e-03 -6.01922e-02 2.73633e-01 1.59414e-01 -1.42210e+00
2.75500e+02 -2.62216e-02 -3.29938e-03 -7.03505e-02 2.71189e-01 1.59414e-01 -1.42210e+00
2.75600e+02 -2.60797e-02 -4.27622e-03 -8.04161e-02 2.68377e-01 1.63422e-01 -1.41573e+00
2.75700e+02 -2.59014e-02 -5.24696e-03 -9.03698e-02 2.65192e-01 1.63422e-01 -1.41573e+00
2.75800e+02 -2.56870e-02 -6.21025e-03 -1.00198e-01 2.61637e-01 1.63422e-01 -1.41573e+00
2.75900e+02 -2.54369e-02 -7.16476e-03 -1.09887e-01 2.57719e-01 1.63422e-01 -1.41573e+00
2.76000e+02 -2.51513e-02 -8.10915e-03 -1.19422e-01 2.53442e-01 1.63422e-01 -1.41573e+00
2.76100e+02 -2.48307e-02 -9.04212e-03 -1.28819e-01 2.48824e-01 1.72537e-01 -1.37690e+00
2.76200e+02 -2.44757e-02 -9.96240e-03 -1.38037e-01 2.43858e-01 1.72537e-01 -1.37690e+00
2.76300e+02 -2.40868e-02 -1.08687e-02 -1.47064e-01 2.38551e-01 1.72537e-01 -1.37690e+00
2.76400e+02 -2.36644e-02 -1.17599e-02 -1.55887e-01 2.32910e-01 1.72537e-01 -1.37690e+00
2.76500e+02 -2.32091e-02 -1.26347e-02 -1.64494e-01 2.26942e-01 1.72537e-01 -1.37690e+00
2.76600e+02 -2.27216e-02 -1.34918e-02 -1.72863e-01 2.20667e-01 1.73175e-01 -1.40778e+00
2.76700e+02 -2.22026e-02 -1.43301e-02 -1.80993e-01 2.14084e-01 1.73175e-01 -1.40778e+00
2.76800e+02 -2.16527e-02 -1.51485e-02 -1.88872e-01 2.07201e-01 1.73175e-01 -1.40778e+00
2.76900e+02 -2.10727e-02 -1.59458e-02 -1.96489e-01 2.00028e-01 1.73175e-01 -1.40778e+00
2.77000e+02 -2.04635e-02 -1.67209e-02 -2.03835e-01 1.92576e-01 1.73175e-01 -1.40778e+00
2.77100e+02 -1.98257e-02 -1.74727e-02 -2.10870e-01 1.84866e-01 1.68528e-01 -1.46813e+00
2.77200e+02 -1.91604e-02 -1.82001e-02 -2.17614e-01 1.76900e-01 1.68528e-01 -1.46813e+00
2.77300e+02 -1.84683e-02 -1.89022e-02 -2.24057e-01 1.68687e-01 1.68528e-01 -1.46813e+00
2.77400e+02 -1.77506e-02 -1.95778e-02 -2.30191e-01 1.60240e-01 1.68528e-01 -1.46813e+00
2.77500e+02 -1.70082e-02 -2.02261e-02 -2.36006e-01 1.51570e-01 1.68528e-01 -1.46813e+00
2.77600e+02 -1.62422e-02 -2.08462e-02 -2.41479e-01 1.42697e-01 1.65286e-01 -1.50038e+00
2.77700e+02 -1.54536e-02 -2.14371e-02 -2.46620e-01 1.33626e-01 1.65286e-01 -1.50038e+00
2.77800e+02 -1.46436e-02 -2.19981e-02 -2.51419e-01 1.24370e-01 1.65286e-01 -1.50038e+00
2.77900e+02 -1.38133e-02 -2.25284e-02 -2.55872e-01 1.14942e-01 1.65286e-01 -1.50038e+00
2.78000e+02 -1.29639e-02 -2.30272e-02 -2.59970e-01 1.05355e-01 1.65286e-01 -1.50038e+00
2.78100e+02 -1.20967e-02 -2.34939e-02 -2.63710e-01 9.56192e-02 1.64844e-01 -1.49590e+00
2.78200e+02 -1.12127e-02 -2.39278e-02 -2.67085e-01 8.57513e-02 1.64844e-01 -1.49590e+00
2.78300e+02 -1.03133e-02 -2.43284e-02 -2.70091e-01 7.57647e-02 1.64844e-01 -1.49590e+00
2.78400e+02 -9.39983e-03 -2.46952e-02 -2.72723e-01 6.56731e-02 1.64844e-01 -1.49590e+00
2.78500e+02 -8.47343e-03 -2.50276e-02 -2.74979e-01 5.54904e-02 1.64844e-01 -1.49590e+00
2.78600e+02 -7.53547e-03 -2.53252e-02 -2.76869e-01 4.52083e-02 1.68752e-01 -1.43943e+00
2.78700e+02 -6.58723e-03 -2.55877e-02 -2.78375e-01 3.48624e-02 1.68752e-01 -1.43943e+00
2.78800e+02 -5.63001e-03 -2.58149e-02 -2.79494e-01 2.44672e-02 1.68752e-01 -1.43943e+00
2.78900e+02 -4.66511e-03 -2.60062e-02 -2.80225e-01 1.40369e-02 1.68752e-01 -1.43943e+00
2.79000e+02 -3.69385e-03 -2.61616e-02 -2.80568e-01 3.58623e-03 1.68752e-01 -1.43943e+00
2.79100e+02 -2.71755e-03 -2.62809e-02 -2.80525e-01 -6.88501e-03 1.71028e-01 -1.40748e+00
2.79200e+02 -1.73753e-03 -2.63638e-02 -2.80093e-01 -1.73480e-02 1.71028e-01 -1.40748e+00
2.79300e+02 -7.55109e-04 -2.64103e-02 -2.79270e-01 -2.77883e-02 1.71028e-01 -1.40748e+00
2.79400e+02 2.28384e-04 -2.64203e-02 -2.78058e-01 -3.81912e-02 1.71028e-01 -1.40748e+00
2.79500e+02 1.21162e-03 -2.63939e-02 -2.76458e-01 -4.85423e-02 1.71028e-01 -1.40748e+00
2.79600e+02 2.19325e-03 -2.63309e-02 -2.74469e-01 -5.88139e-02 1.67972e-01 -1.43387e+00
2.79700e+02 3.17194e-03 -2.62314e-02 -2.72097e-01 -6.90045e-02 1.67972e-01 -1.43387e+00
2.79800e+02 4.14633e-03 -2.60956e-02 -2.69348e-01 -7.91001e-02 1.67972e-01 -1.43387e+00
2.79900e+02 5.11508e-03 -2.59236e-02 -2.66224e-01 -8.90866e-02 1.67972e-01 -1.43387e+00
2.80000e+02 6.07685e-03 -2.57157e-02 -2.62730e-01 -9.89501e-02 1.67972e-01 -1.43387e+00
2.80100e+02 7.03031e-03 -2.54721e-02 -2.58867e-01 -1.08685e-01 1.68104e-01 -1.41338e+00
2.80200e+02 7.97417e-03 -2.51932e-02 -2.54644e-01 -1.18270e-01 1.68104e-01 -1.41338e+00
2.80300e+02 8.90712e-03 -2.48794e-02 -2.50066e-01 -1.27691e-01 1.68104e-01 -1.41338e+00
2.80400e+02 9.82786e-03 -2.45310e-02 -2.45140e-01 -1.36935e-01 1.68104e-01 -1.41338e+00
2.80500e+02 1.07351e-02 -2.41485e-02 -2.39872e-01 -1.45990e-01 1.68104e-01 -1.41338e+00
2.80600e+02 1.16276e-02 -2.37324e-02 -2.34273e-01 -1.54848e-01 1.70443e-01 -1.40567e+00
2.80700e+02 1.25042e-02 -2.32834e-02 -2.28347e-01 -1.63491e-01 1.70443e-01 -1.40567e+00
2.80800e+02 1.33635e-02 -2.28019e-02 -2.22102e-01 -1.71908e-01 1.70443e-01 -1.40567e+00
2.80900e+02 1.42044e-02 -2.22888e-02 -2.15547e-01 -1.80087e-01 1.70443e-01 -1.40567e+00
2.81000e+02 1.50257e-02 -2.17446e-02 -2.08691e-01 -1.88016e-01 1.70443e-01 -1.40567e+00
2.81100e+02 1.58262e-02 -2.11700e-02 -2.01579e-01 -1.95648e-01 1.71198e-01 -1.51741e+00
2.81200e+02 1.66047e-02 -2.05659e-02 -1.94188e-01 -2.03012e-01 1.71198e-01 -1.51741e+00
2.81300e+02 1.73600e-02 -1.99331e-02 -1.86529e-01 -2.10097e-01 1.71198e-01 -1.51741e+00
2.81400e+02 1.80911e-02 -1.92726e-02 -1.78611e-01 -2.16893e-01 1.71198e-01 -1.51741e+00
2.81500e+02 1.87969e-02 -1.85852e-02 -1.70445e-01 -2.23390e-01 1.71198e-01 -1.51741e+00
2.81600e+02 1.94766e-02 -1.78720e-02 -1.62037e-01 -2.29611e-01 1.79180e-01 -1.46595e+00
2.81700e+02 2.01291e-02 -1.71341e-02 -1.53403e-01 -2.35516e-01 1.79180e-01 -1.46595e+00
2.81800e+02 2.07537e-02 -1.63725e-02 -1.44553e-01 -2.41097e-01 1.79180e-01 -1.46595e+00
2.81900e+02 2.13494e-02 -1.55882e-02 -1.35501e-01 -2.46345e-01 1.79180e-01 -1.46595e+00
2.82000e+02 2.19154e-02 -1.47824e-02 -1.26258e-01 -2.51253e-01 1.79180e-01 -1.46595e+00
2.82100e+02 2.24512e-02 -1.39561e-02 -1.16784e-01 -2.55844e-01 1.82098e-01 -1.33805e+00
2.82200e+02 2.29560e-02 -1.31106e-02 -1.07143e-01 -2.60078e-01 1.82098e-01 -1.33805e+00
2.82300e+02 2.34292e-02 -1.22468e-02 -9.73494e-02 -2.63949e-01 1.82098e-01 -1.33805e+00
2.82400e+02 2.38702e-02 -1.13659e-02 -8.74161e-02 -2.67451e-01 1.82098e-01 -1.33805e+00
2.82500e+02 2.42782e-02 -1.04691e-02 -7.73571e-02 -2.70579e-01 1.82098e-01 -1.33805e+00
2.82600e+02 2.46527e-02 -9.55745e-03 -6.72041e-02 -2.73284e-01 1.65981e-01 -1.39189e+00
2.82700e+02 2.49931e-02 -8.63224e-03 -5.69570e-02 -2.75607e-01 1.65981e-01 -1.39189e+00
2.82800e+02 2.52988e-02 -7.69471e-03 -4.66301e-02 -2.77546e-01 1.65981e-01 -1.39189e+00
2.82900e+02 2.55693e-02 -6.74616e-03 -3.62379e-02 -2.79098e-01 1.65981e-01 -1.39189e+00
2.83000e+02 2.58044e-02 -5.78792e-03 -2.57948e-02 -2.80262e-01 1.65981e-01 -1.39189e+00
2.83100e+02 2.60035e-02 -4.82129e-03 -1.52880e-02 -2.81026e-01 1.63009e-01 -1.32839e+00
2.83200e+02 2.61665e-02 -3.84759e-03 -4.76008e-03 -2.81397e-01 1.63009e-01 -1.32839e+00
2.83300e+02 2.62931e-02 -2.86815e-03 5.77410e-03 -2.81373e-01 1.63009e-01 -1.32839e+00
2.83400e+02 2.63830e-02 -1.88436e-03 1.62998e-02 -2.80955e-01 1.63009e-01 -1.32839e+00
2.83500e+02 2.64362e-02 -8.97576e-04 2.68024e-02 -2.80144e-01 1.63009e-01 -1.32839e+00
2.83600e+02 2.64525e-02 9.07923e-05 3.72813e-02 -2.78953e-01 1.68898e-01 -1.30416e+00
2.83700e+02 2.64318e-02 1.07936e-03 4.77085e-02 -2.77370e-01 1.68898e-01 -1.30416e+00
2.83800e+02 2.63742e-02 2.06675e-03 5.80694e-02 -2.75397e-01 1.68898e-01 -1.30416e+00
2.83900e+02 2.62798e-02 3.05158e-03 6.83495e-02 -2.73037e-01 1.68898e-01 -1.30416e+00
2.84000e+02 2.61485e-02 4.03246e-03 7.85343e-02 -2.70294e-01 1.68898e-01 -1.30416e+00
2.84100e+02 2.59806e-02 5.00800e-03 8.86147e-02 -2.67189e-01 1.75724e-01 -1.31075e+00
2.84200e+02 2.57763e-02 5.97679e-03 9.85726e-02 -2.63708e-01 1.75724e-01 -1.31075e+00
2.84300e+02 2.55359e-02 6.93747e-03 1.08394e-01 -2.59856e-01 1.75724e-01 -1.31075e+00
2.84400e+02 2.52597e-02 7.88869e-03 1.18065e-01 -2.55638e-01 1.75724e-01 -1.31075e+00
2.84500e+02 2.49479e-02 8.82911e-03 1.27572e-01 -2.51060e-01 1.75724e-01 -1.31075e+00
2.84600e+02 2.46012e-02 9.75741e-03 1.36923e-01 -2.46132e-01 1.81424e-01 -1.27920e+00
2.84700e+02 2.42199e-02 1.06723e-02 1.46084e-01 -2.40856e-01 1.81424e-01 -1.27920e+00
2.84800e+02 2.38046e-02 1.15725e-02 1.55042e-01 -2.35239e-01 1.81424e-01 -1.27920e+00
2.84900e+02 2.33557e-02 1.24567e-02 1.63783e-01 -2.29288e-01 1.81424e-01 -1.27920e+00
2.85000e+02 2.28740e-02 1.33238e-02 1.72297e-01 -2.23014e-01 1.81424e-01 -1.27920e+00
2.85100e+02 2.23600e-02 1.41723e-02 1.80530e-01 -2.16446e-01 1.76622e-01 -1.37336e+00
2.85200e+02 2.18144e-02 1.50010e-02 1.88513e-01 -2.09575e-01 1.76622e-01 -1.37336e+00
2.85300e+02 2.12380e-02 1.58087e-02 1.96234e-01 -2.02410e-01 1.76622e-01 -1.37336e+00
2.85400e+02 2.06315e-02 1.65943e-02 2.03683e-01 -1.94959e-01 1.76622e-01 -1.37336e+00
2.85500e+02 1.99959e-02 1.73565e-02 2.10850e-01 -1.87235e-01 1.76622e-01 -1.37336e+00
2.85600e+02 1.93319e-02 1.80942e-02 2.17676e-01 -1.79272e-01 1.68355e-01 -1.48069e+00
2.85700e+02 1.86407e-02 1.88064e-02 2.24201e-01 -1.71061e-01 1.68355e-01 -1.48069e+00
2.85800e+02 1.79231e-02 1.94918e-02 2.30417e-01 -1.62611e-01 1.68355e-01 -1.48069e+00
2.85900e+02 1.71803e-02 2.01497e-02 2.36314e-01 -1.53936e-01 1.68355e-01 -1.48069e+00
2.86000e+02 1.64134e-02 2.07789e-02 2.41885e-01 -1.45047e-01 1.68355e-01 -1.48069e+00
2.86100e+02 1.56235e-02 2.13786e-02 2.47111e-01 -1.35950e-01 1.63552e-01 -1.47977e+00
2.86200e+02 1.48118e-02 2.19481e-02 2.51995e-01 -1.26664e-01 1.63552e-01 -1.47977e+00
2.86300e+02 1.39795e-02 2.24864e-02 2.56530e-01 -1.17203e-01 1.63552e-01 -1.47977e+00
2.86400e+02 1.31278e-02 2.29930e-02 2.60711e-01 -1.07580e-01 1.63552e-01 -1.47977e+00
2.86500e+02 1.22579e-02 2.34670e-02 2.64530e-01 -9.78083e-02 1.63552e-01 -1.47977e+00
2.86600e+02 1.13712e-02 2.39080e-02 2.68015e-01 -8.78524e-02 1.69853e-01 -1.35343e+00
2.86700e+02 1.04690e-02 2.43155e-02 2.71125e-01 -7.77728e-02 1.69853e-01 -1.35343e+00
2.86800e+02 9.55236e-03 2.46890e-02 2.73856e-01 -6.75834e-02 1.69853e-01 -1.35343e+00
2.86900e+02 8.62268e-03 2.50280e-02 2.76205e-01 -5.72985e-02 1.69853e-01 -1.35343e+00
2.87000e+02 7.68120e-03 2.53320e-02 2.78167e-01 -4.69326e-02 1.69853e-01 -1.35343e+00
2.87100e+02 6.72921e-03 2.56007e-02 2.79751e-01 -3.64830e-02 1.73855e-01 -1.31521e+00
2.87200e+02 5.76802e-03 2.58338e-02 2.80943e-01 -2.59807e-02 1.73855e-01 -1.31521e+00
2.87300e+02 4.79892e-03 2.60310e-02 2.81741e-01 -1.54404e-02 1.73855e-01 -1.31521e+00
2.87400e+02 3.82321e-03 2.61919e-02 2.82143e-01 -4.87681e-03 1.73855e-01 -1.31521e+00
2.87500e+02 2.84222e-03 2.63165e-02 2.82149e-01 5.69512e-03 1.73855e-01 -1.31521e+00
2.87600e+02 1.85729e-03 2.64044e-02 2.81762e-01 1.62472e-02 1.73897e-01 -1.34481e+00
2.87700e+02 8.69776e-04 2.64555e-02 2.80980e-01 2.67782e-02 1.73897e-01 -1.34481e+00
2.87800e+02 -1.18966e-04 2.64699e-02 2.79805e-01 3.72734e-02 1.73897e-01 -1.34481e+00
2.87900e+02 -1.10758e-03 2.64473e-02 2.78238e-01 4.77181e-02 1.73897e-01 -1.34481e+00
2.88000e+02 -2.09470e-03 2.63879e-02 2.76281e-01 5.80977e-02 1.73897e-01 -1.34481e+00
2.88100e+02 -3.07897e-03 2.62917e-02 2.73935e-01 6.83763e-02 1.70818e-01 -1.38804e+00
2.88200e+02 -4.05898e-03 2.61588e-02 2.71208e-01 7.85608e-02 1.70818e-01 -1.38804e+00
2.88300e+02 -5.03338e-03 2.59893e-02 2.68101e-01 8.86369e-02 1.70818e-01 -1.38804e+00
2.88400e+02 -6.00078e-03 2.57836e-02 2.64620e-01 9.85906e-02 1.70818e-01 -1.38804e+00
2.88500e+02 -6.95985e-03 2.55418e-02 2.60770e-01 1.08408e-01 1.70818e-01 -1.38804e+00
2.88600e+02 -7.90926e-03 2.52644e-02 2.56542e-01 1.18075e-01 1.66252e-01 -1.37398e+00
2.88700e+02 -8.84770e-03 2.49516e-02 2.51956e-01 1.27578e-01 1.66252e-01 -1.37398e+00
2.88800e+02 -9.77385e-03 2.46040e-02 2.47018e-01 1.36902e-01 1.66252e-01 -1.37398e+00
2.88900e+02 -1.06864e-02 2.42219e-02 2.41735e-01 1.46036e-01 1.66252e-01 -1.37398e+00
2.89000e+02 -1.15841e-02 2.38060e-02 2.36115e-01 1.54967e-01 1.66252e-01 -1.37398e+00
2.89100e+02 -1.24657e-02 2.33568e-02 2.30156e-01 1.63677e-01 1.63054e-01 -1.36823e+00
2.89200e+02 -1.33299e-02 2.28749e-02 2.23877e-01 1.72159e-01 1.63054e-01 -1.36823e+00
2.89300e+02 -1.41755e-02 2.23610e-02 2.17285e-01 1.80401e-01 1.63054e-01 -1.36823e+00
2.89400e+02 -1.50014e-02 2.18158e-02 2.10390e-01 1.88390e-01 1.63054e-01 -1.36823e+00
2.89500e+02 -1.58063e-02 2.12400e-02 2.03201e-01 1.96116e-01 1.63054e-01 -1.36823e+00
2.89600e+02 -1.65892e-02 2.06345e-02 1.95741e-01 2.03557e-01 1.62949e-01 -1.40548e+00
2.89700e+02 -1.73488e-02 2.00001e-02 1.88008e-01 2.10714e-01 1.62949e-01 -1.40548e+00
2.89800e+02 -1.80841e-02 1.93378e-02 1.80014e-01 2.17578e-01 1.62949e-01 -1.40548e+00
2.89900e+02 -1.87941e-02 1.86484e-02 1.71769e-01 2.24139e-01 1.62949e-01 -1.40548e+00
2.90000e+02 -1.94777e-02 1.79329e-02 1.63286e-01 2.30388e-01 1.62949e-01 -1.40548e+00
2.90100e+02 -2.01341e-02 1.71924e-02 1.54570e-01 2.36340e-01 1.70027e-01 -1.36822e+00
2.90200e+02 -2.07623e-02 1.64281e-02 1.45638e-01 2.41963e-01 1.70027e-01 -1.36822e+00
2.90300e+02 -2.13616e-02 1.56408e-02 1.36501e-01 2.47248e-01 1.70027e-01 -1.36822e+00
2.90400e+02 -2.19309e-02 1.48318e-02 1.27173e-01 2.52188e-01 1.70027e-01 -1.36822e+00
2.90500e+02 -2.24697e-02 1.40021e-02 1.17667e-01 2.56777e-01 1.70027e-01 -1.36822e+00
2.90600e+02 -2.29771e-02 1.31529e-02 1.08014e-01 2.60988e-01 1.65916e-01 -1.42219e+00
2.90700e+02 -2.34523e-02 1.22854e-02 9.82101e-02 2.64837e-01 1.65916e-01 -1.42219e+00
2.90800e+02 -2.38946e-02 1.14008e-02 8.82697e-02 2.68318e-01 1.65916e-01 -1.42219e+00
2.90900e+02 -2.43036e-02 1.05004e-02 7.82063e-02 2.71426e-01 1.65916e-01 -1.42219e+00
2.91000e+02 -2.46786e-02 9.58535e-03 6.80338e-02 2.74157e-01 1.65916e-01 -1.42219e+00
2.91100e+02 -2.50191e-02 8.65702e-03 5.77432e-02 2.76507e-01 1.64677e-01 -1.36948e+00
2.91200e+02 -2.53247e-02 7.71667e-03 4.73720e-02 2.78471e-01 1.64677e-01 -1.36948e+00
2.91300e+02 -2.55950e-02 6.76559e-03 3.69347e-02 2.80045e-01 1.64677e-01 -1.36948e+00
2.91400e+02 -2.58297e-02 5.80512e-03 2.64459e-02 2.81229e-01 1.64677e-01 -1.36948e+00
2.91500e+02 -2.60283e-02 4.83656e-03 1.59202e-02 2.82020e-01 1.64677e-01 -1.36948e+00
2.91600e+02 -2.61906e-02 3.86128e-03 5.38583e-03 2.82407e-01 1.60449e-01 -1.39998e+00
2.91700e+02 -2.63164e-02 2.88061e-03 -5.15520e-03 2.82400e-01 1.60449e-01 -1.39998e+00
2.91800e+02 -2.64054e-02 1.89595e-03 -1.56883e-02 2.82001e-01 1.60449e-01 -1.39998e+00
2.91900e+02 -2.64576e-02 9.08672e-04 -2.61987e-02 2.81208e-01 1.60449e-01 -1.39998e+00
2.92000e+02 -2.64728e-02 -7.98359e-05 -3.66718e-02 2.80024e-01 1.60449e-01 -1.39998e+00
2.92100e+02 -2.64510e-02 -1.06818e-03 -4.70803e-02 2.78450e-01 1.59595e-01 -1.42972e+00
2.92200e+02 -2.63924e-02 -2.05495e-03 -5.74225e-02 2.76489e-01 1.59595e-01 -1.42972e+00
2.92300e+02 -2.62968e-02 -3.03875e-03 -6.76840e-02 2.74144e-01 1.59595e-01 -1.42972e+00
2.92400e+02 -2.61646e-02 -4.01821e-03 -7.78506e-02 2.71419e-01 1.59595e-01 -1.42972e+00
2.92500e+02 -2.59958e-02 -4.99195e-03 -8.79081e-02 2.68317e-01 1.59595e-01 -1.42972e+00
2.92600e+02 -2.57909e-02 -5.95859e-03 -9.78574e-02 2.64854e-01 1.65964e-01 -1.40805e+00
2.92700e+02 -2.55501e-02 -6.91678e-03 -1.07671e-01 2.61023e-01 1.65964e-01 -1.40805e+00
2.92800e+02 -2.52737e-02 -7.86521e-03 -1.17335e-01 2.56828e-01 1.65964e-01 -1.40805e+00
2.92900e+02 -2.49622e-02 -8.80256e-03 -1.26835e-01 2.52276e-01 1.65964e-01 -1.40805e+00
2.93000e+02 -2.46161e-02 -9.72754e-03 -1.36159e-01 2.47372e-01 1.65964e-01 -1.40805e+00
2.93100e+02 -2.42357e-02 -1.06389e-02 -1.45316e-01 2.42134e-01 1.73750e-01 -1.38090e+00
2.93200e+02 -2.38218e-02 -1.15353e-02 -1.54271e-01 2.36557e-01 1.73750e-01 -1.38090e+00
2.93300e+02 -2.33749e-02 -1.24157e-02 -1.63013e-01 2.30649e-01 1.73750e-01 -1.38090e+00
2.93400e+02 -2.28956e-02 -1.32788e-02 -1.71528e-01 2.24418e-01 1.73750e-01 -1.38090e+00
2.93500e+02 -2.23845e-02 -1.41234e-02 -1.79805e-01 2.17874e-01 1.73750e-01 -1.38090e+00
2.93600e+02 -2.18424e-02 -1.49484e-02 -1.87812e-01 2.11035e-01 1.71508e-01 -1.43201e+00
2.93700e+02 -2.12699e-02 -1.57525e-02 -1.95558e-01 2.03903e-01 1.71508e-01 -1.43201e+00
2.93800e+02 -2.06678e-02 -1.65347e-02 -2.03034e-01 1.96486e-01 1.71508e-01 -1.43201e+00
2.93900e+02 -2.00371e-02 -1.72939e-02 -2.10229e-01 1.88796e-01 1.71508e-01 -1.43201e+00
2.94000e+02 -1.93785e-02 -1.80290e-02 -2.17133e-01 1.80842e-01 1.71508e-01 -1.43201e+00
2.94100e+02 -1.86929e-02 -1.87390e-02 -2.23712e-01 1.72647e-01 1.67035e-01 -1.48468e+00
2.94200e+02 -1.79814e-02 -1.94228e-02 -2.29982e-01 1.64213e-01 1.67035e-01 -1.48468e+00
2.94300e+02 -1.72448e-02 -2.00796e-02 -2.35934e-01 1.55551e-01 1.67035e-01 -1.48468e+00
2.94400e+02 -1.64844e-02 -2.07083e-02 -2.41560e-01 1.46674e-01 1.67035e-01 -1.48468e+00
2.94500e+02 -1.57010e-02 -2.13081e-02 -2.46852e-01 1.37593e-01 1.67035e-01 -1.48468e+00
2.94600e+02 -1.48959e-02 -2.18782e-02 -2.51792e-01 1.28327e-01 1.64607e-01 -1.50562e+00
2.94700e+02 -1.40702e-02 -2.24178e-02 -2.56385e-01 1.18883e-01 1.64607e-01 -1.50562e+00
2.94800e+02 -1.32250e-02 -2.29261e-02 -2.60624e-01 1.09275e-01 1.64607e-01 -1.50562e+00
2.94900e+02 -1.23615e-02 -2.34024e-02 -2.64503e-01 9.95160e-02 1.64607e-01 -1.50562e+00
2.95000e+02 -1.14811e-02 -2.38461e-02 -2.68016e-01 8.96198e-02 1.64607e-01 -1.50562e+00
2.95100e+02 -1.05848e-02 -2.42566e-02 -2.71164e-01 7.95928e-02 1.65350e-01 -1.48670e+00
2.95200e+02 -9.67403e-03 -2.46333e-02 -2.73937e-01 6.94555e-02 1.65350e-01 -1.48670e+00
2.95300e+02 -8.75000e-03 -2.49759e-02 -2.76332e-01 5.92221e-02 1.65350e-01 -1.48670e+00
2.95400e+02 -7.81402e-03 -2.52837e-02 -2.78344e-01 4.89067e-02 1.65350e-01 -1.48670e+00
2.95500e+02 -6.86737e-03 -2.55564e-02 -2.79971e-01 3.85236e-02 1.65350e-01 -1.48670e+00
2.95600e+02 -5.91138e-03 -2.57938e-02 -2.81226e-01 2.80604e-02 1.69981e-01 -1.42300e+00
2.95700e+02 -4.94736e-03 -2.59955e-02 -2.82090e-01 1.75572e-02 1.69981e-01 -1.42300e+00
2.95800e+02 -3.97659e-03 -2.61613e-02 -2.82562e-01 7.02868e-03 1.69981e-01 -1.42300e+00
2.95900e+02 -3.00041e-03 -2.62909e-02 -2.82641e-01 -3.51058e-03 1.69981e-01 -1.42300e+00
2.96000e+02 -2.02012e-03 -2.63843e-02 -2.82327e-01 -1.40459e-02 1.69981e-01 -1.42300e+00
2.96100e+02 -1.03706e-03 -2.64412e-02 -2.81620e-01 -2.45628e-02 1.69667e-01 -1.42257e+00
2.96200e+02 -5.25474e-05 -2.64615e-02 -2.80521e-01 -3.50464e-02 1.69667e-01 -1.42257e+00
2.96300e+02 9.32066e-04 -2.64454e-02 -2.79032e-01 -4.54822e-02 1.69667e-01 -1.42257e+00
2.96400e+02 1.91544e-03 -2.63926e-02 -2.77155e-01 -5.58556e-02 1.69667e-01 -1.42257e+00
2.96500e+02 2.89624e-03 -2.63034e-02 -2.74892e-01 -6.61523e-02 1.69667e-01 -1.42257e+00
2.96600e+02 3.87313e-03 -2.61778e-02 -2.72243e-01 -7.63509e-02 1.67343e-01 -1.43484e+00
2.96700e+02 4.84475e-03 -2.60159e-02 -2.69215e-01 -8.64439e-02 1.67343e-01 -1.43484e+00
2.96800e+02 5.80977e-03 -2.58180e-02 -2.65814e-01 -9.64173e-02 1.67343e-01 -1.43484e+00
2.96900e+02 6.76685e-03 -2.55843e-02 -2.62043e-01 -1.06257e-01 1.67343e-01 -1.43484e+00
2.97000e+02 7.71467e-03 -2.53151e-02 -2.57908e-01 -1.15950e-01 1.67343e-01 -1.43484e+00
2.97100e+02 8.65193e-03 -2.50108e-02 -2.53411e-01 -1.25496e-01 1.68692e-01 -1.40395e+00
2.97200e+02 9.57735e-03 -2.46719e-02 -2.48562e-01 -1.34868e-01 1.68692e-01 -1.40395e+00
2.97300e+02 1.04897e-02 -2.42987e-02 -2.43365e-01 -1.44053e-01 1.68692e-01 -1.40395e+00
2.97400e+02 1.13876e-02 -2.38918e-02 -2.37830e-01 -1.53038e-01 1.68692e-01 -1.40395e+00
2.97500e+02 1.22699e-02 -2.34517e-02 -2.31963e-01 -1.61810e-01 1.68692e-01 -1.40395e+00
2.97600e+02 1.31353e-02 -2.29790e-02 -2.25786e-01 -1.70348e-01 1.70326e-01 -1.43931e+00
2.97700e+02 1.39826e-02 -2.24743e-02 -2.19295e-01 -1.78650e-01 1.70326e-01 -1.43931e+00
2.97800e+02 1.48105e-02 -2.19384e-02 -2.12498e-01 -1.86705e-01 1.70326e-01 -1.43931e+00
2.97900e+02 1.56180e-02 -2.13718e-02 -2.05406e-01 -1.94502e-01 1.70326e-01 -1.43931e+00
2.98000e+02 1.64039e-02 -2.07756e-02 -1.98028e-01 -2.02029e-01 1.70326e-01 -1.43931e+00
2.98100e+02 1.71670e-02 -2.01503e-02 -1.90409e-01 -2.09251e-01 1.72687e-01 -1.53338e+00
2.98200e+02 1.79061e-02 -1.94970e-02 -1.82527e-01 -2.16186e-01 1.72687e-01 -1.53338e+00
2.98300e+02 1.86202e-02 -1.88166e-02 -1.74392e-01 -2.22824e-01 1.72687e-01 -1.53338e+00
2.98400e+02 1.93084e-02 -1.81100e-02 -1.66016e-01 -2.29157e-01 1.72687e-01 -1.53338e+00
2.98500e+02 1.99696e-02 -1.73783e-02 -1.57410e-01 -2.35174e-01 1.72687e-01 -1.53338e+00
2.98600e+02 2.06030e-02 -1.66226e-02 -1.48552e-01 -2.40919e-01 1.81770e-01 -1.41367e+00
2.98700e+02 2.12079e-02 -1.58440e-02 -1.39485e-01 -2.46331e-01 1.81770e-01 -1.41367e+00
2.98800e+02 2.17834e-02 -1.50434e-02 -1.30221e-01 -2.51401e-01 1.81770e-01 -1.41367e+00
2.98900e+02 2.23288e-02 -1.42221e-02 -1.20773e-01 -2.56123e-01 1.81770e-01 -1.41367e+00
2.99000e+02 2.28433e-02 -1.33812e-02 -1.11153e-01 -2.60489e-01 1.81770e-01 -1.41367e+00
2.99100e+02 2.33264e-02 -1.25216e-02 -1.01341e-01 -2.64495e-01 1.77879e-01 -1.34206e+00
2.99200e+02 2.37773e-02 -1.16446e-02 -9.13846e-02 -2.68132e-01 1.77879e-01 -1.34206e+00
2.99300e+02 2.41954e-02 -1.07513e-02 -8.12981e-02 -2.71393e-01 1.77879e-01 -1.34206e+00
2.99400e+02 2.45803e-02 -9.84295e-03 -7.10957e-02 -2.74275e-01 1.77879e-01 -1.34206e+00
2.99500e+02 2.49312e-02 -8.92066e-03 -6.07915e-02 -2.76774e-01 1.77879e-01 -1.34206e+00
2.99600e+02 2.52476e-02 -7.98566e-03 -5.04189e-02 -2.78842e-01 1.61886e-01 -1.39414e+00
2.99700e+02 2.55290e-02 -7.03919e-03 -3.99766e-02 -2.80520e-01 1.61886e-01 -1.39414e+00
2.99800e+02 2.57749e-02 -6.08256e-03 -2.94793e-02 -2.81808e-01 1.61886e-01 -1.39414e+00
2.99900e+02 2.59849e-02 -5.11712e-03 -1.89416e-02 -2.82704e-01 1.61886e-01 -1.39414e+00
3.00000e+02 2.61588e-02 -4.14424e-03 -8.37804e-03 -2.83205e-01 1.61886e-01 -1.39414e+00
3.00100e+02 2.62963e-02 -3.16527e-03 2.23880e-03 -2.83316e-01 1.65089e-01 -1.29796e+00
3.00200e+02 2.63972e-02 -2.18152e-03 1.28522e-02 -2.83029e-01 1.65089e-01 -1.29796e+00
3.00300e+02 2.64614e-02 -1.19437e-03 2.34471e-02 -2.82345e-01 1.65089e-01 -1.29796e+00
3.00400e+02 2.64887e-02 -2.05186e-04 3.40089e-02 -2.81265e-01 1.65089e-01 -1.29796e+00
3.00500e+02 2.64791e-02 7.84663e-04 4.45226e-02 -2.79789e-01 1.65089e-01 -1.29796e+00
3.00600e+02 2.64325e-02 1.77376e-03 5.49688e-02 -2.77938e-01 1.70466e-01 -1.31993e+00
3.00700e+02 2.63489e-02 2.76067e-03 6.53388e-02 -2.75697e-01 1.70466e-01 -1.31993e+00
3.00800e+02 2.62285e-02 3.74403e-03 7.56180e-02 -2.73068e-01 1.70466e-01 -1.31993e+00
3.00900e+02 2.60713e-02 4.72244e-03 8.57920e-02 -2.70057e-01 1.70466e-01 -1.31993e+00
3.01000e+02 2.58776e-02 5.69452e-03 9.58466e-02 -2.66667e-01 1.70466e-01 -1.31993e+00
3.01100e+02 2.56477e-02 6.65890e-03 1.05790e-01 -2.62914e-01 1.78499e-01 -1.29021e+00
3.01200e+02 2.53818e-02 7.61422e-03 1.15587e-01 -2.58791e-01 1.78499e-01 -1.29021e+00
3.01300e+02 2.50803e-02 8.55914e-03 1.25223e-01 -2.54303e-01 1.78499e-01 -1.29021e+00
3.01400e+02 2.47436e-02 9.49235e-03 1.34685e-01 -2.49456e-01 1.78499e-01 -1.29021e+00
3.01500e+02 2.43722e-02 1.04125e-02 1.43960e-01 -2.44257e-01 1.78499e-01 -1.29021e+00
3.01600e+02 2.39666e-02 1.13184e-02 1.53037e-01 -2.38720e-01 1.80960e-01 -1.29468e+00
3.01700e+02 2.35272e-02 1.22086e-02 1.61901e-01 -2.32845e-01 1.80960e-01 -1.29468e+00
3.01800e+02 2.30547e-02 1.30819e-02 1.70540e-01 -2.26642e-01 1.80960e-01 -1.29468e+00
3.01900e+02 2.25497e-02 1.39371e-02 1.78941e-01 -2.20118e-01 1.80960e-01 -1.29468e+00
3.02000e+02 2.20130e-02 1.47730e-02 1.87092e-01 -2.13283e-01 1.80960e-01 -1.29468e+00
3.02100e+02 2.14451e-02 1.55883e-02 1.94931e-01 -2.06176e-01 1.73699e-01 -1.41561e+00
3.02200e+02 2.08468e-02 1.63816e-02 2.02500e-01 -1.98781e-01 1.73699e-01 -1.41561e+00
3.02300e+02 2.02190e-02 1.71519e-02 2.09788e-01 -1.91107e-01 1.73699e-01 -1.41561e+00
3.02400e+02 1.95627e-02 1.78980e-02 2.16786e-01 -1.83167e-01 1.73699e-01 -1.41561e+00
3.02500e+02 1.88788e-02 1.86189e-02 2.23483e-01 -1.74971e-01 1.73699e-01 -1.41561e+00
3.02600e+02 1.81682e-02 1.93134e-02 2.29830e-01 -1.66547e-01 1.65524e-01 -1.50020e+00
3.02700e+02 1.74320e-02 1.99805e-02 2.35860e-01 -1.57893e-01 1.65524e-01 -1.50020e+00
3.02800e+02 1.66713e-02 2.06193e-02 2.41565e-01 -1.49020e-01 1.65524e-01 -1.50020e+00
3.02900e+02 1.58872e-02 2.12287e-02 2.46935e-01 -1.39942e-01 1.65524e-01 -1.50020e+00
3.03000e+02 1.50809e-02 2.18081e-02 2.51965e-01 -1.30670e-01 1.65524e-01 -1.50020e+00
3.03100e+02 1.42537e-02 2.23565e-02 2.56656e-01 -1.21194e-01 1.64539e-01 -1.44279e+00
3.03200e+02 1.34067e-02 2.28733e-02 2.60990e-01 -1.11550e-01 1.64539e-01 -1.44279e+00
3.03300e+02 1.25412e-02 2.33579e-02 2.64962e-01 -1.01751e-01 1.64539e-01 -1.44279e+00
3.03400e+02 1.16584e-02 2.38096e-02 2.68567e-01 -9.18109e-02 1.64539e-01 -1.44279e+00
3.03500e+02 1.07596e-02 2.42277e-02 2.71798e-01 -8.17433e-02 1.64539e-01 -1.44279e+00
3.03600e+02 9.84608e-03 2.46119e-02 2.74681e-01 -7.15156e-02 1.71775e-01 -1.32694e+00
3.03700e+02 8.91914e-03 2.49617e-02 2.77179e-01 -6.11866e-02 1.71775e-01 -1.32694e+00
3.03800e+02 7.98002e-03 2.52767e-02 2.79289e-01 -5.07709e-02 1.71775e-01 -1.32694e+00
3.03900e+02 7.03000e-03 2.55565e-02 2.81008e-01 -4.02830e-02 1.71775e-01 -1.32694e+00
3.04000e+02 6.07036e-03 2.58007e-02 2.82333e-01 -2.97378e-02 1.71775e-01 -1.32694e+00
3.04100e+02 5.10242e-03 2.60090e-02 2.83268e-01 -1.91465e-02 1.74206e-01 -1.32024e+00
3.04200e+02 4.12748e-03 2.61811e-02 2.83806e-01 -8.52686e-03 1.74206e-01 -1.32024e+00
3.04300e+02 3.14688e-03 2.63169e-02 2.83947e-01 2.10610e-03 1.74206e-01 -1.32024e+00
3.04400e+02 2.16192e-03 2.64160e-02 2.83689e-01 1.27375e-02 1.74206e-01 -1.32024e+00
3.04500e+02 1.17395e-03 2.64785e-02 2.83033e-01 2.33525e-02 1.74206e-01 -1.32024e+00
3.04600e+02 1.84331e-04 2.65041e-02 2.81981e-01 3.39181e-02 1.73288e-01 -1.35929e+00
3.04700e+02 -8.05564e-04 2.64927e-02 2.80536e-01 4.44377e-02 1.73288e-01 -1.35929e+00
3.04800e+02 -1.79437e-03 2.64445e-02 2.78698e-01 5.48966e-02 1.73288e-01 -1.35929e+00
3.04900e+02 -2.78072e-03 2.63594e-02 2.76470e-01 6.52802e-02 1.73288e-01 -1.35929e+00
3.05000e+02 -3.76325e-03 2.62376e-02 2.73855e-01 7.55739e-02 1.73288e-01 -1.35929e+00
3.05100e+02 -4.74058e-03 2.60792e-02 2.70853e-01 8.57425e-02 1.68860e-01 -1.39845e+00
3.05200e+02 -5.71135e-03 2.58843e-02 2.67474e-01 9.57923e-02 1.68860e-01 -1.39845e+00
3.05300e+02 -6.67419e-03 2.56532e-02 2.63721e-01 1.05709e-01 1.68860e-01 -1.39845e+00
3.05400e+02 -7.62773e-03 2.53864e-02 2.59601e-01 1.15480e-01 1.68860e-01 -1.39845e+00
3.05500e+02 -8.57065e-03 2.50840e-02 2.55119e-01 1.25090e-01 1.68860e-01 -1.39845e+00
3.05600e+02 -9.50165e-03 2.47466e-02 2.50265e-01 1.34535e-01 1.65062e-01 -1.36222e+00
3.05700e+02 -1.04195e-02 2.43747e-02 2.45061e-01 1.43792e-01 1.65062e-01 -1.36222e+00
3.05800e+02 -1.13228e-02 2.39687e-02 2.39514e-01 1.52847e-01 1.65062e-01 -1.36222e+00
3.05900e+02 -1.22104e-02 2.35292e-02 2.33634e-01 1.61690e-01 1.65062e-01 -1.36222e+00
3.06000e+02 -1.30810e-02 2.30568e-02 2.27427e-01 1.70306e-01 1.65062e-01 -1.36222e+00
3.06100e+02 -1.39334e-02 2.25521e-02 2.20904e-01 1.78670e-01 1.62038e-01 -1.38750e+00
3.06200e+02 -1.47663e-02 2.20159e-02 2.14073e-01 1.86785e-01 1.62038e-01 -1.38750e+00
3.06300e+02 -1.55786e-02 2.14489e-02 2.06945e-01 1.94640e-01 1.62038e-01 -1.38750e+00
3.06400e+02 -1.63692e-02 2.08518e-02 1.99529e-01 2.02222e-01 1.62038e-01 -1.38750e+00
3.06500e+02 -1.71368e-02 2.02256e-02 1.91835e-01 2.09522e-01 1.62038e-01 -1.38750e+00
3.06600e+02 -1.78805e-02 1.95711e-02 1.83882e-01 2.16534e-01 1.65223e-01 -1.39568e+00
3.06700e+02 -1.85992e-02 1.88893e-02 1.75673e-01 2.23245e-01 1.65223e-01 -1.39568e+00
3.06800e+02 -1.92918e-02 1.81812e-02 1.67219e-01 2.29644e-01 1.65223e-01 -1.39568e+00
3.06900e+02 -1.99574e-02 1.74476e-02 1.58532e-01 2.35724e-01 1.65223e-01 -1.39568e+00
3.07000e+02 -2.05951e-02 1.66898e-02 1.49625e-01 2.41475e-01 1.65223e-01 -1.39568e+00
3.07100e+02 -2.12040e-02 1.59087e-02 1.40510e-01 2.46902e-01 1.69494e-01 -1.38545e+00
3.07200e+02 -2.17833e-02 1.51055e-02 1.31198e-01 2.51985e-01 1.69494e-01 -1.38545e+00
3.07300e+02 -2.23321e-02 1.42813e-02 1.21703e-01 2.56716e-01 1.69494e-01 -1.38545e+00
3.07400e+02 -2.28497e-02 1.34372e-02 1.12038e-01 2.61090e-01 1.69494e-01 -1.38545e+00
3.07500e+02 -2.33354e-02 1.25745e-02 1.02215e-01 2.65101e-01 1.69494e-01 -1.38545e+00
3.07600e+02 -2.37886e-02 1.16943e-02 9.22590e-02 2.68726e-01 1.64909e-01 -1.41628e+00
3.07700e+02 -2.42085e-02 1.07978e-02 8.21748e-02 2.71978e-01 1.64909e-01 -1.41628e+00
3.07800e+02 -2.45945e-02 9.88636e-03 7.19764e-02 2.74851e-01 1.64909e-01 -1.41628e+00
3.07900e+02 -2.49462e-02 8.96115e-03 6.16779e-02 2.77342e-01 1.64909e-01 -1.41628e+00
3.08000e+02 -2.52631e-02 8.02354e-03 5.12938e-02 2.79447e-01 1.64909e-01 -1.41628e+00
3.08100e+02 -2.55447e-02 7.07480e-03 4.08178e-02 2.81162e-01 1.63542e-01 -1.36945e+00
3.08200e+02 -2.57908e-02 6.11624e-03 3.02853e-02 2.82485e-01 1.63542e-01 -1.36945e+00
3.08300e+02 -2.60009e-02 5.14918e-03 1.97109e-02 2.83413e-01 1.63542e-01 -1.36945e+00
3.08400e+02 -2.61748e-02 4.17498e-03 9.10960e-03 2.83945e-01 1.63542e-01 -1.36945e+00
3.08500e+02 -2.63122e-02 3.19497e-03 -1.50400e-03 2.84081e-01 1.63542e-01 -1.36945e+00
3.08600e+02 -2.64129e-02 2.21052e-03 -1.20927e-02 2.83811e-01 1.59169e-01 -1.41936e+00
3.08700e+02 -2.64768e-02 1.22301e-03 -2.26634e-02 2.83146e-01 1.59169e-01 -1.41936e+00
3.08800e+02 -2.65037e-02 2.33841e-04 -3.32014e-02 2.82087e-01 1.59169e-01 -1.41936e+00
3.08900e+02 -2.64935e-02 -7.55598e-04 -4.36921e-02 2.80637e-01 1.59169e-01 -1.41936e+00
3.09000e+02 -2.64465e-02 -1.74391e-03 -5.41208e-02 2.78797e-01 1.59169e-01 -1.41936e+00
3.09100e+02 -2.63625e-02 -2.72970e-03 -6.44690e-02 2.76574e-01 1.60544e-01 -1.43151e+00
3.09200e+02 -2.62417e-02 -3.71157e-03 -7.47267e-02 2.73967e-01 1.60544e-01 -1.43151e+00
3.09300e+02 -2.60844e-02 -4.68814e-03 -8.48797e-02 2.70980e-01 1.60544e-01 -1.43151e+00
3.09400e+02 -2.58907e-02 -5.65804e-03 -9.49140e-02 2.67617e-01 1.60544e-01 -1.43151e+00
3.09500e+02 -2.56610e-02 -6.61992e-03 -1.04816e-01 2.63882e-01 1.60544e-01 -1.43151e+00
3.09600e+02 -2.53956e-02 -7.57243e-03 -1.14594e-01 2.59795e-01 1.68989e-01 -1.39624e+00
3.09700e+02 -2.50950e-02 -8.51427e-03 -1.24214e-01 2.55345e-01 1.68989e-01 -1.39624e+00
3.09800e+02 -2.47595e-02 -9.44414e-03 -1.33661e-01 2.50539e-01 1.68989e-01 -1.39624e+00
3.09900e+02 -2.43897e-02 -1.03608e-02 -1.42922e-01 2.45384e-01 1.68989e-01 -1.39624e+00
3.10000e+02 -2.39861e-02 -1.12629e-02 -1.51985e-01 2.39887e-01 1.68989e-01 -1.39624e+00
3.10100e+02 -2.35492e-02 -1.21493e-02 -1.60845e-01 2.34065e-01 1.73720e-01 -1.39407e+00
3.10200e+02 -2.30797e-02 -1.30188e-02 -1.69482e-01 2.27915e-01 1.73720e-01 -1.39407e+00
3.10300e+02 -2.25783e-02 -1.38702e-02 -1.77884e-01 2.21447e-01 1.73720e-01 -1.39407e+00
3.10400e+02 -2.20455e-02 -1.47022e-02 -1.86039e-01 2.14669e-01 1.73720e-01 -1.39407e+00
3.10500e+02 -2.14822e-02 -1.55139e-02 -1.93936e-01 2.07592e-01 1.73720e-01 -1.39407e+00
3.10600e+02 -2.08890e-02 -1.63039e-02 -2.01538e-01 2.00236e-01 1.69799e-01 -1.45390e+00
3.10700e+02 -2.02669e-02 -1.70713e-02 -2.08861e-01 1.92602e-01 1.69799e-01 -1.45390e+00
3.10800e+02 -1.96165e-02 -1.78149e-02 -2.15895e-01 1.84700e-01 1.69799e-01 -1.45390e+00
3.10900e+02 -1.89389e-02 -1.85337e-02 -2.22630e-01 1.76542e-01 1.69799e-01 -1.45390e+00
3.11000e+02 -1.82351e-02 -1.92266e-02 -2.29057e-01 1.68138e-01 1.69799e-01 -1.45390e+00
3.11100e+02 -1.75059e-02 -1.98928e-02 -2.35147e-01 1.59510e-01 1.65859e-01 -1.49665e+00
3.11200e+02 -1.67523e-02 -2.05312e-02 -2.40913e-01 1.50661e-01 1.65859e-01 -1.49665e+00
3.11300e+02 -1.59756e-02 -2.11410e-02 -2.46345e-01 1.41605e-01 1.65859e-01 -1.49665e+00
3.11400e+02 -1.51767e-02 -2.17213e-02 -2.51438e-01 1.32352e-01 1.65859e-01 -1.49665e+00
3.11500e+02 -1.43567e-02 -2.22713e-02 -2.56183e-01 1.22916e-01 1.65859e-01 -1.49665e+00
3.11600e+02 -1.35170e-02 -2.27902e-02 -2.60568e-01 1.13313e-01 1.64282e-01 -1.50641e+00
3.11700e+02 -1.26586e-02 -2.32774e-02 -2.64593e-01 1.03553e-01 1.64282e-01 -1.50641e+00
3.11800e+02 -1.17827e-02 -2.37321e-02 -2.68253e-01 9.36510e-02 1.64282e-01 -1.50641e+00
3.11900e+02 -1.08907e-02 -2.41538e-02 -2.71543e-01 8.36197e-02 1.64282e-01 -1.50641e+00
3.12000e+02 -9.98366e-03 -2.45419e-02 -2.74458e-01 7.34731e-02 1.64282e-01 -1.50641e+00
3.12100e+02 -9.06298e-03 -2.48959e-02 -2.77003e-01 6.32122e-02 1.66372e-01 -1.47157e+00
3.12200e+02 -8.12992e-03 -2.52154e-02 -2.79164e-01 5.28637e-02 1.66372e-01 -1.47157e+00
3.12300e+02 -7.18577e-03 -2.54999e-02 -2.80939e-01 4.24418e-02 1.66372e-01 -1.47157e+00
3.12400e+02 -6.23182e-03 -2.57491e-02 -2.82325e-01 3.19611e-02 1.66372e-01 -1.47157e+00
3.12500e+02 -5.26940e-03 -2.59626e-02 -2.83320e-01 2.14360e-02 1.66372e-01 -1.47157e+00
3.12600e+02 -4.29983e-03 -2.61402e-02 -2.83935e-01 1.08567e-02 1.70511e-01 -1.41577e+00
3.12700e+02 -3.32441e-03 -2.62817e-02 -2.84155e-01 2.61434e-04 1.70511e-01 -1.41577e+00
3.12800e+02 -2.34446e-03 -2.63870e-02 -2.83979e-01 -1.03351e-02 1.70511e-01 -1.41577e+00
3.12900e+02 -1.36131e-03 -2.64558e-02 -2.83409e-01 -2.09181e-02 1.70511e-01 -1.41577e+00
3.13000e+02 -3.76270e-04 -2.64882e-02 -2.82444e-01 -3.14729e-02 1.70511e-01 -1.41577e+00
3.13100e+02 6.09313e-04 -2.64840e-02 -2.81082e-01 -4.19753e-02 1.68366e-01 -1.43488e+00
3.13200e+02 1.59410e-03 -2.64432e-02 -2.79330e-01 -5.24200e-02 1.68366e-01 -1.43488e+00
3.13300e+02 2.57674e-03 -2.63658e-02 -2.77190e-01 -6.27924e-02 1.68366e-01 -1.43488e+00
3.13400e+02 3.55589e-03 -2.62519e-02 -2.74665e-01 -7.30780e-02 1.68366e-01 -1.43488e+00
3.13500e+02 4.53020e-03 -2.61018e-02 -2.71758e-01 -8.32627e-02 1.68366e-01 -1.43488e+00
3.13600e+02 5.49834e-03 -2.59155e-02 -2.68470e-01 -9.33338e-02 1.67285e-01 -1.42858e+00
3.13700e+02 6.45898e-03 -2.56933e-02 -2.64809e-01 -1.03276e-01 1.67285e-01 -1.42858e+00
3.13800e+02 7.41081e-03 -2.54356e-02 -2.60781e-01 -1.13074e-01 1.67285e-01 -1.42858e+00
3.13900e+02 8.35249e-03 -2.51426e-02 -2.56389e-01 -1.22716e-01 1.67285e-01 -1.42858e+00
3.14000e+02 9.28272e-03 -2.48147e-02 -2.51642e-01 -1.32187e-01 1.67285e-01 -1.42858e+00
3.14100e+02 1.02002e-02 -2.44524e-02 -2.46543e-01 -1.41489e-01 1.69366e-01 -1.40070e+00
3.14200e+02 1.11038e-02 -2.40562e-02 -2.41100e-01 -1.50594e-01 1.69366e-01 -1.40070e+00
3.14300e+02 1.19921e-02 -2.36267e-02 -2.35321e-01 -1.59490e-01 1.69366e-01 -1.40070e+00
3.14400e+02 1.28639e-02 -2.31643e-02 -2.29214e-01 -1.68165e-01 1.69366e-01 -1.40070e+00
3.14500e+02 1.37181e-02 -2.26697e-02 -2.22788e-01 -1.76606e-01 1.69366e-01 -1.40070e+00
3.14600e+02 1.45534e-02 -2.21436e-02 -2.16077e-01 -1.84773e-01 1.69980e-01 -1.48722e+00
3.14700e+02 1.53684e-02 -2.15866e-02 -2.09067e-01 -1.92685e-01 1.69980e-01 -1.48722e+00
3.14800e+02 1.61622e-02 -2.09996e-02 -2.01768e-01 -2.00331e-01 1.69980e-01 -1.48722e+00
3.14900e+02 1.69335e-02 -2.03833e-02 -1.94189e-01 -2.07701e-01 1.69980e-01 -1.48722e+00
3.15000e+02 1.76812e-02 -1.97386e-02 -1.86341e-01 -2.14785e-01 1.69980e-01 -1.48722e+00
3.15100e+02 1.84044e-02 -1.90665e-02 -1.78253e-01 -2.21574e-01 1.75465e-01 -1.51466e+00
3.15200e+02 1.91019e-02 -1.83680e-02 -1.69919e-01 -2.28060e-01 1.75465e-01 -1.51466e+00
3.15300e+02 1.97727e-02 -1.76440e-02 -1.61348e-01 -2.34231e-01 1.75465e-01 -1.51466e+00
3.15400e+02 2.04161e-02 -1.68956e-02 -1.52554e-01 -2.40081e-01 1.75465e-01 -1.51466e+00
3.15500e+02 2.10309e-02 -1.61238e-02 -1.43547e-01 -2.45600e-01 1.75465e-01 -1.51466e+00
3.15600e+02 2.16167e-02 -1.53297e-02 -1.34288e-01 -2.50833e-01 1.82935e-01 -1.36651e+00
3.15700e+02 2.21726e-02 -1.45146e-02 -1.24839e-01 -2.55716e-01 1.82935e-01 -1.36651e+00
3.15800e+02 2.26980e-02 -1.36794e-02 -1.15212e-01 -2.60243e-01 1.82935e-01 -1.36651e+00
3.15900e+02 2.31921e-02 -1.28252e-02 -1.05422e-01 -2.64407e-01 1.82935e-01 -1.36651e+00
3.16000e+02 2.36543e-02 -1.19533e-02 -9.54814e-02 -2.68204e-01 1.82935e-01 -1.36651e+00
3.16100e+02 2.40838e-02 -1.10646e-02 -8.53989e-02 -2.71597e-01 1.71533e-01 -1.36955e+00
3.16200e+02 2.44802e-02 -1.01604e-02 -7.51963e-02 -2.74611e-01 1.71533e-01 -1.36955e+00
3.16300e+02 2.48427e-02 -9.24180e-03 -6.48877e-02 -2.77242e-01 1.71533e-01 -1.36955e+00
3.16400e+02 2.51709e-02 -8.31013e-03 -5.44876e-02 -2.79486e-01 1.71533e-01 -1.36955e+00
3.16500e+02 2.54643e-02 -7.36664e-03 -4.40105e-02 -2.81340e-01 1.71533e-01 -1.36955e+00
3.16600e+02 2.57223e-02 -6.41257e-03 -3.34691e-02 -2.82774e-01 1.61031e-01 -1.36797e+00
3.16700e+02 2.59447e-02 -5.44921e-03 -2.28820e-02 -2.83813e-01 1.61031e-01 -1.36797e+00
3.16800e+02 2.61310e-02 -4.47789e-03 -1.22639e-02 -2.84456e-01 1.61031e-01 -1.36797e+00
3.16900e+02 2.62810e-02 -3.49999e-03 -1.62979e-03 -2.84702e-01 1.61031e-01 -1.36797e+00
3.17000e+02 2.63943e-02 -2.51687e-03 9.00562e-03 -2.84551e-01 1.61031e-01 -1.36797e+00
3.17100e+02 2.64709e-02 -1.52992e-03 1.96631e-02 -2.84012e-01 1.66956e-01 -1.29114e+00
3.17200e+02 2.65106e-02 -5.40489e-04 3.02929e-02 -2.83074e-01 1.66956e-01 -1.29114e+00
3.17300e+02 2.65134e-02 4.50054e-04 4.08799e-02 -2.81738e-01 1.66956e-01 -1.29114e+00
3.17400e+02 2.64793e-02 1.44033e-03 5.14093e-02 -2.80007e-01 1.66956e-01 -1.29114e+00
3.17500e+02 2.64082e-02 2.42897e-03 6.18664e-02 -2.77882e-01 1.66956e-01 -1.29114e+00
3.17600e+02 2.63001e-02 3.41454e-03 7.22297e-02 -2.75386e-01 1.72739e-01 -1.32145e+00
3.17700e+02 2.61553e-02 4.39562e-03 8.24929e-02 -2.72505e-01 1.72739e-01 -1.32145e+00
3.17800e+02 2.59738e-02 5.37082e-03 9.26415e-02 -2.69240e-01 1.72739e-01 -1.32145e+00
3.17900e+02 2.57559e-02 6.33878e-03 1.02661e-01 -2.65598e-01 1.72739e-01 -1.32145e+00
3.18000e+02 2.55019e-02 7.29813e-03 1.12538e-01 -2.61583e-01 1.72739e-01 -1.32145e+00
3.18100e+02 2.52121e-02 8.24751e-03 1.22288e-01 -2.57206e-01 1.80589e-01 -1.27454e+00
3.18200e+02 2.48871e-02 9.18563e-03 1.31869e-01 -2.52466e-01 1.80589e-01 -1.27454e+00
3.18300e+02 2.45271e-02 1.01112e-02 1.41265e-01 -2.47369e-01 1.80589e-01 -1.27454e+00
3.18400e+02 2.41327e-02 1.10228e-02 1.50465e-01 -2.41923e-01 1.80589e-01 -1.27454e+00
3.18500e+02 2.37044e-02 1.19193e-02 1.59454e-01 -2.36134e-01 1.80589e-01 -1.27454e+00
3.18600e+02 2.32427e-02 1.27994e-02 1.68201e-01 -2.30027e-01 1.79199e-01 -1.32719e+00
3.18700e+02 2.27482e-02 1.36616e-02 1.76714e-01 -2.23596e-01 1.79199e-01 -1.32719e+00
3.18800e+02 2.22217e-02 1.45049e-02 1.84981e-01 -2.16849e-01 1.79199e-01 -1.32719e+00
3.18900e+02 2.16638e-02 1.53280e-02 1.92991e-01 -2.09798e-01 1.79199e-01 -1.32719e+00
3.19000e+02 2.10753e-02 1.61297e-02 2.00732e-01 -2.02450e-01 1.79199e-01 -1.32719e+00
3.19100e+02 2.04570e-02 1.69087e-02 2.08139e-01 -1.94847e-01 1.70828e-01 -1.45245e+00
3.19200e+02 1.98097e-02 1.76639e-02 2.15258e-01 -1.86973e-01 1.70828e-01 -1.45245e+00
3.19300e+02 1.91344e-02 1.83941e-02 2.22080e-01 -1.78839e-01 1.70828e-01 -1.45245e+00
3.19400e+02 1.84321e-02 1.90983e-02 2.28594e-01 -1.70456e-01 1.70828e-01 -1.45245e+00
3.19500e+02 1.77038e-02 1.97755e-02 2.34792e-01 -1.61836e-01 1.70828e-01 -1.45245e+00
3.19600e+02 1.69507e-02 2.04246e-02 2.40635e-01 -1.52999e-01 1.63313e-01 -1.50488e+00
3.19700e+02 1.61737e-02 2.10447e-02 2.46146e-01 -1.43950e-01 1.63313e-01 -1.50488e+00
3.19800e+02 1.53741e-02 2.16350e-02 2.51317e-01 -1.34703e-01 1.63313e-01 -1.50488e+00
3.19900e+02 1.45531e-02 2.21945e-02 2.56141e-01 -1.25271e-01 1.63313e-01 -1.50488e+00
3.20000e+02 1.37119e-02 2.27226e-02 2.60611e-01 -1.15666e-01 1.63313e-01 -1.50488e+00
3.20100e+02 1.28518e-02 2.32186e-02 2.64747e-01 -1.05861e-01 1.66869e-01 -1.39644e+00
3.20200e+02 1.19740e-02 2.36819e-02 2.68514e-01 -9.59088e-02 1.66869e-01 -1.39644e+00
3.20300e+02 1.10798e-02 2.41119e-02 2.71908e-01 -8.58227e-02 1.66869e-01 -1.39644e+00
3.20400e+02 1.01703e-02 2.45081e-02 2.74923e-01 -7.56169e-02 1.66869e-01 -1.39644e+00
3.20500e+02 9.24703e-03 2.48700e-02 2.77555e-01 -6.53056e-02 1.66869e-01 -1.39644e+00
3.20600e+02 8.31111e-03 2.51971e-02 2.79820e-01 -5.48682e-02 1.73097e-01 -1.31425e+00
3.20700e+02 7.36387e-03 2.54892e-02 2.81693e-01 -4.43527e-02 1.73097e-01 -1.31425e+00
3.20800e+02 6.40658e-03 2.57458e-02 2.83171e-01 -3.37740e-02 1.73097e-01 -1.31425e+00
3.20900e+02 5.44053e-03 2.59665e-02 2.84252e-01 -2.31469e-02 1.73097e-01 -1.31425e+00
3.21000e+02 4.46703e-03 2.61512e-02 2.84934e-01 -1.24864e-02 1.73097e-01 -1.31425e+00
3.21100e+02 3.48740e-03 2.62996e-02 2.85220e-01 -1.81407e-03 1.74239e-01 -1.32994e+00
3.21200e+02 2.50297e-03 2.64114e-02 2.85107e-01 8.86207e-03 1.74239e-01 -1.32994e+00
3.21300e+02 1.51509e-03 2.64864e-02 2.84594e-01 1.95271e-02 1.74239e-01 -1.32994e+00
3.21400e+02 5.25094e-04 2.65246e-02 2.83682e-01 3.01661e-02 1.74239e-01 -1.32994e+00
3.21500e+02 -4.65662e-04 2.65260e-02 2.82373e-01 4.07642e-02 1.74239e-01 -1.32994e+00
3.21600e+02 -1.45581e-03 2.64904e-02 2.80668e-01 5.12848e-02 1.72216e-01 -1.37559e+00
3.21700e+02 -2.44396e-03 2.64179e-02 2.78572e-01 6.17350e-02 1.72216e-01 -1.37559e+00
3.21800e+02 -3.42874e-03 2.63085e-02 2.76087e-01 7.21001e-02 1.72216e-01 -1.37559e+00
3.21900e+02 -4.40878e-03 2.61625e-02 2.73216e-01 8.23656e-02 1.72216e-01 -1.37559e+00
3.22000e+02 -5.38272e-03 2.59800e-02 2.69963e-01 9.25173e-02 1.72216e-01 -1.37559e+00
3.22100e+02 -6.34920e-03 2.57612e-02 2.66325e-01 1.02526e-01 1.66987e-01 -1.39764e+00
3.22200e+02 -7.30686e-03 2.55064e-02 2.62316e-01 1.12392e-01 1.66987e-01 -1.39764e+00
3.22300e+02 -8.25437e-03 2.52160e-02 2.57941e-01 1.22102e-01 1.66987e-01 -1.39764e+00
3.22400e+02 -9.19038e-03 2.48903e-02 2.53207e-01 1.31642e-01 1.66987e-01 -1.39764e+00
3.22500e+02 -1.01136e-02 2.45299e-02 2.48121e-01 1.40999e-01 1.66987e-01 -1.39764e+00
3.22600e+02 -1.10227e-02 2.41352e-02 2.42673e-01 1.50168e-01 1.63985e-01 -1.36017e+00
3.22700e+02 -1.19165e-02 2.37068e-02 2.36886e-01 1.59127e-01 1.63985e-01 -1.36017e+00
3.22800e+02 -1.27937e-02 2.32453e-02 2.30768e-01 1.67864e-01 1.63985e-01 -1.36017e+00
3.22900e+02 -1.36531e-02 2.27513e-02 2.24329e-01 1.76365e-01 1.63985e-01 -1.36017e+00
3.23000e+02 -1.44936e-02 2.22255e-02 2.17577e-01 1.84620e-01 1.63985e-01 -1.36017e+00
3.23100e+02 -1.53137e-02 2.16686e-02 2.10530e-01 1.92599e-01 1.61764e-01 -1.40351e+00
3.23200e+02 -1.61125e-02 2.10814e-02 2.03191e-01 2.00310e-01 1.61764e-01 -1.40351e+00
3.23300e+02 -1.68888e-02 2.04647e-02 1.95570e-01 2.07741e-01 1.61764e-01 -1.40351e+00
3.23400e+02 -1.76414e-02 1.98194e-02 1.87677e-01 2.14882e-01 1.61764e-01 -1.40351e+00
3.23500e+02 -1.83693e-02 1.91464e-02 1.79524e-01 2.21724e-01 1.61764e-01 -1.40351e+00
3.23600e+02 -1.90715e-02 1.84467e-02 1.71121e-01 2.28277e-01 1.67980e-01 -1.37905e+00
3.23700e+02 -1.97470e-02 1.77213e-02 1.62480e-01 2.34511e-01 1.67980e-01 -1.37905e+00
3.23800e+02 -2.03950e-02 1.69713e-02 1.53612e-01 2.40418e-01 1.67980e-01 -1.37905e+00
3.23900e+02 -2.10144e-02 1.61976e-02 1.44529e-01 2.45990e-01 1.67980e-01 -1.37905e+00
3.24000e+02 -2.16046e-02 1.54014e-02 1.35245e-01 2.51218e-01 1.67980e-01 -1.37905e+00
3.24100e+02 -2.21645e-02 1.45838e-02 1.25785e-01 2.56090e-01 1.67522e-01 -1.41295e+00
3.24200e+02 -2.26934e-02 1.37458e-02 1.16149e-01 2.60605e-01 1.67522e-01 -1.41295e+00
3.24300e+02 -2.31906e-02 1.28888e-02 1.06352e-01 2.64758e-01 1.67522e-01 -1.41295e+00
3.24400e+02 -2.36554e-02 1.20139e-02 9.64067e-02 2.68543e-01 1.67522e-01 -1.41295e+00
3.24500e+02 -2.40871e-02 1.11223e-02 8.63270e-02 2.71955e-01 1.67522e-01 -1.41295e+00
3.24600e+02 -2.44853e-02 1.02153e-02 7.61173e-02 2.74982e-01 1.64724e-01 -1.39441e+00
3.24700e+02 -2.48492e-02 9.29412e-03 6.58019e-02 2.77627e-01 1.64724e-01 -1.39441e+00
3.24800e+02 -2.51785e-02 8.36004e-03 5.53952e-02 2.79885e-01 1.64724e-01 -1.39441e+00
3.24900e+02 -2.54727e-02 7.41437e-03 4.49116e-02 2.81753e-01 1.64724e-01 -1.39441e+00
3.25000e+02 -2.57314e-02 6.45843e-03 3.43658e-02 2.83228e-01 1.64724e-01 -1.39441e+00
3.25100e+02 -2.59543e-02 5.49354e-03 2.37677e-02 2.84301e-01 1.61869e-01 -1.38397e+00
3.25200e+02 -2.61410e-02 4.52101e-03 1.31373e-02 2.84978e-01 1.61869e-01 -1.38397e+00
3.25300e+02 -2.62912e-02 3.54222e-03 2.48960e-03 2.85258e-01 1.61869e-01 -1.38397e+00
3.25400e+02 -2.64048e-02 2.55851e-03 -8.16072e-03 2.85140e-01 1.61869e-01 -1.38397e+00
3.25500e+02 -2.64816e-02 1.57126e-03 -1.87988e-02 2.84624e-01 1.61869e-01 -1.38397e+00
3.25600e+02 -2.65215e-02 5.81846e-04 -2.93885e-02 2.83706e-01 1.58670e-01 -1.43153e+00
3.25700e+02 -2.65244e-02 -4.08321e-04 -3.99360e-02 2.82395e-01 1.58670e-01 -1.43153e+00
3.25800e+02 -2.64902e-02 -1.39785e-03 -5.04267e-02 2.80691e-01 1.58670e-01 -1.43153e+00
3.25900e+02 -2.64191e-02 -2.38534e-03 -6.08459e-02 2.78598e-01 1.58670e-01 -1.43153e+00
3.26000e+02 -2.63112e-02 -3.36940e-03 -7.11792e-02 2.76118e-01 1.58670e-01 -1.43153e+00
3.26100e+02 -2.61665e-02 -4.34864e-03 -8.14167e-02 2.73264e-01 1.62314e-01 -1.42778e+00
3.26200e+02 -2.59855e-02 -5.32168e-03 -9.15404e-02 2.70031e-01 1.62314e-01 -1.42778e+00
3.26300e+02 -2.57683e-02 -6.28716e-03 -1.01536e-01 2.66422e-01 1.62314e-01 -1.42778e+00
3.26400e+02 -2.55152e-02 -7.24375e-03 -1.11390e-01 2.62444e-01 1.62314e-01 -1.42778e+00
3.26500e+02 -2.52267e-02 -8.19011e-03 -1.21089e-01 2.58101e-01 1.62314e-01 -1.42778e+00
3.26600e+02 -2.49031e-02 -9.12494e-03 -1.30646e-01 2.53413e-01 1.71648e-01 -1.38704e+00
3.26700e+02 -2.45451e-02 -1.00470e-02 -1.40023e-01 2.48371e-01 1.71648e-01 -1.38704e+00
3.26800e+02 -2.41531e-02 -1.09549e-02 -1.49205e-01 2.42982e-01 1.71648e-01 -1.38704e+00
3.26900e+02 -2.37277e-02 -1.18476e-02 -1.58179e-01 2.37254e-01 1.71648e-01 -1.38704e+00
3.27000e+02 -2.32693e-02 -1.27238e-02 -1.66934e-01 2.31195e-01 1.71648e-01 -1.38704e+00
3.27100e+02 -2.27788e-02 -1.35822e-02 -1.75450e-01 2.24823e-01 1.72770e-01 -1.41324e+00
3.27200e+02 -2.22566e-02 -1.44218e-02 -1.83723e-01 2.18137e-01 1.72770e-01 -1.41324e+00
3.27300e+02 -2.17036e-02 -1.52412e-02 -1.91741e-01 2.11147e-01 1.72770e-01 -1.41324e+00
3.27400e+02 -2.11205e-02 -1.60395e-02 -1.99494e-01 2.03862e-01 1.72770e-01 -1.41324e+00
3.27500e+02 -2.05082e-02 -1.68155e-02 -2.06969e-01 1.96293e-01 1.72770e-01 -1.41324e+00
3.27600e+02 -1.98673e-02 -1.75682e-02 -2.14132e-01 1.88462e-01 1.68234e-01 -1.47228e+00
3.27700e+02 -1.91989e-02 -1.82963e-02 -2.20998e-01 1.80370e-01 1.68234e-01 -1.47228e+00
3.27800e+02 -1.85038e-02 -1.89990e-02 -2.27558e-01 1.72028e-01 1.68234e-01 -1.47228e+00
3.27900e+02 -1.77830e-02 -1.96752e-02 -2.33803e-01 1.63447e-01 1.68234e-01 -1.47228e+00
3.28000e+02 -1.70375e-02 -2.03240e-02 -2.39726e-01 1.54640e-01 1.68234e-01 -1.47228e+00
3.28100e+02 -1.62684e-02 -2.09444e-02 -2.45301e-01 1.45626e-01 1.64979e-01 -1.50460e+00
3.28200e+02 -1.54767e-02 -2.15357e-02 -2.50538e-01 1.36411e-01 1.64979e-01 -1.50460e+00
3.28300e+02 -1.46636e-02 -2.20969e-02 -2.55429e-01 1.27008e-01 1.64979e-01 -1.50460e+00
3.28400e+02 -1.38303e-02 -2.26273e-02 -2.59967e-01 1.17429e-01 1.64979e-01 -1.50460e+00
3.28500e+02 -1.29778e-02 -2.31262e-02 -2.64146e-01 1.07689e-01 1.64979e-01 -1.50460e+00
3.28600e+02 -1.21075e-02 -2.35929e-02 -2.67959e-01 9.77990e-02 1.64337e-01 -1.50258e+00
3.28700e+02 -1.12205e-02 -2.40267e-02 -2.71401e-01 8.77742e-02 1.64337e-01 -1.50258e+00
3.28800e+02 -1.03181e-02 -2.44271e-02 -2.74469e-01 7.76287e-02 1.64337e-01 -1.50258e+00
3.28900e+02 -9.40154e-03 -2.47936e-02 -2.77158e-01 6.73763e-02 1.64337e-01 -1.50258e+00
3.29000e+02 -8.47214e-03 -2.51256e-02 -2.79464e-01 5.70313e-02 1.64337e-01 -1.50258e+00
3.29100e+02 -7.53119e-03 -2.54228e-02 -2.81397e-01 4.65881e-02 1.67772e-01 -1.45238e+00
3.29200e+02 -6.57998e-03 -2.56848e-02 -2.82940e-01 3.60801e-02 1.67772e-01 -1.45238e+00
3.29300e+02 -5.61982e-03 -2.59113e-02 -2.84091e-01 2.55217e-02 1.67772e-01 -1.45238e+00
3.29400e+02 -4.65202e-03 -2.61019e-02 -2.84848e-01 1.49278e-02 1.67772e-01 -1.45238e+00
3.29500e+02 -3.67790e-03 -2.62565e-02 -2.85210e-01 4.31287e-03 1.67772e-01 -1.45238e+00
3.29600e+02 -2.69878e-03 -2.63748e-02 -2.85182e-01 -6.32318e-03 1.70144e-01 -1.41946e+00
3.29700e+02 -1.71599e-03 -2.64567e-02 -2.84758e-01 -1.69511e-02 1.70144e-01 -1.41946e+00
3.29800e+02 -7.30854e-04 -2.65021e-02 -2.83938e-01 -2.75562e-02 1.70144e-01 -1.41946e+00
3.29900e+02 2.55299e-04 -2.65110e-02 -2.82723e-01 -3.81236e-02 1.70144e-01 -1.41946e+00
3.30000e+02 1.24113e-03 -2.64833e-02 -2.81115e-01 -4.86386e-02 1.70144e-01 -1.41946e+00
3.30100e+02 2.22531e-03 -2.64190e-02 -2.79111e-01 -5.90760e-02 1.67452e-01 -1.44059e+00
3.30200e+02 3.20647e-03 -2.63181e-02 -2.76719e-01 -6.94315e-02 1.67452e-01 -1.44059e+00
3.30300e+02 4.18328e-03 -2.61809e-02 -2.73944e-01 -7.96909e-02 1.67452e-01 -1.44059e+00
3.30400e+02 5.15439e-03 -2.60074e-02 -2.70789e-01 -8.98398e-02 1.67452e-01 -1.44059e+00
3.30500e+02 6.11846e-03 -2.57980e-02 -2.67257e-01 -9.98643e-02 1.67452e-01 -1.44059e+00
3.30600e+02 7.07417e-03 -2.55528e-02 -2.63352e-01 -1.09760e-01 1.67656e-01 -1.41828e+00
3.30700e+02 8.02022e-03 -2.52723e-02 -2.59080e-01 -1.19503e-01 1.67656e-01 -1.41828e+00
3.30800e+02 8.95530e-03 -2.49567e-02 -2.54448e-01 -1.29080e-01 1.67656e-01 -1.41828e+00
3.30900e+02 9.87811e-03 -2.46066e-02 -2.49462e-01 -1.38478e-01 1.67656e-01 -1.41828e+00
3.31000e+02 1.07874e-02 -2.42223e-02 -2.44129e-01 -1.47683e-01 1.67656e-01 -1.41828e+00
3.31100e+02 1.16819e-02 -2.38045e-02 -2.38459e-01 -1.56689e-01 1.69802e-01 -1.41179e+00
3.31200e+02 1.25603e-02 -2.33536e-02 -2.32458e-01 -1.65478e-01 1.69802e-01 -1.41179e+00
3.31300e+02 1.34215e-02 -2.28702e-02 -2.26132e-01 -1.74037e-01 1.69802e-01 -1.41179e+00
3.31400e+02 1.42642e-02 -2.23551e-02 -2.19492e-01 -1.82354e-01 1.69802e-01 -1.41179e+00
3.31500e+02 1.50872e-02 -2.18089e-02 -2.12546e-01 -1.90418e-01 1.69802e-01 -1.41179e+00
3.31600e+02 1.58894e-02 -2.12323e-02 -2.05341e-01 -1.98181e-01 1.70288e-01 -1.52770e+00
3.31700e+02 1.66695e-02 -2.06262e-02 -1.97851e-01 -2.05670e-01 1.70288e-01 -1.52770e+00
3.31800e+02 1.74263e-02 -1.99913e-02 -1.90089e-01 -2.12877e-01 1.70288e-01 -1.52770e+00
3.31900e+02 1.81589e-02 -1.93285e-02 -1.82064e-01 -2.19791e-01 1.70288e-01 -1.52770e+00
3.32000e+02 1.88661e-02 -1.86390e-02 -1.73788e-01 -2.26403e-01 1.70288e-01 -1.52770e+00
3.32100e+02 1.95471e-02 -1.79236e-02 -1.65266e-01 -2.32737e-01 1.78662e-01 -1.47193e+00
3.32200e+02 2.02009e-02 -1.71835e-02 -1.56513e-01 -2.38750e-01 1.78662e-01 -1.47193e+00
3.32300e+02 2.08266e-02 -1.64196e-02 -1.47541e-01 -2.44434e-01 1.78662e-01 -1.47193e+00
3.32400e+02 2.14235e-02 -1.56331e-02 -1.38363e-01 -2.49781e-01 1.78662e-01 -1.47193e+00
3.32500e+02 2.19906e-02 -1.48250e-02 -1.28991e-01 -2.54783e-01 1.78662e-01 -1.47193e+00
3.32600e+02 2.25273e-02 -1.39964e-02 -1.19384e-01 -2.59465e-01 1.81803e-01 -1.33976e+00
3.32700e+02 2.30331e-02 -1.31485e-02 -1.09607e-01 -2.63785e-01 1.81803e-01 -1.33976e+00
3.32800e+02 2.35072e-02 -1.22824e-02 -9.96741e-02 -2.67737e-01 1.81803e-01 -1.33976e+00
3.32900e+02 2.39490e-02 -1.13991e-02 -8.95991e-02 -2.71315e-01 1.81803e-01 -1.33976e+00
3.33000e+02 2.43578e-02 -1.05000e-02 -7.93960e-02 -2.74514e-01 1.81803e-01 -1.33976e+00
3.33100e+02 2.47330e-02 -9.58597e-03 -6.90970e-02 -2.77282e-01 1.65341e-01 -1.39527e+00
3.33200e+02 2.50741e-02 -8.65835e-03 -5.87021e-02 -2.79663e-01 1.65341e-01 -1.39527e+00
3.33300e+02 2.53804e-02 -7.71838e-03 -4.82257e-02 -2.81656e-01 1.65341e-01 -1.39527e+00
3.33400e+02 2.56514e-02 -6.76738e-03 -3.76824e-02 -2.83256e-01 1.65341e-01 -1.39527e+00
3.33500e+02 2.58869e-02 -5.80667e-03 -2.70869e-02 -2.84461e-01 1.65341e-01 -1.39527e+00
3.33600e+02 2.60865e-02 -4.83756e-03 -1.64255e-02 -2.85262e-01 1.62400e-01 -1.32941e+00
3.33700e+02 2.62498e-02 -3.86134e-03 -5.74211e-03 -2.85663e-01 1.62400e-01 -1.32941e+00
3.33800e+02 2.63767e-02 -2.87939e-03 4.94831e-03 -2.85665e-01 1.62400e-01 -1.32941e+00
3.33900e+02 2.64668e-02 -1.89306e-03 1.56308e-02 -2.85267e-01 1.62400e-01 -1.32941e+00
3.34000e+02 2.65201e-02 -9.03730e-04 2.62905e-02 -2.84469e-01 1.62400e-01 -1.32941e+00
3.34100e+02 2.65364e-02 8.71950e-05 3.69271e-02 -2.83287e-01 1.68429e-01 -1.30413e+00
3.34200e+02 2.65157e-02 1.07833e-03 4.75120e-02 -2.81706e-01 1.68429e-01 -1.30413e+00
3.34300e+02 2.64580e-02 2.06829e-03 5.80303e-02 -2.79731e-01 1.68429e-01 -1.30413e+00
3.34400e+02 2.63634e-02 3.05569e-03 6.84673e-02 -2.77362e-01 1.68429e-01 -1.30413e+00
3.34500e+02 2.62319e-02 4.03916e-03 7.88083e-02 -2.74605e-01 1.68429e-01 -1.30413e+00
3.34600e+02 2.60637e-02 5.01727e-03 8.90457e-02 -2.71480e-01 1.75551e-01 -1.30777e+00
3.34700e+02 2.58590e-02 5.98863e-03 9.91595e-02 -2.67973e-01 1.75551e-01 -1.30777e+00
3.34800e+02 2.56181e-02 6.95189e-03 1.09136e-01 -2.64090e-01 1.75551e-01 -1.30777e+00
3.34900e+02 2.53413e-02 7.90568e-03 1.18960e-01 -2.59836e-01 1.75551e-01 -1.30777e+00
3.35000e+02 2.50289e-02 8.84866e-03 1.28618e-01 -2.55216e-01 1.75551e-01 -1.30777e+00
3.35100e+02 2.46815e-02 9.77952e-03 1.38121e-01 -2.50240e-01 1.81525e-01 -1.27265e+00
3.35200e+02 2.42994e-02 1.06970e-02 1.47431e-01 -2.44910e-01 1.81525e-01 -1.27265e+00
3.35300e+02 2.38832e-02 1.15997e-02 1.56535e-01 -2.39234e-01 1.81525e-01 -1.27265e+00
3.35400e+02 2.34334e-02 1.24865e-02 1.65421e-01 -2.33219e-01 1.81525e-01 -1.27265e+00
3.35500e+02 2.29507e-02 1.33560e-02 1.74076e-01 -2.26875e-01 1.81525e-01 -1.27265e+00
3.35600e+02 2.24356e-02 1.42070e-02 1.82447e-01 -2.20234e-01 1.76632e-01 -1.36894e+00
3.35700e+02 2.18888e-02 1.50382e-02 1.90565e-01 -2.13284e-01 1.76632e-01 -1.36894e+00
3.35800e+02 2.13110e-02 1.58484e-02 1.98418e-01 -2.06035e-01 1.76632e-01 -1.36894e+00
3.35900e+02 2.07031e-02 1.66363e-02 2.05996e-01 -1.98497e-01 1.76632e-01 -1.36894e+00
3.36000e+02 2.00660e-02 1.74009e-02 2.13287e-01 -1.90680e-01 1.76632e-01 -1.36894e+00
3.36100e+02 1.94005e-02 1.81410e-02 2.20232e-01 -1.82622e-01 1.68000e-01 -1.48195e+00
3.36200e+02 1.87076e-02 1.88554e-02 2.26873e-01 -1.74310e-01 1.68000e-01 -1.48195e+00
3.36300e+02 1.79883e-02 1.95431e-02 2.33200e-01 -1.65758e-01 1.68000e-01 -1.48195e+00
3.36400e+02 1.72437e-02 2.02030e-02 2.39204e-01 -1.56975e-01 1.68000e-01 -1.48195e+00
3.36500e+02 1.64749e-02 2.08343e-02 2.44879e-01 -1.47976e-01 1.68000e-01 -1.48195e+00
3.36600e+02 1.56830e-02 2.14360e-02 2.50201e-01 -1.38766e-01 1.62596e-01 -1.48834e+00
3.36700e+02 1.48692e-02 2.20074e-02 2.55176e-01 -1.29365e-01 1.62596e-01 -1.48834e+00
3.36800e+02 1.40348e-02 2.25475e-02 2.59799e-01 -1.19785e-01 1.62596e-01 -1.48834e+00
3.36900e+02 1.31809e-02 2.30558e-02 2.64062e-01 -1.10041e-01 1.62596e-01 -1.48834e+00
3.37000e+02 1.23089e-02 2.35314e-02 2.67960e-01 -1.00145e-01 1.62596e-01 -1.48834e+00
3.37100e+02 1.14200e-02 2.39739e-02 2.71521e-01 -9.00607e-02 1.69439e-01 -1.35533e+00
3.37200e+02 1.05155e-02 2.43829e-02 2.74703e-01 -7.98500e-02 1.69439e-01 -1.35533e+00
3.37300e+02 9.59656e-03 2.47577e-02 2.77502e-01 -6.95274e-02 1.69439e-01 -1.35533e+00
3.37400e+02 8.66458e-03 2.50979e-02 2.79912e-01 -5.91073e-02 1.69439e-01 -1.35533e+00
3.37500e+02 7.72078e-03 2.54031e-02 2.81931e-01 -4.86041e-02 1.69439e-01 -1.35533e+00
3.37600e+02 6.76646e-03 2.56730e-02 2.83569e-01 -3.80133e-02 1.73878e-01 -1.31228e+00
3.37700e+02 5.80291e-03 2.59071e-02 2.84808e-01 -2.73681e-02 1.73878e-01 -1.31228e+00
3.37800e+02 4.83144e-03 2.61053e-02 2.85649e-01 -1.66835e-02 1.73878e-01 -1.31228e+00
3.37900e+02 3.85335e-03 2.62671e-02 2.86088e-01 -5.97444e-03 1.73878e-01 -1.31228e+00
3.38000e+02 2.86995e-03 2.63925e-02 2.86126e-01 4.74406e-03 1.73878e-01 -1.31228e+00
3.38100e+02 1.88260e-03 2.64812e-02 2.85766e-01 1.54432e-02 1.73974e-01 -1.34266e+00
3.38200e+02 8.92644e-04 2.65331e-02 2.85005e-01 2.61219e-02 1.73974e-01 -1.34266e+00
3.38300e+02 -9.85582e-05 2.65481e-02 2.83846e-01 3.67653e-02 1.73974e-01 -1.34266e+00
3.38400e+02 -1.08965e-03 2.65261e-02 2.82289e-01 4.73585e-02 1.73974e-01 -1.34266e+00
3.38500e+02 -2.07927e-03 2.64672e-02 2.80337e-01 5.78866e-02 1.73974e-01 -1.34266e+00
3.38600e+02 -3.06605e-03 2.63715e-02 2.77991e-01 6.83107e-02 1.70628e-01 -1.39188e+00
3.38700e+02 -4.04859e-03 2.62389e-02 2.75257e-01 7.86404e-02 1.70628e-01 -1.39188e+00
3.38800e+02 -5.02552e-03 2.60697e-02 2.72140e-01 8.88612e-02 1.70628e-01 -1.39188e+00
3.38900e+02 -5.99546e-03 2.58642e-02 2.68644e-01 9.89590e-02 1.70628e-01 -1.39188e+00
3.39000e+02 -6.95707e-03 2.56226e-02 2.64773e-01 1.08920e-01 1.70628e-01 -1.39188e+00
3.39100e+02 -7.90901e-03 2.53451e-02 2.60519e-01 1.18726e-01 1.65648e-01 -1.38449e+00
3.39200e+02 -8.84997e-03 2.50323e-02 2.55902e-01 1.28366e-01 1.65648e-01 -1.38449e+00
3.39300e+02 -9.77863e-03 2.46846e-02 2.50929e-01 1.37828e-01 1.65648e-01 -1.38449e+00
3.39400e+02 -1.06937e-02 2.43023e-02 2.45606e-01 1.47097e-01 1.65648e-01 -1.38449e+00
3.39500e+02 -1.15938e-02 2.38861e-02 2.39941e-01 1.56160e-01 1.65648e-01 -1.38449e+00
3.39600e+02 -1.24778e-02 2.34366e-02 2.33932e-01 1.65006e-01 1.62893e-01 -1.37035e+00
3.39700e+02 -1.33445e-02 2.29542e-02 2.27597e-01 1.73622e-01 1.62893e-01 -1.37035e+00
3.39800e+02 -1.41925e-02 2.24398e-02 2.20946e-01 1.81994e-01 1.62893e-01 -1.37035e+00
3.39900e+02 -1.50208e-02 2.18941e-02 2.13986e-01 1.90111e-01 1.62893e-01 -1.37035e+00
3.40000e+02 -1.58281e-02 2.13177e-02 2.06728e-01 1.97963e-01 1.62893e-01 -1.37035e+00
3.40100e+02 -1.66133e-02 2.07116e-02 1.99194e-01 2.05527e-01 1.62630e-01 -1.40882e+00
3.40200e+02 -1.73752e-02 2.00765e-02 1.91384e-01 2.12804e-01 1.62630e-01 -1.40882e+00
3.40300e+02 -1.81129e-02 1.94134e-02 1.83308e-01 2.19784e-01 1.62630e-01 -1.40882e+00
3.40400e+02 -1.88251e-02 1.87231e-02 1.74978e-01 2.26459e-01 1.62630e-01 -1.40882e+00
3.40500e+02 -1.95110e-02 1.80067e-02 1.66405e-01 2.32818e-01 1.62630e-01 -1.40882e+00
3.40600e+02 -2.01697e-02 1.72653e-02 1.57597e-01 2.38876e-01 1.69685e-01 -1.37284e+00
3.40700e+02 -2.08001e-02 1.64999e-02 1.48569e-01 2.44602e-01 1.69685e-01 -1.37284e+00
3.40800e+02 -2.14015e-02 1.57116e-02 1.39332e-01 2.49986e-01 1.69685e-01 -1.37284e+00
3.40900e+02 -2.19731e-02 1.49014e-02 1.29901e-01 2.55022e-01 1.69685e-01 -1.37284e+00
3.41000e+02 -2.25140e-02 1.40705e-02 1.20288e-01 2.59702e-01 1.69685e-01 -1.37284e+00
3.41100e+02 -2.30234e-02 1.32201e-02 1.10527e-01 2.64001e-01 1.65606e-01 -1.42951e+00
3.41200e+02 -2.35007e-02 1.23512e-02 1.00612e-01 2.67933e-01 1.65606e-01 -1.42951e+00
3.41300e+02 -2.39451e-02 1.14652e-02 9.05582e-02 2.71493e-01 1.65606e-01 -1.42951e+00
3.41400e+02 -2.43560e-02 1.05633e-02 8.03784e-02 2.74676e-01 1.65606e-01 -1.42951e+00
3.41500e+02 -2.47330e-02 9.64682e-03 7.00872e-02 2.77478e-01 1.65606e-01 -1.42951e+00
3.41600e+02 -2.50754e-02 8.71694e-03 5.96750e-02 2.79894e-01 1.64445e-01 -1.37558e+00
3.41700e+02 -2.53829e-02 7.77498e-03 4.91801e-02 2.81921e-01 1.64445e-01 -1.37558e+00
3.41800e+02 -2.56550e-02 6.82225e-03 3.86171e-02 2.83554e-01 1.64445e-01 -1.37558e+00
3.41900e+02 -2.58914e-02 5.86006e-03 2.80008e-02 2.84791e-01 1.64445e-01 -1.37558e+00
3.42000e+02 -2.60918e-02 4.88975e-03 1.73459e-02 2.85631e-01 1.64445e-01 -1.37558e+00
3.42100e+02 -2.62559e-02 3.91265e-03 6.68014e-03 2.86061e-01 1.60165e-01 -1.40436e+00
3.42200e+02 -2.63833e-02 2.93012e-03 -3.99364e-03 2.86094e-01 1.60165e-01 -1.40436e+00
3.42300e+02 -2.64739e-02 1.94354e-03 -1.46606e-02 2.85728e-01 1.60165e-01 -1.40436e+00
3.42400e+02 -2.65276e-02 9.54293e-04 -2.53058e-02 2.84965e-01 1.60165e-01 -1.40436e+00
3.42500e+02 -2.65444e-02 -3.62403e-05 -3.59146e-02 2.83806e-01 1.60165e-01 -1.40436e+00
3.42600e+02 -2.65241e-02 -1.02666e-03 -4.64579e-02 2.82251e-01 1.58934e-01 -1.43701e+00
3.42700e+02 -2.64668e-02 -2.01556e-03 -5.69353e-02 2.80304e-01 1.58934e-01 -1.43701e+00
3.42800e+02 -2.63726e-02 -3.00155e-03 -6.73322e-02 2.77969e-01 1.58934e-01 -1.43701e+00
3.42900e+02 -2.62417e-02 -3.98324e-03 -7.76342e-02 2.75248e-01 1.58934e-01 -1.43701e+00
3.43000e+02 -2.60742e-02 -4.95925e-03 -8.78271e-02 2.72146e-01 1.58934e-01 -1.43701e+00
3.43100e+02 -2.58704e-02 -5.92821e-03 -9.79100e-02 2.68678e-01 1.64949e-01 -1.41789e+00
3.43200e+02 -2.56307e-02 -6.88875e-03 -1.07856e-01 2.64837e-01 1.64949e-01 -1.41789e+00
3.43300e+02 -2.53553e-02 -7.83957e-03 -1.17653e-01 2.60628e-01 1.64949e-01 -1.41789e+00
3.43400e+02 -2.50448e-02 -8.77935e-03 -1.27285e-01 2.56056e-01 1.64949e-01 -1.41789e+00
3.43500e+02 -2.46995e-02 -9.70679e-03 -1.36740e-01 2.51129e-01 1.64949e-01 -1.41789e+00
3.43600e+02 -2.43200e-02 -1.06206e-02 -1.46028e-01 2.45863e-01 1.73207e-01 -1.38658e+00
3.43700e+02 -2.39068e-02 -1.15196e-02 -1.55114e-01 2.40254e-01 1.73207e-01 -1.38658e+00
3.43800e+02 -2.34606e-02 -1.24025e-02 -1.63985e-01 2.34310e-01 1.73207e-01 -1.38658e+00
3.43900e+02 -2.29819e-02 -1.32682e-02 -1.72627e-01 2.28038e-01 1.73207e-01 -1.38658e+00
3.44000e+02 -2.24713e-02 -1.41154e-02 -1.81030e-01 2.21447e-01 1.73207e-01 -1.38658e+00
3.44100e+02 -2.19297e-02 -1.49430e-02 -1.89163e-01 2.14558e-01 1.71341e-01 -1.43434e+00
3.44200e+02 -2.13576e-02 -1.57498e-02 -1.97033e-01 2.07371e-01 1.71341e-01 -1.43434e+00
3.44300e+02 -2.07559e-02 -1.65346e-02 -2.04631e-01 1.99895e-01 1.71341e-01 -1.43434e+00
3.44400e+02 -2.01254e-02 -1.72965e-02 -2.11945e-01 1.92142e-01 1.71341e-01 -1.43434e+00
3.44500e+02 -1.94669e-02 -1.80344e-02 -2.18965e-01 1.84120e-01 1.71341e-01 -1.43434e+00
3.44600e+02 -1.87815e-02 -1.87472e-02 -2.25658e-01 1.75853e-01 1.66893e-01 -1.48690e+00
3.44700e+02 -1.80700e-02 -1.94338e-02 -2.32039e-01 1.67344e-01 1.66893e-01 -1.48690e+00
3.44800e+02 -1.73334e-02 -2.00933e-02 -2.38099e-01 1.58602e-01 1.66893e-01 -1.48690e+00
3.44900e+02 -1.65727e-02 -2.07249e-02 -2.43831e-01 1.49642e-01 1.66893e-01 -1.48690e+00
3.45000e+02 -1.57891e-02 -2.13276e-02 -2.49225e-01 1.40475e-01 1.66893e-01 -1.48690e+00
3.45100e+02 -1.49837e-02 -2.19006e-02 -2.54264e-01 1.31118e-01 1.64383e-01 -1.50885e+00
3.45200e+02 -1.41575e-02 -2.24430e-02 -2.58952e-01 1.21581e-01 1.64383e-01 -1.50885e+00
3.45300e+02 -1.33117e-02 -2.29542e-02 -2.63282e-01 1.11876e-01 1.64383e-01 -1.50885e+00
3.45400e+02 -1.24476e-02 -2.34333e-02 -2.67249e-01 1.02018e-01 1.64383e-01 -1.50885e+00
3.45500e+02 -1.15664e-02 -2.38799e-02 -2.70846e-01 9.20191e-02 1.64383e-01 -1.50885e+00
3.45600e+02 -1.06693e-02 -2.42933e-02 -2.74074e-01 8.18880e-02 1.64833e-01 -1.49356e+00
3.45700e+02 -9.75753e-03 -2.46729e-02 -2.76922e-01 7.16441e-02 1.64833e-01 -1.49356e+00
3.45800e+02 -8.83243e-03 -2.50182e-02 -2.79388e-01 6.13016e-02 1.64833e-01 -1.49356e+00
3.45900e+02 -7.89527e-03 -2.53289e-02 -2.81467e-01 5.08748e-02 1.64833e-01 -1.49356e+00
3.46000e+02 -6.94735e-03 -2.56044e-02 -2.83158e-01 4.03781e-02 1.64833e-01 -1.49356e+00
3.46100e+02 -5.98999e-03 -2.58444e-02 -2.84471e-01 2.98014e-02 1.69144e-01 -1.43416e+00
3.46200e+02 -5.02450e-03 -2.60488e-02 -2.85390e-01 1.91828e-02 1.69144e-01 -1.43416e+00
3.46300e+02 -4.05218e-03 -2.62172e-02 -2.85913e-01 8.53725e-03 1.69144e-01 -1.43416e+00
3.46400e+02 -3.07436e-03 -2.63494e-02 -2.86038e-01 -2.12058e-03 1.69144e-01 -1.43416e+00
3.46500e+02 -2.09234e-03 -2.64453e-02 -2.85767e-01 -1.27759e-02 1.69144e-01 -1.43416e+00
3.46600e+02 -1.10748e-03 -2.65046e-02 -2.85098e-01 -2.34160e-02 1.69188e-01 -1.42924e+00
3.46700e+02 -1.21090e-04 -2.65274e-02 -2.84034e-01 -3.40241e-02 1.69188e-01 -1.42924e+00
3.46800e+02 8.65480e-04 -2.65136e-02 -2.82575e-01 -4.45853e-02 1.69188e-01 -1.42924e+00
3.46900e+02 1.85089e-03 -2.64632e-02 -2.80723e-01 -5.50850e-02 1.69188e-01 -1.42924e+00
3.47000e+02 2.83380e-03 -2.63762e-02 -2.78481e-01 -6.55085e-02 1.69188e-01 -1.42924e+00
3.47100e+02 3.81286e-03 -2.62528e-02 -2.75849e-01 -7.58357e-02 1.67017e-01 -1.43927e+00
3.47200e+02 4.78674e-03 -2.60930e-02 -2.72833e-01 -8.60576e-02 1.67017e-01 -1.43927e+00
3.47300e+02 5.75410e-03 -2.58972e-02 -2.69439e-01 -9.61600e-02 1.67017e-01 -1.43927e+00
3.47400e+02 6.71359e-03 -2.56655e-02 -2.65671e-01 -1.06129e-01 1.67017e-01 -1.43927e+00
3.47500e+02 7.66390e-03 -2.53983e-02 -2.61534e-01 -1.15951e-01 1.67017e-01 -1.43927e+00
3.47600e+02 8.60371e-03 -2.50959e-02 -2.57031e-01 -1.25626e-01 1.68302e-01 -1.40797e+00
3.47700e+02 9.53176e-03 -2.47588e-02 -2.52171e-01 -1.35126e-01 1.68302e-01 -1.40797e+00
3.47800e+02 1.04468e-02 -2.43874e-02 -2.46959e-01 -1.44439e-01 1.68302e-01 -1.40797e+00
3.47900e+02 1.13475e-02 -2.39821e-02 -2.41404e-01 -1.53550e-01 1.68302e-01 -1.40797e+00
3.48000e+02 1.22326e-02 -2.35436e-02 -2.35512e-01 -1.62449e-01 1.68302e-01 -1.40797e+00
3.48100e+02 1.31009e-02 -2.30724e-02 -2.29306e-01 -1.71111e-01 1.69778e-01 -1.44266e+00
3.48200e+02 1.39512e-02 -2.25691e-02 -2.22781e-01 -1.79537e-01 1.69778e-01 -1.44266e+00
3.48300e+02 1.47822e-02 -2.20345e-02 -2.15946e-01 -1.87714e-01 1.69778e-01 -1.44266e+00
3.48400e+02 1.55928e-02 -2.14691e-02 -2.08812e-01 -1.95632e-01 1.69778e-01 -1.44266e+00
3.48500e+02 1.63818e-02 -2.08740e-02 -2.01387e-01 -2.03278e-01 1.69778e-01 -1.44266e+00
3.48600e+02 1.71481e-02 -2.02498e-02 -1.93718e-01 -2.10615e-01 1.71953e-01 -1.54066e+00
3.48700e+02 1.78905e-02 -1.95974e-02 -1.85782e-01 -2.17663e-01 1.71953e-01 -1.54066e+00
3.48800e+02 1.86079e-02 -1.89177e-02 -1.77589e-01 -2.24412e-01 1.71953e-01 -1.54066e+00
3.48900e+02 1.92994e-02 -1.82118e-02 -1.69152e-01 -2.30853e-01 1.71953e-01 -1.54066e+00
3.49000e+02 1.99639e-02 -1.74807e-02 -1.60480e-01 -2.36977e-01 1.71953e-01 -1.54066e+00
3.49100e+02 2.06007e-02 -1.67254e-02 -1.51555e-01 -2.42827e-01 1.81366e-01 -1.41952e+00
3.49200e+02 2.12090e-02 -1.59471e-02 -1.42416e-01 -2.48342e-01 1.81366e-01 -1.41952e+00
3.49300e+02 2.17880e-02 -1.51468e-02 -1.33076e-01 -2.53512e-01 1.81366e-01 -1.41952e+00
3.49400e+02 2.23368e-02 -1.43256e-02 -1.23549e-01 -2.58331e-01 1.81366e-01 -1.41952e+00
3.49500e+02 2.28548e-02 -1.34847e-02 -1.13848e-01 -2.62793e-01 1.81366e-01 -1.41952e+00
3.49600e+02 2.33413e-02 -1.26250e-02 -1.03948e-01 -2.66892e-01 1.77904e-01 -1.34236e+00
3.49700e+02 2.37957e-02 -1.17478e-02 -9.39012e-02 -2.70618e-01 1.77904e-01 -1.34236e+00
3.49800e+02 2.42174e-02 -1.08542e-02 -8.37211e-02 -2.73967e-01 1.77904e-01 -1.34236e+00
3.49900e+02 2.46057e-02 -9.94537e-03 -7.34219e-02 -2.76932e-01 1.77904e-01 -1.34236e+00
3.50000e+02 2.49602e-02 -9.02252e-03 -6.30182e-02 -2.79511e-01 1.77904e-01 -1.34236e+00
3.50100e+02 2.52801e-02 -8.08683e-03 -5.25443e-02 -2.81653e-01 1.61499e-01 -1.39719e+00
3.50200e+02 2.55650e-02 -7.13953e-03 -4.19982e-02 -2.83402e-01 1.61499e-01 -1.39719e+00
3.50300e+02 2.58145e-02 -6.18194e-03 -3.13948e-02 -2.84757e-01 1.61499e-01 -1.39719e+00
3.50400e+02 2.60280e-02 -5.21542e-03 -2.07487e-02 -2.85716e-01 1.61499e-01 -1.39719e+00
3.50500e+02 2.62054e-02 -4.24133e-03 -1.00748e-02 -2.86276e-01 1.61499e-01 -1.39719e+00
3.50600e+02 2.63463e-02 -3.26100e-03 6.55046e-04 -2.86442e-01 1.64570e-01 -1.29911e+00
3.50700e+02 2.64506e-02 -2.27578e-03 1.13832e-02 -2.86207e-01 1.64570e-01 -1.29911e+00
3.50800e+02 2.65182e-02 -1.28702e-03 2.20945e-02 -2.85569e-01 1.64570e-01 -1.29911e+00
3.50900e+02 2.65488e-02 -2.96092e-04 3.27741e-02 -2.84531e-01 1.64570e-01 -1.29911e+00
3.51000e+02 2.65425e-02 6.95626e-04 4.34068e-02 -2.83094e-01 1.64570e-01 -1.29911e+00
3.51100e+02 2.64991e-02 1.68672e-03 5.39742e-02 -2.81276e-01 1.70063e-01 -1.31916e+00
3.51200e+02 2.64187e-02 2.67576e-03 6.44663e-02 -2.79064e-01 1.70063e-01 -1.31916e+00
3.51300e+02 2.63014e-02 3.66136e-03 7.48684e-02 -2.76461e-01 1.70063e-01 -1.31916e+00
3.51400e+02 2.61472e-02 4.64215e-03 8.51660e-02 -2.73470e-01 1.70063e-01 -1.31916e+00
3.51500e+02 2.59565e-02 5.61672e-03 9.53446e-02 -2.70096e-01 1.70063e-01 -1.31916e+00
3.51600e+02 2.57294e-02 6.58371e-03 1.05413e-01 -2.66355e-01 1.78324e-01 -1.28784e+00
3.51700e+02 2.54663e-02 7.54176e-03 1.15336e-01 -2.62239e-01 1.78324e-01 -1.28784e+00
3.51800e+02 2.51675e-02 8.48953e-03 1.25098e-01 -2.57754e-01 1.78324e-01 -1.28784e+00
3.51900e+02 2.48334e-02 9.42570e-03 1.34685e-01 -2.52905e-01 1.78324e-01 -1.28784e+00
3.52000e+02 2.44645e-02 1.03489e-02 1.44085e-01 -2.47700e-01 1.78324e-01 -1.28784e+00
3.52100e+02 2.40612e-02 1.12579e-02 1.53289e-01 -2.42151e-01 1.81105e-01 -1.28851e+00
3.52200e+02 2.36242e-02 1.21514e-02 1.62279e-01 -2.36260e-01 1.81105e-01 -1.28851e+00
3.52300e+02 2.31538e-02 1.30282e-02 1.71042e-01 -2.30036e-01 1.81105e-01 -1.28851e+00
3.52400e+02 2.26509e-02 1.38868e-02 1.79567e-01 -2.23487e-01 1.81105e-01 -1.28851e+00
3.52500e+02 2.21161e-02 1.47263e-02 1.87842e-01 -2.16622e-01 1.81105e-01 -1.28851e+00
3.52600e+02 2.15500e-02 1.55452e-02 1.95801e-01 -2.09482e-01 1.73801e-01 -1.41124e+00
3.52700e+02 2.09534e-02 1.63423e-02 2.03489e-01 -2.02049e-01 1.73801e-01 -1.41124e+00
3.52800e+02 2.03271e-02 1.71164e-02 2.10895e-01 -1.94333e-01 1.73801e-01 -1.41124e+00
3.52900e+02 1.96722e-02 1.78664e-02 2.18009e-01 -1.86347e-01 1.73801e-01 -1.41124e+00
3.53000e+02 1.89895e-02 1.85912e-02 2.24821e-01 -1.78100e-01 1.73801e-01 -1.41124e+00
3.53100e+02 1.82800e-02 1.92898e-02 2.31277e-01 -1.69623e-01 1.65243e-01 -1.50243e+00
3.53200e+02 1.75446e-02 1.99609e-02 2.37415e-01 -1.60912e-01 1.65243e-01 -1.50243e+00
3.53300e+02 1.67847e-02 2.06037e-02 2.43224e-01 -1.51979e-01 1.65243e-01 -1.50243e+00
3.53400e+02 1.60012e-02 2.12172e-02 2.48697e-01 -1.42837e-01 1.65243e-01 -1.50243e+00
3.53500e+02 1.51954e-02 2.18006e-02 2.53827e-01 -1.33497e-01 1.65243e-01 -1.50243e+00
3.53600e+02 1.43684e-02 2.23532e-02 2.58614e-01 -1.23952e-01 1.63770e-01 -1.45098e+00
3.53700e+02 1.35216e-02 2.28741e-02 2.63041e-01 -1.14235e-01 1.63770e-01 -1.45098e+00
3.53800e+02 1.26561e-02 2.33628e-02 2.67103e-01 -1.04361e-01 1.63770e-01 -1.45098e+00
3.53900e+02 1.17731e-02 2.38185e-02 2.70795e-01 -9.43419e-02 1.63770e-01 -1.45098e+00
3.54000e+02 1.08741e-02 2.42407e-02 2.74111e-01 -8.41928e-02 1.63770e-01 -1.45098e+00
3.54100e+02 9.96015e-03 2.46288e-02 2.77079e-01 -7.38779e-02 1.71533e-01 -1.32754e+00
3.54200e+02 9.03268e-03 2.49827e-02 2.79658e-01 -6.34590e-02 1.71533e-01 -1.32754e+00
3.54300e+02 8.09290e-03 2.53016e-02 2.81845e-01 -5.29505e-02 1.71533e-01 -1.32754e+00
3.54400e+02 7.14209e-03 2.55854e-02 2.83638e-01 -4.23674e-02 1.71533e-01 -1.32754e+00
3.54500e+02 6.18155e-03 2.58335e-02 2.85033e-01 -3.17242e-02 1.71533e-01 -1.32754e+00
3.54600e+02 5.21256e-03 2.60457e-02 2.86036e-01 -2.10312e-02 1.74246e-01 -1.31752e+00
3.54700e+02 4.23646e-03 2.62218e-02 2.86639e-01 -1.03075e-02 1.74246e-01 -1.31752e+00
3.54800e+02 3.25456e-03 2.63614e-02 2.86839e-01 4.31649e-04 1.74246e-01 -1.31752e+00
3.54900e+02 2.26817e-03 2.64644e-02 2.86637e-01 1.11713e-02 1.74246e-01 -1.31752e+00
3.55000e+02 1.27865e-03 2.65306e-02 2.86033e-01 2.18963e-02 1.74246e-01 -1.31752e+00
3.55100e+02 2.87331e-04 2.65600e-02 2.85030e-01 3.25731e-02 1.73365e-01 -1.35765e+00
3.55200e+02 -7.04393e-04 2.65524e-02 2.83628e-01 4.32055e-02 1.73365e-01 -1.35765e+00
3.55300e+02 -1.69516e-03 2.65078e-02 2.81830e-01 5.37786e-02 1.73365e-01 -1.35765e+00
3.55400e+02 -2.68361e-03 2.64263e-02 2.79638e-01 6.42775e-02 1.73365e-01 -1.35765e+00
3.55500e+02 -3.66836e-03 2.63080e-02 2.77054e-01 7.46878e-02 1.73365e-01 -1.35765e+00
3.55600e+02 -4.64806e-03 2.61530e-02 2.74079e-01 8.49708e-02 1.68681e-01 -1.40353e+00
3.55700e+02 -5.62131e-03 2.59615e-02 2.70723e-01 9.51359e-02 1.68681e-01 -1.40353e+00
3.55800e+02 -6.58674e-03 2.57338e-02 2.66990e-01 1.05169e-01 1.68681e-01 -1.40353e+00
3.55900e+02 -7.54301e-03 2.54701e-02 2.62885e-01 1.15056e-01 1.68681e-01 -1.40353e+00
3.56000e+02 -8.48875e-03 2.51708e-02 2.58414e-01 1.24783e-01 1.68681e-01 -1.40353e+00
3.56100e+02 -9.42268e-03 2.48365e-02 2.53566e-01 1.34344e-01 1.64759e-01 -1.36869e+00
3.56200e+02 -1.03435e-02 2.44674e-02 2.48365e-01 1.43717e-01 1.64759e-01 -1.36869e+00
3.56300e+02 -1.12500e-02 2.40642e-02 2.42818e-01 1.52890e-01 1.64759e-01 -1.36869e+00
3.56400e+02 -1.21408e-02 2.36274e-02 2.36932e-01 1.61848e-01 1.64759e-01 -1.36869e+00
3.56500e+02 -1.30147e-02 2.31576e-02 2.30715e-01 1.70581e-01 1.64759e-01 -1.36869e+00
3.56600e+02 -1.38705e-02 2.26555e-02 2.24177e-01 1.79063e-01 1.61985e-01 -1.38741e+00
3.56700e+02 -1.47070e-02 2.21216e-02 2.17328e-01 1.87296e-01 1.61985e-01 -1.38741e+00
3.56800e+02 -1.55229e-02 2.15569e-02 2.10176e-01 1.95267e-01 1.61985e-01 -1.38741e+00
3.56900e+02 -1.63171e-02 2.09620e-02 2.02732e-01 2.02965e-01 1.61985e-01 -1.38741e+00
3.57000e+02 -1.70886e-02 2.03378e-02 1.95006e-01 2.10379e-01 1.61985e-01 -1.38741e+00
3.57100e+02 -1.78361e-02 1.96853e-02 1.87018e-01 2.17502e-01 1.64762e-01 -1.40004e+00
3.57200e+02 -1.85587e-02 1.90052e-02 1.78770e-01 2.24322e-01 1.64762e-01 -1.40004e+00
3.57300e+02 -1.92553e-02 1.82987e-02 1.70274e-01 2.30830e-01 1.64762e-01 -1.40004e+00
3.57400e+02 -1.99250e-02 1.75667e-02 1.61541e-01 2.37016e-01 1.64762e-01 -1.40004e+00
3.57500e+02 -2.05668e-02 1.68102e-02 1.52583e-01 2.42871e-01 1.64762e-01 -1.40004e+00
3.57600e+02 -2.11799e-02 1.60303e-02 1.43414e-01 2.48402e-01 1.69382e-01 -1.38730e+00
3.57700e+02 -2.17634e-02 1.52282e-02 1.34045e-01 2.53587e-01 1.69382e-01 -1.38730e+00
3.57800e+02 -2.23165e-02 1.44049e-02 1.24489e-01 2.58418e-01 1.69382e-01 -1.38730e+00
3.57900e+02 -2.28384e-02 1.35617e-02 1.14758e-01 2.62890e-01 1.69382e-01 -1.38730e+00
3.58000e+02 -2.33285e-02 1.26996e-02 1.04868e-01 2.66995e-01 1.69382e-01 -1.38730e+00
3.58100e+02 -2.37860e-02 1.18199e-02 9.48424e-02 2.70712e-01 1.64674e-01 -1.42346e+00
3.58200e+02 -2.42104e-02 1.09238e-02 8.46856e-02 2.74052e-01 1.64674e-01 -1.42346e+00
3.58300e+02 -2.46009e-02 1.00125e-02 7.44116e-02 2.77012e-01 1.64674e-01 -1.42346e+00
3.58400e+02 -2.49570e-02 9.08733e-03 6.40346e-02 2.79586e-01 1.64674e-01 -1.42346e+00
3.58500e+02 -2.52783e-02 8.14960e-03 5.35691e-02 2.81772e-01 1.64674e-01 -1.42346e+00
3.58600e+02 -2.55644e-02 7.20059e-03 4.30072e-02 2.83565e-01 1.63486e-01 -1.37237e+00
3.58700e+02 -2.58149e-02 6.24162e-03 3.23860e-02 2.84963e-01 1.63486e-01 -1.37237e+00
3.58800e+02 -2.60295e-02 5.27399e-03 2.17205e-02 2.85963e-01 1.63486e-01 -1.37237e+00
3.58900e+02 -2.62079e-02 4.29906e-03 1.10255e-02 2.86564e-01 1.63486e-01 -1.37237e+00
3.59000e+02 -2.63497e-02 3.31816e-03 3.15939e-04 2.86765e-01 1.63486e-01 -1.37237e+00
3.59100e+02 -2.64549e-02 2.33266e-03 -1.03709e-02 2.86556e-01 1.58922e-01 -1.42244e+00
3.59200e+02 -2.65232e-02 1.34394e-03 -2.10418e-02 2.85949e-01 1.58922e-01 -1.42244e+00
3.59300e+02 -2.65544e-02 3.53400e-04 -3.16819e-02 2.84945e-01 1.58922e-01 -1.42244e+00
3.59400e+02 -2.65487e-02 -6.37573e-04 -4.22764e-02 2.83544e-01 1.58922e-01 -1.42244e+00
3.59500e+02 -2.65059e-02 -1.62758e-03 -5.28106e-02 2.81751e-01 1.58922e-01 -1.42244e+00
3.59600e+02 -2.64261e-02 -2.61523e-03 -6.32643e-02 2.79570e-01 1.59890e-01 -1.43758e+00
3.59700e+02 -2.63096e-02 -3.59911e-03 -7.36288e-02 2.77001e-01 1.59890e-01 -1.43758e+00
3.59800e+02 -2.61564e-02 -4.57784e-03 -8.38898e-02 2.74048e-01 1.59890e-01 -1.43758e+00
3.59900e+02 -2.59668e-02 -5.55007e-03 -9.40331e-02 2.70715e-01 1.59890e-01 -1.43758e+00
3.60000e+02 -2.57410e-02 -6.51442e-03 -1.04045e-01 2.67007e-01 1.59890e-01 -1.43758e+00
3.60100e+02 -2.54795e-02 -7.46954e-03 -1.13933e-01 2.62943e-01 1.68106e-01 -1.40392e+00
3.60200e+02 -2.51827e-02 -8.41413e-03 -1.23663e-01 2.58512e-01 1.68106e-01 -1.40392e+00
3.60300e+02 -2.48509e-02 -9.34689e-03 -1.33220e-01 2.53722e-01 1.68106e-01 -1.40392e+00
3.60400e+02 -2.44847e-02 -1.02666e-02 -1.42593e-01 2.48578e-01 1.68106e-01 -1.40392e+00
3.60500e+02 -2.40846e-02 -1.11719e-02 -1.51767e-01 2.43088e-01 1.68106e-01 -1.40392e+00
3.60600e+02 -2.36512e-02 -1.20615e-02 -1.60742e-01 2.37269e-01 1.73479e-01 -1.39621e+00
3.60700e+02 -2.31850e-02 -1.29344e-02 -1.69493e-01 2.31119e-01 1.73479e-01 -1.39621e+00
3.60800e+02 -2.26867e-02 -1.37893e-02 -1.78010e-01 2.24647e-01 1.73479e-01 -1.39621e+00
3.60900e+02 -2.21571e-02 -1.46250e-02 -1.86279e-01 2.17860e-01 1.73479e-01 -1.39621e+00
3.61000e+02 -2.15967e-02 -1.54404e-02 -1.94290e-01 2.10770e-01 1.73479e-01 -1.39621e+00
3.61100e+02 -2.10064e-02 -1.62344e-02 -2.02005e-01 2.03397e-01 1.69781e-01 -1.45442e+00
3.61200e+02 -2.03870e-02 -1.70058e-02 -2.09441e-01 1.95742e-01 1.69781e-01 -1.45442e+00
3.61300e+02 -1.97392e-02 -1.77535e-02 -2.16587e-01 1.87816e-01 1.69781e-01 -1.45442e+00
3.61400e+02 -1.90641e-02 -1.84765e-02 -2.23434e-01 1.79628e-01 1.69781e-01 -1.45442e+00
3.61500e+02 -1.83625e-02 -1.91738e-02 -2.29971e-01 1.71192e-01 1.69781e-01 -1.45442e+00
3.61600e+02 -1.76355e-02 -1.98444e-02 -2.36169e-01 1.62526e-01 1.65798e-01 -1.49790e+00
3.61700e+02 -1.68840e-02 -2.04874e-02 -2.42041e-01 1.53637e-01 1.65798e-01 -1.49790e+00
3.61800e+02 -1.61090e-02 -2.11018e-02 -2.47579e-01 1.44536e-01 1.65798e-01 -1.49790e+00
3.61900e+02 -1.53118e-02 -2.16868e-02 -2.52775e-01 1.35235e-01 1.65798e-01 -1.49790e+00
3.62000e+02 -1.44934e-02 -2.22415e-02 -2.57621e-01 1.25748e-01 1.65798e-01 -1.49790e+00
3.62100e+02 -1.36550e-02 -2.27654e-02 -2.62105e-01 1.16090e-01 1.64081e-01 -1.50940e+00
3.62200e+02 -1.27977e-02 -2.32575e-02 -2.66228e-01 1.06272e-01 1.64081e-01 -1.50940e+00
3.62300e+02 -1.19228e-02 -2.37172e-02 -2.69982e-01 9.63078e-02 1.64081e-01 -1.50940e+00
3.62400e+02 -1.10315e-02 -2.41439e-02 -2.73364e-01 8.62116e-02 1.64081e-01 -1.50940e+00
3.62500e+02 -1.01251e-02 -2.45371e-02 -2.76369e-01 7.59970e-02 1.64081e-01 -1.50940e+00
3.62600e+02 -9.20485e-03 -2.48961e-02 -2.79000e-01 6.56666e-02 1.65814e-01 -1.47898e+00
3.62700e+02 -8.27200e-03 -2.52207e-02 -2.81245e-01 5.52457e-02 1.65814e-01 -1.47898e+00
3.62800e+02 -7.32787e-03 -2.55103e-02 -2.83101e-01 4.47486e-02 1.65814e-01 -1.47898e+00
3.62900e+02 -6.37376e-03 -2.57646e-02 -2.84565e-01 3.41899e-02 1.65814e-01 -1.47898e+00
3.63000e+02 -5.41099e-03 -2.59832e-02 -2.85636e-01 2.35842e-02 1.65814e-01 -1.47898e+00
3.63100e+02 -4.44089e-03 -2.61659e-02 -2.86323e-01 1.29221e-02 1.69937e-01 -1.42354e+00
3.63200e+02 -3.46476e-03 -2.63125e-02 -2.86613e-01 2.24150e-03 1.69937e-01 -1.42354e+00
3.63300e+02 -2.48392e-03 -2.64228e-02 -2.86505e-01 -8.44265e-03 1.69937e-01 -1.42354e+00
3.63400e+02 -1.49971e-03 -2.64967e-02 -2.85998e-01 -1.91155e-02 1.69937e-01 -1.42354e+00
3.63500e+02 -5.13433e-04 -2.65341e-02 -2.85094e-01 -2.97623e-02 1.69937e-01 -1.42354e+00
3.63600e+02 4.73560e-04 -2.65348e-02 -2.83790e-01 -4.03609e-02 1.68133e-01 -1.43850e+00
3.63700e+02 1.45993e-03 -2.64989e-02 -2.82092e-01 -5.09036e-02 1.68133e-01 -1.43850e+00
3.63800e+02 2.44433e-03 -2.64264e-02 -2.80003e-01 -6.13758e-02 1.68133e-01 -1.43850e+00
3.63900e+02 3.42541e-03 -2.63173e-02 -2.77525e-01 -7.17630e-02 1.68133e-01 -1.43850e+00
3.64000e+02 4.40182e-03 -2.61719e-02 -2.74662e-01 -8.20507e-02 1.68133e-01 -1.43850e+00
3.64100e+02 5.37224e-03 -2.59904e-02 -2.71414e-01 -9.22264e-02 1.67030e-01 -1.43220e+00
3.64200e+02 6.33533e-03 -2.57728e-02 -2.67789e-01 -1.02274e-01 1.67030e-01 -1.43220e+00
3.64300e+02 7.28977e-03 -2.55196e-02 -2.63793e-01 -1.12180e-01 1.67030e-01 -1.43220e+00
3.64400e+02 8.23424e-03 -2.52311e-02 -2.59430e-01 -1.21929e-01 1.67030e-01 -1.43220e+00
3.64500e+02 9.16742e-03 -2.49076e-02 -2.54707e-01 -1.31510e-01 1.67030e-01 -1.43220e+00
3.64600e+02 1.00881e-02 -2.45496e-02 -2.49628e-01 -1.40921e-01 1.69016e-01 -1.40334e+00
3.64700e+02 1.09949e-02 -2.41577e-02 -2.44202e-01 -1.50137e-01 1.69016e-01 -1.40334e+00
3.64800e+02 1.18866e-02 -2.37322e-02 -2.38436e-01 -1.59144e-01 1.69016e-01 -1.40334e+00
3.64900e+02 1.27621e-02 -2.32738e-02 -2.32338e-01 -1.67930e-01 1.69016e-01 -1.40334e+00
3.65000e+02 1.36200e-02 -2.27831e-02 -2.25916e-01 -1.76482e-01 1.69016e-01 -1.40334e+00
3.65100e+02 1.44592e-02 -2.22607e-02 -2.19205e-01 -1.84761e-01 1.69518e-01 -1.48781e+00
3.65200e+02 1.52783e-02 -2.17073e-02 -2.12191e-01 -1.92785e-01 1.69518e-01 -1.48781e+00
3.65300e+02 1.60762e-02 -2.11237e-02 -2.04883e-01 -2.00543e-01 1.69518e-01 -1.48781e+00
3.65400e+02 1.68519e-02 -2.05107e-02 -1.97292e-01 -2.08024e-01 1.69518e-01 -1.48781e+00
3.65500e+02 1.76041e-02 -1.98692e-02 -1.89427e-01 -2.15218e-01 1.69518e-01 -1.48781e+00
3.65600e+02 1.83319e-02 -1.92001e-02 -1.81322e-01 -2.22114e-01 1.74799e-01 -1.52205e+00
3.65700e+02 1.90341e-02 -1.85043e-02 -1.72966e-01 -2.28706e-01 1.74799e-01 -1.52205e+00
3.65800e+02 1.97097e-02 -1.77830e-02 -1.64370e-01 -2.34983e-01 1.74799e-01 -1.52205e+00
3.65900e+02 2.03580e-02 -1.70370e-02 -1.55546e-01 -2.40937e-01 1.74799e-01 -1.52205e+00
3.66000e+02 2.09779e-02 -1.62675e-02 -1.46507e-01 -2.46559e-01 1.74799e-01 -1.52205e+00
3.66100e+02 2.15687e-02 -1.54755e-02 -1.37212e-01 -2.51896e-01 1.82738e-01 -1.37166e+00
3.66200e+02 2.21298e-02 -1.46623e-02 -1.27723e-01 -2.56882e-01 1.82738e-01 -1.37166e+00
3.66300e+02 2.26604e-02 -1.38289e-02 -1.18053e-01 -2.61510e-01 1.82738e-01 -1.37166e+00
3.66400e+02 2.31598e-02 -1.29763e-02 -1.08216e-01 -2.65775e-01 1.82738e-01 -1.37166e+00
3.66500e+02 2.36273e-02 -1.21058e-02 -9.82253e-02 -2.69669e-01 1.82738e-01 -1.37166e+00
3.66600e+02 2.40623e-02 -1.12183e-02 -8.80862e-02 -2.73161e-01 1.71884e-01 -1.36802e+00
3.66700e+02 2.44642e-02 -1.03151e-02 -7.78234e-02 -2.76271e-01 1.71884e-01 -1.36802e+00
3.66800e+02 2.48323e-02 -9.39737e-03 -6.74513e-02 -2.78996e-01 1.71884e-01 -1.36802e+00
3.66900e+02 2.51661e-02 -8.46634e-03 -5.69843e-02 -2.81332e-01 1.71884e-01 -1.36802e+00
3.67000e+02 2.54651e-02 -7.52328e-03 -4.64370e-02 -2.83275e-01 1.71884e-01 -1.36802e+00
3.67100e+02 2.57289e-02 -6.56943e-03 -3.58246e-02 -2.84793e-01 1.60624e-01 -1.37246e+00
3.67200e+02 2.59569e-02 -5.60607e-03 -2.51636e-02 -2.85914e-01 1.60624e-01 -1.37246e+00
3.67300e+02 2.61490e-02 -4.63455e-03 -1.44688e-02 -2.86636e-01 1.60624e-01 -1.37246e+00
3.67400e+02 2.63046e-02 -3.65622e-03 -3.75522e-03 -2.86958e-01 1.60624e-01 -1.37246e+00
3.67500e+02 2.64236e-02 -2.67248e-03 6.96226e-03 -2.86880e-01 1.60624e-01 -1.37246e+00
3.67600e+02 2.65059e-02 -1.68467e-03 1.77064e-02 -2.86411e-01 1.66524e-01 -1.29065e+00
3.67700e+02 2.65513e-02 -6.94176e-04 2.84251e-02 -2.85540e-01 1.66524e-01 -1.29065e+00
3.67800e+02 2.65598e-02 2.97652e-04 3.91034e-02 -2.84268e-01 1.66524e-01 -1.29065e+00
3.67900e+02 2.65313e-02 1.28943e-03 4.97262e-02 -2.82597e-01 1.66524e-01 -1.29065e+00
3.68000e+02 2.64657e-02 2.27979e-03 6.02788e-02 -2.80529e-01 1.66524e-01 -1.29065e+00
3.68100e+02 2.63632e-02 3.26729e-03 7.07392e-02 -2.78087e-01 1.72328e-01 -1.32132e+00
3.68200e+02 2.62238e-02 4.25051e-03 8.11013e-02 -2.75255e-01 1.72328e-01 -1.32132e+00
3.68300e+02 2.60477e-02 5.22807e-03 9.13506e-02 -2.72037e-01 1.72328e-01 -1.32132e+00
3.68400e+02 2.58351e-02 6.19859e-03 1.01473e-01 -2.68437e-01 1.72328e-01 -1.32132e+00
3.68500e+02 2.55863e-02 7.16070e-03 1.11453e-01 -2.64461e-01 1.72328e-01 -1.32132e+00
3.68600e+02 2.53017e-02 8.11305e-03 1.21309e-01 -2.60120e-01 1.80462e-01 -1.27227e+00
3.68700e+02 2.49816e-02 9.05433e-03 1.30996e-01 -2.55411e-01 1.80462e-01 -1.27227e+00
3.68800e+02 2.46265e-02 9.98322e-03 1.40501e-01 -2.50342e-01 1.80462e-01 -1.27227e+00
3.68900e+02 2.42369e-02 1.08984e-02 1.49810e-01 -2.44919e-01 1.80462e-01 -1.27227e+00
3.69000e+02 2.38132e-02 1.17987e-02 1.58909e-01 -2.39150e-01 1.80462e-01 -1.27227e+00
3.69100e+02 2.33561e-02 1.26826e-02 1.67768e-01 -2.33058e-01 1.79451e-01 -1.32041e+00
3.69200e+02 2.28660e-02 1.35490e-02 1.76394e-01 -2.26637e-01 1.79451e-01 -1.32041e+00
3.69300e+02 2.23436e-02 1.43966e-02 1.84774e-01 -2.19897e-01 1.79451e-01 -1.32041e+00
3.69400e+02 2.17898e-02 1.52241e-02 1.92897e-01 -2.12848e-01 1.79451e-01 -1.32041e+00
3.69500e+02 2.12052e-02 1.60304e-02 2.00751e-01 -2.05498e-01 1.79451e-01 -1.32041e+00
3.69600e+02 2.05906e-02 1.68143e-02 2.08269e-01 -1.97890e-01 1.70995e-01 -1.44858e+00
3.69700e+02 1.99469e-02 1.75744e-02 2.15500e-01 -1.90007e-01 1.70995e-01 -1.44858e+00
3.69800e+02 1.92749e-02 1.83097e-02 2.22432e-01 -1.81860e-01 1.70995e-01 -1.44858e+00
3.69900e+02 1.85758e-02 1.90192e-02 2.29056e-01 -1.73460e-01 1.70995e-01 -1.44858e+00
3.70000e+02 1.78505e-02 1.97017e-02 2.35363e-01 -1.64819e-01 1.70995e-01 -1.44858e+00
3.70100e+02 1.71001e-02 2.03562e-02 2.41312e-01 -1.55958e-01 1.63026e-01 -1.50897e+00
3.70200e+02 1.63256e-02 2.09819e-02 2.46927e-01 -1.46883e-01 1.63026e-01 -1.50897e+00
3.70300e+02 1.55284e-02 2.15778e-02 2.52202e-01 -1.37605e-01 1.63026e-01 -1.50897e+00
3.70400e+02 1.47094e-02 2.21430e-02 2.57127e-01 -1.28139e-01 1.63026e-01 -1.50897e+00
3.70500e+02 1.38701e-02 2.26769e-02 2.61698e-01 -1.18496e-01 1.63026e-01 -1.50897e+00
3.70600e+02 1.30116e-02 2.31786e-02 2.65933e-01 -1.08651e-01 1.66241e-01 -1.40367e+00
3.70700e+02 1.21353e-02 2.36478e-02 2.69797e-01 -9.86556e-02 1.66241e-01 -1.40367e+00
3.70800e+02 1.12423e-02 2.40838e-02 2.73286e-01 -8.85228e-02 1.66241e-01 -1.40367e+00
3.70900e+02 1.03339e-02 2.44859e-02 2.76395e-01 -7.82669e-02 1.66241e-01 -1.40367e+00
3.71000e+02 9.41137e-03 2.48537e-02 2.79118e-01 -6.79023e-02 1.66241e-01 -1.40367e+00
3.71100e+02 8.47607e-03 2.51868e-02 2.81476e-01 -5.74052e-02 1.72962e-01 -1.31372e+00
3.71200e+02 7.52923e-03 2.54848e-02 2.83439e-01 -4.68269e-02 1.72962e-01 -1.31372e+00
3.71300e+02 6.57215e-03 2.57474e-02 2.85004e-01 -3.61822e-02 1.72962e-01 -1.31372e+00
3.71400e+02 5.60610e-03 2.59742e-02 2.86170e-01 -2.54860e-02 1.72962e-01 -1.31372e+00
3.71500e+02 4.63239e-03 2.61649e-02 2.86934e-01 -1.47533e-02 1.72962e-01 -1.31372e+00
3.71600e+02 3.65233e-03 2.63193e-02 2.87301e-01 -4.00501e-03 1.74296e-01 -1.32729e+00
3.71700e+02 2.66727e-03 2.64371e-02 2.87264e-01 6.74994e-03 1.74296e-01 -1.32729e+00
3.71800e+02 1.67855e-03 2.65181e-02 2.86826e-01 1.74965e-02 1.74296e-01 -1.32729e+00
3.71900e+02 6.87490e-04 2.65623e-02 2.85985e-01 2.82196e-02 1.74296e-01 -1.32729e+00
3.72000e+02 -3.04547e-04 2.65696e-02 2.84744e-01 3.89043e-02 1.74296e-01 -1.32729e+00
3.72100e+02 -1.29619e-03 2.65399e-02 2.83104e-01 4.95132e-02 1.72322e-01 -1.37438e+00
3.72200e+02 -2.28606e-03 2.64733e-02 2.81069e-01 6.00539e-02 1.72322e-01 -1.37438e+00
3.72300e+02 -3.27277e-03 2.63698e-02 2.78642e-01 7.05117e-02 1.72322e-01 -1.37438e+00
3.72400e+02 -4.25496e-03 2.62295e-02 2.75826e-01 8.08720e-02 1.72322e-01 -1.37438e+00
3.72500e+02 -5.23126e-03 2.60526e-02 2.72625e-01 9.11203e-02 1.72322e-01 -1.37438e+00
3.72600e+02 -6.20031e-03 2.58394e-02 2.69035e-01 1.01224e-01 1.66831e-01 -1.40390e+00
3.72700e+02 -7.16075e-03 2.55901e-02 2.65071e-01 1.11187e-01 1.66831e-01 -1.40390e+00
3.72800e+02 -8.11122e-03 2.53051e-02 2.60738e-01 1.20995e-01 1.66831e-01 -1.40390e+00
3.72900e+02 -9.05039e-03 2.49847e-02 2.56042e-01 1.30635e-01 1.66831e-01 -1.40390e+00
3.73000e+02 -9.97694e-03 2.46295e-02 2.50990e-01 1.40093e-01 1.66831e-01 -1.40390e+00
3.73100e+02 -1.08896e-02 2.42399e-02 2.45572e-01 1.49366e-01 1.63917e-01 -1.36247e+00
3.73200e+02 -1.17871e-02 2.38164e-02 2.39812e-01 1.58430e-01 1.63917e-01 -1.36247e+00
3.73300e+02 -1.26682e-02 2.33597e-02 2.33717e-01 1.67272e-01 1.63917e-01 -1.36247e+00
3.73400e+02 -1.35317e-02 2.28703e-02 2.27297e-01 1.75880e-01 1.63917e-01 -1.36247e+00
3.73500e+02 -1.43764e-02 2.23491e-02 2.20559e-01 1.84242e-01 1.63917e-01 -1.36247e+00
3.73600e+02 -1.52010e-02 2.17966e-02 2.13523e-01 1.92330e-01 1.61651e-01 -1.40328e+00
3.73700e+02 -1.60043e-02 2.12136e-02 2.06190e-01 2.00149e-01 1.61651e-01 -1.40328e+00
3.73800e+02 -1.67853e-02 2.06010e-02 1.98571e-01 2.07688e-01 1.61651e-01 -1.40328e+00
3.73900e+02 -1.75428e-02 1.99596e-02 1.90677e-01 2.14938e-01 1.61651e-01 -1.40328e+00
3.74000e+02 -1.82758e-02 1.92903e-02 1.82518e-01 2.21888e-01 1.61651e-01 -1.40328e+00
3.74100e+02 -1.89832e-02 1.85942e-02 1.74107e-01 2.28547e-01 1.67501e-01 -1.38333e+00
3.74200e+02 -1.96641e-02 1.78721e-02 1.65454e-01 2.34887e-01 1.67501e-01 -1.38333e+00
3.74300e+02 -2.03174e-02 1.71252e-02 1.56570e-01 2.40899e-01 1.67501e-01 -1.38333e+00
3.74400e+02 -2.09425e-02 1.63545e-02 1.47468e-01 2.46575e-01 1.67501e-01 -1.38333e+00
3.74500e+02 -2.15382e-02 1.55611e-02 1.38161e-01 2.51908e-01 1.67501e-01 -1.38333e+00
3.74600e+02 -2.21039e-02 1.47460e-02 1.28673e-01 2.56885e-01 1.67590e-01 -1.41342e+00
3.74700e+02 -2.26387e-02 1.39104e-02 1.19006e-01 2.61504e-01 1.67590e-01 -1.41342e+00
3.74800e+02 -2.31419e-02 1.30556e-02 1.09174e-01 2.65759e-01 1.67590e-01 -1.41342e+00
3.74900e+02 -2.36127e-02 1.21826e-02 9.91897e-02 2.69645e-01 1.67590e-01 -1.41342e+00
3.75000e+02 -2.40506e-02 1.12927e-02 8.90675e-02 2.73156e-01 1.67590e-01 -1.41342e+00
3.75100e+02 -2.44549e-02 1.03872e-02 7.88143e-02 2.76281e-01 1.64555e-01 -1.40105e+00
3.75200e+02 -2.48252e-02 9.46728e-03 6.84518e-02 2.79021e-01 1.64555e-01 -1.40105e+00
3.75300e+02 -2.51608e-02 8.53424e-03 5.79947e-02 2.81372e-01 1.64555e-01 -1.40105e+00
3.75400e+02 -2.54613e-02 7.58939e-03 4.74574e-02 2.83332e-01 1.64555e-01 -1.40105e+00
3.75500e+02 -2.57264e-02 6.63404e-03 3.68547e-02 2.84897e-01 1.64555e-01 -1.40105e+00
3.75600e+02 -2.59556e-02 5.66951e-03 2.61937e-02 2.86059e-01 1.61931e-01 -1.38436e+00
3.75700e+02 -2.61487e-02 4.69711e-03 1.54973e-02 2.86822e-01 1.61931e-01 -1.38436e+00
3.75800e+02 -2.63054e-02 3.71822e-03 4.78048e-03 2.87186e-01 1.61931e-01 -1.38436e+00
3.75900e+02 -2.64255e-02 2.73417e-03 -5.94188e-03 2.87149e-01 1.61931e-01 -1.38436e+00
3.76000e+02 -2.65088e-02 1.74634e-03 -1.66548e-02 2.86712e-01 1.61931e-01 -1.38436e+00
3.76100e+02 -2.65551e-02 7.56117e-04 -2.73213e-02 2.85869e-01 1.58398e-01 -1.43415e+00
3.76200e+02 -2.65644e-02 -2.35106e-04 -3.79480e-02 2.84629e-01 1.58398e-01 -1.43415e+00
3.76300e+02 -2.65366e-02 -1.22593e-03 -4.85204e-02 2.82995e-01 1.58398e-01 -1.43415e+00
3.76400e+02 -2.64719e-02 -2.21495e-03 -5.90238e-02 2.80968e-01 1.58398e-01 -1.43415e+00
3.76500e+02 -2.63702e-02 -3.20079e-03 -6.94436e-02 2.78551e-01 1.58398e-01 -1.43415e+00
3.76600e+02 -2.62318e-02 -4.18204e-03 -7.97680e-02 2.75756e-01 1.61607e-01 -1.43337e+00
3.76700e+02 -2.60569e-02 -5.15732e-03 -8.99807e-02 2.72579e-01 1.61607e-01 -1.43337e+00
3.76800e+02 -2.58458e-02 -6.12527e-03 -1.00067e-01 2.69023e-01 1.61607e-01 -1.43337e+00
3.76900e+02 -2.55987e-02 -7.08455e-03 -1.10014e-01 2.65095e-01 1.61607e-01 -1.43337e+00
3.77000e+02 -2.53160e-02 -8.03383e-03 -1.19807e-01 2.60798e-01 1.61607e-01 -1.43337e+00
3.77100e+02 -2.49983e-02 -8.97178e-03 -1.29461e-01 2.56154e-01 1.70994e-01 -1.39203e+00
3.77200e+02 -2.46459e-02 -9.89714e-03 -1.38935e-01 2.51152e-01 1.70994e-01 -1.39203e+00
3.77300e+02 -2.42595e-02 -1.08086e-02 -1.48216e-01 2.45800e-01 1.70994e-01 -1.39203e+00
3.77400e+02 -2.38395e-02 -1.17051e-02 -1.57290e-01 2.40105e-01 1.70994e-01 -1.39203e+00
3.77500e+02 -2.33864e-02 -1.25852e-02 -1.66147e-01 2.34075e-01 1.70994e-01 -1.39203e+00
3.77600e+02 -2.29010e-02 -1.34477e-02 -1.74768e-01 2.27728e-01 1.72750e-01 -1.41297e+00
3.77700e+02 -2.23839e-02 -1.42916e-02 -1.83146e-01 2.21064e-01 1.72750e-01 -1.41297e+00
3.77800e+02 -2.18358e-02 -1.51156e-02 -1.91271e-01 2.14092e-01 1.72750e-01 -1.41297e+00
3.77900e+02 -2.12574e-02 -1.59186e-02 -1.99131e-01 2.06822e-01 1.72750e-01 -1.41297e+00
3.78000e+02 -2.06496e-02 -1.66995e-02 -2.06714e-01 1.99263e-01 1.72750e-01 -1.41297e+00
3.78100e+02 -2.00132e-02 -1.74572e-02 -2.13984e-01 1.91438e-01 1.68296e-01 -1.47190e+00
3.78200e+02 -1.93489e-02 -1.81906e-02 -2.20958e-01 1.83349e-01 1.68296e-01 -1.47190e+00
3.78300e+02 -1.86578e-02 -1.88986e-02 -2.27626e-01 1.75005e-01 1.68296e-01 -1.47190e+00
3.78400e+02 -1.79409e-02 -1.95804e-02 -2.33980e-01 1.66419e-01 1.68296e-01 -1.47190e+00
3.78500e+02 -1.71990e-02 -2.02349e-02 -2.40010e-01 1.57603e-01 1.68296e-01 -1.47190e+00
3.78600e+02 -1.64333e-02 -2.08612e-02 -2.45692e-01 1.48575e-01 1.64951e-01 -1.50548e+00
3.78700e+02 -1.56449e-02 -2.14585e-02 -2.51035e-01 1.39344e-01 1.64951e-01 -1.50548e+00
3.78800e+02 -1.48348e-02 -2.20258e-02 -2.56031e-01 1.29920e-01 1.64951e-01 -1.50548e+00
3.78900e+02 -1.40041e-02 -2.25625e-02 -2.60673e-01 1.20317e-01 1.64951e-01 -1.50548e+00
3.79000e+02 -1.31542e-02 -2.30677e-02 -2.64955e-01 1.10549e-01 1.64951e-01 -1.50548e+00
3.79100e+02 -1.22861e-02 -2.35408e-02 -2.68870e-01 1.00628e-01 1.64114e-01 -1.50587e+00
3.79200e+02 -1.14012e-02 -2.39812e-02 -2.72413e-01 9.05683e-02 1.64114e-01 -1.50587e+00
3.79300e+02 -1.05006e-02 -2.43883e-02 -2.75580e-01 8.03846e-02 1.64114e-01 -1.50587e+00
3.79400e+02 -9.58555e-03 -2.47614e-02 -2.78366e-01 7.00905e-02 1.64114e-01 -1.50587e+00
3.79500e+02 -8.65744e-03 -2.51002e-02 -2.80768e-01 5.97004e-02 1.64114e-01 -1.50587e+00
3.79600e+02 -7.71752e-03 -2.54042e-02 -2.82795e-01 4.92105e-02 1.67200e-01 -1.45995e+00
3.79700e+02 -6.76709e-03 -2.56730e-02 -2.84429e-01 3.86524e-02 1.67200e-01 -1.45995e+00
3.79800e+02 -5.80747e-03 -2.59063e-02 -2.85670e-01 2.80409e-02 1.67200e-01 -1.45995e+00
3.79900e+02 -4.83995e-03 -2.61038e-02 -2.86515e-01 1.73907e-02 1.67200e-01 -1.45995e+00
3.80000e+02 -3.86587e-03 -2.62652e-02 -2.86963e-01 6.71641e-03 1.67200e-01 -1.45995e+00
3.80100e+02 -2.88654e-03 -2.63904e-02 -2.87020e-01 -3.98351e-03 1.69861e-01 -1.42353e+00
3.80200e+02 -1.90330e-03 -2.64792e-02 -2.86678e-01 -1.46783e-02 1.69861e-01 -1.42353e+00
3.80300e+02 -9.17468e-04 -2.65314e-02 -2.85938e-01 -2.53531e-02 1.69861e-01 -1.42353e+00
3.80400e+02 6.96253e-05 -2.65471e-02 -2.84801e-01 -3.59931e-02 1.69861e-01 -1.42353e+00
3.80500e+02 1.05664e-03 -2.65262e-02 -2.83268e-01 -4.65835e-02 1.69861e-01 -1.42353e+00
3.80600e+02 2.04224e-03 -2.64687e-02 -2.81336e-01 -5.70996e-02 1.67326e-01 -1.44302e+00
3.80700e+02 3.02508e-03 -2.63745e-02 -2.79014e-01 -6.75365e-02 1.67326e-01 -1.44302e+00
3.80800e+02 4.00381e-03 -2.62440e-02 -2.76306e-01 -7.78797e-02 1.67326e-01 -1.44302e+00
3.80900e+02 4.97708e-03 -2.60771e-02 -2.73214e-01 -8.81147e-02 1.67326e-01 -1.44302e+00
3.81000e+02 5.94355e-03 -2.58742e-02 -2.69743e-01 -9.82276e-02 1.67326e-01 -1.44302e+00
3.81100e+02 6.90189e-03 -2.56355e-02 -2.65894e-01 -1.08213e-01 1.67415e-01 -1.42159e+00
3.81200e+02 7.85082e-03 -2.53613e-02 -2.61676e-01 -1.18048e-01 1.67415e-01 -1.42159e+00
3.81300e+02 8.78901e-03 -2.50521e-02 -2.57094e-01 -1.27719e-01 1.67415e-01 -1.42159e+00
3.81400e+02 9.71517e-03 -2.47081e-02 -2.52156e-01 -1.37212e-01 1.67415e-01 -1.42159e+00
3.81500e+02 1.06280e-02 -2.43299e-02 -2.46866e-01 -1.46515e-01 1.67415e-01 -1.42159e+00
3.81600e+02 1.15263e-02 -2.39179e-02 -2.41236e-01 -1.55621e-01 1.69520e-01 -1.41179e+00
3.81700e+02 1.24088e-02 -2.34728e-02 -2.35270e-01 -1.64511e-01 1.69520e-01 -1.41179e+00
3.81800e+02 1.32742e-02 -2.29952e-02 -2.28977e-01 -1.73172e-01 1.69520e-01 -1.41179e+00
3.81900e+02 1.41213e-02 -2.24856e-02 -2.22365e-01 -1.81593e-01 1.69520e-01 -1.41179e+00
3.82000e+02 1.49491e-02 -2.19447e-02 -2.15444e-01 -1.89762e-01 1.69520e-01 -1.41179e+00
3.82100e+02 1.57562e-02 -2.13733e-02 -2.08258e-01 -1.97629e-01 1.69811e-01 -1.52812e+00
3.82200e+02 1.65413e-02 -2.07721e-02 -2.00786e-01 -2.05223e-01 1.69811e-01 -1.52812e+00
3.82300e+02 1.73034e-02 -2.01420e-02 -1.93036e-01 -2.12536e-01 1.69811e-01 -1.52812e+00
3.82400e+02 1.80415e-02 -1.94839e-02 -1.85020e-01 -2.19556e-01 1.69811e-01 -1.52812e+00
3.82500e+02 1.87544e-02 -1.87988e-02 -1.76749e-01 -2.26274e-01 1.69811e-01 -1.52812e+00
3.82600e+02 1.94412e-02 -1.80876e-02 -1.68231e-01 -2.32711e-01 1.78064e-01 -1.48045e+00
3.82700e+02 2.01009e-02 -1.73514e-02 -1.59479e-01 -2.38828e-01 1.78064e-01 -1.48045e+00
3.82800e+02 2.07328e-02 -1.65913e-02 -1.50505e-01 -2.44616e-01 1.78064e-01 -1.48045e+00
3.82900e+02 2.13358e-02 -1.58083e-02 -1.41320e-01 -2.50066e-01 1.78064e-01 -1.48045e+00
3.83000e+02 2.19093e-02 -1.50035e-02 -1.31939e-01 -2.55172e-01 1.78064e-01 -1.48045e+00
3.83100e+02 2.24525e-02 -1.41780e-02 -1.22316e-01 -2.59961e-01 1.81970e-01 -1.34220e+00
3.83200e+02 2.29649e-02 -1.33330e-02 -1.12520e-01 -2.64387e-01 1.81970e-01 -1.34220e+00
3.83300e+02 2.34457e-02 -1.24695e-02 -1.02564e-01 -2.68445e-01 1.81970e-01 -1.34220e+00
3.83400e+02 2.38943e-02 -1.15887e-02 -9.24626e-02 -2.72127e-01 1.81970e-01 -1.34220e+00
3.83500e+02 2.43100e-02 -1.06916e-02 -8.22291e-02 -2.75430e-01 1.81970e-01 -1.34220e+00
3.83600e+02 2.46922e-02 -9.77956e-03 -7.18942e-02 -2.78301e-01 1.65749e-01 -1.39444e+00
3.83700e+02 2.50403e-02 -8.85360e-03 -6.14597e-02 -2.80785e-01 1.65749e-01 -1.39444e+00
3.83800e+02 2.53538e-02 -7.91505e-03 -5.09399e-02 -2.82877e-01 1.65749e-01 -1.39444e+00
3.83900e+02 2.56321e-02 -6.96519e-03 -4.03496e-02 -2.84576e-01 1.65749e-01 -1.39444e+00
3.84000e+02 2.58748e-02 -6.00536e-03 -2.97035e-02 -2.85878e-01 1.65749e-01 -1.39444e+00
3.84100e+02 2.60817e-02 -5.03684e-03 -1.89905e-02 -2.86772e-01 1.61913e-01 -1.33450e+00
3.84200e+02 2.62524e-02 -4.06096e-03 -8.25223e-03 -2.87265e-01 1.61913e-01 -1.33450e+00
3.84300e+02 2.63866e-02 -3.07906e-03 2.49632e-03 -2.87355e-01 1.61913e-01 -1.33450e+00
3.84400e+02 2.64841e-02 -2.09250e-03 1.32401e-02 -2.87044e-01 1.61913e-01 -1.33450e+00
3.84500e+02 2.65448e-02 -1.10268e-03 2.39641e-02 -2.86331e-01 1.61913e-01 -1.33450e+00
3.84600e+02 2.65684e-02 -1.10977e-04 3.46711e-02 -2.85231e-01 1.68061e-01 -1.30202e+00
3.84700e+02 2.65551e-02 8.81211e-04 4.53293e-02 -2.83730e-01 1.68061e-01 -1.30202e+00
3.84800e+02 2.65047e-02 1.87251e-03 5.59237e-02 -2.81831e-01 1.68061e-01 -1.30202e+00
3.84900e+02 2.64173e-02 2.86153e-03 6.64394e-02 -2.79536e-01 1.68061e-01 -1.30202e+00
3.85000e+02 2.62931e-02 3.84689e-03 7.68618e-02 -2.76850e-01 1.68061e-01 -1.30202e+00
3.85100e+02 2.61320e-02 4.82717e-03 8.71814e-02 -2.73793e-01 1.75120e-01 -1.30884e+00
3.85200e+02 2.59344e-02 5.80098e-03 9.73799e-02 -2.70352e-01 1.75120e-01 -1.30884e+00
3.85300e+02 2.57005e-02 6.76695e-03 1.07443e-01 -2.66531e-01 1.75120e-01 -1.30884e+00
3.85400e+02 2.54305e-02 7.72372e-03 1.17356e-01 -2.62336e-01 1.75120e-01 -1.30884e+00
3.85500e+02 2.51249e-02 8.66994e-03 1.27106e-01 -2.57772e-01 1.75120e-01 -1.30884e+00
3.85600e+02 2.47841e-02 9.60429e-03 1.36704e-01 -2.52848e-01 1.81523e-01 -1.26926e+00
3.85700e+02 2.44086e-02 1.05255e-02 1.46112e-01 -2.47567e-01 1.81523e-01 -1.26926e+00
3.85800e+02 2.39988e-02 1.14322e-02 1.55315e-01 -2.41936e-01 1.81523e-01 -1.26926e+00
3.85900e+02 2.35553e-02 1.23232e-02 1.64302e-01 -2.35963e-01 1.81523e-01 -1.26926e+00
3.86000e+02 2.30786e-02 1.31973e-02 1.73059e-01 -2.29657e-01 1.81523e-01 -1.26926e+00
3.86100e+02 2.25695e-02 1.40530e-02 1.81535e-01 -2.23049e-01 1.76980e-01 -1.36172e+00
3.86200e+02 2.20284e-02 1.48892e-02 1.89759e-01 -2.16129e-01 1.76980e-01 -1.36172e+00
3.86300e+02 2.14562e-02 1.57046e-02 1.97719e-01 -2.08905e-01 1.76980e-01 -1.36172e+00
3.86400e+02 2.08537e-02 1.64980e-02 2.05405e-01 -2.01388e-01 1.76980e-01 -1.36172e+00
3.86500e+02 2.02218e-02 1.72682e-02 2.12804e-01 -1.93589e-01 1.76980e-01 -1.36172e+00
3.86600e+02 1.95612e-02 1.80142e-02 2.19856e-01 -1.85545e-01 1.68217e-01 -1.47905e+00
3.86700e+02 1.88730e-02 1.87346e-02 2.26605e-01 -1.77244e-01 1.68217e-01 -1.47905e+00
3.86800e+02 1.81582e-02 1.94285e-02 2.33039e-01 -1.68698e-01 1.68217e-01 -1.47905e+00
3.86900e+02 1.74178e-02 2.00948e-02 2.39152e-01 -1.59919e-01 1.68217e-01 -1.47905e+00
3.87000e+02 1.66530e-02 2.07327e-02 2.44934e-01 -1.50917e-01 1.68217e-01 -1.47905e+00
3.87100e+02 1.58648e-02 2.13411e-02 2.50361e-01 -1.41705e-01 1.62192e-01 -1.49504e+00
3.87200e+02 1.50545e-02 2.19193e-02 2.55441e-01 -1.32297e-01 1.62192e-01 -1.49504e+00
3.87300e+02 1.42233e-02 2.24664e-02 2.60167e-01 -1.22708e-01 1.62192e-01 -1.49504e+00
3.87400e+02 1.33723e-02 2.29816e-02 2.64534e-01 -1.12950e-01 1.62192e-01 -1.49504e+00
3.87500e+02 1.25029e-02 2.34644e-02 2.68535e-01 -1.03037e-01 1.62192e-01 -1.49504e+00
3.87600e+02 1.16164e-02 2.39141e-02 2.72199e-01 -9.29310e-02 1.68959e-01 -1.36065e+00
3.87700e+02 1.07140e-02 2.43303e-02 2.75484e-01 -8.26956e-02 1.68959e-01 -1.36065e+00
3.87800e+02 9.79696e-03 2.47125e-02 2.78383e-01 -7.23445e-02 1.68959e-01 -1.36065e+00
3.87900e+02 8.86658e-03 2.50601e-02 2.80894e-01 -6.18922e-02 1.68959e-01 -1.36065e+00
3.88000e+02 7.92412e-03 2.53728e-02 2.83013e-01 -5.13534e-02 1.68959e-01 -1.36065e+00
3.88100e+02 6.97088e-03 2.56501e-02 2.84750e-01 -4.07205e-02 1.73814e-01 -1.31087e+00
3.88200e+02 6.00816e-03 2.58917e-02 2.86087e-01 -3.00296e-02 1.73814e-01 -1.31087e+00
3.88300e+02 5.03724e-03 2.60974e-02 2.87023e-01 -1.92957e-02 1.73814e-01 -1.31087e+00
3.88400e+02 4.05943e-03 2.62668e-02 2.87557e-01 -8.53398e-03 1.73814e-01 -1.31087e+00
3.88500e+02 3.07605e-03 2.63998e-02 2.87687e-01 2.24059e-03 1.73814e-01 -1.31087e+00
3.88600e+02 2.08844e-03 2.64961e-02 2.87417e-01 1.29997e-02 1.74058e-01 -1.34001e+00
3.88700e+02 1.09795e-03 2.65556e-02 2.86744e-01 2.37416e-02 1.74058e-01 -1.34001e+00
3.88800e+02 1.05940e-04 2.65781e-02 2.85670e-01 3.44514e-02 1.74058e-01 -1.34001e+00
3.88900e+02 -8.86240e-04 2.65637e-02 2.84196e-01 4.51140e-02 1.74058e-01 -1.34001e+00
3.89000e+02 -1.87723e-03 2.65124e-02 2.82324e-01 5.57145e-02 1.74058e-01 -1.34001e+00
3.89100e+02 -2.86565e-03 2.64241e-02 2.80056e-01 6.62130e-02 1.70784e-01 -1.39133e+00
3.89200e+02 -3.85011e-03 2.62989e-02 2.77398e-01 7.66199e-02 1.70784e-01 -1.39133e+00
3.89300e+02 -4.82924e-03 2.61371e-02 2.74353e-01 8.69205e-02 1.70784e-01 -1.39133e+00
3.89400e+02 -5.80165e-03 2.59388e-02 2.70926e-01 9.71007e-02 1.70784e-01 -1.39133e+00
3.89500e+02 -6.76600e-03 2.57044e-02 2.67121e-01 1.07146e-01 1.70784e-01 -1.39133e+00
3.89600e+02 -7.72095e-03 2.54341e-02 2.62931e-01 1.17037e-01 1.65527e-01 -1.39091e+00
3.89700e+02 -8.66517e-03 2.51282e-02 2.58375e-01 1.26764e-01 1.65527e-01 -1.39091e+00
3.89800e+02 -9.59734e-03 2.47873e-02 2.53460e-01 1.36314e-01 1.65527e-01 -1.39091e+00
3.89900e+02 -1.05161e-02 2.44118e-02 2.48191e-01 1.45674e-01 1.65527e-01 -1.39091e+00
3.90000e+02 -1.14203e-02 2.40021e-02 2.42577e-01 1.54830e-01 1.65527e-01 -1.39091e+00
3.90100e+02 -1.23085e-02 2.35590e-02 2.36615e-01 1.63774e-01 1.62954e-01 -1.36953e+00
3.90200e+02 -1.31796e-02 2.30830e-02 2.30322e-01 1.72488e-01 1.62954e-01 -1.36953e+00
3.90300e+02 -1.40324e-02 2.25747e-02 2.23710e-01 1.80961e-01 1.62954e-01 -1.36953e+00
3.90400e+02 -1.48656e-02 2.20349e-02 2.16785e-01 1.89181e-01 1.62954e-01 -1.36953e+00
3.90500e+02 -1.56781e-02 2.14643e-02 2.09559e-01 1.97136e-01 1.62954e-01 -1.36953e+00
3.90600e+02 -1.64687e-02 2.08638e-02 2.02053e-01 2.04802e-01 1.62337e-01 -1.41013e+00
3.90700e+02 -1.72362e-02 2.02341e-02 1.94267e-01 2.12183e-01 1.62337e-01 -1.41013e+00
3.90800e+02 -1.79796e-02 1.95761e-02 1.86211e-01 2.19268e-01 1.62337e-01 -1.41013e+00
3.90900e+02 -1.86979e-02 1.88908e-02 1.77898e-01 2.26048e-01 1.62337e-01 -1.41013e+00
3.91000e+02 -1.93900e-02 1.81792e-02 1.69337e-01 2.32512e-01 1.62337e-01 -1.41013e+00
3.91100e+02 -2.00549e-02 1.74423e-02 1.60538e-01 2.38677e-01 1.69433e-01 -1.37444e+00
3.91200e+02 -2.06919e-02 1.66812e-02 1.51515e-01 2.44509e-01 1.69433e-01 -1.37444e+00
3.91300e+02 -2.13000e-02 1.58969e-02 1.42281e-01 2.50000e-01 1.69433e-01 -1.37444e+00
3.91400e+02 -2.18783e-02 1.50905e-02 1.32847e-01 2.55142e-01 1.69433e-01 -1.37444e+00
3.91500e+02 -2.24262e-02 1.42631e-02 1.23228e-01 2.59929e-01 1.69433e-01 -1.37444e+00
3.91600e+02 -2.29428e-02 1.34160e-02 1.13457e-01 2.64335e-01 1.65675e-01 -1.43146e+00
3.91700e+02 -2.34273e-02 1.25502e-02 1.03529e-01 2.68373e-01 1.65675e-01 -1.43146e+00
3.91800e+02 -2.38790e-02 1.16669e-02 9.34574e-02 2.72039e-01 1.65675e-01 -1.43146e+00
3.91900e+02 -2.42974e-02 1.07675e-02 8.32563e-02 2.75327e-01 1.65675e-01 -1.43146e+00
3.92000e+02 -2.46818e-02 9.85325e-03 7.29400e-02 2.78233e-01 1.65675e-01 -1.43146e+00
3.92100e+02 -2.50319e-02 8.92532e-03 6.24998e-02 2.80753e-01 1.64412e-01 -1.37977e+00
3.92200e+02 -2.53470e-02 7.98503e-03 5.19732e-02 2.82881e-01 1.64412e-01 -1.37977e+00
3.92300e+02 -2.56269e-02 7.03369e-03 4.13749e-02 2.84615e-01 1.64412e-01 -1.37977e+00
3.92400e+02 -2.58712e-02 6.07261e-03 3.07195e-02 2.85952e-01 1.64412e-01 -1.37977e+00
3.92500e+02 -2.60794e-02 5.10313e-03 2.00220e-02 2.86890e-01 1.64412e-01 -1.37977e+00
3.92600e+02 -2.62513e-02 4.12657e-03 9.30783e-03 2.87418e-01 1.60252e-01 -1.40355e+00
3.92700e+02 -2.63866e-02 3.14429e-03 -1.41788e-03 2.87545e-01 1.60252e-01 -1.40355e+00
3.92800e+02 -2.64852e-02 2.15766e-03 -1.21402e-02 2.87272e-01 1.60252e-01 -1.40355e+00
3.92900e+02 -2.65468e-02 1.16807e-03 -2.28441e-02 2.86600e-01 1.60252e-01 -1.40355e+00
3.93000e+02 -2.65715e-02 1.76899e-04 -3.35149e-02 2.85529e-01 1.60252e-01 -1.40355e+00
3.93100e+02 -2.65591e-02 -8.14456e-04 -4.41218e-02 2.84060e-01 1.58607e-01 -1.43951e+00
3.93200e+02 -2.65097e-02 -1.80459e-03 -5.46658e-02 2.82196e-01 1.58607e-01 -1.43951e+00
3.93300e+02 -2.64234e-02 -2.79211e-03 -6.51323e-02 2.79941e-01 1.58607e-01 -1.43951e+00
3.93400e+02 -2.63002e-02 -3.77562e-03 -7.55067e-02 2.77299e-01 1.58607e-01 -1.43951e+00
3.93500e+02 -2.61404e-02 -4.75374e-03 -8.57748e-02 2.74272e-01 1.58607e-01 -1.43951e+00
3.93600e+02 -2.59442e-02 -5.72510e-03 -9.59338e-02 2.70876e-01 1.64175e-01 -1.42338e+00
3.93700e+02 -2.57120e-02 -6.68833e-03 -1.05959e-01 2.67104e-01 1.64175e-01 -1.42338e+00
3.93800e+02 -2.54440e-02 -7.64210e-03 -1.15836e-01 2.62962e-01 1.64175e-01 -1.42338e+00
3.93900e+02 -2.51408e-02 -8.58510e-03 -1.25552e-01 2.58454e-01 1.64175e-01 -1.42338e+00
3.94000e+02 -2.48027e-02 -9.51603e-03 -1.35093e-01 2.53588e-01 1.64175e-01 -1.42338e+00
3.94100e+02 -2.44302e-02 -1.04336e-02 -1.44470e-01 2.48380e-01 1.72847e-01 -1.38856e+00
3.94200e+02 -2.40240e-02 -1.13366e-02 -1.53648e-01 2.42826e-01 1.72847e-01 -1.38856e+00
3.94300e+02 -2.35845e-02 -1.22238e-02 -1.62612e-01 2.36933e-01 1.72847e-01 -1.38856e+00
3.94400e+02 -2.31124e-02 -1.30939e-02 -1.71350e-01 2.30709e-01 1.72847e-01 -1.38856e+00
3.94500e+02 -2.26083e-02 -1.39459e-02 -1.79850e-01 2.24163e-01 1.72847e-01 -1.38856e+00
3.94600e+02 -2.20729e-02 -1.47785e-02 -1.88083e-01 2.17315e-01 1.71457e-01 -1.43275e+00
3.94700e+02 -2.15070e-02 -1.55905e-02 -1.96056e-01 2.10165e-01 1.71457e-01 -1.43275e+00
3.94800e+02 -2.09112e-02 -1.63808e-02 -2.03756e-01 2.02723e-01 1.71457e-01 -1.43275e+00
3.94900e+02 -2.02864e-02 -1.71484e-02 -2.11175e-01 1.94998e-01 1.71457e-01 -1.43275e+00
3.95000e+02 -1.96335e-02 -1.78922e-02 -2.18301e-01 1.87003e-01 1.71457e-01 -1.43275e+00
3.95100e+02 -1.89534e-02 -1.86111e-02 -2.25099e-01 1.78758e-01 1.66988e-01 -1.48620e+00
3.95200e+02 -1.82470e-02 -1.93040e-02 -2.31587e-01 1.70266e-01 1.66988e-01 -1.48620e+00
3.95300e+02 -1.75152e-02 -1.99701e-02 -2.37754e-01 1.61539e-01 1.66988e-01 -1.48620e+00
3.95400e+02 -1.67592e-02 -2.06084e-02 -2.43593e-01 1.52589e-01 1.66988e-01 -1.48620e+00
3.95500e+02 -1.59799e-02 -2.12179e-02 -2.49095e-01 1.43428e-01 1.66988e-01 -1.48620e+00
3.95600e+02 -1.51786e-02 -2.17979e-02 -2.54241e-01 1.34074e-01 1.64355e-01 -1.50977e+00
3.95700e+02 -1.43562e-02 -2.23476e-02 -2.59036e-01 1.24535e-01 1.64355e-01 -1.50977e+00
3.95800e+02 -1.35141e-02 -2.28661e-02 -2.63474e-01 1.14826e-01 1.64355e-01 -1.50977e+00
3.95900e+02 -1.26532e-02 -2.33528e-02 -2.67548e-01 1.04958e-01 1.64355e-01 -1.50977e+00
3.96000e+02 -1.17750e-02 -2.38070e-02 -2.71252e-01 9.49469e-02 1.64355e-01 -1.50977e+00
3.96100e+02 -1.08806e-02 -2.42281e-02 -2.74584e-01 8.48001e-02 1.64551e-01 -1.49757e+00
3.96200e+02 -9.97130e-03 -2.46155e-02 -2.77537e-01 7.45368e-02 1.64551e-01 -1.49757e+00
3.96300e+02 -9.04833e-03 -2.49687e-02 -2.80106e-01 6.41712e-02 1.64551e-01 -1.49757e+00
3.96400e+02 -8.11301e-03 -2.52874e-02 -2.82288e-01 5.37176e-02 1.64551e-01 -1.49757e+00
3.96500e+02 -7.16663e-03 -2.55709e-02 -2.84081e-01 4.31904e-02 1.64551e-01 -1.49757e+00
3.96600e+02 -6.21051e-03 -2.58191e-02 -2.85495e-01 3.25807e-02 1.68654e-01 -1.44065e+00
3.96700e+02 -5.24596e-03 -2.60316e-02 -2.86513e-01 2.19256e-02 1.68654e-01 -1.44065e+00
3.96800e+02 -4.27429e-03 -2.62081e-02 -2.87133e-01 1.12400e-02 1.68654e-01 -1.44065e+00
3.96900e+02 -3.29682e-03 -2.63485e-02 -2.87355e-01 5.38626e-04 1.68654e-01 -1.44065e+00
3.97000e+02 -2.31487e-03 -2.64525e-02 -2.87179e-01 -1.01637e-02 1.68654e-01 -1.44065e+00
3.97100e+02 -1.32977e-03 -2.65201e-02 -2.86604e-01 -2.08565e-02 1.69115e-01 -1.43080e+00
3.97200e+02 -3.42856e-04 -2.65510e-02 -2.85632e-01 -3.15206e-02 1.69115e-01 -1.43080e+00
3.97300e+02 6.44534e-04 -2.65454e-02 -2.84263e-01 -4.21412e-02 1.69115e-01 -1.43080e+00
3.97400e+02 1.63106e-03 -2.65031e-02 -2.82500e-01 -5.27035e-02 1.69115e-01 -1.43080e+00
3.97500e+02 2.61538e-03 -2.64242e-02 -2.80344e-01 -6.31929e-02 1.69115e-01 -1.43080e+00
3.97600e+02 3.59615e-03 -2.63088e-02 -2.77794e-01 -7.35886e-02 1.66912e-01 -1.44157e+00
3.97700e+02 4.57203e-03 -2.61571e-02 -2.74859e-01 -8.38821e-02 1.66912e-01 -1.44157e+00
3.97800e+02 5.54168e-03 -2.59692e-02 -2.71543e-01 -9.40591e-02 1.66912e-01 -1.44157e+00
3.97900e+02 6.50376e-03 -2.57453e-02 -2.67850e-01 -1.04105e-01 1.66912e-01 -1.44157e+00
3.98000e+02 7.45693e-03 -2.54859e-02 -2.63786e-01 -1.14007e-01 1.66912e-01 -1.44157e+00
3.98100e+02 8.39991e-03 -2.51912e-02 -2.59353e-01 -1.23764e-01 1.68061e-01 -1.41067e+00
3.98200e+02 9.33140e-03 -2.48616e-02 -2.54558e-01 -1.33349e-01 1.68061e-01 -1.41067e+00
3.98300e+02 1.02501e-02 -2.44976e-02 -2.49410e-01 -1.42749e-01 1.68061e-01 -1.41067e+00
3.98400e+02 1.11548e-02 -2.40996e-02 -2.43915e-01 -1.51950e-01 1.68061e-01 -1.41067e+00
3.98500e+02 1.20442e-02 -2.36682e-02 -2.38080e-01 -1.60940e-01 1.68061e-01 -1.41067e+00
3.98600e+02 1.29171e-02 -2.32040e-02 -2.31926e-01 -1.69698e-01 1.69588e-01 -1.43918e+00
3.98700e+02 1.37721e-02 -2.27076e-02 -2.25449e-01 -1.78222e-01 1.69588e-01 -1.43918e+00
3.98800e+02 1.46082e-02 -2.21796e-02 -2.18659e-01 -1.86498e-01 1.69588e-01 -1.43918e+00
3.98900e+02 1.54241e-02 -2.16208e-02 -2.11566e-01 -1.94516e-01 1.69588e-01 -1.43918e+00
3.99000e+02 1.62188e-02 -2.10319e-02 -2.04179e-01 -2.02264e-01 1.69588e-01 -1.43918e+00
3.99100e+02 1.69909e-02 -2.04137e-02 -1.96544e-01 -2.09702e-01 1.71372e-01 -1.54377e+00
3.99200e+02 1.77393e-02 -1.97672e-02 -1.88639e-01 -2.16851e-01 1.71372e-01 -1.54377e+00
3.99300e+02 1.84630e-02 -1.90931e-02 -1.80474e-01 -2.23703e-01 1.71372e-01 -1.54377e+00
3.99400e+02 1.91610e-02 -1.83926e-02 -1.72060e-01 -2.30247e-01 1.71372e-01 -1.54377e+00
3.99500e+02 1.98322e-02 -1.76666e-02 -1.63409e-01 -2.36475e-01 1.71372e-01 -1.54377e+00
3.99600e+02 2.04759e-02 -1.69162e-02 -1.54503e-01 -2.42429e-01 1.80916e-01 -1.42842e+00
3.99700e+02 2.10912e-02 -1.61425e-02 -1.45380e-01 -2.48049e-01 1.80916e-01 -1.42842e+00
3.99800e+02 2.16773e-02 -1.53466e-02 -1.36053e-01 -2.53324e-01 1.80916e-01 -1.42842e+00
3.99900e+02 2.22335e-02 -1.45295e-02 -1.26534e-01 -2.58250e-01 1.80916e-01 -1.42842e+00
4.00000e+02 2.27590e-02 -1.36924e-02 -1.16838e-01 -2.62817e-01 1.80916e-01 -1.42842e+00


==> vortex_ddpg.dat <==
0.00000e+00 0.00000e+00 8.28485e-03 2.69670e-02 -1.03973e-02 8.28485e-03 2.69670e-02 -1.03973e-02
6.40000e+02 0.00000e+00 8.28485e-03 2.69670e-02 -1.03973e-02 8.28485e-03 2.69670e-02 -1.03973e-02
1.28000e+03 1.00000e+00 3.08957e-01 3.10405e-01 3.07510e-01 8.28485e-03 2.69670e-02 -1.03973e-02
1.92000e+03 2.00000e+00 4.75490e-01 4.76160e-01 4.74820e-01 8.28495e-03 2.69671e-02 -1.03972e-02
2.56000e+03 3.00000e+00 6.06692e-01 6.64272e-01 5.49113e-01 8.29135e-03 2.69731e-02 -1.03904e-02
3.20000e+03 4.00000e+00 6.12799e-01 7.41348e-01 4.84250e-01 8.36170e-03 2.70395e-02 -1.03161e-02
3.84000e+03 4.00000e+00 6.12799e-01 7.41348e-01 4.84250e-01 8.74145e-03 2.73985e-02 -9.91560e-03
4.48000e+03 5.00000e+00 6.21867e-01 7.99967e-01 4.43767e-01 1.00639e-02 2.86483e-02 -8.52054e-03
5.12000e+03 6.00000e+00 6.27281e-01 8.09388e-01 4.45173e-01 1.34877e-02 3.18708e-02 -4.89544e-03
5.76000e+03 7.00000e+00 6.46232e-01 8.24910e-01 4.67554e-01 2.06375e-02 3.85380e-02 2.73696e-03
6.40000e+03 8.00000e+00 6.31995e-01 7.98507e-01 4.65482e-01 3.33070e-02 5.01740e-02 1.64400e-02
7.04000e+03 8.00000e+00 6.31995e-01 7.98507e-01 4.65482e-01 5.30193e-02 6.78966e-02 3.81420e-02
7.68000e+03 9.00000e+00 6.50992e-01 7.87381e-01 5.14604e-01 8.06127e-02 9.20396e-02 6.91859e-02
8.32000e+03 1.00000e+01 6.54360e-01 7.99045e-01 5.09675e-01 1.16004e-01 1.22015e-01 1.09992e-01
8.96000e+03 1.10000e+01 6.28949e-01 7.78190e-01 4.79708e-01 1.58186e-01 1.59923e-01 1.56448e-01
9.60000e+03 1.20000e+01 6.20633e-01 7.91194e-01 4.50073e-01 2.05426e-01 2.17356e-01 1.93496e-01
1.02400e+04 1.20000e+01 6.20633e-01 7.91194e-01 4.50073e-01 2.55584e-01 2.79934e-01 2.31235e-01
1.08800e+04 1.30000e+01 5.85341e-01 7.71589e-01 3.99094e-01 3.06443e-01 3.44909e-01 2.67978e-01
1.15200e+04 1.40000e+01 6.50087e-01 8.07539e-01 4.92635e-01 3.55988e-01 4.09515e-01 3.02460e-01
1.21600e+04 1.50000e+01 7.39475e-01 8.22574e-01 6.56375e-01 4.02572e-01 4.71280e-01 3.33865e-01
1.28000e+04 1.60000e+01 8.18511e-01 8.91785e-01 7.45237e-01 4.44991e-01 5.28248e-01 3.61734e-01
1.34400e+04 1.60000e+01 8.18511e-01 8.91785e-01 7.45237e-01 4.82462e-01 5.79085e-01 3.85839e-01
1.40800e+04 1.70000e+01 9.43539e-01 1.05879e+00 8.28288e-01 5.14599e-01 6.23090e-01 4.06109e-01
1.47200e+04 1.80000e+01 1.02102e+00 1.15140e+00 8.90634e-01 5.41410e-01 6.60143e-01 4.22677e-01
1.53600e+04 1.90000e+01 1.20566e+00 1.32829e+00 1.08303e+00 5.63319e-01 6.90628e-01 4.36009e-01
1.60000e+04 2.00000e+01 1.34470e+00 1.46782e+00 1.22159e+00 5.81188e-01 7.15354e-01 4.47022e-01
1.66400e+04 2.00000e+01 1.34470e+00 1.46782e+00 1.22159e+00 5.96294e-01 7.35508e-01 4.57080e-01
1.72800e+04 2.10000e+01 1.53474e+00 1.64228e+00 1.42720e+00 6.10234e-01 7.52624e-01 4.67844e-01
1.79200e+04 2.20000e+01 1.81167e+00 1.88333e+00 1.74000e+00 6.24792e-01 7.68531e-01 4.81054e-01
1.85600e+04 2.30000e+01 2.11491e+00 2.33347e+00 1.89635e+00 6.41797e-01 7.85254e-01 4.98340e-01
1.92000e+04 2.40000e+01 2.37978e+00 2.75063e+00 2.00893e+00 6.62999e-01 8.04884e-01 5.21115e-01
1.98400e+04 2.40000e+01 2.37978e+00 2.75063e+00 2.00893e+00 6.90004e-01 8.29433e-01 5.50576e-01
2.04800e+04 2.50000e+01 2.44456e+00 2.83142e+00 2.05771e+00 7.24252e-01 8.60732e-01 5.87773e-01
2.11200e+04 2.60000e+01 2.55030e+00 2.93837e+00 2.16222e+00 7.67064e-01 9.00440e-01 6.33688e-01
2.17600e+04 2.70000e+01 2.63150e+00 3.02538e+00 2.23763e+00 8.19705e-01 9.50171e-01 6.89240e-01
2.24000e+04 2.80000e+01 2.78087e+00 3.28138e+00 2.28037e+00 8.83385e-01 1.01163e+00 7.55139e-01
2.30400e+04 2.80000e+01 2.78087e+00 3.28138e+00 2.28037e+00 9.59100e-01 1.08654e+00 8.31660e-01
2.36800e+04 2.90000e+01 2.94928e+00 3.53445e+00 2.36411e+00 1.04739e+00 1.17636e+00 9.18417e-01
2.43200e+04 3.00000e+01 3.11976e+00 3.76337e+00 2.47615e+00 1.14802e+00 1.28177e+00 1.01427e+00
2.49600e+04 3.10000e+01 3.37737e+00 4.03052e+00 2.72423e+00 1.25986e+00 1.40234e+00 1.11738e+00
2.56000e+04 3.20000e+01 3.69675e+00 4.35718e+00 3.03632e+00 1.38095e+00 1.53644e+00 1.22546e+00
2.62400e+04 3.20000e+01 3.69675e+00 4.35718e+00 3.03632e+00 1.50879e+00 1.68160e+00 1.33598e+00
2.68800e+04 3.30000e+01 3.92426e+00 4.58116e+00 3.26736e+00 1.64078e+00 1.83500e+00 1.44655e+00
2.75200e+04 3.40000e+01 4.27869e+00 4.93677e+00 3.62060e+00 1.77460e+00 1.99401e+00 1.55520e+00
2.81600e+04 3.50000e+01 4.59400e+00 5.20110e+00 3.98690e+00 1.90863e+00 2.15660e+00 1.66065e+00
2.88000e+04 3.60000e+01 5.02567e+00 5.46781e+00 4.58353e+00 2.04208e+00 2.32154e+00 1.76262e+00
2.94400e+04 3.60000e+01 5.02567e+00 5.46781e+00 4.58353e+00 2.17515e+00 2.48840e+00 1.86189e+00
3.00800e+04 3.70000e+01 5.77914e+00 6.06553e+00 5.49275e+00 2.30880e+00 2.65741e+00 1.96019e+00
3.07200e+04 3.80000e+01 6.42170e+00 6.77872e+00 6.06468e+00 2.44464e+00 2.82923e+00 2.06005e+00
3.13600e+04 3.90000e+01 7.02546e+00 7.40080e+00 6.65012e+00 2.58460e+00 3.00470e+00 2.16451e+00
3.20000e+04 4.00000e+01 7.46847e+00 7.96902e+00 6.96791e+00 2.73086e+00 3.18472e+00 2.27699e+00
3.26400e+04 4.00000e+01 7.46847e+00 7.96902e+00 6.96791e+00 2.88576e+00 3.37020e+00 2.40132e+00
3.32800e+04 4.10000e+01 7.87243e+00 8.60714e+00 7.13772e+00 3.05203e+00 3.56228e+00 2.54178e+00
3.39200e+04 4.20000e+01 8.19515e+00 9.13472e+00 7.25557e+00 3.23280e+00 3.76265e+00 2.70295e+00
3.45600e+04 4.30000e+01 8.49727e+00 9.58102e+00 7.41351e+00 3.43149e+00 3.97372e+00 2.88926e+00
3.52000e+04 4.40000e+01 8.95162e+00 1.02372e+01 7.66604e+00 3.65136e+00 4.19856e+00 3.10417e+00
3.58400e+04 4.40000e+01 8.95162e+00 1.02372e+01 7.66604e+00 3.89494e+00 4.44052e+00 3.34935e+00
3.64800e+04 4.50000e+01 9.32967e+00 1.09176e+01 7.74174e+00 4.16332e+00 4.70271e+00 3.62393e+00
3.71200e+04 4.60000e+01 9.61215e+00 1.14320e+01 7.79231e+00 4.45586e+00 4.98743e+00 3.92429e+00
3.77600e+04 4.70000e+01 9.82414e+00 1.16449e+01 8.00337e+00 4.77006e+00 5.29579e+00 4.24432e+00
3.84000e+04 4.80000e+01 1.01840e+01 1.21273e+01 8.24074e+00 5.10196e+00 5.62760e+00 4.57631e+00
3.90400e+04 4.80000e+01 1.01840e+01 1.21273e+01 8.24074e+00 5.44670e+00 5.98151e+00 4.91189e+00
3.96800e+04 4.90000e+01 1.05812e+01 1.26831e+01 8.47930e+00 5.79927e+00 6.35546e+00 5.24308e+00
4.03200e+04 5.00000e+01 1.09236e+01 1.32303e+01 8.61699e+00 6.15491e+00 6.74686e+00 5.56297e+00
4.09600e+04 5.10000e+01 1.12456e+01 1.36605e+01 8.83070e+00 6.50948e+00 7.15273e+00 5.86624e+00
4.16000e+04 5.20000e+01 1.15458e+01 1.41232e+01 8.96834e+00 6.85956e+00 7.56972e+00 6.14941e+00
4.22400e+04 5.20000e+01 1.15458e+01 1.41232e+01 8.96834e+00 7.20256e+00 7.99418e+00 6.41093e+00
4.28800e+04 5.30000e+01 1.18550e+01 1.45830e+01 9.12694e+00 7.53673e+00 8.42246e+00 6.65100e+00
4.35200e+04 5.40000e+01 1.21743e+01 1.50741e+01 9.27449e+00 7.86130e+00 8.85136e+00 6.87124e+00
4.41600e+04 5.50000e+01 1.24648e+01 1.57063e+01 9.22330e+00 8.17627e+00 9.27835e+00 7.07419e+00
4.48000e+04 5.60000e+01 1.30061e+01 1.64875e+01 9.52479e+00 8.48226e+00 9.70172e+00 7.26281e+00
4.54400e+04 5.60000e+01 1.30061e+01 1.64875e+01 9.52479e+00 8.78025e+00 1.01205e+01 7.44000e+00
4.60800e+04 5.70000e+01 1.30277e+01 1.65134e+01 9.54198e+00 9.07125e+00 1.05342e+01 7.60830e+00
4.67200e+04 5.80000e+01 1.32979e+01 1.68948e+01 9.70105e+00 9.35633e+00 1.09430e+01 7.76967e+00
4.73600e+04 5.90000e+01 1.38189e+01 1.75647e+01 1.00732e+01 9.63633e+00 1.13473e+01 7.92536e+00
4.80000e+04 6.00000e+01 1.41707e+01 1.81100e+01 1.02315e+01 9.91211e+00 1.17482e+01 8.07602e+00
4.86400e+04 6.00000e+01 1.41707e+01 1.81100e+01 1.02315e+01 1.01844e+01 1.21469e+01 8.22180e+00
4.92800e+04 6.10000e+01 1.47298e+01 1.86891e+01 1.07705e+01 1.04536e+01 1.25446e+01 8.36263e+00
4.99200e+04 6.20000e+01 1.51587e+01 1.93343e+01 1.09832e+01 1.07203e+01 1.29421e+01 8.49850e+00
5.05600e+04 6.30000e+01 1.53123e+01 1.92145e+01 1.14101e+01 1.09845e+01 1.33393e+01 8.62968e+00
5.12000e+04 6.40000e+01 1.58307e+01 1.97966e+01 1.18648e+01 1.12463e+01 1.37357e+01 8.75698e+00
5.18400e+04 6.40000e+01 1.58307e+01 1.97966e+01 1.18648e+01 1.15065e+01 1.41311e+01 8.88193e+00
5.24800e+04 6.50000e+01 1.65235e+01 2.06735e+01 1.23734e+01 1.17660e+01 1.45253e+01 9.00671e+00
5.31200e+04 6.60000e+01 1.69381e+01 2.10269e+01 1.28493e+01 1.20264e+01 1.49187e+01 9.13408e+00
5.37600e+04 6.70000e+01 1.71291e+01 2.15676e+01 1.26906e+01 1.22894e+01 1.53118e+01 9.26707e+00
5.44000e+04 6.80000e+01 1.77883e+01 2.26038e+01 1.29728e+01 1.25567e+01 1.57046e+01 9.40872e+00
5.50400e+04 6.80000e+01 1.77883e+01 2.26038e+01 1.29728e+01 1.28294e+01 1.60968e+01 9.56190e+00
5.56800e+04 6.90000e+01 1.82248e+01 2.30373e+01 1.34124e+01 1.31085e+01 1.64879e+01 9.72914e+00
5.63200e+04 7.00000e+01 1.86456e+01 2.34239e+01 1.38674e+01 1.33951e+01 1.68778e+01 9.91235e+00
5.69600e+04 7.10000e+01 1.92750e+01 2.40555e+01 1.44945e+01 1.36896e+01 1.72667e+01 1.01124e+01
5.76000e+04 7.20000e+01 1.95293e+01 2.40968e+01 1.49618e+01 1.39923e+01 1.76559e+01 1.03287e+01
5.82400e+04 7.20000e+01 1.95293e+01 2.40968e+01 1.49618e+01 1.43033e+01 1.80473e+01 1.05593e+01
5.88800e+04 7.30000e+01 1.98409e+01 2.45422e+01 1.51397e+01 1.46221e+01 1.84430e+01 1.08011e+01
5.95200e+04 7.40000e+01 2.06754e+01 2.60401e+01 1.53107e+01 1.49482e+01 1.88453e+01 1.10511e+01
6.01600e+04 7.50000e+01 2.10369e+01 2.64782e+01 1.55956e+01 1.52812e+01 1.92555e+01 1.13068e+01
6.08000e+04 7.60000e+01 2.13683e+01 2.70321e+01 1.57045e+01 1.56203e+01 1.96736e+01 1.15669e+01
6.14400e+04 7.60000e+01 2.13683e+01 2.70321e+01 1.57045e+01 1.59648e+01 2.00982e+01 1.18315e+01
6.20800e+04 7.70000e+01 2.18685e+01 2.79121e+01 1.58250e+01 1.63139e+01 2.05270e+01 1.21009e+01
6.27200e+04 7.80000e+01 2.25813e+01 2.88089e+01 1.63537e+01 1.66668e+01 2.09578e+01 1.23758e+01
6.33600e+04 7.90000e+01 2.30695e+01 2.94174e+01 1.67216e+01 1.70226e+01 2.13896e+01 1.26556e+01
6.40000e+04 8.00000e+01 2.29025e+01 2.92260e+01 1.65790e+01 1.73809e+01 2.18230e+01 1.29388e+01
6.46400e+04 8.00000e+01 2.29025e+01 2.92260e+01 1.65790e+01 1.77414e+01 2.22597e+01 1.32231e+01
6.52800e+04 8.10000e+01 2.32038e+01 2.94441e+01 1.69635e+01 1.81038e+01 2.27024e+01 1.35052e+01
6.59200e+04 8.20000e+01 2.31829e+01 2.91270e+01 1.72387e+01 1.84681e+01 2.31540e+01 1.37822e+01
6.65600e+04 8.30000e+01 2.33731e+01 2.92284e+01 1.75178e+01 1.88345e+01 2.36171e+01 1.40519e+01
6.72000e+04 8.40000e+01 2.36457e+01 2.92156e+01 1.80758e+01 1.92028e+01 2.40926e+01 1.43129e+01
6.78400e+04 8.40000e+01 2.36457e+01 2.92156e+01 1.80758e+01 1.95721e+01 2.45795e+01 1.45647e+01
6.84800e+04 8.50000e+01 2.34969e+01 2.93987e+01 1.75951e+01 1.99404e+01 2.50734e+01 1.48075e+01
6.91200e+04 8.60000e+01 2.35247e+01 2.95045e+01 1.75449e+01 2.03045e+01 2.55672e+01 1.50418e+01
6.97600e+04 8.70000e+01 2.34723e+01 2.91823e+01 1.77622e+01 2.06599e+01 2.60515e+01 1.52683e+01
7.04000e+04 8.80000e+01 2.42803e+01 3.01392e+01 1.84214e+01 2.10021e+01 2.65157e+01 1.54884e+01
7.10400e+04 8.80000e+01 2.42803e+01 3.01392e+01 1.84214e+01 2.13267e+01 2.69500e+01 1.57033e+01
7.16800e+04 8.90000e+01 2.45271e+01 3.06426e+01 1.84116e+01 2.16302e+01 2.73467e+01 1.59137e+01
7.23200e+04 9.00000e+01 2.44267e+01 3.03332e+01 1.85201e+01 2.19100e+01 2.77006e+01 1.61193e+01
7.29600e+04 9.10000e+01 2.48280e+01 3.07203e+01 1.89356e+01 2.21643e+01 2.80100e+01 1.63187e+01
7.36000e+04 9.20000e+01 2.50465e+01 3.12696e+01 1.88235e+01 2.23931e+01 2.82759e+01 1.65104e+01
7.42400e+04 9.20000e+01 2.50465e+01 3.12696e+01 1.88235e+01 2.25978e+01 2.85028e+01 1.66928e+01
7.48800e+04 9.30000e+01 2.49406e+01 3.10505e+01 1.88308e+01 2.27814e+01 2.86972e+01 1.68656e+01
7.55200e+04 9.40000e+01 2.51421e+01 3.12172e+01 1.90670e+01 2.29485e+01 2.88673e+01 1.70296e+01
7.61600e+04 9.50000e+01 2.52086e+01 3.10993e+01 1.93179e+01 2.31039e+01 2.90217e+01 1.71862e+01
7.68000e+04 9.60000e+01 2.53295e+01 3.13087e+01 1.93502e+01 2.32526e+01 2.91678e+01 1.73375e+01
7.74400e+04 9.60000e+01 2.53295e+01 3.13087e+01 1.93502e+01 2.33984e+01 2.93118e+01 1.74850e+01
7.80800e+04 9.70000e+01 2.52629e+01 3.09404e+01 1.95854e+01 2.35438e+01 2.94580e+01 1.76296e+01
7.87200e+04 9.80000e+01 2.56849e+01 3.15680e+01 1.98017e+01 2.36900e+01 2.96082e+01 1.77718e+01
7.93600e+04 9.90000e+01 2.56668e+01 3.18682e+01 1.94654e+01 2.38368e+01 2.97625e+01 1.79111e+01
8.00000e+04 1.00000e+02 2.57976e+01 3.18254e+01 1.97699e+01 2.39832e+01 2.99191e+01 1.80472e+01
8.06400e+04 1.00000e+02 2.57976e+01 3.18254e+01 1.97699e+01 2.41274e+01 3.00749e+01 1.81800e+01
8.12800e+04 1.01000e+02 2.58927e+01 3.18692e+01 1.99162e+01 2.42679e+01 3.02265e+01 1.83094e+01
8.19200e+04 1.02000e+02 2.61936e+01 3.20986e+01 2.02887e+01 2.44033e+01 3.03708e+01 1.84358e+01
8.25600e+04 1.03000e+02 2.59740e+01 3.16021e+01 2.03458e+01 2.45327e+01 3.05060e+01 1.85593e+01
8.32000e+04 1.04000e+02 2.60251e+01 3.17523e+01 2.02979e+01 2.46559e+01 3.06318e+01 1.86799e+01
8.38400e+04 1.04000e+02 2.60251e+01 3.17523e+01 2.02979e+01 2.47734e+01 3.07494e+01 1.87974e+01
8.44800e+04 1.05000e+02 2.61044e+01 3.18232e+01 2.03856e+01 2.48859e+01 3.08606e+01 1.89112e+01
8.51200e+04 1.06000e+02 2.62660e+01 3.19547e+01 2.05773e+01 2.49943e+01 3.09671e+01 1.90215e+01
8.57600e+04 1.07000e+02 2.64217e+01 3.21232e+01 2.07202e+01 2.50994e+01 3.10701e+01 1.91288e+01
8.64000e+04 1.08000e+02 2.63077e+01 3.17083e+01 2.09070e+01 2.52017e+01 3.11696e+01 1.92338e+01
8.70400e+04 1.08000e+02 2.63077e+01 3.17083e+01 2.09070e+01 2.53011e+01 3.12645e+01 1.93376e+01
8.76800e+04 1.09000e+02 2.61692e+01 3.14429e+01 2.08954e+01 2.53969e+01 3.13532e+01 1.94406e+01
8.83200e+04 1.10000e+02 2.65459e+01 3.17745e+01 2.13174e+01 2.54887e+01 3.14343e+01 1.95431e+01
8.89600e+04 1.11000e+02 2.64466e+01 3.16107e+01 2.12824e+01 2.55761e+01 3.15071e+01 1.96450e+01
8.96000e+04 1.12000e+02 2.67335e+01 3.16555e+01 2.18115e+01 2.56587e+01 3.15712e+01 1.97461e+01
9.02400e+04 1.12000e+02 2.67335e+01 3.16555e+01 2.18115e+01 2.57366e+01 3.16269e+01 1.98464e+01
9.08800e+04 1.13000e+02 2.70069e+01 3.19451e+01 2.20686e+01 2.58100e+01 3.16739e+01 1.99461e+01
9.15200e+04 1.14000e+02 2.70536e+01 3.18517e+01 2.22554e+01 2.58789e+01 3.17121e+01 2.00457e+01
9.21600e+04 1.15000e+02 2.68490e+01 3.18052e+01 2.18927e+01 2.59433e+01 3.17410e+01 2.01456e+01
9.28000e+04 1.16000e+02 2.68270e+01 3.14251e+01 2.22289e+01 2.60039e+01 3.17608e+01 2.02470e+01
9.34400e+04 1.16000e+02 2.68270e+01 3.14251e+01 2.22289e+01 2.60617e+01 3.17721e+01 2.03512e+01
9.40800e+04 1.17000e+02 2.71075e+01 3.18082e+01 2.24067e+01 2.61180e+01 3.17762e+01 2.04597e+01
9.47200e+04 1.18000e+02 2.71444e+01 3.14976e+01 2.27913e+01 2.61748e+01 3.17754e+01 2.05741e+01
9.53600e+04 1.19000e+02 2.72918e+01 3.14822e+01 2.31013e+01 2.62335e+01 3.17718e+01 2.06952e+01
9.60000e+04 1.20000e+02 2.72479e+01 3.14459e+01 2.30499e+01 2.62950e+01 3.17672e+01 2.08227e+01
9.66400e+04 1.20000e+02 2.72479e+01 3.14459e+01 2.30499e+01 2.63591e+01 3.17627e+01 2.09555e+01
9.72800e+04 1.21000e+02 2.73787e+01 3.14947e+01 2.32626e+01 2.64250e+01 3.17585e+01 2.10916e+01
9.79200e+04 1.22000e+02 2.76680e+01 3.19089e+01 2.34271e+01 2.64916e+01 3.17540e+01 2.12292e+01
9.85600e+04 1.23000e+02 2.75504e+01 3.17558e+01 2.33451e+01 2.65579e+01 3.17485e+01 2.13673e+01
9.92000e+04 1.24000e+02 2.74693e+01 3.18546e+01 2.30840e+01 2.66233e+01 3.17410e+01 2.15056e+01
9.98400e+04 1.24000e+02 2.74693e+01 3.18546e+01 2.30840e+01 2.66875e+01 3.17307e+01 2.16443e+01
1.00480e+05 1.25000e+02 2.76583e+01 3.18492e+01 2.34673e+01 2.67507e+01 3.17174e+01 2.17839e+01
1.01120e+05 1.26000e+02 2.76742e+01 3.17113e+01 2.36370e+01 2.68131e+01 3.17016e+01 2.19246e+01
1.01760e+05 1.27000e+02 2.77717e+01 3.16709e+01 2.38726e+01 2.68754e+01 3.16849e+01 2.20659e+01
1.02400e+05 1.28000e+02 2.79062e+01 3.19840e+01 2.38283e+01 2.69380e+01 3.16693e+01 2.22067e+01
1.03040e+05 1.28000e+02 2.79062e+01 3.19840e+01 2.38283e+01 2.70008e+01 3.16568e+01 2.23449e+01
1.03680e+05 1.29000e+02 2.77961e+01 3.16493e+01 2.39429e+01 2.70637e+01 3.16492e+01 2.24782e+01
1.04320e+05 1.30000e+02 2.80166e+01 3.18666e+01 2.41666e+01 2.71260e+01 3.16472e+01 2.26047e+01
1.04960e+05 1.31000e+02 2.77997e+01 3.16118e+01 2.39877e+01 2.71870e+01 3.16507e+01 2.27234e+01
1.05600e+05 1.32000e+02 2.78676e+01 3.15954e+01 2.41398e+01 2.72465e+01 3.16588e+01 2.28343e+01
1.06240e+05 1.32000e+02 2.78676e+01 3.15954e+01 2.41398e+01 2.73044e+01 3.16703e+01 2.29385e+01
1.06880e+05 1.33000e+02 2.79324e+01 3.16440e+01 2.42208e+01 2.73605e+01 3.16838e+01 2.30373e+01
1.07520e+05 1.34000e+02 2.81514e+01 3.19372e+01 2.43656e+01 2.74152e+01 3.16981e+01 2.31322e+01
1.08160e+05 1.35000e+02 2.80853e+01 3.15901e+01 2.45806e+01 2.74681e+01 3.17119e+01 2.32243e+01
1.08800e+05 1.36000e+02 2.81019e+01 3.15967e+01 2.46071e+01 2.75192e+01 3.17242e+01 2.33143e+01
1.09440e+05 1.36000e+02 2.81019e+01 3.15967e+01 2.46071e+01 2.75682e+01 3.17341e+01 2.34024e+01
1.10080e+05 1.37000e+02 2.80951e+01 3.15657e+01 2.46244e+01 2.76145e+01 3.17408e+01 2.34882e+01
1.10720e+05 1.38000e+02 2.80557e+01 3.16287e+01 2.44827e+01 2.76580e+01 3.17443e+01 2.35717e+01
1.11360e+05 1.39000e+02 2.79648e+01 3.13145e+01 2.46151e+01 2.76988e+01 3.17449e+01 2.36527e+01
1.12000e+05 1.40000e+02 2.78180e+01 3.10749e+01 2.45611e+01 2.77372e+01 3.17429e+01 2.37315e+01
1.12640e+05 1.40000e+02 2.78180e+01 3.10749e+01 2.45611e+01 2.77739e+01 3.17391e+01 2.38087e+01
1.13280e+05 1.41000e+02 2.78914e+01 3.13068e+01 2.44761e+01 2.78093e+01 3.17337e+01 2.38849e+01
1.13920e+05 1.42000e+02 2.80200e+01 3.14488e+01 2.45911e+01 2.78433e+01 3.17266e+01 2.39600e+01
1.14560e+05 1.43000e+02 2.81360e+01 3.13052e+01 2.49668e+01 2.78757e+01 3.17176e+01 2.40337e+01
1.15200e+05 1.44000e+02 2.82732e+01 3.13664e+01 2.51800e+01 2.79055e+01 3.17060e+01 2.41051e+01
1.15840e+05 1.44000e+02 2.82732e+01 3.13664e+01 2.51800e+01 2.79319e+01 3.16908e+01 2.41730e+01
1.16480e+05 1.45000e+02 2.82758e+01 3.12174e+01 2.53342e+01 2.79536e+01 3.16712e+01 2.42361e+01
1.17120e+05 1.46000e+02 2.84605e+01 3.16177e+01 2.53032e+01 2.79701e+01 3.16468e+01 2.42934e+01
1.17760e+05 1.47000e+02 2.85904e+01 3.17152e+01 2.54655e+01 2.79814e+01 3.16181e+01 2.43447e+01
1.18400e+05 1.48000e+02 2.86775e+01 3.17396e+01 2.56153e+01 2.79886e+01 3.15863e+01 2.43910e+01
1.19040e+05 1.48000e+02 2.86775e+01 3.17396e+01 2.56153e+01 2.79936e+01 3.15530e+01 2.44342e+01
1.19680e+05 1.49000e+02 2.86649e+01 3.17435e+01 2.55863e+01 2.79985e+01 3.15200e+01 2.44770e+01
1.20320e+05 1.50000e+02 2.86076e+01 3.15651e+01 2.56502e+01 2.80057e+01 3.14890e+01 2.45225e+01
1.20960e+05 1.51000e+02 2.86994e+01 3.17150e+01 2.56838e+01 2.80175e+01 3.14619e+01 2.45730e+01
1.21600e+05 1.52000e+02 2.88300e+01 3.19171e+01 2.57429e+01 2.80354e+01 3.14406e+01 2.46302e+01
1.22240e+05 1.52000e+02 2.88300e+01 3.19171e+01 2.57429e+01 2.80607e+01 3.14267e+01 2.46946e+01
1.22880e+05 1.53000e+02 2.88093e+01 3.18731e+01 2.57455e+01 2.80936e+01 3.14213e+01 2.47658e+01
1.23520e+05 1.54000e+02 2.88041e+01 3.18573e+01 2.57510e+01 2.81336e+01 3.14246e+01 2.48426e+01
1.24160e+05 1.55000e+02 2.87503e+01 3.19412e+01 2.55594e+01 2.81797e+01 3.14360e+01 2.49233e+01
1.24800e+05 1.56000e+02 2.87616e+01 3.18395e+01 2.56837e+01 2.82300e+01 3.14541e+01 2.50058e+01
1.25440e+05 1.56000e+02 2.87616e+01 3.18395e+01 2.56837e+01 2.82828e+01 3.14775e+01 2.50881e+01
1.26080e+05 1.57000e+02 2.89008e+01 3.20818e+01 2.57197e+01 2.83366e+01 3.15049e+01 2.51684e+01
1.26720e+05 1.58000e+02 2.89421e+01 3.21720e+01 2.57123e+01 2.83901e+01 3.15351e+01 2.52450e+01
1.27360e+05 1.59000e+02 2.90110e+01 3.20284e+01 2.59935e+01 2.84419e+01 3.15672e+01 2.53166e+01
1.28000e+05 1.60000e+02 2.91308e+01 3.22149e+01 2.60467e+01 2.84911e+01 3.16004e+01 2.53818e+01
1.28640e+05 1.60000e+02 2.91308e+01 3.22149e+01 2.60467e+01 2.85370e+01 3.16340e+01 2.54399e+01
1.29280e+05 1.61000e+02 2.88224e+01 3.20038e+01 2.56409e+01 2.85789e+01 3.16676e+01 2.54903e+01
1.29920e+05 1.62000e+02 2.89709e+01 3.21348e+01 2.58070e+01 2.86170e+01 3.17011e+01 2.55330e+01
1.30560e+05 1.63000e+02 2.88613e+01 3.19944e+01 2.57282e+01 2.86517e+01 3.17346e+01 2.55689e+01
1.31200e+05 1.64000e+02 2.88723e+01 3.18520e+01 2.58926e+01 2.86837e+01 3.17681e+01 2.55994e+01
1.31840e+05 1.64000e+02 2.88723e+01 3.18520e+01 2.58926e+01 2.87140e+01 3.18019e+01 2.56261e+01
1.32480e+05 1.65000e+02 2.91150e+01 3.21016e+01 2.61284e+01 2.87431e+01 3.18356e+01 2.56506e+01
1.33120e+05 1.66000e+02 2.91690e+01 3.18882e+01 2.64498e+01 2.87713e+01 3.18689e+01 2.56737e+01
1.33760e+05 1.67000e+02 2.94125e+01 3.22640e+01 2.65610e+01 2.87982e+01 3.19010e+01 2.56955e+01
1.34400e+05 1.68000e+02 2.92792e+01 3.20507e+01 2.65078e+01 2.88233e+01 3.19307e+01 2.57159e+01
1.35040e+05 1.68000e+02 2.92792e+01 3.20507e+01 2.65078e+01 2.88458e+01 3.19571e+01 2.57346e+01
1.35680e+05 1.69000e+02 2.93918e+01 3.22748e+01 2.65089e+01 2.88656e+01 3.19792e+01 2.57521e+01
1.36320e+05 1.70000e+02 2.92809e+01 3.22305e+01 2.63314e+01 2.88831e+01 3.19965e+01 2.57697e+01
1.36960e+05 1.71000e+02 2.95566e+01 3.24466e+01 2.66667e+01 2.88993e+01 3.20091e+01 2.57895e+01
1.37600e+05 1.72000e+02 2.97942e+01 3.24753e+01 2.71131e+01 2.89159e+01 3.20178e+01 2.58140e+01
1.38240e+05 1.72000e+02 2.97942e+01 3.24753e+01 2.71131e+01 2.89345e+01 3.20239e+01 2.58452e+01
1.38880e+05 1.73000e+02 2.96094e+01 3.25610e+01 2.66578e+01 2.89566e+01 3.20288e+01 2.58844e+01
1.39520e+05 1.74000e+02 2.94486e+01 3.20283e+01 2.68689e+01 2.89828e+01 3.20342e+01 2.59314e+01
1.40160e+05 1.75000e+02 2.95695e+01 3.22494e+01 2.68896e+01 2.90132e+01 3.20416e+01 2.59849e+01
1.40800e+05 1.76000e+02 2.96304e+01 3.23302e+01 2.69307e+01 2.90478e+01 3.20523e+01 2.60432e+01
1.41440e+05 1.76000e+02 2.96304e+01 3.23302e+01 2.69307e+01 2.90861e+01 3.20673e+01 2.61049e+01
1.42080e+05 1.77000e+02 2.93605e+01 3.19669e+01 2.67541e+01 2.91279e+01 3.20871e+01 2.61688e+01
1.42720e+05 1.78000e+02 2.94560e+01 3.20215e+01 2.68904e+01 2.91725e+01 3.21112e+01 2.62338e+01
1.43360e+05 1.79000e+02 2.94210e+01 3.19292e+01 2.69128e+01 2.92187e+01 3.21382e+01 2.62992e+01
1.44000e+05 1.80000e+02 2.95733e+01 3.20597e+01 2.70869e+01 2.92652e+01 3.21663e+01 2.63641e+01
1.44640e+05 1.80000e+02 2.95733e+01 3.20597e+01 2.70869e+01 2.93102e+01 3.21930e+01 2.64274e+01
1.45280e+05 1.81000e+02 2.97276e+01 3.24379e+01 2.70172e+01 2.93521e+01 3.22162e+01 2.64880e+01
1.45920e+05 1.82000e+02 2.96210e+01 3.21688e+01 2.70733e+01 2.93895e+01 3.22339e+01 2.65450e+01
1.46560e+05 1.83000e+02 2.95728e+01 3.19954e+01 2.71502e+01 2.94211e+01 3.22447e+01 2.65975e+01
1.47200e+05 1.84000e+02 2.94285e+01 3.18907e+01 2.69663e+01 2.94465e+01 3.22480e+01 2.66450e+01
1.47840e+05 1.84000e+02 2.94285e+01 3.18907e+01 2.69663e+01 2.94657e+01 3.22439e+01 2.66876e+01
1.48480e+05 1.85000e+02 2.97659e+01 3.21052e+01 2.74265e+01 2.94799e+01 3.22340e+01 2.67258e+01
1.49120e+05 1.86000e+02 2.96459e+01 3.22610e+01 2.70309e+01 2.94904e+01 3.22202e+01 2.67606e+01
1.49760e+05 1.87000e+02 2.97445e+01 3.22133e+01 2.72757e+01 2.94989e+01 3.22049e+01 2.67929e+01
1.50400e+05 1.88000e+02 2.98233e+01 3.22516e+01 2.73949e+01 2.95066e+01 3.21897e+01 2.68235e+01
1.51040e+05 1.88000e+02 2.98233e+01 3.22516e+01 2.73949e+01 2.95143e+01 3.21755e+01 2.68530e+01
1.51680e+05 1.89000e+02 3.00338e+01 3.23204e+01 2.77472e+01 2.95222e+01 3.21626e+01 2.68819e+01
1.52320e+05 1.90000e+02 2.98377e+01 3.21924e+01 2.74831e+01 2.95307e+01 3.21509e+01 2.69104e+01
1.52960e+05 1.91000e+02 2.99363e+01 3.21057e+01 2.77668e+01 2.95399e+01 3.21408e+01 2.69389e+01
1.53600e+05 1.92000e+02 3.00216e+01 3.21728e+01 2.78704e+01 2.95500e+01 3.21325e+01 2.69674e+01
1.54240e+05 1.92000e+02 3.00216e+01 3.21728e+01 2.78704e+01 2.95617e+01 3.21268e+01 2.69965e+01
1.54880e+05 1.93000e+02 3.00290e+01 3.23840e+01 2.76739e+01 2.95757e+01 3.21244e+01 2.70269e+01
1.55520e+05 1.94000e+02 3.00200e+01 3.23223e+01 2.77176e+01 2.95925e+01 3.21255e+01 2.70595e+01
1.56160e+05 1.95000e+02 2.98646e+01 3.18411e+01 2.78880e+01 2.96127e+01 3.21300e+01 2.70954e+01
1.56800e+05 1.96000e+02 3.01212e+01 3.20669e+01 2.81756e+01 2.96362e+01 3.21370e+01 2.71353e+01
1.57440e+05 1.96000e+02 3.01212e+01 3.20669e+01 2.81756e+01 2.96626e+01 3.21457e+01 2.71796e+01
1.58080e+05 1.97000e+02 3.04362e+01 3.25037e+01 2.83686e+01 2.96917e+01 3.21552e+01 2.72281e+01
1.58720e+05 1.98000e+02 3.00890e+01 3.17362e+01 2.84418e+01 2.97224e+01 3.21649e+01 2.72799e+01
1.59360e+05 1.99000e+02 3.01459e+01 3.19707e+01 2.83210e+01 2.97540e+01 3.21741e+01 2.73339e+01
1.60000e+05 2.00000e+02 3.02060e+01 3.21934e+01 2.82187e+01 2.97856e+01 3.21821e+01 2.73890e+01
1.60640e+05 2.00000e+02 3.02060e+01 3.21934e+01 2.82187e+01 2.98164e+01 3.21882e+01 2.74446e+01
1.61280e+05 2.01000e+02 3.02955e+01 3.21054e+01 2.84856e+01 2.98464e+01 3.21919e+01 2.75009e+01
1.61920e+05 2.02000e+02 3.04263e+01 3.23777e+01 2.84750e+01 2.98758e+01 3.21929e+01 2.75587e+01
1.62560e+05 2.03000e+02 3.04031e+01 3.21667e+01 2.86395e+01 2.99051e+01 3.21910e+01 2.76191e+01
1.63200e+05 2.04000e+02 3.04525e+01 3.22068e+01 2.86982e+01 2.99342e+01 3.21860e+01 2.76825e+01
1.63840e+05 2.04000e+02 3.04525e+01 3.22068e+01 2.86982e+01 2.99633e+01 3.21782e+01 2.77485e+01
1.64480e+05 2.05000e+02 3.03804e+01 3.24286e+01 2.83322e+01 2.99924e+01 3.21684e+01 2.78164e+01
1.65120e+05 2.06000e+02 3.06506e+01 3.23746e+01 2.89266e+01 3.00213e+01 3.21578e+01 2.78847e+01
1.65760e+05 2.07000e+02 3.04940e+01 3.22929e+01 2.86951e+01 3.00501e+01 3.21478e+01 2.79524e+01
1.66400e+05 2.08000e+02 3.04786e+01 3.24052e+01 2.85520e+01 3.00791e+01 3.21399e+01 2.80184e+01
1.67040e+05 2.08000e+02 3.04786e+01 3.24052e+01 2.85520e+01 3.01086e+01 3.21352e+01 2.80821e+01
1.67680e+05 2.09000e+02 3.03850e+01 3.23543e+01 2.84157e+01 3.01389e+01 3.21346e+01 2.81432e+01
1.68320e+05 2.10000e+02 3.05192e+01 3.25578e+01 2.84807e+01 3.01699e+01 3.21383e+01 2.82015e+01
1.68960e+05 2.11000e+02 3.06740e+01 3.24281e+01 2.89199e+01 3.02016e+01 3.21464e+01 2.82568e+01
1.69600e+05 2.12000e+02 3.07157e+01 3.22926e+01 2.91389e+01 3.02338e+01 3.21585e+01 2.83090e+01
1.70240e+05 2.12000e+02 3.07157e+01 3.22926e+01 2.91389e+01 3.02659e+01 3.21740e+01 2.83578e+01
1.70880e+05 2.13000e+02 3.09717e+01 3.27040e+01 2.92393e+01 3.02972e+01 3.21919e+01 2.84025e+01
1.71520e+05 2.14000e+02 3.07760e+01 3.25127e+01 2.90392e+01 3.03270e+01 3.22117e+01 2.84422e+01
1.72160e+05 2.15000e+02 3.05604e+01 3.23347e+01 2.87862e+01 3.03546e+01 3.22326e+01 2.84766e+01
1.72800e+05 2.16000e+02 3.09536e+01 3.25434e+01 2.93639e+01 3.03801e+01 3.22541e+01 2.85060e+01
1.73440e+05 2.16000e+02 3.09536e+01 3.25434e+01 2.93639e+01 3.04039e+01 3.22757e+01 2.85321e+01
1.74080e+05 2.17000e+02 3.08175e+01 3.23309e+01 2.93041e+01 3.04274e+01 3.22972e+01 2.85576e+01
1.74720e+05 2.18000e+02 3.09630e+01 3.24466e+01 2.94794e+01 3.04515e+01 3.23182e+01 2.85849e+01
1.75360e+05 2.19000e+02 3.09664e+01 3.25065e+01 2.94263e+01 3.04774e+01 3.23387e+01 2.86160e+01
1.76000e+05 2.20000e+02 3.11979e+01 3.27800e+01 2.96159e+01 3.05050e+01 3.23584e+01 2.86515e+01
1.76640e+05 2.20000e+02 3.11979e+01 3.27800e+01 2.96159e+01 3.05342e+01 3.23769e+01 2.86914e+01
1.77280e+05 2.21000e+02 3.12820e+01 3.26137e+01 2.99502e+01 3.05643e+01 3.23936e+01 2.87350e+01
1.77920e+05 2.22000e+02 3.12578e+01 3.25735e+01 2.99421e+01 3.05950e+01 3.24080e+01 2.87819e+01
1.78560e+05 2.23000e+02 3.11705e+01 3.23921e+01 2.99490e+01 3.06258e+01 3.24201e+01 2.88315e+01
1.79200e+05 2.24000e+02 3.10661e+01 3.21323e+01 2.99998e+01 3.06568e+01 3.24299e+01 2.88837e+01
1.79840e+05 2.24000e+02 3.10661e+01 3.21323e+01 2.99998e+01 3.06883e+01 3.24382e+01 2.89385e+01
1.80480e+05 2.25000e+02 3.13727e+01 3.25536e+01 3.01918e+01 3.07214e+01 3.24463e+01 2.89964e+01
1.81120e+05 2.26000e+02 3.13203e+01 3.23878e+01 3.02529e+01 3.07565e+01 3.24550e+01 2.90579e+01
1.81760e+05 2.27000e+02 3.15844e+01 3.25421e+01 3.06268e+01 3.07940e+01 3.24647e+01 2.91233e+01
1.82400e+05 2.28000e+02 3.15896e+01 3.26289e+01 3.05502e+01 3.08340e+01 3.24750e+01 2.91929e+01
1.83040e+05 2.28000e+02 3.15896e+01 3.26289e+01 3.05502e+01 3.08754e+01 3.24846e+01 2.92661e+01
1.83680e+05 2.29000e+02 3.14260e+01 3.24277e+01 3.04242e+01 3.09173e+01 3.24922e+01 2.93424e+01
1.84320e+05 2.30000e+02 3.13973e+01 3.23638e+01 3.04308e+01 3.09588e+01 3.24967e+01 2.94210e+01
1.84960e+05 2.31000e+02 3.13294e+01 3.23149e+01 3.03438e+01 3.09995e+01 3.24977e+01 2.95013e+01
1.85600e+05 2.32000e+02 3.15475e+01 3.22883e+01 3.08067e+01 3.10393e+01 3.24957e+01 2.95830e+01
1.86240e+05 2.32000e+02 3.15475e+01 3.22883e+01 3.08067e+01 3.10787e+01 3.24916e+01 2.96658e+01
1.86880e+05 2.33000e+02 3.15192e+01 3.24226e+01 3.06158e+01 3.11181e+01 3.24869e+01 2.97494e+01
1.87520e+05 2.34000e+02 3.14325e+01 3.23387e+01 3.05264e+01 3.11576e+01 3.24822e+01 2.98330e+01
1.88160e+05 2.35000e+02 3.17021e+01 3.25773e+01 3.08269e+01 3.11966e+01 3.24781e+01 2.99151e+01
1.88800e+05 2.36000e+02 3.17624e+01 3.25028e+01 3.10220e+01 3.12341e+01 3.24741e+01 2.99941e+01
1.89440e+05 2.36000e+02 3.17624e+01 3.25028e+01 3.10220e+01 3.12692e+01 3.24697e+01 3.00687e+01
1.90080e+05 2.37000e+02 3.17788e+01 3.24701e+01 3.10875e+01 3.13011e+01 3.24642e+01 3.01381e+01
1.90720e+05 2.38000e+02 3.17034e+01 3.24841e+01 3.09227e+01 3.13298e+01 3.24574e+01 3.02021e+01
1.91360e+05 2.39000e+02 3.16435e+01 3.22733e+01 3.10137e+01 3.13551e+01 3.24494e+01 3.02608e+01
1.92000e+05 2.40000e+02 3.17645e+01 3.25893e+01 3.09397e+01 3.13780e+01 3.24411e+01 3.03149e+01
1.92640e+05 2.40000e+02 3.17645e+01 3.25893e+01 3.09397e+01 3.13996e+01 3.24334e+01 3.03658e+01
1.93280e+05 2.41000e+02 3.17794e+01 3.24907e+01 3.10682e+01 3.14211e+01 3.24273e+01 3.04149e+01
1.93920e+05 2.42000e+02 3.19577e+01 3.26680e+01 3.12475e+01 3.14436e+01 3.24235e+01 3.04637e+01
1.94560e+05 2.43000e+02 3.18819e+01 3.25251e+01 3.12387e+01 3.14676e+01 3.24221e+01 3.05130e+01
1.95200e+05 2.44000e+02 3.17685e+01 3.23974e+01 3.11397e+01 3.14930e+01 3.24229e+01 3.05630e+01
1.95840e+05 2.44000e+02 3.17685e+01 3.23974e+01 3.11397e+01 3.15193e+01 3.24252e+01 3.06134e+01
1.96480e+05 2.45000e+02 3.19363e+01 3.24390e+01 3.14335e+01 3.15461e+01 3.24288e+01 3.06634e+01
1.97120e+05 2.46000e+02 3.19909e+01 3.27099e+01 3.12719e+01 3.15727e+01 3.24333e+01 3.07122e+01
1.97760e+05 2.47000e+02 3.21120e+01 3.26045e+01 3.16196e+01 3.15991e+01 3.24389e+01 3.07593e+01
1.98400e+05 2.48000e+02 3.19636e+01 3.25634e+01 3.13637e+01 3.16252e+01 3.24455e+01 3.08048e+01
1.99040e+05 2.48000e+02 3.19636e+01 3.25634e+01 3.13637e+01 3.16508e+01 3.24530e+01 3.08486e+01
1.99680e+05 2.49000e+02 3.18217e+01 3.24424e+01 3.12010e+01 3.16760e+01 3.24609e+01 3.08911e+01
2.00320e+05 2.50000e+02 3.19970e+01 3.25444e+01 3.14496e+01 3.17008e+01 3.24689e+01 3.09328e+01
2.00960e+05 2.51000e+02 3.21200e+01 3.26462e+01 3.15939e+01 3.17254e+01 3.24768e+01 3.09740e+01
2.01600e+05 2.52000e+02 3.19410e+01 3.25903e+01 3.12916e+01 3.17498e+01 3.24847e+01 3.10150e+01
2.02240e+05 2.52000e+02 3.19410e+01 3.25903e+01 3.12916e+01 3.17744e+01 3.24926e+01 3.10561e+01
2.02880e+05 2.53000e+02 3.21212e+01 3.27020e+01 3.15404e+01 3.17985e+01 3.25004e+01 3.10967e+01
2.03520e+05 2.54000e+02 3.18541e+01 3.21943e+01 3.15140e+01 3.18222e+01 3.25081e+01 3.11363e+01
2.04160e+05 2.55000e+02 3.18569e+01 3.24760e+01 3.12377e+01 3.18446e+01 3.25153e+01 3.11739e+01
2.04800e+05 2.56000e+02 3.17197e+01 3.22095e+01 3.12300e+01 3.18656e+01 3.25220e+01 3.12092e+01
2.05440e+05 2.56000e+02 3.17197e+01 3.22095e+01 3.12300e+01 3.18849e+01 3.25283e+01 3.12416e+01
2.06080e+05 2.57000e+02 3.19755e+01 3.26056e+01 3.13453e+01 3.19027e+01 3.25341e+01 3.12712e+01
2.06720e+05 2.58000e+02 3.21893e+01 3.28182e+01 3.15605e+01 3.19186e+01 3.25394e+01 3.12978e+01
2.07360e+05 2.59000e+02 3.20422e+01 3.24422e+01 3.16422e+01 3.19325e+01 3.25435e+01 3.13216e+01
2.08000e+05 2.60000e+02 3.20639e+01 3.24655e+01 3.16623e+01 3.19440e+01 3.25457e+01 3.13423e+01
2.08640e+05 2.60000e+02 3.20639e+01 3.24655e+01 3.16623e+01 3.19522e+01 3.25451e+01 3.13593e+01
2.09280e+05 2.61000e+02 3.20947e+01 3.24136e+01 3.17757e+01 3.19569e+01 3.25415e+01 3.13724e+01
2.09920e+05 2.62000e+02 3.20614e+01 3.23786e+01 3.17442e+01 3.19584e+01 3.25353e+01 3.13816e+01
2.10560e+05 2.63000e+02 3.20923e+01 3.23951e+01 3.17896e+01 3.19578e+01 3.25279e+01 3.13877e+01
2.11200e+05 2.64000e+02 3.18908e+01 3.22694e+01 3.15122e+01 3.19563e+01 3.25205e+01 3.13921e+01
2.11840e+05 2.64000e+02 3.18908e+01 3.22694e+01 3.15122e+01 3.19556e+01 3.25144e+01 3.13969e+01
2.12480e+05 2.65000e+02 3.19671e+01 3.22834e+01 3.16507e+01 3.19568e+01 3.25097e+01 3.14039e+01
2.13120e+05 2.66000e+02 3.20790e+01 3.25334e+01 3.16246e+01 3.19606e+01 3.25063e+01 3.14149e+01
2.13760e+05 2.67000e+02 3.19714e+01 3.26085e+01 3.13342e+01 3.19669e+01 3.25034e+01 3.14305e+01
2.14400e+05 2.68000e+02 3.20682e+01 3.25113e+01 3.16252e+01 3.19755e+01 3.25000e+01 3.14509e+01
2.15040e+05 2.68000e+02 3.20682e+01 3.25113e+01 3.16252e+01 3.19851e+01 3.24951e+01 3.14751e+01
2.15680e+05 2.69000e+02 3.21197e+01 3.24877e+01 3.17517e+01 3.19948e+01 3.24882e+01 3.15014e+01
2.16320e+05 2.70000e+02 3.21452e+01 3.26128e+01 3.16775e+01 3.20035e+01 3.24792e+01 3.15279e+01
2.16960e+05 2.71000e+02 3.20559e+01 3.24997e+01 3.16122e+01 3.20106e+01 3.24688e+01 3.15524e+01
2.17600e+05 2.72000e+02 3.21268e+01 3.23931e+01 3.18605e+01 3.20157e+01 3.24582e+01 3.15732e+01
2.18240e+05 2.72000e+02 3.21268e+01 3.23931e+01 3.18605e+01 3.20191e+01 3.24488e+01 3.15893e+01
2.18880e+05 2.73000e+02 3.18986e+01 3.23339e+01 3.14634e+01 3.20212e+01 3.24420e+01 3.16004e+01
2.19520e+05 2.74000e+02 3.22528e+01 3.26385e+01 3.18671e+01 3.20229e+01 3.24386e+01 3.16072e+01
2.20160e+05 2.75000e+02 3.19540e+01 3.23818e+01 3.15263e+01 3.20249e+01 3.24388e+01 3.16110e+01
2.20800e+05 2.76000e+02 3.21919e+01 3.26875e+01 3.16963e+01 3.20277e+01 3.24423e+01 3.16132e+01
2.21440e+05 2.76000e+02 3.21919e+01 3.26875e+01 3.16963e+01 3.20316e+01 3.24481e+01 3.16151e+01
2.22080e+05 2.77000e+02 3.22743e+01 3.25116e+01 3.20369e+01 3.20363e+01 3.24551e+01 3.16176e+01
2.22720e+05 2.78000e+02 3.23382e+01 3.27682e+01 3.19082e+01 3.20417e+01 3.24620e+01 3.16213e+01
2.23360e+05 2.79000e+02 3.23649e+01 3.28428e+01 3.18870e+01 3.20470e+01 3.24680e+01 3.16260e+01
2.24000e+05 2.80000e+02 3.23824e+01 3.28544e+01 3.19105e+01 3.20522e+01 3.24728e+01 3.16316e+01
2.24640e+05 2.80000e+02 3.23824e+01 3.28544e+01 3.19105e+01 3.20572e+01 3.24765e+01 3.16378e+01
2.25280e+05 2.81000e+02 3.20259e+01 3.25171e+01 3.15347e+01 3.20623e+01 3.24798e+01 3.16448e+01
2.25920e+05 2.82000e+02 3.21980e+01 3.26665e+01 3.17295e+01 3.20683e+01 3.24837e+01 3.16530e+01
2.26560e+05 2.83000e+02 3.20307e+01 3.25052e+01 3.15561e+01 3.20762e+01 3.24892e+01 3.16632e+01
2.27200e+05 2.84000e+02 3.22264e+01 3.27261e+01 3.17267e+01 3.20866e+01 3.24975e+01 3.16758e+01
2.27840e+05 2.84000e+02 3.22264e+01 3.27261e+01 3.17267e+01 3.21001e+01 3.25094e+01 3.16909e+01
2.28480e+05 2.85000e+02 3.21407e+01 3.26091e+01 3.16723e+01 3.21163e+01 3.25249e+01 3.17077e+01
2.29120e+05 2.86000e+02 3.20570e+01 3.27612e+01 3.13528e+01 3.21340e+01 3.25432e+01 3.17248e+01
2.29760e+05 2.87000e+02 3.22227e+01 3.26713e+01 3.17740e+01 3.21517e+01 3.25629e+01 3.17404e+01
2.30400e+05 2.88000e+02 3.21669e+01 3.26154e+01 3.17184e+01 3.21676e+01 3.25824e+01 3.17528e+01
2.31040e+05 2.88000e+02 3.21669e+01 3.26154e+01 3.17184e+01 3.21805e+01 3.26001e+01 3.17609e+01
2.31680e+05 2.89000e+02 3.23077e+01 3.25986e+01 3.20168e+01 3.21895e+01 3.26150e+01 3.17639e+01
2.32320e+05 2.90000e+02 3.22460e+01 3.25229e+01 3.19692e+01 3.21944e+01 3.26269e+01 3.17619e+01
2.32960e+05 2.91000e+02 3.19474e+01 3.22519e+01 3.16430e+01 3.21955e+01 3.26358e+01 3.17553e+01
2.33600e+05 2.92000e+02 3.18116e+01 3.21893e+01 3.14338e+01 3.21938e+01 3.26424e+01 3.17451e+01
2.34240e+05 2.92000e+02 3.18116e+01 3.21893e+01 3.14338e+01 3.21900e+01 3.26472e+01 3.17329e+01
2.34880e+05 2.93000e+02 3.18756e+01 3.23068e+01 3.14444e+01 3.21855e+01 3.26505e+01 3.17205e+01
2.35520e+05 2.94000e+02 3.21061e+01 3.26398e+01 3.15725e+01 3.21812e+01 3.26522e+01 3.17103e+01
2.36160e+05 2.95000e+02 3.18869e+01 3.22993e+01 3.14744e+01 3.21778e+01 3.26519e+01 3.17038e+01
2.36800e+05 2.96000e+02 3.20039e+01 3.24339e+01 3.15739e+01 3.21750e+01 3.26485e+01 3.17016e+01
2.37440e+05 2.96000e+02 3.20039e+01 3.24339e+01 3.15739e+01 3.21719e+01 3.26410e+01 3.17029e+01
2.38080e+05 2.97000e+02 3.22996e+01 3.28532e+01 3.17461e+01 3.21671e+01 3.26284e+01 3.17059e+01
2.38720e+05 2.98000e+02 3.20833e+01 3.26577e+01 3.15090e+01 3.21595e+01 3.26108e+01 3.17082e+01
2.39360e+05 2.99000e+02 3.18388e+01 3.22747e+01 3.14029e+01 3.21484e+01 3.25891e+01 3.17078e+01
2.40000e+05 3.00000e+02 3.17591e+01 3.23416e+01 3.11766e+01 3.21341e+01 3.25648e+01 3.17033e+01
2.40640e+05 3.00000e+02 3.17591e+01 3.23416e+01 3.11766e+01 3.21173e+01 3.25400e+01 3.16946e+01
2.41280e+05 3.01000e+02 3.16929e+01 3.20027e+01 3.13832e+01 3.20997e+01 3.25170e+01 3.16823e+01
2.41920e+05 3.02000e+02 3.16457e+01 3.20175e+01 3.12740e+01 3.20829e+01 3.24980e+01 3.16678e+01
2.42560e+05 3.03000e+02 3.14700e+01 3.16074e+01 3.13326e+01 3.20683e+01 3.24844e+01 3.16522e+01
2.43200e+05 3.04000e+02 3.13942e+01 3.15373e+01 3.12511e+01 3.20563e+01 3.24762e+01 3.16364e+01
2.43840e+05 3.04000e+02 3.13942e+01 3.15373e+01 3.12511e+01 3.20463e+01 3.24723e+01 3.16202e+01
2.44480e+05 3.05000e+02 3.15378e+01 3.15618e+01 3.15138e+01 3.20367e+01 3.24702e+01 3.16032e+01
2.45120e+05 3.06000e+02 3.16977e+01 3.17858e+01 3.16097e+01 3.20257e+01 3.24668e+01 3.15846e+01
2.45760e+05 3.07000e+02 3.16983e+01 3.17227e+01 3.16740e+01 3.20112e+01 3.24586e+01 3.15639e+01
2.46400e+05 3.08000e+02 3.17368e+01 3.18189e+01 3.16546e+01 3.19918e+01 3.24425e+01 3.15412e+01
2.47040e+05 3.08000e+02 3.17368e+01 3.18189e+01 3.16546e+01 3.19665e+01 3.24159e+01 3.15171e+01
2.47680e+05 3.09000e+02 3.15027e+01 3.16798e+01 3.13257e+01 3.19350e+01 3.23773e+01 3.14927e+01
2.48320e+05 3.10000e+02 3.14421e+01 3.15176e+01 3.13666e+01 3.18984e+01 3.23270e+01 3.14699e+01
2.48960e+05 3.11000e+02 3.14867e+01 3.16126e+01 3.13608e+01 3.18587e+01 3.22663e+01 3.14511e+01
2.49600e+05 3.12000e+02 3.12670e+01 3.13407e+01 3.11933e+01 3.18183e+01 3.21985e+01 3.14381e+01
2.50240e+05 3.12000e+02 3.12670e+01 3.13407e+01 3.11933e+01 3.17797e+01 3.21272e+01 3.14322e+01
2.50880e+05 3.13000e+02 3.11478e+01 3.13291e+01 3.09665e+01 3.17449e+01 3.20566e+01 3.14332e+01
2.51520e+05 3.14000e+02 3.07956e+01 3.12016e+01 3.03896e+01 3.17148e+01 3.19898e+01 3.14399e+01
2.52160e+05 3.15000e+02 3.05655e+01 3.11925e+01 2.99385e+01 3.16893e+01 3.19289e+01 3.14498e+01
2.52800e+05 3.16000e+02 3.08151e+01 3.11910e+01 3.04392e+01 3.16675e+01 3.18747e+01 3.14602e+01
2.53440e+05 3.16000e+02 3.08151e+01 3.11910e+01 3.04392e+01 3.16473e+01 3.18260e+01 3.14687e+01
2.54080e+05 3.17000e+02 3.09969e+01 3.14981e+01 3.04956e+01 3.16270e+01 3.17804e+01 3.14735e+01
2.54720e+05 3.18000e+02 3.10367e+01 3.15445e+01 3.05288e+01 3.16039e+01 3.17342e+01 3.14735e+01
2.55360e+05 3.19000e+02 3.10847e+01 3.13882e+01 3.07813e+01 3.15754e+01 3.16825e+01 3.14683e+01
2.56000e+05 3.20000e+02 3.11173e+01 3.12641e+01 3.09705e+01 3.15395e+01 3.16210e+01 3.14580e+01
2.56640e+05 3.20000e+02 3.11173e+01 3.12641e+01 3.09705e+01 3.14950e+01 3.15465e+01 3.14435e+01
2.57280e+05 3.21000e+02 3.10261e+01 3.15794e+01 3.04728e+01 3.14421e+01 3.14584e+01 3.14259e+01
2.57920e+05 3.22000e+02 3.08629e+01 3.16095e+01 3.01163e+01 3.13830e+01 3.14073e+01 3.13586e+01
2.58560e+05 3.23000e+02 3.03907e+01 3.14688e+01 2.93125e+01 3.13207e+01 3.13896e+01 3.12517e+01
2.59200e+05 3.24000e+02 3.01008e+01 3.16035e+01 2.85981e+01 3.12591e+01 3.13747e+01 3.11436e+01
2.59840e+05 3.24000e+02 3.01008e+01 3.16035e+01 2.85981e+01 3.12021e+01 3.13636e+01 3.10406e+01
2.60480e+05 3.25000e+02 3.02921e+01 3.17457e+01 2.88385e+01 3.11522e+01 3.13570e+01 3.09474e+01
2.61120e+05 3.26000e+02 3.01303e+01 3.19403e+01 2.83202e+01 3.11108e+01 3.13551e+01 3.08665e+01
2.61760e+05 3.27000e+02 2.99819e+01 3.13656e+01 2.85982e+01 3.10770e+01 3.13576e+01 3.07965e+01
2.62400e+05 3.28000e+02 3.09427e+01 3.14431e+01 3.04422e+01 3.10485e+01 3.13644e+01 3.07327e+01
2.63040e+05 3.28000e+02 3.09427e+01 3.14431e+01 3.04422e+01 3.10213e+01 3.13751e+01 3.06676e+01
2.63680e+05 3.29000e+02 3.14531e+01 3.15257e+01 3.13805e+01 3.09912e+01 3.13894e+01 3.05930e+01
2.64320e+05 3.30000e+02 3.19766e+01 3.24353e+01 3.15180e+01 3.09545e+01 3.14071e+01 3.05020e+01
2.64960e+05 3.31000e+02 3.22268e+01 3.27695e+01 3.16840e+01 3.09093e+01 3.14279e+01 3.03908e+01
2.65600e+05 3.32000e+02 3.24456e+01 3.29276e+01 3.19636e+01 3.08557e+01 3.14509e+01 3.02604e+01
2.66240e+05 3.32000e+02 3.24456e+01 3.29276e+01 3.19636e+01 3.07965e+01 3.14747e+01 3.01184e+01
2.66880e+05 3.33000e+02 3.24048e+01 3.28023e+01 3.20073e+01 3.07379e+01 3.14975e+01 2.99782e+01
2.67520e+05 3.34000e+02 3.24157e+01 3.28758e+01 3.19556e+01 3.06876e+01 3.15176e+01 2.98576e+01
2.68160e+05 3.35000e+02 3.23180e+01 3.30465e+01 3.15894e+01 3.06549e+01 3.15341e+01 2.97758e+01
2.68800e+05 3.36000e+02 3.23689e+01 3.30860e+01 3.16517e+01 3.06482e+01 3.15471e+01 2.97492e+01
2.69440e+05 3.36000e+02 3.23689e+01 3.30860e+01 3.16517e+01 3.06731e+01 3.15577e+01 2.97886e+01
2.70080e+05 3.37000e+02 3.23915e+01 3.30546e+01 3.17284e+01 3.07324e+01 3.15679e+01 2.98968e+01
2.70720e+05 3.38000e+02 3.25349e+01 3.33437e+01 3.17261e+01 3.08244e+01 3.15799e+01 3.00690e+01
2.71360e+05 3.39000e+02 3.24153e+01 3.31631e+01 3.16675e+01 3.09446e+01 3.15951e+01 3.02941e+01
2.72000e+05 3.40000e+02 3.24126e+01 3.31479e+01 3.16774e+01 3.10854e+01 3.16138e+01 3.05570e+01
2.72640e+05 3.40000e+02 3.24126e+01 3.31479e+01 3.16774e+01 3.12382e+01 3.16350e+01 3.08414e+01
2.73280e+05 3.41000e+02 3.23897e+01 3.32289e+01 3.15505e+01 3.13946e+01 3.16571e+01 3.11321e+01
2.73920e+05 3.42000e+02 3.24331e+01 3.34107e+01 3.14554e+01 3.15471e+01 3.16780e+01 3.14162e+01
2.74560e+05 3.43000e+02 3.24094e+01 3.32669e+01 3.15520e+01 3.16902e+01 3.16962e+01 3.16842e+01
2.75200e+05 3.44000e+02 3.24357e+01 3.33774e+01 3.14939e+01 3.18201e+01 3.19297e+01 3.17105e+01
2.75840e+05 3.44000e+02 3.24357e+01 3.33774e+01 3.14939e+01 3.19350e+01 3.21494e+01 3.17205e+01
2.76480e+05 3.45000e+02 3.25220e+01 3.33430e+01 3.17009e+01 3.20339e+01 3.23419e+01 3.17258e+01
2.77120e+05 3.46000e+02 3.23993e+01 3.33681e+01 3.14305e+01 3.21172e+01 3.25078e+01 3.17266e+01
2.77760e+05 3.47000e+02 3.24360e+01 3.31966e+01 3.16754e+01 3.21859e+01 3.26490e+01 3.17229e+01
2.78400e+05 3.48000e+02 3.25018e+01 3.33300e+01 3.16736e+01 3.22416e+01 3.27681e+01 3.17151e+01
2.79040e+05 3.48000e+02 3.25018e+01 3.33300e+01 3.16736e+01 3.22858e+01 3.28680e+01 3.17036e+01
2.79680e+05 3.49000e+02 3.27231e+01 3.34822e+01 3.19640e+01 3.23205e+01 3.29518e+01 3.16893e+01
2.80320e+05 3.50000e+02 3.25981e+01 3.30914e+01 3.21048e+01 3.23477e+01 3.30219e+01 3.16734e+01
2.80960e+05 3.51000e+02 3.26704e+01 3.33624e+01 3.19784e+01 3.23687e+01 3.30807e+01 3.16568e+01
2.81600e+05 3.52000e+02 3.26537e+01 3.33088e+01 3.19986e+01 3.23854e+01 3.31297e+01 3.16410e+01
2.82240e+05 3.52000e+02 3.26537e+01 3.33088e+01 3.19986e+01 3.23987e+01 3.31703e+01 3.16272e+01
2.82880e+05 3.53000e+02 3.29145e+01 3.35937e+01 3.22353e+01 3.24103e+01 3.32036e+01 3.16169e+01
2.83520e+05 3.54000e+02 3.27673e+01 3.36084e+01 3.19261e+01 3.24211e+01 3.32305e+01 3.16117e+01
2.84160e+05 3.55000e+02 3.27186e+01 3.35906e+01 3.18466e+01 3.24325e+01 3.32518e+01 3.16132e+01
2.84800e+05 3.56000e+02 3.28576e+01 3.37985e+01 3.19167e+01 3.24453e+01 3.32683e+01 3.16223e+01
2.85440e+05 3.56000e+02 3.28576e+01 3.37985e+01 3.19167e+01 3.24602e+01 3.32809e+01 3.16395e+01
2.86080e+05 3.57000e+02 3.27544e+01 3.34933e+01 3.20155e+01 3.24776e+01 3.32908e+01 3.16643e+01
2.86720e+05 3.58000e+02 3.27006e+01 3.34072e+01 3.19940e+01 3.24975e+01 3.32996e+01 3.16954e+01
2.87360e+05 3.59000e+02 3.26474e+01 3.35325e+01 3.17624e+01 3.25199e+01 3.33090e+01 3.17309e+01
2.88000e+05 3.60000e+02 3.26994e+01 3.34827e+01 3.19160e+01 3.25445e+01 3.33207e+01 3.17683e+01
2.88640e+05 3.60000e+02 3.26994e+01 3.34827e+01 3.19160e+01 3.25705e+01 3.33358e+01 3.18051e+01
2.89280e+05 3.61000e+02 3.24623e+01 3.33971e+01 3.15275e+01 3.25969e+01 3.33547e+01 3.18390e+01
2.89920e+05 3.62000e+02 3.26035e+01 3.34920e+01 3.17151e+01 3.26227e+01 3.33768e+01 3.18686e+01
2.90560e+05 3.63000e+02 3.26374e+01 3.34823e+01 3.17925e+01 3.26470e+01 3.34009e+01 3.18930e+01
2.91200e+05 3.64000e+02 3.26586e+01 3.34126e+01 3.19047e+01 3.26684e+01 3.34251e+01 3.19118e+01
2.91840e+05 3.64000e+02 3.26586e+01 3.34126e+01 3.19047e+01 3.26863e+01 3.34477e+01 3.19248e+01
2.92480e+05 3.65000e+02 3.24796e+01 3.30309e+01 3.19282e+01 3.26995e+01 3.34670e+01 3.19320e+01
2.93120e+05 3.66000e+02 3.24959e+01 3.34443e+01 3.15475e+01 3.27078e+01 3.34823e+01 3.19333e+01
2.93760e+05 3.67000e+02 3.26703e+01 3.34981e+01 3.18426e+01 3.27109e+01 3.34930e+01 3.19288e+01
2.94400e+05 3.68000e+02 3.27327e+01 3.34714e+01 3.19940e+01 3.27092e+01 3.34993e+01 3.19192e+01
2.95040e+05 3.68000e+02 3.27327e+01 3.34714e+01 3.19940e+01 3.27037e+01 3.35015e+01 3.19059e+01
2.95680e+05 3.69000e+02 3.26897e+01 3.34503e+01 3.19291e+01 3.26950e+01 3.34997e+01 3.18904e+01
2.96320e+05 3.70000e+02 3.27424e+01 3.34782e+01 3.20066e+01 3.26842e+01 3.34941e+01 3.18743e+01
2.96960e+05 3.71000e+02 3.27087e+01 3.33605e+01 3.20568e+01 3.26722e+01 3.34853e+01 3.18590e+01
2.97600e+05 3.72000e+02 3.25267e+01 3.31843e+01 3.18692e+01 3.26596e+01 3.34741e+01 3.18452e+01
2.98240e+05 3.72000e+02 3.25267e+01 3.31843e+01 3.18692e+01 3.26478e+01 3.34617e+01 3.18339e+01
2.98880e+05 3.73000e+02 3.25151e+01 3.30656e+01 3.19645e+01 3.26375e+01 3.34495e+01 3.18254e+01
2.99520e+05 3.74000e+02 3.24749e+01 3.32825e+01 3.16674e+01 3.26297e+01 3.34388e+01 3.18206e+01
3.00160e+05 3.75000e+02 3.25067e+01 3.31112e+01 3.19021e+01 3.26251e+01 3.34304e+01 3.18198e+01
3.00800e+05 3.76000e+02 3.24740e+01 3.31120e+01 3.18361e+01 3.26236e+01 3.34241e+01 3.18232e+01
3.01440e+05 3.76000e+02 3.24740e+01 3.31120e+01 3.18361e+01 3.26249e+01 3.34194e+01 3.18305e+01
3.02080e+05 3.77000e+02 3.23342e+01 3.29530e+01 3.17154e+01 3.26278e+01 3.34147e+01 3.18408e+01
3.02720e+05 3.78000e+02 3.23781e+01 3.31354e+01 3.16208e+01 3.26308e+01 3.34088e+01 3.18528e+01
3.03360e+05 3.79000e+02 3.24331e+01 3.30768e+01 3.17893e+01 3.26325e+01 3.34002e+01 3.18649e+01
3.04000e+05 3.80000e+02 3.25353e+01 3.32808e+01 3.17898e+01 3.26319e+01 3.33882e+01 3.18755e+01
3.04640e+05 3.80000e+02 3.25353e+01 3.32808e+01 3.17898e+01 3.26279e+01 3.33724e+01 3.18835e+01
3.05280e+05 3.81000e+02 3.24749e+01 3.31412e+01 3.18087e+01 3.26205e+01 3.33530e+01 3.18880e+01
3.05920e+05 3.82000e+02 3.25801e+01 3.31077e+01 3.20525e+01 3.26094e+01 3.33304e+01 3.18885e+01
3.06560e+05 3.83000e+02 3.24473e+01 3.30486e+01 3.18460e+01 3.25953e+01 3.33055e+01 3.18850e+01
3.07200e+05 3.84000e+02 3.24970e+01 3.33360e+01 3.16580e+01 3.25785e+01 3.32794e+01 3.18777e+01
3.07840e+05 3.84000e+02 3.24970e+01 3.33360e+01 3.16580e+01 3.25605e+01 3.32535e+01 3.18674e+01
3.08480e+05 3.85000e+02 3.23486e+01 3.30687e+01 3.16285e+01 3.25423e+01 3.32291e+01 3.18554e+01
3.09120e+05 3.86000e+02 3.22503e+01 3.29134e+01 3.15871e+01 3.25252e+01 3.32075e+01 3.18430e+01
3.09760e+05 3.87000e+02 3.22844e+01 3.30626e+01 3.15063e+01 3.25105e+01 3.31893e+01 3.18317e+01
3.10400e+05 3.88000e+02 3.22362e+01 3.29949e+01 3.14775e+01 3.24987e+01 3.31746e+01 3.18228e+01
3.11040e+05 3.88000e+02 3.22362e+01 3.29949e+01 3.14775e+01 3.24899e+01 3.31633e+01 3.18165e+01
3.11680e+05 3.89000e+02 3.22490e+01 3.31103e+01 3.13877e+01 3.24837e+01 3.31551e+01 3.18123e+01
3.12320e+05 3.90000e+02 3.23674e+01 3.31307e+01 3.16040e+01 3.24789e+01 3.31491e+01 3.18088e+01
3.12960e+05 3.91000e+02 3.25000e+01 3.32636e+01 3.17364e+01 3.24745e+01 3.31444e+01 3.18046e+01
3.13600e+05 3.92000e+02 3.23719e+01 3.31704e+01 3.15735e+01 3.24689e+01 3.31400e+01 3.17979e+01
3.14240e+05 3.92000e+02 3.23719e+01 3.31704e+01 3.15735e+01 3.24612e+01 3.31349e+01 3.17876e+01
3.14880e+05 3.93000e+02 3.22482e+01 3.29365e+01 3.15598e+01 3.24507e+01 3.31287e+01 3.17728e+01
3.15520e+05 3.94000e+02 3.23879e+01 3.29641e+01 3.18116e+01 3.24376e+01 3.31216e+01 3.17537e+01
3.16160e+05 3.95000e+02 3.25008e+01 3.30913e+01 3.19104e+01 3.24227e+01 3.31142e+01 3.17312e+01
3.16800e+05 3.96000e+02 3.23601e+01 3.30761e+01 3.16442e+01 3.24072e+01 3.31075e+01 3.17069e+01
3.17440e+05 3.96000e+02 3.23601e+01 3.30761e+01 3.16442e+01 3.23925e+01 3.31023e+01 3.16827e+01
3.18080e+05 3.97000e+02 3.22271e+01 3.28726e+01 3.15816e+01 3.23796e+01 3.30989e+01 3.16604e+01
3.18720e+05 3.98000e+02 3.22709e+01 3.29121e+01 3.16296e+01 3.23693e+01 3.30971e+01 3.16416e+01
3.19360e+05 3.99000e+02 3.24961e+01 3.31097e+01 3.18825e+01 3.23618e+01 3.30962e+01 3.16274e+01
3.20000e+05 4.00000e+02 3.26745e+01 3.34004e+01 3.19485e+01 3.23570e+01 3.30954e+01 3.16186e+01
3.20640e+05 4.00000e+02 3.26745e+01 3.34004e+01 3.19485e+01 3.23546e+01 3.30939e+01 3.16154e+01
3.21280e+05 4.01000e+02 3.24346e+01 3.31542e+01 3.17150e+01 3.23541e+01 3.30910e+01 3.16172e+01
3.21920e+05 4.02000e+02 3.22490e+01 3.29474e+01 3.15507e+01 3.23546e+01 3.30865e+01 3.16228e+01
3.22560e+05 4.03000e+02 3.23684e+01 3.31286e+01 3.16082e+01 3.23556e+01 3.30803e+01 3.16310e+01
3.23200e+05 4.04000e+02 3.24590e+01 3.32296e+01 3.16883e+01 3.23569e+01 3.30731e+01 3.16408e+01
3.23840e+05 4.04000e+02 3.24590e+01 3.32296e+01 3.16883e+01 3.23586e+01 3.30658e+01 3.16515e+01
3.24480e+05 4.05000e+02 3.24750e+01 3.31684e+01 3.17816e+01 3.23615e+01 3.30600e+01 3.16629e+01
3.25120e+05 4.06000e+02 3.24721e+01 3.31932e+01 3.17511e+01 3.23657e+01 3.30566e+01 3.16747e+01
3.25760e+05 4.07000e+02 3.25863e+01 3.33719e+01 3.18007e+01 3.23711e+01 3.30562e+01 3.16860e+01
3.26400e+05 4.08000e+02 3.26176e+01 3.33663e+01 3.18689e+01 3.23773e+01 3.30586e+01 3.16959e+01
3.27040e+05 4.08000e+02 3.26176e+01 3.33663e+01 3.18689e+01 3.23836e+01 3.30634e+01 3.17038e+01
3.27680e+05 4.09000e+02 3.27794e+01 3.34683e+01 3.20905e+01 3.23896e+01 3.30701e+01 3.17092e+01
3.28320e+05 4.10000e+02 3.26632e+01 3.33542e+01 3.19721e+01 3.23952e+01 3.30782e+01 3.17122e+01
3.28960e+05 4.11000e+02 3.27350e+01 3.35939e+01 3.18761e+01 3.24006e+01 3.30876e+01 3.17135e+01
3.29600e+05 4.12000e+02 3.24609e+01 3.29837e+01 3.19380e+01 3.24062e+01 3.30983e+01 3.17142e+01
3.30240e+05 4.12000e+02 3.24609e+01 3.29837e+01 3.19380e+01 3.24132e+01 3.31108e+01 3.17155e+01
3.30880e+05 4.13000e+02 3.25517e+01 3.33855e+01 3.17178e+01 3.24222e+01 3.31256e+01 3.17187e+01
3.31520e+05 4.14000e+02 3.27114e+01 3.34274e+01 3.19954e+01 3.24338e+01 3.31428e+01 3.17249e+01
3.32160e+05 4.15000e+02 3.24485e+01 3.29109e+01 3.19861e+01 3.24488e+01 3.31628e+01 3.17348e+01
3.32800e+05 4.16000e+02 3.24552e+01 3.32391e+01 3.16712e+01 3.24667e+01 3.31849e+01 3.17484e+01
3.33440e+05 4.16000e+02 3.24552e+01 3.32391e+01 3.16712e+01 3.24867e+01 3.32083e+01 3.17651e+01
3.34080e+05 4.17000e+02 3.23717e+01 3.31501e+01 3.15932e+01 3.25075e+01 3.32315e+01 3.17835e+01
3.34720e+05 4.18000e+02 3.23366e+01 3.30716e+01 3.16017e+01 3.25277e+01 3.32531e+01 3.18024e+01
3.35360e+05 4.19000e+02 3.24475e+01 3.30537e+01 3.18414e+01 3.25460e+01 3.32716e+01 3.18204e+01
3.36000e+05 4.20000e+02 3.23575e+01 3.27654e+01 3.19496e+01 3.25612e+01 3.32859e+01 3.18365e+01
3.36640e+05 4.20000e+02 3.23575e+01 3.27654e+01 3.19496e+01 3.25724e+01 3.32951e+01 3.18498e+01
3.37280e+05 4.21000e+02 3.23957e+01 3.27939e+01 3.19974e+01 3.25791e+01 3.32988e+01 3.18594e+01
3.37920e+05 4.22000e+02 3.23661e+01 3.30198e+01 3.17124e+01 3.25808e+01 3.32971e+01 3.18646e+01
3.38560e+05 4.23000e+02 3.26265e+01 3.31771e+01 3.20758e+01 3.25774e+01 3.32901e+01 3.18648e+01
3.39200e+05 4.24000e+02 3.25941e+01 3.32090e+01 3.19793e+01 3.25694e+01 3.32783e+01 3.18604e+01
3.39840e+05 4.24000e+02 3.25941e+01 3.32090e+01 3.19793e+01 3.25572e+01 3.32620e+01 3.18524e+01
3.40480e+05 4.25000e+02 3.26551e+01 3.31928e+01 3.21175e+01 3.25421e+01 3.32414e+01 3.18427e+01
3.41120e+05 4.26000e+02 3.24699e+01 3.32774e+01 3.16625e+01 3.25250e+01 3.32168e+01 3.18331e+01
3.41760e+05 4.27000e+02 3.22483e+01 3.30380e+01 3.14586e+01 3.25074e+01 3.31893e+01 3.18254e+01
3.42400e+05 4.28000e+02 3.23173e+01 3.28231e+01 3.18114e+01 3.24907e+01 3.31605e+01 3.18210e+01
3.43040e+05 4.28000e+02 3.23173e+01 3.28231e+01 3.18114e+01 3.24766e+01 3.31328e+01 3.18205e+01
3.43680e+05 4.29000e+02 3.26193e+01 3.32988e+01 3.19398e+01 3.24664e+01 3.31085e+01 3.18243e+01
3.44320e+05 4.30000e+02 3.27101e+01 3.33708e+01 3.20494e+01 3.24605e+01 3.30894e+01 3.18317e+01
3.44960e+05 4.31000e+02 3.27700e+01 3.34235e+01 3.21166e+01 3.24590e+01 3.30768e+01 3.18411e+01
3.45600e+05 4.32000e+02 3.26856e+01 3.34743e+01 3.18969e+01 3.24605e+01 3.30704e+01 3.18506e+01
3.46240e+05 4.32000e+02 3.26856e+01 3.34743e+01 3.18969e+01 3.24637e+01 3.30693e+01 3.18581e+01
3.46880e+05 4.33000e+02 3.27918e+01 3.35762e+01 3.20074e+01 3.24671e+01 3.30720e+01 3.18622e+01
3.47520e+05 4.34000e+02 3.27700e+01 3.34436e+01 3.20965e+01 3.24703e+01 3.30773e+01 3.18632e+01
3.48160e+05 4.35000e+02 3.27825e+01 3.34830e+01 3.20820e+01 3.24733e+01 3.30847e+01 3.18619e+01
3.48800e+05 4.36000e+02 3.29664e+01 3.37505e+01 3.21823e+01 3.24774e+01 3.30945e+01 3.18603e+01
3.49440e+05 4.36000e+02 3.29664e+01 3.37505e+01 3.21823e+01 3.24838e+01 3.31075e+01 3.18601e+01
3.50080e+05 4.37000e+02 3.31410e+01 3.37688e+01 3.25131e+01 3.24935e+01 3.31245e+01 3.18626e+01
3.50720e+05 4.38000e+02 3.31367e+01 3.37044e+01 3.25689e+01 3.25072e+01 3.31460e+01 3.18685e+01
3.51360e+05 4.39000e+02 3.29032e+01 3.35909e+01 3.22155e+01 3.25250e+01 3.31720e+01 3.18780e+01
3.52000e+05 4.40000e+02 3.28480e+01 3.34942e+01 3.22018e+01 3.25463e+01 3.32020e+01 3.18907e+01
3.52640e+05 4.40000e+02 3.28480e+01 3.34942e+01 3.22018e+01 3.25710e+01 3.32354e+01 3.19067e+01
3.53280e+05 4.41000e+02 3.29100e+01 3.36669e+01 3.21531e+01 3.25987e+01 3.32714e+01 3.19260e+01
3.53920e+05 4.42000e+02 3.29466e+01 3.36577e+01 3.22354e+01 3.26292e+01 3.33094e+01 3.19491e+01
3.54560e+05 4.43000e+02 3.31479e+01 3.39309e+01 3.23648e+01 3.26626e+01 3.33487e+01 3.19764e+01
3.55200e+05 4.44000e+02 3.30050e+01 3.37306e+01 3.22794e+01 3.26979e+01 3.33882e+01 3.20077e+01
3.55840e+05 4.44000e+02 3.30050e+01 3.37306e+01 3.22794e+01 3.27343e+01 3.34266e+01 3.20419e+01
3.56480e+05 4.45000e+02 3.30810e+01 3.37726e+01 3.23895e+01 3.27699e+01 3.34625e+01 3.20773e+01
3.57120e+05 4.46000e+02 3.30166e+01 3.37267e+01 3.23065e+01 3.28033e+01 3.34950e+01 3.21117e+01
3.57760e+05 4.47000e+02 3.31903e+01 3.40313e+01 3.23493e+01 3.28335e+01 3.35236e+01 3.21434e+01
3.58400e+05 4.48000e+02 3.32658e+01 3.41428e+01 3.23888e+01 3.28599e+01 3.35488e+01 3.21710e+01
3.59040e+05 4.48000e+02 3.32658e+01 3.41428e+01 3.23888e+01 3.28827e+01 3.35713e+01 3.21941e+01
3.59680e+05 4.49000e+02 3.31580e+01 3.38969e+01 3.24191e+01 3.29026e+01 3.35919e+01 3.22132e+01
3.60320e+05 4.50000e+02 3.31786e+01 3.40250e+01 3.23322e+01 3.29201e+01 3.36115e+01 3.22288e+01
3.60960e+05 4.51000e+02 3.33012e+01 3.41927e+01 3.24098e+01 3.29364e+01 3.36308e+01 3.22420e+01
3.61600e+05 4.52000e+02 3.33297e+01 3.43475e+01 3.23120e+01 3.29520e+01 3.36505e+01 3.22535e+01
3.62240e+05 4.52000e+02 3.33297e+01 3.43475e+01 3.23120e+01 3.29677e+01 3.36713e+01 3.22641e+01
3.62880e+05 4.53000e+02 3.34621e+01 3.43895e+01 3.25348e+01 3.29840e+01 3.36938e+01 3.22743e+01
3.63520e+05 4.54000e+02 3.33047e+01 3.42708e+01 3.23386e+01 3.30015e+01 3.37185e+01 3.22845e+01
3.64160e+05 4.55000e+02 3.34916e+01 3.45304e+01 3.24528e+01 3.30200e+01 3.37454e+01 3.22946e+01
3.64800e+05 4.56000e+02 3.34367e+01 3.45815e+01 3.22918e+01 3.30398e+01 3.37748e+01 3.23048e+01
3.65440e+05 4.56000e+02 3.34367e+01 3.45815e+01 3.22918e+01 3.30607e+01 3.38066e+01 3.23147e+01
3.66080e+05 4.57000e+02 3.32908e+01 3.43890e+01 3.21925e+01 3.30827e+01 3.38411e+01 3.23243e+01
3.66720e+05 4.58000e+02 3.33240e+01 3.44582e+01 3.21899e+01 3.31060e+01 3.38785e+01 3.23335e+01
3.67360e+05 4.59000e+02 3.33439e+01 3.43203e+01 3.23675e+01 3.31306e+01 3.39189e+01 3.23423e+01
3.68000e+05 4.60000e+02 3.31607e+01 3.40940e+01 3.22273e+01 3.31563e+01 3.39620e+01 3.23506e+01
3.68640e+05 4.60000e+02 3.31607e+01 3.40940e+01 3.22273e+01 3.31827e+01 3.40075e+01 3.23580e+01
3.69280e+05 4.61000e+02 3.34016e+01 3.43886e+01 3.24145e+01 3.32095e+01 3.40549e+01 3.23640e+01
3.69920e+05 4.62000e+02 3.34377e+01 3.42108e+01 3.26646e+01 3.32354e+01 3.41029e+01 3.23679e+01
3.70560e+05 4.63000e+02 3.33735e+01 3.42689e+01 3.24780e+01 3.32596e+01 3.41501e+01 3.23691e+01
3.71200e+05 4.64000e+02 3.33832e+01 3.43612e+01 3.24052e+01 3.32810e+01 3.41949e+01 3.23672e+01
3.71840e+05 4.64000e+02 3.33832e+01 3.43612e+01 3.24052e+01 3.32989e+01 3.42351e+01 3.23626e+01
3.72480e+05 4.65000e+02 3.34570e+01 3.42383e+01 3.26757e+01 3.33127e+01 3.42692e+01 3.23562e+01
3.73120e+05 4.66000e+02 3.34474e+01 3.46485e+01 3.22463e+01 3.33227e+01 3.42961e+01 3.23492e+01
3.73760e+05 4.67000e+02 3.33680e+01 3.43697e+01 3.23662e+01 3.33294e+01 3.43153e+01 3.23435e+01
3.74400e+05 4.68000e+02 3.35841e+01 3.47132e+01 3.24550e+01 3.33339e+01 3.43273e+01 3.23405e+01
3.75040e+05 4.68000e+02 3.35841e+01 3.47132e+01 3.24550e+01 3.33371e+01 3.43330e+01 3.23413e+01
3.75680e+05 4.69000e+02 3.34852e+01 3.45774e+01 3.23930e+01 3.33402e+01 3.43341e+01 3.23463e+01
3.76320e+05 4.70000e+02 3.34895e+01 3.47164e+01 3.22625e+01 3.33437e+01 3.43323e+01 3.23551e+01
3.76960e+05 4.71000e+02 3.34836e+01 3.47970e+01 3.21702e+01 3.33482e+01 3.43299e+01 3.23665e+01
3.77600e+05 4.72000e+02 3.35182e+01 3.46565e+01 3.23799e+01 3.33539e+01 3.43286e+01 3.23792e+01
3.78240e+05 4.72000e+02 3.35182e+01 3.46565e+01 3.23799e+01 3.33607e+01 3.43301e+01 3.23914e+01
3.78880e+05 4.73000e+02 3.38357e+01 3.49315e+01 3.27398e+01 3.33690e+01 3.43359e+01 3.24021e+01
3.79520e+05 4.74000e+02 3.35886e+01 3.45643e+01 3.26129e+01 3.33784e+01 3.43467e+01 3.24101e+01
3.80160e+05 4.75000e+02 3.37237e+01 3.48428e+01 3.26046e+01 3.33888e+01 3.43627e+01 3.24149e+01
3.80800e+05 4.76000e+02 3.38054e+01 3.47939e+01 3.28168e+01 3.34000e+01 3.43840e+01 3.24160e+01
3.81440e+05 4.76000e+02 3.38054e+01 3.47939e+01 3.28168e+01 3.34119e+01 3.44099e+01 3.24139e+01
3.82080e+05 4.77000e+02 3.38015e+01 3.47101e+01 3.28929e+01 3.34245e+01 3.44395e+01 3.24095e+01
3.82720e+05 4.78000e+02 3.35718e+01 3.45018e+01 3.26419e+01 3.34382e+01 3.44717e+01 3.24047e+01
3.83360e+05 4.79000e+02 3.34951e+01 3.44683e+01 3.25219e+01 3.34533e+01 3.45052e+01 3.24014e+01
3.84000e+05 4.80000e+02 3.36281e+01 3.45322e+01 3.27240e+01 3.34702e+01 3.45386e+01 3.24018e+01
3.84640e+05 4.80000e+02 3.36281e+01 3.45322e+01 3.27240e+01 3.34892e+01 3.45709e+01 3.24074e+01
3.85280e+05 4.81000e+02 3.35356e+01 3.45306e+01 3.25405e+01 3.35101e+01 3.46010e+01 3.24192e+01
3.85920e+05 4.82000e+02 3.32503e+01 3.41537e+01 3.23469e+01 3.35325e+01 3.46277e+01 3.24373e+01
3.86560e+05 4.83000e+02 3.34331e+01 3.42286e+01 3.26375e+01 3.35554e+01 3.46501e+01 3.24607e+01
3.87200e+05 4.84000e+02 3.34347e+01 3.43294e+01 3.25399e+01 3.35773e+01 3.46669e+01 3.24877e+01
3.87840e+05 4.84000e+02 3.34347e+01 3.43294e+01 3.25399e+01 3.35968e+01 3.46774e+01 3.25161e+01
3.88480e+05 4.85000e+02 3.34438e+01 3.43850e+01 3.25027e+01 3.36123e+01 3.46811e+01 3.25436e+01
3.89120e+05 4.86000e+02 3.34904e+01 3.43375e+01 3.26433e+01 3.36229e+01 3.46779e+01 3.25679e+01
3.89760e+05 4.87000e+02 3.35314e+01 3.43862e+01 3.26766e+01 3.36275e+01 3.46676e+01 3.25874e+01
3.90400e+05 4.88000e+02 3.35660e+01 3.45635e+01 3.25684e+01 3.36259e+01 3.46507e+01 3.26011e+01
3.91040e+05 4.88000e+02 3.35660e+01 3.45635e+01 3.25684e+01 3.36183e+01 3.46277e+01 3.26089e+01
3.91680e+05 4.89000e+02 3.36745e+01 3.41545e+01 3.31946e+01 3.36056e+01 3.45999e+01 3.26113e+01
3.92320e+05 4.90000e+02 3.37090e+01 3.46027e+01 3.28153e+01 3.35892e+01 3.45690e+01 3.26095e+01
3.92960e+05 4.91000e+02 3.35413e+01 3.42171e+01 3.28654e+01 3.35709e+01 3.45368e+01 3.26050e+01
3.93600e+05 4.92000e+02 3.35714e+01 3.43681e+01 3.27748e+01 3.35525e+01 3.45055e+01 3.25994e+01
3.94240e+05 4.92000e+02 3.35714e+01 3.43681e+01 3.27748e+01 3.35355e+01 3.44766e+01 3.25944e+01
3.94880e+05 4.93000e+02 3.37995e+01 3.46629e+01 3.29361e+01 3.35216e+01 3.44515e+01 3.25917e+01
3.95520e+05 4.94000e+02 3.37373e+01 3.46301e+01 3.28445e+01 3.35120e+01 3.44309e+01 3.25931e+01
3.96160e+05 4.95000e+02 3.35264e+01 3.42700e+01 3.27829e+01 3.35072e+01 3.44149e+01 3.25996e+01
3.96800e+05 4.96000e+02 3.35566e+01 3.42439e+01 3.28694e+01 3.35074e+01 3.44030e+01 3.26118e+01
3.97440e+05 4.96000e+02 3.35566e+01 3.42439e+01 3.28694e+01 3.35118e+01 3.43946e+01 3.26291e+01
3.98080e+05 4.97000e+02 3.37064e+01 3.45241e+01 3.28886e+01 3.35200e+01 3.43895e+01 3.26505e+01
3.98720e+05 4.98000e+02 3.34983e+01 3.45742e+01 3.24224e+01 3.35311e+01 3.43875e+01 3.26746e+01
3.99360e+05 4.99000e+02 3.37192e+01 3.45737e+01 3.28647e+01 3.35439e+01 3.43883e+01 3.26996e+01
4.00000e+05 5.00000e+02 3.36179e+01 3.43964e+01 3.28393e+01 3.35579e+01 3.43917e+01 3.27241e+01
4.00640e+05 5.00000e+02 3.36179e+01 3.43964e+01 3.28393e+01 3.35719e+01 3.43969e+01 3.27469e+01
4.01280e+05 5.01000e+02 3.37042e+01 3.46197e+01 3.27887e+01 3.35849e+01 3.44028e+01 3.27670e+01
4.01920e+05 5.02000e+02 3.36890e+01 3.45766e+01 3.28015e+01 3.35962e+01 3.44088e+01 3.27836e+01
4.02560e+05 5.03000e+02 3.39185e+01 3.50564e+01 3.27807e+01 3.36054e+01 3.44146e+01 3.27962e+01
4.03200e+05 5.04000e+02 3.38015e+01 3.47312e+01 3.28717e+01 3.36123e+01 3.44204e+01 3.28043e+01
4.03840e+05 5.04000e+02 3.38015e+01 3.47312e+01 3.28717e+01 3.36174e+01 3.44263e+01 3.28084e+01
4.04480e+05 5.05000e+02 3.38822e+01 3.48262e+01 3.29382e+01 3.36209e+01 3.44329e+01 3.28090e+01
4.05120e+05 5.06000e+02 3.37696e+01 3.48070e+01 3.27323e+01 3.36239e+01 3.44406e+01 3.28072e+01
4.05760e+05 5.07000e+02 3.38481e+01 3.48176e+01 3.28786e+01 3.36270e+01 3.44500e+01 3.28041e+01
4.06400e+05 5.08000e+02 3.39857e+01 3.51309e+01 3.28406e+01 3.36313e+01 3.44620e+01 3.28006e+01
4.07040e+05 5.08000e+02 3.39857e+01 3.51309e+01 3.28406e+01 3.36375e+01 3.44774e+01 3.27976e+01
4.07680e+05 5.09000e+02 3.40210e+01 3.50572e+01 3.29848e+01 3.36463e+01 3.44968e+01 3.27958e+01
4.08320e+05 5.10000e+02 3.42594e+01 3.53607e+01 3.31581e+01 3.36578e+01 3.45202e+01 3.27954e+01
4.08960e+05 5.11000e+02 3.41072e+01 3.50310e+01 3.31834e+01 3.36718e+01 3.45471e+01 3.27966e+01
4.09600e+05 5.12000e+02 3.39265e+01 3.49009e+01 3.29520e+01 3.36880e+01 3.45768e+01 3.27992e+01
4.10240e+05 5.12000e+02 3.39265e+01 3.49009e+01 3.29520e+01 3.37057e+01 3.46085e+01 3.28030e+01
4.10880e+05 5.13000e+02 3.40100e+01 3.49646e+01 3.30555e+01 3.37251e+01 3.46420e+01 3.28081e+01
4.11520e+05 5.14000e+02 3.40288e+01 3.47579e+01 3.32998e+01 3.37460e+01 3.46774e+01 3.28146e+01
4.12160e+05 5.15000e+02 3.39613e+01 3.46380e+01 3.32846e+01 3.37689e+01 3.47147e+01 3.28231e+01
4.12800e+05 5.16000e+02 3.39672e+01 3.46607e+01 3.32738e+01 3.37940e+01 3.47537e+01 3.28344e+01
4.13440e+05 5.16000e+02 3.39672e+01 3.46607e+01 3.32738e+01 3.38211e+01 3.47934e+01 3.28488e+01
4.14080e+05 5.17000e+02 3.38341e+01 3.44551e+01 3.32131e+01 3.38494e+01 3.48324e+01 3.28663e+01
4.14720e+05 5.18000e+02 3.40172e+01 3.46693e+01 3.33650e+01 3.38774e+01 3.48684e+01 3.28865e+01
4.15360e+05 5.19000e+02 3.40648e+01 3.49282e+01 3.32013e+01 3.39042e+01 3.48991e+01 3.29092e+01
4.16000e+05 5.20000e+02 3.40254e+01 3.48128e+01 3.32379e+01 3.39282e+01 3.49224e+01 3.29340e+01
4.16640e+05 5.20000e+02 3.40254e+01 3.48128e+01 3.32379e+01 3.39485e+01 3.49365e+01 3.29606e+01
4.17280e+05 5.21000e+02 3.41825e+01 3.49996e+01 3.33653e+01 3.39646e+01 3.49405e+01 3.29887e+01
4.17920e+05 5.22000e+02 3.42015e+01 3.48038e+01 3.35991e+01 3.39761e+01 3.49344e+01 3.30179e+01
4.18560e+05 5.23000e+02 3.39894e+01 3.45950e+01 3.33837e+01 3.39836e+01 3.49196e+01 3.30476e+01
4.19200e+05 5.24000e+02 3.38606e+01 3.45600e+01 3.31612e+01 3.39875e+01 3.48983e+01 3.30768e+01
4.19840e+05 5.24000e+02 3.38606e+01 3.45600e+01 3.31612e+01 3.39894e+01 3.48736e+01 3.31051e+01
4.20480e+05 5.25000e+02 3.40346e+01 3.48113e+01 3.32580e+01 3.39903e+01 3.48489e+01 3.31317e+01
4.21120e+05 5.26000e+02 3.41440e+01 3.47630e+01 3.35249e+01 3.39919e+01 3.48270e+01 3.31568e+01
4.21760e+05 5.27000e+02 3.42918e+01 3.49217e+01 3.36620e+01 3.39950e+01 3.48094e+01 3.31805e+01
4.22400e+05 5.28000e+02 3.43415e+01 3.49297e+01 3.37533e+01 3.39998e+01 3.47966e+01 3.32031e+01
4.23040e+05 5.28000e+02 3.43415e+01 3.49297e+01 3.37533e+01 3.40063e+01 3.47877e+01 3.32248e+01
4.23680e+05 5.29000e+02 3.41461e+01 3.47752e+01 3.35171e+01 3.40132e+01 3.47813e+01 3.32451e+01
4.24320e+05 5.30000e+02 3.42550e+01 3.51505e+01 3.33595e+01 3.40200e+01 3.47763e+01 3.32637e+01
4.24960e+05 5.31000e+02 3.42329e+01 3.47663e+01 3.36995e+01 3.40264e+01 3.47720e+01 3.32808e+01
4.25600e+05 5.32000e+02 3.41987e+01 3.48164e+01 3.35810e+01 3.40327e+01 3.47684e+01 3.32970e+01
4.26240e+05 5.32000e+02 3.41987e+01 3.48164e+01 3.35810e+01 3.40397e+01 3.47660e+01 3.33135e+01
4.26880e+05 5.33000e+02 3.42968e+01 3.48686e+01 3.37249e+01 3.40485e+01 3.47655e+01 3.33314e+01
4.27520e+05 5.34000e+02 3.41923e+01 3.47864e+01 3.35981e+01 3.40594e+01 3.47677e+01 3.33511e+01
4.28160e+05 5.35000e+02 3.41834e+01 3.49298e+01 3.34370e+01 3.40727e+01 3.47729e+01 3.33726e+01
4.28800e+05 5.36000e+02 3.41540e+01 3.49299e+01 3.33780e+01 3.40882e+01 3.47811e+01 3.33953e+01
4.29440e+05 5.36000e+02 3.41540e+01 3.49299e+01 3.33780e+01 3.41048e+01 3.47914e+01 3.34183e+01
4.30080e+05 5.37000e+02 3.42307e+01 3.50551e+01 3.34063e+01 3.41221e+01 3.48030e+01 3.34412e+01
4.30720e+05 5.38000e+02 3.40892e+01 3.48776e+01 3.33007e+01 3.41390e+01 3.48147e+01 3.34633e+01
4.31360e+05 5.39000e+02 3.41466e+01 3.50009e+01 3.32922e+01 3.41548e+01 3.48255e+01 3.34842e+01
4.32000e+05 5.40000e+02 3.39626e+01 3.44669e+01 3.34583e+01 3.41690e+01 3.48348e+01 3.35031e+01
4.32640e+05 5.40000e+02 3.39626e+01 3.44669e+01 3.34583e+01 3.41809e+01 3.48427e+01 3.35191e+01
4.33280e+05 5.41000e+02 3.38935e+01 3.44731e+01 3.33138e+01 3.41904e+01 3.48496e+01 3.35311e+01
4.33920e+05 5.42000e+02 3.40588e+01 3.45941e+01 3.35235e+01 3.41972e+01 3.48560e+01 3.35383e+01
4.34560e+05 5.43000e+02 3.39833e+01 3.46188e+01 3.33478e+01 3.42011e+01 3.48624e+01 3.35399e+01
4.35200e+05 5.44000e+02 3.41100e+01 3.47427e+01 3.34773e+01 3.42024e+01 3.48688e+01 3.35360e+01
4.35840e+05 5.44000e+02 3.41100e+01 3.47427e+01 3.34773e+01 3.42006e+01 3.48744e+01 3.35269e+01
4.36480e+05 5.45000e+02 3.41416e+01 3.48552e+01 3.34281e+01 3.41957e+01 3.48776e+01 3.35138e+01
4.37120e+05 5.46000e+02 3.39946e+01 3.46700e+01 3.33191e+01 3.41874e+01 3.48766e+01 3.34981e+01
4.37760e+05 5.47000e+02 3.40730e+01 3.46946e+01 3.34514e+01 3.41758e+01 3.48703e+01 3.34814e+01
4.38400e+05 5.48000e+02 3.42097e+01 3.47788e+01 3.36406e+01 3.41616e+01 3.48580e+01 3.34652e+01
4.39040e+05 5.48000e+02 3.42097e+01 3.47788e+01 3.36406e+01 3.41456e+01 3.48406e+01 3.34506e+01
4.39680e+05 5.49000e+02 3.43539e+01 3.50080e+01 3.36999e+01 3.41290e+01 3.48198e+01 3.34383e+01
4.40320e+05 5.50000e+02 3.42549e+01 3.48481e+01 3.36617e+01 3.41132e+01 3.47977e+01 3.34287e+01
4.40960e+05 5.51000e+02 3.43832e+01 3.49736e+01 3.37928e+01 3.40990e+01 3.47765e+01 3.34216e+01
4.41600e+05 5.52000e+02 3.42828e+01 3.47835e+01 3.37821e+01 3.40874e+01 3.47578e+01 3.34170e+01
4.42240e+05 5.52000e+02 3.42828e+01 3.47835e+01 3.37821e+01 3.40789e+01 3.47428e+01 3.34149e+01
4.42880e+05 5.53000e+02 3.42967e+01 3.48255e+01 3.37679e+01 3.40739e+01 3.47323e+01 3.34156e+01
4.43520e+05 5.54000e+02 3.44694e+01 3.51897e+01 3.37491e+01 3.40733e+01 3.47268e+01 3.34197e+01
4.44160e+05 5.55000e+02 3.44471e+01 3.50039e+01 3.38903e+01 3.40772e+01 3.47264e+01 3.34279e+01
4.44800e+05 5.56000e+02 3.41384e+01 3.48674e+01 3.34093e+01 3.40858e+01 3.47308e+01 3.34407e+01
4.45440e+05 5.56000e+02 3.41384e+01 3.48674e+01 3.34093e+01 3.40988e+01 3.47395e+01 3.34581e+01
4.46080e+05 5.57000e+02 3.42692e+01 3.48395e+01 3.36990e+01 3.41157e+01 3.47515e+01 3.34798e+01
4.46720e+05 5.58000e+02 3.43364e+01 3.48437e+01 3.38292e+01 3.41356e+01 3.47660e+01 3.35052e+01
4.47360e+05 5.59000e+02 3.42733e+01 3.48944e+01 3.36523e+01 3.41576e+01 3.47822e+01 3.35330e+01
4.48000e+05 5.60000e+02 3.44003e+01 3.49466e+01 3.38540e+01 3.41808e+01 3.47997e+01 3.35619e+01
4.48640e+05 5.60000e+02 3.44003e+01 3.49466e+01 3.38540e+01 3.42041e+01 3.48179e+01 3.35903e+01
4.49280e+05 5.61000e+02 3.43902e+01 3.49230e+01 3.38574e+01 3.42263e+01 3.48361e+01 3.36166e+01
4.49920e+05 5.62000e+02 3.41540e+01 3.47541e+01 3.35538e+01 3.42463e+01 3.48532e+01 3.36395e+01
4.50560e+05 5.63000e+02 3.39843e+01 3.47119e+01 3.32567e+01 3.42634e+01 3.48684e+01 3.36584e+01
4.51200e+05 5.64000e+02 3.42082e+01 3.49936e+01 3.34228e+01 3.42771e+01 3.48809e+01 3.36733e+01
4.51840e+05 5.64000e+02 3.42082e+01 3.49936e+01 3.34228e+01 3.42876e+01 3.48904e+01 3.36849e+01
4.52480e+05 5.65000e+02 3.41743e+01 3.49190e+01 3.34296e+01 3.42955e+01 3.48970e+01 3.36940e+01
4.53120e+05 5.66000e+02 3.41110e+01 3.49844e+01 3.32376e+01 3.43011e+01 3.49009e+01 3.37013e+01
4.53760e+05 5.67000e+02 3.42939e+01 3.51797e+01 3.34081e+01 3.43047e+01 3.49025e+01 3.37068e+01
4.54400e+05 5.68000e+02 3.40889e+01 3.46665e+01 3.35112e+01 3.43056e+01 3.49017e+01 3.37096e+01
4.55040e+05 5.68000e+02 3.40889e+01 3.46665e+01 3.35112e+01 3.43038e+01 3.48992e+01 3.37085e+01
4.55680e+05 5.69000e+02 3.43111e+01 3.50598e+01 3.35624e+01 3.42989e+01 3.48954e+01 3.37023e+01
4.56320e+05 5.70000e+02 3.42777e+01 3.51944e+01 3.33609e+01 3.42908e+01 3.48913e+01 3.36902e+01
4.56960e+05 5.71000e+02 3.43355e+01 3.52055e+01 3.34655e+01 3.42801e+01 3.48880e+01 3.36721e+01
4.57600e+05 5.72000e+02 3.42612e+01 3.51141e+01 3.34083e+01 3.42675e+01 3.48864e+01 3.36487e+01
4.58240e+05 5.72000e+02 3.42612e+01 3.51141e+01 3.34083e+01 3.42544e+01 3.48870e+01 3.36217e+01
4.58880e+05 5.73000e+02 3.40904e+01 3.49473e+01 3.32334e+01 3.42415e+01 3.48900e+01 3.35930e+01
4.59520e+05 5.74000e+02 3.41405e+01 3.49266e+01 3.33543e+01 3.42301e+01 3.48954e+01 3.35648e+01
4.60160e+05 5.75000e+02 3.39823e+01 3.48529e+01 3.31117e+01 3.42211e+01 3.49033e+01 3.35388e+01
4.60800e+05 5.76000e+02 3.40786e+01 3.49294e+01 3.32279e+01 3.42149e+01 3.49137e+01 3.35161e+01
4.61440e+05 5.76000e+02 3.40786e+01 3.49294e+01 3.32279e+01 3.42118e+01 3.49266e+01 3.34970e+01
4.62080e+05 5.77000e+02 3.39759e+01 3.48078e+01 3.31439e+01 3.42115e+01 3.49417e+01 3.34813e+01
4.62720e+05 5.78000e+02 3.41760e+01 3.51458e+01 3.32061e+01 3.42129e+01 3.49578e+01 3.34679e+01
4.63360e+05 5.79000e+02 3.43384e+01 3.52761e+01 3.34008e+01 3.42146e+01 3.49736e+01 3.34556e+01
4.64000e+05 5.80000e+02 3.42797e+01 3.52103e+01 3.33491e+01 3.42153e+01 3.49874e+01 3.34432e+01
4.64640e+05 5.80000e+02 3.42797e+01 3.52103e+01 3.33491e+01 3.42137e+01 3.49978e+01 3.34297e+01
4.65280e+05 5.81000e+02 3.42475e+01 3.51002e+01 3.33948e+01 3.42091e+01 3.50040e+01 3.34142e+01
4.65920e+05 5.82000e+02 3.42664e+01 3.49781e+01 3.35547e+01 3.42013e+01 3.50059e+01 3.33967e+01
4.66560e+05 5.83000e+02 3.41028e+01 3.48554e+01 3.33501e+01 3.41910e+01 3.50045e+01 3.33775e+01
4.67200e+05 5.84000e+02 3.41517e+01 3.48132e+01 3.34903e+01 3.41797e+01 3.50017e+01 3.33578e+01
4.67840e+05 5.84000e+02 3.41517e+01 3.48132e+01 3.34903e+01 3.41693e+01 3.49996e+01 3.33390e+01
4.68480e+05 5.85000e+02 3.40321e+01 3.45927e+01 3.34715e+01 3.41611e+01 3.49997e+01 3.33226e+01
4.69120e+05 5.86000e+02 3.43152e+01 3.48278e+01 3.38025e+01 3.41565e+01 3.50030e+01 3.33100e+01
4.69760e+05 5.87000e+02 3.42704e+01 3.50879e+01 3.34530e+01 3.41557e+01 3.50090e+01 3.33023e+01
4.70400e+05 5.88000e+02 3.41001e+01 3.44492e+01 3.37511e+01 3.41581e+01 3.50164e+01 3.32999e+01
4.71040e+05 5.88000e+02 3.41001e+01 3.44492e+01 3.37511e+01 3.41629e+01 3.50230e+01 3.33027e+01
4.71680e+05 5.89000e+02 3.41912e+01 3.49011e+01 3.34814e+01 3.41685e+01 3.50267e+01 3.33103e+01
4.72320e+05 5.90000e+02 3.40133e+01 3.48049e+01 3.32217e+01 3.41739e+01 3.50255e+01 3.33222e+01
4.72960e+05 5.91000e+02 3.40644e+01 3.47887e+01 3.33400e+01 3.41782e+01 3.50186e+01 3.33377e+01
4.73600e+05 5.92000e+02 3.41415e+01 3.48770e+01 3.34060e+01 3.41813e+01 3.50063e+01 3.33563e+01
4.74240e+05 5.92000e+02 3.41415e+01 3.48770e+01 3.34060e+01 3.41834e+01 3.49893e+01 3.33775e+01
4.74880e+05 5.93000e+02 3.43006e+01 3.46173e+01 3.39839e+01 3.41846e+01 3.49689e+01 3.34002e+01
4.75520e+05 5.94000e+02 3.44393e+01 3.48403e+01 3.40383e+01 3.41849e+01 3.49467e+01 3.34231e+01
4.76160e+05 5.95000e+02 3.44074e+01 3.47783e+01 3.40364e+01 3.41842e+01 3.49240e+01 3.34443e+01
4.76800e+05 5.96000e+02 3.44445e+01 3.48052e+01 3.40838e+01 3.41821e+01 3.49021e+01 3.34620e+01
4.77440e+05 5.96000e+02 3.44445e+01 3.48052e+01 3.40838e+01 3.41787e+01 3.48820e+01 3.34754e+01
4.78080e+05 5.97000e+02 3.45269e+01 3.49981e+01 3.40557e+01 3.41744e+01 3.48641e+01 3.34847e+01
4.78720e+05 5.98000e+02 3.44224e+01 3.47977e+01 3.40471e+01 3.41702e+01 3.48486e+01 3.34918e+01
4.79360e+05 5.99000e+02 3.45623e+01 3.49815e+01 3.41431e+01 3.41676e+01 3.48354e+01 3.34998e+01
4.80000e+05 6.00000e+02 3.44883e+01 3.50040e+01 3.39726e+01 3.41681e+01 3.48244e+01 3.35118e+01
4.80640e+05 6.00000e+02 3.44883e+01 3.50040e+01 3.39726e+01 3.41729e+01 3.48154e+01 3.35304e+01
4.81280e+05 6.01000e+02 3.44536e+01 3.47639e+01 3.41433e+01 3.41829e+01 3.48086e+01 3.35571e+01
4.81920e+05 6.02000e+02 3.45192e+01 3.49550e+01 3.40834e+01 3.41981e+01 3.48042e+01 3.35919e+01
4.82560e+05 6.03000e+02 3.46014e+01 3.51497e+01 3.40531e+01 3.42180e+01 3.48023e+01 3.36336e+01
4.83200e+05 6.04000e+02 3.43533e+01 3.47600e+01 3.39466e+01 3.42417e+01 3.48033e+01 3.36802e+01
4.83840e+05 6.04000e+02 3.43533e+01 3.47600e+01 3.39466e+01 3.42682e+01 3.48072e+01 3.37292e+01
4.84480e+05 6.05000e+02 3.43434e+01 3.47792e+01 3.39075e+01 3.42959e+01 3.48136e+01 3.37782e+01
4.85120e+05 6.06000e+02 3.43307e+01 3.48584e+01 3.38029e+01 3.43237e+01 3.48221e+01 3.38252e+01
4.85760e+05 6.07000e+02 3.44371e+01 3.49141e+01 3.39601e+01 3.43504e+01 3.48322e+01 3.38686e+01
4.86400e+05 6.08000e+02 3.42998e+01 3.46068e+01 3.39928e+01 3.43753e+01 3.48432e+01 3.39073e+01
4.87040e+05 6.08000e+02 3.42998e+01 3.46068e+01 3.39928e+01 3.43975e+01 3.48547e+01 3.39404e+01
4.87680e+05 6.09000e+02 3.44619e+01 3.49743e+01 3.39495e+01 3.44166e+01 3.48657e+01 3.39674e+01
4.88320e+05 6.10000e+02 3.46932e+01 3.51652e+01 3.42211e+01 3.44317e+01 3.48755e+01 3.39879e+01
4.88960e+05 6.11000e+02 3.45594e+01 3.49046e+01 3.42143e+01 3.44425e+01 3.48833e+01 3.40016e+01
4.89600e+05 6.12000e+02 3.43700e+01 3.48926e+01 3.38475e+01 3.44487e+01 3.48884e+01 3.40089e+01
4.90240e+05 6.12000e+02 3.43700e+01 3.48926e+01 3.38475e+01 3.44506e+01 3.48906e+01 3.40106e+01
4.90880e+05 6.13000e+02 3.43665e+01 3.46252e+01 3.41077e+01 3.44491e+01 3.48902e+01 3.40080e+01
4.91520e+05 6.14000e+02 3.43068e+01 3.44268e+01 3.41867e+01 3.44455e+01 3.48879e+01 3.40031e+01
4.92160e+05 6.15000e+02 3.45731e+01 3.48059e+01 3.43404e+01 3.44412e+01 3.48849e+01 3.39976e+01
4.92800e+05 6.16000e+02 3.43203e+01 3.45191e+01 3.41214e+01 3.44380e+01 3.48825e+01 3.39934e+01
4.93440e+05 6.16000e+02 3.43203e+01 3.45191e+01 3.41214e+01 3.44365e+01 3.48813e+01 3.39916e+01
4.94080e+05 6.17000e+02 3.44876e+01 3.49638e+01 3.40114e+01 3.44369e+01 3.48811e+01 3.39927e+01
4.94720e+05 6.18000e+02 3.45963e+01 3.48812e+01 3.43114e+01 3.44387e+01 3.48809e+01 3.39966e+01
4.95360e+05 6.19000e+02 3.46891e+01 3.49912e+01 3.43870e+01 3.44412e+01 3.48790e+01 3.40033e+01
4.96000e+05 6.20000e+02 3.45978e+01 3.49011e+01 3.42944e+01 3.44432e+01 3.48739e+01 3.40125e+01
4.96640e+05 6.20000e+02 3.45978e+01 3.49011e+01 3.42944e+01 3.44444e+01 3.48648e+01 3.40239e+01
4.97280e+05 6.21000e+02 3.44719e+01 3.47235e+01 3.42203e+01 3.44445e+01 3.48520e+01 3.40371e+01
4.97920e+05 6.22000e+02 3.44004e+01 3.46001e+01 3.42008e+01 3.44441e+01 3.48366e+01 3.40516e+01
4.98560e+05 6.23000e+02 3.44190e+01 3.46418e+01 3.41962e+01 3.44439e+01 3.48209e+01 3.40669e+01
4.99200e+05 6.24000e+02 3.45014e+01 3.46951e+01 3.43077e+01 3.44450e+01 3.48071e+01 3.40830e+01
4.99840e+05 6.24000e+02 3.45014e+01 3.46951e+01 3.43077e+01 3.44482e+01 3.47968e+01 3.40996e+01
5.00480e+05 6.25000e+02 3.45024e+01 3.47946e+01 3.42102e+01 3.44539e+01 3.47908e+01 3.41169e+01
5.01120e+05 6.26000e+02 3.45222e+01 3.47620e+01 3.42825e+01 3.44616e+01 3.47889e+01 3.41344e+01
5.01760e+05 6.27000e+02 3.44729e+01 3.45018e+01 3.44439e+01 3.44706e+01 3.47895e+01 3.41516e+01
5.02400e+05 6.28000e+02 3.44586e+01 3.44787e+01 3.44385e+01 3.44794e+01 3.47909e+01 3.41680e+01
5.03040e+05 6.28000e+02 3.44586e+01 3.44787e+01 3.44385e+01 3.44871e+01 3.47914e+01 3.41828e+01
5.03680e+05 6.29000e+02 3.44012e+01 3.44644e+01 3.43380e+01 3.44929e+01 3.47900e+01 3.41957e+01
5.04320e+05 6.30000e+02 3.46546e+01 3.49091e+01 3.44001e+01 3.44964e+01 3.47862e+01 3.42067e+01
5.04960e+05 6.31000e+02 3.46318e+01 3.47569e+01 3.45067e+01 3.44982e+01 3.47803e+01 3.42161e+01
5.05600e+05 6.32000e+02 3.45144e+01 3.47577e+01 3.42710e+01 3.44984e+01 3.47722e+01 3.42245e+01
5.06240e+05 6.32000e+02 3.45144e+01 3.47577e+01 3.42710e+01 3.44975e+01 3.47621e+01 3.42329e+01
5.06880e+05 6.33000e+02 3.46626e+01 3.50647e+01 3.42605e+01 3.44960e+01 3.47500e+01 3.42419e+01
5.07520e+05 6.34000e+02 3.45002e+01 3.47291e+01 3.42713e+01 3.44942e+01 3.47363e+01 3.42521e+01
5.08160e+05 6.35000e+02 3.45511e+01 3.46679e+01 3.44344e+01 3.44927e+01 3.47216e+01 3.42638e+01
5.08800e+05 6.36000e+02 3.45343e+01 3.48105e+01 3.42581e+01 3.44922e+01 3.47075e+01 3.42768e+01
5.09440e+05 6.36000e+02 3.45343e+01 3.48105e+01 3.42581e+01 3.44930e+01 3.46954e+01 3.42905e+01
5.10080e+05 6.37000e+02 3.45707e+01 3.47070e+01 3.44344e+01 3.44956e+01 3.46871e+01 3.43041e+01
5.10720e+05 6.38000e+02 3.45067e+01 3.45578e+01 3.44556e+01 3.45001e+01 3.46835e+01 3.43166e+01
5.11360e+05 6.39000e+02 3.44322e+01 3.44981e+01 3.43663e+01 3.45061e+01 3.46850e+01 3.43271e+01
5.12000e+05 6.40000e+02 3.44160e+01 3.44486e+01 3.43834e+01 3.45130e+01 3.46910e+01 3.43351e+01
5.12640e+05 6.40000e+02 3.44160e+01 3.44486e+01 3.43834e+01 3.45204e+01 3.47002e+01 3.43406e+01
5.13280e+05 6.41000e+02 3.44171e+01 3.46454e+01 3.41888e+01 3.45274e+01 3.47109e+01 3.43439e+01
5.13920e+05 6.42000e+02 3.45654e+01 3.46736e+01 3.44572e+01 3.45336e+01 3.47215e+01 3.43458e+01
5.14560e+05 6.43000e+02 3.44436e+01 3.45074e+01 3.43799e+01 3.45385e+01 3.47300e+01 3.43470e+01
5.15200e+05 6.44000e+02 3.45211e+01 3.45528e+01 3.44895e+01 3.45416e+01 3.47350e+01 3.43482e+01
5.15840e+05 6.44000e+02 3.45211e+01 3.45528e+01 3.44895e+01 3.45426e+01 3.47353e+01 3.43499e+01
5.16480e+05 6.45000e+02 3.45411e+01 3.46576e+01 3.44246e+01 3.45412e+01 3.47305e+01 3.43520e+01
5.17120e+05 6.46000e+02 3.44577e+01 3.44818e+01 3.44336e+01 3.45377e+01 3.47211e+01 3.43543e+01
5.17760e+05 6.47000e+02 3.46041e+01 3.46595e+01 3.45487e+01 3.45323e+01 3.47079e+01 3.43566e+01
5.18400e+05 6.48000e+02 3.45051e+01 3.45682e+01 3.44420e+01 3.45256e+01 3.46920e+01 3.43592e+01
5.19040e+05 6.48000e+02 3.45051e+01 3.45682e+01 3.44420e+01 3.45185e+01 3.46744e+01 3.43625e+01
5.19680e+05 6.49000e+02 3.43823e+01 3.44752e+01 3.42894e+01 3.45115e+01 3.46560e+01 3.43671e+01
5.20320e+05 6.50000e+02 3.44608e+01 3.44876e+01 3.44339e+01 3.45055e+01 3.46373e+01 3.43738e+01
5.20960e+05 6.51000e+02 3.47261e+01 3.49117e+01 3.45404e+01 3.45008e+01 3.46188e+01 3.43829e+01
5.21600e+05 6.52000e+02 3.47754e+01 3.49481e+01 3.46026e+01 3.44977e+01 3.46010e+01 3.43944e+01
5.22240e+05 6.52000e+02 3.47754e+01 3.49481e+01 3.46026e+01 3.44962e+01 3.45843e+01 3.44080e+01
5.22880e+05 6.53000e+02 3.49633e+01 3.54242e+01 3.45025e+01 3.44958e+01 3.45687e+01 3.44229e+01
5.23520e+05 6.54000e+02 3.49481e+01 3.50988e+01 3.47974e+01 3.44963e+01 3.45543e+01 3.44382e+01
5.24160e+05 6.55000e+02 3.49224e+01 3.51948e+01 3.46501e+01 3.44972e+01 3.45414e+01 3.44530e+01
5.24800e+05 6.56000e+02 3.49975e+01 3.50737e+01 3.49212e+01 3.44989e+01 3.45311e+01 3.44666e+01
5.25440e+05 6.56000e+02 3.49975e+01 3.50737e+01 3.49212e+01 3.45019e+01 3.45251e+01 3.44787e+01
5.26080e+05 6.57000e+02 3.50207e+01 3.53071e+01 3.47343e+01 3.45077e+01 3.45261e+01 3.44893e+01
5.26720e+05 6.58000e+02 3.47645e+01 3.49326e+01 3.45964e+01 3.45177e+01 3.45364e+01 3.44989e+01
5.27360e+05 6.59000e+02 3.46951e+01 3.49663e+01 3.44240e+01 3.45329e+01 3.45578e+01 3.45081e+01
5.28000e+05 6.60000e+02 3.47919e+01 3.50079e+01 3.45760e+01 3.45542e+01 3.45906e+01 3.45179e+01
5.28640e+05 6.60000e+02 3.47919e+01 3.50079e+01 3.45760e+01 3.45815e+01 3.46337e+01 3.45293e+01
5.29280e+05 6.61000e+02 3.47833e+01 3.50153e+01 3.45513e+01 3.46137e+01 3.46846e+01 3.45428e+01
5.29920e+05 6.62000e+02 3.48324e+01 3.52055e+01 3.44592e+01 3.46493e+01 3.47402e+01 3.45585e+01
5.30560e+05 6.63000e+02 3.49432e+01 3.51791e+01 3.47072e+01 3.46862e+01 3.47968e+01 3.45756e+01
5.31200e+05 6.64000e+02 3.49547e+01 3.53884e+01 3.45210e+01 3.47218e+01 3.48509e+01 3.45927e+01
5.31840e+05 6.64000e+02 3.49547e+01 3.53884e+01 3.45210e+01 3.47538e+01 3.48996e+01 3.46080e+01
5.32480e+05 6.65000e+02 3.49228e+01 3.52384e+01 3.46072e+01 3.47805e+01 3.49411e+01 3.46199e+01
5.33120e+05 6.66000e+02 3.49333e+01 3.51983e+01 3.46683e+01 3.48011e+01 3.49746e+01 3.46276e+01
5.33760e+05 6.67000e+02 3.50589e+01 3.52879e+01 3.48300e+01 3.48157e+01 3.50007e+01 3.46306e+01
5.34400e+05 6.68000e+02 3.50073e+01 3.51714e+01 3.48432e+01 3.48252e+01 3.50208e+01 3.46296e+01
5.35040e+05 6.68000e+02 3.50073e+01 3.51714e+01 3.48432e+01 3.48312e+01 3.50372e+01 3.46253e+01
5.35680e+05 6.69000e+02 3.47397e+01 3.47614e+01 3.47180e+01 3.48355e+01 3.50518e+01 3.46191e+01
5.36320e+05 6.70000e+02 3.47732e+01 3.50246e+01 3.45217e+01 3.48393e+01 3.50663e+01 3.46123e+01
5.36960e+05 6.71000e+02 3.49356e+01 3.52598e+01 3.46115e+01 3.48439e+01 3.50817e+01 3.46062e+01
5.37600e+05 6.72000e+02 3.47839e+01 3.48845e+01 3.46833e+01 3.48503e+01 3.50982e+01 3.46023e+01
5.38240e+05 6.72000e+02 3.47839e+01 3.48845e+01 3.46833e+01 3.48582e+01 3.51149e+01 3.46015e+01
5.38880e+05 6.73000e+02 3.47987e+01 3.48791e+01 3.47183e+01 3.48674e+01 3.51305e+01 3.46044e+01
5.39520e+05 6.74000e+02 3.47720e+01 3.48473e+01 3.46967e+01 3.48772e+01 3.51433e+01 3.46111e+01
5.40160e+05 6.75000e+02 3.47285e+01 3.47495e+01 3.47076e+01 3.48862e+01 3.51518e+01 3.46205e+01
5.40800e+05 6.76000e+02 3.47117e+01 3.48587e+01 3.45648e+01 3.48933e+01 3.51552e+01 3.46313e+01
5.41440e+05 6.76000e+02 3.47117e+01 3.48587e+01 3.45648e+01 3.48978e+01 3.51535e+01 3.46421e+01
5.42080e+05 6.77000e+02 3.48119e+01 3.49978e+01 3.46261e+01 3.48993e+01 3.51468e+01 3.46518e+01
5.42720e+05 6.78000e+02 3.48631e+01 3.51463e+01 3.45799e+01 3.48978e+01 3.51357e+01 3.46598e+01
5.43360e+05 6.79000e+02 3.48528e+01 3.51181e+01 3.45875e+01 3.48932e+01 3.51205e+01 3.46660e+01
5.44000e+05 6.80000e+02 3.49275e+01 3.53756e+01 3.44794e+01 3.48862e+01 3.51017e+01 3.46706e+01
5.44640e+05 6.80000e+02 3.49275e+01 3.53756e+01 3.44794e+01 3.48768e+01 3.50798e+01 3.46738e+01
5.45280e+05 6.81000e+02 3.47726e+01 3.51365e+01 3.44088e+01 3.48659e+01 3.50560e+01 3.46759e+01
5.45920e+05 6.82000e+02 3.47171e+01 3.50064e+01 3.44278e+01 3.48542e+01 3.50318e+01 3.46766e+01
5.46560e+05 6.83000e+02 3.48849e+01 3.51665e+01 3.46033e+01 3.48426e+01 3.50093e+01 3.46758e+01
5.47200e+05 6.84000e+02 3.50981e+01 3.54102e+01 3.47859e+01 3.48320e+01 3.49908e+01 3.46733e+01
5.47840e+05 6.84000e+02 3.50981e+01 3.54102e+01 3.47859e+01 3.48234e+01 3.49781e+01 3.46688e+01
5.48480e+05 6.85000e+02 3.49811e+01 3.51804e+01 3.47819e+01 3.48173e+01 3.49726e+01 3.46619e+01
5.49120e+05 6.86000e+02 3.49712e+01 3.52780e+01 3.46644e+01 3.48135e+01 3.49745e+01 3.46524e+01
5.49760e+05 6.87000e+02 3.48710e+01 3.52433e+01 3.44988e+01 3.48118e+01 3.49831e+01 3.46406e+01
5.50400e+05 6.88000e+02 3.48945e+01 3.51334e+01 3.46556e+01 3.48119e+01 3.49969e+01 3.46270e+01
5.51040e+05 6.88000e+02 3.48945e+01 3.51334e+01 3.46556e+01 3.48139e+01 3.50146e+01 3.46131e+01
5.51680e+05 6.89000e+02 3.49126e+01 3.53436e+01 3.44817e+01 3.48177e+01 3.50347e+01 3.46006e+01
5.52320e+05 6.90000e+02 3.47811e+01 3.50966e+01 3.44655e+01 3.48235e+01 3.50562e+01 3.45909e+01
5.52960e+05 6.91000e+02 3.49964e+01 3.54038e+01 3.45890e+01 3.48317e+01 3.50782e+01 3.45852e+01
5.53600e+05 6.92000e+02 3.49839e+01 3.55219e+01 3.44458e+01 3.48418e+01 3.51000e+01 3.45836e+01
5.54240e+05 6.92000e+02 3.49839e+01 3.55219e+01 3.44458e+01 3.48531e+01 3.51208e+01 3.45854e+01
5.54880e+05 6.93000e+02 3.49619e+01 3.54900e+01 3.44338e+01 3.48646e+01 3.51401e+01 3.45892e+01
5.55520e+05 6.94000e+02 3.48590e+01 3.53801e+01 3.43379e+01 3.48756e+01 3.51575e+01 3.45937e+01
5.56160e+05 6.95000e+02 3.48646e+01 3.53221e+01 3.44071e+01 3.48850e+01 3.51727e+01 3.45973e+01
5.56800e+05 6.96000e+02 3.47036e+01 3.51139e+01 3.42934e+01 3.48925e+01 3.51861e+01 3.45990e+01
5.57440e+05 6.96000e+02 3.47036e+01 3.51139e+01 3.42934e+01 3.48984e+01 3.51986e+01 3.45981e+01
5.58080e+05 6.97000e+02 3.45943e+01 3.51672e+01 3.40214e+01 3.49027e+01 3.52111e+01 3.45944e+01
5.58720e+05 6.98000e+02 3.46176e+01 3.50405e+01 3.41948e+01 3.49061e+01 3.52247e+01 3.45876e+01
5.59360e+05 6.99000e+02 3.46438e+01 3.52506e+01 3.40370e+01 3.49089e+01 3.52398e+01 3.45780e+01
5.60000e+05 7.00000e+02 3.46576e+01 3.51096e+01 3.42055e+01 3.49108e+01 3.52560e+01 3.45656e+01
5.60640e+05 7.00000e+02 3.46576e+01 3.51096e+01 3.42055e+01 3.49113e+01 3.52722e+01 3.45505e+01
5.61280e+05 7.01000e+02 3.46809e+01 3.52728e+01 3.40890e+01 3.49096e+01 3.52867e+01 3.45326e+01
5.61920e+05 7.02000e+02 3.46748e+01 3.51772e+01 3.41724e+01 3.49047e+01 3.52978e+01 3.45115e+01
5.62560e+05 7.03000e+02 3.46554e+01 3.50128e+01 3.42980e+01 3.48957e+01 3.53042e+01 3.44872e+01
5.63200e+05 7.04000e+02 3.47927e+01 3.51678e+01 3.44176e+01 3.48824e+01 3.53050e+01 3.44597e+01
5.63840e+05 7.04000e+02 3.47927e+01 3.51678e+01 3.44176e+01 3.48650e+01 3.53006e+01 3.44294e+01
5.64480e+05 7.05000e+02 3.48237e+01 3.48469e+01 3.48005e+01 3.48444e+01 3.52917e+01 3.43971e+01
5.65120e+05 7.06000e+02 3.49049e+01 3.50285e+01 3.47813e+01 3.48220e+01 3.52798e+01 3.43641e+01
5.65760e+05 7.07000e+02 3.46615e+01 3.48425e+01 3.44804e+01 3.47989e+01 3.52661e+01 3.43317e+01
5.66400e+05 7.08000e+02 3.48040e+01 3.48803e+01 3.47277e+01 3.47768e+01 3.52516e+01 3.43019e+01
5.67040e+05 7.08000e+02 3.48040e+01 3.48803e+01 3.47277e+01 3.47567e+01 3.52369e+01 3.42764e+01
5.67680e+05 7.09000e+02 3.47631e+01 3.48418e+01 3.46844e+01 3.47398e+01 3.52221e+01 3.42576e+01
5.68320e+05 7.10000e+02 3.50170e+01 3.52116e+01 3.48225e+01 3.47272e+01 3.52068e+01 3.42475e+01
5.68960e+05 7.11000e+02 3.48953e+01 3.49482e+01 3.48423e+01 3.47189e+01 3.51904e+01 3.42475e+01
5.69600e+05 7.12000e+02 3.46917e+01 3.46936e+01 3.46897e+01 3.47154e+01 3.51725e+01 3.42582e+01
5.70240e+05 7.12000e+02 3.46917e+01 3.46936e+01 3.46897e+01 3.47157e+01 3.51526e+01 3.42789e+01
5.70880e+05 7.13000e+02 3.47833e+01 3.48220e+01 3.47446e+01 3.47194e+01 3.51308e+01 3.43080e+01
5.71520e+05 7.14000e+02 3.47221e+01 3.48583e+01 3.45860e+01 3.47256e+01 3.51078e+01 3.43434e+01
5.72160e+05 7.15000e+02 3.47225e+01 3.48971e+01 3.45479e+01 3.47338e+01 3.50844e+01 3.43831e+01
5.72800e+05 7.16000e+02 3.48237e+01 3.50181e+01 3.46294e+01 3.47434e+01 3.50618e+01 3.44251e+01
5.73440e+05 7.16000e+02 3.48237e+01 3.50181e+01 3.46294e+01 3.47542e+01 3.50407e+01 3.44677e+01
5.74080e+05 7.17000e+02 3.48130e+01 3.50107e+01 3.46153e+01 3.47651e+01 3.50211e+01 3.45091e+01
5.74720e+05 7.18000e+02 3.47763e+01 3.49835e+01 3.45690e+01 3.47754e+01 3.50029e+01 3.45478e+01
5.75360e+05 7.19000e+02 3.47007e+01 3.49662e+01 3.44353e+01 3.47840e+01 3.49857e+01 3.45823e+01
5.76000e+05 7.20000e+02 3.47805e+01 3.50537e+01 3.45073e+01 3.47905e+01 3.49695e+01 3.46115e+01
5.76640e+05 7.20000e+02 3.47805e+01 3.50537e+01 3.45073e+01 3.47946e+01 3.49546e+01 3.46345e+01
5.77280e+05 7.21000e+02 3.48241e+01 3.50790e+01 3.45692e+01 3.47963e+01 3.49416e+01 3.46509e+01
5.77920e+05 7.22000e+02 3.47692e+01 3.48539e+01 3.46846e+01 3.47961e+01 3.49313e+01 3.46610e+01
5.78560e+05 7.23000e+02 3.47540e+01 3.48238e+01 3.46841e+01 3.47947e+01 3.49242e+01 3.46652e+01
5.79200e+05 7.24000e+02 3.46234e+01 3.47866e+01 3.44603e+01 3.47925e+01 3.49206e+01 3.46643e+01
5.79840e+05 7.24000e+02 3.46234e+01 3.47866e+01 3.44603e+01 3.47897e+01 3.49205e+01 3.46590e+01
5.80480e+05 7.25000e+02 3.47859e+01 3.50174e+01 3.45544e+01 3.47870e+01 3.49234e+01 3.46505e+01
5.81120e+05 7.26000e+02 3.49480e+01 3.51631e+01 3.47330e+01 3.47843e+01 3.49285e+01 3.46401e+01
5.81760e+05 7.27000e+02 3.47306e+01 3.47437e+01 3.47175e+01 3.47818e+01 3.49344e+01 3.46293e+01
5.82400e+05 7.28000e+02 3.47761e+01 3.48445e+01 3.47077e+01 3.47797e+01 3.49396e+01 3.46197e+01
5.83040e+05 7.28000e+02 3.47761e+01 3.48445e+01 3.47077e+01 3.47776e+01 3.49429e+01 3.46122e+01
5.83680e+05 7.29000e+02 3.50187e+01 3.54173e+01 3.46202e+01 3.47754e+01 3.49436e+01 3.46071e+01
5.84320e+05 7.30000e+02 3.48653e+01 3.50771e+01 3.46536e+01 3.47731e+01 3.49420e+01 3.46042e+01
5.84960e+05 7.31000e+02 3.49818e+01 3.52205e+01 3.47430e+01 3.47711e+01 3.49389e+01 3.46033e+01
5.85600e+05 7.32000e+02 3.46316e+01 3.49368e+01 3.43264e+01 3.47696e+01 3.49350e+01 3.46042e+01
5.86240e+05 7.32000e+02 3.46316e+01 3.49368e+01 3.43264e+01 3.47691e+01 3.49316e+01 3.46067e+01
5.86880e+05 7.33000e+02 3.45832e+01 3.49977e+01 3.41686e+01 3.47700e+01 3.49295e+01 3.46105e+01
5.87520e+05 7.34000e+02 3.47287e+01 3.50258e+01 3.44317e+01 3.47726e+01 3.49297e+01 3.46156e+01
5.88160e+05 7.35000e+02 3.46286e+01 3.46442e+01 3.46130e+01 3.47773e+01 3.49333e+01 3.46214e+01
5.88800e+05 7.36000e+02 3.47884e+01 3.48451e+01 3.47316e+01 3.47840e+01 3.49407e+01 3.46272e+01
5.89440e+05 7.36000e+02 3.47884e+01 3.48451e+01 3.47316e+01 3.47918e+01 3.49517e+01 3.46320e+01
5.90080e+05 7.37000e+02 3.47987e+01 3.48966e+01 3.47008e+01 3.47998e+01 3.49653e+01 3.46343e+01
5.90720e+05 7.38000e+02 3.47828e+01 3.47992e+01 3.47663e+01 3.48063e+01 3.49799e+01 3.46327e+01
5.91360e+05 7.39000e+02 3.45487e+01 3.45810e+01 3.45164e+01 3.48100e+01 3.49937e+01 3.46264e+01
5.92000e+05 7.40000e+02 3.45282e+01 3.47784e+01 3.42781e+01 3.48102e+01 3.50047e+01 3.46157e+01
5.92640e+05 7.40000e+02 3.45282e+01 3.47784e+01 3.42781e+01 3.48067e+01 3.50111e+01 3.46023e+01
5.93280e+05 7.41000e+02 3.48976e+01 3.51756e+01 3.46197e+01 3.48000e+01 3.50116e+01 3.45885e+01
5.93920e+05 7.42000e+02 3.47392e+01 3.49485e+01 3.45300e+01 3.47914e+01 3.50058e+01 3.45771e+01
5.94560e+05 7.43000e+02 3.47772e+01 3.49819e+01 3.45724e+01 3.47819e+01 3.49935e+01 3.45703e+01
5.95200e+05 7.44000e+02 3.48864e+01 3.50966e+01 3.46761e+01 3.47721e+01 3.49754e+01 3.45688e+01
5.95840e+05 7.44000e+02 3.48864e+01 3.50966e+01 3.46761e+01 3.47624e+01 3.49529e+01 3.45719e+01
5.96480e+05 7.45000e+02 3.48501e+01 3.49877e+01 3.47126e+01 3.47529e+01 3.49281e+01 3.45778e+01
5.97120e+05 7.46000e+02 3.50685e+01 3.54536e+01 3.46834e+01 3.47441e+01 3.49036e+01 3.45846e+01
5.97760e+05 7.47000e+02 3.49151e+01 3.52538e+01 3.45765e+01 3.47362e+01 3.48821e+01 3.45903e+01
5.98400e+05 7.48000e+02 3.48653e+01 3.50017e+01 3.47289e+01 3.47300e+01 3.48659e+01 3.45940e+01
5.99040e+05 7.48000e+02 3.48653e+01 3.50017e+01 3.47289e+01 3.47260e+01 3.48563e+01 3.45957e+01
5.99680e+05 7.49000e+02 3.46467e+01 3.50426e+01 3.42507e+01 3.47249e+01 3.48541e+01 3.45958e+01
6.00320e+05 7.50000e+02 3.45691e+01 3.48814e+01 3.42567e+01 3.47274e+01 3.48594e+01 3.45954e+01
6.00960e+05 7.51000e+02 3.47165e+01 3.51131e+01 3.43199e+01 3.47336e+01 3.48719e+01 3.45954e+01
6.01600e+05 7.52000e+02 3.47691e+01 3.50182e+01 3.45200e+01 3.47437e+01 3.48908e+01 3.45966e+01
6.02240e+05 7.52000e+02 3.47691e+01 3.50182e+01 3.45200e+01 3.47569e+01 3.49149e+01 3.45989e+01
6.02880e+05 7.53000e+02 3.46995e+01 3.50660e+01 3.43330e+01 3.47718e+01 3.49421e+01 3.46015e+01
6.03520e+05 7.54000e+02 3.46968e+01 3.48302e+01 3.45634e+01 3.47866e+01 3.49700e+01 3.46032e+01
6.04160e+05 7.55000e+02 3.47531e+01 3.50145e+01 3.44916e+01 3.47992e+01 3.49962e+01 3.46022e+01
6.04800e+05 7.56000e+02 3.48085e+01 3.49423e+01 3.46746e+01 3.48081e+01 3.50189e+01 3.45972e+01
6.05440e+05 7.56000e+02 3.48085e+01 3.49423e+01 3.46746e+01 3.48121e+01 3.50367e+01 3.45875e+01
6.06080e+05 7.57000e+02 3.44742e+01 3.49891e+01 3.39593e+01 3.48114e+01 3.50493e+01 3.45734e+01
6.06720e+05 7.58000e+02 3.47948e+01 3.50368e+01 3.45529e+01 3.48064e+01 3.50568e+01 3.45560e+01
6.07360e+05 7.59000e+02 3.47596e+01 3.50244e+01 3.44948e+01 3.47984e+01 3.50597e+01 3.45371e+01
6.08000e+05 7.60000e+02 3.47977e+01 3.50294e+01 3.45659e+01 3.47886e+01 3.50586e+01 3.45186e+01
6.08640e+05 7.60000e+02 3.47977e+01 3.50294e+01 3.45659e+01 3.47781e+01 3.50542e+01 3.45019e+01
6.09280e+05 7.61000e+02 3.47319e+01 3.47842e+01 3.46796e+01 3.47676e+01 3.50475e+01 3.44877e+01
6.09920e+05 7.62000e+02 3.47268e+01 3.48387e+01 3.46148e+01 3.47578e+01 3.50393e+01 3.44762e+01
6.10560e+05 7.63000e+02 3.45542e+01 3.46296e+01 3.44787e+01 3.47488e+01 3.50307e+01 3.44669e+01
6.11200e+05 7.64000e+02 3.47841e+01 3.49397e+01 3.46286e+01 3.47409e+01 3.50224e+01 3.44594e+01
6.11840e+05 7.64000e+02 3.47841e+01 3.49397e+01 3.46286e+01 3.47344e+01 3.50150e+01 3.44538e+01
6.12480e+05 7.65000e+02 3.47094e+01 3.51316e+01 3.42871e+01 3.47295e+01 3.50086e+01 3.44504e+01
6.13120e+05 7.66000e+02 3.45600e+01 3.47924e+01 3.43276e+01 3.47262e+01 3.50026e+01 3.44498e+01
6.13760e+05 7.67000e+02 3.46480e+01 3.49914e+01 3.43047e+01 3.47243e+01 3.49960e+01 3.44526e+01
6.14400e+05 7.68000e+02 3.44705e+01 3.46569e+01 3.42841e+01 3.47233e+01 3.49876e+01 3.44591e+01
6.15040e+05 7.68000e+02 3.44705e+01 3.46569e+01 3.42841e+01 3.47228e+01 3.49769e+01 3.44687e+01
6.15680e+05 7.69000e+02 3.44173e+01 3.45894e+01 3.42452e+01 3.47221e+01 3.49638e+01 3.44804e+01
6.16320e+05 7.70000e+02 3.48250e+01 3.50454e+01 3.46046e+01 3.47208e+01 3.49493e+01 3.44924e+01
6.16960e+05 7.71000e+02 3.45305e+01 3.47271e+01 3.43339e+01 3.47186e+01 3.49346e+01 3.45025e+01
6.17600e+05 7.72000e+02 3.46962e+01 3.50032e+01 3.43891e+01 3.47151e+01 3.49211e+01 3.45090e+01
6.18240e+05 7.72000e+02 3.46962e+01 3.50032e+01 3.43891e+01 3.47097e+01 3.49091e+01 3.45104e+01
6.18880e+05 7.73000e+02 3.45487e+01 3.47722e+01 3.43252e+01 3.47023e+01 3.48985e+01 3.45062e+01
6.19520e+05 7.74000e+02 3.45445e+01 3.47457e+01 3.43433e+01 3.46929e+01 3.48889e+01 3.44969e+01
6.20160e+05 7.75000e+02 3.47306e+01 3.51000e+01 3.43613e+01 3.46818e+01 3.48799e+01 3.44836e+01
6.20800e+05 7.76000e+02 3.44544e+01 3.45600e+01 3.43488e+01 3.46697e+01 3.48712e+01 3.44682e+01
6.21440e+05 7.76000e+02 3.44544e+01 3.45600e+01 3.43488e+01 3.46577e+01 3.48632e+01 3.44522e+01
6.22080e+05 7.77000e+02 3.45118e+01 3.47885e+01 3.42352e+01 3.46466e+01 3.48560e+01 3.44371e+01
6.22720e+05 7.78000e+02 3.47345e+01 3.50891e+01 3.43799e+01 3.46367e+01 3.48500e+01 3.44235e+01
6.23360e+05 7.79000e+02 3.47403e+01 3.49638e+01 3.45169e+01 3.46286e+01 3.48454e+01 3.44118e+01
6.24000e+05 7.80000e+02 3.48486e+01 3.49399e+01 3.47574e+01 3.46221e+01 3.48422e+01 3.44019e+01
6.24640e+05 7.80000e+02 3.48486e+01 3.49399e+01 3.47574e+01 3.46168e+01 3.48401e+01 3.43936e+01
6.25280e+05 7.81000e+02 3.46471e+01 3.47441e+01 3.45501e+01 3.46125e+01 3.48387e+01 3.43863e+01
6.25920e+05 7.82000e+02 3.47430e+01 3.48721e+01 3.46138e+01 3.46088e+01 3.48378e+01 3.43798e+01
6.26560e+05 7.83000e+02 3.47471e+01 3.49903e+01 3.45040e+01 3.46058e+01 3.48375e+01 3.43741e+01
6.27200e+05 7.84000e+02 3.47630e+01 3.50096e+01 3.45165e+01 3.46039e+01 3.48382e+01 3.43697e+01
6.27840e+05 7.84000e+02 3.47630e+01 3.50096e+01 3.45165e+01 3.46039e+01 3.48403e+01 3.43675e+01
6.28480e+05 7.85000e+02 3.46326e+01 3.47092e+01 3.45559e+01 3.46063e+01 3.48438e+01 3.43688e+01
6.29120e+05 7.86000e+02 3.45772e+01 3.47932e+01 3.43612e+01 3.46114e+01 3.48486e+01 3.43742e+01
6.29760e+05 7.87000e+02 3.46890e+01 3.47413e+01 3.46367e+01 3.46192e+01 3.48542e+01 3.43842e+01
6.30400e+05 7.88000e+02 3.44628e+01 3.44824e+01 3.44432e+01 3.46292e+01 3.48601e+01 3.43982e+01
6.31040e+05 7.88000e+02 3.44628e+01 3.44824e+01 3.44432e+01 3.46406e+01 3.48661e+01 3.44151e+01
6.31680e+05 7.89000e+02 3.46427e+01 3.47148e+01 3.45705e+01 3.46526e+01 3.48717e+01 3.44335e+01
6.32320e+05 7.90000e+02 3.42709e+01 3.48672e+01 3.36747e+01 3.46641e+01 3.48764e+01 3.44517e+01
6.32960e+05 7.91000e+02 3.42390e+01 3.50299e+01 3.34482e+01 3.46740e+01 3.48794e+01 3.44687e+01
6.33600e+05 7.92000e+02 3.44828e+01 3.46362e+01 3.43295e+01 3.46816e+01 3.48798e+01 3.44834e+01
6.34240e+05 7.92000e+02 3.44828e+01 3.46362e+01 3.43295e+01 3.46861e+01 3.48766e+01 3.44957e+01
6.34880e+05 7.93000e+02 3.44136e+01 3.45684e+01 3.42588e+01 3.46870e+01 3.48691e+01 3.45049e+01
6.35520e+05 7.94000e+02 3.45143e+01 3.47569e+01 3.42717e+01 3.46838e+01 3.48575e+01 3.45100e+01
6.36160e+05 7.95000e+02 3.45828e+01 3.48003e+01 3.43652e+01 3.46761e+01 3.48431e+01 3.45092e+01
6.36800e+05 7.96000e+02 3.47728e+01 3.50685e+01 3.44770e+01 3.46639e+01 3.48276e+01 3.45002e+01
6.37440e+05 7.96000e+02 3.47728e+01 3.50685e+01 3.44770e+01 3.46471e+01 3.48125e+01 3.44816e+01
6.38080e+05 7.97000e+02 3.46555e+01 3.50579e+01 3.42531e+01 3.46262e+01 3.47991e+01 3.44534e+01
6.38720e+05 7.98000e+02 3.47475e+01 3.50095e+01 3.44854e+01 3.46028e+01 3.47876e+01 3.44179e+01
6.39360e+05 7.99000e+02 3.48342e+01 3.50640e+01 3.46044e+01 3.45785e+01 3.47783e+01 3.43786e+01
6.40000e+05 8.00000e+02 3.47673e+01 3.48926e+01 3.46419e+01 3.45553e+01 3.47710e+01 3.43396e+01
6.40640e+05 8.00000e+02 3.47673e+01 3.48926e+01 3.46419e+01 3.45355e+01 3.47661e+01 3.43049e+01
6.41280e+05 8.01000e+02 3.47327e+01 3.48685e+01 3.45970e+01 3.45209e+01 3.47644e+01 3.42774e+01
6.41920e+05 8.02000e+02 3.48439e+01 3.50106e+01 3.46771e+01 3.45128e+01 3.47669e+01 3.42587e+01
6.42560e+05 8.03000e+02 3.47919e+01 3.48096e+01 3.47742e+01 3.45118e+01 3.47741e+01 3.42495e+01
6.43200e+05 8.04000e+02 3.48865e+01 3.51006e+01 3.46724e+01 3.45178e+01 3.47861e+01 3.42496e+01
6.43840e+05 8.04000e+02 3.48865e+01 3.51006e+01 3.46724e+01 3.45303e+01 3.48025e+01 3.42582e+01
6.44480e+05 8.05000e+02 3.45252e+01 3.45431e+01 3.45073e+01 3.45481e+01 3.48217e+01 3.42745e+01
6.45120e+05 8.06000e+02 3.49488e+01 3.50252e+01 3.48724e+01 3.45696e+01 3.48422e+01 3.42971e+01
6.45760e+05 8.07000e+02 3.49194e+01 3.50157e+01 3.48230e+01 3.45936e+01 3.48623e+01 3.43250e+01
6.46400e+05 8.08000e+02 3.50038e+01 3.52233e+01 3.47844e+01 3.46187e+01 3.48807e+01 3.43567e+01
6.47040e+05 8.08000e+02 3.50038e+01 3.52233e+01 3.47844e+01 3.46435e+01 3.48962e+01 3.43908e+01
6.47680e+05 8.09000e+02 3.48817e+01 3.52089e+01 3.45546e+01 3.46671e+01 3.49082e+01 3.44260e+01
6.48320e+05 8.10000e+02 3.50336e+01 3.53553e+01 3.47119e+01 3.46887e+01 3.49165e+01 3.44609e+01
6.48960e+05 8.11000e+02 3.49197e+01 3.50507e+01 3.47886e+01 3.47080e+01 3.49213e+01 3.44947e+01
6.49600e+05 8.12000e+02 3.46873e+01 3.48661e+01 3.45085e+01 3.47251e+01 3.49235e+01 3.45267e+01
6.50240e+05 8.12000e+02 3.46873e+01 3.48661e+01 3.45085e+01 3.47407e+01 3.49248e+01 3.45567e+01
6.50880e+05 8.13000e+02 3.51517e+01 3.53701e+01 3.49334e+01 3.47558e+01 3.49272e+01 3.45844e+01
6.51520e+05 8.14000e+02 3.50478e+01 3.52812e+01 3.48145e+01 3.47709e+01 3.49324e+01 3.46094e+01
6.52160e+05 8.15000e+02 3.51451e+01 3.54357e+01 3.48545e+01 3.47866e+01 3.49417e+01 3.46315e+01
6.52800e+05 8.16000e+02 3.50869e+01 3.51037e+01 3.50701e+01 3.48028e+01 3.49555e+01 3.46502e+01
6.53440e+05 8.16000e+02 3.50869e+01 3.51037e+01 3.50701e+01 3.48192e+01 3.49730e+01 3.46654e+01
6.54080e+05 8.17000e+02 3.46865e+01 3.50479e+01 3.43251e+01 3.48353e+01 3.49930e+01 3.46775e+01
6.54720e+05 8.18000e+02 3.47829e+01 3.50340e+01 3.45319e+01 3.48507e+01 3.50143e+01 3.46871e+01
6.55360e+05 8.19000e+02 3.47141e+01 3.48142e+01 3.46140e+01 3.48657e+01 3.50362e+01 3.46952e+01
6.56000e+05 8.20000e+02 3.52006e+01 3.54396e+01 3.49616e+01 3.48805e+01 3.50581e+01 3.47029e+01
6.56640e+05 8.20000e+02 3.52006e+01 3.54396e+01 3.49616e+01 3.48956e+01 3.50799e+01 3.47112e+01
6.57280e+05 8.21000e+02 3.49155e+01 3.50624e+01 3.47686e+01 3.49104e+01 3.51008e+01 3.47201e+01
6.57920e+05 8.22000e+02 3.50225e+01 3.50370e+01 3.50081e+01 3.49243e+01 3.51197e+01 3.47288e+01
6.58560e+05 8.23000e+02 3.51499e+01 3.51628e+01 3.51370e+01 3.49357e+01 3.51354e+01 3.47360e+01
6.59200e+05 8.24000e+02 3.51283e+01 3.52491e+01 3.50076e+01 3.49436e+01 3.51468e+01 3.47405e+01
6.59840e+05 8.24000e+02 3.51283e+01 3.52491e+01 3.50076e+01 3.49476e+01 3.51534e+01 3.47419e+01
6.60480e+05 8.25000e+02 3.51387e+01 3.53078e+01 3.49696e+01 3.49481e+01 3.51554e+01 3.47408e+01
6.61120e+05 8.26000e+02 3.49312e+01 3.50942e+01 3.47681e+01 3.49463e+01 3.51538e+01 3.47388e+01
6.61760e+05 8.27000e+02 3.46468e+01 3.54067e+01 3.38869e+01 3.49438e+01 3.51497e+01 3.47379e+01
6.62400e+05 8.28000e+02 3.40589e+01 3.49626e+01 3.31553e+01 3.49423e+01 3.51444e+01 3.47401e+01
6.63040e+05 8.28000e+02 3.40589e+01 3.49626e+01 3.31553e+01 3.49430e+01 3.51389e+01 3.47472e+01
6.63680e+05 8.29000e+02 3.39427e+01 3.48790e+01 3.30064e+01 3.49470e+01 3.51342e+01 3.47597e+01
6.64320e+05 8.30000e+02 3.51120e+01 3.52868e+01 3.49371e+01 3.49540e+01 3.51302e+01 3.47778e+01
6.64960e+05 8.31000e+02 3.54926e+01 3.57215e+01 3.52637e+01 3.49630e+01 3.51251e+01 3.48008e+01
6.65600e+05 8.32000e+02 3.49800e+01 3.53144e+01 3.46457e+01 3.49712e+01 3.51146e+01 3.48277e+01
6.66240e+05 8.32000e+02 3.49800e+01 3.53144e+01 3.46457e+01 3.49751e+01 3.50928e+01 3.48575e+01
6.66880e+05 8.33000e+02 3.45765e+01 3.51189e+01 3.40341e+01 3.49711e+01 3.50537e+01 3.48885e+01
6.67520e+05 8.34000e+02 3.48210e+01 3.51497e+01 3.44923e+01 3.49568e+01 3.49944e+01 3.49192e+01
6.68160e+05 8.35000e+02 3.49699e+01 3.52080e+01 3.47318e+01 3.49328e+01 3.49487e+01 3.49169e+01
6.68800e+05 8.36000e+02 3.46850e+01 3.50610e+01 3.43090e+01 3.49026e+01 3.49765e+01 3.48286e+01
6.69440e+05 8.36000e+02 3.46850e+01 3.50610e+01 3.43090e+01 3.48708e+01 3.50024e+01 3.47391e+01
6.70080e+05 8.37000e+02 2.16881e+01 3.54470e+01 7.92916e+00 3.48423e+01 3.50268e+01 3.46579e+01
6.70720e+05 8.38000e+02 3.01660e+01 3.58867e+01 2.44454e+01 3.48204e+01 3.50496e+01 3.45913e+01
6.71360e+05 8.39000e+02 2.76327e+01 3.50797e+01 2.01857e+01 3.48060e+01 3.50695e+01 3.45426e+01
6.72000e+05 8.40000e+02 2.81919e+01 3.50060e+01 2.13777e+01 3.47963e+01 3.50799e+01 3.45127e+01
6.72640e+05 8.40000e+02 2.81919e+01 3.50060e+01 2.13777e+01 3.47807e+01 3.50604e+01 3.45011e+01
6.73280e+05 8.41000e+02 3.47946e+01 3.53060e+01 3.42832e+01 3.47388e+01 3.49703e+01 3.45074e+01
6.73920e+05 8.42000e+02 2.11831e+01 3.52083e+01 7.15796e+00 3.46428e+01 3.47545e+01 3.45311e+01
6.74560e+05 8.43000e+02 3.48503e+01 3.52438e+01 3.44567e+01 3.44654e+01 3.45712e+01 3.43596e+01
6.75200e+05 8.44000e+02 3.47652e+01 3.50982e+01 3.44322e+01 3.41898e+01 3.46258e+01 3.37538e+01
6.75840e+05 8.44000e+02 3.47652e+01 3.50982e+01 3.44322e+01 3.38158e+01 3.46913e+01 3.29403e+01
6.76480e+05 8.45000e+02 3.51317e+01 3.54837e+01 3.47796e+01 3.33603e+01 3.47633e+01 3.19573e+01
6.77120e+05 8.46000e+02 3.52852e+01 3.56104e+01 3.49601e+01 3.28511e+01 3.48368e+01 3.08654e+01
6.77760e+05 8.47000e+02 3.52835e+01 3.56659e+01 3.49010e+01 3.23221e+01 3.49074e+01 2.97368e+01
6.78400e+05 8.48000e+02 3.52275e+01 3.54469e+01 3.50081e+01 3.18107e+01 3.49718e+01 2.86497e+01
6.79040e+05 8.48000e+02 3.52275e+01 3.54469e+01 3.50081e+01 3.13565e+01 3.50280e+01 2.76851e+01
6.79680e+05 8.49000e+02 3.51215e+01 3.52162e+01 3.50269e+01 3.09973e+01 3.50755e+01 2.69191e+01
6.80320e+05 8.50000e+02 3.50963e+01 3.54419e+01 3.47507e+01 3.07638e+01 3.51153e+01 2.64124e+01
6.80960e+05 8.51000e+02 3.54509e+01 3.57698e+01 3.51319e+01 3.06747e+01 3.51494e+01 2.62000e+01
6.81600e+05 8.52000e+02 3.52171e+01 3.55015e+01 3.49326e+01 3.07331e+01 3.51803e+01 2.62859e+01
6.82240e+05 8.52000e+02 3.52171e+01 3.55015e+01 3.49326e+01 3.09268e+01 3.52099e+01 2.66437e+01
6.82880e+05 8.53000e+02 2.33989e+01 3.51376e+01 1.16603e+01 3.12315e+01 3.52391e+01 2.72240e+01
6.83520e+05 8.54000e+02 2.75921e+01 3.50021e+01 2.01821e+01 3.16157e+01 3.52681e+01 2.79634e+01
6.84160e+05 8.55000e+02 3.52192e+01 3.54542e+01 3.49842e+01 3.20456e+01 3.52958e+01 2.87954e+01
6.84800e+05 8.56000e+02 3.51782e+01 3.55877e+01 3.47687e+01 3.24880e+01 3.53174e+01 2.96586e+01
6.85440e+05 8.56000e+02 3.51782e+01 3.55877e+01 3.47687e+01 3.29092e+01 3.53159e+01 3.05025e+01
6.86080e+05 8.57000e+02 3.50674e+01 3.51323e+01 3.50024e+01 3.32723e+01 3.52549e+01 3.12897e+01
6.86720e+05 8.58000e+02 3.51227e+01 3.54202e+01 3.48252e+01 3.35409e+01 3.50851e+01 3.19968e+01
6.87360e+05 8.59000e+02 3.51478e+01 3.53576e+01 3.49380e+01 3.36886e+01 3.47656e+01 3.26117e+01
6.88000e+05 8.60000e+02 3.52387e+01 3.56774e+01 3.48001e+01 3.37096e+01 3.42876e+01 3.31317e+01
6.88640e+05 8.60000e+02 3.52387e+01 3.56774e+01 3.48001e+01 3.36228e+01 3.36852e+01 3.35604e+01
6.89280e+05 8.61000e+02 3.49030e+01 3.52565e+01 3.45494e+01 3.34671e+01 3.39057e+01 3.30284e+01
6.89920e+05 8.62000e+02 3.51112e+01 3.52876e+01 3.49348e+01 3.32903e+01 3.41776e+01 3.24030e+01
6.90560e+05 8.63000e+02 3.49993e+01 3.51476e+01 3.48510e+01 3.31373e+01 3.43867e+01 3.18880e+01
6.91200e+05 8.64000e+02 3.53363e+01 3.56033e+01 3.50694e+01 3.30416e+01 3.45440e+01 3.15391e+01
6.91840e+05 8.64000e+02 3.53363e+01 3.56033e+01 3.50694e+01 3.30203e+01 3.46590e+01 3.13816e+01
6.92480e+05 8.65000e+02 3.54329e+01 3.56524e+01 3.52133e+01 3.30756e+01 3.47402e+01 3.14110e+01
6.93120e+05 8.66000e+02 3.50755e+01 3.53043e+01 3.48468e+01 3.31977e+01 3.47950e+01 3.16003e+01
6.93760e+05 8.67000e+02 3.52250e+01 3.55532e+01 3.48969e+01 3.33695e+01 3.48295e+01 3.19095e+01
6.94400e+05 8.68000e+02 3.52585e+01 3.55188e+01 3.49982e+01 3.35718e+01 3.48492e+01 3.22943e+01
6.95040e+05 8.68000e+02 3.52585e+01 3.55188e+01 3.49982e+01 3.37866e+01 3.48592e+01 3.27139e+01
6.95680e+05 8.69000e+02 3.53349e+01 3.55601e+01 3.51097e+01 3.39994e+01 3.48639e+01 3.31350e+01
6.96320e+05 8.70000e+02 3.52941e+01 3.57665e+01 3.48217e+01 3.42003e+01 3.48671e+01 3.35335e+01
6.96960e+05 8.71000e+02 3.52554e+01 3.58251e+01 3.46858e+01 3.43825e+01 3.48709e+01 3.38942e+01
6.97600e+05 8.72000e+02 3.51716e+01 3.56593e+01 3.46840e+01 3.45432e+01 3.48767e+01 3.42097e+01
6.98240e+05 8.72000e+02 3.51716e+01 3.56593e+01 3.46840e+01 3.46813e+01 3.48846e+01 3.44780e+01
6.98880e+05 8.73000e+02 3.52601e+01 3.55017e+01 3.50186e+01 3.47977e+01 3.48942e+01 3.47012e+01
6.99520e+05 8.74000e+02 3.48409e+01 3.55539e+01 3.41280e+01 3.48942e+01 3.49046e+01 3.48838e+01
7.00160e+05 8.75000e+02 3.51752e+01 3.58697e+01 3.44807e+01 3.49733e+01 3.50320e+01 3.49146e+01
7.00800e+05 8.76000e+02 3.54809e+01 3.59528e+01 3.50089e+01 3.50375e+01 3.51520e+01 3.49230e+01
7.01440e+05 8.76000e+02 3.54809e+01 3.59528e+01 3.50089e+01 3.50890e+01 3.52496e+01 3.49284e+01
7.02080e+05 8.77000e+02 3.50405e+01 3.55948e+01 3.44862e+01 3.51296e+01 3.53295e+01 3.49296e+01
7.02720e+05 8.78000e+02 3.52113e+01 3.59629e+01 3.44598e+01 3.51604e+01 3.53952e+01 3.49256e+01
7.03360e+05 8.79000e+02 3.50275e+01 3.57051e+01 3.43499e+01 3.51823e+01 3.54491e+01 3.49156e+01
7.04000e+05 8.80000e+02 3.50273e+01 3.58744e+01 3.41803e+01 3.51966e+01 3.54936e+01 3.48996e+01
7.04640e+05 8.80000e+02 3.50273e+01 3.58744e+01 3.41803e+01 3.52043e+01 3.55307e+01 3.48779e+01
7.05280e+05 8.81000e+02 3.52203e+01 3.59107e+01 3.45300e+01 3.52071e+01 3.55622e+01 3.48520e+01
7.05920e+05 8.82000e+02 3.51246e+01 3.59075e+01 3.43417e+01 3.52066e+01 3.55899e+01 3.48232e+01
7.06560e+05 8.83000e+02 3.50673e+01 3.58207e+01 3.43139e+01 3.52039e+01 3.56151e+01 3.47928e+01
7.07200e+05 8.84000e+02 3.50915e+01 3.56095e+01 3.45735e+01 3.52000e+01 3.56385e+01 3.47615e+01
7.07840e+05 8.84000e+02 3.50915e+01 3.56095e+01 3.45735e+01 3.51950e+01 3.56607e+01 3.47293e+01
7.08480e+05 8.85000e+02 3.52740e+01 3.62072e+01 3.43408e+01 3.51891e+01 3.56819e+01 3.46963e+01
7.09120e+05 8.86000e+02 3.49702e+01 3.59561e+01 3.39842e+01 3.51824e+01 3.57023e+01 3.46625e+01
7.09760e+05 8.87000e+02 3.49838e+01 3.59005e+01 3.40670e+01 3.51752e+01 3.57220e+01 3.46284e+01
7.10400e+05 8.88000e+02 3.50300e+01 3.58702e+01 3.41898e+01 3.51677e+01 3.57407e+01 3.45948e+01
7.11040e+05 8.88000e+02 3.50300e+01 3.58702e+01 3.41898e+01 3.51604e+01 3.57581e+01 3.45626e+01
7.11680e+05 8.89000e+02 3.49243e+01 3.57140e+01 3.41346e+01 3.51532e+01 3.57740e+01 3.45325e+01
7.12320e+05 8.90000e+02 3.47916e+01 3.56076e+01 3.39755e+01 3.51468e+01 3.57888e+01 3.45048e+01
7.12960e+05 8.91000e+02 3.49669e+01 3.55435e+01 3.43903e+01 3.51409e+01 3.58027e+01 3.44791e+01
7.13600e+05 8.92000e+02 3.49457e+01 3.56485e+01 3.42429e+01 3.51352e+01 3.58161e+01 3.44543e+01
7.14240e+05 8.92000e+02 3.49457e+01 3.56485e+01 3.42429e+01 3.51291e+01 3.58290e+01 3.44293e+01
7.14880e+05 8.93000e+02 3.49970e+01 3.55273e+01 3.44667e+01 3.51221e+01 3.58409e+01 3.44033e+01
7.15520e+05 8.94000e+02 3.52045e+01 3.57646e+01 3.46444e+01 3.51133e+01 3.58507e+01 3.43760e+01
7.16160e+05 8.95000e+02 3.49766e+01 3.54989e+01 3.44544e+01 3.51025e+01 3.58572e+01 3.43478e+01
7.16800e+05 8.96000e+02 3.49519e+01 3.55479e+01 3.43560e+01 3.50894e+01 3.58590e+01 3.43198e+01
7.17440e+05 8.96000e+02 3.49519e+01 3.55479e+01 3.43560e+01 3.50742e+01 3.58551e+01 3.42934e+01
7.18080e+05 8.97000e+02 3.48698e+01 3.54884e+01 3.42512e+01 3.50580e+01 3.58455e+01 3.42705e+01
7.18720e+05 8.98000e+02 3.49331e+01 3.57732e+01 3.40929e+01 3.50418e+01 3.58304e+01 3.42532e+01
7.19360e+05 8.99000e+02 3.48768e+01 3.56318e+01 3.41219e+01 3.50271e+01 3.58111e+01 3.42430e+01
7.20000e+05 9.00000e+02 3.49177e+01 3.54806e+01 3.43548e+01 3.50147e+01 3.57889e+01 3.42406e+01
7.20640e+05 9.00000e+02 3.49177e+01 3.54806e+01 3.43548e+01 3.50055e+01 3.57652e+01 3.42458e+01
7.21280e+05 9.01000e+02 3.49498e+01 3.57108e+01 3.41888e+01 3.49990e+01 3.57410e+01 3.42570e+01
7.21920e+05 9.02000e+02 3.48413e+01 3.55958e+01 3.40867e+01 3.49946e+01 3.57174e+01 3.42718e+01
7.22560e+05 9.03000e+02 3.50782e+01 3.60976e+01 3.40588e+01 3.49913e+01 3.56954e+01 3.42871e+01
7.23200e+05 9.04000e+02 3.50243e+01 3.60298e+01 3.40187e+01 3.49879e+01 3.56757e+01 3.43002e+01
7.23840e+05 9.04000e+02 3.50243e+01 3.60298e+01 3.40187e+01 3.49840e+01 3.56588e+01 3.43093e+01
7.24480e+05 9.05000e+02 3.52549e+01 3.62059e+01 3.43039e+01 3.49792e+01 3.56450e+01 3.43134e+01
7.25120e+05 9.06000e+02 3.51163e+01 3.62390e+01 3.39936e+01 3.49733e+01 3.56343e+01 3.43124e+01
7.25760e+05 9.07000e+02 3.49699e+01 3.61576e+01 3.37822e+01 3.49669e+01 3.56272e+01 3.43066e+01
7.26400e+05 9.08000e+02 3.49467e+01 3.58047e+01 3.40887e+01 3.49604e+01 3.56243e+01 3.42966e+01
7.27040e+05 9.08000e+02 3.49467e+01 3.58047e+01 3.40887e+01 3.49551e+01 3.56269e+01 3.42833e+01
7.27680e+05 9.09000e+02 3.51068e+01 3.60516e+01 3.41619e+01 3.49519e+01 3.56362e+01 3.42675e+01
7.28320e+05 9.10000e+02 3.49115e+01 3.58346e+01 3.39884e+01 3.49516e+01 3.56532e+01 3.42500e+01
7.28960e+05 9.11000e+02 3.49128e+01 3.58161e+01 3.40095e+01 3.49549e+01 3.56785e+01 3.42314e+01
7.29600e+05 9.12000e+02 3.50296e+01 3.59444e+01 3.41148e+01 3.49617e+01 3.57113e+01 3.42120e+01
7.30240e+05 9.12000e+02 3.50296e+01 3.59444e+01 3.41148e+01 3.49710e+01 3.57497e+01 3.41922e+01
7.30880e+05 9.13000e+02 3.50463e+01 3.59964e+01 3.40962e+01 3.49817e+01 3.57911e+01 3.41722e+01
7.31520e+05 9.14000e+02 3.51486e+01 3.62103e+01 3.40869e+01 3.49924e+01 3.58322e+01 3.41526e+01
7.32160e+05 9.15000e+02 3.52531e+01 3.62068e+01 3.42994e+01 3.50019e+01 3.58699e+01 3.41339e+01
7.32800e+05 9.16000e+02 3.49900e+01 3.58526e+01 3.41275e+01 3.50093e+01 3.59019e+01 3.41168e+01
7.33440e+05 9.16000e+02 3.49900e+01 3.58526e+01 3.41275e+01 3.50143e+01 3.59268e+01 3.41017e+01
7.34080e+05 9.17000e+02 3.50932e+01 3.62277e+01 3.39588e+01 3.50166e+01 3.59443e+01 3.40890e+01
7.34720e+05 9.18000e+02 3.48774e+01 3.59325e+01 3.38224e+01 3.50174e+01 3.59557e+01 3.40791e+01
7.35360e+05 9.19000e+02 3.51556e+01 3.62672e+01 3.40440e+01 3.50174e+01 3.59628e+01 3.40721e+01
7.36000e+05 9.20000e+02 3.51114e+01 3.60937e+01 3.41292e+01 3.50181e+01 3.59677e+01 3.40684e+01
7.36640e+05 9.20000e+02 3.51114e+01 3.60937e+01 3.41292e+01 3.50200e+01 3.59723e+01 3.40677e+01
7.37280e+05 9.21000e+02 3.50764e+01 3.59450e+01 3.42077e+01 3.50237e+01 3.59779e+01 3.40696e+01
7.37920e+05 9.22000e+02 3.51630e+01 3.61409e+01 3.41850e+01 3.50289e+01 3.59849e+01 3.40728e+01
7.38560e+05 9.23000e+02 3.51461e+01 3.61963e+01 3.40958e+01 3.50347e+01 3.59933e+01 3.40761e+01
7.39200e+05 9.24000e+02 3.52923e+01 3.61964e+01 3.43882e+01 3.50405e+01 3.60029e+01 3.40782e+01
7.39840e+05 9.24000e+02 3.52923e+01 3.61964e+01 3.43882e+01 3.50459e+01 3.60133e+01 3.40785e+01
7.40480e+05 9.25000e+02 3.52492e+01 3.63104e+01 3.41880e+01 3.50506e+01 3.60240e+01 3.40772e+01
7.41120e+05 9.26000e+02 3.50669e+01 3.58844e+01 3.42495e+01 3.50547e+01 3.60343e+01 3.40751e+01
7.41760e+05 9.27000e+02 3.51782e+01 3.59850e+01 3.43714e+01 3.50588e+01 3.60441e+01 3.40734e+01
7.42400e+05 9.28000e+02 3.51530e+01 3.62942e+01 3.40118e+01 3.50632e+01 3.60532e+01 3.40732e+01
7.43040e+05 9.28000e+02 3.51530e+01 3.62942e+01 3.40118e+01 3.50686e+01 3.60618e+01 3.40755e+01
7.43680e+05 9.29000e+02 3.53006e+01 3.64065e+01 3.41947e+01 3.50755e+01 3.60704e+01 3.40807e+01
7.44320e+05 9.30000e+02 3.51435e+01 3.63571e+01 3.39298e+01 3.50840e+01 3.60790e+01 3.40890e+01
7.44960e+05 9.31000e+02 3.54624e+01 3.68823e+01 3.40425e+01 3.50939e+01 3.60875e+01 3.41003e+01
7.45600e+05 9.32000e+02 3.53911e+01 3.64336e+01 3.43487e+01 3.51046e+01 3.60954e+01 3.41138e+01
7.46240e+05 9.32000e+02 3.53911e+01 3.64336e+01 3.43487e+01 3.51155e+01 3.61024e+01 3.41286e+01
7.46880e+05 9.33000e+02 3.53347e+01 3.65261e+01 3.41433e+01 3.51261e+01 3.61088e+01 3.41434e+01
7.47520e+05 9.34000e+02 3.55192e+01 3.64261e+01 3.46124e+01 3.51360e+01 3.61156e+01 3.41565e+01
7.48160e+05 9.35000e+02 3.56197e+01 3.65739e+01 3.46656e+01 3.51457e+01 3.61245e+01 3.41668e+01
7.48800e+05 9.36000e+02 3.55531e+01 3.65111e+01 3.45951e+01 3.51553e+01 3.61373e+01 3.41733e+01
7.49440e+05 9.36000e+02 3.55531e+01 3.65111e+01 3.45951e+01 3.51656e+01 3.61553e+01 3.41760e+01
7.50080e+05 9.37000e+02 3.57649e+01 3.66767e+01 3.48532e+01 3.51775e+01 3.61792e+01 3.41757e+01
7.50720e+05 9.38000e+02 3.57591e+01 3.66466e+01 3.48716e+01 3.51913e+01 3.62084e+01 3.41742e+01
7.51360e+05 9.39000e+02 3.56358e+01 3.66294e+01 3.46423e+01 3.52078e+01 3.62416e+01 3.41740e+01
7.52000e+05 9.40000e+02 3.53115e+01 3.63690e+01 3.42540e+01 3.52272e+01 3.62769e+01 3.41775e+01
7.52640e+05 9.40000e+02 3.53115e+01 3.63690e+01 3.42540e+01 3.52498e+01 3.63124e+01 3.41872e+01
7.53280e+05 9.41000e+02 3.52780e+01 3.65265e+01 3.40294e+01 3.52758e+01 3.63469e+01 3.42047e+01
7.53920e+05 9.42000e+02 3.55100e+01 3.65751e+01 3.44448e+01 3.53051e+01 3.63794e+01 3.42309e+01
7.54560e+05 9.43000e+02 3.53691e+01 3.65837e+01 3.41545e+01 3.53375e+01 3.64095e+01 3.42654e+01
7.55200e+05 9.44000e+02 3.55761e+01 3.67362e+01 3.44161e+01 3.53717e+01 3.64371e+01 3.43063e+01
7.55840e+05 9.44000e+02 3.55761e+01 3.67362e+01 3.44161e+01 3.54061e+01 3.64619e+01 3.43504e+01
7.56480e+05 9.45000e+02 3.54714e+01 3.70242e+01 3.39186e+01 3.54386e+01 3.64834e+01 3.43937e+01
7.57120e+05 9.46000e+02 3.54648e+01 3.69528e+01 3.39767e+01 3.54665e+01 3.65015e+01 3.44316e+01
7.57760e+05 9.47000e+02 3.53597e+01 3.67693e+01 3.39501e+01 3.54883e+01 3.65159e+01 3.44607e+01
7.58400e+05 9.48000e+02 3.54672e+01 3.70682e+01 3.38662e+01 3.55030e+01 3.65271e+01 3.44789e+01
7.59040e+05 9.48000e+02 3.54672e+01 3.70682e+01 3.38662e+01 3.55109e+01 3.65363e+01 3.44856e+01
7.59680e+05 9.49000e+02 3.54496e+01 3.67895e+01 3.41098e+01 3.55131e+01 3.65450e+01 3.44812e+01
7.60320e+05 9.50000e+02 3.54684e+01 3.69741e+01 3.39627e+01 3.55110e+01 3.65551e+01 3.44669e+01
7.60960e+05 9.51000e+02 3.54755e+01 3.68728e+01 3.40782e+01 3.55062e+01 3.65684e+01 3.44441e+01
7.61600e+05 9.52000e+02 3.55439e+01 3.67402e+01 3.43476e+01 3.54999e+01 3.65859e+01 3.44140e+01
7.62240e+05 9.52000e+02 3.55439e+01 3.67402e+01 3.43476e+01 3.54930e+01 3.66080e+01 3.43781e+01
7.62880e+05 9.53000e+02 3.56290e+01 3.69070e+01 3.43509e+01 3.54861e+01 3.66342e+01 3.43381e+01
7.63520e+05 9.54000e+02 3.58959e+01 3.70418e+01 3.47501e+01 3.54796e+01 3.66634e+01 3.42958e+01
7.64160e+05 9.55000e+02 3.56891e+01 3.69802e+01 3.43979e+01 3.54737e+01 3.66940e+01 3.42534e+01
7.64800e+05 9.56000e+02 3.57497e+01 3.67459e+01 3.47534e+01 3.54688e+01 3.67245e+01 3.42131e+01
7.65440e+05 9.56000e+02 3.57497e+01 3.67459e+01 3.47534e+01 3.54653e+01 3.67534e+01 3.41772e+01
7.66080e+05 9.57000e+02 3.56566e+01 3.69653e+01 3.43480e+01 3.54637e+01 3.67793e+01 3.41481e+01
7.66720e+05 9.58000e+02 3.57096e+01 3.70192e+01 3.44000e+01 3.54648e+01 3.68018e+01 3.41279e+01
7.67360e+05 9.59000e+02 3.58620e+01 3.70629e+01 3.46610e+01 3.54697e+01 3.68209e+01 3.41184e+01
7.68000e+05 9.60000e+02 3.59134e+01 3.72031e+01 3.46238e+01 3.54787e+01 3.68369e+01 3.41205e+01
7.68640e+05 9.60000e+02 3.59134e+01 3.72031e+01 3.46238e+01 3.54921e+01 3.68503e+01 3.41340e+01
7.69280e+05 9.61000e+02 3.60731e+01 3.72851e+01 3.48612e+01 3.55097e+01 3.68617e+01 3.41578e+01
7.69920e+05 9.62000e+02 3.63340e+01 3.73306e+01 3.53375e+01 3.55304e+01 3.68715e+01 3.41893e+01
7.70560e+05 9.63000e+02 3.59427e+01 3.72438e+01 3.46416e+01 3.55531e+01 3.68803e+01 3.42259e+01
7.71200e+05 9.64000e+02 3.61174e+01 3.73301e+01 3.49046e+01 3.55769e+01 3.68890e+01 3.42648e+01
7.71840e+05 9.64000e+02 3.61174e+01 3.73301e+01 3.49046e+01 3.56013e+01 3.68986e+01 3.43041e+01
7.72480e+05 9.65000e+02 3.61226e+01 3.72527e+01 3.49925e+01 3.56266e+01 3.69102e+01 3.43431e+01
7.73120e+05 9.66000e+02 3.61658e+01 3.74975e+01 3.48340e+01 3.56534e+01 3.69251e+01 3.43818e+01
7.73760e+05 9.67000e+02 3.61270e+01 3.71937e+01 3.50603e+01 3.56826e+01 3.69438e+01 3.44214e+01
7.74400e+05 9.68000e+02 3.60907e+01 3.70959e+01 3.50856e+01 3.57147e+01 3.69667e+01 3.44626e+01
7.75040e+05 9.68000e+02 3.60907e+01 3.70959e+01 3.50856e+01 3.57496e+01 3.69934e+01 3.45058e+01
7.75680e+05 9.69000e+02 3.62761e+01 3.72701e+01 3.52821e+01 3.57868e+01 3.70231e+01 3.45505e+01
7.76320e+05 9.70000e+02 3.60538e+01 3.71397e+01 3.49679e+01 3.58252e+01 3.70548e+01 3.45957e+01
7.76960e+05 9.71000e+02 3.60733e+01 3.71246e+01 3.50220e+01 3.58638e+01 3.70873e+01 3.46403e+01
7.77600e+05 9.72000e+02 3.60092e+01 3.71942e+01 3.48241e+01 3.59012e+01 3.71191e+01 3.46833e+01
7.78240e+05 9.72000e+02 3.60092e+01 3.71942e+01 3.48241e+01 3.59367e+01 3.71490e+01 3.47243e+01
7.78880e+05 9.73000e+02 3.60189e+01 3.72895e+01 3.47484e+01 3.59693e+01 3.71755e+01 3.47632e+01
7.79520e+05 9.74000e+02 3.59647e+01 3.73007e+01 3.46288e+01 3.59989e+01 3.71975e+01 3.48003e+01
7.80160e+05 9.75000e+02 3.62178e+01 3.73988e+01 3.50367e+01 3.60249e+01 3.72143e+01 3.48355e+01
7.80800e+05 9.76000e+02 3.60447e+01 3.72331e+01 3.48562e+01 3.60472e+01 3.72257e+01 3.48686e+01
7.81440e+05 9.76000e+02 3.60447e+01 3.72331e+01 3.48562e+01 3.60652e+01 3.72320e+01 3.48985e+01
7.82080e+05 9.77000e+02 3.61805e+01 3.72742e+01 3.50868e+01 3.60789e+01 3.72341e+01 3.49238e+01
7.82720e+05 9.78000e+02 3.62912e+01 3.72366e+01 3.53458e+01 3.60882e+01 3.72333e+01 3.49431e+01
7.83360e+05 9.79000e+02 3.62805e+01 3.72315e+01 3.53295e+01 3.60933e+01 3.72312e+01 3.49554e+01
7.84000e+05 9.80000e+02 3.60484e+01 3.70854e+01 3.50114e+01 3.60948e+01 3.72291e+01 3.49604e+01
7.84640e+05 9.80000e+02 3.60484e+01 3.70854e+01 3.50114e+01 3.60938e+01 3.72283e+01 3.49592e+01
7.85280e+05 9.81000e+02 3.59586e+01 3.70359e+01 3.48814e+01 3.60915e+01 3.72293e+01 3.49537e+01
7.85920e+05 9.82000e+02 3.60523e+01 3.70502e+01 3.50545e+01 3.60893e+01 3.72320e+01 3.49466e+01
7.86560e+05 9.83000e+02 3.60588e+01 3.70555e+01 3.50620e+01 3.60886e+01 3.72361e+01 3.49411e+01
7.87200e+05 9.84000e+02 3.61296e+01 3.71651e+01 3.50941e+01 3.60901e+01 3.72406e+01 3.49395e+01
7.87840e+05 9.84000e+02 3.61296e+01 3.71651e+01 3.50941e+01 3.60939e+01 3.72444e+01 3.49435e+01
7.88480e+05 9.85000e+02 3.61771e+01 3.71416e+01 3.52127e+01 3.60996e+01 3.72464e+01 3.49529e+01
7.89120e+05 9.86000e+02 3.59754e+01 3.71224e+01 3.48284e+01 3.61061e+01 3.72457e+01 3.49666e+01
7.89760e+05 9.87000e+02 3.58940e+01 3.67429e+01 3.50451e+01 3.61119e+01 3.72414e+01 3.49824e+01
7.90400e+05 9.88000e+02 3.57071e+01 3.69185e+01 3.44956e+01 3.61161e+01 3.72336e+01 3.49985e+01
7.91040e+05 9.88000e+02 3.57071e+01 3.69185e+01 3.44956e+01 3.61180e+01 3.72226e+01 3.50134e+01
7.91680e+05 9.89000e+02 3.59673e+01 3.71246e+01 3.48101e+01 3.61178e+01 3.72093e+01 3.50262e+01
7.92320e+05 9.90000e+02 3.61005e+01 3.70509e+01 3.51501e+01 3.61157e+01 3.71947e+01 3.50366e+01
7.92960e+05 9.91000e+02 3.57754e+01 3.71869e+01 3.43640e+01 3.61120e+01 3.71797e+01 3.50444e+01
7.93600e+05 9.92000e+02 3.55507e+01 3.68611e+01 3.42402e+01 3.61068e+01 3.71645e+01 3.50491e+01
7.94240e+05 9.92000e+02 3.55507e+01 3.68611e+01 3.42402e+01 3.60995e+01 3.71491e+01 3.50500e+01
7.94880e+05 9.93000e+02 3.59950e+01 3.72912e+01 3.46987e+01 3.60898e+01 3.71332e+01 3.50464e+01
7.95520e+05 9.94000e+02 3.57239e+01 3.72202e+01 3.42276e+01 3.60775e+01 3.71172e+01 3.50378e+01
7.96160e+05 9.95000e+02 3.57672e+01 3.69152e+01 3.46191e+01 3.60630e+01 3.71015e+01 3.50244e+01
7.96800e+05 9.96000e+02 3.57446e+01 3.72592e+01 3.42300e+01 3.60465e+01 3.70870e+01 3.50059e+01
7.97440e+05 9.96000e+02 3.57446e+01 3.72592e+01 3.42300e+01 3.60283e+01 3.70743e+01 3.49823e+01
7.98080e+05 9.97000e+02 3.57105e+01 3.70070e+01 3.44141e+01 3.60089e+01 3.70644e+01 3.49535e+01
7.98720e+05 9.98000e+02 3.54649e+01 3.67852e+01 3.41446e+01 3.59885e+01 3.70575e+01 3.49194e+01
7.99360e+05 9.99000e+02 3.55399e+01 3.66103e+01 3.44695e+01 3.59673e+01 3.70541e+01 3.48806e+01
8.00000e+05 1.00000e+03 3.57924e+01 3.67964e+01 3.47884e+01 3.59459e+01 3.70538e+01 3.48379e+01
8.00640e+05 1.00000e+03 3.57924e+01 3.67964e+01 3.47884e+01 3.59245e+01 3.70563e+01 3.47926e+01
8.01280e+05 1.00100e+03 3.57904e+01 3.67861e+01 3.47948e+01 3.59032e+01 3.70605e+01 3.47460e+01
8.01920e+05 1.00200e+03 3.55015e+01 3.66129e+01 3.43901e+01 3.58822e+01 3.70651e+01 3.46993e+01
8.02560e+05 1.00300e+03 3.55357e+01 3.67619e+01 3.43095e+01 3.58609e+01 3.70683e+01 3.46535e+01
8.03200e+05 1.00400e+03 3.60589e+01 3.73730e+01 3.47448e+01 3.58392e+01 3.70682e+01 3.46101e+01
8.03840e+05 1.00400e+03 3.60589e+01 3.73730e+01 3.47448e+01 3.58170e+01 3.70631e+01 3.45709e+01
8.04480e+05 1.00500e+03 3.60203e+01 3.72398e+01 3.48007e+01 3.57948e+01 3.70520e+01 3.45377e+01
8.05120e+05 1.00600e+03 3.60230e+01 3.71153e+01 3.49307e+01 3.57734e+01 3.70349e+01 3.45120e+01
8.05760e+05 1.00700e+03 3.60255e+01 3.71567e+01 3.48944e+01 3.57533e+01 3.70123e+01 3.44943e+01
8.06400e+05 1.00800e+03 3.57837e+01 3.72856e+01 3.42817e+01 3.57353e+01 3.69862e+01 3.44844e+01
8.07040e+05 1.00800e+03 3.57837e+01 3.72856e+01 3.42817e+01 3.57202e+01 3.69593e+01 3.44811e+01
8.07680e+05 1.00900e+03 3.42707e+01 3.70740e+01 3.14674e+01 3.57093e+01 3.69351e+01 3.44835e+01
8.08320e+05 1.01000e+03 3.40281e+01 3.71055e+01 3.09506e+01 3.57038e+01 3.69167e+01 3.44909e+01
8.08960e+05 1.01100e+03 3.46288e+01 3.71059e+01 3.21518e+01 3.57048e+01 3.69066e+01 3.45030e+01
8.09600e+05 1.01200e+03 3.53757e+01 3.71116e+01 3.36397e+01 3.57123e+01 3.69059e+01 3.45187e+01
8.10240e+05 1.01200e+03 3.53757e+01 3.71116e+01 3.36397e+01 3.57245e+01 3.69144e+01 3.45346e+01
8.10880e+05 1.01300e+03 3.55550e+01 3.70345e+01 3.40754e+01 3.57370e+01 3.69309e+01 3.45431e+01
8.11520e+05 1.01400e+03 3.51581e+01 3.68610e+01 3.34553e+01 3.57430e+01 3.69530e+01 3.45331e+01
8.12160e+05 1.01500e+03 3.53557e+01 3.68657e+01 3.38457e+01 3.57354e+01 3.69784e+01 3.44924e+01
8.12800e+05 1.01600e+03 3.53864e+01 3.70383e+01 3.37346e+01 3.57086e+01 3.70045e+01 3.44128e+01
8.13440e+05 1.01600e+03 3.53864e+01 3.70383e+01 3.37346e+01 3.56613e+01 3.70291e+01 3.42936e+01
8.14080e+05 1.01700e+03 3.52097e+01 3.68506e+01 3.35688e+01 3.55969e+01 3.70507e+01 3.41430e+01
8.14720e+05 1.01800e+03 3.51046e+01 3.68544e+01 3.33547e+01 3.55217e+01 3.70679e+01 3.39756e+01
8.15360e+05 1.01900e+03 3.50429e+01 3.69263e+01 3.31595e+01 3.54444e+01 3.70798e+01 3.38089e+01
8.16000e+05 1.02000e+03 3.53687e+01 3.70152e+01 3.37221e+01 3.53723e+01 3.70860e+01 3.36587e+01
8.16640e+05 1.02000e+03 3.53687e+01 3.70152e+01 3.37221e+01 3.53114e+01 3.70864e+01 3.35365e+01
8.17280e+05 1.02100e+03 3.53886e+01 3.69023e+01 3.38750e+01 3.52647e+01 3.70815e+01 3.34479e+01
8.17920e+05 1.02200e+03 3.54240e+01 3.67600e+01 3.40880e+01 3.52323e+01 3.70719e+01 3.33927e+01
8.18560e+05 1.02300e+03 3.55764e+01 3.71595e+01 3.39933e+01 3.52125e+01 3.70588e+01 3.33662e+01
8.19200e+05 1.02400e+03 3.53244e+01 3.67258e+01 3.39231e+01 3.52024e+01 3.70433e+01 3.33614e+01
8.19840e+05 1.02400e+03 3.53244e+01 3.67258e+01 3.39231e+01 3.51988e+01 3.70266e+01 3.33709e+01
8.20480e+05 1.02500e+03 3.54860e+01 3.69031e+01 3.40688e+01 3.51995e+01 3.70099e+01 3.33891e+01
8.21120e+05 1.02600e+03 3.56544e+01 3.67170e+01 3.45917e+01 3.52032e+01 3.69940e+01 3.34124e+01
8.21760e+05 1.02700e+03 3.57923e+01 3.69189e+01 3.46657e+01 3.52095e+01 3.69796e+01 3.34394e+01
8.22400e+05 1.02800e+03 3.59128e+01 3.70618e+01 3.47638e+01 3.52186e+01 3.69670e+01 3.34702e+01
8.23040e+05 1.02800e+03 3.59128e+01 3.70618e+01 3.47638e+01 3.52307e+01 3.69561e+01 3.35053e+01
8.23680e+05 1.02900e+03 3.58122e+01 3.68278e+01 3.47966e+01 3.52460e+01 3.69469e+01 3.35450e+01
8.24320e+05 1.03000e+03 3.61360e+01 3.72395e+01 3.50326e+01 3.52642e+01 3.69386e+01 3.35898e+01
8.24960e+05 1.03100e+03 3.59806e+01 3.69153e+01 3.50460e+01 3.52857e+01 3.69309e+01 3.36404e+01
8.25600e+05 1.03200e+03 3.61033e+01 3.71963e+01 3.50103e+01 3.53104e+01 3.69235e+01 3.36973e+01
8.26240e+05 1.03200e+03 3.61033e+01 3.71963e+01 3.50103e+01 3.53389e+01 3.69164e+01 3.37613e+01
8.26880e+05 1.03300e+03 3.59185e+01 3.70207e+01 3.48164e+01 3.53714e+01 3.69101e+01 3.38328e+01
8.27520e+05 1.03400e+03 3.57657e+01 3.67364e+01 3.47951e+01 3.54086e+01 3.69054e+01 3.39118e+01
8.28160e+05 1.03500e+03 3.62533e+01 3.73202e+01 3.51863e+01 3.54504e+01 3.69031e+01 3.39977e+01
8.28800e+05 1.03600e+03 3.60292e+01 3.70668e+01 3.49915e+01 3.54964e+01 3.69038e+01 3.40891e+01
8.29440e+05 1.03600e+03 3.60292e+01 3.70668e+01 3.49915e+01 3.55461e+01 3.69080e+01 3.41841e+01
8.30080e+05 1.03700e+03 3.59172e+01 3.70391e+01 3.47954e+01 3.55978e+01 3.69155e+01 3.42800e+01
8.30720e+05 1.03800e+03 3.59569e+01 3.70757e+01 3.48382e+01 3.56497e+01 3.69256e+01 3.43739e+01
8.31360e+05 1.03900e+03 3.59368e+01 3.71939e+01 3.46797e+01 3.57003e+01 3.69375e+01 3.44631e+01
8.32000e+05 1.04000e+03 3.60519e+01 3.72932e+01 3.48105e+01 3.57477e+01 3.69502e+01 3.45452e+01
8.32640e+05 1.04000e+03 3.60519e+01 3.72932e+01 3.48105e+01 3.57910e+01 3.69630e+01 3.46190e+01
8.33280e+05 1.04100e+03 3.59577e+01 3.73946e+01 3.45208e+01 3.58296e+01 3.69757e+01 3.46835e+01
8.33920e+05 1.04200e+03 3.57538e+01 3.67288e+01 3.47788e+01 3.58632e+01 3.69880e+01 3.47384e+01
8.34560e+05 1.04300e+03 3.60380e+01 3.70398e+01 3.50363e+01 3.58916e+01 3.70000e+01 3.47833e+01
8.35200e+05 1.04400e+03 3.62477e+01 3.72508e+01 3.52447e+01 3.59151e+01 3.70118e+01 3.48183e+01
8.35840e+05 1.04400e+03 3.62477e+01 3.72508e+01 3.52447e+01 3.59337e+01 3.70241e+01 3.48433e+01
8.36480e+05 1.04500e+03 3.62120e+01 3.71537e+01 3.52703e+01 3.59479e+01 3.70371e+01 3.48587e+01
8.37120e+05 1.04600e+03 3.60416e+01 3.67437e+01 3.53396e+01 3.59582e+01 3.70509e+01 3.48654e+01
8.37760e+05 1.04700e+03 3.61281e+01 3.69840e+01 3.52722e+01 3.59648e+01 3.70649e+01 3.48648e+01
8.38400e+05 1.04800e+03 3.61107e+01 3.69531e+01 3.52684e+01 3.59688e+01 3.70781e+01 3.48594e+01
8.39040e+05 1.04800e+03 3.61107e+01 3.69531e+01 3.52684e+01 3.59711e+01 3.70896e+01 3.48526e+01
8.39680e+05 1.04900e+03 3.60796e+01 3.69742e+01 3.51850e+01 3.59733e+01 3.70987e+01 3.48478e+01
8.40320e+05 1.05000e+03 3.62906e+01 3.72811e+01 3.53001e+01 3.59766e+01 3.71048e+01 3.48483e+01
8.40960e+05 1.05100e+03 3.60774e+01 3.72112e+01 3.49437e+01 3.59820e+01 3.71075e+01 3.48565e+01
8.41600e+05 1.05200e+03 3.62004e+01 3.72643e+01 3.51365e+01 3.59901e+01 3.71067e+01 3.48735e+01
8.42240e+05 1.05200e+03 3.62004e+01 3.72643e+01 3.51365e+01 3.60006e+01 3.71022e+01 3.48990e+01
8.42880e+05 1.05300e+03 3.61646e+01 3.68540e+01 3.54753e+01 3.60129e+01 3.70945e+01 3.49312e+01
8.43520e+05 1.05400e+03 3.61622e+01 3.69808e+01 3.53436e+01 3.60263e+01 3.70846e+01 3.49679e+01
8.44160e+05 1.05500e+03 3.59943e+01 3.67738e+01 3.52149e+01 3.60402e+01 3.70742e+01 3.50062e+01
8.44800e+05 1.05600e+03 3.63267e+01 3.73756e+01 3.52777e+01 3.60541e+01 3.70649e+01 3.50433e+01
8.45440e+05 1.05600e+03 3.63267e+01 3.73756e+01 3.52777e+01 3.60678e+01 3.70585e+01 3.50770e+01
8.46080e+05 1.05700e+03 3.62135e+01 3.70987e+01 3.53282e+01 3.60807e+01 3.70554e+01 3.51060e+01
8.46720e+05 1.05800e+03 3.62091e+01 3.69782e+01 3.54399e+01 3.60928e+01 3.70554e+01 3.51302e+01
8.47360e+05 1.05900e+03 3.61353e+01 3.71054e+01 3.51652e+01 3.61039e+01 3.70574e+01 3.51503e+01
8.48000e+05 1.06000e+03 3.61685e+01 3.69806e+01 3.53564e+01 3.61136e+01 3.70597e+01 3.51674e+01
8.48640e+05 1.06000e+03 3.61685e+01 3.69806e+01 3.53564e+01 3.61219e+01 3.70615e+01 3.51823e+01
8.49280e+05 1.06100e+03 3.63138e+01 3.75695e+01 3.50581e+01 3.61291e+01 3.70622e+01 3.51960e+01
8.49920e+05 1.06200e+03 3.63038e+01 3.73785e+01 3.52290e+01 3.61355e+01 3.70621e+01 3.52089e+01
8.50560e+05 1.06300e+03 3.62792e+01 3.73987e+01 3.51596e+01 3.61414e+01 3.70616e+01 3.52213e+01
8.51200e+05 1.06400e+03 3.66395e+01 3.76173e+01 3.56618e+01 3.61472e+01 3.70611e+01 3.52333e+01
8.51840e+05 1.06400e+03 3.66395e+01 3.76173e+01 3.56618e+01 3.61528e+01 3.70611e+01 3.52445e+01
8.52480e+05 1.06500e+03 3.67005e+01 3.78278e+01 3.55732e+01 3.61585e+01 3.70625e+01 3.52544e+01
8.53120e+05 1.06600e+03 3.66257e+01 3.77261e+01 3.55254e+01 3.61643e+01 3.70664e+01 3.52622e+01
8.53760e+05 1.06700e+03 3.65924e+01 3.76556e+01 3.55292e+01 3.61707e+01 3.70739e+01 3.52674e+01
8.54400e+05 1.06800e+03 3.64783e+01 3.74168e+01 3.55398e+01 3.61783e+01 3.70863e+01 3.52702e+01
8.55040e+05 1.06800e+03 3.64783e+01 3.74168e+01 3.55398e+01 3.61880e+01 3.71045e+01 3.52714e+01
8.55680e+05 1.06900e+03 3.67366e+01 3.75851e+01 3.58882e+01 3.62009e+01 3.71293e+01 3.52725e+01
8.56320e+05 1.07000e+03 3.65144e+01 3.74572e+01 3.55715e+01 3.62182e+01 3.71610e+01 3.52754e+01
8.56960e+05 1.07100e+03 3.67458e+01 3.75916e+01 3.58999e+01 3.62405e+01 3.71992e+01 3.52818e+01
8.57600e+05 1.07200e+03 3.67128e+01 3.76884e+01 3.57372e+01 3.62677e+01 3.72427e+01 3.52927e+01
8.58240e+05 1.07200e+03 3.67128e+01 3.76884e+01 3.57372e+01 3.62990e+01 3.72894e+01 3.53085e+01
8.58880e+05 1.07300e+03 3.65726e+01 3.76325e+01 3.55128e+01 3.63329e+01 3.73367e+01 3.53290e+01
8.59520e+05 1.07400e+03 3.66108e+01 3.74848e+01 3.57369e+01 3.63679e+01 3.73819e+01 3.53538e+01
8.60160e+05 1.07500e+03 3.67910e+01 3.78212e+01 3.57608e+01 3.64025e+01 3.74227e+01 3.53823e+01
8.60800e+05 1.07600e+03 3.68609e+01 3.78615e+01 3.58603e+01 3.64357e+01 3.74578e+01 3.54136e+01
8.61440e+05 1.07600e+03 3.68609e+01 3.78615e+01 3.58603e+01 3.64668e+01 3.74866e+01 3.54469e+01
8.62080e+05 1.07700e+03 3.68932e+01 3.78010e+01 3.59854e+01 3.64952e+01 3.75096e+01 3.54809e+01
8.62720e+05 1.07800e+03 3.68397e+01 3.78948e+01 3.57847e+01 3.65210e+01 3.75277e+01 3.55143e+01
8.63360e+05 1.07900e+03 3.70363e+01 3.80723e+01 3.60003e+01 3.65440e+01 3.75421e+01 3.55459e+01
8.64000e+05 1.08000e+03 3.67943e+01 3.79610e+01 3.56277e+01 3.65645e+01 3.75542e+01 3.55749e+01
8.64640e+05 1.08000e+03 3.67943e+01 3.79610e+01 3.56277e+01 3.65833e+01 3.75655e+01 3.56011e+01
8.65280e+05 1.08100e+03 3.70644e+01 3.82972e+01 3.58316e+01 3.66011e+01 3.75774e+01 3.56249e+01
8.65920e+05 1.08200e+03 3.70577e+01 3.83484e+01 3.57670e+01 3.66191e+01 3.75911e+01 3.56472e+01
8.66560e+05 1.08300e+03 3.70438e+01 3.82933e+01 3.57942e+01 3.66382e+01 3.76077e+01 3.56687e+01
8.67200e+05 1.08400e+03 3.70330e+01 3.81612e+01 3.59048e+01 3.66587e+01 3.76277e+01 3.56898e+01
8.67840e+05 1.08400e+03 3.70330e+01 3.81612e+01 3.59048e+01 3.66810e+01 3.76516e+01 3.57105e+01
8.68480e+05 1.08500e+03 3.68851e+01 3.79836e+01 3.57866e+01 3.67050e+01 3.76797e+01 3.57303e+01
8.69120e+05 1.08600e+03 3.68293e+01 3.74756e+01 3.61829e+01 3.67304e+01 3.77124e+01 3.57484e+01
8.69760e+05 1.08700e+03 3.65618e+01 3.73997e+01 3.57240e+01 3.67569e+01 3.77496e+01 3.57641e+01
8.70400e+05 1.08800e+03 3.65894e+01 3.77064e+01 3.54724e+01 3.67841e+01 3.77911e+01 3.57770e+01
8.71040e+05 1.08800e+03 3.65894e+01 3.77064e+01 3.54724e+01 3.68114e+01 3.78357e+01 3.57871e+01
8.71680e+05 1.08900e+03 3.68377e+01 3.80687e+01 3.56067e+01 3.68382e+01 3.78815e+01 3.57949e+01
8.72320e+05 1.09000e+03 3.68158e+01 3.78031e+01 3.58285e+01 3.68632e+01 3.79251e+01 3.58013e+01
8.72960e+05 1.09100e+03 3.68304e+01 3.79993e+01 3.56616e+01 3.68849e+01 3.79626e+01 3.58071e+01
8.73600e+05 1.09200e+03 3.65634e+01 3.76374e+01 3.54894e+01 3.69014e+01 3.79902e+01 3.58126e+01
8.74240e+05 1.09200e+03 3.65634e+01 3.76374e+01 3.54894e+01 3.69115e+01 3.80053e+01 3.58176e+01
8.74880e+05 1.09300e+03 3.69665e+01 3.81270e+01 3.58060e+01 3.69141e+01 3.80073e+01 3.58210e+01
8.75520e+05 1.09400e+03 3.67215e+01 3.75979e+01 3.58451e+01 3.69098e+01 3.79977e+01 3.58218e+01
8.76160e+05 1.09500e+03 3.68698e+01 3.79055e+01 3.58341e+01 3.68995e+01 3.79797e+01 3.58192e+01
8.76800e+05 1.09600e+03 3.67781e+01 3.76888e+01 3.58675e+01 3.68850e+01 3.79569e+01 3.58130e+01
8.77440e+05 1.09600e+03 3.67781e+01 3.76888e+01 3.58675e+01 3.68681e+01 3.79330e+01 3.58033e+01
8.78080e+05 1.09700e+03 3.67817e+01 3.76772e+01 3.58862e+01 3.68509e+01 3.79108e+01 3.57911e+01
8.78720e+05 1.09800e+03 3.67117e+01 3.76117e+01 3.58117e+01 3.68346e+01 3.78917e+01 3.57774e+01
8.79360e+05 1.09900e+03 3.67936e+01 3.77777e+01 3.58095e+01 3.68201e+01 3.78765e+01 3.57638e+01
8.80000e+05 1.10000e+03 3.68819e+01 3.79987e+01 3.57651e+01 3.68084e+01 3.78648e+01 3.57519e+01
8.80640e+05 1.10000e+03 3.68819e+01 3.79987e+01 3.57651e+01 3.67995e+01 3.78558e+01 3.57431e+01
8.81280e+05 1.10100e+03 3.68738e+01 3.79002e+01 3.58474e+01 3.67933e+01 3.78482e+01 3.57383e+01
8.81920e+05 1.10200e+03 3.68919e+01 3.78196e+01 3.59642e+01 3.67893e+01 3.78408e+01 3.57378e+01
8.82560e+05 1.10300e+03 3.67644e+01 3.79347e+01 3.55942e+01 3.67871e+01 3.78327e+01 3.57414e+01
8.83200e+05 1.10400e+03 3.67108e+01 3.77318e+01 3.56898e+01 3.67859e+01 3.78237e+01 3.57481e+01
8.83840e+05 1.10400e+03 3.67108e+01 3.77318e+01 3.56898e+01 3.67855e+01 3.78141e+01 3.57569e+01
8.84480e+05 1.10500e+03 3.69260e+01 3.78025e+01 3.60494e+01 3.67859e+01 3.78051e+01 3.57667e+01
8.85120e+05 1.10600e+03 3.70396e+01 3.80768e+01 3.60025e+01 3.67871e+01 3.77978e+01 3.57765e+01
8.85760e+05 1.10700e+03 3.66872e+01 3.76164e+01 3.57581e+01 3.67895e+01 3.77932e+01 3.57857e+01
8.86400e+05 1.10800e+03 3.69786e+01 3.80874e+01 3.58698e+01 3.67927e+01 3.77918e+01 3.57936e+01
8.87040e+05 1.10800e+03 3.69786e+01 3.80874e+01 3.58698e+01 3.67965e+01 3.77933e+01 3.57998e+01
8.87680e+05 1.10900e+03 3.67471e+01 3.78382e+01 3.56559e+01 3.68007e+01 3.77972e+01 3.58042e+01
8.88320e+05 1.11000e+03 3.68289e+01 3.80264e+01 3.56314e+01 3.68051e+01 3.78028e+01 3.58075e+01
8.88960e+05 1.11100e+03 3.68089e+01 3.80744e+01 3.55434e+01 3.68097e+01 3.78092e+01 3.58103e+01
8.89600e+05 1.11200e+03 3.66371e+01 3.74652e+01 3.58090e+01 3.68147e+01 3.78160e+01 3.58133e+01
8.90240e+05 1.11200e+03 3.66371e+01 3.74652e+01 3.58090e+01 3.68197e+01 3.78228e+01 3.58167e+01
8.90880e+05 1.11300e+03 3.66916e+01 3.76919e+01 3.56913e+01 3.68250e+01 3.78295e+01 3.58204e+01
8.91520e+05 1.11400e+03 3.63621e+01 3.72266e+01 3.54977e+01 3.68299e+01 3.78364e+01 3.58234e+01
8.92160e+05 1.11500e+03 3.66321e+01 3.78626e+01 3.54017e+01 3.68342e+01 3.78437e+01 3.58247e+01
8.92800e+05 1.11600e+03 3.67005e+01 3.76630e+01 3.57380e+01 3.68373e+01 3.78514e+01 3.58232e+01
8.93440e+05 1.11600e+03 3.67005e+01 3.76630e+01 3.57380e+01 3.68385e+01 3.78589e+01 3.58182e+01
8.94080e+05 1.11700e+03 3.68133e+01 3.78851e+01 3.57415e+01 3.68373e+01 3.78648e+01 3.58098e+01
8.94720e+05 1.11800e+03 3.68696e+01 3.80451e+01 3.56940e+01 3.68329e+01 3.78674e+01 3.57983e+01
8.95360e+05 1.11900e+03 3.69058e+01 3.80433e+01 3.57683e+01 3.68245e+01 3.78650e+01 3.57840e+01
8.96000e+05 1.12000e+03 2.00154e+01 3.57564e+01 4.27438e+00 3.68122e+01 3.78567e+01 3.57676e+01
8.96640e+05 1.12000e+03 2.00154e+01 3.57564e+01 4.27438e+00 3.67962e+01 3.78429e+01 3.57495e+01
8.97280e+05 1.12100e+03 3.63645e+01 3.73388e+01 3.53902e+01 3.67780e+01 3.78251e+01 3.57309e+01
8.97920e+05 1.12200e+03 3.67880e+01 3.78426e+01 3.57334e+01 3.67588e+01 3.78048e+01 3.57128e+01
8.98560e+05 1.12300e+03 3.68130e+01 3.79031e+01 3.57228e+01 3.67364e+01 3.77760e+01 3.56967e+01
8.99200e+05 1.12400e+03 3.70429e+01 3.79466e+01 3.61392e+01 3.66994e+01 3.77153e+01 3.56835e+01
8.99840e+05 1.12400e+03 3.70429e+01 3.79466e+01 3.61392e+01 3.66270e+01 3.75801e+01 3.56739e+01
9.00480e+05 1.12500e+03 3.68055e+01 3.77739e+01 3.58370e+01 3.64972e+01 3.73266e+01 3.56678e+01
9.01120e+05 1.12600e+03 3.68200e+01 3.81333e+01 3.55067e+01 3.62993e+01 3.69342e+01 3.56644e+01
9.01760e+05 1.12700e+03 3.70669e+01 3.81943e+01 3.59396e+01 3.60423e+01 3.64213e+01 3.56632e+01
9.02400e+05 1.12800e+03 3.70900e+01 3.82773e+01 3.59026e+01 3.57533e+01 3.58431e+01 3.56636e+01
9.03040e+05 1.12800e+03 3.70900e+01 3.82773e+01 3.59026e+01 3.54705e+01 3.56658e+01 3.52752e+01
9.03680e+05 1.12900e+03 3.68222e+01 3.78848e+01 3.57597e+01 3.52312e+01 3.56702e+01 3.47922e+01
9.04320e+05 1.13000e+03 3.71076e+01 3.81177e+01 3.60975e+01 3.50639e+01 3.56772e+01 3.44506e+01
9.04960e+05 1.13100e+03 3.72421e+01 3.83324e+01 3.61519e+01 3.49831e+01 3.56867e+01 3.42795e+01
9.05600e+05 1.13200e+03 3.72102e+01 3.81389e+01 3.62815e+01 3.49896e+01 3.56981e+01 3.42811e+01
9.06240e+05 1.13200e+03 3.72102e+01 3.81389e+01 3.62815e+01 3.50731e+01 3.57109e+01 3.44354e+01
9.06880e+05 1.13300e+03 3.72452e+01 3.82964e+01 3.61940e+01 3.52165e+01 3.57246e+01 3.47085e+01
9.07520e+05 1.13400e+03 3.73590e+01 3.85704e+01 3.61477e+01 3.54000e+01 3.57389e+01 3.50610e+01
9.08160e+05 1.13500e+03 3.73333e+01 3.86901e+01 3.59766e+01 3.56044e+01 3.57541e+01 3.54547e+01
9.08800e+05 1.13600e+03 3.71548e+01 3.86031e+01 3.57066e+01 3.58141e+01 3.58573e+01 3.57709e+01
9.09440e+05 1.13600e+03 3.71548e+01 3.86031e+01 3.57066e+01 3.60174e+01 3.62442e+01 3.57905e+01
9.10080e+05 1.13700e+03 3.71352e+01 3.86071e+01 3.56632e+01 3.62064e+01 3.65993e+01 3.58135e+01
9.10720e+05 1.13800e+03 3.70898e+01 3.85568e+01 3.56227e+01 3.63772e+01 3.69141e+01 3.58402e+01
9.11360e+05 1.13900e+03 3.71384e+01 3.84847e+01 3.57922e+01 3.65282e+01 3.71863e+01 3.58702e+01
9.12000e+05 1.14000e+03 3.72172e+01 3.84385e+01 3.59959e+01 3.66598e+01 3.74180e+01 3.59016e+01
9.12640e+05 1.14000e+03 3.72172e+01 3.84385e+01 3.59959e+01 3.67729e+01 3.76137e+01 3.59320e+01
9.13280e+05 1.14100e+03 3.72383e+01 3.84921e+01 3.59845e+01 3.68686e+01 3.77789e+01 3.59583e+01
9.13920e+05 1.14200e+03 3.70435e+01 3.83119e+01 3.57752e+01 3.69480e+01 3.79185e+01 3.59775e+01
9.14560e+05 1.14300e+03 3.69535e+01 3.82362e+01 3.56708e+01 3.70123e+01 3.80369e+01 3.59877e+01
9.15200e+05 1.14400e+03 3.70353e+01 3.82642e+01 3.58064e+01 3.70627e+01 3.81371e+01 3.59883e+01
9.15840e+05 1.14400e+03 3.70353e+01 3.82642e+01 3.58064e+01 3.71008e+01 3.82212e+01 3.59804e+01
9.16480e+05 1.14500e+03 3.72441e+01 3.84229e+01 3.60653e+01 3.71283e+01 3.82906e+01 3.59661e+01
9.17120e+05 1.14600e+03 3.71604e+01 3.84132e+01 3.59075e+01 3.71472e+01 3.83462e+01 3.59483e+01
9.17760e+05 1.14700e+03 3.70345e+01 3.83968e+01 3.56722e+01 3.71591e+01 3.83887e+01 3.59294e+01
9.18400e+05 1.14800e+03 3.69780e+01 3.83884e+01 3.55676e+01 3.71651e+01 3.84191e+01 3.59112e+01
9.19040e+05 1.14800e+03 3.69780e+01 3.83884e+01 3.55676e+01 3.71664e+01 3.84381e+01 3.58947e+01
9.19680e+05 1.14900e+03 3.68037e+01 3.80453e+01 3.55621e+01 3.71639e+01 3.84472e+01 3.58806e+01
9.20320e+05 1.15000e+03 3.69213e+01 3.83407e+01 3.55019e+01 3.71587e+01 3.84483e+01 3.58692e+01
9.20960e+05 1.15100e+03 3.70489e+01 3.86229e+01 3.54748e+01 3.71521e+01 3.84435e+01 3.58606e+01
9.21600e+05 1.15200e+03 3.71096e+01 3.86349e+01 3.55843e+01 3.71446e+01 3.84351e+01 3.58541e+01
9.22240e+05 1.15200e+03 3.71096e+01 3.86349e+01 3.55843e+01 3.71368e+01 3.84248e+01 3.58488e+01
9.22880e+05 1.15300e+03 3.70354e+01 3.86175e+01 3.54534e+01 3.71284e+01 3.84138e+01 3.58430e+01
9.23520e+05 1.15400e+03 3.68910e+01 3.87276e+01 3.50545e+01 3.71190e+01 3.84028e+01 3.58352e+01
9.24160e+05 1.15500e+03 3.71346e+01 3.84969e+01 3.57723e+01 3.71080e+01 3.83922e+01 3.58238e+01
9.24800e+05 1.15600e+03 3.71863e+01 3.84801e+01 3.58924e+01 3.70955e+01 3.83828e+01 3.58082e+01
9.25440e+05 1.15600e+03 3.71863e+01 3.84801e+01 3.58924e+01 3.70820e+01 3.83757e+01 3.57882e+01
9.26080e+05 1.15700e+03 3.67801e+01 3.80441e+01 3.55160e+01 3.70682e+01 3.83724e+01 3.57641e+01
9.26720e+05 1.15800e+03 3.68490e+01 3.82574e+01 3.54406e+01 3.70554e+01 3.83740e+01 3.57367e+01
9.27360e+05 1.15900e+03 3.70123e+01 3.82001e+01 3.58245e+01 3.70440e+01 3.83812e+01 3.57068e+01
9.28000e+05 1.16000e+03 3.71508e+01 3.84985e+01 3.58031e+01 3.70348e+01 3.83936e+01 3.56759e+01
9.28640e+05 1.16000e+03 3.71508e+01 3.84985e+01 3.58031e+01 3.70279e+01 3.84098e+01 3.56461e+01
9.29280e+05 1.16100e+03 3.68547e+01 3.81809e+01 3.55285e+01 3.70234e+01 3.84274e+01 3.56194e+01
9.29920e+05 1.16200e+03 3.71135e+01 3.85436e+01 3.56834e+01 3.70203e+01 3.84433e+01 3.55973e+01
9.30560e+05 1.16300e+03 3.69022e+01 3.84642e+01 3.53403e+01 3.70180e+01 3.84550e+01 3.55810e+01
9.31200e+05 1.16400e+03 3.67766e+01 3.84118e+01 3.51413e+01 3.70156e+01 3.84604e+01 3.55707e+01
9.31840e+05 1.16400e+03 3.67766e+01 3.84118e+01 3.51413e+01 3.70127e+01 3.84590e+01 3.55663e+01
9.32480e+05 1.16500e+03 3.70740e+01 3.83216e+01 3.58265e+01 3.70093e+01 3.84514e+01 3.55671e+01
9.33120e+05 1.16600e+03 3.73884e+01 3.85491e+01 3.62276e+01 3.70057e+01 3.84393e+01 3.55720e+01
9.33760e+05 1.16700e+03 3.71117e+01 3.83474e+01 3.58760e+01 3.70021e+01 3.84249e+01 3.55793e+01
9.34400e+05 1.16800e+03 3.68670e+01 3.76331e+01 3.61008e+01 3.69988e+01 3.84105e+01 3.55871e+01
9.35040e+05 1.16800e+03 3.68670e+01 3.76331e+01 3.61008e+01 3.69955e+01 3.83978e+01 3.55933e+01
9.35680e+05 1.16900e+03 3.67130e+01 3.75606e+01 3.58655e+01 3.69924e+01 3.83882e+01 3.55966e+01
9.36320e+05 1.17000e+03 3.70051e+01 3.80527e+01 3.59575e+01 3.69898e+01 3.83820e+01 3.55976e+01
9.36960e+05 1.17100e+03 3.68893e+01 3.78130e+01 3.59655e+01 3.69883e+01 3.83789e+01 3.55978e+01
9.37600e+05 1.17200e+03 3.68712e+01 3.79042e+01 3.58381e+01 3.69889e+01 3.83776e+01 3.56002e+01
9.38240e+05 1.17200e+03 3.68712e+01 3.79042e+01 3.58381e+01 3.69916e+01 3.83759e+01 3.56072e+01
9.38880e+05 1.17300e+03 3.68791e+01 3.78520e+01 3.59063e+01 3.69956e+01 3.83706e+01 3.56206e+01
9.39520e+05 1.17400e+03 3.67764e+01 3.78953e+01 3.56574e+01 3.69999e+01 3.83589e+01 3.56409e+01
9.40160e+05 1.17500e+03 3.67824e+01 3.78204e+01 3.57444e+01 3.70029e+01 3.83386e+01 3.56673e+01
9.40800e+05 1.17600e+03 3.66942e+01 3.79009e+01 3.54875e+01 3.70037e+01 3.83095e+01 3.56979e+01
9.41440e+05 1.17600e+03 3.66942e+01 3.79009e+01 3.54875e+01 3.70014e+01 3.82723e+01 3.57305e+01
9.42080e+05 1.17700e+03 3.68381e+01 3.79435e+01 3.57327e+01 3.69960e+01 3.82294e+01 3.57627e+01
9.42720e+05 1.17800e+03 3.69418e+01 3.78622e+01 3.60214e+01 3.69878e+01 3.81834e+01 3.57923e+01
9.43360e+05 1.17900e+03 3.67268e+01 3.78250e+01 3.56287e+01 3.69770e+01 3.81369e+01 3.58171e+01
9.44000e+05 1.18000e+03 3.68732e+01 3.81001e+01 3.56463e+01 3.69641e+01 3.80924e+01 3.58358e+01
9.44640e+05 1.18000e+03 3.68732e+01 3.81001e+01 3.56463e+01 3.69494e+01 3.80515e+01 3.58473e+01
9.45280e+05 1.18100e+03 3.69738e+01 3.81953e+01 3.57523e+01 3.69334e+01 3.80154e+01 3.58514e+01
9.45920e+05 1.18200e+03 3.69244e+01 3.82424e+01 3.56064e+01 3.69168e+01 3.79847e+01 3.58489e+01
9.46560e+05 1.18300e+03 3.68282e+01 3.82100e+01 3.54465e+01 3.69003e+01 3.79594e+01 3.58412e+01
9.47200e+05 1.18400e+03 3.68819e+01 3.83583e+01 3.54055e+01 3.68848e+01 3.79395e+01 3.58301e+01
9.47840e+05 1.18400e+03 3.68819e+01 3.83583e+01 3.54055e+01 3.68710e+01 3.79248e+01 3.58173e+01
9.48480e+05 1.18500e+03 3.70070e+01 3.83227e+01 3.56913e+01 3.68597e+01 3.79154e+01 3.58040e+01
9.49120e+05 1.18600e+03 3.70896e+01 3.83754e+01 3.58037e+01 3.68512e+01 3.79116e+01 3.57908e+01
9.49760e+05 1.18700e+03 3.69660e+01 3.80566e+01 3.58754e+01 3.68458e+01 3.79140e+01 3.57777e+01
9.50400e+05 1.18800e+03 3.66804e+01 3.80704e+01 3.52904e+01 3.68436e+01 3.79228e+01 3.57643e+01
9.51040e+05 1.18800e+03 3.66804e+01 3.80704e+01 3.52904e+01 3.68440e+01 3.79382e+01 3.57499e+01
9.51680e+05 1.18900e+03 3.70425e+01 3.83913e+01 3.56936e+01 3.68469e+01 3.79596e+01 3.57342e+01
9.52320e+05 1.19000e+03 3.69381e+01 3.84099e+01 3.54662e+01 3.68518e+01 3.79862e+01 3.57175e+01
9.52960e+05 1.19100e+03 3.67094e+01 3.80998e+01 3.53189e+01 3.68587e+01 3.80166e+01 3.57008e+01
9.53600e+05 1.19200e+03 3.69995e+01 3.85979e+01 3.54011e+01 3.68670e+01 3.80488e+01 3.56853e+01
9.54240e+05 1.19200e+03 3.69995e+01 3.85979e+01 3.54011e+01 3.68764e+01 3.80807e+01 3.56721e+01
9.54880e+05 1.19300e+03 3.69954e+01 3.84417e+01 3.55491e+01 3.68859e+01 3.81106e+01 3.56612e+01
9.55520e+05 1.19400e+03 3.70131e+01 3.81984e+01 3.58278e+01 3.68948e+01 3.81372e+01 3.56524e+01
9.56160e+05 1.19500e+03 3.69676e+01 3.83218e+01 3.56133e+01 3.69023e+01 3.81602e+01 3.56445e+01
9.56800e+05 1.19600e+03 3.70222e+01 3.80641e+01 3.59803e+01 3.69082e+01 3.81799e+01 3.56364e+01
9.57440e+05 1.19600e+03 3.70222e+01 3.80641e+01 3.59803e+01 3.69121e+01 3.81972e+01 3.56269e+01
9.58080e+05 1.19700e+03 3.69968e+01 3.81761e+01 3.58176e+01 3.69143e+01 3.82131e+01 3.56155e+01
9.58720e+05 1.19800e+03 3.70562e+01 3.83291e+01 3.57833e+01 3.69155e+01 3.82283e+01 3.56027e+01
9.59360e+05 1.19900e+03 3.68549e+01 3.79319e+01 3.57779e+01 3.69163e+01 3.82431e+01 3.55896e+01
9.60000e+05 1.20000e+03 3.70593e+01 3.81534e+01 3.59652e+01 3.69178e+01 3.82573e+01 3.55783e+01
9.60640e+05 1.20000e+03 3.70593e+01 3.81534e+01 3.59652e+01 3.69203e+01 3.82699e+01 3.55707e+01
9.61280e+05 1.20100e+03 3.70099e+01 3.80226e+01 3.59971e+01 3.69242e+01 3.82799e+01 3.55685e+01
9.61920e+05 1.20200e+03 3.67388e+01 3.81298e+01 3.53478e+01 3.69295e+01 3.82863e+01 3.55727e+01
9.62560e+05 1.20300e+03 3.71332e+01 3.84502e+01 3.58162e+01 3.69360e+01 3.82887e+01 3.55833e+01
9.63200e+05 1.20400e+03 3.70256e+01 3.82610e+01 3.57902e+01 3.69432e+01 3.82867e+01 3.55996e+01
9.63840e+05 1.20400e+03 3.70256e+01 3.82610e+01 3.57902e+01 3.69504e+01 3.82804e+01 3.56204e+01
9.64480e+05 1.20500e+03 3.71084e+01 3.82619e+01 3.59549e+01 3.69573e+01 3.82703e+01 3.56442e+01
9.65120e+05 1.20600e+03 3.70186e+01 3.80447e+01 3.59925e+01 3.69632e+01 3.82571e+01 3.56693e+01
9.65760e+05 1.20700e+03 3.71180e+01 3.81363e+01 3.60998e+01 3.69678e+01 3.82420e+01 3.56937e+01
9.66400e+05 1.20800e+03 3.70556e+01 3.82251e+01 3.58861e+01 3.69712e+01 3.82267e+01 3.57158e+01
9.67040e+05 1.20800e+03 3.70556e+01 3.82251e+01 3.58861e+01 3.69735e+01 3.82127e+01 3.57343e+01
9.67680e+05 1.20900e+03 3.70493e+01 3.82202e+01 3.58783e+01 3.69753e+01 3.82016e+01 3.57490e+01
9.68320e+05 1.21000e+03 3.68645e+01 3.82819e+01 3.54471e+01 3.69774e+01 3.81941e+01 3.57607e+01
9.68960e+05 1.21100e+03 3.68714e+01 3.82675e+01 3.54753e+01 3.69802e+01 3.81898e+01 3.57707e+01
9.69600e+05 1.21200e+03 3.69254e+01 3.81118e+01 3.57391e+01 3.69844e+01 3.81882e+01 3.57806e+01
9.70240e+05 1.21200e+03 3.69254e+01 3.81118e+01 3.57391e+01 3.69899e+01 3.81882e+01 3.57916e+01
9.70880e+05 1.21300e+03 3.67568e+01 3.78448e+01 3.56688e+01 3.69965e+01 3.81890e+01 3.58040e+01
9.71520e+05 1.21400e+03 3.69881e+01 3.81130e+01 3.58632e+01 3.70035e+01 3.81901e+01 3.58169e+01
9.72160e+05 1.21500e+03 3.67754e+01 3.80957e+01 3.54552e+01 3.70100e+01 3.81914e+01 3.58285e+01
9.72800e+05 1.21600e+03 3.68306e+01 3.81795e+01 3.54816e+01 3.70148e+01 3.81930e+01 3.58367e+01
9.73440e+05 1.21600e+03 3.68306e+01 3.81795e+01 3.54816e+01 3.70172e+01 3.81946e+01 3.58397e+01
9.74080e+05 1.21700e+03 3.70677e+01 3.82053e+01 3.59300e+01 3.70161e+01 3.81956e+01 3.58366e+01
9.74720e+05 1.21800e+03 3.71669e+01 3.83302e+01 3.60037e+01 3.70114e+01 3.81951e+01 3.58277e+01
9.75360e+05 1.21900e+03 3.71581e+01 3.81123e+01 3.62039e+01 3.70034e+01 3.81925e+01 3.58143e+01
9.76000e+05 1.22000e+03 3.71377e+01 3.82752e+01 3.60001e+01 3.69925e+01 3.81874e+01 3.57977e+01
9.76640e+05 1.22000e+03 3.71377e+01 3.82752e+01 3.60001e+01 3.69797e+01 3.81800e+01 3.57794e+01
9.77280e+05 1.22100e+03 3.68238e+01 3.79691e+01 3.56784e+01 3.69661e+01 3.81714e+01 3.57608e+01
9.77920e+05 1.22200e+03 3.67295e+01 3.79037e+01 3.55553e+01 3.69533e+01 3.81627e+01 3.57439e+01
9.78560e+05 1.22300e+03 3.67381e+01 3.79819e+01 3.54942e+01 3.69429e+01 3.81553e+01 3.57306e+01
9.79200e+05 1.22400e+03 3.68446e+01 3.79686e+01 3.57206e+01 3.69366e+01 3.81502e+01 3.57230e+01
9.79840e+05 1.22400e+03 3.68446e+01 3.79686e+01 3.57206e+01 3.69351e+01 3.81478e+01 3.57224e+01
9.80480e+05 1.22500e+03 3.67655e+01 3.79564e+01 3.55746e+01 3.69383e+01 3.81476e+01 3.57291e+01
9.81120e+05 1.22600e+03 3.66509e+01 3.78069e+01 3.54949e+01 3.69450e+01 3.81486e+01 3.57413e+01
9.81760e+05 1.22700e+03 3.64878e+01 3.70879e+01 3.58877e+01 3.69528e+01 3.81493e+01 3.57563e+01
9.82400e+05 1.22800e+03 3.63636e+01 3.71422e+01 3.55851e+01 3.69595e+01 3.81480e+01 3.57709e+01
9.83040e+05 1.22800e+03 3.63636e+01 3.71422e+01 3.55851e+01 3.69627e+01 3.81437e+01 3.57818e+01
9.83680e+05 1.22900e+03 3.64926e+01 3.73370e+01 3.56483e+01 3.69614e+01 3.81356e+01 3.57872e+01
9.84320e+05 1.23000e+03 3.66651e+01 3.76169e+01 3.57132e+01 3.69547e+01 3.81234e+01 3.57861e+01
9.84960e+05 1.23100e+03 3.64145e+01 3.75006e+01 3.53285e+01 3.69425e+01 3.81063e+01 3.57788e+01
9.85600e+05 1.23200e+03 3.63522e+01 3.73347e+01 3.53698e+01 3.69249e+01 3.80832e+01 3.57667e+01
9.86240e+05 1.23200e+03 3.63522e+01 3.73347e+01 3.53698e+01 3.69021e+01 3.80526e+01 3.57517e+01
9.86880e+05 1.23300e+03 3.64451e+01 3.75376e+01 3.53526e+01 3.68744e+01 3.80133e+01 3.57356e+01
9.87520e+05 1.23400e+03 3.64770e+01 3.77814e+01 3.51726e+01 3.68426e+01 3.79654e+01 3.57197e+01
9.88160e+05 1.23500e+03 3.68043e+01 3.82392e+01 3.53695e+01 3.68076e+01 3.79103e+01 3.57050e+01
9.88800e+05 1.23600e+03 3.68198e+01 3.82469e+01 3.53927e+01 3.67711e+01 3.78508e+01 3.56913e+01
9.89440e+05 1.23600e+03 3.68198e+01 3.82469e+01 3.53927e+01 3.67340e+01 3.77902e+01 3.56778e+01
9.90080e+05 1.23700e+03 3.67129e+01 3.82391e+01 3.51868e+01 3.66975e+01 3.77318e+01 3.56632e+01
9.90720e+05 1.23800e+03 3.68984e+01 3.81739e+01 3.56228e+01 3.66626e+01 3.76790e+01 3.56462e+01
9.91360e+05 1.23900e+03 3.68873e+01 3.82176e+01 3.55571e+01 3.66305e+01 3.76350e+01 3.56260e+01
9.92000e+05 1.24000e+03 3.67096e+01 3.82475e+01 3.51717e+01 3.66024e+01 3.76026e+01 3.56022e+01
9.92640e+05 1.24000e+03 3.67096e+01 3.82475e+01 3.51717e+01 3.65800e+01 3.75847e+01 3.55754e+01
9.93280e+05 1.24100e+03 3.68399e+01 3.83491e+01 3.53307e+01 3.65648e+01 3.75830e+01 3.55465e+01
9.93920e+05 1.24200e+03 3.69717e+01 3.83413e+01 3.56021e+01 3.65574e+01 3.75977e+01 3.55171e+01
9.94560e+05 1.24300e+03 3.68654e+01 3.81803e+01 3.55504e+01 3.65585e+01 3.76278e+01 3.54891e+01
9.95200e+05 1.24400e+03 3.68828e+01 3.82405e+01 3.55252e+01 3.65673e+01 3.76707e+01 3.54640e+01
9.95840e+05 1.24400e+03 3.68828e+01 3.82405e+01 3.55252e+01 3.65831e+01 3.77232e+01 3.54430e+01
9.96480e+05 1.24500e+03 3.71605e+01 3.83705e+01 3.59505e+01 3.66041e+01 3.77817e+01 3.54264e+01
9.97120e+05 1.24600e+03 3.73117e+01 3.85191e+01 3.61043e+01 3.66285e+01 3.78428e+01 3.54141e+01
9.97760e+05 1.24700e+03 3.71562e+01 3.84160e+01 3.58964e+01 3.66547e+01 3.79035e+01 3.54058e+01
9.98400e+05 1.24800e+03 3.70690e+01 3.84825e+01 3.56555e+01 3.66816e+01 3.79616e+01 3.54015e+01
9.99040e+05 1.24800e+03 3.70690e+01 3.84825e+01 3.56555e+01 3.67083e+01 3.80153e+01 3.54013e+01
9.99680e+05 1.24900e+03 3.69659e+01 3.81794e+01 3.57525e+01 3.67348e+01 3.80636e+01 3.54059e+01


==> vortex_ppo.dat <==
0.00000e+00 0.00000e+00 5.55359e+00 7.14554e+00 3.96164e+00 5.55359e+00 7.14554e+00 3.96164e+00
6.40000e+02 0.00000e+00 5.55359e+00 7.14554e+00 3.96164e+00 5.55359e+00 7.14554e+00 3.96164e+00
1.28000e+03 1.00000e+00 8.83552e+00 9.96247e+00 7.70857e+00 5.55359e+00 7.14554e+00 3.96164e+00
1.92000e+03 2.00000e+00 8.37832e+00 8.81461e+00 7.94202e+00 5.55359e+00 7.14554e+00 3.96164e+00
2.56000e+03 3.00000e+00 9.34894e+00 9.78747e+00 8.91041e+00 5.55366e+00 7.14555e+00 3.96177e+00
3.20000e+03 4.00000e+00 7.92339e+00 7.93387e+00 7.91292e+00 5.55441e+00 7.14568e+00 3.96313e+00
3.84000e+03 4.00000e+00 7.92339e+00 7.93387e+00 7.91292e+00 5.55823e+00 7.14638e+00 3.97009e+00
4.48000e+03 5.00000e+00 8.86484e+00 9.65259e+00 8.07710e+00 5.57076e+00 7.14885e+00 3.99266e+00
5.12000e+03 6.00000e+00 9.49827e+00 1.04598e+01 8.53674e+00 5.60099e+00 7.15539e+00 4.04659e+00
5.76000e+03 7.00000e+00 1.06159e+01 1.06243e+01 1.06074e+01 5.65977e+00 7.16943e+00 4.15012e+00
6.40000e+03 8.00000e+00 6.40552e+00 7.88560e+00 4.92545e+00 5.75670e+00 7.19482e+00 4.31857e+00
7.04000e+03 8.00000e+00 6.40552e+00 7.88560e+00 4.92545e+00 5.89714e+00 7.23459e+00 4.55968e+00
7.68000e+03 9.00000e+00 9.17291e+00 9.57109e+00 8.77473e+00 6.08103e+00 7.29012e+00 4.87193e+00
8.32000e+03 1.00000e+01 6.41793e+00 7.30431e+00 5.53154e+00 6.30362e+00 7.36129e+00 5.24595e+00
8.96000e+03 1.10000e+01 1.02770e+01 1.06373e+01 9.91667e+00 6.55688e+00 7.44677e+00 5.66700e+00
9.60000e+03 1.20000e+01 9.07730e+00 9.21943e+00 8.93518e+00 6.83019e+00 7.54341e+00 6.11698e+00
1.02400e+04 1.20000e+01 9.07730e+00 9.21943e+00 8.93518e+00 7.11053e+00 7.64530e+00 6.57576e+00
1.08800e+04 1.30000e+01 8.08192e+00 1.02527e+01 5.91114e+00 7.38324e+00 7.74393e+00 7.02255e+00
1.15200e+04 1.40000e+01 5.54467e+00 6.71009e+00 4.37924e+00 7.63400e+00 7.83017e+00 7.43783e+00
1.21600e+04 1.50000e+01 8.22358e+00 1.08507e+01 5.59647e+00 7.85179e+00 7.89768e+00 7.80590e+00
1.28000e+04 1.60000e+01 8.92948e+00 1.06115e+01 7.24747e+00 8.03125e+00 8.11719e+00 7.94531e+00
1.34400e+04 1.60000e+01 8.92948e+00 1.06115e+01 7.24747e+00 8.17264e+00 8.36896e+00 7.97633e+00
1.40800e+04 1.70000e+01 5.94792e+00 9.94573e+00 1.95010e+00 8.27917e+00 8.56312e+00 7.99522e+00
1.47200e+04 1.80000e+01 7.66410e+00 1.12570e+01 4.07121e+00 8.35381e+00 8.70207e+00 8.00554e+00
1.53600e+04 1.90000e+01 6.62694e+00 8.72723e+00 4.52664e+00 8.39814e+00 8.78572e+00 8.01056e+00
1.60000e+04 2.00000e+01 5.60664e+00 9.07374e+00 2.13954e+00 8.41336e+00 8.81235e+00 8.01438e+00
1.66400e+04 2.00000e+01 5.60664e+00 9.07374e+00 2.13954e+00 8.40142e+00 8.78295e+00 8.01989e+00
1.72800e+04 2.10000e+01 7.66972e+00 8.36980e+00 6.96965e+00 8.36521e+00 8.70611e+00 8.02431e+00
1.79200e+04 2.20000e+01 8.90118e+00 9.50597e+00 8.29640e+00 8.30810e+00 8.59950e+00 8.01669e+00
1.85600e+04 2.30000e+01 8.15245e+00 1.04661e+01 5.83879e+00 8.23317e+00 8.48664e+00 7.97970e+00
1.92000e+04 2.40000e+01 7.43767e+00 8.64034e+00 6.23500e+00 8.14271e+00 8.39034e+00 7.89508e+00
1.98400e+04 2.40000e+01 7.43767e+00 8.64034e+00 6.23500e+00 8.03874e+00 8.32642e+00 7.75105e+00
2.04800e+04 2.50000e+01 8.19830e+00 1.08422e+01 5.55441e+00 7.92457e+00 8.30034e+00 7.54881e+00
2.11200e+04 2.60000e+01 4.25198e+00 8.32814e+00 1.75811e-01 7.80649e+00 8.30751e+00 7.30547e+00
2.17600e+04 2.70000e+01 7.58496e+00 1.12738e+01 3.89612e+00 7.69354e+00 8.33567e+00 7.05140e+00
2.24000e+04 2.80000e+01 9.27889e-01 1.69820e+00 1.57577e-01 7.59560e+00 8.36870e+00 6.82250e+00
2.30400e+04 2.80000e+01 9.27889e-01 1.69820e+00 1.57577e-01 7.52050e+00 8.39095e+00 6.65004e+00
2.36800e+04 2.90000e+01 7.53684e+00 1.04323e+01 4.64138e+00 7.47110e+00 8.38949e+00 6.55272e+00
2.43200e+04 3.00000e+01 4.83322e+00 6.17556e+00 3.49087e+00 7.44372e+00 8.35297e+00 6.53447e+00
2.49600e+04 3.10000e+01 6.96889e+00 1.12962e+01 2.64158e+00 7.42821e+00 8.26986e+00 6.58655e+00
2.56000e+04 3.20000e+01 9.01722e+00 1.01780e+01 7.85644e+00 7.40955e+00 8.12941e+00 6.68969e+00
2.62400e+04 3.20000e+01 9.01722e+00 1.01780e+01 7.85644e+00 7.37129e+00 7.92661e+00 6.81597e+00
2.68800e+04 3.30000e+01 7.64770e+00 7.71506e+00 7.58034e+00 7.30029e+00 7.66750e+00 6.93307e+00
2.75200e+04 3.40000e+01 7.58594e+00 7.64644e+00 7.52543e+00 7.19084e+00 7.36959e+00 7.01209e+00
2.81600e+04 3.50000e+01 6.41097e+00 9.99867e+00 2.82326e+00 7.04697e+00 7.05690e+00 7.03704e+00
2.88000e+04 3.60000e+01 8.28336e+00 1.03152e+01 6.25153e+00 6.88225e+00 7.01066e+00 6.75385e+00
2.94400e+04 3.60000e+01 8.28336e+00 1.03152e+01 6.25153e+00 6.71704e+00 6.95252e+00 6.48156e+00
3.00800e+04 3.70000e+01 9.18792e+00 9.47993e+00 8.89592e+00 6.57339e+00 6.89055e+00 6.25622e+00
3.07200e+04 3.80000e+01 5.61542e+00 1.08612e+01 3.69645e-01 6.46951e+00 6.85141e+00 6.08761e+00
3.13600e+04 3.90000e+01 8.72850e+00 9.95892e+00 7.49807e+00 6.41572e+00 6.85420e+00 5.97724e+00
3.20000e+04 4.00000e+01 7.40675e+00 1.24435e+01 2.37000e+00 6.41367e+00 6.90871e+00 5.91863e+00
3.26400e+04 4.00000e+01 7.40675e+00 1.24435e+01 2.37000e+00 6.45836e+00 7.01539e+00 5.90132e+00
3.32800e+04 4.10000e+01 9.72107e+00 9.97057e+00 9.47157e+00 6.54081e+00 7.16470e+00 5.91692e+00
3.39200e+04 4.20000e+01 1.18544e+01 1.35972e+01 1.01115e+01 6.65006e+00 7.33729e+00 5.96283e+00
3.45600e+04 4.30000e+01 8.59385e+00 1.17631e+01 5.42461e+00 6.77476e+00 7.50921e+00 6.04031e+00
3.52000e+04 4.40000e+01 9.15802e+00 9.27826e+00 9.03779e+00 6.90490e+00 7.66096e+00 6.14884e+00
3.58400e+04 4.40000e+01 9.15802e+00 9.27826e+00 9.03779e+00 7.03382e+00 7.78515e+00 6.28249e+00
3.64800e+04 4.50000e+01 9.95546e+00 1.25214e+01 7.38952e+00 7.16008e+00 7.88869e+00 6.43147e+00
3.71200e+04 4.60000e+01 1.08092e+01 1.28235e+01 8.79499e+00 7.28773e+00 7.98945e+00 6.58600e+00
3.77600e+04 4.70000e+01 5.60495e+00 8.47322e+00 2.73668e+00 7.42391e+00 8.10901e+00 6.73881e+00
3.84000e+04 4.80000e+01 6.97016e+00 9.60040e+00 4.33991e+00 7.57508e+00 8.26400e+00 6.88616e+00
3.90400e+04 4.80000e+01 6.97016e+00 9.60040e+00 4.33991e+00 7.74406e+00 8.45945e+00 7.02868e+00
3.96800e+04 4.90000e+01 6.18928e+00 1.17204e+01 6.58153e-01 7.92933e+00 8.68721e+00 7.17145e+00
4.03200e+04 5.00000e+01 1.08477e+01 1.36731e+01 8.02240e+00 8.12513e+00 8.92852e+00 7.32173e+00
4.09600e+04 5.10000e+01 2.25857e+00 4.13004e+00 3.87109e-01 8.32124e+00 9.15732e+00 7.48516e+00
4.16000e+04 5.20000e+01 1.13436e+01 1.48747e+01 7.81251e+00 8.50314e+00 9.34449e+00 7.66180e+00
4.22400e+04 5.20000e+01 1.13436e+01 1.48747e+01 7.81251e+00 8.65397e+00 9.46512e+00 7.84282e+00
4.28800e+04 5.30000e+01 2.00181e+00 3.61489e+00 3.88721e-01 8.75870e+00 9.50748e+00 8.00992e+00
4.35200e+04 5.40000e+01 1.27774e+01 1.47686e+01 1.07862e+01 8.80790e+00 9.47736e+00 8.13845e+00
4.41600e+04 5.50000e+01 1.31106e+01 1.36701e+01 1.25512e+01 8.79909e+00 9.39496e+00 8.20322e+00
4.48000e+04 5.60000e+01 9.32543e+00 9.63999e+00 9.01088e+00 8.73608e+00 9.28687e+00 8.18529e+00
4.54400e+04 5.60000e+01 9.32543e+00 9.63999e+00 9.01088e+00 8.62724e+00 9.17679e+00 8.07769e+00
4.60800e+04 5.70000e+01 9.04610e+00 9.10398e+00 8.98821e+00 8.48452e+00 9.08011e+00 7.88892e+00
4.67200e+04 5.80000e+01 1.14415e+01 1.38863e+01 8.99662e+00 8.32469e+00 9.00546e+00 7.64392e+00
4.73600e+04 5.90000e+01 1.08756e+01 1.20303e+01 9.72087e+00 8.17046e+00 8.95962e+00 7.38129e+00
4.80000e+04 6.00000e+01 4.16318e+00 7.68572e+00 6.40647e-01 8.04776e+00 8.94994e+00 7.14558e+00
4.86400e+04 6.00000e+01 4.16318e+00 7.68572e+00 6.40647e-01 7.97964e+00 8.98255e+00 6.97673e+00
4.92800e+04 6.10000e+01 9.47630e+00 1.39570e+01 4.99561e+00 7.98035e+00 9.05973e+00 6.90098e+00
4.99200e+04 6.20000e+01 1.34328e+01 1.35488e+01 1.33167e+01 8.05293e+00 9.17888e+00 6.92699e+00
5.05600e+04 6.30000e+01 1.01211e+01 1.03293e+01 9.91286e+00 8.18925e+00 9.33235e+00 7.04615e+00
5.12000e+04 6.40000e+01 1.51814e+01 1.51879e+01 1.51749e+01 8.37115e+00 9.50803e+00 7.23427e+00
5.18400e+04 6.40000e+01 1.51814e+01 1.51879e+01 1.51749e+01 8.57369e+00 9.69191e+00 7.45547e+00
5.24800e+04 6.50000e+01 9.60839e+00 1.28655e+01 6.35129e+00 8.77180e+00 9.87256e+00 7.67103e+00
5.31200e+04 6.60000e+01 5.70806e+00 8.55760e+00 2.85852e+00 8.94796e+00 1.00444e+01 7.85153e+00
5.37600e+04 6.70000e+01 7.60541e+00 1.42048e+01 1.00601e+00 9.09704e+00 1.02080e+01 7.98609e+00
5.44000e+04 6.80000e+01 1.36432e+01 1.45603e+01 1.27260e+01 9.22630e+00 1.03686e+01 8.08400e+00
5.50400e+04 6.80000e+01 1.36432e+01 1.45603e+01 1.27260e+01 9.34997e+00 1.05326e+01 8.16734e+00
5.56800e+04 6.90000e+01 8.28907e+00 9.88981e+00 6.68833e+00 9.48026e+00 1.07022e+01 8.25832e+00
5.63200e+04 7.00000e+01 9.87461e+00 1.32250e+01 6.52422e+00 9.61934e+00 1.08712e+01 8.36748e+00
5.69600e+04 7.10000e+01 1.53653e+01 1.67225e+01 1.40082e+01 9.75783e+00 1.10269e+01 8.48875e+00
5.76000e+04 7.20000e+01 1.20310e+01 1.25034e+01 1.15585e+01 9.88039e+00 1.11564e+01 8.60438e+00
5.82400e+04 7.20000e+01 1.20310e+01 1.25034e+01 1.15585e+01 9.97377e+00 1.12512e+01 8.69633e+00
5.88800e+04 7.30000e+01 1.26877e+01 1.74238e+01 7.95169e+00 1.00318e+01 1.13067e+01 8.75692e+00
5.95200e+04 7.40000e+01 5.36430e+00 1.02894e+01 4.39196e-01 1.00575e+01 1.13212e+01 8.79389e+00
6.01600e+04 7.50000e+01 7.56469e+00 1.45154e+01 6.13974e-01 1.00631e+01 1.12981e+01 8.82817e+00
6.08000e+04 7.60000e+01 5.46176e+00 1.07177e+01 2.05815e-01 1.00670e+01 1.12485e+01 8.88552e+00
6.14400e+04 7.60000e+01 5.46176e+00 1.07177e+01 2.05815e-01 1.00888e+01 1.11928e+01 8.98483e+00
6.20800e+04 7.70000e+01 7.90930e+00 1.46648e+01 1.15379e+00 1.01416e+01 1.11562e+01 9.12706e+00
6.27200e+04 7.80000e+01 1.06312e+01 1.44103e+01 6.85203e+00 1.02252e+01 1.11613e+01 9.28906e+00
6.33600e+04 7.90000e+01 1.34198e+01 1.53707e+01 1.14688e+01 1.03237e+01 1.12211e+01 9.42633e+00
6.40000e+04 8.00000e+01 1.53980e+01 1.62152e+01 1.45809e+01 1.04100e+01 1.13341e+01 9.48585e+00
6.46400e+04 8.00000e+01 1.53980e+01 1.62152e+01 1.45809e+01 1.04536e+01 1.14815e+01 9.42570e+00
6.52800e+04 8.10000e+01 1.39863e+01 1.71890e+01 1.07837e+01 1.04320e+01 1.16317e+01 9.23231e+00
6.59200e+04 8.20000e+01 1.09555e+01 1.15009e+01 1.04101e+01 1.03389e+01 1.17512e+01 8.92652e+00
6.65600e+04 8.30000e+01 1.31479e+01 1.76454e+01 8.65042e+00 1.01886e+01 1.18195e+01 8.55761e+00
6.72000e+04 8.40000e+01 1.19404e+01 1.59857e+01 7.89509e+00 1.00140e+01 1.18378e+01 8.19013e+00
6.78400e+04 8.40000e+01 1.19404e+01 1.59857e+01 7.89509e+00 9.85833e+00 1.18284e+01 7.88825e+00
6.84800e+04 8.50000e+01 1.42933e+01 1.86162e+01 9.97034e+00 9.76328e+00 1.18249e+01 7.70165e+00
6.91200e+04 8.60000e+01 1.04749e+01 1.29244e+01 8.02540e+00 9.75759e+00 1.18590e+01 7.65617e+00
6.97600e+04 8.70000e+01 5.53253e+00 1.06965e+01 3.68568e-01 9.85116e+00 1.19518e+01 7.75053e+00
7.04000e+04 8.80000e+01 1.89294e+01 2.10004e+01 1.68585e+01 1.00356e+01 1.21117e+01 7.95944e+00
7.10400e+04 8.80000e+01 1.89294e+01 2.10004e+01 1.68585e+01 1.02895e+01 1.23369e+01 8.24204e+00
7.16800e+04 8.90000e+01 7.76708e+00 1.53989e+01 1.35265e-01 1.05852e+01 1.26179e+01 8.55257e+00
7.23200e+04 9.00000e+01 1.60490e+01 1.83869e+01 1.37111e+01 1.08929e+01 1.29352e+01 8.85053e+00
7.29600e+04 9.10000e+01 5.49054e+00 1.07338e+01 2.47271e-01 1.11830e+01 1.32572e+01 9.10889e+00
7.36000e+04 9.20000e+01 1.73019e+01 2.02377e+01 1.43662e+01 1.14319e+01 1.35441e+01 9.31967e+00
7.42400e+04 9.20000e+01 1.73019e+01 2.02377e+01 1.43662e+01 1.16256e+01 1.37565e+01 9.49469e+00
7.48800e+04 9.30000e+01 3.99995e+00 6.43152e+00 1.56838e+00 1.17617e+01 1.38643e+01 9.65906e+00
7.55200e+04 9.40000e+01 1.78937e+01 1.87778e+01 1.70097e+01 1.18465e+01 1.38553e+01 9.83778e+00
7.61600e+04 9.50000e+01 1.72917e+01 2.12333e+01 1.33500e+01 1.18905e+01 1.37393e+01 1.00417e+01
7.68000e+04 9.60000e+01 1.49622e+01 1.80874e+01 1.18371e+01 1.19038e+01 1.35454e+01 1.02622e+01
7.74400e+04 9.60000e+01 1.49622e+01 1.80874e+01 1.18371e+01 1.18942e+01 1.33122e+01 1.04762e+01
7.80800e+04 9.70000e+01 1.16485e+01 1.81655e+01 5.13153e+00 1.18672e+01 1.30758e+01 1.06586e+01
7.87200e+04 9.80000e+01 1.76836e+01 1.80212e+01 1.73460e+01 1.18303e+01 1.28659e+01 1.07948e+01
7.93600e+04 9.90000e+01 1.65297e+01 2.12674e+01 1.17920e+01 1.17973e+01 1.27084e+01 1.08862e+01
8.00000e+04 1.00000e+02 1.56226e+01 1.88794e+01 1.23658e+01 1.17876e+01 1.26280e+01 1.09473e+01
8.06400e+04 1.00000e+02 1.56226e+01 1.88794e+01 1.23658e+01 1.18212e+01 1.26474e+01 1.09950e+01
8.12800e+04 1.01000e+02 1.62861e+01 1.75781e+01 1.49941e+01 1.19117e+01 1.27815e+01 1.10419e+01
8.19200e+04 1.02000e+02 1.81097e+01 1.87257e+01 1.74936e+01 1.20641e+01 1.30336e+01 1.10946e+01
8.25600e+04 1.03000e+02 4.79649e+00 8.90962e+00 6.83352e-01 1.22757e+01 1.33948e+01 1.11566e+01
8.32000e+04 1.04000e+02 1.22679e+01 2.10667e+01 3.46902e+00 1.25385e+01 1.38461e+01 1.12309e+01
8.38400e+04 1.04000e+02 1.22679e+01 2.10667e+01 3.46902e+00 1.28415e+01 1.43620e+01 1.13211e+01
8.44800e+04 1.05000e+02 9.81934e+00 1.05644e+01 9.07429e+00 1.31720e+01 1.49117e+01 1.14323e+01
8.51200e+04 1.06000e+02 1.39241e+01 1.44634e+01 1.33848e+01 1.35143e+01 1.54590e+01 1.15696e+01
8.57600e+04 1.07000e+02 8.28425e+00 1.55864e+01 9.82110e-01 1.38465e+01 1.59608e+01 1.17321e+01
8.64000e+04 1.08000e+02 1.50162e+01 1.98208e+01 1.02117e+01 1.41392e+01 1.63718e+01 1.19065e+01
8.70400e+04 1.08000e+02 1.50162e+01 1.98208e+01 1.02117e+01 1.43601e+01 1.66541e+01 1.20661e+01
8.76800e+04 1.09000e+02 7.95761e+00 1.50438e+01 8.71429e-01 1.44823e+01 1.67854e+01 1.21792e+01
8.83200e+04 1.10000e+02 8.48021e+00 1.65083e+01 4.52120e-01 1.44914e+01 1.67596e+01 1.22232e+01
8.89600e+04 1.11000e+02 6.57066e+00 1.28356e+01 3.05720e-01 1.43887e+01 1.65829e+01 1.21946e+01
8.96000e+04 1.12000e+02 1.92229e+01 2.17790e+01 1.66667e+01 1.41901e+01 1.62703e+01 1.21099e+01
9.02400e+04 1.12000e+02 1.92229e+01 2.17790e+01 1.66667e+01 1.39199e+01 1.58413e+01 1.19985e+01
9.08800e+04 1.13000e+02 1.20194e+01 2.28781e+01 1.16065e+00 1.36040e+01 1.53137e+01 1.18942e+01
9.15200e+04 1.14000e+02 8.91013e+00 1.75657e+01 2.54551e-01 1.32627e+01 1.46978e+01 1.18276e+01
9.21600e+04 1.15000e+02 2.04948e+01 2.26019e+01 1.83878e+01 1.29098e+01 1.39989e+01 1.18206e+01
9.28000e+04 1.16000e+02 1.90972e+01 2.28627e+01 1.53317e+01 1.25569e+01 1.32316e+01 1.18821e+01
9.34400e+04 1.16000e+02 1.90972e+01 2.28627e+01 1.53317e+01 1.22195e+01 1.24342e+01 1.20049e+01
9.40800e+04 1.17000e+02 2.02104e+01 2.21315e+01 1.82893e+01 1.19176e+01 1.21664e+01 1.16688e+01
9.47200e+04 1.18000e+02 1.67784e+01 1.77908e+01 1.57661e+01 1.16715e+01 1.23379e+01 1.10052e+01
9.53600e+04 1.19000e+02 1.60764e+01 2.24814e+01 9.67142e+00 1.15016e+01 1.24979e+01 1.05053e+01
9.60000e+04 1.20000e+02 1.69281e+01 2.17960e+01 1.20602e+01 1.14274e+01 1.26404e+01 1.02143e+01
9.66400e+04 1.20000e+02 1.69281e+01 2.17960e+01 1.20602e+01 1.14674e+01 1.27750e+01 1.01598e+01
9.72800e+04 1.21000e+02 1.88368e+01 2.44373e+01 1.32362e+01 1.16358e+01 1.29203e+01 1.03513e+01
9.79200e+04 1.22000e+02 8.20258e+00 1.61553e+01 2.49863e-01 1.19356e+01 1.30927e+01 1.07785e+01
9.85600e+04 1.23000e+02 2.01461e+01 2.23227e+01 1.79696e+01 1.23548e+01 1.32967e+01 1.14129e+01
9.92000e+04 1.24000e+02 4.57054e+00 8.13938e+00 1.00170e+00 1.28661e+01 1.35206e+01 1.22116e+01
9.98400e+04 1.24000e+02 4.57054e+00 8.13938e+00 1.00170e+00 1.34320e+01 1.37407e+01 1.31233e+01
1.00480e+05 1.25000e+02 1.11756e+01 2.21092e+01 2.41938e-01 1.40099e+01 1.40888e+01 1.39309e+01
1.01120e+05 1.26000e+02 1.87128e+01 1.93972e+01 1.80284e+01 1.45572e+01 1.50409e+01 1.40736e+01
1.01760e+05 1.27000e+02 1.44489e+01 2.32920e+01 5.60589e+00 1.50357e+01 1.59087e+01 1.41626e+01
1.02400e+05 1.28000e+02 2.09351e+01 2.34503e+01 1.84199e+01 1.54126e+01 1.66287e+01 1.41965e+01
1.03040e+05 1.28000e+02 2.09351e+01 2.34503e+01 1.84199e+01 1.56629e+01 1.71581e+01 1.41677e+01
1.03680e+05 1.29000e+02 1.31176e+01 2.31660e+01 3.06926e+00 1.57728e+01 1.74856e+01 1.40600e+01
1.04320e+05 1.30000e+02 2.24459e+01 2.51066e+01 1.97853e+01 1.57461e+01 1.76345e+01 1.38576e+01
1.04960e+05 1.31000e+02 2.23099e+01 2.40483e+01 2.05715e+01 1.56069e+01 1.76568e+01 1.35569e+01
1.05600e+05 1.32000e+02 1.35242e+01 2.39752e+01 3.07314e+00 1.53972e+01 1.76205e+01 1.31739e+01
1.06240e+05 1.32000e+02 1.35242e+01 2.39752e+01 3.07314e+00 1.51680e+01 1.75952e+01 1.27409e+01
1.06880e+05 1.33000e+02 1.28245e+01 2.42222e+01 1.42675e+00 1.49689e+01 1.76386e+01 1.22993e+01
1.07520e+05 1.34000e+02 1.90679e+01 2.52726e+01 1.28632e+01 1.48412e+01 1.77888e+01 1.18937e+01
1.08160e+05 1.35000e+02 2.26124e+01 2.60928e+01 1.91320e+01 1.48136e+01 1.80618e+01 1.15654e+01
1.08800e+05 1.36000e+02 5.85496e-01 9.84143e-01 1.86850e-01 1.48976e+01 1.84529e+01 1.13424e+01
1.09440e+05 1.36000e+02 5.85496e-01 9.84143e-01 1.86850e-01 1.50843e+01 1.89416e+01 1.12270e+01
1.10080e+05 1.37000e+02 1.16149e+01 2.06733e+01 2.55657e+00 1.53459e+01 1.94982e+01 1.11936e+01
1.10720e+05 1.38000e+02 2.16754e+01 2.65978e+01 1.67529e+01 1.56456e+01 2.00901e+01 1.12011e+01
1.11360e+05 1.39000e+02 1.97565e+01 2.47246e+01 1.47883e+01 1.59466e+01 2.06820e+01 1.12113e+01
1.12000e+05 1.40000e+02 2.03061e+01 2.54014e+01 1.52109e+01 1.62146e+01 2.12291e+01 1.12002e+01
1.12640e+05 1.40000e+02 2.03061e+01 2.54014e+01 1.52109e+01 1.64163e+01 2.16705e+01 1.11620e+01
1.13280e+05 1.41000e+02 1.40374e+01 1.70855e+01 1.09894e+01 1.65234e+01 2.19380e+01 1.11088e+01
1.13920e+05 1.42000e+02 2.21593e+01 2.62559e+01 1.80628e+01 1.65242e+01 2.19820e+01 1.10664e+01
1.14560e+05 1.43000e+02 7.77337e+00 1.44762e+01 1.07055e+00 1.64315e+01 2.17963e+01 1.10667e+01
1.15200e+05 1.44000e+02 2.36863e+01 2.55934e+01 2.17793e+01 1.62815e+01 2.14252e+01 1.11379e+01
1.15840e+05 1.44000e+02 2.36863e+01 2.55934e+01 2.17793e+01 1.61223e+01 2.09475e+01 1.12971e+01
1.16480e+05 1.45000e+02 2.37423e+01 2.69388e+01 2.05458e+01 1.59985e+01 2.04484e+01 1.15487e+01
1.17120e+05 1.46000e+02 2.21642e+01 2.62004e+01 1.81280e+01 1.59394e+01 1.99935e+01 1.18853e+01
1.17760e+05 1.47000e+02 2.25731e+01 2.56385e+01 1.95078e+01 1.59529e+01 1.96141e+01 1.22916e+01
1.18400e+05 1.48000e+02 2.10346e+01 2.56731e+01 1.63960e+01 1.60297e+01 1.93103e+01 1.27492e+01
1.19040e+05 1.48000e+02 2.10346e+01 2.56731e+01 1.63960e+01 1.61560e+01 1.90697e+01 1.32422e+01
1.19680e+05 1.49000e+02 2.14457e+01 2.26752e+01 2.02162e+01 1.63233e+01 1.88873e+01 1.37592e+01
1.20320e+05 1.50000e+02 2.20541e+01 2.60742e+01 1.80341e+01 1.65334e+01 1.87750e+01 1.42919e+01
1.20960e+05 1.51000e+02 2.23903e+01 2.56885e+01 1.90921e+01 1.67949e+01 1.87577e+01 1.48320e+01
1.21600e+05 1.52000e+02 2.41642e+01 2.60927e+01 2.22357e+01 1.71147e+01 1.88611e+01 1.53682e+01
1.22240e+05 1.52000e+02 2.41642e+01 2.60927e+01 2.22357e+01 1.74930e+01 1.90997e+01 1.58863e+01
1.22880e+05 1.53000e+02 1.63369e+01 2.62029e+01 6.47098e+00 1.79199e+01 1.94688e+01 1.63710e+01
1.23520e+05 1.54000e+02 1.30962e+01 2.36802e+01 2.51213e+00 1.83782e+01 1.99465e+01 1.68099e+01
1.24160e+05 1.55000e+02 2.32358e+01 2.72595e+01 1.92121e+01 1.88473e+01 2.04995e+01 1.71952e+01
1.24800e+05 1.56000e+02 1.15452e+01 2.08279e+01 2.26243e+00 1.93081e+01 2.10918e+01 1.75243e+01
1.25440e+05 1.56000e+02 1.15452e+01 2.08279e+01 2.26243e+00 1.97423e+01 2.16909e+01 1.77937e+01
1.26080e+05 1.57000e+02 2.51238e+01 2.69987e+01 2.32489e+01 2.01303e+01 2.22706e+01 1.79899e+01
1.26720e+05 1.58000e+02 2.53190e+01 2.89153e+01 2.17228e+01 2.04491e+01 2.28109e+01 1.80874e+01
1.27360e+05 1.59000e+02 2.39111e+01 2.71872e+01 2.06351e+01 2.06764e+01 2.32933e+01 1.80596e+01
1.28000e+05 1.60000e+02 2.39444e+01 2.82972e+01 1.95915e+01 2.07955e+01 2.36935e+01 1.78976e+01
1.28640e+05 1.60000e+02 2.39444e+01 2.82972e+01 1.95915e+01 2.08024e+01 2.39812e+01 1.76236e+01
1.29280e+05 1.61000e+02 2.33197e+01 2.71820e+01 1.94575e+01 2.07114e+01 2.41318e+01 1.72910e+01
1.29920e+05 1.62000e+02 2.43086e+01 2.83905e+01 2.02267e+01 2.05567e+01 2.41426e+01 1.69708e+01
1.30560e+05 1.63000e+02 2.18662e+01 2.68868e+01 1.68456e+01 2.03862e+01 2.40407e+01 1.67316e+01
1.31200e+05 1.64000e+02 2.35587e+01 2.70249e+01 2.00924e+01 2.02500e+01 2.38783e+01 1.66217e+01
1.31840e+05 1.64000e+02 2.35587e+01 2.70249e+01 2.00924e+01 2.01894e+01 2.37183e+01 1.66605e+01
1.32480e+05 1.65000e+02 2.39025e+01 2.79367e+01 1.98684e+01 2.02281e+01 2.36178e+01 1.68384e+01
1.33120e+05 1.66000e+02 2.43132e+01 2.75687e+01 2.10577e+01 2.03701e+01 2.36160e+01 1.71242e+01
1.33760e+05 1.67000e+02 1.95771e+01 2.87845e+01 1.03698e+01 2.06022e+01 2.37291e+01 1.74752e+01
1.34400e+05 1.68000e+02 2.17840e+01 2.85557e+01 1.50122e+01 2.08989e+01 2.39510e+01 1.78468e+01
1.35040e+05 1.68000e+02 2.17840e+01 2.85557e+01 1.50122e+01 2.12308e+01 2.42597e+01 1.82019e+01
1.35680e+05 1.69000e+02 1.52993e+01 2.25070e+01 8.09157e+00 2.15701e+01 2.46253e+01 1.85149e+01
1.36320e+05 1.70000e+02 2.66421e+01 2.95574e+01 2.37267e+01 2.18943e+01 2.50172e+01 1.87715e+01
1.36960e+05 1.71000e+02 2.58491e+01 2.94752e+01 2.22230e+01 2.21862e+01 2.54096e+01 1.89628e+01
1.37600e+05 1.72000e+02 2.59947e+01 2.89728e+01 2.30167e+01 2.24308e+01 2.57811e+01 1.90805e+01
1.38240e+05 1.72000e+02 2.59947e+01 2.89728e+01 2.30167e+01 2.26143e+01 2.61092e+01 1.91194e+01
1.38880e+05 1.73000e+02 2.58530e+01 2.89942e+01 2.27119e+01 2.27255e+01 2.63663e+01 1.90847e+01
1.39520e+05 1.74000e+02 2.60168e+01 2.91954e+01 2.28382e+01 2.27616e+01 2.65258e+01 1.89975e+01
1.40160e+05 1.75000e+02 1.45567e+01 2.33802e+01 5.73330e+00 2.27341e+01 2.65753e+01 1.88930e+01
1.40800e+05 1.76000e+02 2.71329e+01 3.03075e+01 2.39583e+01 2.26691e+01 2.65257e+01 1.88125e+01
1.41440e+05 1.76000e+02 2.71329e+01 3.03075e+01 2.39583e+01 2.26017e+01 2.64104e+01 1.87930e+01
1.42080e+05 1.77000e+02 1.94450e+01 3.01438e+01 8.74614e+00 2.25667e+01 2.62741e+01 1.88594e+01
1.42720e+05 1.78000e+02 2.54760e+01 2.93674e+01 2.15846e+01 2.25876e+01 2.61549e+01 1.90202e+01
1.43360e+05 1.79000e+02 2.61418e+01 2.95871e+01 2.26964e+01 2.26683e+01 2.60673e+01 1.92693e+01
1.44000e+05 1.80000e+02 2.71687e+01 3.08516e+01 2.34858e+01 2.27940e+01 2.60000e+01 1.95879e+01
1.44640e+05 1.80000e+02 2.71687e+01 3.08516e+01 2.34858e+01 2.29376e+01 2.59302e+01 1.99450e+01
1.45280e+05 1.81000e+02 2.72760e+01 3.01805e+01 2.43716e+01 2.30711e+01 2.58429e+01 2.02993e+01
1.45920e+05 1.82000e+02 2.65339e+01 2.96879e+01 2.33798e+01 2.31752e+01 2.57427e+01 2.06078e+01
1.46560e+05 1.83000e+02 2.62268e+01 2.90005e+01 2.34531e+01 2.32450e+01 2.56525e+01 2.08375e+01
1.47200e+05 1.84000e+02 2.60916e+01 2.96605e+01 2.25227e+01 2.32907e+01 2.56050e+01 2.09764e+01
1.47840e+05 1.84000e+02 2.60916e+01 2.96605e+01 2.25227e+01 2.33335e+01 2.56311e+01 2.10359e+01
1.48480e+05 1.85000e+02 2.78351e+01 3.09268e+01 2.47434e+01 2.33980e+01 2.57505e+01 2.10456e+01
1.49120e+05 1.86000e+02 2.65694e+01 2.94386e+01 2.37002e+01 2.35048e+01 2.59673e+01 2.10423e+01
1.49760e+05 1.87000e+02 2.70838e+01 2.97623e+01 2.44053e+01 2.36647e+01 2.62698e+01 2.10596e+01
1.50400e+05 1.88000e+02 1.97546e+01 3.13963e+01 8.11285e+00 2.38775e+01 2.66350e+01 2.11200e+01
1.51040e+05 1.88000e+02 1.97546e+01 3.13963e+01 8.11285e+00 2.41337e+01 2.70350e+01 2.12325e+01
1.51680e+05 1.89000e+02 2.53259e+01 3.18939e+01 1.87580e+01 2.44188e+01 2.74428e+01 2.13949e+01
1.52320e+05 1.90000e+02 2.35044e+01 2.65704e+01 2.04385e+01 2.47168e+01 2.78364e+01 2.15972e+01
1.52960e+05 1.91000e+02 2.65708e+01 3.11171e+01 2.20245e+01 2.50114e+01 2.82002e+01 2.18225e+01
1.53600e+05 1.92000e+02 2.80782e+01 3.18065e+01 2.43498e+01 2.52854e+01 2.85263e+01 2.20445e+01
1.54240e+05 1.92000e+02 2.80782e+01 3.18065e+01 2.43498e+01 2.55203e+01 2.88130e+01 2.22276e+01
1.54880e+05 1.93000e+02 2.63926e+01 3.13057e+01 2.14795e+01 2.56979e+01 2.90626e+01 2.23331e+01
1.55520e+05 1.94000e+02 2.55411e+01 3.31931e+01 1.78891e+01 2.58056e+01 2.92783e+01 2.23329e+01
1.56160e+05 1.95000e+02 2.72579e+01 3.21814e+01 2.23345e+01 2.58410e+01 2.94620e+01 2.22200e+01
1.56800e+05 1.96000e+02 2.38914e+01 2.45715e+01 2.32112e+01 2.58143e+01 2.96160e+01 2.20125e+01
1.57440e+05 1.96000e+02 2.38914e+01 2.45715e+01 2.32112e+01 2.57463e+01 2.97445e+01 2.17481e+01
1.58080e+05 1.97000e+02 1.99134e+01 2.53647e+01 1.44620e+01 2.56634e+01 2.98554e+01 2.14713e+01
1.58720e+05 1.98000e+02 2.69566e+01 3.06982e+01 2.32150e+01 2.55896e+01 2.99590e+01 2.12202e+01
1.59360e+05 1.99000e+02 2.58129e+01 3.03819e+01 2.12439e+01 2.55420e+01 3.00647e+01 2.10193e+01
1.60000e+05 2.00000e+02 1.42881e+01 2.64267e+01 2.14954e+00 2.55266e+01 3.01739e+01 2.08792e+01
1.60640e+05 2.00000e+02 1.42881e+01 2.64267e+01 2.14954e+00 2.55371e+01 3.02762e+01 2.07979e+01
1.61280e+05 2.01000e+02 2.54209e+01 3.18297e+01 1.90122e+01 2.55577e+01 3.03512e+01 2.07642e+01
1.61920e+05 2.02000e+02 2.76179e+01 2.86628e+01 2.65729e+01 2.55694e+01 3.03769e+01 2.07619e+01
1.62560e+05 2.03000e+02 2.78170e+01 3.01572e+01 2.54768e+01 2.55555e+01 3.03341e+01 2.07769e+01
1.63200e+05 2.04000e+02 2.85105e+01 3.20954e+01 2.49256e+01 2.55029e+01 3.02040e+01 2.08018e+01
1.63840e+05 2.04000e+02 2.85105e+01 3.20954e+01 2.49256e+01 2.54021e+01 2.99668e+01 2.08375e+01
1.64480e+05 2.05000e+02 2.83893e+01 3.36046e+01 2.31740e+01 2.52505e+01 2.96108e+01 2.08901e+01
1.65120e+05 2.06000e+02 2.97283e+01 3.32090e+01 2.62475e+01 2.50568e+01 2.91445e+01 2.09690e+01
1.65760e+05 2.07000e+02 2.18704e+01 2.91074e+01 1.46335e+01 2.48439e+01 2.86038e+01 2.10840e+01
1.66400e+05 2.08000e+02 2.86295e+01 3.08731e+01 2.63859e+01 2.46452e+01 2.80476e+01 2.12429e+01
1.67040e+05 2.08000e+02 2.86295e+01 3.08731e+01 2.63859e+01 2.44975e+01 2.75457e+01 2.14492e+01
1.67680e+05 2.09000e+02 7.82745e+00 1.02456e+01 5.40930e+00 2.44317e+01 2.71641e+01 2.16993e+01
1.68320e+05 2.10000e+02 2.88014e+01 3.19494e+01 2.56534e+01 2.44658e+01 2.69505e+01 2.19811e+01
1.68960e+05 2.11000e+02 2.61247e+01 2.73086e+01 2.49409e+01 2.45992e+01 2.69248e+01 2.22735e+01
1.69600e+05 2.12000e+02 2.95269e+01 3.26178e+01 2.64361e+01 2.48107e+01 2.70738e+01 2.25477e+01
1.70240e+05 2.12000e+02 2.95269e+01 3.26178e+01 2.64361e+01 2.50603e+01 2.73488e+01 2.27718e+01
1.70880e+05 2.13000e+02 2.73503e+01 3.27961e+01 2.19046e+01 2.52944e+01 2.76728e+01 2.29160e+01
1.71520e+05 2.14000e+02 2.28976e+01 3.36182e+01 1.21769e+01 2.54616e+01 2.79611e+01 2.29622e+01
1.72160e+05 2.15000e+02 1.75495e+01 3.38012e+01 1.29785e+00 2.55299e+01 2.81478e+01 2.29120e+01
1.72800e+05 2.16000e+02 2.44763e+01 3.27863e+01 1.61663e+01 2.54966e+01 2.82048e+01 2.27884e+01
1.73440e+05 2.16000e+02 2.44763e+01 3.27863e+01 1.61663e+01 2.53881e+01 2.81476e+01 2.26286e+01
1.74080e+05 2.17000e+02 2.97362e+01 3.38991e+01 2.55733e+01 2.52460e+01 2.80252e+01 2.24667e+01
1.74720e+05 2.18000e+02 3.10772e+01 3.30534e+01 2.91010e+01 2.51090e+01 2.79030e+01 2.23151e+01
1.75360e+05 2.19000e+02 2.85939e+01 3.20840e+01 2.51039e+01 2.49987e+01 2.78436e+01 2.21538e+01
1.76000e+05 2.20000e+02 3.13958e+01 3.51256e+01 2.76660e+01 2.49159e+01 2.78925e+01 2.19393e+01
1.76640e+05 2.20000e+02 3.13958e+01 3.51256e+01 2.76660e+01 2.48503e+01 2.80710e+01 2.16297e+01
1.77280e+05 2.21000e+02 3.03912e+01 3.40481e+01 2.67344e+01 2.47952e+01 2.83768e+01 2.12136e+01
1.77920e+05 2.22000e+02 3.00617e+01 3.41047e+01 2.60188e+01 2.47561e+01 2.87882e+01 2.07239e+01
1.78560e+05 2.23000e+02 3.01170e+01 3.28275e+01 2.74064e+01 2.47518e+01 2.92725e+01 2.02311e+01
1.79200e+05 2.24000e+02 2.99100e+01 3.38571e+01 2.59629e+01 2.48075e+01 2.97934e+01 1.98216e+01
1.79840e+05 2.24000e+02 2.99100e+01 3.38571e+01 2.59629e+01 2.49455e+01 3.03187e+01 1.95722e+01
1.80480e+05 2.25000e+02 3.12248e+01 3.44625e+01 2.79870e+01 2.51783e+01 3.08241e+01 1.95325e+01
1.81120e+05 2.26000e+02 3.07345e+01 3.48431e+01 2.66259e+01 2.55051e+01 3.12938e+01 1.97163e+01
1.81760e+05 2.27000e+02 3.16303e+01 3.49245e+01 2.83362e+01 2.59117e+01 3.17188e+01 2.01045e+01
1.82400e+05 2.28000e+02 3.07782e+01 3.48532e+01 2.67031e+01 2.63748e+01 3.20947e+01 2.06549e+01
1.83040e+05 2.28000e+02 3.07782e+01 3.48532e+01 2.67031e+01 2.68671e+01 3.24206e+01 2.13136e+01
1.83680e+05 2.29000e+02 1.77866e+01 3.24584e+01 3.11483e+00 2.73623e+01 3.26986e+01 2.20260e+01
1.84320e+05 2.30000e+02 2.08618e+01 3.58569e+01 5.86677e+00 2.78396e+01 3.29341e+01 2.27450e+01
1.84960e+05 2.31000e+02 3.12207e+01 3.43166e+01 2.81248e+01 2.82846e+01 3.31349e+01 2.34344e+01
1.85600e+05 2.32000e+02 3.00726e+01 3.52530e+01 2.48923e+01 2.86878e+01 3.33096e+01 2.40659e+01
1.86240e+05 2.32000e+02 3.00726e+01 3.52530e+01 2.48923e+01 2.90369e+01 3.34653e+01 2.46084e+01
1.86880e+05 2.33000e+02 1.91284e+01 3.53412e+01 2.91561e+00 2.93116e+01 3.36062e+01 2.50170e+01
1.87520e+05 2.34000e+02 3.12460e+01 3.46732e+01 2.78188e+01 2.94848e+01 3.37341e+01 2.52355e+01
1.88160e+05 2.35000e+02 3.20446e+01 3.58399e+01 2.82492e+01 2.95335e+01 3.38495e+01 2.52174e+01
1.88800e+05 2.36000e+02 3.06629e+01 3.59244e+01 2.54015e+01 2.94511e+01 3.39535e+01 2.49488e+01
1.89440e+05 2.36000e+02 3.06629e+01 3.59244e+01 2.54015e+01 2.92512e+01 3.40481e+01 2.44543e+01
1.90080e+05 2.37000e+02 1.32161e+01 2.35169e+01 2.91530e+00 2.89621e+01 3.41362e+01 2.37880e+01
1.90720e+05 2.38000e+02 3.20344e+01 3.62603e+01 2.78086e+01 2.86217e+01 3.42209e+01 2.30225e+01
1.91360e+05 2.39000e+02 3.02709e+01 3.61201e+01 2.44216e+01 2.82723e+01 3.43045e+01 2.22401e+01
1.92000e+05 2.40000e+02 3.22341e+01 3.61080e+01 2.83602e+01 2.79541e+01 3.43837e+01 2.15245e+01
1.92640e+05 2.40000e+02 3.22341e+01 3.61080e+01 2.83602e+01 2.76946e+01 3.44402e+01 2.09490e+01
1.93280e+05 2.41000e+02 3.19322e+01 3.57880e+01 2.80764e+01 2.75008e+01 3.44360e+01 2.05657e+01
1.93920e+05 2.42000e+02 3.15237e+01 3.64988e+01 2.65486e+01 2.73630e+01 3.43271e+01 2.03989e+01
1.94560e+05 2.43000e+02 3.13819e+01 3.57866e+01 2.69771e+01 2.72665e+01 3.40872e+01 2.04458e+01
1.95200e+05 2.44000e+02 3.16433e+01 3.49755e+01 2.83112e+01 2.72036e+01 3.37251e+01 2.06821e+01
1.95840e+05 2.44000e+02 3.16433e+01 3.49755e+01 2.83112e+01 2.71790e+01 3.32868e+01 2.10711e+01
1.96480e+05 2.45000e+02 2.89878e+01 3.47929e+01 2.31826e+01 2.72064e+01 3.28413e+01 2.15715e+01
1.97120e+05 2.46000e+02 3.18999e+01 3.69128e+01 2.68871e+01 2.73017e+01 3.24605e+01 2.21429e+01
1.97760e+05 2.47000e+02 3.24544e+01 3.65940e+01 2.83148e+01 2.74748e+01 3.22010e+01 2.27487e+01
1.98400e+05 2.48000e+02 3.23966e+01 3.51391e+01 2.96541e+01 2.77254e+01 3.20935e+01 2.33573e+01
1.99040e+05 2.48000e+02 3.23966e+01 3.51391e+01 2.96541e+01 2.80411e+01 3.21403e+01 2.39419e+01
1.99680e+05 2.49000e+02 3.30169e+01 3.71328e+01 2.89009e+01 2.84007e+01 3.23213e+01 2.44801e+01
2.00320e+05 2.50000e+02 1.79742e+01 3.59662e+01 -1.78853e-02 2.87792e+01 3.26035e+01 2.49549e+01
2.00960e+05 2.51000e+02 3.07550e+01 3.52989e+01 2.62111e+01 2.91537e+01 3.29502e+01 2.53572e+01
2.01600e+05 2.52000e+02 3.21872e+01 3.64834e+01 2.78910e+01 2.95083e+01 3.33282e+01 2.56884e+01
2.02240e+05 2.52000e+02 3.21872e+01 3.64834e+01 2.78910e+01 2.98337e+01 3.37106e+01 2.59568e+01
2.02880e+05 2.53000e+02 2.82818e+01 3.53799e+01 2.11837e+01 3.01223e+01 3.40783e+01 2.61662e+01
2.03520e+05 2.54000e+02 2.48894e+01 3.57033e+01 1.40755e+01 3.03616e+01 3.44189e+01 2.63042e+01
2.04160e+05 2.55000e+02 2.57324e+01 3.71231e+01 1.43417e+01 3.05343e+01 3.47248e+01 2.63437e+01
2.04800e+05 2.56000e+02 3.27441e+01 3.65034e+01 2.89849e+01 3.06257e+01 3.49921e+01 2.62592e+01
2.05440e+05 2.56000e+02 3.27441e+01 3.65034e+01 2.89849e+01 3.06309e+01 3.52191e+01 2.60427e+01
2.06080e+05 2.57000e+02 3.32945e+01 3.71588e+01 2.94302e+01 3.05565e+01 3.54063e+01 2.57067e+01
2.06720e+05 2.58000e+02 2.64978e+01 3.56739e+01 1.73216e+01 3.04153e+01 3.55556e+01 2.52749e+01
2.07360e+05 2.59000e+02 2.98663e+01 3.70346e+01 2.26979e+01 3.02221e+01 3.56713e+01 2.47729e+01
2.08000e+05 2.60000e+02 3.32328e+01 3.72180e+01 2.92476e+01 2.99932e+01 3.57598e+01 2.42267e+01
2.08640e+05 2.60000e+02 3.32328e+01 3.72180e+01 2.92476e+01 2.97490e+01 3.58292e+01 2.36688e+01
2.09280e+05 2.61000e+02 2.83881e+01 3.74350e+01 1.93412e+01 2.95135e+01 3.58878e+01 2.31392e+01
2.09920e+05 2.62000e+02 3.01162e+01 3.68920e+01 2.33404e+01 2.93101e+01 3.59424e+01 2.26778e+01
2.10560e+05 2.63000e+02 3.29477e+01 3.76032e+01 2.82921e+01 2.91563e+01 3.59974e+01 2.23152e+01
2.11200e+05 2.64000e+02 3.36940e+01 3.68032e+01 3.05847e+01 2.90618e+01 3.60555e+01 2.20681e+01
2.11840e+05 2.64000e+02 3.36940e+01 3.68032e+01 3.05847e+01 2.90281e+01 3.61179e+01 2.19383e+01
2.12480e+05 2.65000e+02 1.92673e+01 3.73342e+01 1.20038e+00 2.90503e+01 3.61857e+01 2.19150e+01
2.13120e+05 2.66000e+02 2.32247e+01 3.73198e+01 9.12955e+00 2.91191e+01 3.62592e+01 2.19790e+01
2.13760e+05 2.67000e+02 2.41258e+01 3.58893e+01 1.23624e+01 2.92242e+01 3.63385e+01 2.21098e+01
2.14400e+05 2.68000e+02 2.77748e+01 3.64966e+01 1.90529e+01 2.93560e+01 3.64227e+01 2.22894e+01
2.15040e+05 2.68000e+02 2.77748e+01 3.64966e+01 1.90529e+01 2.95025e+01 3.65098e+01 2.24952e+01
2.15680e+05 2.69000e+02 3.22420e+01 3.66917e+01 2.77924e+01 2.96427e+01 3.65975e+01 2.26880e+01
2.16320e+05 2.70000e+02 3.29610e+01 3.67094e+01 2.92126e+01 2.97454e+01 3.66826e+01 2.28081e+01
2.16960e+05 2.71000e+02 2.98641e+01 3.74976e+01 2.22307e+01 2.97750e+01 3.67614e+01 2.27886e+01
2.17600e+05 2.72000e+02 1.87230e+01 3.74047e+01 4.13081e-02 2.97049e+01 3.68296e+01 2.25802e+01
2.18240e+05 2.72000e+02 1.87230e+01 3.74047e+01 4.13081e-02 2.95288e+01 3.68830e+01 2.21745e+01
2.18880e+05 2.73000e+02 9.45397e+00 1.07095e+01 8.19845e+00 2.92673e+01 3.69189e+01 2.16156e+01
2.19520e+05 2.74000e+02 3.36492e+01 3.80310e+01 2.92675e+01 2.89632e+01 3.69366e+01 2.09898e+01
2.20160e+05 2.75000e+02 3.50549e+01 3.75403e+01 3.25695e+01 2.86668e+01 3.69378e+01 2.03957e+01
2.20800e+05 2.76000e+02 3.34609e+01 3.72893e+01 2.96324e+01 2.84143e+01 3.69228e+01 1.99058e+01
2.21440e+05 2.76000e+02 3.34609e+01 3.72893e+01 2.96324e+01 2.82108e+01 3.68813e+01 1.95403e+01
2.22080e+05 2.77000e+02 3.44539e+01 3.83830e+01 3.05248e+01 2.80303e+01 3.67883e+01 1.92722e+01
2.22720e+05 2.78000e+02 3.29909e+01 3.70028e+01 2.89791e+01 2.78363e+01 3.66134e+01 1.90592e+01
2.23360e+05 2.79000e+02 2.40287e+01 3.77069e+01 1.03506e+01 2.76093e+01 3.63394e+01 1.88792e+01
2.24000e+05 2.80000e+02 3.43704e+01 3.77027e+01 3.10380e+01 2.73623e+01 3.59761e+01 1.87484e+01
2.24640e+05 2.80000e+02 3.43704e+01 3.77027e+01 3.10380e+01 2.71385e+01 3.55620e+01 1.87150e+01
2.25280e+05 2.81000e+02 2.99305e+01 3.70638e+01 2.27971e+01 2.69944e+01 3.51531e+01 1.88357e+01
2.25920e+05 2.82000e+02 2.94047e+01 3.83302e+01 2.04793e+01 2.69774e+01 3.48070e+01 1.91478e+01
2.26560e+05 2.83000e+02 3.35360e+01 3.74654e+01 2.96066e+01 2.71084e+01 3.45684e+01 1.96484e+01
2.27200e+05 2.84000e+02 2.68174e+01 3.88911e+01 1.47437e+01 2.73773e+01 3.44611e+01 2.02934e+01
2.27840e+05 2.84000e+02 2.68174e+01 3.88911e+01 1.47437e+01 2.77499e+01 3.44870e+01 2.10127e+01
2.28480e+05 2.85000e+02 3.37971e+01 3.85005e+01 2.90937e+01 2.81806e+01 3.46301e+01 2.17311e+01
2.29120e+05 2.86000e+02 3.19935e+01 3.78749e+01 2.61121e+01 2.86247e+01 3.48637e+01 2.23857e+01
2.29760e+05 2.87000e+02 3.09938e+01 3.92294e+01 2.27582e+01 2.90463e+01 3.51574e+01 2.29352e+01
2.30400e+05 2.88000e+02 2.89736e+01 3.70403e+01 2.09068e+01 2.94213e+01 3.54826e+01 2.33601e+01
2.31040e+05 2.88000e+02 2.89736e+01 3.70403e+01 2.09068e+01 2.97378e+01 3.58166e+01 2.36590e+01
2.31680e+05 2.89000e+02 3.38971e+01 3.87207e+01 2.90736e+01 2.99942e+01 3.61430e+01 2.38454e+01
2.32320e+05 2.90000e+02 3.09452e+01 3.68988e+01 2.49916e+01 3.01975e+01 3.64515e+01 2.39436e+01
2.32960e+05 2.91000e+02 3.38569e+01 3.79764e+01 2.97374e+01 3.03592e+01 3.67363e+01 2.39822e+01
2.33600e+05 2.92000e+02 2.48016e+01 3.80262e+01 1.15769e+01 3.04908e+01 3.69944e+01 2.39872e+01
2.34240e+05 2.92000e+02 2.48016e+01 3.80262e+01 1.15769e+01 3.06011e+01 3.72238e+01 2.39784e+01
2.34880e+05 2.93000e+02 3.43874e+01 3.85263e+01 3.02485e+01 3.06970e+01 3.74231e+01 2.39708e+01
2.35520e+05 2.94000e+02 3.49296e+01 3.84916e+01 3.13677e+01 3.07837e+01 3.75906e+01 2.39768e+01
2.36160e+05 2.95000e+02 2.88673e+01 3.81399e+01 1.95948e+01 3.08656e+01 3.77255e+01 2.40058e+01
2.36800e+05 2.96000e+02 3.24845e+01 3.79761e+01 2.69929e+01 3.09436e+01 3.78280e+01 2.40591e+01
2.37440e+05 2.96000e+02 3.24845e+01 3.79761e+01 2.69929e+01 3.10147e+01 3.79007e+01 2.41287e+01
2.38080e+05 2.97000e+02 2.45834e+01 3.84557e+01 1.07112e+01 3.10759e+01 3.79485e+01 2.42034e+01
2.38720e+05 2.98000e+02 3.13439e+01 3.30876e+01 2.96001e+01 3.11270e+01 3.79781e+01 2.42760e+01
2.39360e+05 2.99000e+02 3.47516e+01 3.77916e+01 3.17116e+01 3.11713e+01 3.79968e+01 2.43458e+01
2.40000e+05 3.00000e+02 3.36049e+01 3.82267e+01 2.89831e+01 3.12120e+01 3.80107e+01 2.44132e+01
2.40640e+05 3.00000e+02 3.36049e+01 3.82267e+01 2.89831e+01 3.12482e+01 3.80235e+01 2.44729e+01
2.41280e+05 3.01000e+02 3.30804e+01 3.78590e+01 2.83018e+01 3.12731e+01 3.80350e+01 2.45113e+01
2.41920e+05 3.02000e+02 3.31523e+01 3.71377e+01 2.91669e+01 3.12775e+01 3.80401e+01 2.45148e+01
2.42560e+05 3.03000e+02 3.45215e+01 3.87187e+01 3.03242e+01 3.12566e+01 3.80310e+01 2.44822e+01
2.43200e+05 3.04000e+02 3.44890e+01 3.82296e+01 3.07483e+01 3.12159e+01 3.80007e+01 2.44312e+01
2.43840e+05 3.04000e+02 3.44890e+01 3.82296e+01 3.07483e+01 3.11711e+01 3.79473e+01 2.43949e+01
2.44480e+05 3.05000e+02 3.34756e+01 3.73529e+01 2.95983e+01 3.11423e+01 3.78746e+01 2.44099e+01
2.45120e+05 3.06000e+02 3.49309e+01 3.97313e+01 3.01306e+01 3.11486e+01 3.77914e+01 2.45058e+01
2.45760e+05 3.07000e+02 3.44685e+01 3.84016e+01 3.05353e+01 3.12033e+01 3.77085e+01 2.46980e+01
2.46400e+05 3.08000e+02 3.45935e+01 3.78074e+01 3.13796e+01 3.13118e+01 3.76365e+01 2.49871e+01
2.47040e+05 3.08000e+02 3.45935e+01 3.78074e+01 3.13796e+01 3.14723e+01 3.75834e+01 2.53613e+01
2.47680e+05 3.09000e+02 3.40371e+01 3.88483e+01 2.92259e+01 3.16772e+01 3.75542e+01 2.58002e+01
2.48320e+05 3.10000e+02 3.40862e+01 3.70713e+01 3.11011e+01 3.19152e+01 3.75510e+01 2.62794e+01
2.48960e+05 3.11000e+02 2.43248e+01 3.88729e+01 9.77678e+00 3.21739e+01 3.75732e+01 2.67745e+01
2.49600e+05 3.12000e+02 3.56593e+01 3.91110e+01 3.22075e+01 3.24412e+01 3.76184e+01 2.72640e+01
2.50240e+05 3.12000e+02 3.56593e+01 3.91110e+01 3.22075e+01 3.27067e+01 3.76822e+01 2.77312e+01
2.50880e+05 3.13000e+02 3.32848e+01 3.84415e+01 2.81282e+01 3.29605e+01 3.77583e+01 2.81627e+01
2.51520e+05 3.14000e+02 3.47510e+01 3.93864e+01 3.01155e+01 3.31915e+01 3.78396e+01 2.85434e+01
2.52160e+05 3.15000e+02 3.50995e+01 3.97640e+01 3.04350e+01 3.33851e+01 3.79195e+01 2.88508e+01
2.52800e+05 3.16000e+02 3.61929e+01 3.98632e+01 3.25226e+01 3.35251e+01 3.79933e+01 2.90568e+01
2.53440e+05 3.16000e+02 3.61929e+01 3.98632e+01 3.25226e+01 3.35992e+01 3.80589e+01 2.91394e+01
2.54080e+05 3.17000e+02 3.61611e+01 3.93046e+01 3.30177e+01 3.36061e+01 3.81175e+01 2.90947e+01
2.54720e+05 3.18000e+02 3.49564e+01 3.98626e+01 3.00501e+01 3.35577e+01 3.81723e+01 2.89431e+01
2.55360e+05 3.19000e+02 3.64524e+01 3.96424e+01 3.32625e+01 3.34764e+01 3.82276e+01 2.87253e+01
2.56000e+05 3.20000e+02 2.01120e+01 4.02284e+01 -4.41524e-03 3.33908e+01 3.82886e+01 2.84930e+01
2.56640e+05 3.20000e+02 2.01120e+01 4.02284e+01 -4.41524e-03 3.33287e+01 3.83594e+01 2.82981e+01
2.57280e+05 3.21000e+02 2.59043e+01 3.93704e+01 1.24383e+01 3.33123e+01 3.84424e+01 2.81822e+01
2.57920e+05 3.22000e+02 3.67615e+01 4.12357e+01 3.22873e+01 3.33537e+01 3.85379e+01 2.81694e+01
2.58560e+05 3.23000e+02 3.30949e+01 3.84429e+01 2.77468e+01 3.34508e+01 3.86441e+01 2.82575e+01
2.59200e+05 3.24000e+02 3.16186e+01 4.00621e+01 2.31751e+01 3.35836e+01 3.87579e+01 2.84094e+01
2.59840e+05 3.24000e+02 3.16186e+01 4.00621e+01 2.31751e+01 3.37134e+01 3.88757e+01 2.85511e+01
2.60480e+05 3.25000e+02 3.58507e+01 3.92598e+01 3.24415e+01 3.37929e+01 3.89942e+01 2.85917e+01
2.61120e+05 3.26000e+02 3.28126e+01 4.00179e+01 2.56072e+01 3.37843e+01 3.91107e+01 2.84578e+01
2.61760e+05 3.27000e+02 2.03405e+01 3.98667e+01 8.14269e-01 3.36725e+01 3.92225e+01 2.81225e+01
2.62400e+05 3.28000e+02 2.83909e+01 4.04193e+01 1.63624e+01 3.34703e+01 3.93271e+01 2.76134e+01
2.63040e+05 3.28000e+02 2.83909e+01 4.04193e+01 1.63624e+01 3.32107e+01 3.94213e+01 2.70001e+01
2.63680e+05 3.29000e+02 3.48205e+01 4.01277e+01 2.95133e+01 3.29360e+01 3.95024e+01 2.63696e+01
2.64320e+05 3.30000e+02 3.43841e+01 4.01029e+01 2.86653e+01 3.26823e+01 3.95688e+01 2.57958e+01
2.64960e+05 3.31000e+02 3.51270e+01 3.99022e+01 3.03519e+01 3.24663e+01 3.96204e+01 2.53123e+01
2.65600e+05 3.32000e+02 3.31744e+01 3.93470e+01 2.70018e+01 3.22822e+01 3.96594e+01 2.49049e+01
2.66240e+05 3.32000e+02 3.31744e+01 3.93470e+01 2.70018e+01 3.21101e+01 3.96893e+01 2.45309e+01
2.66880e+05 3.33000e+02 3.62867e+01 4.05378e+01 3.20357e+01 3.19327e+01 3.97145e+01 2.41509e+01
2.67520e+05 3.34000e+02 3.59240e+01 3.98997e+01 3.19483e+01 3.17472e+01 3.97389e+01 2.37555e+01
2.68160e+05 3.35000e+02 3.67580e+01 4.05126e+01 3.30034e+01 3.15682e+01 3.97649e+01 2.33715e+01
2.68800e+05 3.36000e+02 2.86392e+01 4.06431e+01 1.66354e+01 3.14218e+01 3.97928e+01 2.30508e+01
2.69440e+05 3.36000e+02 2.86392e+01 4.06431e+01 1.66354e+01 3.13361e+01 3.98217e+01 2.28505e+01
2.70080e+05 3.37000e+02 3.64891e+01 4.06757e+01 3.23025e+01 3.13330e+01 3.98498e+01 2.28161e+01
2.70720e+05 3.38000e+02 3.53217e+01 4.07578e+01 2.98855e+01 3.14239e+01 3.98757e+01 2.29721e+01
2.71360e+05 3.39000e+02 3.63748e+01 4.11903e+01 3.15593e+01 3.16080e+01 3.98993e+01 2.33168e+01
2.72000e+05 3.40000e+02 3.71324e+01 4.08465e+01 3.34182e+01 3.18711e+01 3.99217e+01 2.38204e+01
2.72640e+05 3.40000e+02 3.71324e+01 4.08465e+01 3.34182e+01 3.21876e+01 3.99451e+01 2.44301e+01
2.73280e+05 3.41000e+02 3.76347e+01 4.11052e+01 3.41641e+01 3.25275e+01 3.99723e+01 2.50828e+01
2.73920e+05 3.42000e+02 3.71265e+01 4.14331e+01 3.28199e+01 3.28637e+01 4.00058e+01 2.57217e+01
2.74560e+05 3.43000e+02 3.55209e+01 3.98449e+01 3.11970e+01 3.31786e+01 4.00476e+01 2.63095e+01
2.75200e+05 3.44000e+02 3.67694e+01 4.08822e+01 3.26565e+01 3.34656e+01 4.00988e+01 2.68325e+01
2.75840e+05 3.44000e+02 3.67694e+01 4.08822e+01 3.26565e+01 3.37292e+01 4.01595e+01 2.72988e+01
2.76480e+05 3.45000e+02 3.73282e+01 3.97806e+01 3.48759e+01 3.39791e+01 4.02289e+01 2.77293e+01
2.77120e+05 3.46000e+02 3.57926e+01 4.03093e+01 3.12759e+01 3.42262e+01 4.03049e+01 2.81474e+01
2.77760e+05 3.47000e+02 3.67281e+01 4.02935e+01 3.31627e+01 3.44774e+01 4.03845e+01 2.85703e+01
2.78400e+05 3.48000e+02 3.58188e+01 4.14369e+01 3.02007e+01 3.47340e+01 4.04634e+01 2.90045e+01
2.79040e+05 3.48000e+02 3.58188e+01 4.14369e+01 3.02007e+01 3.49915e+01 4.05364e+01 2.94465e+01
2.79680e+05 3.49000e+02 3.67904e+01 4.05237e+01 3.30570e+01 3.52426e+01 4.05980e+01 2.98872e+01
2.80320e+05 3.50000e+02 3.67550e+01 4.07932e+01 3.27168e+01 3.54792e+01 4.06437e+01 3.03147e+01
2.80960e+05 3.51000e+02 3.69320e+01 4.05823e+01 3.32818e+01 3.56940e+01 4.06711e+01 3.07169e+01
2.81600e+05 3.52000e+02 2.84297e+01 4.16418e+01 1.52175e+01 3.58814e+01 4.06805e+01 3.10823e+01
2.82240e+05 3.52000e+02 2.84297e+01 4.16418e+01 1.52175e+01 3.60380e+01 4.06751e+01 3.14009e+01
2.82880e+05 3.53000e+02 3.28481e+01 4.03511e+01 2.53450e+01 3.61634e+01 4.06604e+01 3.16663e+01
2.83520e+05 3.54000e+02 2.12368e+01 4.14171e+01 1.05654e+00 3.62593e+01 4.06422e+01 3.18765e+01
2.84160e+05 3.55000e+02 3.10782e+01 4.16420e+01 2.05143e+01 3.63285e+01 4.06257e+01 3.20313e+01
2.84800e+05 3.56000e+02 3.72797e+01 4.15247e+01 3.30347e+01 3.63693e+01 4.06148e+01 3.21239e+01
2.85440e+05 3.56000e+02 3.72797e+01 4.15247e+01 3.30347e+01 3.63730e+01 4.06120e+01 3.21341e+01
2.86080e+05 3.57000e+02 2.20598e+01 4.14284e+01 2.69125e+00 3.63212e+01 4.06183e+01 3.20242e+01
2.86720e+05 3.58000e+02 3.36719e+01 4.19806e+01 2.53632e+01 3.61887e+01 4.06337e+01 3.17438e+01
2.87360e+05 3.59000e+02 3.75476e+01 4.05423e+01 3.45528e+01 3.59524e+01 4.06582e+01 3.12466e+01
2.88000e+05 3.60000e+02 3.69573e+01 4.08135e+01 3.31012e+01 3.56023e+01 4.06915e+01 3.05131e+01
2.88640e+05 3.60000e+02 3.69573e+01 4.08135e+01 3.31012e+01 3.51472e+01 4.07338e+01 2.95606e+01
2.89280e+05 3.61000e+02 3.73764e+01 4.12741e+01 3.34787e+01 3.46117e+01 4.07847e+01 2.84387e+01
2.89920e+05 3.62000e+02 2.98525e+01 4.11734e+01 1.85315e+01 3.40322e+01 4.08435e+01 2.72209e+01
2.90560e+05 3.63000e+02 3.63620e+01 4.02002e+01 3.25237e+01 3.34534e+01 4.09080e+01 2.59987e+01
2.91200e+05 3.64000e+02 3.54532e+01 4.13188e+01 2.95876e+01 3.29247e+01 4.09745e+01 2.48749e+01
2.91840e+05 3.64000e+02 3.54532e+01 4.13188e+01 2.95876e+01 3.24946e+01 4.10382e+01 2.39509e+01
2.92480e+05 3.65000e+02 2.87404e+01 4.08031e+01 1.66777e+01 3.22000e+01 4.10944e+01 2.33055e+01
2.93120e+05 3.66000e+02 2.48333e+01 4.05372e+01 9.12931e+00 3.20579e+01 4.11392e+01 2.29766e+01
2.93760e+05 3.67000e+02 3.75839e+01 4.10526e+01 3.41152e+01 3.20629e+01 4.11703e+01 2.29555e+01
2.94400e+05 3.68000e+02 3.49898e+01 4.20805e+01 2.78991e+01 3.21906e+01 4.11867e+01 2.31944e+01
2.95040e+05 3.68000e+02 3.49898e+01 4.20805e+01 2.78991e+01 3.24029e+01 4.11889e+01 2.36170e+01
2.95680e+05 3.69000e+02 3.67747e+01 4.10659e+01 3.24836e+01 3.26538e+01 4.11788e+01 2.41287e+01
2.96320e+05 3.70000e+02 3.90039e+01 4.19890e+01 3.60188e+01 3.28937e+01 4.11585e+01 2.46289e+01
2.96960e+05 3.71000e+02 3.87268e+01 4.25684e+01 3.48852e+01 3.30819e+01 4.11312e+01 2.50325e+01
2.97600e+05 3.72000e+02 3.76311e+01 4.20236e+01 3.32385e+01 3.31962e+01 4.11006e+01 2.52917e+01
2.98240e+05 3.72000e+02 3.76311e+01 4.20236e+01 3.32385e+01 3.32391e+01 4.10713e+01 2.54069e+01
2.98880e+05 3.73000e+02 3.77301e+01 4.13691e+01 3.40910e+01 3.32356e+01 4.10481e+01 2.54231e+01
2.99520e+05 3.74000e+02 3.74145e+01 4.16423e+01 3.31866e+01 3.32246e+01 4.10356e+01 2.54137e+01
3.00160e+05 3.75000e+02 3.80734e+01 4.24086e+01 3.37381e+01 3.32484e+01 4.10381e+01 2.54588e+01
3.00800e+05 3.76000e+02 3.48330e+01 4.18666e+01 2.77994e+01 3.33417e+01 4.10586e+01 2.56248e+01
3.01440e+05 3.76000e+02 3.48330e+01 4.18666e+01 2.77994e+01 3.35239e+01 4.10980e+01 2.59499e+01
3.02080e+05 3.77000e+02 3.71542e+01 4.27467e+01 3.15616e+01 3.37972e+01 4.11548e+01 2.64397e+01
3.02720e+05 3.78000e+02 3.90601e+01 4.16092e+01 3.65110e+01 3.41480e+01 4.12250e+01 2.70710e+01
3.03360e+05 3.79000e+02 3.90970e+01 4.19631e+01 3.62310e+01 3.45517e+01 4.13032e+01 2.78002e+01
3.04000e+05 3.80000e+02 3.86945e+01 4.19408e+01 3.54482e+01 3.49783e+01 4.13844e+01 2.85722e+01
3.04640e+05 3.80000e+02 3.86945e+01 4.19408e+01 3.54482e+01 3.53974e+01 4.14648e+01 2.93301e+01
3.05280e+05 3.81000e+02 3.67263e+01 4.29142e+01 3.05384e+01 3.57837e+01 4.15421e+01 3.00252e+01
3.05920e+05 3.82000e+02 3.56958e+01 4.18849e+01 2.95067e+01 3.61212e+01 4.16152e+01 3.06272e+01
3.06560e+05 3.83000e+02 3.64594e+01 4.04676e+01 3.24511e+01 3.64057e+01 4.16833e+01 3.11282e+01
3.07200e+05 3.84000e+02 3.55765e+01 4.02750e+01 3.08780e+01 3.66427e+01 4.17457e+01 3.15398e+01
3.07840e+05 3.84000e+02 3.55765e+01 4.02750e+01 3.08780e+01 3.68425e+01 4.18018e+01 3.18832e+01
3.08480e+05 3.85000e+02 2.82415e+01 4.18241e+01 1.46589e+01 3.70143e+01 4.18517e+01 3.21768e+01
3.09120e+05 3.86000e+02 3.84536e+01 4.15984e+01 3.53089e+01 3.71620e+01 4.18954e+01 3.24286e+01
3.09760e+05 3.87000e+02 3.83248e+01 4.22697e+01 3.43798e+01 3.72836e+01 4.19319e+01 3.26354e+01
3.10400e+05 3.88000e+02 2.80273e+01 4.12543e+01 1.48004e+01 3.73715e+01 4.19579e+01 3.27851e+01
3.11040e+05 3.88000e+02 2.80273e+01 4.12543e+01 1.48004e+01 3.74139e+01 4.19690e+01 3.28589e+01
3.11680e+05 3.89000e+02 3.56756e+01 4.03891e+01 3.09622e+01 3.73985e+01 4.19616e+01 3.28354e+01
3.12320e+05 3.90000e+02 3.80455e+01 4.10993e+01 3.49918e+01 3.73173e+01 4.19349e+01 3.26997e+01
3.12960e+05 3.91000e+02 3.82973e+01 4.15800e+01 3.50147e+01 3.71718e+01 4.18917e+01 3.24519e+01
3.13600e+05 3.92000e+02 3.24966e+01 4.15857e+01 2.34075e+01 3.69720e+01 4.18380e+01 3.21061e+01
3.14240e+05 3.92000e+02 3.24966e+01 4.15857e+01 2.34075e+01 3.67319e+01 4.17798e+01 3.16839e+01
3.14880e+05 3.93000e+02 3.79514e+01 4.11851e+01 3.47178e+01 3.64671e+01 4.17219e+01 3.12124e+01
3.15520e+05 3.94000e+02 2.99532e+01 4.15023e+01 1.84041e+01 3.61960e+01 4.16663e+01 3.07258e+01
3.16160e+05 3.95000e+02 3.89034e+01 4.21601e+01 3.56467e+01 3.59391e+01 4.16135e+01 3.02647e+01
3.16800e+05 3.96000e+02 3.91308e+01 4.29496e+01 3.53120e+01 3.57160e+01 4.15635e+01 2.98685e+01
3.17440e+05 3.96000e+02 3.91308e+01 4.29496e+01 3.53120e+01 3.55408e+01 4.15168e+01 2.95647e+01
3.18080e+05 3.97000e+02 3.89035e+01 4.11668e+01 3.66402e+01 3.54181e+01 4.14745e+01 2.93617e+01
3.18720e+05 3.98000e+02 3.11438e+01 4.19473e+01 2.03403e+01 3.53428e+01 4.14382e+01 2.92474e+01
3.19360e+05 3.99000e+02 3.91785e+01 4.16084e+01 3.67486e+01 3.53042e+01 4.14101e+01 2.91983e+01
3.20000e+05 4.00000e+02 3.72017e+01 4.17953e+01 3.26081e+01 3.52934e+01 4.13931e+01 2.91937e+01
3.20640e+05 4.00000e+02 3.72017e+01 4.17953e+01 3.26081e+01 3.53075e+01 4.13897e+01 2.92254e+01
3.21280e+05 4.01000e+02 3.90379e+01 4.29147e+01 3.51610e+01 3.53485e+01 4.14016e+01 2.92954e+01
3.21920e+05 4.02000e+02 3.64774e+01 4.09578e+01 3.19970e+01 3.54175e+01 4.14283e+01 2.94067e+01
3.22560e+05 4.03000e+02 2.54779e+01 4.21611e+01 8.79465e+00 3.55119e+01 4.14669e+01 2.95569e+01
3.23200e+05 4.04000e+02 3.84389e+01 4.26085e+01 3.42694e+01 3.56260e+01 4.15132e+01 2.97389e+01
3.23840e+05 4.04000e+02 3.84389e+01 4.26085e+01 3.42694e+01 3.57540e+01 4.15630e+01 2.99449e+01
3.24480e+05 4.05000e+02 3.17566e+01 4.16034e+01 2.19097e+01 3.58907e+01 4.16129e+01 3.01684e+01
3.25120e+05 4.06000e+02 3.06057e+01 4.16402e+01 1.95712e+01 3.60293e+01 4.16605e+01 3.03981e+01
3.25760e+05 4.07000e+02 3.85900e+01 4.27115e+01 3.44685e+01 3.61568e+01 4.17045e+01 3.06091e+01
3.26400e+05 4.08000e+02 3.85801e+01 4.16391e+01 3.55211e+01 3.62535e+01 4.17442e+01 3.07627e+01
3.27040e+05 4.08000e+02 3.85801e+01 4.16391e+01 3.55211e+01 3.62981e+01 4.17798e+01 3.08165e+01
3.27680e+05 4.09000e+02 3.91393e+01 4.22027e+01 3.60758e+01 3.62742e+01 4.18117e+01 3.07367e+01
3.28320e+05 4.10000e+02 3.75791e+01 4.22479e+01 3.29102e+01 3.61744e+01 4.18402e+01 3.05085e+01
3.28960e+05 4.11000e+02 3.14448e+01 4.08016e+01 2.20880e+01 3.60051e+01 4.18657e+01 3.01445e+01
3.29600e+05 4.12000e+02 3.85902e+01 4.16881e+01 3.54924e+01 3.57880e+01 4.18883e+01 2.96878e+01
3.30240e+05 4.12000e+02 3.85902e+01 4.16881e+01 3.54924e+01 3.55582e+01 4.19086e+01 2.92078e+01
3.30880e+05 4.13000e+02 3.97116e+01 4.27657e+01 3.66575e+01 3.53554e+01 4.19270e+01 2.87838e+01
3.31520e+05 4.14000e+02 3.49386e+01 3.64270e+01 3.34502e+01 3.52137e+01 4.19435e+01 2.84839e+01
3.32160e+05 4.15000e+02 3.61986e+01 4.18864e+01 3.05108e+01 3.51517e+01 4.19575e+01 2.83459e+01
3.32800e+05 4.16000e+02 3.91885e+01 4.24389e+01 3.59380e+01 3.51698e+01 4.19673e+01 2.83723e+01
3.33440e+05 4.16000e+02 3.91885e+01 4.24389e+01 3.59380e+01 3.52554e+01 4.19710e+01 2.85398e+01
3.34080e+05 4.17000e+02 3.91034e+01 4.28001e+01 3.54068e+01 3.53901e+01 4.19654e+01 2.88147e+01
3.34720e+05 4.18000e+02 3.35714e+01 4.30260e+01 2.41168e+01 3.55551e+01 4.19458e+01 2.91645e+01
3.35360e+05 4.19000e+02 2.54969e+01 4.19520e+01 9.04174e+00 3.57341e+01 4.19070e+01 2.95613e+01
3.36000e+05 4.20000e+02 3.98024e+01 4.29227e+01 3.66821e+01 3.59147e+01 4.18464e+01 2.99829e+01
3.36640e+05 4.20000e+02 3.98024e+01 4.29227e+01 3.66821e+01 3.60893e+01 4.17671e+01 3.04115e+01
3.37280e+05 4.21000e+02 3.76148e+01 4.20048e+01 3.32248e+01 3.62541e+01 4.16787e+01 3.08295e+01
3.37920e+05 4.22000e+02 3.97712e+01 4.34797e+01 3.60627e+01 3.64026e+01 4.15951e+01 3.12100e+01
3.38560e+05 4.23000e+02 3.89639e+01 4.25985e+01 3.53294e+01 3.65209e+01 4.15308e+01 3.15111e+01
3.39200e+05 4.24000e+02 3.50537e+01 3.74480e+01 3.26593e+01 3.65911e+01 4.14968e+01 3.16853e+01
3.39840e+05 4.24000e+02 3.50537e+01 3.74480e+01 3.26593e+01 3.65990e+01 4.14982e+01 3.16999e+01
3.40480e+05 4.25000e+02 3.34325e+01 4.31520e+01 2.37131e+01 3.65459e+01 4.15348e+01 3.15571e+01
3.41120e+05 4.26000e+02 3.87853e+01 4.27523e+01 3.48184e+01 3.64498e+01 4.16017e+01 3.12978e+01
3.41760e+05 4.27000e+02 3.52750e+01 4.33133e+01 2.72367e+01 3.63406e+01 4.16904e+01 3.09907e+01
3.42400e+05 4.28000e+02 2.89511e+01 4.32986e+01 1.46037e+01 3.62493e+01 4.17893e+01 3.07094e+01
3.43040e+05 4.28000e+02 2.89511e+01 4.32986e+01 1.46037e+01 3.61969e+01 4.18842e+01 3.05096e+01
3.43680e+05 4.29000e+02 2.36163e+01 4.33903e+01 3.84220e+00 3.61887e+01 4.19622e+01 3.04153e+01
3.44320e+05 4.30000e+02 3.00186e+01 4.41495e+01 1.58877e+01 3.62169e+01 4.20156e+01 3.04183e+01
3.44960e+05 4.31000e+02 3.06830e+01 3.55429e+01 2.58230e+01 3.62647e+01 4.20445e+01 3.04849e+01
3.45600e+05 4.32000e+02 3.88173e+01 4.30821e+01 3.45526e+01 3.63085e+01 4.20564e+01 3.05605e+01
3.46240e+05 4.32000e+02 3.88173e+01 4.30821e+01 3.45526e+01 3.63173e+01 4.20631e+01 3.05714e+01
3.46880e+05 4.33000e+02 3.94425e+01 4.19327e+01 3.69523e+01 3.62554e+01 4.20764e+01 3.04344e+01
3.47520e+05 4.34000e+02 2.99456e+01 4.24817e+01 1.74095e+01 3.60896e+01 4.21005e+01 3.00787e+01
3.48160e+05 4.35000e+02 3.96249e+01 4.32447e+01 3.60052e+01 3.58017e+01 4.21254e+01 2.94780e+01
3.48800e+05 4.36000e+02 3.19059e+01 4.34918e+01 2.03201e+01 3.53994e+01 4.21280e+01 2.86708e+01
3.49440e+05 4.36000e+02 3.19059e+01 4.34918e+01 2.03201e+01 3.49200e+01 4.20829e+01 2.77570e+01
3.50080e+05 4.37000e+02 4.04533e+01 4.31707e+01 3.77359e+01 3.44213e+01 4.19754e+01 2.68672e+01
3.50720e+05 4.38000e+02 3.63492e+01 4.22524e+01 3.04460e+01 3.39660e+01 4.18097e+01 2.61224e+01
3.51360e+05 4.39000e+02 2.16194e+01 4.32189e+01 1.99292e-02 3.36053e+01 4.16082e+01 2.56024e+01
3.52000e+05 4.40000e+02 2.16567e+01 4.31870e+01 1.26350e-01 3.33697e+01 4.14045e+01 2.53349e+01
3.52640e+05 4.40000e+02 2.16567e+01 4.31870e+01 1.26350e-01 3.32683e+01 4.12333e+01 2.53033e+01
3.53280e+05 4.41000e+02 3.60227e+01 4.36058e+01 2.84396e+01 3.32925e+01 4.11216e+01 2.54635e+01
3.53920e+05 4.42000e+02 3.87004e+01 4.23695e+01 3.50313e+01 3.34190e+01 4.10839e+01 2.57541e+01
3.54560e+05 4.43000e+02 3.89236e+01 4.36781e+01 3.41692e+01 3.36072e+01 4.11212e+01 2.60932e+01
3.55200e+05 4.44000e+02 3.71372e+01 4.36580e+01 3.06164e+01 3.38003e+01 4.12239e+01 2.63767e+01
3.55840e+05 4.44000e+02 3.71372e+01 4.36580e+01 3.06164e+01 3.39363e+01 4.13764e+01 2.64961e+01
3.56480e+05 4.45000e+02 3.99860e+01 4.23673e+01 3.76046e+01 3.39686e+01 4.15611e+01 2.63761e+01
3.57120e+05 4.46000e+02 3.67746e+01 4.25191e+01 3.10301e+01 3.38847e+01 4.17613e+01 2.60082e+01
3.57760e+05 4.47000e+02 2.61723e+01 4.23177e+01 1.00268e+01 3.37116e+01 4.19631e+01 2.54600e+01
3.58400e+05 4.48000e+02 2.38736e+01 4.31978e+01 4.54945e+00 3.35050e+01 4.21562e+01 2.48537e+01
3.59040e+05 4.48000e+02 2.38736e+01 4.31978e+01 4.54945e+00 3.33313e+01 4.23340e+01 2.43286e+01
3.59680e+05 4.49000e+02 3.82991e+01 4.26194e+01 3.39787e+01 3.32478e+01 4.24921e+01 2.40035e+01
3.60320e+05 4.50000e+02 3.91954e+01 4.20231e+01 3.63676e+01 3.32856e+01 4.26273e+01 2.39439e+01
3.60960e+05 4.51000e+02 2.37632e+01 4.43615e+01 3.16500e+00 3.34397e+01 4.27371e+01 2.41424e+01
3.61600e+05 4.52000e+02 3.97342e+01 4.35143e+01 3.59541e+01 3.36694e+01 4.28202e+01 2.45185e+01
3.62240e+05 4.52000e+02 3.97342e+01 4.35143e+01 3.59541e+01 3.39125e+01 4.28771e+01 2.49480e+01
3.62880e+05 4.53000e+02 3.94469e+01 4.25027e+01 3.63911e+01 3.41108e+01 4.29097e+01 2.53118e+01
3.63520e+05 4.54000e+02 4.00447e+01 4.32701e+01 3.68192e+01 3.42271e+01 4.29218e+01 2.55325e+01
3.64160e+05 4.55000e+02 3.66363e+01 4.35255e+01 2.97471e+01 3.42515e+01 4.29189e+01 2.55841e+01
3.64800e+05 4.56000e+02 3.82559e+01 4.33300e+01 3.31819e+01 3.41961e+01 4.29079e+01 2.54843e+01
3.65440e+05 4.56000e+02 3.82559e+01 4.33300e+01 3.31819e+01 3.40902e+01 4.28957e+01 2.52846e+01
3.66080e+05 4.57000e+02 3.31350e+01 4.40585e+01 2.22116e+01 3.39744e+01 4.28883e+01 2.50605e+01
3.66720e+05 4.58000e+02 2.95540e+01 4.32578e+01 1.58501e+01 3.38931e+01 4.28893e+01 2.48970e+01
3.67360e+05 4.59000e+02 4.06868e+01 4.39140e+01 3.74597e+01 3.38843e+01 4.28998e+01 2.48689e+01
3.68000e+05 4.60000e+02 2.62457e+01 4.42892e+01 8.20211e+00 3.39712e+01 4.29195e+01 2.50228e+01
3.68640e+05 4.60000e+02 2.62457e+01 4.42892e+01 8.20211e+00 3.41554e+01 4.29474e+01 2.53634e+01
3.69280e+05 4.61000e+02 4.08969e+01 4.37740e+01 3.80197e+01 3.44166e+01 4.29826e+01 2.58507e+01
3.69920e+05 4.62000e+02 4.09355e+01 4.37797e+01 3.80912e+01 3.47171e+01 4.30243e+01 2.64100e+01
3.70560e+05 4.63000e+02 2.70386e+01 4.43630e+01 9.71427e+00 3.50126e+01 4.30718e+01 2.69534e+01
3.71200e+05 4.64000e+02 3.99800e+01 4.28529e+01 3.71070e+01 3.52628e+01 4.31246e+01 2.74010e+01
3.71840e+05 4.64000e+02 3.99800e+01 4.28529e+01 3.71070e+01 3.54408e+01 4.31824e+01 2.76991e+01
3.72480e+05 4.65000e+02 3.85438e+01 4.41476e+01 3.29399e+01 3.55390e+01 4.32449e+01 2.78331e+01
3.73120e+05 4.66000e+02 3.55375e+01 4.29495e+01 2.81255e+01 3.55686e+01 4.33110e+01 2.78263e+01
3.73760e+05 4.67000e+02 3.85682e+01 4.15127e+01 3.56237e+01 3.55517e+01 4.33794e+01 2.77240e+01
3.74400e+05 4.68000e+02 3.30216e+01 4.39960e+01 2.20471e+01 3.55117e+01 4.34478e+01 2.75757e+01
3.75040e+05 4.68000e+02 3.30216e+01 4.39960e+01 2.20471e+01 3.54695e+01 4.35132e+01 2.74259e+01
3.75680e+05 4.69000e+02 4.02943e+01 4.40372e+01 3.65515e+01 3.54420e+01 4.35724e+01 2.73116e+01
3.76320e+05 4.70000e+02 3.95451e+01 4.32466e+01 3.58436e+01 3.54415e+01 4.36213e+01 2.72618e+01
3.76960e+05 4.71000e+02 2.16500e+01 4.27770e+01 5.22921e-01 3.54751e+01 4.36555e+01 2.72946e+01
3.77600e+05 4.72000e+02 4.02136e+01 4.39317e+01 3.64955e+01 3.55429e+01 4.36712e+01 2.74146e+01
3.78240e+05 4.72000e+02 4.02136e+01 4.39317e+01 3.64955e+01 3.56403e+01 4.36670e+01 2.76135e+01
3.78880e+05 4.73000e+02 4.04254e+01 4.40153e+01 3.68356e+01 3.57596e+01 4.36447e+01 2.78744e+01
3.79520e+05 4.74000e+02 3.34402e+01 4.29458e+01 2.39345e+01 3.58904e+01 4.36090e+01 2.81718e+01
3.80160e+05 4.75000e+02 3.62511e+01 4.36848e+01 2.88174e+01 3.60170e+01 4.35660e+01 2.84679e+01
3.80800e+05 4.76000e+02 3.98306e+01 4.32402e+01 3.64209e+01 3.61187e+01 4.35216e+01 2.87159e+01
3.81440e+05 4.76000e+02 3.98306e+01 4.32402e+01 3.64209e+01 3.61789e+01 4.34807e+01 2.88771e+01
3.82080e+05 4.77000e+02 3.46099e+01 4.30976e+01 2.61223e+01 3.61916e+01 4.34471e+01 2.89361e+01
3.82720e+05 4.78000e+02 3.84184e+01 4.35631e+01 3.32738e+01 3.61638e+01 4.34229e+01 2.89047e+01
3.83360e+05 4.79000e+02 3.89562e+01 4.20883e+01 3.58241e+01 3.61109e+01 4.34085e+01 2.88133e+01
3.84000e+05 4.80000e+02 4.01108e+01 4.26113e+01 3.76104e+01 3.60521e+01 4.34028e+01 2.87013e+01
3.84640e+05 4.80000e+02 4.01108e+01 4.26113e+01 3.76104e+01 3.60049e+01 4.34035e+01 2.86062e+01
3.85280e+05 4.81000e+02 3.28586e+01 4.25202e+01 2.31971e+01 3.59825e+01 4.34076e+01 2.85573e+01
3.85920e+05 4.82000e+02 3.47236e+01 4.36412e+01 2.58060e+01 3.59924e+01 4.34118e+01 2.85731e+01
3.86560e+05 4.83000e+02 3.93623e+01 4.28305e+01 3.58942e+01 3.60384e+01 4.34127e+01 2.86640e+01
3.87200e+05 4.84000e+02 3.98783e+01 4.29359e+01 3.68208e+01 3.61209e+01 4.34068e+01 2.88350e+01
3.87840e+05 4.84000e+02 3.98783e+01 4.29359e+01 3.68208e+01 3.62369e+01 4.33909e+01 2.90829e+01
3.88480e+05 4.85000e+02 2.38256e+01 3.75000e+01 1.01512e+01 3.63769e+01 4.33633e+01 2.93904e+01
3.89120e+05 4.86000e+02 4.00640e+01 4.45298e+01 3.55982e+01 3.65251e+01 4.33241e+01 2.97260e+01
3.89760e+05 4.87000e+02 3.58998e+01 4.33753e+01 2.84243e+01 3.66645e+01 4.32753e+01 3.00538e+01
3.90400e+05 4.88000e+02 4.02139e+01 4.35910e+01 3.68367e+01 3.67818e+01 4.32155e+01 3.03480e+01
3.91040e+05 4.88000e+02 4.02139e+01 4.35910e+01 3.68367e+01 3.68662e+01 4.31285e+01 3.06038e+01
3.91680e+05 4.89000e+02 3.98050e+01 4.31357e+01 3.64743e+01 3.69077e+01 4.29795e+01 3.08359e+01
3.92320e+05 4.90000e+02 3.59027e+01 4.36215e+01 2.81839e+01 3.68985e+01 4.27281e+01 3.10689e+01
3.92960e+05 4.91000e+02 4.11155e+01 4.36595e+01 3.85715e+01 3.68371e+01 4.23514e+01 3.13228e+01
3.93600e+05 4.92000e+02 4.01668e+01 4.36562e+01 3.66775e+01 3.67336e+01 4.18621e+01 3.16052e+01
3.94240e+05 4.92000e+02 4.01668e+01 4.36562e+01 3.66775e+01 3.66102e+01 4.13088e+01 3.19116e+01
3.94880e+05 4.93000e+02 4.00411e+01 4.38115e+01 3.62707e+01 3.64953e+01 4.07618e+01 3.22288e+01
3.95520e+05 4.94000e+02 4.09699e+01 4.40664e+01 3.78733e+01 3.64168e+01 4.02933e+01 3.25403e+01
3.96160e+05 4.95000e+02 4.01654e+01 4.28562e+01 3.74745e+01 3.63953e+01 3.99593e+01 3.28313e+01
3.96800e+05 4.96000e+02 2.94485e+01 4.39249e+01 1.49720e+01 3.64424e+01 3.97908e+01 3.30940e+01
3.97440e+05 4.96000e+02 2.94485e+01 4.39249e+01 1.49720e+01 3.65609e+01 3.97916e+01 3.33302e+01
3.98080e+05 4.97000e+02 4.04023e+01 4.31809e+01 3.76237e+01 3.67467e+01 3.99440e+01 3.35493e+01
3.98720e+05 4.98000e+02 4.10703e+01 4.49016e+01 3.72389e+01 3.69900e+01 4.02160e+01 3.37641e+01
3.99360e+05 4.99000e+02 4.10080e+01 4.25101e+01 3.95059e+01 3.72756e+01 4.05692e+01 3.39820e+01
4.00000e+05 5.00000e+02 4.00426e+01 4.38288e+01 3.62563e+01 3.75802e+01 4.09653e+01 3.41951e+01
4.00640e+05 5.00000e+02 4.00426e+01 4.38288e+01 3.62563e+01 3.78743e+01 4.13706e+01 3.43779e+01
4.01280e+05 5.01000e+02 3.79611e+01 4.51326e+01 3.07895e+01 3.81292e+01 4.17594e+01 3.44991e+01
4.01920e+05 5.02000e+02 4.31927e+01 4.54587e+01 4.09267e+01 3.83269e+01 4.21144e+01 3.45394e+01
4.02560e+05 5.03000e+02 4.10200e+01 4.50398e+01 3.70003e+01 3.84652e+01 4.24264e+01 3.45039e+01
4.03200e+05 5.04000e+02 3.96178e+01 4.47831e+01 3.44526e+01 3.85561e+01 4.26919e+01 3.44203e+01
4.03840e+05 5.04000e+02 3.96178e+01 4.47831e+01 3.44526e+01 3.86200e+01 4.29129e+01 3.43270e+01
4.04480e+05 5.05000e+02 4.06741e+01 4.50459e+01 3.63024e+01 3.86771e+01 4.30952e+01 3.42590e+01
4.05120e+05 5.06000e+02 4.21521e+01 4.47291e+01 3.95750e+01 3.87445e+01 4.32484e+01 3.42405e+01
4.05760e+05 5.07000e+02 4.18021e+01 4.47696e+01 3.88347e+01 3.88333e+01 4.33834e+01 3.42833e+01
4.06400e+05 5.08000e+02 3.57427e+01 4.38370e+01 2.76484e+01 3.89494e+01 4.35109e+01 3.43879e+01
4.07040e+05 5.08000e+02 3.57427e+01 4.38370e+01 2.76484e+01 3.90917e+01 4.36383e+01 3.45450e+01
4.07680e+05 5.09000e+02 4.09587e+01 4.48321e+01 3.70853e+01 3.92550e+01 4.37695e+01 3.47405e+01
4.08320e+05 5.10000e+02 2.65292e+01 4.41035e+01 8.95484e+00 3.94322e+01 4.39042e+01 3.49602e+01
4.08960e+05 5.11000e+02 4.12807e+01 4.43321e+01 3.82293e+01 3.96153e+01 4.40391e+01 3.51914e+01
4.09600e+05 5.12000e+02 4.00491e+01 4.32108e+01 3.68875e+01 3.97948e+01 4.41689e+01 3.54208e+01
4.10240e+05 5.12000e+02 4.00491e+01 4.32108e+01 3.68875e+01 3.99582e+01 4.42874e+01 3.56290e+01
4.10880e+05 5.13000e+02 4.16326e+01 4.51256e+01 3.81397e+01 4.00874e+01 4.43892e+01 3.57855e+01
4.11520e+05 5.14000e+02 4.15202e+01 4.48086e+01 3.82317e+01 4.01593e+01 4.44703e+01 3.58483e+01
4.12160e+05 5.15000e+02 4.06495e+01 4.36934e+01 3.76055e+01 4.01526e+01 4.45287e+01 3.57765e+01
4.12800e+05 5.16000e+02 4.12246e+01 4.44315e+01 3.80178e+01 4.00574e+01 4.45640e+01 3.55508e+01
4.13440e+05 5.16000e+02 4.12246e+01 4.44315e+01 3.80178e+01 3.98825e+01 4.45772e+01 3.51878e+01
4.14080e+05 5.17000e+02 4.17461e+01 4.53553e+01 3.81369e+01 3.96560e+01 4.45715e+01 3.47404e+01
4.14720e+05 5.18000e+02 3.72227e+01 4.52475e+01 2.91979e+01 3.94175e+01 4.45516e+01 3.42835e+01
4.15360e+05 5.19000e+02 4.17574e+01 4.47259e+01 3.87889e+01 3.92085e+01 4.45229e+01 3.38941e+01
4.16000e+05 5.20000e+02 3.38007e+01 4.57738e+01 2.18276e+01 3.90618e+01 4.44907e+01 3.36328e+01
4.16640e+05 5.20000e+02 3.38007e+01 4.57738e+01 2.18276e+01 3.89961e+01 4.44597e+01 3.35325e+01
4.17280e+05 5.21000e+02 4.05709e+01 4.61822e+01 3.49596e+01 3.90144e+01 4.44340e+01 3.35949e+01
4.17920e+05 5.22000e+02 4.22471e+01 4.57423e+01 3.87518e+01 3.91049e+01 4.44175e+01 3.37923e+01
4.18560e+05 5.23000e+02 4.19454e+01 4.51382e+01 3.87527e+01 3.92447e+01 4.44134e+01 3.40760e+01
4.19200e+05 5.24000e+02 4.05479e+01 4.44251e+01 3.66707e+01 3.94047e+01 4.44243e+01 3.43851e+01
4.19840e+05 5.24000e+02 4.05479e+01 4.44251e+01 3.66707e+01 3.95553e+01 4.44522e+01 3.46585e+01
4.20480e+05 5.25000e+02 4.25854e+01 4.60876e+01 3.90831e+01 3.96733e+01 4.44981e+01 3.48486e+01
4.21120e+05 5.26000e+02 4.24249e+01 4.57127e+01 3.91372e+01 3.97482e+01 4.45621e+01 3.49344e+01
4.21760e+05 5.27000e+02 3.88119e+01 4.54379e+01 3.21859e+01 3.97842e+01 4.46423e+01 3.49261e+01
4.22400e+05 5.28000e+02 4.17761e+01 4.58560e+01 3.76962e+01 3.97966e+01 4.47343e+01 3.48589e+01
4.23040e+05 5.28000e+02 4.17761e+01 4.58560e+01 3.76962e+01 3.98058e+01 4.48318e+01 3.47799e+01
4.23680e+05 5.29000e+02 4.24560e+01 4.52567e+01 3.96552e+01 3.98315e+01 4.49283e+01 3.47346e+01
4.24320e+05 5.30000e+02 4.28402e+01 4.54834e+01 4.01971e+01 3.98868e+01 4.50186e+01 3.47550e+01
4.24960e+05 5.31000e+02 4.25427e+01 4.62250e+01 3.88604e+01 3.99765e+01 4.50997e+01 3.48533e+01
4.25600e+05 5.32000e+02 3.98774e+01 4.54305e+01 3.43244e+01 4.00966e+01 4.51710e+01 3.50222e+01
4.26240e+05 5.32000e+02 3.98774e+01 4.54305e+01 3.43244e+01 4.02375e+01 4.52330e+01 3.52420e+01
4.26880e+05 5.33000e+02 2.90665e+01 3.95423e+01 1.85907e+01 4.03890e+01 4.52870e+01 3.54910e+01
4.27520e+05 5.34000e+02 4.23200e+01 4.63180e+01 3.83220e+01 4.05436e+01 4.53340e+01 3.57532e+01
4.28160e+05 5.35000e+02 3.01289e+01 4.56431e+01 1.46148e+01 4.06971e+01 4.53747e+01 3.60195e+01
4.28800e+05 5.36000e+02 4.30495e+01 4.55391e+01 4.05598e+01 4.08450e+01 4.54053e+01 3.62847e+01
4.29440e+05 5.36000e+02 4.30495e+01 4.55391e+01 4.05598e+01 4.09764e+01 4.54102e+01 3.65427e+01
4.30080e+05 5.37000e+02 3.59882e+01 4.52240e+01 2.67524e+01 4.10714e+01 4.53577e+01 3.67851e+01
4.30720e+05 5.38000e+02 4.21803e+01 4.46632e+01 3.96974e+01 4.11042e+01 4.52117e+01 3.69967e+01
4.31360e+05 5.39000e+02 4.23758e+01 4.56021e+01 3.91495e+01 4.10515e+01 4.49513e+01 3.71516e+01
4.32000e+05 5.40000e+02 4.12228e+01 4.64528e+01 3.59927e+01 4.09000e+01 4.45846e+01 3.72154e+01
4.32640e+05 5.40000e+02 4.12228e+01 4.64528e+01 3.59927e+01 4.06540e+01 4.41505e+01 3.71574e+01
4.33280e+05 5.41000e+02 3.16533e+01 4.57427e+01 1.75639e+01 4.03345e+01 4.37059e+01 3.69630e+01
4.33920e+05 5.42000e+02 4.19904e+01 4.50000e+01 3.89808e+01 3.99771e+01 4.33101e+01 3.66442e+01
4.34560e+05 5.43000e+02 4.39554e+01 4.60156e+01 4.18952e+01 3.96248e+01 4.30098e+01 3.62399e+01
4.35200e+05 5.44000e+02 3.93624e+01 4.58957e+01 3.28292e+01 3.93185e+01 4.28326e+01 3.58044e+01
4.35840e+05 5.44000e+02 3.93624e+01 4.58957e+01 3.28292e+01 3.90860e+01 4.27854e+01 3.53866e+01
4.36480e+05 5.45000e+02 4.16463e+01 4.57856e+01 3.75069e+01 3.89363e+01 4.28584e+01 3.50141e+01
4.37120e+05 5.46000e+02 4.25906e+01 4.61711e+01 3.90101e+01 3.88619e+01 4.30298e+01 3.46940e+01
4.37760e+05 5.47000e+02 2.39391e+01 3.61692e+01 1.17091e+01 3.88484e+01 4.32717e+01 3.44252e+01
4.38400e+05 5.48000e+02 4.29777e+01 4.53533e+01 4.06021e+01 3.88823e+01 4.35553e+01 3.42093e+01
4.39040e+05 5.48000e+02 4.29777e+01 4.53533e+01 4.06021e+01 3.89545e+01 4.38551e+01 3.40540e+01
4.39680e+05 5.49000e+02 3.92227e+01 4.51182e+01 3.33272e+01 3.90595e+01 4.41487e+01 3.39703e+01
4.40320e+05 5.50000e+02 4.22501e+01 4.58237e+01 3.86765e+01 3.91886e+01 4.44098e+01 3.39675e+01
4.40960e+05 5.51000e+02 4.27236e+01 4.62968e+01 3.91505e+01 3.93241e+01 4.45981e+01 3.40501e+01
4.41600e+05 5.52000e+02 3.59748e+01 4.61572e+01 2.57923e+01 3.94388e+01 4.46626e+01 3.42150e+01
4.42240e+05 5.52000e+02 3.59748e+01 4.61572e+01 2.57923e+01 3.95062e+01 4.45609e+01 3.44515e+01
4.42880e+05 5.53000e+02 4.11420e+01 4.45896e+01 3.76944e+01 3.95118e+01 4.42821e+01 3.47416e+01
4.43520e+05 5.54000e+02 4.35457e+01 4.63503e+01 4.07411e+01 3.94604e+01 4.38580e+01 3.50628e+01
4.44160e+05 5.55000e+02 3.89797e+01 4.51448e+01 3.28147e+01 3.93735e+01 4.33560e+01 3.53909e+01
4.44800e+05 5.56000e+02 4.17229e+01 4.50402e+01 3.84057e+01 3.92801e+01 4.28600e+01 3.57001e+01
4.45440e+05 5.56000e+02 4.17229e+01 4.50402e+01 3.84057e+01 3.92058e+01 4.24476e+01 3.59641e+01
4.46080e+05 5.57000e+02 4.19625e+01 4.52892e+01 3.86357e+01 3.91681e+01 4.21741e+01 3.61621e+01
4.46720e+05 5.58000e+02 4.27085e+01 4.57117e+01 3.97053e+01 3.91750e+01 4.20645e+01 3.62854e+01
4.47360e+05 5.59000e+02 4.17356e+01 4.57649e+01 3.77064e+01 3.92272e+01 4.21154e+01 3.63390e+01
4.48000e+05 5.60000e+02 4.11022e+01 4.58504e+01 3.63540e+01 3.93207e+01 4.23021e+01 3.63393e+01
4.48640e+05 5.60000e+02 4.11022e+01 4.58504e+01 3.63540e+01 3.94482e+01 4.25873e+01 3.63091e+01
4.49280e+05 5.61000e+02 4.26856e+01 4.66201e+01 3.87511e+01 3.96023e+01 4.29308e+01 3.62738e+01
4.49920e+05 5.62000e+02 4.23807e+01 4.61883e+01 3.85732e+01 3.97765e+01 4.32962e+01 3.62568e+01
4.50560e+05 5.63000e+02 4.21269e+01 4.55402e+01 3.87135e+01 3.99655e+01 4.36550e+01 3.62759e+01
4.51200e+05 5.64000e+02 3.34518e+01 4.56798e+01 2.12238e+01 4.01641e+01 4.39886e+01 3.63395e+01
4.51840e+05 5.64000e+02 3.34518e+01 4.56798e+01 2.12238e+01 4.03669e+01 4.42874e+01 3.64464e+01
4.52480e+05 5.65000e+02 4.21917e+01 4.65190e+01 3.78644e+01 4.05687e+01 4.45494e+01 3.65880e+01
4.53120e+05 5.66000e+02 4.32909e+01 4.60057e+01 4.05762e+01 4.07643e+01 4.47770e+01 3.67515e+01
4.53760e+05 5.67000e+02 4.26202e+01 4.62221e+01 3.90184e+01 4.09479e+01 4.49748e+01 3.69210e+01
4.54400e+05 5.68000e+02 4.27388e+01 4.58933e+01 3.95843e+01 4.11103e+01 4.51468e+01 3.70738e+01
4.55040e+05 5.68000e+02 4.27388e+01 4.58933e+01 3.95843e+01 4.12386e+01 4.52960e+01 3.71812e+01
4.55680e+05 5.69000e+02 4.29173e+01 4.61995e+01 3.96352e+01 4.13209e+01 4.54249e+01 3.72169e+01
4.56320e+05 5.70000e+02 4.33385e+01 4.59913e+01 4.06856e+01 4.13528e+01 4.55353e+01 3.71702e+01
4.56960e+05 5.71000e+02 4.23236e+01 4.56115e+01 3.90357e+01 4.13412e+01 4.56294e+01 3.70530e+01
4.57600e+05 5.72000e+02 4.27057e+01 4.58926e+01 3.95188e+01 4.13033e+01 4.57094e+01 3.68972e+01
4.58240e+05 5.72000e+02 4.27057e+01 4.58926e+01 3.95188e+01 4.12613e+01 4.57773e+01 3.67453e+01
4.58880e+05 5.73000e+02 4.23196e+01 4.60667e+01 3.85726e+01 4.12366e+01 4.58348e+01 3.66383e+01
4.59520e+05 5.74000e+02 3.53175e+01 4.70836e+01 2.35514e+01 4.12447e+01 4.58830e+01 3.66065e+01
4.60160e+05 5.75000e+02 2.96188e+01 4.58475e+01 1.33902e+01 4.12935e+01 4.59226e+01 3.66645e+01
4.60800e+05 5.76000e+02 4.28665e+01 4.59181e+01 3.98149e+01 4.13820e+01 4.59535e+01 3.68105e+01
4.61440e+05 5.76000e+02 4.28665e+01 4.59181e+01 3.98149e+01 4.15018e+01 4.59760e+01 3.70275e+01
4.62080e+05 5.77000e+02 3.88704e+01 4.72221e+01 3.05186e+01 4.16366e+01 4.59908e+01 3.72824e+01
4.62720e+05 5.78000e+02 4.30063e+01 4.64158e+01 3.95968e+01 4.17614e+01 4.60002e+01 3.75226e+01
4.63360e+05 5.79000e+02 4.28284e+01 4.66766e+01 3.89802e+01 4.18423e+01 4.60072e+01 3.76775e+01
4.64000e+05 5.80000e+02 4.40922e+01 4.69278e+01 4.12567e+01 4.18453e+01 4.60146e+01 3.76760e+01
4.64640e+05 5.80000e+02 4.40922e+01 4.69278e+01 4.12567e+01 4.17476e+01 4.60249e+01 3.74703e+01
4.65280e+05 5.81000e+02 4.32670e+01 4.70650e+01 3.94690e+01 4.15481e+01 4.60399e+01 3.70564e+01
4.65920e+05 5.82000e+02 4.29318e+01 4.69819e+01 3.88817e+01 4.12696e+01 4.60609e+01 3.64783e+01
4.66560e+05 5.83000e+02 4.36920e+01 4.64706e+01 4.09134e+01 4.09535e+01 4.60888e+01 3.58181e+01
4.67200e+05 5.84000e+02 4.45958e+01 4.71575e+01 4.20341e+01 4.06496e+01 4.61239e+01 3.51753e+01
4.67840e+05 5.84000e+02 4.45958e+01 4.71575e+01 4.20341e+01 4.04051e+01 4.61663e+01 3.46440e+01
4.68480e+05 5.85000e+02 3.93916e+01 4.71949e+01 3.15883e+01 4.02550e+01 4.62157e+01 3.42943e+01
4.69120e+05 5.86000e+02 4.32331e+01 4.62191e+01 4.02471e+01 4.02167e+01 4.62713e+01 3.41621e+01
4.69760e+05 5.87000e+02 4.12182e+01 4.70446e+01 3.53918e+01 4.02906e+01 4.63318e+01 3.42495e+01
4.70400e+05 5.88000e+02 4.35969e+01 4.65624e+01 4.06313e+01 4.04628e+01 4.63951e+01 3.45305e+01
4.71040e+05 5.88000e+02 4.35969e+01 4.65624e+01 4.06313e+01 4.07093e+01 4.64591e+01 3.49595e+01
4.71680e+05 5.89000e+02 4.28999e+01 4.64377e+01 3.93621e+01 4.10003e+01 4.65216e+01 3.54789e+01
4.72320e+05 5.90000e+02 4.29184e+01 4.58429e+01 3.99938e+01 4.13042e+01 4.65806e+01 3.60279e+01
4.72960e+05 5.91000e+02 4.11893e+01 4.77055e+01 3.46730e+01 4.15931e+01 4.66342e+01 3.65520e+01
4.73600e+05 5.92000e+02 4.23732e+01 4.69693e+01 3.77771e+01 4.18460e+01 4.66805e+01 3.70114e+01
4.74240e+05 5.92000e+02 4.23732e+01 4.69693e+01 3.77771e+01 4.20520e+01 4.67181e+01 3.73858e+01
4.74880e+05 5.93000e+02 4.40160e+01 4.78072e+01 4.02249e+01 4.22096e+01 4.67456e+01 3.76737e+01
4.75520e+05 5.94000e+02 4.52668e+01 4.71283e+01 4.34052e+01 4.23243e+01 4.67622e+01 3.78865e+01
4.76160e+05 5.95000e+02 4.35508e+01 4.79607e+01 3.91410e+01 4.24041e+01 4.67681e+01 3.80401e+01
4.76800e+05 5.96000e+02 4.37807e+01 4.72432e+01 4.03183e+01 4.24570e+01 4.67656e+01 3.81485e+01
4.77440e+05 5.96000e+02 4.37807e+01 4.72432e+01 4.03183e+01 4.24902e+01 4.67587e+01 3.82217e+01
4.78080e+05 5.97000e+02 4.42519e+01 4.72888e+01 4.12150e+01 4.25115e+01 4.67531e+01 3.82700e+01
4.78720e+05 5.98000e+02 4.42281e+01 4.71220e+01 4.13343e+01 4.25304e+01 4.67543e+01 3.83065e+01
4.79360e+05 5.99000e+02 2.48252e+01 4.70461e+01 2.60439e+00 4.25568e+01 4.67668e+01 3.83469e+01
4.80000e+05 6.00000e+02 4.33685e+01 4.77886e+01 3.89484e+01 4.25999e+01 4.67932e+01 3.84066e+01
4.80640e+05 6.00000e+02 4.33685e+01 4.77886e+01 3.89484e+01 4.26651e+01 4.68337e+01 3.84964e+01
4.81280e+05 6.01000e+02 3.42447e+01 4.72487e+01 2.12407e+01 4.27522e+01 4.68858e+01 3.86186e+01
4.81920e+05 6.02000e+02 4.27208e+01 4.78974e+01 3.75443e+01 4.28517e+01 4.69454e+01 3.87580e+01
4.82560e+05 6.03000e+02 4.16176e+01 4.74628e+01 3.57723e+01 4.29400e+01 4.70074e+01 3.88726e+01
4.83200e+05 6.04000e+02 4.31719e+01 4.68247e+01 3.95192e+01 4.29818e+01 4.70671e+01 3.88965e+01
4.83840e+05 6.04000e+02 4.31719e+01 4.68247e+01 3.95192e+01 4.29400e+01 4.71210e+01 3.87590e+01
4.84480e+05 6.05000e+02 4.37320e+01 4.77481e+01 3.97159e+01 4.27892e+01 4.71677e+01 3.84107e+01
4.85120e+05 6.06000e+02 4.33165e+01 4.74851e+01 3.91478e+01 4.25255e+01 4.72075e+01 3.78434e+01
4.85760e+05 6.07000e+02 4.37854e+01 4.77382e+01 3.98326e+01 4.21700e+01 4.72419e+01 3.70981e+01
4.86400e+05 6.08000e+02 3.52010e+01 4.88032e+01 2.15989e+01 4.17640e+01 4.72721e+01 3.62560e+01
4.87040e+05 6.08000e+02 3.52010e+01 4.88032e+01 2.15989e+01 4.13595e+01 4.72991e+01 3.54199e+01
4.87680e+05 6.09000e+02 4.44463e+01 4.86369e+01 4.02558e+01 4.10071e+01 4.73230e+01 3.46913e+01
4.88320e+05 6.10000e+02 3.74220e+01 4.79318e+01 2.69123e+01 4.07468e+01 4.73441e+01 3.41495e+01
4.88960e+05 6.11000e+02 4.40204e+01 4.82150e+01 3.98257e+01 4.06000e+01 4.73629e+01 3.38371e+01
4.89600e+05 6.12000e+02 4.34475e+01 4.70690e+01 3.98260e+01 4.05665e+01 4.73816e+01 3.37515e+01
4.90240e+05 6.12000e+02 4.34475e+01 4.70690e+01 3.98260e+01 4.06260e+01 4.74033e+01 3.38487e+01
4.90880e+05 6.13000e+02 3.50123e+01 4.78793e+01 2.21453e+01 4.07455e+01 4.74322e+01 3.40587e+01
4.91520e+05 6.14000e+02 4.44883e+01 4.83888e+01 4.05878e+01 4.08889e+01 4.74715e+01 3.43063e+01
4.92160e+05 6.15000e+02 4.33912e+01 4.78454e+01 3.89371e+01 4.10266e+01 4.75222e+01 3.45309e+01
4.92800e+05 6.16000e+02 4.41570e+01 4.81700e+01 4.01441e+01 4.11403e+01 4.75826e+01 3.46980e+01
4.93440e+05 6.16000e+02 4.41570e+01 4.81700e+01 4.01441e+01 4.12229e+01 4.76481e+01 3.47976e+01
4.94080e+05 6.17000e+02 4.38133e+01 4.88248e+01 3.88019e+01 4.12735e+01 4.77128e+01 3.48342e+01
4.94720e+05 6.18000e+02 4.00133e+01 4.92208e+01 3.08058e+01 4.12965e+01 4.77717e+01 3.48213e+01
4.95360e+05 6.19000e+02 4.40846e+01 4.83771e+01 3.97920e+01 4.13004e+01 4.78213e+01 3.47794e+01
4.96000e+05 6.20000e+02 4.58787e+01 4.88145e+01 4.29429e+01 4.12985e+01 4.78609e+01 3.47361e+01
4.96640e+05 6.20000e+02 4.58787e+01 4.88145e+01 4.29429e+01 4.13071e+01 4.78920e+01 3.47222e+01
4.97280e+05 6.21000e+02 4.27066e+01 4.81232e+01 3.72901e+01 4.13404e+01 4.79181e+01 3.47626e+01
4.97920e+05 6.22000e+02 4.39269e+01 4.81789e+01 3.96749e+01 4.14062e+01 4.79440e+01 3.48684e+01
4.98560e+05 6.23000e+02 4.18511e+01 4.35375e+01 4.01646e+01 4.15054e+01 4.79744e+01 3.50364e+01
4.99200e+05 6.24000e+02 4.45961e+01 4.83744e+01 4.08178e+01 4.16339e+01 4.80127e+01 3.52550e+01
4.99840e+05 6.24000e+02 4.45961e+01 4.83744e+01 4.08178e+01 4.17858e+01 4.80600e+01 3.55117e+01
5.00480e+05 6.25000e+02 4.54809e+01 4.87972e+01 4.21646e+01 4.19557e+01 4.81144e+01 3.57970e+01
5.01120e+05 6.26000e+02 4.45260e+01 4.78880e+01 4.11640e+01 4.21371e+01 4.81705e+01 3.61038e+01
5.01760e+05 6.27000e+02 4.25408e+01 4.83731e+01 3.67085e+01 4.23229e+01 4.82189e+01 3.64268e+01
5.02400e+05 6.28000e+02 4.40063e+01 4.86761e+01 3.93365e+01 4.25051e+01 4.82485e+01 3.67617e+01
5.03040e+05 6.28000e+02 4.40063e+01 4.86761e+01 3.93365e+01 4.26779e+01 4.82506e+01 3.71052e+01
5.03680e+05 6.29000e+02 4.46321e+01 4.90042e+01 4.02601e+01 4.28389e+01 4.82224e+01 3.74553e+01
5.04320e+05 6.30000e+02 4.38115e+01 4.86452e+01 3.89779e+01 4.29886e+01 4.81684e+01 3.78087e+01
5.04960e+05 6.31000e+02 4.34792e+01 4.76554e+01 3.93029e+01 4.31288e+01 4.80989e+01 3.81588e+01
5.05600e+05 6.32000e+02 4.46350e+01 4.83933e+01 4.08766e+01 4.32604e+01 4.80267e+01 3.84941e+01
5.06240e+05 6.32000e+02 4.46350e+01 4.83933e+01 4.08766e+01 4.33822e+01 4.79644e+01 3.88001e+01
5.06880e+05 6.33000e+02 4.47501e+01 4.70547e+01 4.24455e+01 4.34928e+01 4.79218e+01 3.90637e+01
5.07520e+05 6.34000e+02 3.52120e+01 3.60701e+01 3.43538e+01 4.35903e+01 4.79046e+01 3.92760e+01
5.08160e+05 6.35000e+02 4.49690e+01 4.85893e+01 4.13487e+01 4.36741e+01 4.79136e+01 3.94345e+01
5.08800e+05 6.36000e+02 4.49605e+01 4.82929e+01 4.16280e+01 4.37439e+01 4.79444e+01 3.95434e+01
5.09440e+05 6.36000e+02 4.49605e+01 4.82929e+01 4.16280e+01 4.38005e+01 4.79880e+01 3.96130e+01
5.10080e+05 6.37000e+02 4.45687e+01 4.82008e+01 4.09365e+01 4.38422e+01 4.80282e+01 3.96563e+01
5.10720e+05 6.38000e+02 4.49198e+01 4.91821e+01 4.06576e+01 4.38634e+01 4.80414e+01 3.96854e+01
5.11360e+05 6.39000e+02 4.48259e+01 4.86341e+01 4.10177e+01 4.38555e+01 4.80022e+01 3.97088e+01
5.12000e+05 6.40000e+02 4.60098e+01 4.91573e+01 4.28623e+01 4.38130e+01 4.78940e+01 3.97319e+01
5.12640e+05 6.40000e+02 4.60098e+01 4.91573e+01 4.28623e+01 4.37385e+01 4.77177e+01 3.97592e+01
5.13280e+05 6.41000e+02 3.36418e+01 4.32713e+01 2.40124e+01 4.36441e+01 4.74935e+01 3.97948e+01
5.13920e+05 6.42000e+02 4.49930e+01 4.87246e+01 4.12615e+01 4.35485e+01 4.72545e+01 3.98424e+01
5.14560e+05 6.43000e+02 4.42531e+01 4.83280e+01 4.01781e+01 4.34711e+01 4.70378e+01 3.99045e+01
5.15200e+05 6.44000e+02 4.42797e+01 4.85028e+01 4.00567e+01 4.34270e+01 4.68711e+01 3.99830e+01
5.15840e+05 6.44000e+02 4.42797e+01 4.85028e+01 4.00567e+01 4.34195e+01 4.67592e+01 4.00798e+01
5.16480e+05 6.45000e+02 4.46754e+01 4.84468e+01 4.09039e+01 4.34381e+01 4.66796e+01 4.01966e+01
5.17120e+05 6.46000e+02 4.51754e+01 4.90623e+01 4.12885e+01 4.34630e+01 4.65926e+01 4.03335e+01
5.17760e+05 6.47000e+02 4.32908e+01 4.78446e+01 3.87370e+01 4.34748e+01 4.64633e+01 4.04862e+01
5.18400e+05 6.48000e+02 3.15258e+01 4.89708e+01 1.40809e+01 4.34625e+01 4.62794e+01 4.06456e+01
5.19040e+05 6.48000e+02 3.15258e+01 4.89708e+01 1.40809e+01 4.34274e+01 4.60559e+01 4.07989e+01
5.19680e+05 6.49000e+02 4.47048e+01 4.84286e+01 4.09810e+01 4.33808e+01 4.58287e+01 4.09330e+01
5.20320e+05 6.50000e+02 4.53306e+01 4.95718e+01 4.10893e+01 4.33384e+01 4.56403e+01 4.10364e+01
5.20960e+05 6.51000e+02 4.00305e+01 4.03353e+01 3.97257e+01 4.33115e+01 4.55270e+01 4.10959e+01
5.21600e+05 6.52000e+02 4.43194e+01 4.78815e+01 4.07572e+01 4.32992e+01 4.55100e+01 4.10884e+01
5.22240e+05 6.52000e+02 4.43194e+01 4.78815e+01 4.07572e+01 4.32873e+01 4.55934e+01 4.09812e+01
5.22880e+05 6.53000e+02 4.46482e+01 4.89213e+01 4.03751e+01 4.32561e+01 4.57665e+01 4.07457e+01
5.23520e+05 6.54000e+02 4.45395e+01 4.91294e+01 3.99495e+01 4.31910e+01 4.60066e+01 4.03754e+01
5.24160e+05 6.55000e+02 4.52961e+01 4.88062e+01 4.17860e+01 4.30892e+01 4.62817e+01 3.98967e+01
5.24800e+05 6.56000e+02 4.44786e+01 4.98077e+01 3.91495e+01 4.29599e+01 4.65560e+01 3.93638e+01
5.25440e+05 6.56000e+02 4.44786e+01 4.98077e+01 3.91495e+01 4.28208e+01 4.67973e+01 3.88442e+01
5.26080e+05 6.57000e+02 3.69846e+01 4.83946e+01 2.55746e+01 4.26933e+01 4.69858e+01 3.84009e+01
5.26720e+05 6.58000e+02 4.50894e+01 4.94790e+01 4.06999e+01 4.25984e+01 4.71176e+01 3.80793e+01
5.27360e+05 6.59000e+02 4.41388e+01 4.78882e+01 4.03894e+01 4.25522e+01 4.72037e+01 3.79007e+01
5.28000e+05 6.60000e+02 4.53977e+01 4.93527e+01 4.14427e+01 4.25624e+01 4.72636e+01 3.78613e+01
5.28640e+05 6.60000e+02 4.53977e+01 4.93527e+01 4.14427e+01 4.26259e+01 4.73192e+01 3.79326e+01
5.29280e+05 6.61000e+02 4.47052e+01 4.78079e+01 4.16025e+01 4.27274e+01 4.73876e+01 3.80671e+01
5.29920e+05 6.62000e+02 4.43286e+01 4.87712e+01 3.98860e+01 4.28452e+01 4.74791e+01 3.82113e+01
5.30560e+05 6.63000e+02 4.41487e+01 4.80000e+01 4.02973e+01 4.29590e+01 4.75951e+01 3.83228e+01
5.31200e+05 6.64000e+02 4.48317e+01 4.76252e+01 4.20382e+01 4.30564e+01 4.77308e+01 3.83821e+01
5.31840e+05 6.64000e+02 4.48317e+01 4.76252e+01 4.20382e+01 4.31360e+01 4.78769e+01 3.83950e+01
5.32480e+05 6.65000e+02 4.46029e+01 4.78957e+01 4.13100e+01 4.32039e+01 4.80228e+01 3.83851e+01
5.33120e+05 6.66000e+02 4.54107e+01 4.99486e+01 4.08728e+01 4.32704e+01 4.81584e+01 3.83825e+01
5.33760e+05 6.67000e+02 4.62381e+01 4.83288e+01 4.41474e+01 4.33443e+01 4.82758e+01 3.84127e+01
5.34400e+05 6.68000e+02 4.38864e+01 4.97386e+01 3.80341e+01 4.34301e+01 4.83693e+01 3.84910e+01
5.35040e+05 6.68000e+02 4.38864e+01 4.97386e+01 3.80341e+01 4.35289e+01 4.84359e+01 3.86220e+01
5.35680e+05 6.69000e+02 4.52990e+01 4.95972e+01 4.10008e+01 4.36384e+01 4.84755e+01 3.88014e+01
5.36320e+05 6.70000e+02 4.56244e+01 4.94289e+01 4.18200e+01 4.37557e+01 4.84917e+01 3.90196e+01
5.36960e+05 6.71000e+02 4.66565e+01 4.99595e+01 4.33535e+01 4.38781e+01 4.84912e+01 3.92650e+01
5.37600e+05 6.72000e+02 4.64514e+01 4.94181e+01 4.34846e+01 4.40039e+01 4.84830e+01 3.95248e+01
5.38240e+05 6.72000e+02 4.64514e+01 4.94181e+01 4.34846e+01 4.41311e+01 4.84765e+01 3.97856e+01
5.38880e+05 6.73000e+02 4.56962e+01 4.95187e+01 4.18736e+01 4.42571e+01 4.84802e+01 4.00340e+01
5.39520e+05 6.74000e+02 4.49235e+01 4.82557e+01 4.15913e+01 4.43800e+01 4.85005e+01 4.02595e+01
5.40160e+05 6.75000e+02 4.49355e+01 4.93602e+01 4.05109e+01 4.44992e+01 4.85407e+01 4.04577e+01
5.40800e+05 6.76000e+02 4.56412e+01 4.81816e+01 4.31007e+01 4.46161e+01 4.86012e+01 4.06309e+01
5.41440e+05 6.76000e+02 4.56412e+01 4.81816e+01 4.31007e+01 4.47331e+01 4.86792e+01 4.07869e+01
5.42080e+05 6.77000e+02 4.54553e+01 4.98687e+01 4.10419e+01 4.48520e+01 4.87695e+01 4.09344e+01
5.42720e+05 6.78000e+02 4.62418e+01 4.91575e+01 4.33261e+01 4.49719e+01 4.88649e+01 4.10790e+01
5.43360e+05 6.79000e+02 4.57206e+01 4.90559e+01 4.23852e+01 4.50893e+01 4.89573e+01 4.12214e+01
5.44000e+05 6.80000e+02 4.43329e+01 4.93538e+01 3.93119e+01 4.51981e+01 4.90388e+01 4.13575e+01
5.44640e+05 6.80000e+02 4.43329e+01 4.93538e+01 3.93119e+01 4.52926e+01 4.91036e+01 4.14816e+01
5.45280e+05 6.81000e+02 4.67634e+01 4.93198e+01 4.42070e+01 4.53692e+01 4.91492e+01 4.15892e+01
5.45920e+05 6.82000e+02 4.48259e+01 4.83982e+01 4.12536e+01 4.54273e+01 4.91761e+01 4.16785e+01
5.46560e+05 6.83000e+02 4.50204e+01 4.86787e+01 4.13621e+01 4.54691e+01 4.91877e+01 4.17506e+01
5.47200e+05 6.84000e+02 4.56209e+01 4.96274e+01 4.16143e+01 4.54982e+01 4.91887e+01 4.18077e+01
5.47840e+05 6.84000e+02 4.56209e+01 4.96274e+01 4.16143e+01 4.55178e+01 4.91837e+01 4.18520e+01
5.48480e+05 6.85000e+02 4.56389e+01 4.88504e+01 4.24274e+01 4.55309e+01 4.91765e+01 4.18852e+01
5.49120e+05 6.86000e+02 4.61188e+01 4.93979e+01 4.28397e+01 4.55389e+01 4.91690e+01 4.19088e+01
5.49760e+05 6.87000e+02 4.54043e+01 4.82717e+01 4.25368e+01 4.55427e+01 4.91613e+01 4.19241e+01
5.50400e+05 6.88000e+02 4.45031e+01 4.74041e+01 4.16021e+01 4.55423e+01 4.91525e+01 4.19320e+01
5.51040e+05 6.88000e+02 4.45031e+01 4.74041e+01 4.16021e+01 4.55376e+01 4.91419e+01 4.19334e+01
5.51680e+05 6.89000e+02 4.55592e+01 5.01006e+01 4.10178e+01 4.55297e+01 4.91296e+01 4.19297e+01
5.52320e+05 6.90000e+02 4.50275e+01 4.96295e+01 4.04255e+01 4.55201e+01 4.91161e+01 4.19241e+01
5.52960e+05 6.91000e+02 4.62911e+01 4.84162e+01 4.41660e+01 4.55112e+01 4.91018e+01 4.19206e+01
5.53600e+05 6.92000e+02 4.62275e+01 4.95082e+01 4.29468e+01 4.55043e+01 4.90860e+01 4.19226e+01
5.54240e+05 6.92000e+02 4.62275e+01 4.95082e+01 4.29468e+01 4.54993e+01 4.90671e+01 4.19314e+01
5.54880e+05 6.93000e+02 4.56369e+01 4.97485e+01 4.15253e+01 4.54945e+01 4.90443e+01 4.19447e+01
5.55520e+05 6.94000e+02 4.58394e+01 4.96902e+01 4.19886e+01 4.54883e+01 4.90186e+01 4.19580e+01
5.56160e+05 6.95000e+02 4.64177e+01 4.98942e+01 4.29412e+01 4.54800e+01 4.89929e+01 4.19670e+01
5.56800e+05 6.96000e+02 4.63469e+01 4.96151e+01 4.30787e+01 4.54708e+01 4.89707e+01 4.19709e+01
5.57440e+05 6.96000e+02 4.63469e+01 4.96151e+01 4.30787e+01 4.54639e+01 4.89555e+01 4.19722e+01
5.58080e+05 6.97000e+02 4.63765e+01 5.04763e+01 4.22766e+01 4.54625e+01 4.89501e+01 4.19748e+01
5.58720e+05 6.98000e+02 4.68370e+01 4.96774e+01 4.39966e+01 4.54697e+01 4.89569e+01 4.19826e+01
5.59360e+05 6.99000e+02 4.53533e+01 4.95950e+01 4.11115e+01 4.54874e+01 4.89772e+01 4.19976e+01
5.60000e+05 7.00000e+02 4.59264e+01 4.97567e+01 4.20961e+01 4.55160e+01 4.90112e+01 4.20208e+01
5.60640e+05 7.00000e+02 4.59264e+01 4.97567e+01 4.20961e+01 4.55555e+01 4.90585e+01 4.20525e+01
5.61280e+05 7.01000e+02 4.47634e+01 4.96021e+01 3.99248e+01 4.56051e+01 4.91176e+01 4.20926e+01
5.61920e+05 7.02000e+02 4.25018e+01 5.01480e+01 3.48555e+01 4.56636e+01 4.91864e+01 4.21408e+01
5.62560e+05 7.03000e+02 4.63916e+01 4.96989e+01 4.30842e+01 4.57286e+01 4.92616e+01 4.21956e+01
5.63200e+05 7.04000e+02 4.67050e+01 4.99670e+01 4.34431e+01 4.57961e+01 4.93394e+01 4.22529e+01
5.63840e+05 7.04000e+02 4.67050e+01 4.99670e+01 4.34431e+01 4.58605e+01 4.94157e+01 4.23053e+01
5.64480e+05 7.05000e+02 4.06582e+01 4.98565e+01 3.14600e+01 4.59139e+01 4.94867e+01 4.23411e+01
5.65120e+05 7.06000e+02 4.70457e+01 5.01465e+01 4.39449e+01 4.59474e+01 4.95497e+01 4.23450e+01
5.65760e+05 7.07000e+02 4.57268e+01 4.91865e+01 4.22672e+01 4.59535e+01 4.96036e+01 4.23034e+01
5.66400e+05 7.08000e+02 4.71663e+01 5.04913e+01 4.38413e+01 4.59291e+01 4.96485e+01 4.22096e+01
5.67040e+05 7.08000e+02 4.71663e+01 5.04913e+01 4.38413e+01 4.58751e+01 4.96853e+01 4.20648e+01
5.67680e+05 7.09000e+02 4.43581e+01 5.02312e+01 3.84850e+01 4.57957e+01 4.97157e+01 4.18757e+01
5.68320e+05 7.10000e+02 4.54339e+01 5.03989e+01 4.04690e+01 4.56972e+01 4.97411e+01 4.16532e+01
5.68960e+05 7.11000e+02 4.44286e+01 4.96673e+01 3.91898e+01 4.55882e+01 4.97628e+01 4.14136e+01
5.69600e+05 7.12000e+02 4.73984e+01 5.06305e+01 4.41663e+01 4.54798e+01 4.97815e+01 4.11781e+01
5.70240e+05 7.12000e+02 4.73984e+01 5.06305e+01 4.41663e+01 4.53835e+01 4.97981e+01 4.09690e+01
5.70880e+05 7.13000e+02 4.70066e+01 4.90381e+01 4.49750e+01 4.53087e+01 4.98139e+01 4.08034e+01
5.71520e+05 7.14000e+02 4.60911e+01 5.02582e+01 4.19239e+01 4.52595e+01 4.98304e+01 4.06887e+01
5.72160e+05 7.15000e+02 4.29021e+01 4.31593e+01 4.26449e+01 4.52356e+01 4.98492e+01 4.06220e+01
5.72800e+05 7.16000e+02 4.70169e+01 4.94160e+01 4.46178e+01 4.52329e+01 4.98709e+01 4.05949e+01
5.73440e+05 7.16000e+02 4.70169e+01 4.94160e+01 4.46178e+01 4.52478e+01 4.98951e+01 4.06005e+01
5.74080e+05 7.17000e+02 4.73498e+01 5.03135e+01 4.43860e+01 4.52781e+01 4.99197e+01 4.06365e+01
5.74720e+05 7.18000e+02 4.50037e+01 4.50934e+01 4.49139e+01 4.53225e+01 4.99398e+01 4.07051e+01
5.75360e+05 7.19000e+02 4.57904e+01 5.02386e+01 4.13423e+01 4.53779e+01 4.99467e+01 4.08092e+01
5.76000e+05 7.20000e+02 4.82169e+01 5.04399e+01 4.59939e+01 4.54395e+01 4.99293e+01 4.09498e+01
5.76640e+05 7.20000e+02 4.82169e+01 5.04399e+01 4.59939e+01 4.55018e+01 4.98781e+01 4.11255e+01
5.77280e+05 7.21000e+02 4.60369e+01 5.01546e+01 4.19191e+01 4.55607e+01 4.97889e+01 4.13326e+01
5.77920e+05 7.22000e+02 4.64133e+01 5.02093e+01 4.26173e+01 4.56147e+01 4.96639e+01 4.15655e+01
5.78560e+05 7.23000e+02 4.63016e+01 5.04965e+01 4.21067e+01 4.56639e+01 4.95116e+01 4.18162e+01
5.79200e+05 7.24000e+02 4.63766e+01 5.01226e+01 4.26306e+01 4.57101e+01 4.93454e+01 4.20748e+01
5.79840e+05 7.24000e+02 4.63766e+01 5.01226e+01 4.26306e+01 4.57565e+01 4.91827e+01 4.23303e+01
5.80480e+05 7.25000e+02 4.61476e+01 5.01983e+01 4.20969e+01 4.58064e+01 4.90414e+01 4.25713e+01
5.81120e+05 7.26000e+02 4.69817e+01 5.04522e+01 4.35112e+01 4.58619e+01 4.89370e+01 4.27868e+01
5.81760e+05 7.27000e+02 4.67700e+01 4.97969e+01 4.37432e+01 4.59235e+01 4.88801e+01 4.29668e+01
5.82400e+05 7.28000e+02 4.75759e+01 4.99812e+01 4.51705e+01 4.59892e+01 4.88744e+01 4.31039e+01
5.83040e+05 7.28000e+02 4.75759e+01 4.99812e+01 4.51705e+01 4.60558e+01 4.89175e+01 4.31942e+01
5.83680e+05 7.29000e+02 4.60585e+01 4.98254e+01 4.22916e+01 4.61200e+01 4.90017e+01 4.32382e+01
5.84320e+05 7.30000e+02 4.63229e+01 4.96290e+01 4.30167e+01 4.61788e+01 4.91160e+01 4.32417e+01
5.84960e+05 7.31000e+02 4.72126e+01 5.05451e+01 4.38800e+01 4.62317e+01 4.92483e+01 4.32151e+01
5.85600e+05 7.32000e+02 4.64586e+01 4.96520e+01 4.32651e+01 4.62796e+01 4.93867e+01 4.31724e+01
5.86240e+05 7.32000e+02 4.64586e+01 4.96520e+01 4.32651e+01 4.63247e+01 4.95210e+01 4.31284e+01
5.86880e+05 7.33000e+02 4.60799e+01 4.98385e+01 4.23212e+01 4.63688e+01 4.96427e+01 4.30950e+01
5.87520e+05 7.34000e+02 4.81270e+01 5.11034e+01 4.51507e+01 4.64127e+01 4.97464e+01 4.30790e+01
5.88160e+05 7.35000e+02 4.76525e+01 5.09988e+01 4.43062e+01 4.64556e+01 4.98295e+01 4.30816e+01
5.88800e+05 7.36000e+02 4.77164e+01 5.08359e+01 4.45969e+01 4.64960e+01 4.98920e+01 4.31001e+01
5.89440e+05 7.36000e+02 4.77164e+01 5.08359e+01 4.45969e+01 4.65326e+01 4.99359e+01 4.31292e+01
5.90080e+05 7.37000e+02 4.54659e+01 5.04049e+01 4.05269e+01 4.65643e+01 4.99649e+01 4.31636e+01
5.90720e+05 7.38000e+02 4.65743e+01 5.06466e+01 4.25021e+01 4.65917e+01 4.99839e+01 4.31994e+01
5.91360e+05 7.39000e+02 4.72769e+01 5.01844e+01 4.43695e+01 4.66174e+01 4.99987e+01 4.32362e+01
5.92000e+05 7.40000e+02 4.61697e+01 5.07051e+01 4.16343e+01 4.66456e+01 5.00157e+01 4.32754e+01
5.92640e+05 7.40000e+02 4.61697e+01 5.07051e+01 4.16343e+01 4.66792e+01 5.00399e+01 4.33185e+01
5.93280e+05 7.41000e+02 4.68476e+01 5.07804e+01 4.29148e+01 4.67189e+01 5.00745e+01 4.33633e+01
5.93920e+05 7.42000e+02 4.72824e+01 5.13864e+01 4.31785e+01 4.67619e+01 5.01195e+01 4.34044e+01
5.94560e+05 7.43000e+02 4.15849e+01 5.04335e+01 3.27362e+01 4.68035e+01 5.01725e+01 4.34345e+01
5.95200e+05 7.44000e+02 4.73238e+01 5.11298e+01 4.35177e+01 4.68387e+01 5.02298e+01 4.34476e+01
5.95840e+05 7.44000e+02 4.73238e+01 5.11298e+01 4.35177e+01 4.68637e+01 5.02870e+01 4.34404e+01
5.96480e+05 7.45000e+02 4.76621e+01 5.11905e+01 4.41338e+01 4.68768e+01 5.03413e+01 4.34122e+01
5.97120e+05 7.46000e+02 4.76927e+01 5.05429e+01 4.48424e+01 4.68768e+01 5.03914e+01 4.33622e+01
5.97760e+05 7.47000e+02 4.85447e+01 5.02582e+01 4.68311e+01 4.68619e+01 5.04375e+01 4.32863e+01
5.98400e+05 7.48000e+02 4.86273e+01 5.04325e+01 4.68221e+01 4.68290e+01 5.04808e+01 4.31772e+01
5.99040e+05 7.48000e+02 4.86273e+01 5.04325e+01 4.68221e+01 4.67767e+01 5.05227e+01 4.30306e+01
5.99680e+05 7.49000e+02 4.74822e+01 5.06795e+01 4.42849e+01 4.67079e+01 5.05642e+01 4.28515e+01
6.00320e+05 7.50000e+02 4.76265e+01 5.02894e+01 4.49636e+01 4.66315e+01 5.06053e+01 4.26577e+01
6.00960e+05 7.51000e+02 4.79603e+01 5.05868e+01 4.53338e+01 4.65614e+01 5.06447e+01 4.24781e+01
6.01600e+05 7.52000e+02 4.53850e+01 5.14993e+01 3.92708e+01 4.65130e+01 5.06801e+01 4.23458e+01
6.02240e+05 7.52000e+02 4.53850e+01 5.14993e+01 3.92708e+01 4.64990e+01 5.07087e+01 4.22892e+01
6.02880e+05 7.53000e+02 4.91844e+01 5.06731e+01 4.76958e+01 4.65266e+01 5.07281e+01 4.23250e+01
6.03520e+05 7.54000e+02 4.36756e+01 5.16641e+01 3.56872e+01 4.65953e+01 5.07369e+01 4.24538e+01
6.04160e+05 7.55000e+02 4.93756e+01 5.12516e+01 4.74996e+01 4.66982e+01 5.07354e+01 4.26610e+01
6.04800e+05 7.56000e+02 4.88049e+01 5.12324e+01 4.63773e+01 4.68228e+01 5.07258e+01 4.29198e+01
6.05440e+05 7.56000e+02 4.88049e+01 5.12324e+01 4.63773e+01 4.69544e+01 5.07116e+01 4.31972e+01
6.06080e+05 7.57000e+02 4.63822e+01 4.73066e+01 4.54578e+01 4.70785e+01 5.06975e+01 4.34595e+01
6.06720e+05 7.58000e+02 4.74237e+01 5.10280e+01 4.38194e+01 4.71831e+01 5.06884e+01 4.36778e+01
6.07360e+05 7.59000e+02 4.79011e+01 5.14059e+01 4.43963e+01 4.72608e+01 5.06882e+01 4.38333e+01
6.08000e+05 7.60000e+02 4.62813e+01 4.82957e+01 4.42669e+01 4.73105e+01 5.06988e+01 4.39221e+01
6.08640e+05 7.60000e+02 4.62813e+01 4.82957e+01 4.42669e+01 4.73370e+01 5.07173e+01 4.39567e+01
6.09280e+05 7.61000e+02 4.71454e+01 5.14581e+01 4.28326e+01 4.73483e+01 5.07356e+01 4.39609e+01
6.09920e+05 7.62000e+02 4.73302e+01 5.14411e+01 4.32192e+01 4.73521e+01 5.07431e+01 4.39611e+01
6.10560e+05 7.63000e+02 4.82948e+01 5.10529e+01 4.55368e+01 4.73544e+01 5.07309e+01 4.39779e+01
6.11200e+05 7.64000e+02 4.80332e+01 5.01711e+01 4.58953e+01 4.73577e+01 5.06947e+01 4.40207e+01
6.11840e+05 7.64000e+02 4.80332e+01 5.01711e+01 4.58953e+01 4.73619e+01 5.06364e+01 4.40874e+01
6.12480e+05 7.65000e+02 4.87459e+01 5.10411e+01 4.64507e+01 4.73649e+01 5.05629e+01 4.41669e+01
6.13120e+05 7.66000e+02 4.62515e+01 5.12141e+01 4.12889e+01 4.73648e+01 5.04849e+01 4.42447e+01
6.13760e+05 7.67000e+02 4.86818e+01 5.06571e+01 4.67064e+01 4.73611e+01 5.04139e+01 4.43084e+01
6.14400e+05 7.68000e+02 4.87157e+01 5.11120e+01 4.63195e+01 4.73561e+01 5.03599e+01 4.43523e+01
6.15040e+05 7.68000e+02 4.87157e+01 5.11120e+01 4.63195e+01 4.73539e+01 5.03289e+01 4.43790e+01
6.15680e+05 7.69000e+02 4.73460e+01 5.03330e+01 4.43590e+01 4.73594e+01 5.03227e+01 4.43961e+01
6.16320e+05 7.70000e+02 4.93413e+01 5.10387e+01 4.76439e+01 4.73755e+01 5.03392e+01 4.44118e+01
6.16960e+05 7.71000e+02 4.81517e+01 5.11986e+01 4.51049e+01 4.74031e+01 5.03743e+01 4.44318e+01
6.17600e+05 7.72000e+02 4.82965e+01 5.12982e+01 4.52949e+01 4.74411e+01 5.04226e+01 4.44596e+01
6.18240e+05 7.72000e+02 4.82965e+01 5.12982e+01 4.52949e+01 4.74879e+01 5.04785e+01 4.44973e+01
6.18880e+05 7.73000e+02 4.79697e+01 5.04384e+01 4.55010e+01 4.75417e+01 5.05368e+01 4.45466e+01
6.19520e+05 7.74000e+02 4.61705e+01 4.98439e+01 4.24971e+01 4.76011e+01 5.05932e+01 4.46090e+01
6.20160e+05 7.75000e+02 4.53040e+01 4.94655e+01 4.11424e+01 4.76651e+01 5.06448e+01 4.46855e+01
6.20800e+05 7.76000e+02 4.86711e+01 5.11344e+01 4.62078e+01 4.77330e+01 5.06906e+01 4.47753e+01
6.21440e+05 7.76000e+02 4.86711e+01 5.11344e+01 4.62078e+01 4.78028e+01 5.07308e+01 4.48749e+01
6.22080e+05 7.77000e+02 4.93464e+01 5.18247e+01 4.68681e+01 4.78712e+01 5.07652e+01 4.49771e+01
6.22720e+05 7.78000e+02 4.56870e+01 5.07809e+01 4.05930e+01 4.79319e+01 5.07928e+01 4.50710e+01
6.23360e+05 7.79000e+02 4.86880e+01 5.07196e+01 4.66563e+01 4.79767e+01 5.08107e+01 4.51428e+01
6.24000e+05 7.80000e+02 4.79500e+01 5.10781e+01 4.48218e+01 4.79978e+01 5.08160e+01 4.51796e+01
6.24640e+05 7.80000e+02 4.79500e+01 5.10781e+01 4.48218e+01 4.79916e+01 5.08080e+01 4.51751e+01
6.25280e+05 7.81000e+02 4.88827e+01 5.14409e+01 4.63245e+01 4.79601e+01 5.07890e+01 4.51312e+01
6.25920e+05 7.82000e+02 4.97382e+01 5.13333e+01 4.81431e+01 4.79103e+01 5.07643e+01 4.50563e+01
6.26560e+05 7.83000e+02 4.93194e+01 5.11228e+01 4.75159e+01 4.78512e+01 5.07402e+01 4.49622e+01
6.27200e+05 7.84000e+02 4.85979e+01 5.07197e+01 4.64761e+01 4.77921e+01 5.07223e+01 4.48619e+01
6.27840e+05 7.84000e+02 4.85979e+01 5.07197e+01 4.64761e+01 4.77412e+01 5.07141e+01 4.47683e+01
6.28480e+05 7.85000e+02 4.60558e+01 5.07621e+01 4.13494e+01 4.77060e+01 5.07175e+01 4.46945e+01
6.29120e+05 7.86000e+02 4.90943e+01 5.14496e+01 4.67391e+01 4.76928e+01 5.07327e+01 4.46529e+01
6.29760e+05 7.87000e+02 4.72749e+01 5.13177e+01 4.32321e+01 4.77067e+01 5.07589e+01 4.46545e+01
6.30400e+05 7.88000e+02 4.87254e+01 5.14975e+01 4.59532e+01 4.77497e+01 5.07936e+01 4.47057e+01
6.31040e+05 7.88000e+02 4.87254e+01 5.14975e+01 4.59532e+01 4.78189e+01 5.08333e+01 4.48045e+01
6.31680e+05 7.89000e+02 4.92888e+01 5.13519e+01 4.72258e+01 4.79064e+01 5.08743e+01 4.49386e+01
6.32320e+05 7.90000e+02 4.89529e+01 5.11401e+01 4.67657e+01 4.80007e+01 5.09132e+01 4.50883e+01
6.32960e+05 7.91000e+02 4.73823e+01 5.18064e+01 4.29582e+01 4.80896e+01 5.09479e+01 4.52314e+01
6.33600e+05 7.92000e+02 5.00394e+01 5.13114e+01 4.87674e+01 4.81637e+01 5.09782e+01 4.53491e+01
6.34240e+05 7.92000e+02 5.00394e+01 5.13114e+01 4.87674e+01 4.82184e+01 5.10053e+01 4.54315e+01
6.34880e+05 7.93000e+02 4.87545e+01 4.93405e+01 4.81685e+01 4.82548e+01 5.10309e+01 4.54787e+01
6.35520e+05 7.94000e+02 4.94435e+01 5.14889e+01 4.73981e+01 4.82779e+01 5.10567e+01 4.54991e+01
6.36160e+05 7.95000e+02 4.96040e+01 5.13879e+01 4.78201e+01 4.82940e+01 5.10838e+01 4.55042e+01
6.36800e+05 7.96000e+02 4.97802e+01 5.17819e+01 4.77785e+01 4.83092e+01 5.11124e+01 4.55059e+01
6.37440e+05 7.96000e+02 4.97802e+01 5.17819e+01 4.77785e+01 4.83280e+01 5.11412e+01 4.55147e+01
6.38080e+05 7.97000e+02 4.80196e+01 5.12531e+01 4.47861e+01 4.83539e+01 5.11672e+01 4.55405e+01
6.38720e+05 7.98000e+02 4.77400e+01 5.18396e+01 4.36405e+01 4.83891e+01 5.11867e+01 4.55915e+01
6.39360e+05 7.99000e+02 4.89793e+01 5.17630e+01 4.61955e+01 4.84352e+01 5.11970e+01 4.56733e+01
6.40000e+05 8.00000e+02 5.00440e+01 5.18383e+01 4.82497e+01 4.84925e+01 5.11979e+01 4.57872e+01
6.40640e+05 8.00000e+02 5.00440e+01 5.18383e+01 4.82497e+01 4.85603e+01 5.11921e+01 4.59285e+01
6.41280e+05 8.01000e+02 5.00408e+01 5.16776e+01 4.84040e+01 4.86347e+01 5.11838e+01 4.60855e+01
6.41920e+05 8.02000e+02 4.99669e+01 5.23588e+01 4.75749e+01 4.87092e+01 5.11779e+01 4.62406e+01
6.42560e+05 8.03000e+02 4.89604e+01 5.19580e+01 4.59628e+01 4.87771e+01 5.11790e+01 4.63752e+01
6.43200e+05 8.04000e+02 4.84449e+01 5.22932e+01 4.45965e+01 4.88325e+01 5.11899e+01 4.64751e+01
6.43840e+05 8.04000e+02 4.84449e+01 5.22932e+01 4.45965e+01 4.88743e+01 5.12122e+01 4.65365e+01
6.44480e+05 8.05000e+02 4.98898e+01 5.11259e+01 4.86538e+01 4.89060e+01 5.12459e+01 4.65660e+01
6.45120e+05 8.06000e+02 4.84765e+01 5.17371e+01 4.52159e+01 4.89333e+01 5.12897e+01 4.65769e+01
6.45760e+05 8.07000e+02 4.95341e+01 5.17920e+01 4.72762e+01 4.89629e+01 5.13423e+01 4.65835e+01
6.46400e+05 8.08000e+02 4.96479e+01 5.17435e+01 4.75523e+01 4.89982e+01 5.14016e+01 4.65947e+01
6.47040e+05 8.08000e+02 4.96479e+01 5.17435e+01 4.75523e+01 4.90392e+01 5.14654e+01 4.66130e+01
6.47680e+05 8.09000e+02 5.04168e+01 5.23783e+01 4.84552e+01 4.90830e+01 5.15304e+01 4.66356e+01
6.48320e+05 8.10000e+02 4.99995e+01 5.20397e+01 4.79593e+01 4.91253e+01 5.15929e+01 4.66578e+01
6.48960e+05 8.11000e+02 4.98391e+01 5.15189e+01 4.81593e+01 4.91624e+01 5.16490e+01 4.66758e+01
6.49600e+05 8.12000e+02 4.91326e+01 5.15032e+01 4.67620e+01 4.91921e+01 5.16961e+01 4.66881e+01
6.50240e+05 8.12000e+02 4.91326e+01 5.15032e+01 4.67620e+01 4.92151e+01 5.17329e+01 4.66972e+01
6.50880e+05 8.13000e+02 5.04684e+01 5.24063e+01 4.85304e+01 4.92345e+01 5.17605e+01 4.67086e+01
6.51520e+05 8.14000e+02 4.99025e+01 5.23388e+01 4.74663e+01 4.92552e+01 5.17809e+01 4.67294e+01
6.52160e+05 8.15000e+02 5.04741e+01 5.25523e+01 4.83958e+01 4.92813e+01 5.17966e+01 4.67660e+01
6.52800e+05 8.16000e+02 4.86410e+01 5.22951e+01 4.49870e+01 4.93155e+01 5.18094e+01 4.68216e+01
6.53440e+05 8.16000e+02 4.86410e+01 5.22951e+01 4.49870e+01 4.93581e+01 5.18203e+01 4.68958e+01
6.54080e+05 8.17000e+02 5.09153e+01 5.23852e+01 4.94454e+01 4.94073e+01 5.18300e+01 4.69846e+01
6.54720e+05 8.18000e+02 5.04365e+01 5.19643e+01 4.89088e+01 4.94609e+01 5.18395e+01 4.70824e+01
6.55360e+05 8.19000e+02 4.99393e+01 5.26073e+01 4.72713e+01 4.95168e+01 5.18507e+01 4.71828e+01
6.56000e+05 8.20000e+02 5.08817e+01 5.27637e+01 4.89997e+01 4.95726e+01 5.18660e+01 4.72792e+01
6.56640e+05 8.20000e+02 5.08817e+01 5.27637e+01 4.89997e+01 4.96262e+01 5.18871e+01 4.73654e+01
6.57280e+05 8.21000e+02 5.02152e+01 5.24390e+01 4.79914e+01 4.96764e+01 5.19150e+01 4.74378e+01
6.57920e+05 8.22000e+02 5.05199e+01 5.22932e+01 4.87466e+01 4.97228e+01 5.19491e+01 4.74965e+01
6.58560e+05 8.23000e+02 5.08753e+01 5.29701e+01 4.87806e+01 4.97664e+01 5.19881e+01 4.75447e+01
6.59200e+05 8.24000e+02 4.73614e+01 5.19966e+01 4.27261e+01 4.98088e+01 5.20302e+01 4.75874e+01
6.59840e+05 8.24000e+02 4.73614e+01 5.19966e+01 4.27261e+01 4.98518e+01 5.20738e+01 4.76298e+01
6.60480e+05 8.25000e+02 5.06394e+01 5.18460e+01 4.94328e+01 4.98969e+01 5.21180e+01 4.76758e+01
6.61120e+05 8.26000e+02 5.01663e+01 5.15450e+01 4.87875e+01 4.99447e+01 5.21619e+01 4.77276e+01
6.61760e+05 8.27000e+02 4.98330e+01 5.11299e+01 4.85361e+01 4.99948e+01 5.22050e+01 4.77847e+01
6.62400e+05 8.28000e+02 5.07049e+01 5.15184e+01 4.98914e+01 5.00444e+01 5.22464e+01 4.78423e+01
6.63040e+05 8.28000e+02 5.07049e+01 5.15184e+01 4.98914e+01 5.00885e+01 5.22847e+01 4.78924e+01
6.63680e+05 8.29000e+02 4.97696e+01 5.11801e+01 4.83592e+01 5.01219e+01 5.23175e+01 4.79264e+01
6.64320e+05 8.30000e+02 5.08646e+01 5.21233e+01 4.96060e+01 5.01407e+01 5.23413e+01 4.79402e+01
6.64960e+05 8.31000e+02 5.06765e+01 5.17844e+01 4.95687e+01 5.01440e+01 5.23522e+01 4.79358e+01
6.65600e+05 8.32000e+02 5.08804e+01 5.23289e+01 4.94319e+01 5.01341e+01 5.23465e+01 4.79216e+01
6.66240e+05 8.32000e+02 5.08804e+01 5.23289e+01 4.94319e+01 5.01156e+01 5.23220e+01 4.79092e+01
6.66880e+05 8.33000e+02 4.97313e+01 5.09604e+01 4.85023e+01 5.00944e+01 5.22785e+01 4.79102e+01
6.67520e+05 8.34000e+02 4.93748e+01 5.10335e+01 4.77162e+01 5.00759e+01 5.22186e+01 4.79331e+01
6.68160e+05 8.35000e+02 4.95649e+01 5.12401e+01 4.78897e+01 5.00648e+01 5.21473e+01 4.79824e+01
6.68800e+05 8.36000e+02 5.09861e+01 5.25104e+01 4.94618e+01 5.00648e+01 5.20714e+01 4.80582e+01
6.69440e+05 8.36000e+02 5.09861e+01 5.25104e+01 4.94618e+01 5.00772e+01 5.19975e+01 4.81568e+01
6.70080e+05 8.37000e+02 5.04831e+01 5.16117e+01 4.93546e+01 5.01004e+01 5.19303e+01 4.82705e+01
6.70720e+05 8.38000e+02 5.06329e+01 5.18597e+01 4.94062e+01 5.01304e+01 5.18717e+01 4.83892e+01
6.71360e+05 8.39000e+02 5.05225e+01 5.18803e+01 4.91648e+01 5.01611e+01 5.18210e+01 4.85012e+01
6.72000e+05 8.40000e+02 5.07085e+01 5.14727e+01 4.99443e+01 5.01865e+01 5.17766e+01 4.85965e+01
6.72640e+05 8.40000e+02 5.07085e+01 5.14727e+01 4.99443e+01 5.02034e+01 5.17374e+01 4.86694e+01
6.73280e+05 8.41000e+02 5.12381e+01 5.25012e+01 4.99750e+01 5.02116e+01 5.17035e+01 4.87197e+01
6.73920e+05 8.42000e+02 4.97883e+01 5.13488e+01 4.82278e+01 5.02139e+01 5.16762e+01 4.87517e+01
6.74560e+05 8.43000e+02 5.05478e+01 5.16368e+01 4.94588e+01 5.02148e+01 5.16567e+01 4.87729e+01
6.75200e+05 8.44000e+02 4.95665e+01 5.25925e+01 4.65404e+01 5.02186e+01 5.16458e+01 4.87915e+01
6.75840e+05 8.44000e+02 4.95665e+01 5.25925e+01 4.65404e+01 5.02291e+01 5.16435e+01 4.88146e+01
6.76480e+05 8.45000e+02 4.97464e+01 5.21625e+01 4.73303e+01 5.02479e+01 5.16490e+01 4.88468e+01
6.77120e+05 8.46000e+02 5.07691e+01 5.20573e+01 4.94808e+01 5.02751e+01 5.16607e+01 4.88894e+01
6.77760e+05 8.47000e+02 5.07826e+01 5.22196e+01 4.93455e+01 5.03083e+01 5.16770e+01 4.89395e+01
6.78400e+05 8.48000e+02 5.05786e+01 5.18111e+01 4.93461e+01 5.03432e+01 5.16959e+01 4.89905e+01
6.79040e+05 8.48000e+02 5.05786e+01 5.18111e+01 4.93461e+01 5.03747e+01 5.17166e+01 4.90329e+01
6.79680e+05 8.49000e+02 4.90754e+01 5.12664e+01 4.68844e+01 5.03979e+01 5.17390e+01 4.90569e+01
6.80320e+05 8.50000e+02 5.06020e+01 5.21875e+01 4.90164e+01 5.04098e+01 5.17637e+01 4.90558e+01
6.80960e+05 8.51000e+02 5.08084e+01 5.21152e+01 4.95015e+01 5.04101e+01 5.17912e+01 4.90290e+01
6.81600e+05 8.52000e+02 5.09345e+01 5.20477e+01 4.98213e+01 5.04016e+01 5.18213e+01 4.89818e+01
6.82240e+05 8.52000e+02 5.09345e+01 5.20477e+01 4.98213e+01 5.03877e+01 5.18525e+01 4.89230e+01
6.82880e+05 8.53000e+02 4.96990e+01 5.16547e+01 4.77434e+01 5.03717e+01 5.18825e+01 4.88610e+01
6.83520e+05 8.54000e+02 5.03560e+01 5.15399e+01 4.91721e+01 5.03554e+01 5.19085e+01 4.88024e+01
6.84160e+05 8.55000e+02 5.08102e+01 5.25165e+01 4.91040e+01 5.03402e+01 5.19287e+01 4.87517e+01
6.84800e+05 8.56000e+02 4.49455e+01 5.15948e+01 3.82962e+01 5.03273e+01 5.19426e+01 4.87120e+01
6.85440e+05 8.56000e+02 4.49455e+01 5.15948e+01 3.82962e+01 5.03182e+01 5.19506e+01 4.86857e+01
6.86080e+05 8.57000e+02 5.02521e+01 5.15041e+01 4.90001e+01 5.03137e+01 5.19538e+01 4.86736e+01
6.86720e+05 8.58000e+02 5.02146e+01 5.10423e+01 4.93869e+01 5.03138e+01 5.19533e+01 4.86743e+01
6.87360e+05 8.59000e+02 5.10964e+01 5.23333e+01 4.98595e+01 5.03163e+01 5.19499e+01 4.86828e+01
6.88000e+05 8.60000e+02 5.09791e+01 5.24573e+01 4.95008e+01 5.03161e+01 5.19446e+01 4.86876e+01
6.88640e+05 8.60000e+02 5.09791e+01 5.24573e+01 4.95008e+01 5.03050e+01 5.19379e+01 4.86721e+01
6.89280e+05 8.61000e+02 4.96791e+01 5.10660e+01 4.82922e+01 5.02748e+01 5.19295e+01 4.86201e+01
6.89920e+05 8.62000e+02 5.01192e+01 5.16699e+01 4.85685e+01 5.02217e+01 5.19188e+01 4.85246e+01
6.90560e+05 8.63000e+02 5.09146e+01 5.15397e+01 5.02895e+01 5.01486e+01 5.19050e+01 4.83922e+01
6.91200e+05 8.64000e+02 5.11416e+01 5.14094e+01 5.08739e+01 5.00650e+01 5.18883e+01 4.82418e+01
6.91840e+05 8.64000e+02 5.11416e+01 5.14094e+01 5.08739e+01 4.99841e+01 5.18701e+01 4.80982e+01
6.92480e+05 8.65000e+02 5.03802e+01 5.07974e+01 4.99629e+01 4.99183e+01 5.18520e+01 4.79845e+01
6.93120e+05 8.66000e+02 5.12869e+01 5.21598e+01 5.04139e+01 4.98755e+01 5.18351e+01 4.79158e+01
6.93760e+05 8.67000e+02 5.15054e+01 5.24156e+01 5.05952e+01 4.98592e+01 5.18195e+01 4.78989e+01
6.94400e+05 8.68000e+02 5.14232e+01 5.21014e+01 5.07451e+01 4.98689e+01 5.18042e+01 4.79335e+01
6.95040e+05 8.68000e+02 5.14232e+01 5.21014e+01 5.07451e+01 4.99015e+01 5.17876e+01 4.80154e+01
6.95680e+05 8.69000e+02 5.10554e+01 5.20038e+01 5.01069e+01 4.99532e+01 5.17682e+01 4.81382e+01
6.96320e+05 8.70000e+02 5.14210e+01 5.28296e+01 5.00123e+01 5.00199e+01 5.17453e+01 4.82944e+01
6.96960e+05 8.71000e+02 5.08555e+01 5.22192e+01 4.94918e+01 5.00981e+01 5.17203e+01 4.84759e+01
6.97600e+05 8.72000e+02 5.15915e+01 5.23256e+01 5.08573e+01 5.01854e+01 5.16965e+01 4.86743e+01
6.98240e+05 8.72000e+02 5.15915e+01 5.23256e+01 5.08573e+01 5.02798e+01 5.16782e+01 4.88815e+01
6.98880e+05 8.73000e+02 5.06215e+01 5.17518e+01 4.94912e+01 5.03795e+01 5.16698e+01 4.90891e+01
6.99520e+05 8.74000e+02 5.20031e+01 5.28531e+01 5.11531e+01 5.04817e+01 5.16743e+01 4.92891e+01
7.00160e+05 8.75000e+02 5.16690e+01 5.23118e+01 5.10263e+01 5.05838e+01 5.16937e+01 4.94739e+01
7.00800e+05 8.76000e+02 4.95782e+01 5.22613e+01 4.68950e+01 5.06823e+01 5.17274e+01 4.96372e+01
7.01440e+05 8.76000e+02 4.95782e+01 5.22613e+01 4.68950e+01 5.07743e+01 5.17735e+01 4.97751e+01
7.02080e+05 8.77000e+02 5.11303e+01 5.21294e+01 5.01312e+01 5.08573e+01 5.18281e+01 4.98864e+01
7.02720e+05 8.78000e+02 4.61593e+01 5.28169e+01 3.95017e+01 5.09301e+01 5.18872e+01 4.99730e+01
7.03360e+05 8.79000e+02 5.10076e+01 5.22356e+01 4.97797e+01 5.09930e+01 5.19471e+01 5.00389e+01
7.04000e+05 8.80000e+02 5.17439e+01 5.27356e+01 5.07523e+01 5.10461e+01 5.20049e+01 5.00873e+01
7.04640e+05 8.80000e+02 5.17439e+01 5.27356e+01 5.07523e+01 5.10885e+01 5.20586e+01 5.01184e+01
7.05280e+05 8.81000e+02 5.20753e+01 5.22044e+01 5.19462e+01 5.11167e+01 5.21072e+01 5.01263e+01
7.05920e+05 8.82000e+02 5.11357e+01 5.21894e+01 5.00820e+01 5.11245e+01 5.21502e+01 5.00988e+01
7.06560e+05 8.83000e+02 5.19737e+01 5.24518e+01 5.14957e+01 5.11050e+01 5.21878e+01 5.00221e+01
7.07200e+05 8.84000e+02 4.94893e+01 5.17595e+01 4.72191e+01 5.10553e+01 5.22210e+01 4.98895e+01
7.07840e+05 8.84000e+02 4.94893e+01 5.17595e+01 4.72191e+01 5.09794e+01 5.22506e+01 4.97082e+01
7.08480e+05 8.85000e+02 5.19686e+01 5.34421e+01 5.04950e+01 5.08888e+01 5.22773e+01 4.95002e+01
7.09120e+05 8.86000e+02 4.97523e+01 5.28699e+01 4.66348e+01 5.07987e+01 5.23012e+01 4.92963e+01
7.09760e+05 8.87000e+02 5.15110e+01 5.25273e+01 5.04947e+01 5.07246e+01 5.23219e+01 4.91272e+01
7.10400e+05 8.88000e+02 5.20799e+01 5.25090e+01 5.16508e+01 5.06765e+01 5.23386e+01 4.90144e+01
7.11040e+05 8.88000e+02 5.20799e+01 5.25090e+01 5.16508e+01 5.06583e+01 5.23510e+01 4.89657e+01
7.11680e+05 8.89000e+02 5.17125e+01 5.22594e+01 5.11655e+01 5.06673e+01 5.23599e+01 4.89746e+01
7.12320e+05 8.90000e+02 5.15862e+01 5.30016e+01 5.01707e+01 5.06959e+01 5.23674e+01 4.90243e+01
7.12960e+05 8.91000e+02 5.09886e+01 5.31473e+01 4.88299e+01 5.07357e+01 5.23763e+01 4.90951e+01
7.13600e+05 8.92000e+02 4.87987e+01 5.35812e+01 4.40162e+01 5.07797e+01 5.23889e+01 4.91705e+01
7.14240e+05 8.92000e+02 4.87987e+01 5.35812e+01 4.40162e+01 5.08242e+01 5.24059e+01 4.92425e+01
7.14880e+05 8.93000e+02 5.08724e+01 5.27913e+01 4.89535e+01 5.08689e+01 5.24269e+01 4.93109e+01
7.15520e+05 8.94000e+02 5.15353e+01 5.28884e+01 5.01823e+01 5.09151e+01 5.24505e+01 4.93798e+01
7.16160e+05 8.95000e+02 5.16587e+01 5.23630e+01 5.09545e+01 5.09638e+01 5.24758e+01 4.94518e+01
7.16800e+05 8.96000e+02 5.18208e+01 5.37702e+01 4.98714e+01 5.10127e+01 5.25031e+01 4.95224e+01
7.17440e+05 8.96000e+02 5.18208e+01 5.37702e+01 4.98714e+01 5.10570e+01 5.25336e+01 4.95803e+01
7.18080e+05 8.97000e+02 5.15980e+01 5.25405e+01 5.06555e+01 5.10897e+01 5.25684e+01 4.96111e+01
7.18720e+05 8.98000e+02 5.19181e+01 5.36049e+01 5.02314e+01 5.11067e+01 5.26078e+01 4.96057e+01
7.19360e+05 8.99000e+02 5.21091e+01 5.27389e+01 5.14794e+01 5.11076e+01 5.26508e+01 4.95643e+01
7.20000e+05 9.00000e+02 5.16025e+01 5.35547e+01 4.96503e+01 5.10964e+01 5.26950e+01 4.94977e+01
7.20640e+05 9.00000e+02 5.16025e+01 5.35547e+01 4.96503e+01 5.10807e+01 5.27382e+01 4.94232e+01
7.21280e+05 9.01000e+02 4.98966e+01 5.38629e+01 4.59302e+01 5.10688e+01 5.27787e+01 4.93590e+01
7.21920e+05 9.02000e+02 4.91361e+01 5.26246e+01 4.56476e+01 5.10680e+01 5.28158e+01 4.93203e+01
7.22560e+05 9.03000e+02 4.51683e+01 5.27299e+01 3.76066e+01 5.10830e+01 5.28497e+01 4.93163e+01
7.23200e+05 9.04000e+02 5.16314e+01 5.35660e+01 4.96968e+01 5.11148e+01 5.28809e+01 4.93487e+01
7.23840e+05 9.04000e+02 5.16314e+01 5.35660e+01 4.96968e+01 5.11608e+01 5.29109e+01 4.94108e+01
7.24480e+05 9.05000e+02 5.16064e+01 5.39808e+01 4.92320e+01 5.12136e+01 5.29412e+01 4.94860e+01
7.25120e+05 9.06000e+02 5.18088e+01 5.34383e+01 5.01792e+01 5.12604e+01 5.29725e+01 4.95483e+01
7.25760e+05 9.07000e+02 5.18359e+01 5.33810e+01 5.02908e+01 5.12848e+01 5.30044e+01 4.95651e+01
7.26400e+05 9.08000e+02 4.97742e+01 5.34663e+01 4.60821e+01 5.12708e+01 5.30357e+01 4.95060e+01
7.27040e+05 9.08000e+02 4.97742e+01 5.34663e+01 4.60821e+01 5.12099e+01 5.30652e+01 4.93546e+01
7.27680e+05 9.09000e+02 5.23122e+01 5.44323e+01 5.01920e+01 5.11046e+01 5.30928e+01 4.91165e+01
7.28320e+05 9.10000e+02 4.82822e+01 5.28503e+01 4.37140e+01 5.09694e+01 5.31194e+01 4.88194e+01
7.28960e+05 9.11000e+02 5.25790e+01 5.34852e+01 5.16729e+01 5.08257e+01 5.31465e+01 4.85050e+01
7.29600e+05 9.12000e+02 5.13540e+01 5.32242e+01 4.94838e+01 5.06957e+01 5.31753e+01 4.82160e+01
7.30240e+05 9.12000e+02 5.13540e+01 5.32242e+01 4.94838e+01 5.05959e+01 5.32069e+01 4.79849e+01
7.30880e+05 9.13000e+02 5.17560e+01 5.25275e+01 5.09845e+01 5.05344e+01 5.32414e+01 4.78273e+01
7.31520e+05 9.14000e+02 5.21992e+01 5.33388e+01 5.10597e+01 5.05104e+01 5.32786e+01 4.77422e+01
7.32160e+05 9.15000e+02 5.11118e+01 5.20779e+01 5.01456e+01 5.05171e+01 5.33170e+01 4.77172e+01
7.32800e+05 9.16000e+02 5.17612e+01 5.36109e+01 4.99114e+01 5.05457e+01 5.33541e+01 4.77373e+01
7.33440e+05 9.16000e+02 5.17612e+01 5.36109e+01 4.99114e+01 5.05888e+01 5.33868e+01 4.77908e+01
7.34080e+05 9.17000e+02 5.14127e+01 5.36648e+01 4.91606e+01 5.06420e+01 5.34116e+01 4.78724e+01
7.34720e+05 9.18000e+02 5.09944e+01 5.25948e+01 4.93940e+01 5.07037e+01 5.34252e+01 4.79822e+01
7.35360e+05 9.19000e+02 5.17948e+01 5.36783e+01 4.99113e+01 5.07735e+01 5.34255e+01 4.81215e+01
7.36000e+05 9.20000e+02 5.18139e+01 5.30057e+01 5.06220e+01 5.08507e+01 5.34117e+01 4.82897e+01
7.36640e+05 9.20000e+02 5.18139e+01 5.30057e+01 5.06220e+01 5.09335e+01 5.33852e+01 4.84818e+01
7.37280e+05 9.21000e+02 4.84351e+01 5.26246e+01 4.42455e+01 5.10186e+01 5.33496e+01 4.86876e+01
7.37920e+05 9.22000e+02 5.16872e+01 5.24999e+01 5.08744e+01 5.11019e+01 5.33095e+01 4.88943e+01
7.38560e+05 9.23000e+02 5.20177e+01 5.29092e+01 5.11262e+01 5.11792e+01 5.32697e+01 4.90887e+01
7.39200e+05 9.24000e+02 5.22203e+01 5.34000e+01 5.10405e+01 5.12471e+01 5.32340e+01 4.92602e+01
7.39840e+05 9.24000e+02 5.22203e+01 5.34000e+01 5.10405e+01 5.13024e+01 5.32045e+01 4.94003e+01
7.40480e+05 9.25000e+02 5.20087e+01 5.24298e+01 5.15875e+01 5.13419e+01 5.31811e+01 4.95026e+01
7.41120e+05 9.26000e+02 5.22157e+01 5.28188e+01 5.16126e+01 5.13628e+01 5.31619e+01 4.95637e+01
7.41760e+05 9.27000e+02 5.18723e+01 5.30356e+01 5.07091e+01 5.13650e+01 5.31441e+01 4.95859e+01
7.42400e+05 9.28000e+02 5.23105e+01 5.29217e+01 5.16993e+01 5.13521e+01 5.31254e+01 4.95789e+01
7.43040e+05 9.28000e+02 5.23105e+01 5.29217e+01 5.16993e+01 5.13315e+01 5.31044e+01 4.95586e+01
7.43680e+05 9.29000e+02 5.19895e+01 5.34547e+01 5.05243e+01 5.13121e+01 5.30809e+01 4.95433e+01
7.44320e+05 9.30000e+02 5.19117e+01 5.28772e+01 5.09463e+01 5.13028e+01 5.30557e+01 4.95499e+01
7.44960e+05 9.31000e+02 5.17210e+01 5.31705e+01 5.02716e+01 5.13097e+01 5.30296e+01 4.95898e+01
7.45600e+05 9.32000e+02 5.22039e+01 5.29220e+01 5.14857e+01 5.13356e+01 5.30040e+01 4.96672e+01
7.46240e+05 9.32000e+02 5.22039e+01 5.29220e+01 5.14857e+01 5.13800e+01 5.29805e+01 4.97794e+01
7.46880e+05 9.33000e+02 5.25565e+01 5.39076e+01 5.12054e+01 5.14395e+01 5.29609e+01 4.99180e+01
7.47520e+05 9.34000e+02 5.25207e+01 5.36310e+01 5.14105e+01 5.15089e+01 5.29467e+01 5.00712e+01
7.48160e+05 9.35000e+02 5.25576e+01 5.36855e+01 5.14297e+01 5.15827e+01 5.29388e+01 5.02266e+01
7.48800e+05 9.36000e+02 5.25269e+01 5.33749e+01 5.16790e+01 5.16553e+01 5.29376e+01 5.03730e+01
7.49440e+05 9.36000e+02 5.25269e+01 5.33749e+01 5.16790e+01 5.17229e+01 5.29429e+01 5.05030e+01
7.50080e+05 9.37000e+02 5.25571e+01 5.36472e+01 5.14669e+01 5.17840e+01 5.29547e+01 5.06132e+01
7.50720e+05 9.38000e+02 5.21833e+01 5.32870e+01 5.10795e+01 5.18387e+01 5.29733e+01 5.07040e+01
7.51360e+05 9.39000e+02 5.20140e+01 5.32963e+01 5.07316e+01 5.18892e+01 5.29995e+01 5.07788e+01
7.52000e+05 9.40000e+02 5.25222e+01 5.36581e+01 5.13863e+01 5.19379e+01 5.30334e+01 5.08424e+01
7.52640e+05 9.40000e+02 5.25222e+01 5.36581e+01 5.13863e+01 5.19870e+01 5.30747e+01 5.08993e+01
7.53280e+05 9.41000e+02 5.16816e+01 5.43342e+01 4.90289e+01 5.20375e+01 5.31218e+01 5.09532e+01
7.53920e+05 9.42000e+02 5.22631e+01 5.39275e+01 5.05988e+01 5.20891e+01 5.31722e+01 5.10059e+01
7.54560e+05 9.43000e+02 5.28255e+01 5.45207e+01 5.11304e+01 5.21398e+01 5.32228e+01 5.10568e+01
7.55200e+05 9.44000e+02 5.18910e+01 5.29014e+01 5.08807e+01 5.21872e+01 5.32709e+01 5.11035e+01
7.55840e+05 9.44000e+02 5.18910e+01 5.29014e+01 5.08807e+01 5.22284e+01 5.33148e+01 5.11421e+01
7.56480e+05 9.45000e+02 5.28689e+01 5.41571e+01 5.15808e+01 5.22612e+01 5.33545e+01 5.11679e+01
7.57120e+05 9.46000e+02 5.28261e+01 5.38229e+01 5.18293e+01 5.22841e+01 5.33918e+01 5.11764e+01
7.57760e+05 9.47000e+02 5.29094e+01 5.41779e+01 5.16409e+01 5.22974e+01 5.34294e+01 5.11653e+01
7.58400e+05 9.48000e+02 5.22308e+01 5.35656e+01 5.08959e+01 5.23024e+01 5.34692e+01 5.11355e+01
7.59040e+05 9.48000e+02 5.22308e+01 5.35656e+01 5.08959e+01 5.23019e+01 5.35120e+01 5.10918e+01
7.59680e+05 9.49000e+02 5.27713e+01 5.40771e+01 5.14656e+01 5.22994e+01 5.35569e+01 5.10418e+01
7.60320e+05 9.50000e+02 5.25875e+01 5.42671e+01 5.09079e+01 5.22981e+01 5.36019e+01 5.09943e+01
7.60960e+05 9.51000e+02 5.33280e+01 5.46091e+01 5.20470e+01 5.23016e+01 5.36452e+01 5.09579e+01
7.61600e+05 9.52000e+02 5.24598e+01 5.35356e+01 5.13840e+01 5.23118e+01 5.36852e+01 5.09385e+01
7.62240e+05 9.52000e+02 5.24598e+01 5.35356e+01 5.13840e+01 5.23297e+01 5.37211e+01 5.09383e+01
7.62880e+05 9.53000e+02 5.31118e+01 5.47143e+01 5.15092e+01 5.23544e+01 5.37528e+01 5.09561e+01
7.63520e+05 9.54000e+02 5.13932e+01 5.38795e+01 4.89070e+01 5.23844e+01 5.37810e+01 5.09878e+01
7.64160e+05 9.55000e+02 5.23752e+01 5.40575e+01 5.06930e+01 5.24179e+01 5.38072e+01 5.10286e+01
7.64800e+05 9.56000e+02 5.23654e+01 5.39211e+01 5.08097e+01 5.24535e+01 5.38331e+01 5.10738e+01
7.65440e+05 9.56000e+02 5.23654e+01 5.39211e+01 5.08097e+01 5.24900e+01 5.38600e+01 5.11201e+01
7.66080e+05 9.57000e+02 5.31668e+01 5.43427e+01 5.19909e+01 5.25262e+01 5.38886e+01 5.11639e+01
7.66720e+05 9.58000e+02 5.32199e+01 5.39877e+01 5.24521e+01 5.25600e+01 5.39188e+01 5.12011e+01
7.67360e+05 9.59000e+02 5.34502e+01 5.45820e+01 5.23184e+01 5.25881e+01 5.39498e+01 5.12265e+01
7.68000e+05 9.60000e+02 5.07561e+01 5.46152e+01 4.68970e+01 5.26076e+01 5.39799e+01 5.12353e+01
7.68640e+05 9.60000e+02 5.07561e+01 5.46152e+01 4.68970e+01 5.26167e+01 5.40076e+01 5.12258e+01
7.69280e+05 9.61000e+02 5.27555e+01 5.47634e+01 5.07476e+01 5.26163e+01 5.40318e+01 5.12008e+01
7.69920e+05 9.62000e+02 5.32267e+01 5.47657e+01 5.16876e+01 5.26097e+01 5.40518e+01 5.11675e+01
7.70560e+05 9.63000e+02 5.27799e+01 5.44359e+01 5.11240e+01 5.26018e+01 5.40683e+01 5.11353e+01
7.71200e+05 9.64000e+02 5.30110e+01 5.46186e+01 5.14035e+01 5.25967e+01 5.40827e+01 5.11107e+01
7.71840e+05 9.64000e+02 5.30110e+01 5.46186e+01 5.14035e+01 5.25958e+01 5.40975e+01 5.10942e+01
7.72480e+05 9.65000e+02 5.24241e+01 5.45099e+01 5.03383e+01 5.25983e+01 5.41153e+01 5.10813e+01
7.73120e+05 9.66000e+02 5.25368e+01 5.40270e+01 5.10466e+01 5.26020e+01 5.41384e+01 5.10656e+01
7.73760e+05 9.67000e+02 5.31055e+01 5.39142e+01 5.22968e+01 5.26057e+01 5.41682e+01 5.10432e+01
7.74400e+05 9.68000e+02 5.33974e+01 5.41669e+01 5.26280e+01 5.26093e+01 5.42046e+01 5.10140e+01
7.75040e+05 9.68000e+02 5.33974e+01 5.41669e+01 5.26280e+01 5.26137e+01 5.42461e+01 5.09814e+01
7.75680e+05 9.69000e+02 5.08409e+01 5.44916e+01 4.71902e+01 5.26200e+01 5.42901e+01 5.09498e+01
7.76320e+05 9.70000e+02 5.28838e+01 5.40591e+01 5.17085e+01 5.26283e+01 5.43332e+01 5.09234e+01
7.76960e+05 9.71000e+02 5.34096e+01 5.45015e+01 5.23177e+01 5.26386e+01 5.43713e+01 5.09060e+01
7.77600e+05 9.72000e+02 5.29443e+01 5.41947e+01 5.16939e+01 5.26508e+01 5.44010e+01 5.09006e+01
7.78240e+05 9.72000e+02 5.29443e+01 5.41947e+01 5.16939e+01 5.26639e+01 5.44197e+01 5.09081e+01
7.78880e+05 9.73000e+02 5.27991e+01 5.43203e+01 5.12779e+01 5.26761e+01 5.44266e+01 5.09256e+01
7.79520e+05 9.74000e+02 5.31673e+01 5.44380e+01 5.18965e+01 5.26851e+01 5.44225e+01 5.09477e+01
7.80160e+05 9.75000e+02 5.26660e+01 5.42739e+01 5.10581e+01 5.26895e+01 5.44100e+01 5.09690e+01
7.80800e+05 9.76000e+02 5.33535e+01 5.42468e+01 5.24603e+01 5.26894e+01 5.43919e+01 5.09869e+01
7.81440e+05 9.76000e+02 5.33535e+01 5.42468e+01 5.24603e+01 5.26868e+01 5.43714e+01 5.10021e+01
7.82080e+05 9.77000e+02 5.36645e+01 5.52386e+01 5.20904e+01 5.26847e+01 5.43513e+01 5.10181e+01
7.82720e+05 9.78000e+02 5.33251e+01 5.48782e+01 5.17720e+01 5.26860e+01 5.43335e+01 5.10385e+01
7.83360e+05 9.79000e+02 5.30812e+01 5.45875e+01 5.15750e+01 5.26927e+01 5.43192e+01 5.10661e+01
7.84000e+05 9.80000e+02 5.35948e+01 5.46335e+01 5.25562e+01 5.27057e+01 5.43091e+01 5.11023e+01
7.84640e+05 9.80000e+02 5.35948e+01 5.46335e+01 5.25562e+01 5.27253e+01 5.43035e+01 5.11471e+01
7.85280e+05 9.81000e+02 5.36193e+01 5.47715e+01 5.24671e+01 5.27516e+01 5.43032e+01 5.12001e+01
7.85920e+05 9.82000e+02 5.28602e+01 5.46062e+01 5.11142e+01 5.27847e+01 5.43094e+01 5.12600e+01
7.86560e+05 9.83000e+02 5.35575e+01 5.48819e+01 5.22332e+01 5.28242e+01 5.43232e+01 5.13252e+01
7.87200e+05 9.84000e+02 5.33040e+01 5.46917e+01 5.19162e+01 5.28692e+01 5.43448e+01 5.13936e+01
7.87840e+05 9.84000e+02 5.33040e+01 5.46917e+01 5.19162e+01 5.29185e+01 5.43737e+01 5.14633e+01
7.88480e+05 9.85000e+02 5.33100e+01 5.44633e+01 5.21568e+01 5.29704e+01 5.44081e+01 5.15327e+01
7.89120e+05 9.86000e+02 5.34188e+01 5.54278e+01 5.14099e+01 5.30231e+01 5.44458e+01 5.16004e+01
7.89760e+05 9.87000e+02 5.33907e+01 5.48663e+01 5.19150e+01 5.30743e+01 5.44842e+01 5.16645e+01
7.90400e+05 9.88000e+02 5.32260e+01 5.44991e+01 5.19529e+01 5.31223e+01 5.45215e+01 5.17230e+01
7.91040e+05 9.88000e+02 5.32260e+01 5.44991e+01 5.19529e+01 5.31654e+01 5.45561e+01 5.17746e+01
7.91680e+05 9.89000e+02 5.32826e+01 5.46680e+01 5.18971e+01 5.32028e+01 5.45872e+01 5.18183e+01
7.92320e+05 9.90000e+02 5.35606e+01 5.47684e+01 5.23528e+01 5.32341e+01 5.46148e+01 5.18535e+01
7.92960e+05 9.91000e+02 5.34541e+01 5.45758e+01 5.23324e+01 5.32599e+01 5.46396e+01 5.18802e+01
7.93600e+05 9.92000e+02 5.37649e+01 5.49948e+01 5.25350e+01 5.32806e+01 5.46626e+01 5.18986e+01
7.94240e+05 9.92000e+02 5.37649e+01 5.49948e+01 5.25350e+01 5.32969e+01 5.46843e+01 5.19096e+01
7.94880e+05 9.93000e+02 5.37098e+01 5.51828e+01 5.22368e+01 5.33096e+01 5.47044e+01 5.19147e+01
7.95520e+05 9.94000e+02 5.11790e+01 5.46092e+01 4.77488e+01 5.33192e+01 5.47222e+01 5.19162e+01
7.96160e+05 9.95000e+02 5.33090e+01 5.50469e+01 5.15712e+01 5.33269e+01 5.47367e+01 5.19170e+01
7.96800e+05 9.96000e+02 5.30507e+01 5.47208e+01 5.13806e+01 5.33338e+01 5.47475e+01 5.19201e+01
7.97440e+05 9.96000e+02 5.30507e+01 5.47208e+01 5.13806e+01 5.33413e+01 5.47548e+01 5.19278e+01
7.98080e+05 9.97000e+02 5.38753e+01 5.52481e+01 5.25025e+01 5.33498e+01 5.47598e+01 5.19397e+01
7.98720e+05 9.98000e+02 5.16142e+01 5.56340e+01 4.75944e+01 5.33575e+01 5.47640e+01 5.19509e+01
7.99360e+05 9.99000e+02 5.35680e+01 5.45014e+01 5.26346e+01 5.33611e+01 5.47688e+01 5.19535e+01
8.00000e+05 1.00000e+03 5.37281e+01 5.46104e+01 5.28459e+01 5.33572e+01 5.47752e+01 5.19391e+01
8.00640e+05 1.00000e+03 5.37281e+01 5.46104e+01 5.28459e+01 5.33434e+01 5.47836e+01 5.19031e+01
8.01280e+05 1.00100e+03 5.39959e+01 5.48734e+01 5.31185e+01 5.33198e+01 5.47945e+01 5.18451e+01
8.01920e+05 1.00200e+03 5.36739e+01 5.49570e+01 5.23907e+01 5.32882e+01 5.48084e+01 5.17679e+01
8.02560e+05 1.00300e+03 5.38163e+01 5.46828e+01 5.29498e+01 5.32511e+01 5.48255e+01 5.16768e+01
8.03200e+05 1.00400e+03 5.36070e+01 5.50771e+01 5.21369e+01 5.32124e+01 5.48453e+01 5.15794e+01
8.03840e+05 1.00400e+03 5.36070e+01 5.50771e+01 5.21369e+01 5.31761e+01 5.48662e+01 5.14861e+01
8.04480e+05 1.00500e+03 5.38435e+01 5.52224e+01 5.24646e+01 5.31475e+01 5.48858e+01 5.14091e+01
8.05120e+05 1.00600e+03 5.37062e+01 5.46531e+01 5.27593e+01 5.31309e+01 5.49020e+01 5.13598e+01
8.05760e+05 1.00700e+03 5.40705e+01 5.51300e+01 5.30111e+01 5.31300e+01 5.49133e+01 5.13466e+01
8.06400e+05 1.00800e+03 5.34484e+01 5.45349e+01 5.23619e+01 5.31458e+01 5.49193e+01 5.13724e+01
8.07040e+05 1.00800e+03 5.34484e+01 5.45349e+01 5.23619e+01 5.31776e+01 5.49207e+01 5.14346e+01
8.07680e+05 1.00900e+03 5.37318e+01 5.55152e+01 5.19483e+01 5.32226e+01 5.49190e+01 5.15262e+01
8.08320e+05 1.01000e+03 5.42979e+01 5.51268e+01 5.34690e+01 5.32768e+01 5.49160e+01 5.16377e+01
8.08960e+05 1.01100e+03 5.40833e+01 5.53132e+01 5.28534e+01 5.33364e+01 5.49132e+01 5.17595e+01
8.09600e+05 1.01200e+03 5.35011e+01 5.43911e+01 5.26111e+01 5.33974e+01 5.49114e+01 5.18833e+01
8.10240e+05 1.01200e+03 5.35011e+01 5.43911e+01 5.26111e+01 5.34567e+01 5.49111e+01 5.20023e+01
8.10880e+05 1.01300e+03 5.39154e+01 5.48923e+01 5.29385e+01 5.35121e+01 5.49124e+01 5.21117e+01
8.11520e+05 1.01400e+03 5.39377e+01 5.54812e+01 5.23942e+01 5.35622e+01 5.49159e+01 5.22086e+01
8.12160e+05 1.01500e+03 5.38141e+01 5.48986e+01 5.27295e+01 5.36072e+01 5.49222e+01 5.22923e+01
8.12800e+05 1.01600e+03 5.38470e+01 5.51560e+01 5.25380e+01 5.36476e+01 5.49313e+01 5.23639e+01
8.13440e+05 1.01600e+03 5.38470e+01 5.51560e+01 5.25380e+01 5.36840e+01 5.49427e+01 5.24254e+01
8.14080e+05 1.01700e+03 5.38190e+01 5.49464e+01 5.26915e+01 5.37169e+01 5.49549e+01 5.24788e+01
8.14720e+05 1.01800e+03 5.38812e+01 5.54939e+01 5.22686e+01 5.37460e+01 5.49665e+01 5.25255e+01
8.15360e+05 1.01900e+03 5.37960e+01 5.50963e+01 5.24956e+01 5.37713e+01 5.49768e+01 5.25659e+01
8.16000e+05 1.02000e+03 5.39091e+01 5.54547e+01 5.23636e+01 5.37929e+01 5.49856e+01 5.26001e+01
8.16640e+05 1.02000e+03 5.39091e+01 5.54547e+01 5.23636e+01 5.38104e+01 5.49932e+01 5.26276e+01
8.17280e+05 1.02100e+03 5.35337e+01 5.53873e+01 5.16801e+01 5.38242e+01 5.50002e+01 5.26481e+01
8.17920e+05 1.02200e+03 5.35994e+01 5.47699e+01 5.24288e+01 5.38345e+01 5.50076e+01 5.26614e+01
8.18560e+05 1.02300e+03 5.39583e+01 5.56004e+01 5.23162e+01 5.38418e+01 5.50161e+01 5.26675e+01
8.19200e+05 1.02400e+03 5.40078e+01 5.48272e+01 5.31883e+01 5.38466e+01 5.50266e+01 5.26665e+01
8.19840e+05 1.02400e+03 5.40078e+01 5.48272e+01 5.31883e+01 5.38492e+01 5.50399e+01 5.26584e+01
8.20480e+05 1.02500e+03 5.40973e+01 5.54736e+01 5.27211e+01 5.38496e+01 5.50561e+01 5.26430e+01
8.21120e+05 1.02600e+03 5.34907e+01 5.53325e+01 5.16488e+01 5.38477e+01 5.50749e+01 5.26205e+01
8.21760e+05 1.02700e+03 5.38565e+01 5.51671e+01 5.25460e+01 5.38435e+01 5.50953e+01 5.25917e+01
8.22400e+05 1.02800e+03 5.38816e+01 5.56530e+01 5.21102e+01 5.38374e+01 5.51160e+01 5.25588e+01
8.23040e+05 1.02800e+03 5.38816e+01 5.56530e+01 5.21102e+01 5.38303e+01 5.51356e+01 5.25251e+01
8.23680e+05 1.02900e+03 5.41767e+01 5.55429e+01 5.28104e+01 5.38238e+01 5.51531e+01 5.24945e+01
8.24320e+05 1.03000e+03 5.42501e+01 5.54175e+01 5.30827e+01 5.38189e+01 5.51682e+01 5.24696e+01
8.24960e+05 1.03100e+03 5.39608e+01 5.50360e+01 5.28856e+01 5.38163e+01 5.51812e+01 5.24515e+01
8.25600e+05 1.03200e+03 5.45431e+01 5.50140e+01 5.40723e+01 5.38159e+01 5.51927e+01 5.24391e+01
8.26240e+05 1.03200e+03 5.45431e+01 5.50140e+01 5.40723e+01 5.38175e+01 5.52040e+01 5.24309e+01
8.26880e+05 1.03300e+03 5.42371e+01 5.56473e+01 5.28270e+01 5.38208e+01 5.52161e+01 5.24255e+01
8.27520e+05 1.03400e+03 5.44931e+01 5.51812e+01 5.38051e+01 5.38265e+01 5.52301e+01 5.24229e+01
8.28160e+05 1.03500e+03 5.41994e+01 5.47275e+01 5.36714e+01 5.38353e+01 5.52461e+01 5.24246e+01
8.28800e+05 1.03600e+03 5.40337e+01 5.50570e+01 5.30103e+01 5.38482e+01 5.52630e+01 5.24334e+01
8.29440e+05 1.03600e+03 5.40337e+01 5.50570e+01 5.30103e+01 5.38659e+01 5.52793e+01 5.24526e+01
8.30080e+05 1.03700e+03 5.37421e+01 5.49784e+01 5.25058e+01 5.38890e+01 5.52933e+01 5.24848e+01
8.30720e+05 1.03800e+03 5.37403e+01 5.50606e+01 5.24199e+01 5.39176e+01 5.53038e+01 5.25314e+01
8.31360e+05 1.03900e+03 5.35709e+01 5.50905e+01 5.20512e+01 5.39511e+01 5.53098e+01 5.25923e+01
8.32000e+05 1.04000e+03 5.32546e+01 5.47318e+01 5.17774e+01 5.39879e+01 5.53106e+01 5.26653e+01
8.32640e+05 1.04000e+03 5.32546e+01 5.47318e+01 5.17774e+01 5.40259e+01 5.53055e+01 5.27462e+01
8.33280e+05 1.04100e+03 5.35725e+01 5.50832e+01 5.20618e+01 5.40615e+01 5.52944e+01 5.28287e+01
8.33920e+05 1.04200e+03 5.39649e+01 5.51180e+01 5.28118e+01 5.40914e+01 5.52776e+01 5.29053e+01
8.34560e+05 1.04300e+03 5.37656e+01 5.51343e+01 5.23968e+01 5.41120e+01 5.52560e+01 5.29681e+01
8.35200e+05 1.04400e+03 5.35931e+01 5.47108e+01 5.24755e+01 5.41204e+01 5.52309e+01 5.30100e+01
8.35840e+05 1.04400e+03 5.35931e+01 5.47108e+01 5.24755e+01 5.41149e+01 5.52036e+01 5.30261e+01
8.36480e+05 1.04500e+03 5.39677e+01 5.50403e+01 5.28951e+01 5.40950e+01 5.51755e+01 5.30145e+01
8.37120e+05 1.04600e+03 5.37207e+01 5.53666e+01 5.20749e+01 5.40624e+01 5.51479e+01 5.29769e+01
8.37760e+05 1.04700e+03 5.39935e+01 5.54888e+01 5.24982e+01 5.40205e+01 5.51222e+01 5.29188e+01
8.38400e+05 1.04800e+03 5.40833e+01 5.53575e+01 5.28091e+01 5.39734e+01 5.50992e+01 5.28476e+01
8.39040e+05 1.04800e+03 5.40833e+01 5.53575e+01 5.28091e+01 5.39255e+01 5.50794e+01 5.27716e+01
8.39680e+05 1.04900e+03 5.42152e+01 5.53628e+01 5.30676e+01 5.38807e+01 5.50630e+01 5.26983e+01
8.40320e+05 1.05000e+03 5.41527e+01 5.57958e+01 5.25095e+01 5.38417e+01 5.50500e+01 5.26333e+01
8.40960e+05 1.05100e+03 4.73139e+01 5.30167e+01 4.16111e+01 5.38105e+01 5.50412e+01 5.25798e+01
8.41600e+05 1.05200e+03 5.45122e+01 5.49364e+01 5.40881e+01 5.37882e+01 5.50376e+01 5.25388e+01
8.42240e+05 1.05200e+03 5.45122e+01 5.49364e+01 5.40881e+01 5.37752e+01 5.50402e+01 5.25102e+01
8.42880e+05 1.05300e+03 5.44560e+01 5.55537e+01 5.33582e+01 5.37713e+01 5.50491e+01 5.24934e+01
8.43520e+05 1.05400e+03 5.45611e+01 5.57573e+01 5.33649e+01 5.37736e+01 5.50595e+01 5.24877e+01
8.44160e+05 1.05500e+03 5.42503e+01 5.50064e+01 5.34942e+01 5.37753e+01 5.50582e+01 5.24924e+01
8.44800e+05 1.05600e+03 5.46822e+01 5.58382e+01 5.35262e+01 5.37664e+01 5.50253e+01 5.25075e+01
8.45440e+05 1.05600e+03 5.46822e+01 5.58382e+01 5.35262e+01 5.37378e+01 5.49420e+01 5.25336e+01
8.46080e+05 1.05700e+03 5.42258e+01 5.49076e+01 5.35440e+01 5.36867e+01 5.48018e+01 5.25715e+01
8.46720e+05 1.05800e+03 5.46035e+01 5.56324e+01 5.35747e+01 5.36183e+01 5.46149e+01 5.26216e+01
8.47360e+05 1.05900e+03 5.40709e+01 5.53402e+01 5.28016e+01 5.35446e+01 5.44058e+01 5.26833e+01
8.48000e+05 1.06000e+03 5.08329e+01 5.29277e+01 4.87380e+01 5.34801e+01 5.42057e+01 5.27545e+01
8.48640e+05 1.06000e+03 5.08329e+01 5.29277e+01 4.87380e+01 5.34380e+01 5.40435e+01 5.28325e+01
8.49280e+05 1.06100e+03 5.45623e+01 5.53122e+01 5.38124e+01 5.34264e+01 5.39391e+01 5.29137e+01
8.49920e+05 1.06200e+03 5.48074e+01 5.53607e+01 5.42541e+01 5.34478e+01 5.39010e+01 5.29946e+01
8.50560e+05 1.06300e+03 5.43922e+01 5.55048e+01 5.32796e+01 5.34984e+01 5.39253e+01 5.30715e+01
8.51200e+05 1.06400e+03 5.46578e+01 5.56377e+01 5.36779e+01 5.35689e+01 5.39968e+01 5.31410e+01
8.51840e+05 1.06400e+03 5.46578e+01 5.56377e+01 5.36779e+01 5.36461e+01 5.40923e+01 5.31999e+01
8.52480e+05 1.06500e+03 5.49940e+01 5.61093e+01 5.38787e+01 5.37174e+01 5.41877e+01 5.32471e+01
8.53120e+05 1.06600e+03 5.44546e+01 5.54086e+01 5.35006e+01 5.37741e+01 5.42647e+01 5.32835e+01
8.53760e+05 1.06700e+03 5.46051e+01 5.54109e+01 5.37993e+01 5.38140e+01 5.43159e+01 5.33121e+01
8.54400e+05 1.06800e+03 5.49109e+01 5.56234e+01 5.41984e+01 5.38404e+01 5.43446e+01 5.33362e+01
8.55040e+05 1.06800e+03 5.49109e+01 5.56234e+01 5.41984e+01 5.38605e+01 5.43617e+01 5.33593e+01
8.55680e+05 1.06900e+03 5.43792e+01 5.50064e+01 5.37520e+01 5.38822e+01 5.43809e+01 5.33836e+01
8.56320e+05 1.07000e+03 5.51678e+01 5.55027e+01 5.48329e+01 5.39120e+01 5.44140e+01 5.34100e+01
8.56960e+05 1.07100e+03 5.51020e+01 5.57820e+01 5.44221e+01 5.39535e+01 5.44681e+01 5.34388e+01
8.57600e+05 1.07200e+03 5.47850e+01 5.55273e+01 5.40428e+01 5.40070e+01 5.45443e+01 5.34696e+01
8.58240e+05 1.07200e+03 5.47850e+01 5.55273e+01 5.40428e+01 5.40705e+01 5.46389e+01 5.35022e+01
8.58880e+05 1.07300e+03 5.45277e+01 5.60670e+01 5.29885e+01 5.41409e+01 5.47450e+01 5.35367e+01
8.59520e+05 1.07400e+03 5.52121e+01 5.61444e+01 5.42798e+01 5.42143e+01 5.48545e+01 5.35741e+01
8.60160e+05 1.07500e+03 5.49019e+01 5.61959e+01 5.36079e+01 5.42880e+01 5.49604e+01 5.36157e+01
8.60800e+05 1.07600e+03 5.52322e+01 5.61613e+01 5.43031e+01 5.43601e+01 5.50576e+01 5.36625e+01
8.61440e+05 1.07600e+03 5.52322e+01 5.61613e+01 5.43031e+01 5.44290e+01 5.51440e+01 5.37140e+01
8.62080e+05 1.07700e+03 5.45219e+01 5.55779e+01 5.34659e+01 5.44938e+01 5.52199e+01 5.37677e+01
8.62720e+05 1.07800e+03 5.46849e+01 5.59934e+01 5.33764e+01 5.45536e+01 5.52875e+01 5.38197e+01
8.63360e+05 1.07900e+03 5.51077e+01 5.62756e+01 5.39399e+01 5.46079e+01 5.53501e+01 5.38657e+01
8.64000e+05 1.08000e+03 5.50414e+01 5.59311e+01 5.41516e+01 5.46568e+01 5.54109e+01 5.39026e+01
8.64640e+05 1.08000e+03 5.50414e+01 5.59311e+01 5.41516e+01 5.47004e+01 5.54719e+01 5.39289e+01
8.65280e+05 1.08100e+03 5.49841e+01 5.62714e+01 5.36969e+01 5.47392e+01 5.55339e+01 5.39444e+01
8.65920e+05 1.08200e+03 5.52496e+01 5.61731e+01 5.43261e+01 5.47728e+01 5.55958e+01 5.39497e+01
8.66560e+05 1.08300e+03 5.49510e+01 5.57674e+01 5.41346e+01 5.48009e+01 5.56559e+01 5.39459e+01
8.67200e+05 1.08400e+03 5.50558e+01 5.61673e+01 5.39443e+01 5.48237e+01 5.57126e+01 5.39348e+01
8.67840e+05 1.08400e+03 5.50558e+01 5.61673e+01 5.39443e+01 5.48418e+01 5.57647e+01 5.39189e+01
8.68480e+05 1.08500e+03 5.54795e+01 5.67405e+01 5.42185e+01 5.48564e+01 5.58117e+01 5.39010e+01
8.69120e+05 1.08600e+03 5.48103e+01 5.53213e+01 5.42994e+01 5.48691e+01 5.58538e+01 5.38843e+01
8.69760e+05 1.08700e+03 5.49479e+01 5.65469e+01 5.33489e+01 5.48814e+01 5.58914e+01 5.38714e+01
8.70400e+05 1.08800e+03 5.46377e+01 5.56209e+01 5.36544e+01 5.48945e+01 5.59245e+01 5.38645e+01
8.71040e+05 1.08800e+03 5.46377e+01 5.56209e+01 5.36544e+01 5.49093e+01 5.59538e+01 5.38647e+01
8.71680e+05 1.08900e+03 5.54019e+01 5.65588e+01 5.42451e+01 5.49258e+01 5.59796e+01 5.38720e+01
8.72320e+05 1.09000e+03 5.46580e+01 5.62211e+01 5.30949e+01 5.49441e+01 5.60023e+01 5.38858e+01
8.72960e+05 1.09100e+03 5.53658e+01 5.62163e+01 5.45153e+01 5.49631e+01 5.60223e+01 5.39039e+01
8.73600e+05 1.09200e+03 5.50357e+01 5.61032e+01 5.39681e+01 5.49815e+01 5.60393e+01 5.39237e+01
8.74240e+05 1.09200e+03 5.50357e+01 5.61032e+01 5.39681e+01 5.49976e+01 5.60533e+01 5.39419e+01
8.74880e+05 1.09300e+03 5.47395e+01 5.60711e+01 5.34079e+01 5.50101e+01 5.60645e+01 5.39557e+01
8.75520e+05 1.09400e+03 5.44087e+01 5.51587e+01 5.36587e+01 5.50183e+01 5.60736e+01 5.39630e+01
8.76160e+05 1.09500e+03 5.51888e+01 5.62079e+01 5.41697e+01 5.50225e+01 5.60817e+01 5.39634e+01
8.76800e+05 1.09600e+03 5.52263e+01 5.60553e+01 5.43974e+01 5.50237e+01 5.60897e+01 5.39576e+01
8.77440e+05 1.09600e+03 5.52263e+01 5.60553e+01 5.43974e+01 5.50228e+01 5.60980e+01 5.39475e+01
8.78080e+05 1.09700e+03 5.49934e+01 5.58367e+01 5.41502e+01 5.50206e+01 5.61063e+01 5.39348e+01
8.78720e+05 1.09800e+03 5.47563e+01 5.56464e+01 5.38662e+01 5.50170e+01 5.61130e+01 5.39209e+01
8.79360e+05 1.09900e+03 5.52775e+01 5.62896e+01 5.42653e+01 5.50114e+01 5.61160e+01 5.39069e+01
8.80000e+05 1.10000e+03 5.48415e+01 5.65986e+01 5.30845e+01 5.50040e+01 5.61139e+01 5.38941e+01
8.80640e+05 1.10000e+03 5.48415e+01 5.65986e+01 5.30845e+01 5.49950e+01 5.61058e+01 5.38841e+01
8.81280e+05 1.10100e+03 5.51344e+01 5.55351e+01 5.47337e+01 5.49853e+01 5.60921e+01 5.38785e+01
8.81920e+05 1.10200e+03 5.49817e+01 5.59927e+01 5.39708e+01 5.49765e+01 5.60742e+01 5.38788e+01
8.82560e+05 1.10300e+03 5.53510e+01 5.57576e+01 5.49444e+01 5.49695e+01 5.60538e+01 5.38852e+01
8.83200e+05 1.10400e+03 5.47165e+01 5.61625e+01 5.32704e+01 5.49650e+01 5.60333e+01 5.38967e+01
8.83840e+05 1.10400e+03 5.47165e+01 5.61625e+01 5.32704e+01 5.49631e+01 5.60150e+01 5.39112e+01
8.84480e+05 1.10500e+03 5.48774e+01 5.57751e+01 5.39797e+01 5.49638e+01 5.60009e+01 5.39266e+01
8.85120e+05 1.10600e+03 5.51564e+01 5.60657e+01 5.42471e+01 5.49667e+01 5.59916e+01 5.39418e+01
8.85760e+05 1.10700e+03 5.46651e+01 5.61163e+01 5.32138e+01 5.49716e+01 5.59866e+01 5.39565e+01
8.86400e+05 1.10800e+03 5.53157e+01 5.58754e+01 5.47560e+01 5.49780e+01 5.59845e+01 5.39715e+01
8.87040e+05 1.10800e+03 5.53157e+01 5.58754e+01 5.47560e+01 5.49854e+01 5.59838e+01 5.39870e+01
8.87680e+05 1.10900e+03 5.51165e+01 5.57519e+01 5.44811e+01 5.49929e+01 5.59831e+01 5.40026e+01
8.88320e+05 1.11000e+03 5.51527e+01 5.59421e+01 5.43632e+01 5.49995e+01 5.59819e+01 5.40171e+01
8.88960e+05 1.11100e+03 5.54110e+01 5.62160e+01 5.46060e+01 5.50044e+01 5.59800e+01 5.40287e+01
8.89600e+05 1.11200e+03 5.54894e+01 5.59365e+01 5.50423e+01 5.50070e+01 5.59777e+01 5.40363e+01
8.90240e+05 1.11200e+03 5.54894e+01 5.59365e+01 5.50423e+01 5.50077e+01 5.59753e+01 5.40401e+01
8.90880e+05 1.11300e+03 5.52234e+01 5.55602e+01 5.48867e+01 5.50072e+01 5.59729e+01 5.40416e+01
8.91520e+05 1.11400e+03 5.47250e+01 5.48100e+01 5.46400e+01 5.50070e+01 5.59704e+01 5.40436e+01
8.92160e+05 1.11500e+03 5.53692e+01 5.65373e+01 5.42010e+01 5.50085e+01 5.59678e+01 5.40493e+01
8.92800e+05 1.11600e+03 5.47897e+01 5.53421e+01 5.42372e+01 5.50135e+01 5.59652e+01 5.40618e+01
8.93440e+05 1.11600e+03 5.47897e+01 5.53421e+01 5.42372e+01 5.50230e+01 5.59625e+01 5.40836e+01
8.94080e+05 1.11700e+03 5.57711e+01 5.66706e+01 5.48717e+01 5.50375e+01 5.59589e+01 5.41162e+01
8.94720e+05 1.11800e+03 5.55982e+01 5.61531e+01 5.50433e+01 5.50562e+01 5.59530e+01 5.41594e+01
8.95360e+05 1.11900e+03 5.50987e+01 5.61246e+01 5.40728e+01 5.50772e+01 5.59429e+01 5.42116e+01
8.96000e+05 1.12000e+03 5.52366e+01 5.57462e+01 5.47270e+01 5.50983e+01 5.59275e+01 5.42691e+01
8.96640e+05 1.12000e+03 5.52366e+01 5.57462e+01 5.47270e+01 5.51174e+01 5.59075e+01 5.43274e+01
8.97280e+05 1.12100e+03 5.57556e+01 5.65583e+01 5.49529e+01 5.51338e+01 5.58851e+01 5.43825e+01
8.97920e+05 1.12200e+03 5.55485e+01 5.64279e+01 5.46690e+01 5.51479e+01 5.58643e+01 5.44315e+01
8.98560e+05 1.12300e+03 5.56547e+01 5.61263e+01 5.51832e+01 5.51609e+01 5.58488e+01 5.44730e+01
8.99200e+05 1.12400e+03 5.58816e+01 5.60997e+01 5.56635e+01 5.51741e+01 5.58415e+01 5.45068e+01
8.99840e+05 1.12400e+03 5.58816e+01 5.60997e+01 5.56635e+01 5.51887e+01 5.58438e+01 5.45336e+01
9.00480e+05 1.12500e+03 5.56625e+01 5.63689e+01 5.49562e+01 5.52052e+01 5.58555e+01 5.45548e+01
9.01120e+05 1.12600e+03 5.54100e+01 5.57479e+01 5.50721e+01 5.52238e+01 5.58757e+01 5.45720e+01
9.01760e+05 1.12700e+03 5.58631e+01 5.66121e+01 5.51140e+01 5.52453e+01 5.59030e+01 5.45876e+01
9.02400e+05 1.12800e+03 5.55924e+01 5.60547e+01 5.51301e+01 5.52699e+01 5.59354e+01 5.46044e+01
9.03040e+05 1.12800e+03 5.55924e+01 5.60547e+01 5.51301e+01 5.52981e+01 5.59709e+01 5.46252e+01
9.03680e+05 1.12900e+03 5.55238e+01 5.59769e+01 5.50708e+01 5.53296e+01 5.60071e+01 5.46521e+01
9.04320e+05 1.13000e+03 5.55795e+01 5.62633e+01 5.48956e+01 5.53640e+01 5.60419e+01 5.46861e+01
9.04960e+05 1.13100e+03 5.53129e+01 5.60769e+01 5.45489e+01 5.54001e+01 5.60735e+01 5.47266e+01
9.05600e+05 1.13200e+03 5.55490e+01 5.60178e+01 5.50801e+01 5.54363e+01 5.61007e+01 5.47718e+01
9.06240e+05 1.13200e+03 5.55490e+01 5.60178e+01 5.50801e+01 5.54710e+01 5.61230e+01 5.48191e+01
9.06880e+05 1.13300e+03 5.55005e+01 5.59886e+01 5.50123e+01 5.55032e+01 5.61405e+01 5.48658e+01
9.07520e+05 1.13400e+03 5.55469e+01 5.61172e+01 5.49766e+01 5.55312e+01 5.61533e+01 5.49092e+01
9.08160e+05 1.13500e+03 5.58902e+01 5.65846e+01 5.51957e+01 5.55542e+01 5.61618e+01 5.49466e+01
9.08800e+05 1.13600e+03 5.53859e+01 5.65628e+01 5.42090e+01 5.55713e+01 5.61664e+01 5.49762e+01
9.09440e+05 1.13600e+03 5.53859e+01 5.65628e+01 5.42090e+01 5.55823e+01 5.61676e+01 5.49969e+01
9.10080e+05 1.13700e+03 5.53173e+01 5.63957e+01 5.42389e+01 5.55872e+01 5.61656e+01 5.50088e+01
9.10720e+05 1.13800e+03 5.61624e+01 5.69045e+01 5.54202e+01 5.55871e+01 5.61612e+01 5.50130e+01
9.11360e+05 1.13900e+03 5.55879e+01 5.66503e+01 5.45255e+01 5.55834e+01 5.61553e+01 5.50115e+01
9.12000e+05 1.14000e+03 5.58633e+01 5.64846e+01 5.52420e+01 5.55779e+01 5.61498e+01 5.50060e+01
9.12640e+05 1.14000e+03 5.58633e+01 5.64846e+01 5.52420e+01 5.55720e+01 5.61468e+01 5.49972e+01
9.13280e+05 1.14100e+03 5.56325e+01 5.64690e+01 5.47959e+01 5.55669e+01 5.61488e+01 5.49849e+01
9.13920e+05 1.14200e+03 5.57817e+01 5.60946e+01 5.54688e+01 5.55634e+01 5.61578e+01 5.49690e+01
9.14560e+05 1.14300e+03 5.58156e+01 5.62965e+01 5.53347e+01 5.55622e+01 5.61749e+01 5.49496e+01
9.15200e+05 1.14400e+03 5.55649e+01 5.58781e+01 5.52517e+01 5.55641e+01 5.62004e+01 5.49279e+01
9.15840e+05 1.14400e+03 5.55649e+01 5.58781e+01 5.52517e+01 5.55695e+01 5.62332e+01 5.49059e+01
9.16480e+05 1.14500e+03 5.60583e+01 5.64430e+01 5.56735e+01 5.55785e+01 5.62710e+01 5.48860e+01
9.17120e+05 1.14600e+03 5.58117e+01 5.58812e+01 5.57422e+01 5.55907e+01 5.63104e+01 5.48710e+01
9.17760e+05 1.14700e+03 5.58850e+01 5.61946e+01 5.55754e+01 5.56054e+01 5.63475e+01 5.48632e+01
9.18400e+05 1.14800e+03 5.58119e+01 5.64578e+01 5.51661e+01 5.56216e+01 5.63788e+01 5.48644e+01
9.19040e+05 1.14800e+03 5.58119e+01 5.64578e+01 5.51661e+01 5.56386e+01 5.64013e+01 5.48759e+01
9.19680e+05 1.14900e+03 5.52849e+01 5.55825e+01 5.49873e+01 5.56555e+01 5.64132e+01 5.48978e+01
9.20320e+05 1.15000e+03 5.62985e+01 5.63446e+01 5.62524e+01 5.56722e+01 5.64141e+01 5.49302e+01
9.20960e+05 1.15100e+03 5.57721e+01 5.64489e+01 5.50952e+01 5.56885e+01 5.64050e+01 5.49721e+01
9.21600e+05 1.15200e+03 5.58911e+01 5.60458e+01 5.57364e+01 5.57047e+01 5.63878e+01 5.50216e+01
9.22240e+05 1.15200e+03 5.58911e+01 5.60458e+01 5.57364e+01 5.57203e+01 5.63647e+01 5.50759e+01
9.22880e+05 1.15300e+03 5.62154e+01 5.66853e+01 5.57454e+01 5.57349e+01 5.63381e+01 5.51317e+01
9.23520e+05 1.15400e+03 5.58924e+01 5.59151e+01 5.58697e+01 5.57478e+01 5.63098e+01 5.51858e+01
9.24160e+05 1.15500e+03 5.58508e+01 5.59970e+01 5.57045e+01 5.57588e+01 5.62816e+01 5.52360e+01
9.24800e+05 1.15600e+03 5.62059e+01 5.63114e+01 5.61004e+01 5.57683e+01 5.62552e+01 5.52813e+01
9.25440e+05 1.15600e+03 5.62059e+01 5.63114e+01 5.61004e+01 5.57769e+01 5.62321e+01 5.53217e+01
9.26080e+05 1.15700e+03 5.60722e+01 5.69325e+01 5.52119e+01 5.57858e+01 5.62135e+01 5.53580e+01
9.26720e+05 1.15800e+03 5.56587e+01 5.63074e+01 5.50099e+01 5.57959e+01 5.62003e+01 5.53916e+01
9.27360e+05 1.15900e+03 5.59702e+01 5.66389e+01 5.53014e+01 5.58080e+01 5.61921e+01 5.54238e+01
9.28000e+05 1.16000e+03 5.60862e+01 5.64461e+01 5.57263e+01 5.58221e+01 5.61881e+01 5.54560e+01
9.28640e+05 1.16000e+03 5.60862e+01 5.64461e+01 5.57263e+01 5.58379e+01 5.61872e+01 5.54887e+01
9.29280e+05 1.16100e+03 5.61329e+01 5.63958e+01 5.58699e+01 5.58553e+01 5.61893e+01 5.55213e+01
9.29920e+05 1.16200e+03 5.62865e+01 5.66607e+01 5.59122e+01 5.58732e+01 5.61948e+01 5.55517e+01
9.30560e+05 1.16300e+03 5.63845e+01 5.70497e+01 5.57192e+01 5.58907e+01 5.62044e+01 5.55770e+01
9.31200e+05 1.16400e+03 5.62363e+01 5.69550e+01 5.55176e+01 5.59066e+01 5.62187e+01 5.55946e+01
9.31840e+05 1.16400e+03 5.62363e+01 5.69550e+01 5.55176e+01 5.59207e+01 5.62379e+01 5.56034e+01
9.32480e+05 1.16500e+03 5.61661e+01 5.66553e+01 5.56769e+01 5.59327e+01 5.62613e+01 5.56041e+01
9.33120e+05 1.16600e+03 5.61277e+01 5.64219e+01 5.58335e+01 5.59437e+01 5.62878e+01 5.55997e+01
9.33760e+05 1.16700e+03 5.56459e+01 5.62051e+01 5.50867e+01 5.59552e+01 5.63169e+01 5.55935e+01
9.34400e+05 1.16800e+03 5.55941e+01 5.65055e+01 5.46827e+01 5.59685e+01 5.63481e+01 5.55888e+01
9.35040e+05 1.16800e+03 5.55941e+01 5.65055e+01 5.46827e+01 5.59848e+01 5.63817e+01 5.55878e+01
9.35680e+05 1.16900e+03 5.62076e+01 5.63028e+01 5.61124e+01 5.60044e+01 5.64176e+01 5.55911e+01
9.36320e+05 1.17000e+03 5.62523e+01 5.63127e+01 5.61919e+01 5.60265e+01 5.64545e+01 5.55985e+01
9.36960e+05 1.17100e+03 5.62304e+01 5.63434e+01 5.61173e+01 5.60493e+01 5.64893e+01 5.56092e+01
9.37600e+05 1.17200e+03 5.64865e+01 5.69921e+01 5.59808e+01 5.60699e+01 5.65177e+01 5.56222e+01
9.38240e+05 1.17200e+03 5.64865e+01 5.69921e+01 5.59808e+01 5.60857e+01 5.65355e+01 5.56359e+01
9.38880e+05 1.17300e+03 5.58393e+01 5.63725e+01 5.53062e+01 5.60946e+01 5.65402e+01 5.56490e+01
9.39520e+05 1.17400e+03 5.64781e+01 5.67845e+01 5.61717e+01 5.60963e+01 5.65315e+01 5.56611e+01
9.40160e+05 1.17500e+03 5.59609e+01 5.68091e+01 5.51128e+01 5.60922e+01 5.65116e+01 5.56729e+01
9.40800e+05 1.17600e+03 5.54524e+01 5.69844e+01 5.39205e+01 5.60852e+01 5.64845e+01 5.56859e+01
9.41440e+05 1.17600e+03 5.54524e+01 5.69844e+01 5.39205e+01 5.60782e+01 5.64545e+01 5.57020e+01
9.42080e+05 1.17700e+03 5.64036e+01 5.68683e+01 5.59390e+01 5.60740e+01 5.64253e+01 5.57228e+01
9.42720e+05 1.17800e+03 5.59428e+01 5.59521e+01 5.59335e+01 5.60739e+01 5.63992e+01 5.57487e+01
9.43360e+05 1.17900e+03 5.64207e+01 5.64528e+01 5.63886e+01 5.60782e+01 5.63781e+01 5.57782e+01
9.44000e+05 1.18000e+03 5.64316e+01 5.70132e+01 5.58501e+01 5.60854e+01 5.63635e+01 5.58073e+01
9.44640e+05 1.18000e+03 5.64316e+01 5.70132e+01 5.58501e+01 5.60935e+01 5.63570e+01 5.58300e+01
9.45280e+05 1.18100e+03 5.62388e+01 5.65512e+01 5.59265e+01 5.61003e+01 5.63598e+01 5.58408e+01
9.45920e+05 1.18200e+03 5.64579e+01 5.74562e+01 5.54595e+01 5.61042e+01 5.63716e+01 5.58368e+01
9.46560e+05 1.18300e+03 5.63060e+01 5.70333e+01 5.55787e+01 5.61050e+01 5.63906e+01 5.58194e+01
9.47200e+05 1.18400e+03 5.66830e+01 5.67019e+01 5.66641e+01 5.61038e+01 5.64142e+01 5.57933e+01
9.47840e+05 1.18400e+03 5.66830e+01 5.67019e+01 5.66641e+01 5.61024e+01 5.64398e+01 5.57650e+01
9.48480e+05 1.18500e+03 5.61978e+01 5.71492e+01 5.52464e+01 5.61031e+01 5.64657e+01 5.57405e+01
9.49120e+05 1.18600e+03 5.64329e+01 5.67965e+01 5.60692e+01 5.61076e+01 5.64916e+01 5.57237e+01
9.49760e+05 1.18700e+03 5.64168e+01 5.68112e+01 5.60223e+01 5.61172e+01 5.65187e+01 5.57156e+01
9.50400e+05 1.18800e+03 5.58893e+01 5.59226e+01 5.58560e+01 5.61319e+01 5.65481e+01 5.57156e+01
9.51040e+05 1.18800e+03 5.58893e+01 5.59226e+01 5.58560e+01 5.61514e+01 5.65809e+01 5.57220e+01
9.51680e+05 1.18900e+03 5.66260e+01 5.69624e+01 5.62896e+01 5.61750e+01 5.66170e+01 5.57331e+01
9.52320e+05 1.19000e+03 5.66309e+01 5.67075e+01 5.65542e+01 5.62012e+01 5.66554e+01 5.57470e+01
9.52960e+05 1.19100e+03 5.63907e+01 5.67321e+01 5.60493e+01 5.62283e+01 5.66941e+01 5.57624e+01
9.53600e+05 1.19200e+03 5.63297e+01 5.72243e+01 5.54351e+01 5.62545e+01 5.67304e+01 5.57785e+01
9.54240e+05 1.19200e+03 5.63297e+01 5.72243e+01 5.54351e+01 5.62781e+01 5.67611e+01 5.57950e+01
9.54880e+05 1.19300e+03 5.64316e+01 5.69563e+01 5.59069e+01 5.62980e+01 5.67838e+01 5.58122e+01
9.55520e+05 1.19400e+03 5.58375e+01 5.66879e+01 5.49870e+01 5.63141e+01 5.67969e+01 5.58312e+01
9.56160e+05 1.19500e+03 5.59958e+01 5.61965e+01 5.57951e+01 5.63269e+01 5.68009e+01 5.58528e+01
9.56800e+05 1.19600e+03 5.59468e+01 5.60408e+01 5.58528e+01 5.63374e+01 5.67977e+01 5.58771e+01
9.57440e+05 1.19600e+03 5.59468e+01 5.60408e+01 5.58528e+01 5.63466e+01 5.67904e+01 5.59029e+01
9.58080e+05 1.19700e+03 5.59958e+01 5.66217e+01 5.53699e+01 5.63549e+01 5.67824e+01 5.59274e+01
9.58720e+05 1.19800e+03 5.62032e+01 5.62344e+01 5.61719e+01 5.63617e+01 5.67763e+01 5.59471e+01
9.59360e+05 1.19900e+03 5.59072e+01 5.59336e+01 5.58807e+01 5.63655e+01 5.67728e+01 5.59583e+01
9.60000e+05 1.20000e+03 5.60831e+01 5.65836e+01 5.55826e+01 5.63648e+01 5.67705e+01 5.59591e+01
9.60640e+05 1.20000e+03 5.60831e+01 5.65836e+01 5.55826e+01 5.63577e+01 5.67658e+01 5.59496e+01
9.61280e+05 1.20100e+03 5.63934e+01 5.68762e+01 5.59106e+01 5.63436e+01 5.67542e+01 5.59330e+01
9.61920e+05 1.20200e+03 5.64995e+01 5.65208e+01 5.64782e+01 5.63227e+01 5.67314e+01 5.59140e+01
9.62560e+05 1.20300e+03 5.61018e+01 5.64152e+01 5.57884e+01 5.62963e+01 5.66951e+01 5.58974e+01
9.63200e+05 1.20400e+03 5.60550e+01 5.62826e+01 5.58273e+01 5.62661e+01 5.66455e+01 5.58868e+01
9.63840e+05 1.20400e+03 5.60550e+01 5.62826e+01 5.58273e+01 5.62348e+01 5.65861e+01 5.58835e+01
9.64480e+05 1.20500e+03 5.61629e+01 5.72001e+01 5.51258e+01 5.62048e+01 5.65228e+01 5.58868e+01
9.65120e+05 1.20600e+03 5.64500e+01 5.72861e+01 5.56138e+01 5.61787e+01 5.64623e+01 5.58951e+01
9.65760e+05 1.20700e+03 5.67316e+01 5.72446e+01 5.62186e+01 5.61586e+01 5.64107e+01 5.59065e+01
9.66400e+05 1.20800e+03 5.60370e+01 5.65042e+01 5.55699e+01 5.61456e+01 5.63718e+01 5.59193e+01
9.67040e+05 1.20800e+03 5.60370e+01 5.65042e+01 5.55699e+01 5.61394e+01 5.63474e+01 5.59313e+01
9.67680e+05 1.20900e+03 5.67293e+01 5.69786e+01 5.64800e+01 5.61391e+01 5.63380e+01 5.59402e+01
9.68320e+05 1.21000e+03 5.64755e+01 5.70033e+01 5.59476e+01 5.61434e+01 5.63431e+01 5.59437e+01
9.68960e+05 1.21100e+03 5.63265e+01 5.68419e+01 5.58110e+01 5.61514e+01 5.63624e+01 5.59404e+01
9.69600e+05 1.21200e+03 5.62113e+01 5.65646e+01 5.58581e+01 5.61626e+01 5.63950e+01 5.59301e+01
9.70240e+05 1.21200e+03 5.62113e+01 5.65646e+01 5.58581e+01 5.61767e+01 5.64389e+01 5.59145e+01
9.70880e+05 1.21300e+03 5.63839e+01 5.66994e+01 5.60684e+01 5.61938e+01 5.64911e+01 5.58966e+01
9.71520e+05 1.21400e+03 5.65312e+01 5.74426e+01 5.56199e+01 5.62138e+01 5.65478e+01 5.58798e+01
9.72160e+05 1.21500e+03 5.62240e+01 5.70319e+01 5.54160e+01 5.62361e+01 5.66053e+01 5.58669e+01
9.72800e+05 1.21600e+03 5.66416e+01 5.72806e+01 5.60026e+01 5.62597e+01 5.66599e+01 5.58596e+01
9.73440e+05 1.21600e+03 5.66416e+01 5.72806e+01 5.60026e+01 5.62833e+01 5.67087e+01 5.58580e+01
9.74080e+05 1.21700e+03 5.64211e+01 5.70059e+01 5.58364e+01 5.63055e+01 5.67497e+01 5.58613e+01
9.74720e+05 1.21800e+03 5.68636e+01 5.77434e+01 5.59838e+01 5.63250e+01 5.67825e+01 5.58675e+01
9.75360e+05 1.21900e+03 5.56422e+01 5.57265e+01 5.55579e+01 5.63412e+01 5.68081e+01 5.58743e+01
9.76000e+05 1.22000e+03 5.65100e+01 5.71792e+01 5.58409e+01 5.63541e+01 5.68288e+01 5.58794e+01
9.76640e+05 1.22000e+03 5.65100e+01 5.71792e+01 5.58409e+01 5.63642e+01 5.68473e+01 5.58812e+01
9.77280e+05 1.22100e+03 5.65332e+01 5.71963e+01 5.58701e+01 5.63726e+01 5.68661e+01 5.58791e+01
9.77920e+05 1.22200e+03 5.64556e+01 5.70110e+01 5.59002e+01 5.63802e+01 5.68868e+01 5.58735e+01
9.78560e+05 1.22300e+03 5.68628e+01 5.70099e+01 5.67157e+01 5.63876e+01 5.69096e+01 5.58657e+01
9.79200e+05 1.22400e+03 5.67931e+01 5.73014e+01 5.62847e+01 5.63946e+01 5.69327e+01 5.58566e+01
9.79840e+05 1.22400e+03 5.67931e+01 5.73014e+01 5.62847e+01 5.64006e+01 5.69539e+01 5.58474e+01
9.80480e+05 1.22500e+03 5.67110e+01 5.68138e+01 5.66082e+01 5.64049e+01 5.69710e+01 5.58388e+01
9.81120e+05 1.22600e+03 5.65384e+01 5.70413e+01 5.60356e+01 5.64074e+01 5.69831e+01 5.58318e+01
9.81760e+05 1.22700e+03 5.68050e+01 5.70531e+01 5.65568e+01 5.64091e+01 5.69905e+01 5.58277e+01
9.82400e+05 1.22800e+03 5.63543e+01 5.67219e+01 5.59867e+01 5.64115e+01 5.69945e+01 5.58285e+01
9.83040e+05 1.22800e+03 5.63543e+01 5.67219e+01 5.59867e+01 5.64166e+01 5.69966e+01 5.58365e+01
9.83680e+05 1.22900e+03 5.62280e+01 5.70073e+01 5.54488e+01 5.64258e+01 5.69984e+01 5.58533e+01
9.84320e+05 1.23000e+03 5.62960e+01 5.70104e+01 5.55816e+01 5.64401e+01 5.70006e+01 5.58796e+01
9.84960e+05 1.23100e+03 5.63704e+01 5.72572e+01 5.54837e+01 5.64591e+01 5.70035e+01 5.59147e+01
9.85600e+05 1.23200e+03 5.64524e+01 5.72996e+01 5.56052e+01 5.64814e+01 5.70066e+01 5.59562e+01
9.86240e+05 1.23200e+03 5.64524e+01 5.72996e+01 5.56052e+01 5.65050e+01 5.70092e+01 5.60007e+01
9.86880e+05 1.23300e+03 5.66597e+01 5.72121e+01 5.61073e+01 5.65269e+01 5.70106e+01 5.60433e+01
9.87520e+05 1.23400e+03 5.58221e+01 5.68156e+01 5.48286e+01 5.65447e+01 5.70103e+01 5.60790e+01
9.88160e+05 1.23500e+03 5.59044e+01 5.64954e+01 5.53135e+01 5.65558e+01 5.70086e+01 5.61030e+01
9.88800e+05 1.23600e+03 5.67247e+01 5.74421e+01 5.60073e+01 5.65593e+01 5.70066e+01 5.61120e+01
9.89440e+05 1.23600e+03 5.67247e+01 5.74421e+01 5.60073e+01 5.65553e+01 5.70057e+01 5.61050e+01
9.90080e+05 1.23700e+03 5.52792e+01 5.69560e+01 5.36023e+01 5.65450e+01 5.70072e+01 5.60828e+01
9.90720e+05 1.23800e+03 5.66658e+01 5.72014e+01 5.61303e+01 5.65298e+01 5.70116e+01 5.60480e+01
9.91360e+05 1.23900e+03 5.66292e+01 5.73606e+01 5.58978e+01 5.65107e+01 5.70182e+01 5.60032e+01
9.92000e+05 1.24000e+03 5.57779e+01 5.70110e+01 5.45448e+01 5.64883e+01 5.70255e+01 5.59512e+01
9.92640e+05 1.24000e+03 5.57779e+01 5.70110e+01 5.45448e+01 5.64629e+01 5.70318e+01 5.58941e+01
9.93280e+05 1.24100e+03 5.62880e+01 5.74056e+01 5.51705e+01 5.64347e+01 5.70361e+01 5.58333e+01
9.93920e+05 1.24200e+03 5.65100e+01 5.75241e+01 5.54960e+01 5.64042e+01 5.70386e+01 5.57697e+01
9.94560e+05 1.24300e+03 5.65220e+01 5.73988e+01 5.56451e+01 5.63726e+01 5.70400e+01 5.57051e+01
9.95200e+05 1.24400e+03 5.62069e+01 5.74319e+01 5.49818e+01 5.63417e+01 5.70418e+01 5.56416e+01
9.95840e+05 1.24400e+03 5.62069e+01 5.74319e+01 5.49818e+01 5.63133e+01 5.70452e+01 5.55815e+01
9.96480e+05 1.24500e+03 5.63450e+01 5.72494e+01 5.54406e+01 5.62889e+01 5.70514e+01 5.55264e+01
9.97120e+05 1.24600e+03 5.62289e+01 5.75633e+01 5.48946e+01 5.62692e+01 5.70614e+01 5.54771e+01
9.97760e+05 1.24700e+03 5.57721e+01 5.71040e+01 5.44401e+01 5.62551e+01 5.70758e+01 5.54344e+01
9.98400e+05 1.24800e+03 5.62621e+01 5.75852e+01 5.49389e+01 5.62467e+01 5.70948e+01 5.53987e+01
9.99040e+05 1.24800e+03 5.62621e+01 5.75852e+01 5.49389e+01 5.62441e+01 5.71181e+01 5.53702e+01
9.99680e+05 1.24900e+03 5.56495e+01 5.74461e+01 5.38529e+01 5.62464e+01 5.71447e+01 5.53481e+01


==> vortex_td3.dat <==
0.00000e+00 0.00000e+00 1.43659e-02 3.14311e-02 -2.69927e-03 1.43659e-02 3.14311e-02 -2.69927e-03
6.40000e+02 0.00000e+00 1.43659e-02 3.14311e-02 -2.69927e-03 1.43659e-02 3.14311e-02 -2.69927e-03
1.28000e+03 1.00000e+00 -1.07509e-02 -6.42838e-03 -1.50734e-02 1.43659e-02 3.14311e-02 -2.69927e-03
1.92000e+03 2.00000e+00 -2.33190e-03 2.80246e-03 -7.46627e-03 1.43659e-02 3.14311e-02 -2.69928e-03
2.56000e+03 3.00000e+00 -7.01644e-03 -5.65629e-03 -8.37659e-03 1.43654e-02 3.14301e-02 -2.69936e-03
3.20000e+03 4.00000e+00 -6.14085e-04 7.72806e-03 -8.95623e-03 1.43597e-02 3.14196e-02 -2.70022e-03
3.84000e+03 4.00000e+00 -6.14085e-04 7.72806e-03 -8.95623e-03 1.43311e-02 3.13669e-02 -2.70478e-03
4.48000e+03 5.00000e+00 -2.06922e-03 7.34257e-03 -1.14810e-02 1.42396e-02 3.11994e-02 -2.72028e-03
5.12000e+03 6.00000e+00 -1.31975e-02 -1.12677e-02 -1.51274e-02 1.40243e-02 3.08078e-02 -2.75928e-03
5.76000e+03 7.00000e+00 -6.15838e-03 3.79115e-03 -1.61079e-02 1.36173e-02 3.00727e-02 -2.83819e-03
6.40000e+03 8.00000e+00 9.38425e-03 3.47249e-02 -1.59564e-02 1.29649e-02 2.89015e-02 -2.97173e-03
7.04000e+03 8.00000e+00 9.38425e-03 3.47249e-02 -1.59564e-02 1.20451e-02 2.72542e-02 -3.16408e-03
7.68000e+03 9.00000e+00 -1.24266e-02 -8.47771e-03 -1.63755e-02 1.08721e-02 2.51485e-02 -3.40430e-03
8.32000e+03 1.00000e+01 -8.80764e-03 -5.03757e-03 -1.25777e-02 9.48895e-03 2.26512e-02 -3.67330e-03
8.96000e+03 1.10000e+01 6.70955e-02 1.43954e-01 -9.76307e-03 7.95744e-03 1.98735e-02 -3.95861e-03
9.60000e+03 1.20000e+01 2.03867e-01 2.04228e-01 2.03505e-01 6.35209e-03 1.69701e-02 -4.26591e-03
1.02400e+04 1.20000e+01 2.03867e-01 2.04228e-01 2.03505e-01 4.75264e-03 1.41235e-02 -4.61822e-03
1.08800e+04 1.30000e+01 3.90366e-01 3.96900e-01 3.83833e-01 3.23499e-03 1.15034e-02 -5.03342e-03
1.15200e+04 1.40000e+01 3.90325e-01 4.00773e-01 3.79878e-01 1.88340e-03 9.22963e-03 -5.46283e-03
1.21600e+04 1.50000e+01 4.36261e-01 4.56573e-01 4.15950e-01 8.52235e-04 7.39552e-03 -5.69105e-03
1.28000e+04 1.60000e+01 4.95297e-01 5.02058e-01 4.88535e-01 4.81460e-04 6.19581e-03 -5.23289e-03
1.34400e+04 1.60000e+01 4.95297e-01 5.02058e-01 4.88535e-01 1.41803e-03 6.11273e-03 -3.27667e-03
1.40800e+04 1.70000e+01 5.45955e-01 5.66034e-01 5.25875e-01 4.64569e-03 8.01938e-03 1.27200e-03
1.47200e+04 1.80000e+01 5.71778e-01 6.41783e-01 5.01773e-01 1.13576e-02 1.30921e-02 9.62305e-03
1.53600e+04 1.90000e+01 5.77723e-01 6.73160e-01 4.82285e-01 2.27079e-02 2.28562e-02 2.25595e-02
1.60000e+04 2.00000e+01 5.82991e-01 6.70771e-01 4.95212e-01 3.95509e-02 4.16842e-02 3.74176e-02
1.66400e+04 2.00000e+01 5.82991e-01 6.70771e-01 4.95212e-01 6.22663e-02 6.62986e-02 5.82341e-02
1.72800e+04 2.10000e+01 5.92774e-01 7.00755e-01 4.84792e-01 9.07063e-02 9.63225e-02 8.50900e-02
1.79200e+04 2.20000e+01 6.05549e-01 7.08349e-01 5.02748e-01 1.24243e-01 1.30855e-01 1.17631e-01
1.85600e+04 2.30000e+01 6.09433e-01 7.35873e-01 4.82993e-01 1.61876e-01 1.68585e-01 1.55166e-01
1.92000e+04 2.40000e+01 6.30981e-01 7.77547e-01 4.84416e-01 2.02358e-01 2.07958e-01 1.96758e-01
1.98400e+04 2.40000e+01 6.30981e-01 7.77547e-01 4.84416e-01 2.44334e-01 2.47368e-01 2.41300e-01
2.04800e+04 2.50000e+01 6.13176e-01 7.74143e-01 4.52209e-01 2.86466e-01 2.87593e-01 2.85340e-01
2.11200e+04 2.60000e+01 5.96750e-01 7.56529e-01 4.36970e-01 3.27548e-01 3.34422e-01 3.20674e-01
2.17600e+04 2.70000e+01 6.46489e-01 8.60560e-01 4.32417e-01 3.66589e-01 3.80658e-01 3.52520e-01
2.24000e+04 2.80000e+01 6.44206e-01 8.68302e-01 4.20110e-01 4.02863e-01 4.25345e-01 3.80381e-01
2.30400e+04 2.80000e+01 6.44206e-01 8.68302e-01 4.20110e-01 4.35911e-01 4.67759e-01 4.04063e-01
2.36800e+04 2.90000e+01 5.87654e-01 7.61331e-01 4.13977e-01 4.65506e-01 5.07419e-01 4.23592e-01
2.43200e+04 3.00000e+01 5.80804e-01 7.65610e-01 3.95997e-01 4.91600e-01 5.44069e-01 4.39132e-01
2.49600e+04 3.10000e+01 5.41362e-01 7.19720e-01 3.63003e-01 5.14296e-01 5.77664e-01 4.50928e-01
2.56000e+04 3.20000e+01 5.75195e-01 7.15844e-01 4.34547e-01 5.33806e-01 6.08337e-01 4.59274e-01
2.62400e+04 3.20000e+01 5.75195e-01 7.15844e-01 4.34547e-01 5.50411e-01 6.36321e-01 4.64500e-01
2.68800e+04 3.30000e+01 6.77390e-01 7.97482e-01 5.57297e-01 5.64390e-01 6.61815e-01 4.66965e-01
2.75200e+04 3.40000e+01 7.39082e-01 8.04385e-01 6.73779e-01 5.75952e-01 6.84870e-01 4.67035e-01
2.81600e+04 3.50000e+01 7.89594e-01 9.08196e-01 6.70991e-01 5.85212e-01 7.05347e-01 4.65077e-01
2.88000e+04 3.60000e+01 8.44650e-01 1.03654e+00 6.52761e-01 5.92233e-01 7.22973e-01 4.61494e-01
2.94400e+04 3.60000e+01 8.44650e-01 1.03654e+00 6.52761e-01 5.97148e-01 7.37482e-01 4.56814e-01
3.00800e+04 3.70000e+01 8.99012e-01 1.13881e+00 6.59215e-01 6.00296e-01 7.48790e-01 4.51802e-01
3.07200e+04 3.80000e+01 8.92686e-01 1.09785e+00 6.87523e-01 6.02313e-01 7.57132e-01 4.47495e-01
3.13600e+04 3.90000e+01 9.04486e-01 1.06072e+00 7.48252e-01 6.04125e-01 7.63147e-01 4.45103e-01
3.20000e+04 4.00000e+01 9.42467e-01 1.05674e+00 8.28194e-01 6.06830e-01 7.67882e-01 4.45778e-01
3.26400e+04 4.00000e+01 9.42467e-01 1.05674e+00 8.28194e-01 6.11534e-01 7.72715e-01 4.50353e-01
3.32800e+04 4.10000e+01 1.02723e+00 1.09377e+00 9.60700e-01 6.19171e-01 7.79174e-01 4.59169e-01
3.39200e+04 4.20000e+01 1.08380e+00 1.16207e+00 1.00553e+00 6.30349e-01 7.88639e-01 4.72059e-01
3.45600e+04 4.30000e+01 1.10106e+00 1.19726e+00 1.00485e+00 6.45262e-01 8.02037e-01 4.88487e-01
3.52000e+04 4.40000e+01 1.19219e+00 1.37149e+00 1.01290e+00 6.63705e-01 8.19637e-01 5.07774e-01
3.58400e+04 4.40000e+01 1.19219e+00 1.37149e+00 1.01290e+00 6.85193e-01 8.41034e-01 5.29352e-01
3.64800e+04 4.50000e+01 1.30946e+00 1.58096e+00 1.03796e+00 7.09125e-01 8.65330e-01 5.52919e-01
3.71200e+04 4.60000e+01 1.39230e+00 1.71752e+00 1.06709e+00 7.34946e-01 8.91428e-01 5.78465e-01
3.77600e+04 4.70000e+01 1.50756e+00 1.82510e+00 1.19002e+00 7.62249e-01 9.18351e-01 6.06147e-01
3.84000e+04 4.80000e+01 1.68507e+00 2.02616e+00 1.34399e+00 7.90801e-01 9.45514e-01 6.36087e-01
3.90400e+04 4.80000e+01 1.68507e+00 2.02616e+00 1.34399e+00 8.20571e-01 9.72929e-01 6.68212e-01
3.96800e+04 4.90000e+01 1.72718e+00 2.10297e+00 1.35139e+00 8.51729e-01 1.00128e+00 7.02178e-01
4.03200e+04 5.00000e+01 1.89363e+00 2.41635e+00 1.37092e+00 8.84621e-01 1.03180e+00 7.37442e-01
4.09600e+04 5.10000e+01 2.18992e+00 2.92977e+00 1.45006e+00 9.19763e-01 1.06609e+00 7.73435e-01
4.16000e+04 5.20000e+01 2.31025e+00 3.11577e+00 1.50474e+00 9.57770e-01 1.10576e+00 8.09779e-01
4.22400e+04 5.20000e+01 2.31025e+00 3.11577e+00 1.50474e+00 9.99310e-01 1.15221e+00 8.46410e-01
4.28800e+04 5.30000e+01 2.45216e+00 3.32562e+00 1.57870e+00 1.04502e+00 1.20648e+00 8.83554e-01
4.35200e+04 5.40000e+01 2.62979e+00 3.58329e+00 1.67628e+00 1.09547e+00 1.26937e+00 9.21578e-01
4.41600e+04 5.50000e+01 3.11029e+00 3.88878e+00 2.33181e+00 1.15123e+00 1.34165e+00 9.60819e-01
4.48000e+04 5.60000e+01 3.45867e+00 4.36229e+00 2.55505e+00 1.21286e+00 1.42424e+00 1.00147e+00
4.54400e+04 5.60000e+01 3.45867e+00 4.36229e+00 2.55505e+00 1.28092e+00 1.51825e+00 1.04358e+00
4.60800e+04 5.70000e+01 3.78043e+00 4.81693e+00 2.74393e+00 1.35589e+00 1.62469e+00 1.08709e+00
4.67200e+04 5.80000e+01 4.20364e+00 5.69056e+00 2.71672e+00 1.43819e+00 1.74424e+00 1.13213e+00
4.73600e+04 5.90000e+01 4.84962e+00 6.98876e+00 2.71047e+00 1.52825e+00 1.87711e+00 1.17939e+00
4.80000e+04 6.00000e+01 5.68419e+00 8.41174e+00 2.95665e+00 1.62676e+00 2.02316e+00 1.23036e+00
4.86400e+04 6.00000e+01 5.68419e+00 8.41174e+00 2.95665e+00 1.73476e+00 2.18214e+00 1.28738e+00
4.92800e+04 6.10000e+01 6.90299e+00 1.01816e+01 3.62438e+00 1.85365e+00 2.35425e+00 1.35306e+00
4.99200e+04 6.20000e+01 7.54403e+00 1.12468e+01 3.84125e+00 1.98517e+00 2.54075e+00 1.42960e+00
5.05600e+04 6.30000e+01 8.66350e+00 1.29533e+01 4.37370e+00 2.13134e+00 2.74464e+00 1.51804e+00
5.12000e+04 6.40000e+01 9.40417e+00 1.40675e+01 4.74083e+00 2.29467e+00 2.97125e+00 1.61810e+00
5.18400e+04 6.40000e+01 9.40417e+00 1.40675e+01 4.74083e+00 2.47849e+00 3.22847e+00 1.72850e+00
5.24800e+04 6.50000e+01 1.08947e+01 1.54284e+01 6.36097e+00 2.68702e+00 3.52624e+00 1.84780e+00
5.31200e+04 6.60000e+01 1.40968e+01 1.65132e+01 1.16803e+01 2.92530e+00 3.87545e+00 1.97516e+00
5.37600e+04 6.70000e+01 1.86240e+01 1.96403e+01 1.76077e+01 3.19860e+00 4.28642e+00 2.11077e+00
5.44000e+04 6.80000e+01 2.50011e+01 3.17495e+01 1.82527e+01 3.51176e+00 4.76740e+00 2.25612e+00
5.50400e+04 6.80000e+01 2.50011e+01 3.17495e+01 1.82527e+01 3.86900e+00 5.32338e+00 2.41462e+00
5.56800e+04 6.90000e+01 1.71352e+01 1.91263e+01 1.51441e+01 4.27463e+00 5.95541e+00 2.59384e+00
5.63200e+04 7.00000e+01 1.49983e+01 1.95991e+01 1.03975e+01 4.73519e+00 6.66054e+00 2.80984e+00
5.69600e+04 7.10000e+01 1.19435e+01 1.96559e+01 4.23114e+00 5.26253e+00 7.43213e+00 3.09292e+00
5.76000e+04 7.20000e+01 1.16938e+01 1.97799e+01 3.60773e+00 5.87493e+00 8.26042e+00 3.48945e+00
5.82400e+04 7.20000e+01 1.16938e+01 1.97799e+01 3.60773e+00 6.59278e+00 9.13328e+00 4.05229e+00
5.88800e+04 7.30000e+01 1.23808e+01 2.04001e+01 4.36158e+00 7.42802e+00 1.00370e+01 4.81903e+00
5.95200e+04 7.40000e+01 1.22409e+01 2.05885e+01 3.89336e+00 8.37267e+00 1.09569e+01 5.78845e+00
6.01600e+04 7.50000e+01 1.21247e+01 2.10091e+01 3.24023e+00 9.39298e+00 1.18780e+01 6.90796e+00
6.08000e+04 7.60000e+01 1.21977e+01 2.13683e+01 3.02716e+00 1.04325e+01 1.27854e+01 8.07951e+00
6.14400e+04 7.60000e+01 1.21977e+01 2.13683e+01 3.02716e+00 1.14231e+01 1.36648e+01 9.18146e+00
6.20800e+04 7.70000e+01 1.21466e+01 2.18422e+01 2.45094e+00 1.23003e+01 1.45036e+01 1.00970e+01
6.27200e+04 7.80000e+01 1.15121e+01 2.23549e+01 6.69396e-01 1.30154e+01 1.52921e+01 1.07387e+01
6.33600e+04 7.90000e+01 1.19420e+01 2.22937e+01 1.59023e+00 1.35423e+01 1.60235e+01 1.10612e+01
6.40000e+04 8.00000e+01 1.24264e+01 2.24133e+01 2.43958e+00 1.38789e+01 1.66949e+01 1.10630e+01
6.46400e+04 8.00000e+01 1.24264e+01 2.24133e+01 2.43958e+00 1.40423e+01 1.73067e+01 1.07780e+01
6.52800e+04 8.10000e+01 1.45237e+01 2.28337e+01 6.21377e+00 1.40621e+01 1.78624e+01 1.02618e+01
6.59200e+04 8.20000e+01 2.78743e+01 3.28545e+01 2.28941e+01 1.39731e+01 1.83674e+01 9.57883e+00
6.65600e+04 8.30000e+01 2.91363e+01 3.51040e+01 2.31685e+01 1.38101e+01 1.88283e+01 8.79184e+00
6.72000e+04 8.40000e+01 3.03495e+01 3.72180e+01 2.34810e+01 1.36044e+01 1.92517e+01 7.95719e+00
6.78400e+04 8.40000e+01 3.03495e+01 3.72180e+01 2.34810e+01 1.33851e+01 1.96432e+01 7.12697e+00
6.84800e+04 8.50000e+01 3.07477e+01 3.77255e+01 2.37699e+01 1.31833e+01 2.00070e+01 6.35965e+00
6.91200e+04 8.60000e+01 3.14692e+01 3.95893e+01 2.33491e+01 1.30401e+01 2.03462e+01 5.73407e+00
6.97600e+04 8.70000e+01 3.17512e+01 3.99298e+01 2.35727e+01 1.30090e+01 2.06632e+01 5.35478e+00
7.04000e+04 8.80000e+01 3.17462e+01 3.97778e+01 2.37145e+01 1.31502e+01 2.09597e+01 5.34070e+00
7.10400e+04 8.80000e+01 3.17462e+01 3.97778e+01 2.37145e+01 1.35188e+01 2.12374e+01 5.80025e+00
7.16800e+04 8.90000e+01 3.19994e+01 4.01927e+01 2.38061e+01 1.41511e+01 2.14980e+01 6.80414e+00
7.23200e+04 9.00000e+01 3.19923e+01 4.04087e+01 2.35758e+01 1.50550e+01 2.17430e+01 8.36710e+00
7.29600e+04 9.10000e+01 3.24198e+01 4.11928e+01 2.36468e+01 1.62084e+01 2.19730e+01 1.04438e+01
7.36000e+04 9.20000e+01 3.26076e+01 4.14874e+01 2.37279e+01 1.75630e+01 2.21881e+01 1.29379e+01
7.42400e+04 9.20000e+01 3.26076e+01 4.14874e+01 2.37279e+01 1.90540e+01 2.23880e+01 1.57200e+01
7.48800e+04 9.30000e+01 3.27927e+01 4.17642e+01 2.38212e+01 2.06101e+01 2.25722e+01 1.86480e+01
7.55200e+04 9.40000e+01 3.27632e+01 4.14201e+01 2.41064e+01 2.21630e+01 2.27401e+01 2.15860e+01
7.61600e+04 9.50000e+01 3.27910e+01 4.14853e+01 2.40966e+01 2.36551e+01 2.44186e+01 2.28915e+01
7.68000e+04 9.60000e+01 3.28943e+01 4.17110e+01 2.40776e+01 2.50425e+01 2.70588e+01 2.30261e+01
7.74400e+04 9.60000e+01 3.28943e+01 4.17110e+01 2.40776e+01 2.62974e+01 2.94506e+01 2.31442e+01
7.80800e+04 9.70000e+01 3.28573e+01 4.17469e+01 2.39677e+01 2.74064e+01 3.15659e+01 2.32469e+01
7.87200e+04 9.80000e+01 3.27390e+01 4.14919e+01 2.39861e+01 2.83676e+01 3.33995e+01 2.33357e+01
7.93600e+04 9.90000e+01 3.26153e+01 4.09647e+01 2.42659e+01 2.91878e+01 3.49624e+01 2.34132e+01
8.00000e+04 1.00000e+02 3.23430e+01 4.03683e+01 2.43178e+01 2.98788e+01 3.62756e+01 2.34820e+01
8.06400e+04 1.00000e+02 3.23430e+01 4.03683e+01 2.43178e+01 3.04551e+01 3.73656e+01 2.35446e+01
8.12800e+04 1.01000e+02 3.21482e+01 3.98720e+01 2.44245e+01 3.09318e+01 3.82605e+01 2.36030e+01
8.19200e+04 1.02000e+02 3.17777e+01 3.91837e+01 2.43717e+01 3.13230e+01 3.89879e+01 2.36581e+01
8.25600e+04 1.03000e+02 3.12325e+01 3.78236e+01 2.46414e+01 3.16416e+01 3.95728e+01 2.37104e+01
8.32000e+04 1.04000e+02 3.14622e+01 3.80040e+01 2.49204e+01 3.18982e+01 4.00361e+01 2.37602e+01
8.38400e+04 1.04000e+02 3.14622e+01 3.80040e+01 2.49204e+01 3.21013e+01 4.03946e+01 2.38079e+01
8.44800e+04 1.05000e+02 3.17219e+01 3.81146e+01 2.53293e+01 3.22572e+01 4.06604e+01 2.38541e+01
8.51200e+04 1.06000e+02 3.17121e+01 3.81645e+01 2.52597e+01 3.23708e+01 4.08420e+01 2.38997e+01
8.57600e+04 1.07000e+02 3.19071e+01 3.83448e+01 2.54694e+01 3.24453e+01 4.09449e+01 2.39456e+01
8.64000e+04 1.08000e+02 3.17796e+01 3.83894e+01 2.51697e+01 3.24829e+01 4.09727e+01 2.39931e+01
8.70400e+04 1.08000e+02 3.17796e+01 3.83894e+01 2.51697e+01 3.24865e+01 4.09292e+01 2.40437e+01
8.76800e+04 1.09000e+02 3.18703e+01 3.81002e+01 2.56404e+01 3.24597e+01 4.08202e+01 2.40992e+01
8.83200e+04 1.10000e+02 3.21036e+01 3.83637e+01 2.58435e+01 3.24080e+01 4.06546e+01 2.41614e+01
8.89600e+04 1.11000e+02 3.22238e+01 3.84564e+01 2.59911e+01 3.23383e+01 4.04446e+01 2.42320e+01
8.96000e+04 1.12000e+02 3.20525e+01 3.82908e+01 2.58143e+01 3.22582e+01 4.02048e+01 2.43116e+01
9.02400e+04 1.12000e+02 3.20525e+01 3.82908e+01 2.58143e+01 3.21752e+01 3.99506e+01 2.43997e+01
9.08800e+04 1.13000e+02 3.20374e+01 3.82386e+01 2.58363e+01 3.20958e+01 3.96966e+01 2.44950e+01
9.15200e+04 1.14000e+02 3.22528e+01 3.85123e+01 2.59933e+01 3.20252e+01 3.94547e+01 2.45957e+01
9.21600e+04 1.15000e+02 3.23864e+01 3.85882e+01 2.61845e+01 3.19671e+01 3.92339e+01 2.47004e+01
9.28000e+04 1.16000e+02 3.24445e+01 3.87259e+01 2.61632e+01 3.19237e+01 3.90398e+01 2.48076e+01
9.34400e+04 1.16000e+02 3.24445e+01 3.87259e+01 2.61632e+01 3.18954e+01 3.88748e+01 2.49159e+01
9.40800e+04 1.17000e+02 3.25597e+01 3.86396e+01 2.64797e+01 3.18816e+01 3.87391e+01 2.50240e+01
9.47200e+04 1.18000e+02 3.27886e+01 3.89664e+01 2.66107e+01 3.18807e+01 3.86310e+01 2.51304e+01
9.53600e+04 1.19000e+02 3.30686e+01 3.93494e+01 2.67877e+01 3.18906e+01 3.85476e+01 2.52336e+01
9.60000e+04 1.20000e+02 3.29967e+01 3.93642e+01 2.66291e+01 3.19096e+01 3.84864e+01 2.53327e+01
9.66400e+04 1.20000e+02 3.29967e+01 3.93642e+01 2.66291e+01 3.19359e+01 3.84446e+01 2.54272e+01
9.72800e+04 1.21000e+02 3.33289e+01 3.98765e+01 2.67813e+01 3.19688e+01 3.84201e+01 2.55175e+01
9.79200e+04 1.22000e+02 3.36163e+01 4.00475e+01 2.71850e+01 3.20077e+01 3.84109e+01 2.56045e+01
9.85600e+04 1.23000e+02 3.36493e+01 4.02357e+01 2.70630e+01 3.20528e+01 3.84160e+01 2.56896e+01
9.92000e+04 1.24000e+02 3.40023e+01 4.06808e+01 2.73239e+01 3.21044e+01 3.84348e+01 2.57741e+01
9.98400e+04 1.24000e+02 3.40023e+01 4.06808e+01 2.73239e+01 3.21634e+01 3.84674e+01 2.58593e+01
1.00480e+05 1.25000e+02 3.44866e+01 4.08904e+01 2.80829e+01 3.22299e+01 3.85143e+01 2.59455e+01
1.01120e+05 1.26000e+02 3.46371e+01 4.11100e+01 2.81641e+01 3.23047e+01 3.85762e+01 2.60331e+01
1.01760e+05 1.27000e+02 3.44566e+01 4.11954e+01 2.77177e+01 3.23879e+01 3.86538e+01 2.61220e+01
1.02400e+05 1.28000e+02 3.47338e+01 4.12690e+01 2.81987e+01 3.24798e+01 3.87475e+01 2.62122e+01
1.03040e+05 1.28000e+02 3.47338e+01 4.12690e+01 2.81987e+01 3.25808e+01 3.88573e+01 2.63043e+01
1.03680e+05 1.29000e+02 3.48830e+01 4.14681e+01 2.82979e+01 3.26910e+01 3.89828e+01 2.63993e+01
1.04320e+05 1.30000e+02 3.47650e+01 4.13467e+01 2.81833e+01 3.28110e+01 3.91230e+01 2.64991e+01
1.04960e+05 1.31000e+02 3.51435e+01 4.14935e+01 2.87934e+01 3.29408e+01 3.92765e+01 2.66051e+01
1.05600e+05 1.32000e+02 3.52161e+01 4.15360e+01 2.88963e+01 3.30795e+01 3.94409e+01 2.67182e+01
1.06240e+05 1.32000e+02 3.52161e+01 4.15360e+01 2.88963e+01 3.32259e+01 3.96135e+01 2.68382e+01
1.06880e+05 1.33000e+02 3.54100e+01 4.15271e+01 2.92930e+01 3.33773e+01 3.97909e+01 2.69638e+01
1.07520e+05 1.34000e+02 3.55149e+01 4.17526e+01 2.92771e+01 3.35312e+01 3.99693e+01 2.70931e+01
1.08160e+05 1.35000e+02 3.55538e+01 4.15525e+01 2.95552e+01 3.36847e+01 4.01452e+01 2.72242e+01
1.08800e+05 1.36000e+02 3.53706e+01 4.12481e+01 2.94932e+01 3.38353e+01 4.03151e+01 2.73556e+01
1.09440e+05 1.36000e+02 3.53706e+01 4.12481e+01 2.94932e+01 3.39815e+01 4.04762e+01 2.74869e+01
1.10080e+05 1.37000e+02 3.54534e+01 4.13648e+01 2.95419e+01 3.41224e+01 4.06264e+01 2.76184e+01
1.10720e+05 1.38000e+02 3.55962e+01 4.14655e+01 2.97269e+01 3.42578e+01 4.07644e+01 2.77512e+01
1.11360e+05 1.39000e+02 3.55978e+01 4.14042e+01 2.97913e+01 3.43879e+01 4.08895e+01 2.78862e+01
1.12000e+05 1.40000e+02 3.55791e+01 4.14911e+01 2.96671e+01 3.45129e+01 4.10014e+01 2.80243e+01
1.12640e+05 1.40000e+02 3.55791e+01 4.14911e+01 2.96671e+01 3.46325e+01 4.10997e+01 2.81653e+01
1.13280e+05 1.41000e+02 3.56255e+01 4.15041e+01 2.97468e+01 3.47461e+01 4.11841e+01 2.83081e+01
1.13920e+05 1.42000e+02 3.56354e+01 4.15044e+01 2.97664e+01 3.48528e+01 4.12544e+01 2.84512e+01
1.14560e+05 1.43000e+02 3.56290e+01 4.14765e+01 2.97814e+01 3.49515e+01 4.13107e+01 2.85924e+01
1.15200e+05 1.44000e+02 3.59793e+01 4.16821e+01 3.02766e+01 3.50418e+01 4.13541e+01 2.87295e+01
1.15840e+05 1.44000e+02 3.59793e+01 4.16821e+01 3.02766e+01 3.51234e+01 4.13861e+01 2.88607e+01
1.16480e+05 1.45000e+02 3.61815e+01 4.18981e+01 3.04649e+01 3.51964e+01 4.14087e+01 2.89840e+01
1.17120e+05 1.46000e+02 3.62604e+01 4.20086e+01 3.05123e+01 3.52612e+01 4.14242e+01 2.90981e+01
1.17760e+05 1.47000e+02 3.60542e+01 4.17403e+01 3.03681e+01 3.53184e+01 4.14347e+01 2.92021e+01
1.18400e+05 1.48000e+02 3.63474e+01 4.17611e+01 3.09337e+01 3.53693e+01 4.14425e+01 2.92960e+01
1.19040e+05 1.48000e+02 3.63474e+01 4.17611e+01 3.09337e+01 3.54151e+01 4.14493e+01 2.93809e+01
1.19680e+05 1.49000e+02 3.63152e+01 4.17902e+01 3.08403e+01 3.54579e+01 4.14571e+01 2.94588e+01
1.20320e+05 1.50000e+02 3.64403e+01 4.18983e+01 3.09823e+01 3.55003e+01 4.14677e+01 2.95328e+01
1.20960e+05 1.51000e+02 3.65044e+01 4.18756e+01 3.11331e+01 3.55441e+01 4.14826e+01 2.96056e+01
1.21600e+05 1.52000e+02 3.66146e+01 4.17842e+01 3.14450e+01 3.55912e+01 4.15026e+01 2.96798e+01
1.22240e+05 1.52000e+02 3.66146e+01 4.17842e+01 3.14450e+01 3.56422e+01 4.15273e+01 2.97571e+01
1.22880e+05 1.53000e+02 3.68243e+01 4.17825e+01 3.18662e+01 3.56973e+01 4.15559e+01 2.98387e+01
1.23520e+05 1.54000e+02 3.68248e+01 4.17973e+01 3.18522e+01 3.57559e+01 4.15869e+01 2.99250e+01
1.24160e+05 1.55000e+02 3.69031e+01 4.18074e+01 3.19989e+01 3.58173e+01 4.16186e+01 3.00159e+01
1.24800e+05 1.56000e+02 3.70369e+01 4.17472e+01 3.23265e+01 3.58805e+01 4.16498e+01 3.01112e+01
1.25440e+05 1.56000e+02 3.70369e+01 4.17472e+01 3.23265e+01 3.59449e+01 4.16792e+01 3.02106e+01
1.26080e+05 1.57000e+02 3.70859e+01 4.18686e+01 3.23033e+01 3.60102e+01 4.17061e+01 3.03144e+01
1.26720e+05 1.58000e+02 3.71161e+01 4.18685e+01 3.23636e+01 3.60765e+01 4.17297e+01 3.04232e+01
1.27360e+05 1.59000e+02 3.72343e+01 4.18380e+01 3.26305e+01 3.61436e+01 4.17496e+01 3.05376e+01
1.28000e+05 1.60000e+02 3.74270e+01 4.19428e+01 3.29113e+01 3.62119e+01 4.17659e+01 3.06579e+01
1.28640e+05 1.60000e+02 3.74270e+01 4.19428e+01 3.29113e+01 3.62813e+01 4.17785e+01 3.07841e+01
1.29280e+05 1.61000e+02 3.74428e+01 4.19101e+01 3.29755e+01 3.63516e+01 4.17878e+01 3.09155e+01
1.29920e+05 1.62000e+02 3.77504e+01 4.18390e+01 3.36618e+01 3.64228e+01 4.17945e+01 3.10512e+01
1.30560e+05 1.63000e+02 3.77978e+01 4.18766e+01 3.37189e+01 3.64944e+01 4.17994e+01 3.11894e+01
1.31200e+05 1.64000e+02 3.77973e+01 4.18852e+01 3.37095e+01 3.65661e+01 4.18033e+01 3.13288e+01
1.31840e+05 1.64000e+02 3.77973e+01 4.18852e+01 3.37095e+01 3.66376e+01 4.18070e+01 3.14682e+01
1.32480e+05 1.65000e+02 3.78706e+01 4.18254e+01 3.39159e+01 3.67091e+01 4.18111e+01 3.16070e+01
1.33120e+05 1.66000e+02 3.79613e+01 4.18961e+01 3.40265e+01 3.67809e+01 4.18159e+01 3.17458e+01
1.33760e+05 1.67000e+02 3.82075e+01 4.19877e+01 3.44274e+01 3.68536e+01 4.18217e+01 3.18855e+01
1.34400e+05 1.68000e+02 3.86073e+01 4.20419e+01 3.51727e+01 3.69278e+01 4.18281e+01 3.20276e+01
1.35040e+05 1.68000e+02 3.86073e+01 4.20419e+01 3.51727e+01 3.70041e+01 4.18348e+01 3.21734e+01
1.35680e+05 1.69000e+02 3.86839e+01 4.20118e+01 3.53561e+01 3.70823e+01 4.18414e+01 3.23232e+01
1.36320e+05 1.70000e+02 3.88315e+01 4.19816e+01 3.56813e+01 3.71622e+01 4.18476e+01 3.24768e+01
1.36960e+05 1.71000e+02 3.88931e+01 4.20925e+01 3.56936e+01 3.72433e+01 4.18532e+01 3.26334e+01
1.37600e+05 1.72000e+02 3.87268e+01 4.21443e+01 3.53093e+01 3.73255e+01 4.18585e+01 3.27926e+01
1.38240e+05 1.72000e+02 3.87268e+01 4.21443e+01 3.53093e+01 3.74093e+01 4.18639e+01 3.29547e+01
1.38880e+05 1.73000e+02 3.89651e+01 4.21352e+01 3.57951e+01 3.74954e+01 4.18699e+01 3.31209e+01
1.39520e+05 1.74000e+02 3.89881e+01 4.20760e+01 3.59002e+01 3.75853e+01 4.18772e+01 3.32933e+01
1.40160e+05 1.75000e+02 3.90803e+01 4.20159e+01 3.61448e+01 3.76797e+01 4.18861e+01 3.34733e+01
1.40800e+05 1.76000e+02 3.91756e+01 4.20997e+01 3.62515e+01 3.77790e+01 4.18967e+01 3.36612e+01
1.41440e+05 1.76000e+02 3.91756e+01 4.20997e+01 3.62515e+01 3.78824e+01 4.19092e+01 3.38556e+01
1.42080e+05 1.77000e+02 3.90387e+01 4.21117e+01 3.59657e+01 3.79885e+01 4.19235e+01 3.40535e+01
1.42720e+05 1.78000e+02 3.92134e+01 4.18830e+01 3.65438e+01 3.80952e+01 4.19393e+01 3.42511e+01
1.43360e+05 1.79000e+02 3.92914e+01 4.18978e+01 3.66851e+01 3.82005e+01 4.19562e+01 3.44448e+01
1.44000e+05 1.80000e+02 3.91564e+01 4.17346e+01 3.65781e+01 3.83025e+01 4.19735e+01 3.46315e+01
1.44640e+05 1.80000e+02 3.91564e+01 4.17346e+01 3.65781e+01 3.83999e+01 4.19904e+01 3.48093e+01
1.45280e+05 1.81000e+02 3.92009e+01 4.18641e+01 3.65377e+01 3.84917e+01 4.20061e+01 3.49772e+01
1.45920e+05 1.82000e+02 3.92070e+01 4.18823e+01 3.65317e+01 3.85774e+01 4.20200e+01 3.51347e+01
1.46560e+05 1.83000e+02 3.91224e+01 4.16976e+01 3.65472e+01 3.86568e+01 4.20311e+01 3.52824e+01
1.47200e+05 1.84000e+02 3.91495e+01 4.16899e+01 3.66090e+01 3.87298e+01 4.20386e+01 3.54211e+01
1.47840e+05 1.84000e+02 3.91495e+01 4.16899e+01 3.66090e+01 3.87969e+01 4.20418e+01 3.55519e+01
1.48480e+05 1.85000e+02 3.91936e+01 4.15732e+01 3.68139e+01 3.88578e+01 4.20402e+01 3.56755e+01
1.49120e+05 1.86000e+02 3.92422e+01 4.13147e+01 3.71698e+01 3.89128e+01 4.20334e+01 3.57922e+01
1.49760e+05 1.87000e+02 3.83964e+01 4.00579e+01 3.67349e+01 3.89618e+01 4.20220e+01 3.59016e+01
1.50400e+05 1.88000e+02 3.83601e+01 3.98719e+01 3.68483e+01 3.90046e+01 4.20063e+01 3.60029e+01
1.51040e+05 1.88000e+02 3.83601e+01 3.98719e+01 3.68483e+01 3.90413e+01 4.19870e+01 3.60955e+01
1.51680e+05 1.89000e+02 3.83388e+01 3.96824e+01 3.69952e+01 3.90718e+01 4.19643e+01 3.61794e+01
1.52320e+05 1.90000e+02 3.82255e+01 3.94231e+01 3.70280e+01 3.90965e+01 4.19377e+01 3.62552e+01
1.52960e+05 1.91000e+02 3.83246e+01 3.97846e+01 3.68647e+01 3.91148e+01 4.19053e+01 3.63243e+01
1.53600e+05 1.92000e+02 3.84726e+01 4.01468e+01 3.67984e+01 3.91258e+01 4.18634e+01 3.63882e+01
1.54240e+05 1.92000e+02 3.84726e+01 4.01468e+01 3.67984e+01 3.91275e+01 4.18071e+01 3.64479e+01
1.54880e+05 1.93000e+02 3.89693e+01 4.12011e+01 3.67374e+01 3.91178e+01 4.17313e+01 3.65044e+01
1.55520e+05 1.94000e+02 3.94462e+01 4.21548e+01 3.67377e+01 3.90951e+01 4.16322e+01 3.65579e+01
1.56160e+05 1.95000e+02 3.95365e+01 4.23278e+01 3.67452e+01 3.90585e+01 4.15085e+01 3.66084e+01
1.56800e+05 1.96000e+02 3.93263e+01 4.18492e+01 3.68033e+01 3.90092e+01 4.13628e+01 3.66556e+01
1.57440e+05 1.96000e+02 3.93263e+01 4.18492e+01 3.68033e+01 3.89502e+01 4.12016e+01 3.66988e+01
1.58080e+05 1.97000e+02 3.93036e+01 4.17149e+01 3.68922e+01 3.88863e+01 4.10357e+01 3.67369e+01
1.58720e+05 1.98000e+02 3.92699e+01 4.14033e+01 3.71365e+01 3.88240e+01 4.08791e+01 3.67689e+01
1.59360e+05 1.99000e+02 3.89507e+01 4.11871e+01 3.67144e+01 3.87704e+01 4.07466e+01 3.67941e+01
1.60000e+05 2.00000e+02 3.88194e+01 4.07263e+01 3.69125e+01 3.87320e+01 4.06517e+01 3.68123e+01
1.60640e+05 2.00000e+02 3.88194e+01 4.07263e+01 3.69125e+01 3.87134e+01 4.06031e+01 3.68238e+01
1.61280e+05 2.01000e+02 3.86360e+01 4.04614e+01 3.68106e+01 3.87165e+01 4.06033e+01 3.68298e+01
1.61920e+05 2.02000e+02 3.83295e+01 3.98969e+01 3.67620e+01 3.87400e+01 4.06480e+01 3.68320e+01
1.62560e+05 2.03000e+02 3.83458e+01 3.99702e+01 3.67215e+01 3.87798e+01 4.07274e+01 3.68322e+01
1.63200e+05 2.04000e+02 3.84247e+01 3.99726e+01 3.68768e+01 3.88301e+01 4.08280e+01 3.68322e+01
1.63840e+05 2.04000e+02 3.84247e+01 3.99726e+01 3.68768e+01 3.88840e+01 4.09350e+01 3.68330e+01
1.64480e+05 2.05000e+02 3.81452e+01 3.96969e+01 3.65934e+01 3.89344e+01 4.10340e+01 3.68349e+01
1.65120e+05 2.06000e+02 3.79805e+01 3.96526e+01 3.63083e+01 3.89753e+01 4.11129e+01 3.68376e+01
1.65760e+05 2.07000e+02 3.80069e+01 3.95400e+01 3.64737e+01 3.90015e+01 4.11626e+01 3.68404e+01
1.66400e+05 2.08000e+02 3.77554e+01 3.93232e+01 3.61876e+01 3.90102e+01 4.11779e+01 3.68426e+01
1.67040e+05 2.08000e+02 3.77554e+01 3.93232e+01 3.61876e+01 3.90004e+01 4.11576e+01 3.68432e+01
1.67680e+05 2.09000e+02 3.77041e+01 3.91453e+01 3.62630e+01 3.89728e+01 4.11039e+01 3.68416e+01
1.68320e+05 2.10000e+02 3.76948e+01 3.94041e+01 3.59855e+01 3.89291e+01 4.10214e+01 3.68368e+01
1.68960e+05 2.11000e+02 3.77984e+01 3.94443e+01 3.61525e+01 3.88721e+01 4.09162e+01 3.68279e+01
1.69600e+05 2.12000e+02 3.79725e+01 3.97779e+01 3.61671e+01 3.88043e+01 4.07949e+01 3.68137e+01
1.70240e+05 2.12000e+02 3.79725e+01 3.97779e+01 3.61671e+01 3.87284e+01 4.06634e+01 3.67934e+01
1.70880e+05 2.13000e+02 3.79043e+01 3.96507e+01 3.61579e+01 3.86466e+01 4.05269e+01 3.67663e+01
1.71520e+05 2.14000e+02 3.79195e+01 3.99671e+01 3.58719e+01 3.85609e+01 4.03895e+01 3.67322e+01
1.72160e+05 2.15000e+02 3.78807e+01 3.97230e+01 3.60384e+01 3.84732e+01 4.02549e+01 3.66914e+01
1.72800e+05 2.16000e+02 3.80087e+01 3.98296e+01 3.61879e+01 3.83858e+01 4.01267e+01 3.66448e+01
1.73440e+05 2.16000e+02 3.80087e+01 3.98296e+01 3.61879e+01 3.83011e+01 4.00083e+01 3.65938e+01
1.74080e+05 2.17000e+02 3.80755e+01 4.00443e+01 3.61067e+01 3.82216e+01 3.99031e+01 3.65402e+01
1.74720e+05 2.18000e+02 3.80664e+01 4.00105e+01 3.61223e+01 3.81499e+01 3.98139e+01 3.64858e+01
1.75360e+05 2.19000e+02 3.80169e+01 4.00458e+01 3.59880e+01 3.80875e+01 3.97427e+01 3.64322e+01
1.76000e+05 2.20000e+02 3.79314e+01 3.99930e+01 3.58698e+01 3.80354e+01 3.96903e+01 3.63806e+01
1.76640e+05 2.20000e+02 3.79314e+01 3.99930e+01 3.58698e+01 3.79942e+01 3.96561e+01 3.63322e+01
1.77280e+05 2.21000e+02 3.78285e+01 4.00278e+01 3.56291e+01 3.79633e+01 3.96387e+01 3.62879e+01
1.77920e+05 2.22000e+02 3.79214e+01 4.00577e+01 3.57851e+01 3.79423e+01 3.96361e+01 3.62485e+01
1.78560e+05 2.23000e+02 3.77210e+01 3.98668e+01 3.55752e+01 3.79301e+01 3.96459e+01 3.62144e+01
1.79200e+05 2.24000e+02 3.78681e+01 4.00878e+01 3.56485e+01 3.79254e+01 3.96655e+01 3.61853e+01
1.79840e+05 2.24000e+02 3.78681e+01 4.00878e+01 3.56485e+01 3.79265e+01 3.96925e+01 3.61604e+01
1.80480e+05 2.25000e+02 3.79141e+01 4.01383e+01 3.56899e+01 3.79312e+01 3.97244e+01 3.61380e+01
1.81120e+05 2.26000e+02 3.79989e+01 4.02213e+01 3.57765e+01 3.79376e+01 3.97590e+01 3.61162e+01
1.81760e+05 2.27000e+02 3.80257e+01 4.03445e+01 3.57069e+01 3.79436e+01 3.97942e+01 3.60931e+01
1.82400e+05 2.28000e+02 3.80728e+01 4.02503e+01 3.58953e+01 3.79477e+01 3.98282e+01 3.60673e+01
1.83040e+05 2.28000e+02 3.80728e+01 4.02503e+01 3.58953e+01 3.79489e+01 3.98599e+01 3.60379e+01
1.83680e+05 2.29000e+02 3.80401e+01 4.02212e+01 3.58591e+01 3.79469e+01 3.98886e+01 3.60052e+01
1.84320e+05 2.30000e+02 3.81999e+01 4.04589e+01 3.59409e+01 3.79422e+01 3.99145e+01 3.59699e+01
1.84960e+05 2.31000e+02 3.83783e+01 4.05928e+01 3.61639e+01 3.79360e+01 3.99384e+01 3.59335e+01
1.85600e+05 2.32000e+02 3.82925e+01 4.06345e+01 3.59505e+01 3.79297e+01 3.99614e+01 3.58980e+01
1.86240e+05 2.32000e+02 3.82925e+01 4.06345e+01 3.59505e+01 3.79248e+01 3.99844e+01 3.58652e+01
1.86880e+05 2.33000e+02 3.83658e+01 4.06619e+01 3.60696e+01 3.79226e+01 4.00084e+01 3.58368e+01
1.87520e+05 2.34000e+02 3.86125e+01 4.10515e+01 3.61736e+01 3.79241e+01 4.00339e+01 3.58144e+01
1.88160e+05 2.35000e+02 3.85746e+01 4.11831e+01 3.59661e+01 3.79301e+01 4.00612e+01 3.57989e+01
1.88800e+05 2.36000e+02 3.87024e+01 4.13149e+01 3.60899e+01 3.79410e+01 4.00909e+01 3.57910e+01
1.89440e+05 2.36000e+02 3.87024e+01 4.13149e+01 3.60899e+01 3.79570e+01 4.01233e+01 3.57908e+01
1.90080e+05 2.37000e+02 3.85928e+01 4.13467e+01 3.58389e+01 3.79785e+01 4.01592e+01 3.57979e+01
1.90720e+05 2.38000e+02 3.87868e+01 4.15747e+01 3.59989e+01 3.80053e+01 4.01991e+01 3.58115e+01
1.91360e+05 2.39000e+02 3.88988e+01 4.19279e+01 3.58698e+01 3.80371e+01 4.02440e+01 3.58302e+01
1.92000e+05 2.40000e+02 3.89992e+01 4.19342e+01 3.60641e+01 3.80739e+01 4.02950e+01 3.58527e+01
1.92640e+05 2.40000e+02 3.89992e+01 4.19342e+01 3.60641e+01 3.81150e+01 4.03528e+01 3.58771e+01
1.93280e+05 2.41000e+02 3.90853e+01 4.20481e+01 3.61226e+01 3.81599e+01 4.04181e+01 3.59017e+01
1.93920e+05 2.42000e+02 3.93250e+01 4.22861e+01 3.63638e+01 3.82080e+01 4.04912e+01 3.59248e+01
1.94560e+05 2.43000e+02 3.93447e+01 4.24884e+01 3.62011e+01 3.82584e+01 4.05720e+01 3.59448e+01
1.95200e+05 2.44000e+02 3.92827e+01 4.24258e+01 3.61395e+01 3.83106e+01 4.06602e+01 3.59610e+01
1.95840e+05 2.44000e+02 3.92827e+01 4.24258e+01 3.61395e+01 3.83642e+01 4.07555e+01 3.59730e+01
1.96480e+05 2.45000e+02 3.92018e+01 4.23032e+01 3.61005e+01 3.84194e+01 4.08572e+01 3.59816e+01
1.97120e+05 2.46000e+02 3.94671e+01 4.27233e+01 3.62108e+01 3.84764e+01 4.09647e+01 3.59881e+01
1.97760e+05 2.47000e+02 3.94455e+01 4.27147e+01 3.61763e+01 3.85357e+01 4.10771e+01 3.59942e+01
1.98400e+05 2.48000e+02 3.95518e+01 4.28669e+01 3.62367e+01 3.85975e+01 4.11933e+01 3.60016e+01
1.99040e+05 2.48000e+02 3.95518e+01 4.28669e+01 3.62367e+01 3.86619e+01 4.13123e+01 3.60115e+01
1.99680e+05 2.49000e+02 3.96043e+01 4.29068e+01 3.63019e+01 3.87280e+01 4.14322e+01 3.60239e+01
2.00320e+05 2.50000e+02 3.96226e+01 4.30260e+01 3.62191e+01 3.87951e+01 4.15516e+01 3.60387e+01
2.00960e+05 2.51000e+02 3.96985e+01 4.30887e+01 3.63082e+01 3.88618e+01 4.16688e+01 3.60548e+01
2.01600e+05 2.52000e+02 3.95662e+01 4.27395e+01 3.63930e+01 3.89271e+01 4.17826e+01 3.60715e+01
2.02240e+05 2.52000e+02 3.95662e+01 4.27395e+01 3.63930e+01 3.89903e+01 4.18925e+01 3.60881e+01
2.02880e+05 2.53000e+02 3.94915e+01 4.26742e+01 3.63088e+01 3.90511e+01 4.19981e+01 3.61040e+01
2.03520e+05 2.54000e+02 3.94990e+01 4.28250e+01 3.61731e+01 3.91095e+01 4.20996e+01 3.61193e+01
2.04160e+05 2.55000e+02 3.93683e+01 4.25399e+01 3.61967e+01 3.91656e+01 4.21972e+01 3.61340e+01
2.04800e+05 2.56000e+02 3.92402e+01 4.20566e+01 3.64238e+01 3.92194e+01 4.22906e+01 3.61483e+01
2.05440e+05 2.56000e+02 3.92402e+01 4.20566e+01 3.64238e+01 3.92708e+01 4.23792e+01 3.61625e+01
2.06080e+05 2.57000e+02 3.93340e+01 4.23177e+01 3.63503e+01 3.93193e+01 4.24617e+01 3.61769e+01
2.06720e+05 2.58000e+02 3.91911e+01 4.19648e+01 3.64175e+01 3.93636e+01 4.25361e+01 3.61912e+01
2.07360e+05 2.59000e+02 3.91235e+01 4.20158e+01 3.62313e+01 3.94029e+01 4.26006e+01 3.62051e+01
2.08000e+05 2.60000e+02 3.93205e+01 4.20963e+01 3.65447e+01 3.94357e+01 4.26531e+01 3.62182e+01
2.08640e+05 2.60000e+02 3.93205e+01 4.20963e+01 3.65447e+01 3.94609e+01 4.26917e+01 3.62301e+01
2.09280e+05 2.61000e+02 3.94882e+01 4.24858e+01 3.64907e+01 3.94779e+01 4.27149e+01 3.62408e+01
2.09920e+05 2.62000e+02 3.94984e+01 4.25288e+01 3.64681e+01 3.94860e+01 4.27216e+01 3.62504e+01
2.10560e+05 2.63000e+02 3.94211e+01 4.24923e+01 3.63499e+01 3.94857e+01 4.27119e+01 3.62595e+01
2.11200e+05 2.64000e+02 3.95972e+01 4.25865e+01 3.66079e+01 3.94776e+01 4.26867e+01 3.62684e+01
2.11840e+05 2.64000e+02 3.95972e+01 4.25865e+01 3.66079e+01 3.94631e+01 4.26485e+01 3.62777e+01
2.12480e+05 2.65000e+02 3.96120e+01 4.26496e+01 3.65745e+01 3.94442e+01 4.26007e+01 3.62878e+01
2.13120e+05 2.66000e+02 3.95787e+01 4.26173e+01 3.65401e+01 3.94236e+01 4.25483e+01 3.62989e+01
2.13760e+05 2.67000e+02 3.95492e+01 4.24846e+01 3.66138e+01 3.94038e+01 4.24963e+01 3.63113e+01
2.14400e+05 2.68000e+02 3.95831e+01 4.25618e+01 3.66043e+01 3.93872e+01 4.24495e+01 3.63249e+01
2.15040e+05 2.68000e+02 3.95831e+01 4.25618e+01 3.66043e+01 3.93756e+01 4.24116e+01 3.63396e+01
2.15680e+05 2.69000e+02 3.95581e+01 4.26080e+01 3.65083e+01 3.93701e+01 4.23851e+01 3.63551e+01
2.16320e+05 2.70000e+02 3.94055e+01 4.21356e+01 3.66754e+01 3.93710e+01 4.23707e+01 3.63714e+01
2.16960e+05 2.71000e+02 3.95487e+01 4.25903e+01 3.65072e+01 3.93781e+01 4.23679e+01 3.63884e+01
2.17600e+05 2.72000e+02 3.96323e+01 4.25080e+01 3.67566e+01 3.93905e+01 4.23749e+01 3.64060e+01
2.18240e+05 2.72000e+02 3.96323e+01 4.25080e+01 3.67566e+01 3.94066e+01 4.23891e+01 3.64241e+01
2.18880e+05 2.73000e+02 3.96778e+01 4.26237e+01 3.67318e+01 3.94251e+01 4.24079e+01 3.64423e+01
2.19520e+05 2.74000e+02 3.95603e+01 4.26517e+01 3.64690e+01 3.94444e+01 4.24284e+01 3.64603e+01
2.20160e+05 2.75000e+02 3.95222e+01 4.26520e+01 3.63924e+01 3.94629e+01 4.24479e+01 3.64778e+01
2.20800e+05 2.76000e+02 3.95427e+01 4.25984e+01 3.64870e+01 3.94796e+01 4.24647e+01 3.64944e+01
2.21440e+05 2.76000e+02 3.95427e+01 4.25984e+01 3.64870e+01 3.94939e+01 4.24778e+01 3.65101e+01
2.22080e+05 2.77000e+02 3.95175e+01 4.25698e+01 3.64652e+01 3.95061e+01 4.24872e+01 3.65249e+01
2.22720e+05 2.78000e+02 3.95725e+01 4.25887e+01 3.65562e+01 3.95164e+01 4.24939e+01 3.65389e+01
2.23360e+05 2.79000e+02 3.95306e+01 4.26202e+01 3.64411e+01 3.95254e+01 4.24991e+01 3.65517e+01
2.24000e+05 2.80000e+02 3.95785e+01 4.24875e+01 3.66694e+01 3.95334e+01 4.25042e+01 3.65626e+01
2.24640e+05 2.80000e+02 3.95785e+01 4.24875e+01 3.66694e+01 3.95404e+01 4.25101e+01 3.65708e+01
2.25280e+05 2.81000e+02 3.95187e+01 4.24107e+01 3.66266e+01 3.95465e+01 4.25173e+01 3.65757e+01
2.25920e+05 2.82000e+02 3.96009e+01 4.25556e+01 3.66462e+01 3.95513e+01 4.25258e+01 3.65768e+01
2.26560e+05 2.83000e+02 3.94571e+01 4.23726e+01 3.65417e+01 3.95547e+01 4.25351e+01 3.65744e+01
2.27200e+05 2.84000e+02 3.93349e+01 4.21026e+01 3.65672e+01 3.95569e+01 4.25445e+01 3.65693e+01
2.27840e+05 2.84000e+02 3.93349e+01 4.21026e+01 3.65672e+01 3.95579e+01 4.25532e+01 3.65627e+01
2.28480e+05 2.85000e+02 3.94708e+01 4.22734e+01 3.66682e+01 3.95581e+01 4.25604e+01 3.65557e+01
2.29120e+05 2.86000e+02 3.93610e+01 4.20809e+01 3.66412e+01 3.95575e+01 4.25653e+01 3.65497e+01
2.29760e+05 2.87000e+02 3.93801e+01 4.22526e+01 3.65076e+01 3.95566e+01 4.25674e+01 3.65457e+01
2.30400e+05 2.88000e+02 3.93011e+01 4.21876e+01 3.64145e+01 3.95550e+01 4.25659e+01 3.65441e+01
2.31040e+05 2.88000e+02 3.93011e+01 4.21876e+01 3.64145e+01 3.95526e+01 4.25603e+01 3.65450e+01
2.31680e+05 2.89000e+02 3.92398e+01 4.19806e+01 3.64989e+01 3.95490e+01 4.25502e+01 3.65479e+01
2.32320e+05 2.90000e+02 3.90504e+01 4.17870e+01 3.63139e+01 3.95437e+01 4.25349e+01 3.65525e+01
2.32960e+05 2.91000e+02 3.89811e+01 4.17938e+01 3.61685e+01 3.95364e+01 4.25147e+01 3.65581e+01
2.33600e+05 2.92000e+02 3.91343e+01 4.20300e+01 3.62387e+01 3.95268e+01 4.24898e+01 3.65639e+01
2.34240e+05 2.92000e+02 3.91343e+01 4.20300e+01 3.62387e+01 3.95151e+01 4.24611e+01 3.65690e+01
2.34880e+05 2.93000e+02 3.92343e+01 4.20987e+01 3.63698e+01 3.95010e+01 4.24294e+01 3.65725e+01
2.35520e+05 2.94000e+02 3.90866e+01 4.17252e+01 3.64480e+01 3.94844e+01 4.23954e+01 3.65734e+01
2.36160e+05 2.95000e+02 3.91621e+01 4.17417e+01 3.65825e+01 3.94650e+01 4.23592e+01 3.65707e+01
2.36800e+05 2.96000e+02 3.90765e+01 4.18053e+01 3.63477e+01 3.94423e+01 4.23210e+01 3.65636e+01
2.37440e+05 2.96000e+02 3.90765e+01 4.18053e+01 3.63477e+01 3.94164e+01 4.22811e+01 3.65516e+01
2.38080e+05 2.97000e+02 3.89877e+01 4.18174e+01 3.61581e+01 3.93876e+01 4.22403e+01 3.65350e+01
2.38720e+05 2.98000e+02 3.89256e+01 4.16152e+01 3.62359e+01 3.93571e+01 4.21995e+01 3.65147e+01
2.39360e+05 2.99000e+02 3.90346e+01 4.16801e+01 3.63890e+01 3.93260e+01 4.21596e+01 3.64925e+01
2.40000e+05 3.00000e+02 3.89127e+01 4.16406e+01 3.61848e+01 3.92957e+01 4.21213e+01 3.64702e+01
2.40640e+05 3.00000e+02 3.89127e+01 4.16406e+01 3.61848e+01 3.92672e+01 4.20846e+01 3.64498e+01
2.41280e+05 3.01000e+02 3.89326e+01 4.17884e+01 3.60767e+01 3.92409e+01 4.20497e+01 3.64320e+01
2.41920e+05 3.02000e+02 3.90775e+01 4.18787e+01 3.62763e+01 3.92167e+01 4.20164e+01 3.64170e+01
2.42560e+05 3.03000e+02 3.92903e+01 4.20375e+01 3.65431e+01 3.91943e+01 4.19843e+01 3.64043e+01
2.43200e+05 3.04000e+02 3.92933e+01 4.18797e+01 3.67068e+01 3.91731e+01 4.19533e+01 3.63930e+01
2.43840e+05 3.04000e+02 3.92933e+01 4.18797e+01 3.67068e+01 3.91527e+01 4.19232e+01 3.63821e+01
2.44480e+05 3.05000e+02 3.92829e+01 4.18762e+01 3.66896e+01 3.91325e+01 4.18942e+01 3.63709e+01
2.45120e+05 3.06000e+02 3.91723e+01 4.18677e+01 3.64769e+01 3.91129e+01 4.18670e+01 3.63589e+01
2.45760e+05 3.07000e+02 3.89096e+01 4.17586e+01 3.60607e+01 3.90945e+01 4.18427e+01 3.63464e+01
2.46400e+05 3.08000e+02 3.90120e+01 4.16952e+01 3.63288e+01 3.90785e+01 4.18226e+01 3.63344e+01
2.47040e+05 3.08000e+02 3.90120e+01 4.16952e+01 3.63288e+01 3.90663e+01 4.18078e+01 3.63248e+01
2.47680e+05 3.09000e+02 3.91119e+01 4.17583e+01 3.64655e+01 3.90592e+01 4.17988e+01 3.63195e+01
2.48320e+05 3.10000e+02 3.91030e+01 4.20314e+01 3.61746e+01 3.90579e+01 4.17957e+01 3.63201e+01
2.48960e+05 3.11000e+02 3.92584e+01 4.21490e+01 3.63678e+01 3.90619e+01 4.17973e+01 3.63266e+01
2.49600e+05 3.12000e+02 3.91476e+01 4.20147e+01 3.62806e+01 3.90701e+01 4.18023e+01 3.63379e+01
2.50240e+05 3.12000e+02 3.91476e+01 4.20147e+01 3.62806e+01 3.90803e+01 4.18088e+01 3.63518e+01
2.50880e+05 3.13000e+02 3.92151e+01 4.19748e+01 3.64553e+01 3.90906e+01 4.18153e+01 3.63658e+01
2.51520e+05 3.14000e+02 3.94257e+01 4.22051e+01 3.66463e+01 3.90992e+01 4.18207e+01 3.63776e+01
2.52160e+05 3.15000e+02 3.93191e+01 4.21201e+01 3.65181e+01 3.91055e+01 4.18251e+01 3.63859e+01
2.52800e+05 3.16000e+02 3.94861e+01 4.21499e+01 3.68223e+01 3.91097e+01 4.18293e+01 3.63900e+01
2.53440e+05 3.16000e+02 3.94861e+01 4.21499e+01 3.68223e+01 3.91123e+01 4.18346e+01 3.63901e+01
2.54080e+05 3.17000e+02 3.94823e+01 4.21759e+01 3.67888e+01 3.91145e+01 4.18420e+01 3.63871e+01
2.54720e+05 3.18000e+02 3.93584e+01 4.21131e+01 3.66037e+01 3.91175e+01 4.18525e+01 3.63826e+01
2.55360e+05 3.19000e+02 3.93785e+01 4.22323e+01 3.65247e+01 3.91226e+01 4.18665e+01 3.63786e+01
2.56000e+05 3.20000e+02 3.94232e+01 4.23357e+01 3.65107e+01 3.91303e+01 4.18838e+01 3.63769e+01
2.56640e+05 3.20000e+02 3.94232e+01 4.23357e+01 3.65107e+01 3.91418e+01 4.19041e+01 3.63794e+01
2.57280e+05 3.21000e+02 3.94725e+01 4.22365e+01 3.67086e+01 3.91570e+01 4.19267e+01 3.63874e+01
2.57920e+05 3.22000e+02 3.96810e+01 4.24753e+01 3.68867e+01 3.91761e+01 4.19509e+01 3.64013e+01
2.58560e+05 3.23000e+02 3.94848e+01 4.22689e+01 3.67007e+01 3.91982e+01 4.19756e+01 3.64208e+01
2.59200e+05 3.24000e+02 3.94527e+01 4.23491e+01 3.65563e+01 3.92224e+01 4.20005e+01 3.64442e+01
2.59840e+05 3.24000e+02 3.94527e+01 4.23491e+01 3.65563e+01 3.92473e+01 4.20250e+01 3.64697e+01
2.60480e+05 3.25000e+02 3.95955e+01 4.24428e+01 3.67482e+01 3.92721e+01 4.20490e+01 3.64953e+01
2.61120e+05 3.26000e+02 3.97297e+01 4.25045e+01 3.69549e+01 3.92963e+01 4.20729e+01 3.65197e+01
2.61760e+05 3.27000e+02 3.97386e+01 4.25760e+01 3.69012e+01 3.93195e+01 4.20968e+01 3.65422e+01
2.62400e+05 3.28000e+02 3.96070e+01 4.24597e+01 3.67543e+01 3.93419e+01 4.21208e+01 3.65629e+01
2.63040e+05 3.28000e+02 3.96070e+01 4.24597e+01 3.67543e+01 3.93634e+01 4.21450e+01 3.65818e+01
2.63680e+05 3.29000e+02 3.97103e+01 4.26082e+01 3.68125e+01 3.93843e+01 4.21694e+01 3.65991e+01
2.64320e+05 3.30000e+02 3.96260e+01 4.26027e+01 3.66493e+01 3.94046e+01 4.21939e+01 3.66153e+01
2.64960e+05 3.31000e+02 3.97246e+01 4.25627e+01 3.68864e+01 3.94247e+01 4.22185e+01 3.66309e+01
2.65600e+05 3.32000e+02 3.97360e+01 4.24982e+01 3.69738e+01 3.94450e+01 4.22435e+01 3.66465e+01
2.66240e+05 3.32000e+02 3.97360e+01 4.24982e+01 3.69738e+01 3.94657e+01 4.22689e+01 3.66626e+01
2.66880e+05 3.33000e+02 3.97204e+01 4.25861e+01 3.68547e+01 3.94870e+01 4.22948e+01 3.66792e+01
2.67520e+05 3.34000e+02 3.97774e+01 4.25997e+01 3.69551e+01 3.95085e+01 4.23211e+01 3.66960e+01
2.68160e+05 3.35000e+02 3.97897e+01 4.27734e+01 3.68059e+01 3.95300e+01 4.23477e+01 3.67123e+01
2.68800e+05 3.36000e+02 3.98263e+01 4.26131e+01 3.70395e+01 3.95509e+01 4.23741e+01 3.67277e+01
2.69440e+05 3.36000e+02 3.98263e+01 4.26131e+01 3.70395e+01 3.95708e+01 4.23998e+01 3.67418e+01
2.70080e+05 3.37000e+02 3.97862e+01 4.24603e+01 3.71121e+01 3.95896e+01 4.24242e+01 3.67550e+01
2.70720e+05 3.38000e+02 3.98278e+01 4.27114e+01 3.69443e+01 3.96072e+01 4.24470e+01 3.67674e+01
2.71360e+05 3.39000e+02 3.98788e+01 4.26342e+01 3.71235e+01 3.96238e+01 4.24679e+01 3.67796e+01
2.72000e+05 3.40000e+02 3.97267e+01 4.25980e+01 3.68554e+01 3.96395e+01 4.24872e+01 3.67919e+01
2.72640e+05 3.40000e+02 3.97267e+01 4.25980e+01 3.68554e+01 3.96547e+01 4.25049e+01 3.68045e+01
2.73280e+05 3.41000e+02 3.96395e+01 4.24571e+01 3.68219e+01 3.96696e+01 4.25213e+01 3.68178e+01
2.73920e+05 3.42000e+02 3.96815e+01 4.23811e+01 3.69819e+01 3.96842e+01 4.25364e+01 3.68319e+01
2.74560e+05 3.43000e+02 3.94947e+01 4.22313e+01 3.67580e+01 3.96986e+01 4.25500e+01 3.68472e+01
2.75200e+05 3.44000e+02 3.95790e+01 4.24765e+01 3.66815e+01 3.97127e+01 4.25621e+01 3.68634e+01
2.75840e+05 3.44000e+02 3.95790e+01 4.24765e+01 3.66815e+01 3.97263e+01 4.25726e+01 3.68801e+01
2.76480e+05 3.45000e+02 3.95994e+01 4.25626e+01 3.66362e+01 3.97387e+01 4.25811e+01 3.68964e+01
2.77120e+05 3.46000e+02 3.96223e+01 4.25053e+01 3.67393e+01 3.97491e+01 4.25871e+01 3.69111e+01
2.77760e+05 3.47000e+02 3.97778e+01 4.25629e+01 3.69927e+01 3.97565e+01 4.25897e+01 3.69232e+01
2.78400e+05 3.48000e+02 3.95871e+01 4.25408e+01 3.66334e+01 3.97600e+01 4.25883e+01 3.69317e+01
2.79040e+05 3.48000e+02 3.95871e+01 4.25408e+01 3.66334e+01 3.97591e+01 4.25825e+01 3.69357e+01
2.79680e+05 3.49000e+02 3.96156e+01 4.27029e+01 3.65283e+01 3.97537e+01 4.25728e+01 3.69346e+01
2.80320e+05 3.50000e+02 3.98202e+01 4.25769e+01 3.70635e+01 3.97443e+01 4.25601e+01 3.69284e+01
2.80960e+05 3.51000e+02 3.97779e+01 4.26868e+01 3.68689e+01 3.97317e+01 4.25460e+01 3.69175e+01
2.81600e+05 3.52000e+02 3.97034e+01 4.27498e+01 3.66570e+01 3.97176e+01 4.25322e+01 3.69029e+01
2.82240e+05 3.52000e+02 3.97034e+01 4.27498e+01 3.66570e+01 3.97031e+01 4.25202e+01 3.68860e+01
2.82880e+05 3.53000e+02 3.97370e+01 4.26165e+01 3.68575e+01 3.96897e+01 4.25113e+01 3.68680e+01
2.83520e+05 3.54000e+02 3.97152e+01 4.27064e+01 3.67241e+01 3.96783e+01 4.25063e+01 3.68502e+01
2.84160e+05 3.55000e+02 3.97915e+01 4.28015e+01 3.67815e+01 3.96695e+01 4.25055e+01 3.68335e+01
2.84800e+05 3.56000e+02 3.98233e+01 4.28041e+01 3.68426e+01 3.96639e+01 4.25089e+01 3.68189e+01
2.85440e+05 3.56000e+02 3.98233e+01 4.28041e+01 3.68426e+01 3.96617e+01 4.25161e+01 3.68072e+01
2.86080e+05 3.57000e+02 3.96636e+01 4.26775e+01 3.66497e+01 3.96625e+01 4.25266e+01 3.67984e+01
2.86720e+05 3.58000e+02 3.97372e+01 4.27735e+01 3.67009e+01 3.96661e+01 4.25398e+01 3.67924e+01
2.87360e+05 3.59000e+02 3.94945e+01 4.26188e+01 3.63702e+01 3.96718e+01 4.25548e+01 3.67887e+01
2.88000e+05 3.60000e+02 3.96808e+01 4.26528e+01 3.67087e+01 3.96788e+01 4.25711e+01 3.67866e+01
2.88640e+05 3.60000e+02 3.96808e+01 4.26528e+01 3.67087e+01 3.96869e+01 4.25883e+01 3.67855e+01
2.89280e+05 3.61000e+02 3.96322e+01 4.25949e+01 3.66694e+01 3.96953e+01 4.26059e+01 3.67847e+01
2.89920e+05 3.62000e+02 3.97524e+01 4.28382e+01 3.66667e+01 3.97035e+01 4.26234e+01 3.67837e+01
2.90560e+05 3.63000e+02 3.97390e+01 4.27657e+01 3.67122e+01 3.97109e+01 4.26402e+01 3.67815e+01
2.91200e+05 3.64000e+02 3.96300e+01 4.27657e+01 3.64942e+01 3.97165e+01 4.26558e+01 3.67773e+01
2.91840e+05 3.64000e+02 3.96300e+01 4.27657e+01 3.64942e+01 3.97199e+01 4.26693e+01 3.67705e+01
2.92480e+05 3.65000e+02 3.97330e+01 4.28721e+01 3.65939e+01 3.97206e+01 4.26802e+01 3.67610e+01
2.93120e+05 3.66000e+02 3.96667e+01 4.28637e+01 3.64696e+01 3.97188e+01 4.26883e+01 3.67493e+01
2.93760e+05 3.67000e+02 3.96061e+01 4.27760e+01 3.64363e+01 3.97150e+01 4.26938e+01 3.67361e+01
2.94400e+05 3.68000e+02 3.96996e+01 4.29271e+01 3.64720e+01 3.97099e+01 4.26975e+01 3.67224e+01
2.95040e+05 3.68000e+02 3.96996e+01 4.29271e+01 3.64720e+01 3.97046e+01 4.27003e+01 3.67089e+01
2.95680e+05 3.69000e+02 3.95954e+01 4.28708e+01 3.63201e+01 3.96996e+01 4.27032e+01 3.66960e+01
2.96320e+05 3.70000e+02 3.96618e+01 4.29394e+01 3.63842e+01 3.96954e+01 4.27071e+01 3.66837e+01
2.96960e+05 3.71000e+02 3.96911e+01 4.28707e+01 3.65115e+01 3.96921e+01 4.27126e+01 3.66715e+01
2.97600e+05 3.72000e+02 3.96949e+01 4.27165e+01 3.66732e+01 3.96895e+01 4.27201e+01 3.66589e+01
2.98240e+05 3.72000e+02 3.96949e+01 4.27165e+01 3.66732e+01 3.96873e+01 4.27294e+01 3.66453e+01
2.98880e+05 3.73000e+02 3.97828e+01 4.30538e+01 3.65117e+01 3.96853e+01 4.27405e+01 3.66302e+01
2.99520e+05 3.74000e+02 3.96846e+01 4.30158e+01 3.63534e+01 3.96831e+01 4.27529e+01 3.66134e+01
3.00160e+05 3.75000e+02 3.97604e+01 4.30299e+01 3.64909e+01 3.96806e+01 4.27663e+01 3.65950e+01
3.00800e+05 3.76000e+02 3.97978e+01 4.31233e+01 3.64724e+01 3.96779e+01 4.27801e+01 3.65757e+01
3.01440e+05 3.76000e+02 3.97978e+01 4.31233e+01 3.64724e+01 3.96752e+01 4.27938e+01 3.65567e+01
3.02080e+05 3.77000e+02 3.97958e+01 4.31149e+01 3.64767e+01 3.96731e+01 4.28070e+01 3.65392e+01
3.02720e+05 3.78000e+02 3.98227e+01 4.30242e+01 3.66213e+01 3.96719e+01 4.28196e+01 3.65242e+01
3.03360e+05 3.79000e+02 3.97291e+01 4.29920e+01 3.64662e+01 3.96719e+01 4.28318e+01 3.65121e+01
3.04000e+05 3.80000e+02 3.98077e+01 4.30809e+01 3.65345e+01 3.96735e+01 4.28442e+01 3.65028e+01
3.04640e+05 3.80000e+02 3.98077e+01 4.30809e+01 3.65345e+01 3.96767e+01 4.28574e+01 3.64961e+01
3.05280e+05 3.81000e+02 3.98576e+01 4.31462e+01 3.65691e+01 3.96816e+01 4.28720e+01 3.64912e+01
3.05920e+05 3.82000e+02 3.98149e+01 4.30934e+01 3.65364e+01 3.96882e+01 4.28883e+01 3.64880e+01
3.06560e+05 3.83000e+02 3.98753e+01 4.30548e+01 3.66957e+01 3.96960e+01 4.29060e+01 3.64860e+01
3.07200e+05 3.84000e+02 3.97918e+01 4.30667e+01 3.65169e+01 3.97049e+01 4.29246e+01 3.64853e+01
3.07840e+05 3.84000e+02 3.97918e+01 4.30667e+01 3.65169e+01 3.97146e+01 4.29432e+01 3.64859e+01
3.08480e+05 3.85000e+02 3.98264e+01 4.31186e+01 3.65342e+01 3.97245e+01 4.29613e+01 3.64876e+01
3.09120e+05 3.86000e+02 3.97934e+01 4.31148e+01 3.64720e+01 3.97344e+01 4.29784e+01 3.64904e+01
3.09760e+05 3.87000e+02 3.98909e+01 4.31459e+01 3.66359e+01 3.97443e+01 4.29942e+01 3.64943e+01
3.10400e+05 3.88000e+02 3.97653e+01 4.30738e+01 3.64569e+01 3.97540e+01 4.30086e+01 3.64994e+01
3.11040e+05 3.88000e+02 3.97653e+01 4.30738e+01 3.64569e+01 3.97634e+01 4.30214e+01 3.65054e+01
3.11680e+05 3.89000e+02 3.98422e+01 4.31576e+01 3.65268e+01 3.97724e+01 4.30327e+01 3.65122e+01
3.12320e+05 3.90000e+02 3.98449e+01 4.30713e+01 3.66185e+01 3.97809e+01 4.30426e+01 3.65192e+01
3.12960e+05 3.91000e+02 3.97713e+01 4.27861e+01 3.67565e+01 3.97887e+01 4.30513e+01 3.65260e+01
3.13600e+05 3.92000e+02 3.99029e+01 4.29749e+01 3.68309e+01 3.97955e+01 4.30591e+01 3.65320e+01
3.14240e+05 3.92000e+02 3.99029e+01 4.29749e+01 3.68309e+01 3.98015e+01 4.30660e+01 3.65369e+01
3.14880e+05 3.93000e+02 3.98834e+01 4.28038e+01 3.69630e+01 3.98064e+01 4.30724e+01 3.65405e+01
3.15520e+05 3.94000e+02 3.99284e+01 4.29301e+01 3.69267e+01 3.98105e+01 4.30781e+01 3.65430e+01
3.16160e+05 3.95000e+02 3.98492e+01 4.28238e+01 3.68747e+01 3.98139e+01 4.30828e+01 3.65449e+01
3.16800e+05 3.96000e+02 3.97914e+01 4.29037e+01 3.66791e+01 3.98165e+01 4.30859e+01 3.65471e+01
3.17440e+05 3.96000e+02 3.97914e+01 4.29037e+01 3.66791e+01 3.98187e+01 4.30865e+01 3.65509e+01
3.18080e+05 3.97000e+02 3.97957e+01 4.27666e+01 3.68249e+01 3.98207e+01 4.30838e+01 3.65576e+01
3.18720e+05 3.98000e+02 3.97543e+01 4.26569e+01 3.68517e+01 3.98229e+01 4.30773e+01 3.65684e+01
3.19360e+05 3.99000e+02 3.96942e+01 4.25952e+01 3.67933e+01 3.98256e+01 4.30670e+01 3.65842e+01
3.20000e+05 4.00000e+02 3.98135e+01 4.26688e+01 3.69581e+01 3.98289e+01 4.30532e+01 3.66046e+01
3.20640e+05 4.00000e+02 3.98135e+01 4.26688e+01 3.69581e+01 3.98327e+01 4.30365e+01 3.66288e+01
3.21280e+05 4.01000e+02 3.97664e+01 4.25998e+01 3.69330e+01 3.98364e+01 4.30177e+01 3.66551e+01
3.21920e+05 4.02000e+02 3.97335e+01 4.25470e+01 3.69200e+01 3.98396e+01 4.29973e+01 3.66818e+01
3.22560e+05 4.03000e+02 3.96446e+01 4.24684e+01 3.68207e+01 3.98415e+01 4.29757e+01 3.67072e+01
3.23200e+05 4.04000e+02 3.95641e+01 4.24177e+01 3.67104e+01 3.98415e+01 4.29527e+01 3.67303e+01
3.23840e+05 4.04000e+02 3.95641e+01 4.24177e+01 3.67104e+01 3.98396e+01 4.29283e+01 3.67508e+01
3.24480e+05 4.05000e+02 3.96277e+01 4.23508e+01 3.69046e+01 3.98355e+01 4.29024e+01 3.67686e+01
3.25120e+05 4.06000e+02 3.95501e+01 4.23137e+01 3.67865e+01 3.98297e+01 4.28751e+01 3.67843e+01
3.25760e+05 4.07000e+02 3.94466e+01 4.23157e+01 3.65774e+01 3.98224e+01 4.28465e+01 3.67983e+01
3.26400e+05 4.08000e+02 3.95396e+01 4.21098e+01 3.69694e+01 3.98139e+01 4.28168e+01 3.68110e+01
3.27040e+05 4.08000e+02 3.95396e+01 4.21098e+01 3.69694e+01 3.98040e+01 4.27859e+01 3.68221e+01
3.27680e+05 4.09000e+02 3.94999e+01 4.20698e+01 3.69300e+01 3.97927e+01 4.27540e+01 3.68314e+01
3.28320e+05 4.10000e+02 3.94113e+01 4.19640e+01 3.68587e+01 3.97797e+01 4.27209e+01 3.68386e+01
3.28960e+05 4.11000e+02 3.94985e+01 4.21585e+01 3.68385e+01 3.97649e+01 4.26867e+01 3.68432e+01
3.29600e+05 4.12000e+02 3.94235e+01 4.20542e+01 3.67927e+01 3.97482e+01 4.26513e+01 3.68451e+01
3.30240e+05 4.12000e+02 3.94235e+01 4.20542e+01 3.67927e+01 3.97296e+01 4.26146e+01 3.68445e+01
3.30880e+05 4.13000e+02 3.93005e+01 4.18561e+01 3.67449e+01 3.97092e+01 4.25764e+01 3.68420e+01
3.31520e+05 4.14000e+02 3.93753e+01 4.19134e+01 3.68373e+01 3.96877e+01 4.25366e+01 3.68387e+01
3.32160e+05 4.15000e+02 3.93540e+01 4.18789e+01 3.68291e+01 3.96653e+01 4.24951e+01 3.68354e+01
3.32800e+05 4.16000e+02 3.93277e+01 4.17926e+01 3.68628e+01 3.96425e+01 4.24521e+01 3.68329e+01
3.33440e+05 4.16000e+02 3.93277e+01 4.17926e+01 3.68628e+01 3.96198e+01 4.24083e+01 3.68314e+01
3.34080e+05 4.17000e+02 3.93351e+01 4.18261e+01 3.68442e+01 3.95974e+01 4.23641e+01 3.68307e+01
3.34720e+05 4.18000e+02 3.94759e+01 4.21418e+01 3.68101e+01 3.95754e+01 4.23202e+01 3.68306e+01
3.35360e+05 4.19000e+02 3.93553e+01 4.20320e+01 3.66786e+01 3.95537e+01 4.22769e+01 3.68305e+01
3.36000e+05 4.20000e+02 3.94855e+01 4.18580e+01 3.71130e+01 3.95324e+01 4.22346e+01 3.68301e+01
3.36640e+05 4.20000e+02 3.94855e+01 4.18580e+01 3.71130e+01 3.95114e+01 4.21933e+01 3.68295e+01
3.37280e+05 4.21000e+02 3.93449e+01 4.19474e+01 3.67424e+01 3.94911e+01 4.21534e+01 3.68287e+01
3.37920e+05 4.22000e+02 3.93954e+01 4.21287e+01 3.66621e+01 3.94716e+01 4.21154e+01 3.68279e+01
3.38560e+05 4.23000e+02 3.92798e+01 4.19021e+01 3.66576e+01 3.94537e+01 4.20803e+01 3.68271e+01
3.39200e+05 4.24000e+02 3.94016e+01 4.20780e+01 3.67251e+01 3.94378e+01 4.20490e+01 3.68265e+01
3.39840e+05 4.24000e+02 3.94016e+01 4.20780e+01 3.67251e+01 3.94243e+01 4.20224e+01 3.68261e+01
3.40480e+05 4.25000e+02 3.92640e+01 4.19471e+01 3.65809e+01 3.94136e+01 4.20010e+01 3.68261e+01
3.41120e+05 4.26000e+02 3.92453e+01 4.19443e+01 3.65463e+01 3.94055e+01 4.19847e+01 3.68262e+01
3.41760e+05 4.27000e+02 3.92482e+01 4.18325e+01 3.66638e+01 3.93996e+01 4.19732e+01 3.68260e+01
3.42400e+05 4.28000e+02 3.92525e+01 4.19304e+01 3.65746e+01 3.93955e+01 4.19661e+01 3.68249e+01
3.43040e+05 4.28000e+02 3.92525e+01 4.19304e+01 3.65746e+01 3.93923e+01 4.19626e+01 3.68220e+01
3.43680e+05 4.29000e+02 3.91664e+01 4.17966e+01 3.65362e+01 3.93894e+01 4.19620e+01 3.68167e+01
3.44320e+05 4.30000e+02 3.92865e+01 4.18403e+01 3.67328e+01 3.93859e+01 4.19633e+01 3.68085e+01
3.44960e+05 4.31000e+02 3.93873e+01 4.16803e+01 3.70942e+01 3.93815e+01 4.19656e+01 3.67974e+01
3.45600e+05 4.32000e+02 3.93236e+01 4.17137e+01 3.69335e+01 3.93756e+01 4.19678e+01 3.67834e+01
3.46240e+05 4.32000e+02 3.93236e+01 4.17137e+01 3.69335e+01 3.93681e+01 4.19691e+01 3.67672e+01
3.46880e+05 4.33000e+02 3.92416e+01 4.16526e+01 3.68306e+01 3.93590e+01 4.19686e+01 3.67494e+01
3.47520e+05 4.34000e+02 3.93449e+01 4.18039e+01 3.68860e+01 3.93483e+01 4.19657e+01 3.67310e+01
3.48160e+05 4.35000e+02 3.93825e+01 4.20429e+01 3.67220e+01 3.93370e+01 4.19603e+01 3.67137e+01
3.48800e+05 4.36000e+02 3.91801e+01 4.16584e+01 3.67019e+01 3.93255e+01 4.19518e+01 3.66992e+01
3.49440e+05 4.36000e+02 3.91801e+01 4.16584e+01 3.67019e+01 3.93149e+01 4.19404e+01 3.66894e+01
3.50080e+05 4.37000e+02 3.92875e+01 4.17437e+01 3.68313e+01 3.93058e+01 4.19261e+01 3.66856e+01
3.50720e+05 4.38000e+02 3.92053e+01 4.18256e+01 3.65850e+01 3.92987e+01 4.19093e+01 3.66882e+01
3.51360e+05 4.39000e+02 3.93656e+01 4.18412e+01 3.68900e+01 3.92939e+01 4.18910e+01 3.66969e+01
3.52000e+05 4.40000e+02 3.92888e+01 4.19147e+01 3.66628e+01 3.92913e+01 4.18725e+01 3.67100e+01
3.52640e+05 4.40000e+02 3.92888e+01 4.19147e+01 3.66628e+01 3.92903e+01 4.18550e+01 3.67255e+01
3.53280e+05 4.41000e+02 3.93011e+01 4.18935e+01 3.67088e+01 3.92904e+01 4.18395e+01 3.67414e+01
3.53920e+05 4.42000e+02 3.93726e+01 4.19443e+01 3.68009e+01 3.92911e+01 4.18265e+01 3.67557e+01
3.54560e+05 4.43000e+02 3.94059e+01 4.19887e+01 3.68231e+01 3.92916e+01 4.18161e+01 3.67671e+01
3.55200e+05 4.44000e+02 3.92939e+01 4.18752e+01 3.67126e+01 3.92918e+01 4.18084e+01 3.67751e+01
3.55840e+05 4.44000e+02 3.92939e+01 4.18752e+01 3.67126e+01 3.92914e+01 4.18034e+01 3.67795e+01
3.56480e+05 4.45000e+02 3.93037e+01 4.20679e+01 3.65395e+01 3.92909e+01 4.18011e+01 3.67807e+01
3.57120e+05 4.46000e+02 3.92976e+01 4.20960e+01 3.64992e+01 3.92904e+01 4.18015e+01 3.67794e+01
3.57760e+05 4.47000e+02 3.93913e+01 4.19586e+01 3.68240e+01 3.92905e+01 4.18046e+01 3.67764e+01
3.58400e+05 4.48000e+02 3.93020e+01 4.18096e+01 3.67944e+01 3.92915e+01 4.18105e+01 3.67725e+01
3.59040e+05 4.48000e+02 3.93020e+01 4.18096e+01 3.67944e+01 3.92936e+01 4.18188e+01 3.67684e+01
3.59680e+05 4.49000e+02 3.92191e+01 4.17249e+01 3.67133e+01 3.92966e+01 4.18293e+01 3.67640e+01
3.60320e+05 4.50000e+02 3.91243e+01 4.18211e+01 3.64275e+01 3.93005e+01 4.18418e+01 3.67592e+01
3.60960e+05 4.51000e+02 3.91379e+01 4.17029e+01 3.65729e+01 3.93047e+01 4.18558e+01 3.67535e+01
3.61600e+05 4.52000e+02 3.91934e+01 4.19008e+01 3.64860e+01 3.93088e+01 4.18708e+01 3.67467e+01
3.62240e+05 4.52000e+02 3.91934e+01 4.19008e+01 3.64860e+01 3.93124e+01 4.18858e+01 3.67391e+01
3.62880e+05 4.53000e+02 3.93129e+01 4.17944e+01 3.68314e+01 3.93154e+01 4.18996e+01 3.67312e+01
3.63520e+05 4.54000e+02 3.92675e+01 4.18435e+01 3.66916e+01 3.93170e+01 4.19106e+01 3.67234e+01
3.64160e+05 4.55000e+02 3.95022e+01 4.20152e+01 3.69892e+01 3.93167e+01 4.19178e+01 3.67156e+01
3.64800e+05 4.56000e+02 3.93632e+01 4.16794e+01 3.70469e+01 3.93140e+01 4.19204e+01 3.67076e+01
3.65440e+05 4.56000e+02 3.93632e+01 4.16794e+01 3.70469e+01 3.93085e+01 4.19182e+01 3.66989e+01
3.66080e+05 4.57000e+02 3.92648e+01 4.17506e+01 3.67790e+01 3.93008e+01 4.19120e+01 3.66896e+01
3.66720e+05 4.58000e+02 3.93139e+01 4.17061e+01 3.69217e+01 3.92916e+01 4.19029e+01 3.66802e+01
3.67360e+05 4.59000e+02 3.92765e+01 4.17714e+01 3.67816e+01 3.92820e+01 4.18922e+01 3.66718e+01
3.68000e+05 4.60000e+02 3.90160e+01 4.12318e+01 3.68001e+01 3.92736e+01 4.18813e+01 3.66658e+01
3.68640e+05 4.60000e+02 3.90160e+01 4.12318e+01 3.68001e+01 3.92676e+01 4.18712e+01 3.66640e+01
3.69280e+05 4.61000e+02 3.94173e+01 4.18223e+01 3.70123e+01 3.92649e+01 4.18623e+01 3.66675e+01
3.69920e+05 4.62000e+02 3.88575e+01 4.08644e+01 3.68505e+01 3.92655e+01 4.18543e+01 3.66766e+01
3.70560e+05 4.63000e+02 3.92484e+01 4.13873e+01 3.71095e+01 3.92687e+01 4.18467e+01 3.66907e+01
3.71200e+05 4.64000e+02 3.89521e+01 4.11210e+01 3.67832e+01 3.92736e+01 4.18386e+01 3.67086e+01
3.71840e+05 4.64000e+02 3.89521e+01 4.11210e+01 3.67832e+01 3.92788e+01 4.18289e+01 3.67286e+01
3.72480e+05 4.65000e+02 3.90752e+01 4.13111e+01 3.68394e+01 3.92828e+01 4.18164e+01 3.67492e+01
3.73120e+05 4.66000e+02 3.90297e+01 4.12134e+01 3.68460e+01 3.92844e+01 4.17998e+01 3.67691e+01
3.73760e+05 4.67000e+02 3.90454e+01 4.12674e+01 3.68234e+01 3.92831e+01 4.17782e+01 3.67880e+01
3.74400e+05 4.68000e+02 3.89647e+01 4.11699e+01 3.67595e+01 3.92780e+01 4.17505e+01 3.68055e+01
3.75040e+05 4.68000e+02 3.89647e+01 4.11699e+01 3.67595e+01 3.92691e+01 4.17167e+01 3.68215e+01
3.75680e+05 4.69000e+02 3.90980e+01 4.14376e+01 3.67584e+01 3.92567e+01 4.16773e+01 3.68361e+01
3.76320e+05 4.70000e+02 3.92650e+01 4.15827e+01 3.69473e+01 3.92411e+01 4.16334e+01 3.68488e+01
3.76960e+05 4.71000e+02 3.90280e+01 4.11190e+01 3.69370e+01 3.92231e+01 4.15869e+01 3.68593e+01
3.77600e+05 4.72000e+02 3.91656e+01 4.13776e+01 3.69536e+01 3.92035e+01 4.15398e+01 3.68672e+01
3.78240e+05 4.72000e+02 3.91656e+01 4.13776e+01 3.69536e+01 3.91831e+01 4.14941e+01 3.68721e+01
3.78880e+05 4.73000e+02 3.93056e+01 4.17768e+01 3.68345e+01 3.91629e+01 4.14517e+01 3.68740e+01
3.79520e+05 4.74000e+02 3.93303e+01 4.17543e+01 3.69064e+01 3.91438e+01 4.14144e+01 3.68732e+01
3.80160e+05 4.75000e+02 3.91234e+01 4.13808e+01 3.68659e+01 3.91268e+01 4.13833e+01 3.68704e+01
3.80800e+05 4.76000e+02 3.90481e+01 4.13711e+01 3.67251e+01 3.91129e+01 4.13592e+01 3.68666e+01
3.81440e+05 4.76000e+02 3.90481e+01 4.13711e+01 3.67251e+01 3.91025e+01 4.13421e+01 3.68629e+01
3.82080e+05 4.77000e+02 3.87730e+01 4.10280e+01 3.65181e+01 3.90962e+01 4.13321e+01 3.68603e+01
3.82720e+05 4.78000e+02 3.87970e+01 4.07871e+01 3.68068e+01 3.90941e+01 4.13291e+01 3.68591e+01
3.83360e+05 4.79000e+02 3.88320e+01 4.09524e+01 3.67117e+01 3.90962e+01 4.13330e+01 3.68595e+01
3.84000e+05 4.80000e+02 3.88516e+01 4.08606e+01 3.68427e+01 3.91020e+01 4.13429e+01 3.68610e+01
3.84640e+05 4.80000e+02 3.88516e+01 4.08606e+01 3.68427e+01 3.91099e+01 4.13571e+01 3.68627e+01
3.85280e+05 4.81000e+02 3.87750e+01 4.08497e+01 3.67002e+01 3.91182e+01 4.13729e+01 3.68635e+01
3.85920e+05 4.82000e+02 3.86478e+01 4.07139e+01 3.65817e+01 3.91244e+01 4.13866e+01 3.68623e+01
3.86560e+05 4.83000e+02 3.87204e+01 4.06541e+01 3.67867e+01 3.91264e+01 4.13946e+01 3.68581e+01
3.87200e+05 4.84000e+02 3.83892e+01 4.01189e+01 3.66594e+01 3.91223e+01 4.13938e+01 3.68509e+01
3.87840e+05 4.84000e+02 3.83892e+01 4.01189e+01 3.66594e+01 3.91116e+01 4.13822e+01 3.68411e+01
3.88480e+05 4.85000e+02 3.83924e+01 4.01587e+01 3.66260e+01 3.90944e+01 4.13593e+01 3.68295e+01
3.89120e+05 4.86000e+02 3.84539e+01 4.01995e+01 3.67083e+01 3.90714e+01 4.13260e+01 3.68168e+01
3.89760e+05 4.87000e+02 3.83727e+01 4.00060e+01 3.67393e+01 3.90438e+01 4.12836e+01 3.68039e+01
3.90400e+05 4.88000e+02 3.84887e+01 4.01822e+01 3.67952e+01 3.90124e+01 4.12338e+01 3.67910e+01
3.91040e+05 4.88000e+02 3.84887e+01 4.01822e+01 3.67952e+01 3.89782e+01 4.11777e+01 3.67787e+01
3.91680e+05 4.89000e+02 3.86217e+01 4.02801e+01 3.69634e+01 3.89413e+01 4.11158e+01 3.67669e+01
3.92320e+05 4.90000e+02 3.85297e+01 4.02648e+01 3.67946e+01 3.89020e+01 4.10483e+01 3.67557e+01
3.92960e+05 4.91000e+02 3.86944e+01 4.06327e+01 3.67561e+01 3.88604e+01 4.09755e+01 3.67453e+01
3.93600e+05 4.92000e+02 3.87348e+01 4.07889e+01 3.66807e+01 3.88170e+01 4.08981e+01 3.67359e+01
3.94240e+05 4.92000e+02 3.87348e+01 4.07889e+01 3.66807e+01 3.87728e+01 4.08174e+01 3.67281e+01
3.94880e+05 4.93000e+02 3.86818e+01 4.06585e+01 3.67051e+01 3.87291e+01 4.07357e+01 3.67225e+01
3.95520e+05 4.94000e+02 3.87895e+01 4.07616e+01 3.68173e+01 3.86878e+01 4.06558e+01 3.67197e+01
3.96160e+05 4.95000e+02 3.87892e+01 4.08324e+01 3.67461e+01 3.86505e+01 4.05810e+01 3.67200e+01
3.96800e+05 4.96000e+02 3.88430e+01 4.09060e+01 3.67801e+01 3.86191e+01 4.05147e+01 3.67234e+01
3.97440e+05 4.96000e+02 3.88430e+01 4.09060e+01 3.67801e+01 3.85945e+01 4.04602e+01 3.67289e+01
3.98080e+05 4.97000e+02 3.87953e+01 4.08333e+01 3.67574e+01 3.85778e+01 4.04200e+01 3.67356e+01
3.98720e+05 4.98000e+02 3.88690e+01 4.10980e+01 3.66400e+01 3.85688e+01 4.03953e+01 3.67424e+01
3.99360e+05 4.99000e+02 3.90429e+01 4.12068e+01 3.68790e+01 3.85674e+01 4.03864e+01 3.67484e+01
4.00000e+05 5.00000e+02 3.89287e+01 4.09612e+01 3.68962e+01 3.85727e+01 4.03922e+01 3.67532e+01
4.00640e+05 5.00000e+02 3.89287e+01 4.09612e+01 3.68962e+01 3.85837e+01 4.04108e+01 3.67566e+01
4.01280e+05 5.01000e+02 3.89193e+01 4.10530e+01 3.67857e+01 3.85994e+01 4.04399e+01 3.67589e+01
4.01920e+05 5.02000e+02 3.89001e+01 4.10985e+01 3.67016e+01 3.86186e+01 4.04771e+01 3.67601e+01
4.02560e+05 5.03000e+02 3.90207e+01 4.12574e+01 3.67841e+01 3.86402e+01 4.05201e+01 3.67604e+01
4.03200e+05 5.04000e+02 3.91073e+01 4.13848e+01 3.68299e+01 3.86638e+01 4.05673e+01 3.67604e+01
4.03840e+05 5.04000e+02 3.91073e+01 4.13848e+01 3.68299e+01 3.86887e+01 4.06170e+01 3.67605e+01
4.04480e+05 5.05000e+02 3.89762e+01 4.13855e+01 3.65669e+01 3.87144e+01 4.06678e+01 3.67611e+01
4.05120e+05 5.06000e+02 3.91138e+01 4.14786e+01 3.67491e+01 3.87405e+01 4.07184e+01 3.67625e+01
4.05760e+05 5.07000e+02 3.91787e+01 4.14142e+01 3.69432e+01 3.87661e+01 4.07676e+01 3.67647e+01
4.06400e+05 5.08000e+02 3.92131e+01 4.16435e+01 3.67828e+01 3.87913e+01 4.08151e+01 3.67674e+01
4.07040e+05 5.08000e+02 3.92131e+01 4.16435e+01 3.67828e+01 3.88154e+01 4.08606e+01 3.67702e+01
4.07680e+05 5.09000e+02 3.92481e+01 4.18439e+01 3.66524e+01 3.88387e+01 4.09048e+01 3.67725e+01
4.08320e+05 5.10000e+02 3.90818e+01 4.17054e+01 3.64582e+01 3.88610e+01 4.09482e+01 3.67738e+01
4.08960e+05 5.11000e+02 3.93014e+01 4.20208e+01 3.65820e+01 3.88829e+01 4.09917e+01 3.67741e+01
4.09600e+05 5.12000e+02 3.90618e+01 4.19327e+01 3.61908e+01 3.89046e+01 4.10358e+01 3.67734e+01
4.10240e+05 5.12000e+02 3.90618e+01 4.19327e+01 3.61908e+01 3.89265e+01 4.10808e+01 3.67721e+01
4.10880e+05 5.13000e+02 3.88945e+01 4.21596e+01 3.56295e+01 3.89489e+01 4.11274e+01 3.67705e+01
4.11520e+05 5.14000e+02 3.88000e+01 4.19781e+01 3.56220e+01 3.89721e+01 4.11758e+01 3.67683e+01
4.12160e+05 5.15000e+02 3.89428e+01 4.18031e+01 3.60826e+01 3.89957e+01 4.12265e+01 3.67649e+01
4.12800e+05 5.16000e+02 3.91007e+01 4.18749e+01 3.63266e+01 3.90194e+01 4.12797e+01 3.67590e+01
4.13440e+05 5.16000e+02 3.91007e+01 4.18749e+01 3.63266e+01 3.90421e+01 4.13356e+01 3.67486e+01
4.14080e+05 5.17000e+02 3.95224e+01 4.18932e+01 3.71517e+01 3.90628e+01 4.13942e+01 3.67314e+01
4.14720e+05 5.18000e+02 3.99102e+01 4.22401e+01 3.75804e+01 3.90798e+01 4.14547e+01 3.67048e+01
4.15360e+05 5.19000e+02 3.98434e+01 4.21351e+01 3.75516e+01 3.90917e+01 4.15163e+01 3.66670e+01
4.16000e+05 5.20000e+02 3.98334e+01 4.21579e+01 3.75089e+01 3.90977e+01 4.15772e+01 3.66181e+01
4.16640e+05 5.20000e+02 3.98334e+01 4.21579e+01 3.75089e+01 3.90981e+01 4.16354e+01 3.65608e+01
4.17280e+05 5.21000e+02 3.98199e+01 4.21652e+01 3.74745e+01 3.90950e+01 4.16893e+01 3.65007e+01
4.17920e+05 5.22000e+02 4.00153e+01 4.23083e+01 3.77222e+01 3.90917e+01 4.17375e+01 3.64459e+01
4.18560e+05 5.23000e+02 3.98203e+01 4.22222e+01 3.74183e+01 3.90927e+01 4.17801e+01 3.64053e+01
4.19200e+05 5.24000e+02 3.98935e+01 4.23415e+01 3.74454e+01 3.91022e+01 4.18177e+01 3.63866e+01
4.19840e+05 5.24000e+02 3.98935e+01 4.23415e+01 3.74454e+01 3.91232e+01 4.18515e+01 3.63950e+01
4.20480e+05 5.25000e+02 4.00348e+01 4.25180e+01 3.75517e+01 3.91573e+01 4.18828e+01 3.64318e+01
4.21120e+05 5.26000e+02 4.01195e+01 4.25658e+01 3.76732e+01 3.92040e+01 4.19129e+01 3.64952e+01
4.21760e+05 5.27000e+02 3.99839e+01 4.25682e+01 3.73996e+01 3.92613e+01 4.19425e+01 3.65801e+01
4.22400e+05 5.28000e+02 3.99587e+01 4.24790e+01 3.74384e+01 3.93262e+01 4.19724e+01 3.66800e+01
4.23040e+05 5.28000e+02 3.99587e+01 4.24790e+01 3.74384e+01 3.93952e+01 4.20028e+01 3.67876e+01
4.23680e+05 5.29000e+02 3.97085e+01 4.22182e+01 3.71988e+01 3.94651e+01 4.20340e+01 3.68962e+01
4.24320e+05 5.30000e+02 4.02067e+01 4.25883e+01 3.78251e+01 3.95335e+01 4.20666e+01 3.70003e+01
4.24960e+05 5.31000e+02 3.99343e+01 4.24181e+01 3.74505e+01 3.95983e+01 4.21008e+01 3.70959e+01
4.25600e+05 5.32000e+02 4.00722e+01 4.26391e+01 3.75052e+01 3.96587e+01 4.21368e+01 3.71806e+01
4.26240e+05 5.32000e+02 4.00722e+01 4.26391e+01 3.75052e+01 3.97135e+01 4.21742e+01 3.72529e+01
4.26880e+05 5.33000e+02 3.98734e+01 4.24700e+01 3.72767e+01 3.97623e+01 4.22123e+01 3.73124e+01
4.27520e+05 5.34000e+02 3.99853e+01 4.24962e+01 3.74745e+01 3.98046e+01 4.22495e+01 3.73597e+01
4.28160e+05 5.35000e+02 3.98225e+01 4.22861e+01 3.73588e+01 3.98402e+01 4.22846e+01 3.73958e+01
4.28800e+05 5.36000e+02 3.98845e+01 4.24706e+01 3.72983e+01 3.98697e+01 4.23167e+01 3.74227e+01
4.29440e+05 5.36000e+02 3.98845e+01 4.24706e+01 3.72983e+01 3.98938e+01 4.23453e+01 3.74423e+01
4.30080e+05 5.37000e+02 4.00122e+01 4.24958e+01 3.75285e+01 3.99133e+01 4.23703e+01 3.74562e+01
4.30720e+05 5.38000e+02 4.00069e+01 4.24973e+01 3.75164e+01 3.99287e+01 4.23920e+01 3.74654e+01
4.31360e+05 5.39000e+02 3.99515e+01 4.24051e+01 3.74980e+01 3.99407e+01 4.24106e+01 3.74707e+01
4.32000e+05 5.40000e+02 3.99999e+01 4.27094e+01 3.72904e+01 3.99493e+01 4.24260e+01 3.74726e+01
4.32640e+05 5.40000e+02 3.99999e+01 4.27094e+01 3.72904e+01 3.99548e+01 4.24382e+01 3.74714e+01
4.33280e+05 5.41000e+02 3.99577e+01 4.26127e+01 3.73026e+01 3.99576e+01 4.24474e+01 3.74678e+01
4.33920e+05 5.42000e+02 3.99716e+01 4.27321e+01 3.72110e+01 3.99581e+01 4.24537e+01 3.74624e+01
4.34560e+05 5.43000e+02 3.99581e+01 4.27980e+01 3.71182e+01 3.99571e+01 4.24577e+01 3.74564e+01
4.35200e+05 5.44000e+02 3.98890e+01 4.28026e+01 3.69755e+01 3.99554e+01 4.24602e+01 3.74506e+01
4.35840e+05 5.44000e+02 3.98890e+01 4.28026e+01 3.69755e+01 3.99539e+01 4.24623e+01 3.74455e+01
4.36480e+05 5.45000e+02 3.95883e+01 4.25853e+01 3.65912e+01 3.99528e+01 4.24648e+01 3.74409e+01
4.37120e+05 5.46000e+02 3.97431e+01 4.30678e+01 3.64184e+01 3.99527e+01 4.24691e+01 3.74363e+01
4.37760e+05 5.47000e+02 3.78077e+01 4.27508e+01 3.28646e+01 3.99534e+01 4.24762e+01 3.74306e+01
4.38400e+05 5.48000e+02 2.40163e+01 4.27043e+01 5.32828e+00 3.99545e+01 4.24867e+01 3.74223e+01
4.39040e+05 5.48000e+02 2.40163e+01 4.27043e+01 5.32828e+00 3.99555e+01 4.25011e+01 3.74099e+01
4.39680e+05 5.49000e+02 3.96204e+01 4.29341e+01 3.63067e+01 3.99553e+01 4.25192e+01 3.73914e+01
4.40320e+05 5.50000e+02 3.98611e+01 4.29957e+01 3.67266e+01 3.99514e+01 4.25405e+01 3.73623e+01
4.40960e+05 5.51000e+02 3.97819e+01 4.27900e+01 3.67738e+01 3.99369e+01 4.25644e+01 3.73095e+01
4.41600e+05 5.52000e+02 3.94813e+01 4.28137e+01 3.61489e+01 3.98965e+01 4.25900e+01 3.72029e+01
4.42240e+05 5.52000e+02 3.94813e+01 4.28137e+01 3.61489e+01 3.98070e+01 4.26164e+01 3.69975e+01
4.42880e+05 5.53000e+02 3.97411e+01 4.27713e+01 3.67109e+01 3.96479e+01 4.26428e+01 3.66530e+01
4.43520e+05 5.54000e+02 3.96400e+01 4.29052e+01 3.63748e+01 3.94129e+01 4.26686e+01 3.61573e+01
4.44160e+05 5.55000e+02 3.97797e+01 4.28720e+01 3.66874e+01 3.91164e+01 4.26934e+01 3.55394e+01
4.44800e+05 5.56000e+02 3.98589e+01 4.27256e+01 3.69921e+01 3.87905e+01 4.27169e+01 3.48641e+01
4.45440e+05 5.56000e+02 3.98589e+01 4.27256e+01 3.69921e+01 3.84761e+01 4.27388e+01 3.42133e+01
4.46080e+05 5.57000e+02 3.98182e+01 4.28765e+01 3.67599e+01 3.82112e+01 4.27586e+01 3.36638e+01
4.46720e+05 5.58000e+02 4.00382e+01 4.27307e+01 3.73457e+01 3.80236e+01 4.27761e+01 3.32710e+01
4.47360e+05 5.59000e+02 3.99577e+01 4.27704e+01 3.71450e+01 3.79261e+01 4.27909e+01 3.30614e+01
4.48000e+05 5.60000e+02 4.00069e+01 4.26677e+01 3.73461e+01 3.79181e+01 4.28031e+01 3.30331e+01
4.48640e+05 5.60000e+02 4.00069e+01 4.26677e+01 3.73461e+01 3.79879e+01 4.28127e+01 3.31632e+01
4.49280e+05 5.61000e+02 3.97862e+01 4.25992e+01 3.69731e+01 3.81181e+01 4.28199e+01 3.34163e+01
4.49920e+05 5.62000e+02 4.00552e+01 4.27382e+01 3.73722e+01 3.82889e+01 4.28249e+01 3.37530e+01
4.50560e+05 5.63000e+02 3.99660e+01 4.26725e+01 3.72595e+01 3.84819e+01 4.28276e+01 3.41363e+01
4.51200e+05 5.64000e+02 3.98615e+01 4.24562e+01 3.72667e+01 3.86818e+01 4.28283e+01 3.45353e+01
4.51840e+05 5.64000e+02 3.98615e+01 4.24562e+01 3.72667e+01 3.88765e+01 4.28268e+01 3.49263e+01
4.52480e+05 5.65000e+02 4.00014e+01 4.25876e+01 3.74151e+01 3.90580e+01 4.28228e+01 3.52932e+01
4.53120e+05 5.66000e+02 3.99407e+01 4.25609e+01 3.73206e+01 3.92212e+01 4.28165e+01 3.56259e+01
4.53760e+05 5.67000e+02 3.99962e+01 4.23391e+01 3.76532e+01 3.93637e+01 4.28078e+01 3.59197e+01
4.54400e+05 5.68000e+02 3.98821e+01 4.25691e+01 3.71951e+01 3.94851e+01 4.27969e+01 3.61733e+01
4.55040e+05 5.68000e+02 3.98821e+01 4.25691e+01 3.71951e+01 3.95862e+01 4.27839e+01 3.63884e+01
4.55680e+05 5.69000e+02 3.97527e+01 4.25236e+01 3.69817e+01 3.96688e+01 4.27691e+01 3.65684e+01
4.56320e+05 5.70000e+02 3.99406e+01 4.24726e+01 3.74085e+01 3.97350e+01 4.27525e+01 3.67175e+01
4.56960e+05 5.71000e+02 3.98688e+01 4.22611e+01 3.74765e+01 3.97874e+01 4.27343e+01 3.68404e+01
4.57600e+05 5.72000e+02 3.99990e+01 4.25526e+01 3.74455e+01 3.98281e+01 4.27146e+01 3.69417e+01
4.58240e+05 5.72000e+02 3.99990e+01 4.25526e+01 3.74455e+01 3.98594e+01 4.26937e+01 3.70251e+01
4.58880e+05 5.73000e+02 3.97518e+01 4.20479e+01 3.74556e+01 3.98826e+01 4.26719e+01 3.70933e+01
4.59520e+05 5.74000e+02 3.97751e+01 4.24018e+01 3.71484e+01 3.98992e+01 4.26499e+01 3.71484e+01
4.60160e+05 5.75000e+02 3.98972e+01 4.24516e+01 3.73428e+01 3.99099e+01 4.26280e+01 3.71919e+01
4.60800e+05 5.76000e+02 3.98704e+01 4.23865e+01 3.73544e+01 3.99161e+01 4.26065e+01 3.72257e+01
4.61440e+05 5.76000e+02 3.98704e+01 4.23865e+01 3.73544e+01 3.99185e+01 4.25854e+01 3.72517e+01
4.62080e+05 5.77000e+02 3.99698e+01 4.25260e+01 3.74136e+01 3.99183e+01 4.25644e+01 3.72721e+01
4.62720e+05 5.78000e+02 3.99312e+01 4.25050e+01 3.73574e+01 3.99160e+01 4.25433e+01 3.72886e+01
4.63360e+05 5.79000e+02 3.99506e+01 4.24986e+01 3.74025e+01 3.99120e+01 4.25219e+01 3.73021e+01
4.64000e+05 5.80000e+02 3.98722e+01 4.23654e+01 3.73789e+01 3.99069e+01 4.25005e+01 3.73132e+01
4.64640e+05 5.80000e+02 3.98722e+01 4.23654e+01 3.73789e+01 3.99010e+01 4.24798e+01 3.73222e+01
4.65280e+05 5.81000e+02 3.98554e+01 4.22315e+01 3.74793e+01 3.98950e+01 4.24608e+01 3.73293e+01
4.65920e+05 5.82000e+02 3.97982e+01 4.23936e+01 3.72029e+01 3.98897e+01 4.24445e+01 3.73348e+01
4.66560e+05 5.83000e+02 3.98942e+01 4.23983e+01 3.73902e+01 3.98854e+01 4.24319e+01 3.73390e+01
4.67200e+05 5.84000e+02 3.98087e+01 4.23053e+01 3.73121e+01 3.98829e+01 4.24233e+01 3.73426e+01
4.67840e+05 5.84000e+02 3.98087e+01 4.23053e+01 3.73121e+01 3.98822e+01 4.24185e+01 3.73459e+01
4.68480e+05 5.85000e+02 3.99636e+01 4.24223e+01 3.75049e+01 3.98829e+01 4.24166e+01 3.73492e+01
4.69120e+05 5.86000e+02 3.99177e+01 4.23133e+01 3.75222e+01 3.98845e+01 4.24163e+01 3.73527e+01
4.69760e+05 5.87000e+02 3.98979e+01 4.23126e+01 3.74832e+01 3.98863e+01 4.24165e+01 3.73561e+01
4.70400e+05 5.88000e+02 3.99748e+01 4.23878e+01 3.75618e+01 3.98876e+01 4.24159e+01 3.73593e+01
4.71040e+05 5.88000e+02 3.99748e+01 4.23878e+01 3.75618e+01 3.98880e+01 4.24142e+01 3.73618e+01
4.71680e+05 5.89000e+02 4.00396e+01 4.24264e+01 3.76528e+01 3.98875e+01 4.24111e+01 3.73639e+01
4.72320e+05 5.90000e+02 3.98985e+01 4.22555e+01 3.75415e+01 3.98862e+01 4.24068e+01 3.73657e+01
4.72960e+05 5.91000e+02 3.99435e+01 4.21767e+01 3.77103e+01 3.98848e+01 4.24016e+01 3.73680e+01
4.73600e+05 5.92000e+02 3.99306e+01 4.20585e+01 3.78028e+01 3.98837e+01 4.23959e+01 3.73715e+01
4.74240e+05 5.92000e+02 3.99306e+01 4.20585e+01 3.78028e+01 3.98834e+01 4.23899e+01 3.73770e+01
4.74880e+05 5.93000e+02 3.98724e+01 4.21081e+01 3.76367e+01 3.98845e+01 4.23841e+01 3.73849e+01
4.75520e+05 5.94000e+02 3.98213e+01 4.19826e+01 3.76600e+01 3.98872e+01 4.23787e+01 3.73956e+01
4.76160e+05 5.95000e+02 3.97813e+01 4.18740e+01 3.76886e+01 3.98913e+01 4.23735e+01 3.74091e+01
4.76800e+05 5.96000e+02 3.96919e+01 4.18518e+01 3.75319e+01 3.98966e+01 4.23679e+01 3.74253e+01
4.77440e+05 5.96000e+02 3.96919e+01 4.18518e+01 3.75319e+01 3.99027e+01 4.23613e+01 3.74442e+01
4.78080e+05 5.97000e+02 3.95135e+01 4.17753e+01 3.72517e+01 3.99088e+01 4.23524e+01 3.74652e+01
4.78720e+05 5.98000e+02 3.97355e+01 4.19612e+01 3.75098e+01 3.99142e+01 4.23405e+01 3.74879e+01
4.79360e+05 5.99000e+02 3.96701e+01 4.18737e+01 3.74665e+01 3.99180e+01 4.23246e+01 3.75114e+01
4.80000e+05 6.00000e+02 3.96110e+01 4.19544e+01 3.72675e+01 3.99194e+01 4.23042e+01 3.75347e+01
4.80640e+05 6.00000e+02 3.96110e+01 4.19544e+01 3.72675e+01 3.99178e+01 4.22792e+01 3.75564e+01
4.81280e+05 6.01000e+02 3.96843e+01 4.22209e+01 3.71478e+01 3.99123e+01 4.22496e+01 3.75749e+01
4.81920e+05 6.02000e+02 3.94310e+01 4.18418e+01 3.70202e+01 3.99025e+01 4.22162e+01 3.75888e+01
4.82560e+05 6.03000e+02 3.96388e+01 4.19005e+01 3.73771e+01 3.98885e+01 4.21800e+01 3.75971e+01
4.83200e+05 6.04000e+02 3.95635e+01 4.20071e+01 3.71199e+01 3.98708e+01 4.21427e+01 3.75990e+01
4.83840e+05 6.04000e+02 3.95635e+01 4.20071e+01 3.71199e+01 3.98501e+01 4.21059e+01 3.75944e+01
4.84480e+05 6.05000e+02 3.99250e+01 4.23195e+01 3.75305e+01 3.98276e+01 4.20717e+01 3.75835e+01
4.85120e+05 6.06000e+02 3.97429e+01 4.21570e+01 3.73289e+01 3.98041e+01 4.20417e+01 3.75664e+01
4.85760e+05 6.07000e+02 3.99091e+01 4.23756e+01 3.74427e+01 3.97802e+01 4.20168e+01 3.75436e+01
4.86400e+05 6.08000e+02 3.96725e+01 4.21435e+01 3.72015e+01 3.97568e+01 4.19975e+01 3.75161e+01
4.87040e+05 6.08000e+02 3.96725e+01 4.21435e+01 3.72015e+01 3.97343e+01 4.19835e+01 3.74851e+01
4.87680e+05 6.09000e+02 3.97868e+01 4.22664e+01 3.73072e+01 3.97137e+01 4.19747e+01 3.74527e+01
4.88320e+05 6.10000e+02 3.97952e+01 4.24394e+01 3.71510e+01 3.96960e+01 4.19711e+01 3.74210e+01
4.88960e+05 6.11000e+02 3.99029e+01 4.22913e+01 3.75144e+01 3.96826e+01 4.19729e+01 3.73923e+01
4.89600e+05 6.12000e+02 3.97203e+01 4.22566e+01 3.71841e+01 3.96741e+01 4.19801e+01 3.73680e+01
4.90240e+05 6.12000e+02 3.97203e+01 4.22566e+01 3.71841e+01 3.96708e+01 4.19925e+01 3.73491e+01
4.90880e+05 6.13000e+02 3.99066e+01 4.22630e+01 3.75502e+01 3.96726e+01 4.20098e+01 3.73353e+01
4.91520e+05 6.14000e+02 3.95355e+01 4.20185e+01 3.70525e+01 3.96784e+01 4.20310e+01 3.73258e+01
4.92160e+05 6.15000e+02 3.96750e+01 4.21260e+01 3.72240e+01 3.96874e+01 4.20553e+01 3.73196e+01
4.92800e+05 6.16000e+02 3.97895e+01 4.21076e+01 3.74715e+01 3.96986e+01 4.20817e+01 3.73155e+01
4.93440e+05 6.16000e+02 3.97895e+01 4.21076e+01 3.74715e+01 3.97110e+01 4.21090e+01 3.73130e+01
4.94080e+05 6.17000e+02 3.97810e+01 4.22668e+01 3.72951e+01 3.97237e+01 4.21358e+01 3.73116e+01
4.94720e+05 6.18000e+02 3.96578e+01 4.20523e+01 3.72632e+01 3.97358e+01 4.21608e+01 3.73109e+01
4.95360e+05 6.19000e+02 3.97527e+01 4.22130e+01 3.72924e+01 3.97464e+01 4.21824e+01 3.73105e+01
4.96000e+05 6.20000e+02 3.97484e+01 4.23621e+01 3.71347e+01 3.97548e+01 4.21995e+01 3.73101e+01
4.96640e+05 6.20000e+02 3.97484e+01 4.23621e+01 3.71347e+01 3.97603e+01 4.22112e+01 3.73094e+01
4.97280e+05 6.21000e+02 3.96104e+01 4.21610e+01 3.70598e+01 3.97630e+01 4.22176e+01 3.73085e+01
4.97920e+05 6.22000e+02 3.96979e+01 4.22435e+01 3.71522e+01 3.97632e+01 4.22191e+01 3.73074e+01
4.98560e+05 6.23000e+02 3.95272e+01 4.21735e+01 3.68809e+01 3.97615e+01 4.22168e+01 3.73062e+01
4.99200e+05 6.24000e+02 3.97159e+01 4.23759e+01 3.70558e+01 3.97584e+01 4.22118e+01 3.73049e+01
4.99840e+05 6.24000e+02 3.97159e+01 4.23759e+01 3.70558e+01 3.97545e+01 4.22058e+01 3.73031e+01
5.00480e+05 6.25000e+02 3.95564e+01 4.21812e+01 3.69316e+01 3.97501e+01 4.22000e+01 3.73001e+01
5.01120e+05 6.26000e+02 3.94571e+01 4.23090e+01 3.66053e+01 3.97454e+01 4.21954e+01 3.72953e+01
5.01760e+05 6.27000e+02 3.95073e+01 4.22795e+01 3.67351e+01 3.97402e+01 4.21926e+01 3.72878e+01
5.02400e+05 6.28000e+02 3.95144e+01 4.21647e+01 3.68640e+01 3.97343e+01 4.21917e+01 3.72770e+01
5.03040e+05 6.28000e+02 3.95144e+01 4.21647e+01 3.68640e+01 3.97276e+01 4.21928e+01 3.72625e+01
5.03680e+05 6.29000e+02 3.94489e+01 4.24212e+01 3.64767e+01 3.97199e+01 4.21956e+01 3.72441e+01
5.04320e+05 6.30000e+02 3.95617e+01 4.22989e+01 3.68244e+01 3.97108e+01 4.21998e+01 3.72217e+01
5.04960e+05 6.31000e+02 3.96888e+01 4.24950e+01 3.68826e+01 3.97002e+01 4.22050e+01 3.71953e+01
5.05600e+05 6.32000e+02 3.95717e+01 4.26118e+01 3.65316e+01 3.96880e+01 4.22110e+01 3.71649e+01
5.06240e+05 6.32000e+02 3.95717e+01 4.26118e+01 3.65316e+01 3.96741e+01 4.22174e+01 3.71309e+01
5.06880e+05 6.33000e+02 3.95536e+01 4.25722e+01 3.65349e+01 3.96588e+01 4.22239e+01 3.70937e+01
5.07520e+05 6.34000e+02 3.99099e+01 4.27483e+01 3.70716e+01 3.96424e+01 4.22306e+01 3.70543e+01
5.08160e+05 6.35000e+02 3.98767e+01 4.28733e+01 3.68801e+01 3.96258e+01 4.22378e+01 3.70139e+01
5.08800e+05 6.36000e+02 3.98617e+01 4.28817e+01 3.68417e+01 3.96099e+01 4.22460e+01 3.69739e+01
5.09440e+05 6.36000e+02 3.98617e+01 4.28817e+01 3.68417e+01 3.95958e+01 4.22561e+01 3.69354e+01
5.10080e+05 6.37000e+02 3.98212e+01 4.28820e+01 3.67604e+01 3.95842e+01 4.22691e+01 3.68994e+01
5.10720e+05 6.38000e+02 3.97812e+01 4.27745e+01 3.67879e+01 3.95763e+01 4.22858e+01 3.68667e+01
5.11360e+05 6.39000e+02 3.99434e+01 4.31961e+01 3.66906e+01 3.95726e+01 4.23070e+01 3.68382e+01
5.12000e+05 6.40000e+02 3.98997e+01 4.30891e+01 3.67103e+01 3.95739e+01 4.23333e+01 3.68146e+01
5.12640e+05 6.40000e+02 3.98997e+01 4.30891e+01 3.67103e+01 3.95808e+01 4.23650e+01 3.67967e+01
5.13280e+05 6.41000e+02 3.98150e+01 4.28842e+01 3.67459e+01 3.95931e+01 4.24017e+01 3.67846e+01
5.13920e+05 6.42000e+02 3.99202e+01 4.28254e+01 3.70150e+01 3.96103e+01 4.24428e+01 3.67778e+01
5.14560e+05 6.43000e+02 3.99119e+01 4.28751e+01 3.69486e+01 3.96312e+01 4.24872e+01 3.67751e+01
5.15200e+05 6.44000e+02 3.98481e+01 4.28427e+01 3.68535e+01 3.96547e+01 4.25340e+01 3.67753e+01
5.15840e+05 6.44000e+02 3.98481e+01 4.28427e+01 3.68535e+01 3.96795e+01 4.25822e+01 3.67768e+01
5.16480e+05 6.45000e+02 3.98081e+01 4.27821e+01 3.68341e+01 3.97046e+01 4.26307e+01 3.67785e+01
5.17120e+05 6.46000e+02 4.00177e+01 4.29142e+01 3.71212e+01 3.97290e+01 4.26782e+01 3.67798e+01
5.17760e+05 6.47000e+02 3.99384e+01 4.26593e+01 3.72175e+01 3.97520e+01 4.27231e+01 3.67810e+01
5.18400e+05 6.48000e+02 3.97092e+01 4.27151e+01 3.67033e+01 3.97732e+01 4.27638e+01 3.67826e+01
5.19040e+05 6.48000e+02 3.97092e+01 4.27151e+01 3.67033e+01 3.97922e+01 4.27989e+01 3.67855e+01
5.19680e+05 6.49000e+02 3.97994e+01 4.28944e+01 3.67043e+01 3.98089e+01 4.28276e+01 3.67902e+01
5.20320e+05 6.50000e+02 3.97304e+01 4.25834e+01 3.68773e+01 3.98233e+01 4.28493e+01 3.67972e+01
5.20960e+05 6.51000e+02 3.97210e+01 4.26355e+01 3.68065e+01 3.98354e+01 4.28642e+01 3.68067e+01
5.21600e+05 6.52000e+02 3.98419e+01 4.26719e+01 3.70120e+01 3.98458e+01 4.28728e+01 3.68189e+01
5.22240e+05 6.52000e+02 3.98419e+01 4.26719e+01 3.70120e+01 3.98543e+01 4.28756e+01 3.68331e+01
5.22880e+05 6.53000e+02 3.97795e+01 4.25617e+01 3.69973e+01 3.98608e+01 4.28735e+01 3.68482e+01
5.23520e+05 6.54000e+02 3.98035e+01 4.27549e+01 3.68521e+01 3.98651e+01 4.28675e+01 3.68628e+01
5.24160e+05 6.55000e+02 3.99296e+01 4.25480e+01 3.73111e+01 3.98667e+01 4.28582e+01 3.68752e+01
5.24800e+05 6.56000e+02 3.97363e+01 4.26763e+01 3.67963e+01 3.98654e+01 4.28463e+01 3.68845e+01
5.25440e+05 6.56000e+02 3.97363e+01 4.26763e+01 3.67963e+01 3.98614e+01 4.28322e+01 3.68905e+01
5.26080e+05 6.57000e+02 3.98227e+01 4.24949e+01 3.71505e+01 3.98550e+01 4.28164e+01 3.68936e+01
5.26720e+05 6.58000e+02 3.98590e+01 4.28361e+01 3.68819e+01 3.98471e+01 4.27993e+01 3.68950e+01
5.27360e+05 6.59000e+02 3.97837e+01 4.27387e+01 3.68286e+01 3.98388e+01 4.27815e+01 3.68960e+01
5.28000e+05 6.60000e+02 3.98246e+01 4.24464e+01 3.72029e+01 3.98307e+01 4.27635e+01 3.68979e+01
5.28640e+05 6.60000e+02 3.98246e+01 4.24464e+01 3.72029e+01 3.98237e+01 4.27458e+01 3.69015e+01
5.29280e+05 6.61000e+02 3.99004e+01 4.26704e+01 3.71303e+01 3.98182e+01 4.27289e+01 3.69074e+01
5.29920e+05 6.62000e+02 3.97001e+01 4.23764e+01 3.70239e+01 3.98142e+01 4.27132e+01 3.69152e+01
5.30560e+05 6.63000e+02 3.99355e+01 4.28251e+01 3.70458e+01 3.98118e+01 4.26991e+01 3.69244e+01
5.31200e+05 6.64000e+02 3.97216e+01 4.24241e+01 3.70190e+01 3.98106e+01 4.26872e+01 3.69341e+01
5.31840e+05 6.64000e+02 3.97216e+01 4.24241e+01 3.70190e+01 3.98105e+01 4.26774e+01 3.69436e+01
5.32480e+05 6.65000e+02 3.98511e+01 4.27660e+01 3.69361e+01 3.98111e+01 4.26695e+01 3.69527e+01
5.33120e+05 6.66000e+02 3.96611e+01 4.24270e+01 3.68952e+01 3.98122e+01 4.26628e+01 3.69616e+01
5.33760e+05 6.67000e+02 3.97548e+01 4.24868e+01 3.70228e+01 3.98135e+01 4.26567e+01 3.69703e+01
5.34400e+05 6.68000e+02 3.98671e+01 4.25633e+01 3.71709e+01 3.98149e+01 4.26507e+01 3.69792e+01
5.35040e+05 6.68000e+02 3.98671e+01 4.25633e+01 3.71709e+01 3.98162e+01 4.26444e+01 3.69880e+01
5.35680e+05 6.69000e+02 3.97026e+01 4.22665e+01 3.71386e+01 3.98172e+01 4.26381e+01 3.69963e+01
5.36320e+05 6.70000e+02 3.97285e+01 4.24311e+01 3.70260e+01 3.98175e+01 4.26316e+01 3.70035e+01
5.36960e+05 6.71000e+02 3.97204e+01 4.23923e+01 3.70486e+01 3.98171e+01 4.26251e+01 3.70091e+01
5.37600e+05 6.72000e+02 3.97086e+01 4.23840e+01 3.70332e+01 3.98156e+01 4.26183e+01 3.70128e+01
5.38240e+05 6.72000e+02 3.97086e+01 4.23840e+01 3.70332e+01 3.98130e+01 4.26111e+01 3.70148e+01
5.38880e+05 6.73000e+02 3.97602e+01 4.24100e+01 3.71105e+01 3.98094e+01 4.26029e+01 3.70159e+01
5.39520e+05 6.74000e+02 3.97135e+01 4.25634e+01 3.68637e+01 3.98050e+01 4.25931e+01 3.70169e+01
5.40160e+05 6.75000e+02 3.98387e+01 4.24852e+01 3.71921e+01 3.98000e+01 4.25816e+01 3.70185e+01
5.40800e+05 6.76000e+02 3.98622e+01 4.26071e+01 3.71173e+01 3.97946e+01 4.25680e+01 3.70211e+01
5.41440e+05 6.76000e+02 3.98622e+01 4.26071e+01 3.71173e+01 3.97887e+01 4.25527e+01 3.70247e+01
5.42080e+05 6.77000e+02 3.97559e+01 4.22777e+01 3.72340e+01 3.97824e+01 4.25361e+01 3.70288e+01
5.42720e+05 6.78000e+02 3.98990e+01 4.26393e+01 3.71587e+01 3.97762e+01 4.25192e+01 3.70332e+01
5.43360e+05 6.79000e+02 3.97177e+01 4.24144e+01 3.70210e+01 3.97702e+01 4.25031e+01 3.70372e+01
5.44000e+05 6.80000e+02 3.96834e+01 4.23584e+01 3.70084e+01 3.97647e+01 4.24888e+01 3.70406e+01
5.44640e+05 6.80000e+02 3.96834e+01 4.23584e+01 3.70084e+01 3.97605e+01 4.24773e+01 3.70437e+01
5.45280e+05 6.81000e+02 3.97844e+01 4.23847e+01 3.71842e+01 3.97579e+01 4.24689e+01 3.70469e+01
5.45920e+05 6.82000e+02 3.97351e+01 4.23994e+01 3.70707e+01 3.97571e+01 4.24636e+01 3.70507e+01
5.46560e+05 6.83000e+02 3.99288e+01 4.25928e+01 3.72649e+01 3.97584e+01 4.24611e+01 3.70556e+01
5.47200e+05 6.84000e+02 3.99584e+01 4.28508e+01 3.70660e+01 3.97610e+01 4.24606e+01 3.70614e+01
5.47840e+05 6.84000e+02 3.99584e+01 4.28508e+01 3.70660e+01 3.97645e+01 4.24612e+01 3.70679e+01
5.48480e+05 6.85000e+02 3.96940e+01 4.24858e+01 3.69021e+01 3.97683e+01 4.24621e+01 3.70745e+01
5.49120e+05 6.86000e+02 3.96106e+01 4.24320e+01 3.67892e+01 3.97715e+01 4.24624e+01 3.70806e+01
5.49760e+05 6.87000e+02 3.99510e+01 4.25592e+01 3.73428e+01 3.97739e+01 4.24618e+01 3.70861e+01
5.50400e+05 6.88000e+02 3.96834e+01 4.23569e+01 3.70098e+01 3.97758e+01 4.24608e+01 3.70909e+01
5.51040e+05 6.88000e+02 3.96834e+01 4.23569e+01 3.70098e+01 3.97776e+01 4.24602e+01 3.70950e+01
5.51680e+05 6.89000e+02 3.98165e+01 4.25385e+01 3.70945e+01 3.97797e+01 4.24612e+01 3.70982e+01
5.52320e+05 6.90000e+02 3.97673e+01 4.25689e+01 3.69657e+01 3.97822e+01 4.24644e+01 3.71000e+01
5.52960e+05 6.91000e+02 3.99079e+01 4.26617e+01 3.71540e+01 3.97849e+01 4.24699e+01 3.70998e+01
5.53600e+05 6.92000e+02 3.98543e+01 4.24643e+01 3.72444e+01 3.97874e+01 4.24771e+01 3.70976e+01
5.54240e+05 6.92000e+02 3.98543e+01 4.24643e+01 3.72444e+01 3.97893e+01 4.24849e+01 3.70937e+01
5.54880e+05 6.93000e+02 3.99824e+01 4.26535e+01 3.73113e+01 3.97905e+01 4.24924e+01 3.70886e+01
5.55520e+05 6.94000e+02 3.96243e+01 4.27231e+01 3.65254e+01 3.97910e+01 4.24988e+01 3.70831e+01
5.56160e+05 6.95000e+02 3.98513e+01 4.27428e+01 3.69597e+01 3.97909e+01 4.25039e+01 3.70779e+01
5.56800e+05 6.96000e+02 3.98656e+01 4.26000e+01 3.71312e+01 3.97907e+01 4.25079e+01 3.70735e+01
5.57440e+05 6.96000e+02 3.98656e+01 4.26000e+01 3.71312e+01 3.97910e+01 4.25113e+01 3.70707e+01
5.58080e+05 6.97000e+02 3.97255e+01 4.27952e+01 3.66558e+01 3.97922e+01 4.25148e+01 3.70697e+01
5.58720e+05 6.98000e+02 3.96716e+01 4.25498e+01 3.67935e+01 3.97948e+01 4.25191e+01 3.70704e+01
5.59360e+05 6.99000e+02 3.98628e+01 4.27219e+01 3.70038e+01 3.97982e+01 4.25246e+01 3.70719e+01
5.60000e+05 7.00000e+02 3.97964e+01 4.25423e+01 3.70504e+01 3.98025e+01 4.25321e+01 3.70728e+01
5.60640e+05 7.00000e+02 3.97964e+01 4.25423e+01 3.70504e+01 3.98067e+01 4.25415e+01 3.70719e+01
5.61280e+05 7.01000e+02 3.96718e+01 4.25401e+01 3.68034e+01 3.98105e+01 4.25530e+01 3.70679e+01
5.61920e+05 7.02000e+02 3.97793e+01 4.26570e+01 3.69016e+01 3.98132e+01 4.25659e+01 3.70604e+01
5.62560e+05 7.03000e+02 3.99506e+01 4.28034e+01 3.70978e+01 3.98144e+01 4.25797e+01 3.70491e+01
5.63200e+05 7.04000e+02 3.97997e+01 4.26819e+01 3.69175e+01 3.98141e+01 4.25934e+01 3.70347e+01
5.63840e+05 7.04000e+02 3.97997e+01 4.26819e+01 3.69175e+01 3.98123e+01 4.26062e+01 3.70184e+01
5.64480e+05 7.05000e+02 3.97892e+01 4.25772e+01 3.70013e+01 3.98093e+01 4.26172e+01 3.70014e+01
5.65120e+05 7.06000e+02 3.99608e+01 4.26723e+01 3.72492e+01 3.98054e+01 4.26257e+01 3.69850e+01
5.65760e+05 7.07000e+02 4.01766e+01 4.27788e+01 3.75744e+01 3.98010e+01 4.26318e+01 3.69702e+01
5.66400e+05 7.08000e+02 4.01814e+01 4.28042e+01 3.75585e+01 3.97969e+01 4.26359e+01 3.69579e+01
5.67040e+05 7.08000e+02 4.01814e+01 4.28042e+01 3.75585e+01 3.97935e+01 4.26386e+01 3.69485e+01
5.67680e+05 7.09000e+02 4.01586e+01 4.29171e+01 3.74001e+01 3.97914e+01 4.26406e+01 3.69423e+01
5.68320e+05 7.10000e+02 4.01264e+01 4.28212e+01 3.74316e+01 3.97911e+01 4.26424e+01 3.69398e+01
5.68960e+05 7.11000e+02 4.02515e+01 4.30117e+01 3.74914e+01 3.97931e+01 4.26445e+01 3.69418e+01
5.69600e+05 7.12000e+02 4.03254e+01 4.32505e+01 3.74003e+01 3.97983e+01 4.26473e+01 3.69494e+01
5.70240e+05 7.12000e+02 4.03254e+01 4.32505e+01 3.74003e+01 3.98075e+01 4.26511e+01 3.69638e+01
5.70880e+05 7.13000e+02 4.03032e+01 4.30380e+01 3.75685e+01 3.98211e+01 4.26564e+01 3.69858e+01
5.71520e+05 7.14000e+02 4.03832e+01 4.29691e+01 3.77972e+01 3.98398e+01 4.26640e+01 3.70155e+01
5.72160e+05 7.15000e+02 4.03795e+01 4.28959e+01 3.78632e+01 3.98631e+01 4.26743e+01 3.70519e+01
5.72800e+05 7.16000e+02 4.04492e+01 4.28821e+01 3.80164e+01 3.98906e+01 4.26879e+01 3.70932e+01
5.73440e+05 7.16000e+02 4.04492e+01 4.28821e+01 3.80164e+01 3.99214e+01 4.27053e+01 3.71374e+01
5.74080e+05 7.17000e+02 4.03559e+01 4.27689e+01 3.79430e+01 3.99547e+01 4.27269e+01 3.71824e+01
5.74720e+05 7.18000e+02 4.03720e+01 4.28456e+01 3.78984e+01 3.99896e+01 4.27523e+01 3.72270e+01
5.75360e+05 7.19000e+02 4.03966e+01 4.28985e+01 3.78948e+01 4.00256e+01 4.27806e+01 3.72707e+01
5.76000e+05 7.20000e+02 4.02491e+01 4.27730e+01 3.77252e+01 4.00620e+01 4.28103e+01 3.73138e+01
5.76640e+05 7.20000e+02 4.02491e+01 4.27730e+01 3.77252e+01 4.00983e+01 4.28393e+01 3.73573e+01
5.77280e+05 7.21000e+02 4.02750e+01 4.28277e+01 3.77222e+01 4.01339e+01 4.28656e+01 3.74023e+01
5.77920e+05 7.22000e+02 4.01847e+01 4.28413e+01 3.75281e+01 4.01684e+01 4.28875e+01 3.74492e+01
5.78560e+05 7.23000e+02 4.01901e+01 4.26986e+01 3.76816e+01 4.02007e+01 4.29037e+01 3.74978e+01
5.79200e+05 7.24000e+02 4.01249e+01 4.26247e+01 3.76252e+01 4.02306e+01 4.29140e+01 3.75473e+01
5.79840e+05 7.24000e+02 4.01249e+01 4.26247e+01 3.76252e+01 4.02572e+01 4.29185e+01 3.75959e+01
5.80480e+05 7.25000e+02 4.01998e+01 4.24792e+01 3.79205e+01 4.02797e+01 4.29181e+01 3.76414e+01
5.81120e+05 7.26000e+02 4.00709e+01 4.24481e+01 3.76938e+01 4.02976e+01 4.29137e+01 3.76815e+01
5.81760e+05 7.27000e+02 4.00764e+01 4.25032e+01 3.76495e+01 4.03103e+01 4.29063e+01 3.77144e+01
5.82400e+05 7.28000e+02 4.02882e+01 4.24939e+01 3.80826e+01 4.03177e+01 4.28966e+01 3.77388e+01
5.83040e+05 7.28000e+02 4.02882e+01 4.24939e+01 3.80826e+01 4.03196e+01 4.28847e+01 3.77545e+01
5.83680e+05 7.29000e+02 4.00829e+01 4.23632e+01 3.78025e+01 4.03165e+01 4.28707e+01 3.77624e+01
5.84320e+05 7.30000e+02 3.99973e+01 4.23053e+01 3.76893e+01 4.03090e+01 4.28539e+01 3.77641e+01
5.84960e+05 7.31000e+02 3.99533e+01 4.22424e+01 3.76642e+01 4.02977e+01 4.28339e+01 3.77615e+01
5.85600e+05 7.32000e+02 4.02057e+01 4.24095e+01 3.80019e+01 4.02836e+01 4.28105e+01 3.77568e+01
5.86240e+05 7.32000e+02 4.02057e+01 4.24095e+01 3.80019e+01 4.02677e+01 4.27836e+01 3.77519e+01
5.86880e+05 7.33000e+02 4.03118e+01 4.23944e+01 3.82293e+01 4.02510e+01 4.27537e+01 3.77483e+01
5.87520e+05 7.34000e+02 4.00401e+01 4.25130e+01 3.75671e+01 4.02342e+01 4.27214e+01 3.77470e+01
5.88160e+05 7.35000e+02 4.02206e+01 4.25455e+01 3.78957e+01 4.02176e+01 4.26873e+01 3.77480e+01
5.88800e+05 7.36000e+02 4.03398e+01 4.27193e+01 3.79604e+01 4.02015e+01 4.26520e+01 3.77511e+01
5.89440e+05 7.36000e+02 4.03398e+01 4.27193e+01 3.79604e+01 4.01861e+01 4.26163e+01 3.77559e+01
5.90080e+05 7.37000e+02 4.02145e+01 4.26523e+01 3.77767e+01 4.01717e+01 4.25810e+01 3.77624e+01
5.90720e+05 7.38000e+02 4.02011e+01 4.25049e+01 3.78974e+01 4.01590e+01 4.25475e+01 3.77705e+01
5.91360e+05 7.39000e+02 4.00752e+01 4.23435e+01 3.78069e+01 4.01486e+01 4.25171e+01 3.77801e+01
5.92000e+05 7.40000e+02 4.02253e+01 4.24825e+01 3.79680e+01 4.01410e+01 4.24914e+01 3.77907e+01
5.92640e+05 7.40000e+02 4.02253e+01 4.24825e+01 3.79680e+01 4.01368e+01 4.24717e+01 3.78020e+01
5.93280e+05 7.41000e+02 4.00514e+01 4.22881e+01 3.78147e+01 4.01360e+01 4.24590e+01 3.78131e+01
5.93920e+05 7.42000e+02 4.01187e+01 4.21952e+01 3.80423e+01 4.01385e+01 4.24534e+01 3.78235e+01
5.94560e+05 7.43000e+02 3.99667e+01 4.20651e+01 3.78683e+01 4.01435e+01 4.24542e+01 3.78327e+01
5.95200e+05 7.44000e+02 3.98680e+01 4.19959e+01 3.77401e+01 4.01501e+01 4.24598e+01 3.78405e+01
5.95840e+05 7.44000e+02 3.98680e+01 4.19959e+01 3.77401e+01 4.01574e+01 4.24679e+01 3.78469e+01
5.96480e+05 7.45000e+02 3.97998e+01 4.18731e+01 3.77264e+01 4.01641e+01 4.24761e+01 3.78521e+01
5.97120e+05 7.46000e+02 3.96313e+01 4.14307e+01 3.78320e+01 4.01693e+01 4.24821e+01 3.78564e+01
5.97760e+05 7.47000e+02 3.94357e+01 4.09520e+01 3.79194e+01 4.01720e+01 4.24838e+01 3.78603e+01
5.98400e+05 7.48000e+02 1.84717e+01 3.78222e+01 -8.78722e-01 4.01718e+01 4.24795e+01 3.78640e+01
5.99040e+05 7.48000e+02 1.84717e+01 3.78222e+01 -8.78722e-01 4.01677e+01 4.24680e+01 3.78674e+01
5.99680e+05 7.49000e+02 2.90242e+01 3.77369e+01 2.03116e+01 4.01591e+01 4.24482e+01 3.78701e+01
6.00320e+05 7.50000e+02 3.81633e+01 3.84973e+01 3.78292e+01 4.01445e+01 4.24176e+01 3.78715e+01
6.00960e+05 7.51000e+02 3.88980e+01 3.99592e+01 3.78367e+01 4.01174e+01 4.23636e+01 3.78713e+01
6.01600e+05 7.52000e+02 3.91891e+01 4.04973e+01 3.78810e+01 4.00589e+01 4.22484e+01 3.78695e+01
6.02240e+05 7.52000e+02 3.91891e+01 4.04973e+01 3.78810e+01 3.99344e+01 4.20027e+01 3.78662e+01
6.02880e+05 7.53000e+02 3.85076e+01 3.89781e+01 3.80372e+01 3.97036e+01 4.15453e+01 3.78619e+01
6.03520e+05 7.54000e+02 3.89561e+01 4.03863e+01 3.75259e+01 3.93392e+01 4.08215e+01 3.78570e+01
6.04160e+05 7.55000e+02 3.93943e+01 4.09915e+01 3.77971e+01 3.88446e+01 3.98374e+01 3.78518e+01
6.04800e+05 7.56000e+02 3.99219e+01 4.20127e+01 3.78310e+01 3.82577e+01 3.86687e+01 3.78467e+01
6.05440e+05 7.56000e+02 3.99219e+01 4.20127e+01 3.78310e+01 3.76419e+01 3.78421e+01 3.74417e+01
6.06080e+05 7.57000e+02 3.97510e+01 4.18882e+01 3.76139e+01 3.70684e+01 3.78384e+01 3.62985e+01
6.06720e+05 7.58000e+02 3.95631e+01 4.14779e+01 3.76482e+01 3.65992e+01 3.78359e+01 3.53625e+01
6.07360e+05 7.59000e+02 3.98999e+01 4.21039e+01 3.76959e+01 3.62749e+01 3.78341e+01 3.47156e+01
6.08000e+05 7.60000e+02 3.97347e+01 4.18351e+01 3.76342e+01 3.61123e+01 3.78327e+01 3.43918e+01
6.08640e+05 7.60000e+02 3.97347e+01 4.18351e+01 3.76342e+01 3.61064e+01 3.78310e+01 3.43817e+01
6.09280e+05 7.61000e+02 3.99506e+01 4.20215e+01 3.78797e+01 3.62362e+01 3.78282e+01 3.46441e+01
6.09920e+05 7.62000e+02 3.97943e+01 4.18995e+01 3.76890e+01 3.64716e+01 3.78239e+01 3.51193e+01
6.10560e+05 7.63000e+02 3.96678e+01 4.15815e+01 3.77541e+01 3.67794e+01 3.78175e+01 3.57413e+01
6.11200e+05 7.64000e+02 3.98188e+01 4.18303e+01 3.78073e+01 3.71278e+01 3.78090e+01 3.64467e+01
6.11840e+05 7.64000e+02 3.98188e+01 4.18303e+01 3.78073e+01 3.74897e+01 3.77987e+01 3.71807e+01
6.12480e+05 7.65000e+02 3.96825e+01 4.17082e+01 3.76567e+01 3.78438e+01 3.79004e+01 3.77871e+01
6.13120e+05 7.66000e+02 3.98606e+01 4.19611e+01 3.77600e+01 3.81749e+01 3.85747e+01 3.77752e+01
6.13760e+05 7.67000e+02 4.00168e+01 4.20189e+01 3.80147e+01 3.84738e+01 3.91837e+01 3.77639e+01
6.14400e+05 7.68000e+02 3.99262e+01 4.18465e+01 3.80060e+01 3.87353e+01 3.97167e+01 3.77540e+01
6.15040e+05 7.68000e+02 3.99262e+01 4.18465e+01 3.80060e+01 3.89582e+01 4.01704e+01 3.77460e+01
6.15680e+05 7.69000e+02 3.98151e+01 4.17209e+01 3.79093e+01 3.91435e+01 4.05468e+01 3.77402e+01
6.16320e+05 7.70000e+02 3.97497e+01 4.17337e+01 3.77658e+01 3.92942e+01 4.08518e+01 3.77366e+01
6.16960e+05 7.71000e+02 3.97940e+01 4.18743e+01 3.77137e+01 3.94145e+01 4.10939e+01 3.77351e+01
6.17600e+05 7.72000e+02 3.98788e+01 4.17043e+01 3.80533e+01 3.95093e+01 4.12828e+01 3.77359e+01
6.18240e+05 7.72000e+02 3.98788e+01 4.17043e+01 3.80533e+01 3.95838e+01 4.14283e+01 3.77394e+01
6.18880e+05 7.73000e+02 4.00654e+01 4.19328e+01 3.81981e+01 3.96424e+01 4.15391e+01 3.77458e+01
6.19520e+05 7.74000e+02 3.99185e+01 4.19408e+01 3.78962e+01 3.96889e+01 4.16226e+01 3.77552e+01
6.20160e+05 7.75000e+02 4.02804e+01 4.21878e+01 3.83730e+01 3.97258e+01 4.16846e+01 3.77669e+01
6.20800e+05 7.76000e+02 4.00277e+01 4.20595e+01 3.79958e+01 3.97548e+01 4.17296e+01 3.77800e+01
6.21440e+05 7.76000e+02 4.00277e+01 4.20595e+01 3.79958e+01 3.97776e+01 4.17615e+01 3.77937e+01
6.22080e+05 7.77000e+02 4.00924e+01 4.20836e+01 3.81013e+01 3.97955e+01 4.17833e+01 3.78076e+01
6.22720e+05 7.78000e+02 4.01427e+01 4.19955e+01 3.82900e+01 3.98100e+01 4.17980e+01 3.78220e+01
6.23360e+05 7.79000e+02 4.01944e+01 4.21820e+01 3.82068e+01 3.98229e+01 4.18084e+01 3.78374e+01
6.24000e+05 7.80000e+02 3.98841e+01 4.21327e+01 3.76354e+01 3.98358e+01 4.18171e+01 3.78544e+01
6.24640e+05 7.80000e+02 3.98841e+01 4.21327e+01 3.76354e+01 3.98500e+01 4.18264e+01 3.78736e+01
6.25280e+05 7.81000e+02 3.97793e+01 4.21668e+01 3.73918e+01 3.98665e+01 4.18379e+01 3.78950e+01
6.25920e+05 7.82000e+02 3.98812e+01 4.22238e+01 3.75387e+01 3.98854e+01 4.18525e+01 3.79183e+01
6.26560e+05 7.83000e+02 3.97614e+01 4.21676e+01 3.73551e+01 3.99065e+01 4.18702e+01 3.79429e+01
6.27200e+05 7.84000e+02 3.98090e+01 4.21060e+01 3.75121e+01 3.99291e+01 4.18905e+01 3.79678e+01
6.27840e+05 7.84000e+02 3.98090e+01 4.21060e+01 3.75121e+01 3.99519e+01 4.19127e+01 3.79910e+01
6.28480e+05 7.85000e+02 4.00846e+01 4.23879e+01 3.77813e+01 3.99731e+01 4.19362e+01 3.80099e+01
6.29120e+05 7.86000e+02 3.99775e+01 4.20339e+01 3.79211e+01 3.99907e+01 4.19601e+01 3.80212e+01
6.29760e+05 7.87000e+02 3.98726e+01 4.23072e+01 3.74379e+01 4.00033e+01 4.19842e+01 3.80223e+01
6.30400e+05 7.88000e+02 3.99967e+01 4.24614e+01 3.75319e+01 4.00095e+01 4.20077e+01 3.80113e+01
6.31040e+05 7.88000e+02 3.99967e+01 4.24614e+01 3.75319e+01 4.00094e+01 4.20305e+01 3.79883e+01
6.31680e+05 7.89000e+02 3.99778e+01 4.24569e+01 3.74986e+01 4.00035e+01 4.20522e+01 3.79548e+01
6.32320e+05 7.90000e+02 3.97806e+01 4.23043e+01 3.72570e+01 3.99934e+01 4.20726e+01 3.79143e+01
6.32960e+05 7.91000e+02 3.97721e+01 4.22339e+01 3.73104e+01 3.99811e+01 4.20916e+01 3.78707e+01
6.33600e+05 7.92000e+02 3.95622e+01 4.24223e+01 3.67022e+01 3.99685e+01 4.21094e+01 3.78276e+01
6.34240e+05 7.92000e+02 3.95622e+01 4.24223e+01 3.67022e+01 3.99569e+01 4.21264e+01 3.77875e+01
6.34880e+05 7.93000e+02 3.93834e+01 4.21268e+01 3.66400e+01 3.99475e+01 4.21433e+01 3.77517e+01
6.35520e+05 7.94000e+02 3.97330e+01 4.20260e+01 3.74400e+01 3.99403e+01 4.21609e+01 3.77198e+01
6.36160e+05 7.95000e+02 3.97845e+01 4.23917e+01 3.71774e+01 3.99350e+01 4.21793e+01 3.76906e+01
6.36800e+05 7.96000e+02 3.95863e+01 4.21736e+01 3.69990e+01 3.99301e+01 4.21983e+01 3.76620e+01
6.37440e+05 7.96000e+02 3.95863e+01 4.21736e+01 3.69990e+01 3.99244e+01 4.22173e+01 3.76315e+01
6.38080e+05 7.97000e+02 3.94640e+01 4.19116e+01 3.70164e+01 3.99159e+01 4.22353e+01 3.75965e+01
6.38720e+05 7.98000e+02 3.96552e+01 4.17942e+01 3.75163e+01 3.99033e+01 4.22510e+01 3.75556e+01
6.39360e+05 7.99000e+02 3.96143e+01 4.19554e+01 3.72732e+01 3.98861e+01 4.22633e+01 3.75089e+01
6.40000e+05 8.00000e+02 3.98026e+01 4.23428e+01 3.72625e+01 3.98648e+01 4.22715e+01 3.74580e+01
6.40640e+05 8.00000e+02 3.98026e+01 4.23428e+01 3.72625e+01 3.98404e+01 4.22752e+01 3.74055e+01
6.41280e+05 8.01000e+02 3.95178e+01 4.19082e+01 3.71275e+01 3.98142e+01 4.22743e+01 3.73541e+01
6.41920e+05 8.02000e+02 3.98563e+01 4.24555e+01 3.72570e+01 3.97876e+01 4.22685e+01 3.73066e+01
6.42560e+05 8.03000e+02 3.99612e+01 4.22712e+01 3.76511e+01 3.97615e+01 4.22577e+01 3.72654e+01
6.43200e+05 8.04000e+02 3.98910e+01 4.20945e+01 3.76876e+01 3.97371e+01 4.22420e+01 3.72322e+01
6.43840e+05 8.04000e+02 3.98910e+01 4.20945e+01 3.76876e+01 3.97151e+01 4.22224e+01 3.72078e+01
6.44480e+05 8.05000e+02 3.99273e+01 4.25337e+01 3.73208e+01 3.96962e+01 4.22004e+01 3.71920e+01
6.45120e+05 8.06000e+02 3.96261e+01 4.19860e+01 3.72663e+01 3.96811e+01 4.21782e+01 3.71840e+01
6.45760e+05 8.07000e+02 3.98212e+01 4.23094e+01 3.73331e+01 3.96703e+01 4.21579e+01 3.71828e+01
6.46400e+05 8.08000e+02 3.99687e+01 4.22761e+01 3.76613e+01 3.96645e+01 4.21417e+01 3.71873e+01
6.47040e+05 8.08000e+02 3.99687e+01 4.22761e+01 3.76613e+01 3.96642e+01 4.21310e+01 3.71974e+01
6.47680e+05 8.09000e+02 3.97880e+01 4.23586e+01 3.72173e+01 3.96693e+01 4.21264e+01 3.72123e+01
6.48320e+05 8.10000e+02 3.99770e+01 4.26559e+01 3.72981e+01 3.96795e+01 4.21276e+01 3.72313e+01
6.48960e+05 8.11000e+02 4.00011e+01 4.25124e+01 3.74898e+01 3.96934e+01 4.21337e+01 3.72531e+01
6.49600e+05 8.12000e+02 3.99466e+01 4.23631e+01 3.75300e+01 3.97097e+01 4.21434e+01 3.72760e+01
6.50240e+05 8.12000e+02 3.99466e+01 4.23631e+01 3.75300e+01 3.97269e+01 4.21554e+01 3.72984e+01
6.50880e+05 8.13000e+02 3.99761e+01 4.25268e+01 3.74254e+01 3.97440e+01 4.21688e+01 3.73192e+01
6.51520e+05 8.14000e+02 3.97966e+01 4.22829e+01 3.73104e+01 3.97604e+01 4.21833e+01 3.73375e+01
6.52160e+05 8.15000e+02 3.98226e+01 4.24454e+01 3.71999e+01 3.97759e+01 4.21992e+01 3.73526e+01
6.52800e+05 8.16000e+02 4.00147e+01 4.25401e+01 3.74892e+01 3.97908e+01 4.22169e+01 3.73646e+01
6.53440e+05 8.16000e+02 4.00147e+01 4.25401e+01 3.74892e+01 3.98054e+01 4.22368e+01 3.73739e+01
6.54080e+05 8.17000e+02 3.99840e+01 4.23863e+01 3.75818e+01 3.98199e+01 4.22587e+01 3.73812e+01
6.54720e+05 8.18000e+02 3.99483e+01 4.21680e+01 3.77285e+01 3.98344e+01 4.22818e+01 3.73870e+01
6.55360e+05 8.19000e+02 3.99213e+01 4.20791e+01 3.77635e+01 3.98483e+01 4.23050e+01 3.73916e+01
6.56000e+05 8.20000e+02 4.02584e+01 4.23118e+01 3.82049e+01 3.98610e+01 4.23272e+01 3.73949e+01
6.56640e+05 8.20000e+02 4.02584e+01 4.23118e+01 3.82049e+01 3.98722e+01 4.23475e+01 3.73970e+01
6.57280e+05 8.21000e+02 4.02109e+01 4.23303e+01 3.80915e+01 3.98818e+01 4.23653e+01 3.73983e+01
6.57920e+05 8.22000e+02 4.02971e+01 4.24548e+01 3.81394e+01 3.98898e+01 4.23798e+01 3.73998e+01
6.58560e+05 8.23000e+02 4.02690e+01 4.24330e+01 3.81049e+01 3.98967e+01 4.23904e+01 3.74031e+01
6.59200e+05 8.24000e+02 4.03701e+01 4.22728e+01 3.84674e+01 3.99032e+01 4.23963e+01 3.74102e+01
6.59840e+05 8.24000e+02 4.03701e+01 4.22728e+01 3.84674e+01 3.99103e+01 4.23973e+01 3.74233e+01
6.60480e+05 8.25000e+02 4.03971e+01 4.22608e+01 3.85335e+01 3.99188e+01 4.23934e+01 3.74443e+01
6.61120e+05 8.26000e+02 4.04531e+01 4.22518e+01 3.86543e+01 3.99300e+01 4.23857e+01 3.74743e+01
6.61760e+05 8.27000e+02 4.02942e+01 4.18059e+01 3.87825e+01 3.99446e+01 4.23757e+01 3.75136e+01
6.62400e+05 8.28000e+02 4.04639e+01 4.21240e+01 3.88037e+01 3.99635e+01 4.23652e+01 3.75617e+01
6.63040e+05 8.28000e+02 4.04639e+01 4.21240e+01 3.88037e+01 3.99866e+01 4.23556e+01 3.76175e+01
6.63680e+05 8.29000e+02 4.05847e+01 4.21801e+01 3.89894e+01 4.00137e+01 4.23477e+01 3.76797e+01
6.64320e+05 8.30000e+02 4.01901e+01 4.19320e+01 3.84482e+01 4.00443e+01 4.23413e+01 3.77473e+01
6.64960e+05 8.31000e+02 4.05222e+01 4.20736e+01 3.89708e+01 4.00774e+01 4.23355e+01 3.78194e+01
6.65600e+05 8.32000e+02 4.02610e+01 4.15600e+01 3.89621e+01 4.01123e+01 4.23291e+01 3.78954e+01
6.66240e+05 8.32000e+02 4.02610e+01 4.15600e+01 3.89621e+01 4.01475e+01 4.23204e+01 3.79746e+01
6.66880e+05 8.33000e+02 4.00630e+01 4.15489e+01 3.85771e+01 4.01823e+01 4.23085e+01 3.80562e+01
6.67520e+05 8.34000e+02 4.01608e+01 4.15150e+01 3.88066e+01 4.02159e+01 4.22929e+01 3.81389e+01
6.68160e+05 8.35000e+02 4.00859e+01 4.13587e+01 3.88130e+01 4.02473e+01 4.22738e+01 3.82208e+01
6.68800e+05 8.36000e+02 4.00930e+01 4.12570e+01 3.89291e+01 4.02759e+01 4.22513e+01 3.83004e+01
6.69440e+05 8.36000e+02 4.00930e+01 4.12570e+01 3.89291e+01 4.03006e+01 4.22254e+01 3.83757e+01
6.70080e+05 8.37000e+02 4.02660e+01 4.15185e+01 3.90135e+01 4.03205e+01 4.21957e+01 3.84454e+01
6.70720e+05 8.38000e+02 4.01832e+01 4.14886e+01 3.88778e+01 4.03349e+01 4.21615e+01 3.85083e+01
6.71360e+05 8.39000e+02 4.01663e+01 4.15759e+01 3.87568e+01 4.03427e+01 4.21219e+01 3.85635e+01
6.72000e+05 8.40000e+02 4.03710e+01 4.14390e+01 3.93031e+01 4.03437e+01 4.20764e+01 3.86110e+01
6.72640e+05 8.40000e+02 4.03710e+01 4.14390e+01 3.93031e+01 4.03380e+01 4.20248e+01 3.86512e+01
6.73280e+05 8.41000e+02 4.03237e+01 4.13366e+01 3.93109e+01 4.03266e+01 4.19680e+01 3.86852e+01
6.73920e+05 8.42000e+02 4.00752e+01 4.12901e+01 3.88603e+01 4.03109e+01 4.19076e+01 3.87142e+01
6.74560e+05 8.43000e+02 4.01958e+01 4.14443e+01 3.89472e+01 4.02929e+01 4.18461e+01 3.87396e+01
6.75200e+05 8.44000e+02 3.99645e+01 4.12826e+01 3.86464e+01 4.02743e+01 4.17860e+01 3.87625e+01
6.75840e+05 8.44000e+02 3.99645e+01 4.12826e+01 3.86464e+01 4.02569e+01 4.17297e+01 3.87841e+01
6.76480e+05 8.45000e+02 4.00931e+01 4.14611e+01 3.87251e+01 4.02422e+01 4.16788e+01 3.88056e+01
6.77120e+05 8.46000e+02 4.00857e+01 4.14632e+01 3.87081e+01 4.02309e+01 4.16339e+01 3.88279e+01
6.77760e+05 8.47000e+02 4.00414e+01 4.14263e+01 3.86566e+01 4.02230e+01 4.15948e+01 3.88512e+01
6.78400e+05 8.48000e+02 3.97056e+01 4.12316e+01 3.81797e+01 4.02178e+01 4.15609e+01 3.88747e+01
6.79040e+05 8.48000e+02 3.97056e+01 4.12316e+01 3.81797e+01 4.02141e+01 4.15315e+01 3.88967e+01
6.79680e+05 8.49000e+02 3.97668e+01 4.14352e+01 3.80983e+01 4.02105e+01 4.15059e+01 3.89152e+01
6.80320e+05 8.50000e+02 4.00431e+01 4.14501e+01 3.86362e+01 4.02059e+01 4.14837e+01 3.89281e+01
6.80960e+05 8.51000e+02 3.98265e+01 4.14660e+01 3.81869e+01 4.01992e+01 4.14647e+01 3.89337e+01
6.81600e+05 8.52000e+02 4.02047e+01 4.15465e+01 3.88628e+01 4.01899e+01 4.14489e+01 3.89310e+01
6.82240e+05 8.52000e+02 4.02047e+01 4.15465e+01 3.88628e+01 4.01776e+01 4.14360e+01 3.89193e+01
6.82880e+05 8.53000e+02 4.00673e+01 4.15634e+01 3.85712e+01 4.01619e+01 4.14256e+01 3.88981e+01
6.83520e+05 8.54000e+02 4.01470e+01 4.14410e+01 3.88529e+01 4.01426e+01 4.14174e+01 3.88678e+01
6.84160e+05 8.55000e+02 4.02463e+01 4.15172e+01 3.89753e+01 4.01202e+01 4.14111e+01 3.88294e+01
6.84800e+05 8.56000e+02 4.01809e+01 4.15161e+01 3.88458e+01 4.00959e+01 4.14067e+01 3.87851e+01
6.85440e+05 8.56000e+02 4.01809e+01 4.15161e+01 3.88458e+01 4.00712e+01 4.14044e+01 3.87380e+01
6.86080e+05 8.57000e+02 4.02214e+01 4.14286e+01 3.90141e+01 4.00481e+01 4.14045e+01 3.86917e+01
6.86720e+05 8.58000e+02 4.01885e+01 4.15053e+01 3.88718e+01 4.00286e+01 4.14072e+01 3.86500e+01
6.87360e+05 8.59000e+02 4.02214e+01 4.15052e+01 3.89376e+01 4.00142e+01 4.14122e+01 3.86162e+01
6.88000e+05 8.60000e+02 4.03323e+01 4.18298e+01 3.88349e+01 4.00061e+01 4.14193e+01 3.85929e+01
6.88640e+05 8.60000e+02 4.03323e+01 4.18298e+01 3.88349e+01 4.00045e+01 4.14278e+01 3.85813e+01
6.89280e+05 8.61000e+02 4.02657e+01 4.16083e+01 3.89230e+01 4.00093e+01 4.14370e+01 3.85817e+01
6.89920e+05 8.62000e+02 4.02766e+01 4.17528e+01 3.88004e+01 4.00198e+01 4.14463e+01 3.85932e+01
6.90560e+05 8.63000e+02 4.03667e+01 4.19089e+01 3.88246e+01 4.00344e+01 4.14550e+01 3.86138e+01
6.91200e+05 8.64000e+02 4.03719e+01 4.17527e+01 3.89911e+01 4.00522e+01 4.14632e+01 3.86412e+01
6.91840e+05 8.64000e+02 4.03719e+01 4.17527e+01 3.89911e+01 4.00719e+01 4.14712e+01 3.86726e+01
6.92480e+05 8.65000e+02 4.02773e+01 4.16863e+01 3.88684e+01 4.00924e+01 4.14796e+01 3.87053e+01
6.93120e+05 8.66000e+02 4.04480e+01 4.16759e+01 3.92201e+01 4.01133e+01 4.14895e+01 3.87372e+01
6.93760e+05 8.67000e+02 4.02968e+01 4.15692e+01 3.90243e+01 4.01341e+01 4.15017e+01 3.87664e+01
6.94400e+05 8.68000e+02 4.03301e+01 4.18308e+01 3.88294e+01 4.01543e+01 4.15167e+01 3.87918e+01
6.95040e+05 8.68000e+02 4.03301e+01 4.18308e+01 3.88294e+01 4.01739e+01 4.15349e+01 3.88129e+01
6.95680e+05 8.69000e+02 4.02172e+01 4.16441e+01 3.87904e+01 4.01929e+01 4.15557e+01 3.88302e+01
6.96320e+05 8.70000e+02 4.03434e+01 4.16532e+01 3.90336e+01 4.02113e+01 4.15782e+01 3.88444e+01
6.96960e+05 8.71000e+02 4.02240e+01 4.16102e+01 3.88379e+01 4.02288e+01 4.16010e+01 3.88567e+01
6.97600e+05 8.72000e+02 4.02352e+01 4.15874e+01 3.88829e+01 4.02456e+01 4.16227e+01 3.88684e+01
6.98240e+05 8.72000e+02 4.02352e+01 4.15874e+01 3.88829e+01 4.02610e+01 4.16420e+01 3.88800e+01
6.98880e+05 8.73000e+02 4.04279e+01 4.17848e+01 3.90711e+01 4.02749e+01 4.16583e+01 3.88914e+01
6.99520e+05 8.74000e+02 4.04507e+01 4.17201e+01 3.91813e+01 4.02866e+01 4.16710e+01 3.89022e+01
7.00160e+05 8.75000e+02 4.05101e+01 4.17643e+01 3.92560e+01 4.02960e+01 4.16803e+01 3.89117e+01
7.00800e+05 8.76000e+02 4.03289e+01 4.19229e+01 3.87349e+01 4.03027e+01 4.16862e+01 3.89192e+01
7.01440e+05 8.76000e+02 4.03289e+01 4.19229e+01 3.87349e+01 4.03068e+01 4.16891e+01 3.89245e+01
7.02080e+05 8.77000e+02 4.02660e+01 4.17306e+01 3.88015e+01 4.03088e+01 4.16896e+01 3.89281e+01
7.02720e+05 8.78000e+02 4.02981e+01 4.17677e+01 3.88284e+01 4.03095e+01 4.16884e+01 3.89306e+01
7.03360e+05 8.79000e+02 4.00891e+01 4.17995e+01 3.83787e+01 4.03100e+01 4.16865e+01 3.89334e+01
7.04000e+05 8.80000e+02 4.00662e+01 4.17602e+01 3.83723e+01 4.03112e+01 4.16849e+01 3.89375e+01
7.04640e+05 8.80000e+02 4.00662e+01 4.17602e+01 3.83723e+01 4.03141e+01 4.16848e+01 3.89433e+01
7.05280e+05 8.81000e+02 4.02060e+01 4.17071e+01 3.87049e+01 4.03186e+01 4.16867e+01 3.89504e+01
7.05920e+05 8.82000e+02 4.02860e+01 4.17281e+01 3.88439e+01 4.03242e+01 4.16911e+01 3.89572e+01
7.06560e+05 8.83000e+02 4.01841e+01 4.16792e+01 3.86890e+01 4.03297e+01 4.16977e+01 3.89616e+01
7.07200e+05 8.84000e+02 4.02994e+01 4.17183e+01 3.88805e+01 4.03337e+01 4.17060e+01 3.89613e+01
7.07840e+05 8.84000e+02 4.02994e+01 4.17183e+01 3.88805e+01 4.03347e+01 4.17153e+01 3.89542e+01
7.08480e+05 8.85000e+02 4.00112e+01 4.13058e+01 3.87165e+01 4.03321e+01 4.17248e+01 3.89393e+01
7.09120e+05 8.86000e+02 4.01119e+01 4.17245e+01 3.84992e+01 4.03253e+01 4.17335e+01 3.89171e+01
7.09760e+05 8.87000e+02 4.03420e+01 4.17483e+01 3.89357e+01 4.03150e+01 4.17408e+01 3.88893e+01
7.10400e+05 8.88000e+02 4.02749e+01 4.16410e+01 3.89087e+01 4.03024e+01 4.17461e+01 3.88586e+01
7.11040e+05 8.88000e+02 4.02749e+01 4.16410e+01 3.89087e+01 4.02884e+01 4.17489e+01 3.88279e+01
7.11680e+05 8.89000e+02 3.99704e+01 4.10179e+01 3.89230e+01 4.02743e+01 4.17488e+01 3.87999e+01
7.12320e+05 8.90000e+02 4.03165e+01 4.18298e+01 3.88033e+01 4.02608e+01 4.17454e+01 3.87762e+01
7.12960e+05 8.91000e+02 4.02611e+01 4.16552e+01 3.88670e+01 4.02480e+01 4.17387e+01 3.87574e+01
7.13600e+05 8.92000e+02 4.02950e+01 4.18456e+01 3.87444e+01 4.02365e+01 4.17294e+01 3.87437e+01
7.14240e+05 8.92000e+02 4.02950e+01 4.18456e+01 3.87444e+01 4.02265e+01 4.17180e+01 3.87350e+01
7.14880e+05 8.93000e+02 4.01264e+01 4.17401e+01 3.85128e+01 4.02180e+01 4.17048e+01 3.87311e+01
7.15520e+05 8.94000e+02 3.97640e+01 4.09562e+01 3.85717e+01 4.02110e+01 4.16902e+01 3.87318e+01
7.16160e+05 8.95000e+02 3.99254e+01 4.12370e+01 3.86137e+01 4.02056e+01 4.16746e+01 3.87366e+01
7.16800e+05 8.96000e+02 4.00418e+01 4.17143e+01 3.83694e+01 4.02019e+01 4.16591e+01 3.87446e+01
7.17440e+05 8.96000e+02 4.00418e+01 4.17143e+01 3.83694e+01 4.01996e+01 4.16448e+01 3.87544e+01
7.18080e+05 8.97000e+02 4.00961e+01 4.16881e+01 3.85041e+01 4.01986e+01 4.16328e+01 3.87644e+01
7.18720e+05 8.98000e+02 4.01463e+01 4.19275e+01 3.83651e+01 4.01979e+01 4.16232e+01 3.87727e+01
7.19360e+05 8.99000e+02 3.97448e+01 4.10242e+01 3.84654e+01 4.01964e+01 4.16153e+01 3.87775e+01
7.20000e+05 9.00000e+02 3.99015e+01 4.13385e+01 3.84645e+01 4.01925e+01 4.16075e+01 3.87774e+01
7.20640e+05 9.00000e+02 3.99015e+01 4.13385e+01 3.84645e+01 4.01852e+01 4.15986e+01 3.87717e+01
7.21280e+05 9.01000e+02 3.97916e+01 4.11795e+01 3.84038e+01 4.01741e+01 4.15882e+01 3.87600e+01
7.21920e+05 9.02000e+02 3.98184e+01 4.09889e+01 3.86480e+01 4.01599e+01 4.15772e+01 3.87427e+01
7.22560e+05 9.03000e+02 3.96731e+01 4.09676e+01 3.83785e+01 4.01436e+01 4.15667e+01 3.87206e+01
7.23200e+05 9.04000e+02 3.98384e+01 4.13488e+01 3.83280e+01 4.01260e+01 4.15573e+01 3.86947e+01
7.23840e+05 9.04000e+02 3.98384e+01 4.13488e+01 3.83280e+01 4.01076e+01 4.15487e+01 3.86665e+01
7.24480e+05 9.05000e+02 3.96568e+01 4.09214e+01 3.83921e+01 4.00885e+01 4.15396e+01 3.86375e+01
7.25120e+05 9.06000e+02 3.97916e+01 4.10526e+01 3.85306e+01 4.00686e+01 4.15282e+01 3.86091e+01
7.25760e+05 9.07000e+02 3.96914e+01 4.09137e+01 3.84691e+01 4.00477e+01 4.15127e+01 3.85826e+01
7.26400e+05 9.08000e+02 3.94485e+01 4.02220e+01 3.86750e+01 4.00252e+01 4.14916e+01 3.85589e+01
7.27040e+05 9.08000e+02 3.94485e+01 4.02220e+01 3.86750e+01 4.00015e+01 4.14648e+01 3.85383e+01
7.27680e+05 9.09000e+02 3.93299e+01 3.99341e+01 3.87257e+01 3.99766e+01 4.14328e+01 3.85205e+01
7.28320e+05 9.10000e+02 3.99293e+01 4.15735e+01 3.82851e+01 3.99510e+01 4.13968e+01 3.85053e+01
7.28960e+05 9.11000e+02 3.98203e+01 4.10960e+01 3.85445e+01 3.99251e+01 4.13579e+01 3.84923e+01
7.29600e+05 9.12000e+02 3.99479e+01 4.09443e+01 3.89515e+01 3.98993e+01 4.13169e+01 3.84817e+01
7.30240e+05 9.12000e+02 3.99479e+01 4.09443e+01 3.89515e+01 3.98735e+01 4.12733e+01 3.84738e+01
7.30880e+05 9.13000e+02 3.99629e+01 4.10518e+01 3.88740e+01 3.98476e+01 4.12261e+01 3.84691e+01
7.31520e+05 9.14000e+02 3.99968e+01 4.10525e+01 3.89410e+01 3.98214e+01 4.11749e+01 3.84679e+01
7.32160e+05 9.15000e+02 4.00018e+01 4.10500e+01 3.89536e+01 3.97955e+01 4.11209e+01 3.84700e+01
7.32800e+05 9.16000e+02 3.98976e+01 4.08828e+01 3.89123e+01 3.97711e+01 4.10670e+01 3.84752e+01
7.33440e+05 9.16000e+02 3.98976e+01 4.08828e+01 3.89123e+01 3.97501e+01 4.10170e+01 3.84832e+01
7.34080e+05 9.17000e+02 4.04287e+01 4.19023e+01 3.89552e+01 3.97343e+01 4.09743e+01 3.84944e+01
7.34720e+05 9.18000e+02 4.00016e+01 4.11595e+01 3.88438e+01 3.97255e+01 4.09416e+01 3.85093e+01
7.35360e+05 9.19000e+02 4.02451e+01 4.18640e+01 3.86263e+01 3.97244e+01 4.09200e+01 3.85287e+01
7.36000e+05 9.20000e+02 4.03275e+01 4.19847e+01 3.86703e+01 3.97309e+01 4.09091e+01 3.85528e+01
7.36640e+05 9.20000e+02 4.03275e+01 4.19847e+01 3.86703e+01 3.97447e+01 4.09079e+01 3.85815e+01
7.37280e+05 9.21000e+02 4.03525e+01 4.18361e+01 3.88688e+01 3.97647e+01 4.09154e+01 3.86139e+01
7.37920e+05 9.22000e+02 4.02090e+01 4.19261e+01 3.84919e+01 3.97897e+01 4.09308e+01 3.86487e+01
7.38560e+05 9.23000e+02 4.03440e+01 4.19014e+01 3.87866e+01 3.98190e+01 4.09541e+01 3.86838e+01
7.39200e+05 9.24000e+02 4.04736e+01 4.17852e+01 3.91620e+01 3.98513e+01 4.09856e+01 3.87171e+01
7.39840e+05 9.24000e+02 4.04736e+01 4.17852e+01 3.91620e+01 3.98861e+01 4.10258e+01 3.87464e+01
7.40480e+05 9.25000e+02 4.05121e+01 4.19107e+01 3.91136e+01 3.99226e+01 4.10751e+01 3.87701e+01
7.41120e+05 9.26000e+02 4.02236e+01 4.13761e+01 3.90711e+01 3.99601e+01 4.11331e+01 3.87871e+01
7.41760e+05 9.27000e+02 4.03077e+01 4.19054e+01 3.87100e+01 3.99980e+01 4.11988e+01 3.87973e+01
7.42400e+05 9.28000e+02 4.03364e+01 4.18642e+01 3.88086e+01 4.00358e+01 4.12700e+01 3.88016e+01
7.43040e+05 9.28000e+02 4.03364e+01 4.18642e+01 3.88086e+01 4.00729e+01 4.13439e+01 3.88018e+01
7.43680e+05 9.29000e+02 4.02957e+01 4.19264e+01 3.86650e+01 4.01090e+01 4.14174e+01 3.88006e+01
7.44320e+05 9.30000e+02 4.03088e+01 4.18474e+01 3.87703e+01 4.01439e+01 4.14872e+01 3.88006e+01
7.44960e+05 9.31000e+02 4.03274e+01 4.17912e+01 3.88635e+01 4.01771e+01 4.15504e+01 3.88038e+01
7.45600e+05 9.32000e+02 4.06161e+01 4.21612e+01 3.90709e+01 4.02078e+01 4.16050e+01 3.88107e+01
7.46240e+05 9.32000e+02 4.06161e+01 4.21612e+01 3.90709e+01 4.02355e+01 4.16502e+01 3.88207e+01
7.46880e+05 9.33000e+02 4.03455e+01 4.19007e+01 3.87903e+01 4.02593e+01 4.16865e+01 3.88320e+01
7.47520e+05 9.34000e+02 4.04155e+01 4.18414e+01 3.89896e+01 4.02788e+01 4.17151e+01 3.88426e+01
7.48160e+05 9.35000e+02 4.03165e+01 4.18344e+01 3.87986e+01 4.02943e+01 4.17377e+01 3.88509e+01
7.48800e+05 9.36000e+02 3.99618e+01 4.19003e+01 3.80234e+01 4.03061e+01 4.17562e+01 3.88560e+01
7.49440e+05 9.36000e+02 3.99618e+01 4.19003e+01 3.80234e+01 4.03151e+01 4.17722e+01 3.88580e+01
7.50080e+05 9.37000e+02 3.96151e+01 4.15452e+01 3.76850e+01 4.03225e+01 4.17871e+01 3.88580e+01
7.50720e+05 9.38000e+02 3.97862e+01 4.18342e+01 3.77381e+01 4.03293e+01 4.18016e+01 3.88570e+01
7.51360e+05 9.39000e+02 3.94801e+01 4.18843e+01 3.70759e+01 4.03359e+01 4.18160e+01 3.88559e+01
7.52000e+05 9.40000e+02 3.97142e+01 4.19968e+01 3.74315e+01 4.03422e+01 4.18298e+01 3.88545e+01
7.52640e+05 9.40000e+02 3.97142e+01 4.19968e+01 3.74315e+01 4.03466e+01 4.18424e+01 3.88508e+01
7.53280e+05 9.41000e+02 3.95365e+01 4.11622e+01 3.79107e+01 4.03471e+01 4.18527e+01 3.88416e+01
7.53920e+05 9.42000e+02 4.03199e+01 4.18936e+01 3.87463e+01 4.03411e+01 4.18598e+01 3.88224e+01
7.54560e+05 9.43000e+02 4.01510e+01 4.17809e+01 3.85211e+01 4.03261e+01 4.18634e+01 3.87889e+01
7.55200e+05 9.44000e+02 4.03393e+01 4.18315e+01 3.88472e+01 4.03004e+01 4.18634e+01 3.87375e+01
7.55840e+05 9.44000e+02 4.03393e+01 4.18315e+01 3.88472e+01 4.02638e+01 4.18604e+01 3.86671e+01
7.56480e+05 9.45000e+02 4.02426e+01 4.19810e+01 3.85042e+01 4.02173e+01 4.18548e+01 3.85799e+01
7.57120e+05 9.46000e+02 4.00308e+01 4.18359e+01 3.82257e+01 4.01641e+01 4.18468e+01 3.84815e+01
7.57760e+05 9.47000e+02 4.00615e+01 4.19016e+01 3.82213e+01 4.01086e+01 4.18367e+01 3.83805e+01
7.58400e+05 9.48000e+02 4.04686e+01 4.23646e+01 3.85725e+01 4.00559e+01 4.18251e+01 3.82868e+01
7.59040e+05 9.48000e+02 4.04686e+01 4.23646e+01 3.85725e+01 4.00111e+01 4.18129e+01 3.82093e+01
7.59680e+05 9.49000e+02 4.03526e+01 4.21226e+01 3.85827e+01 3.99778e+01 4.18015e+01 3.81541e+01
7.60320e+05 9.50000e+02 4.01805e+01 4.23444e+01 3.80165e+01 3.99581e+01 4.17923e+01 3.81239e+01
7.60960e+05 9.51000e+02 3.94833e+01 4.21155e+01 3.68511e+01 3.99517e+01 4.17864e+01 3.81169e+01
7.61600e+05 9.52000e+02 3.87235e+01 4.21761e+01 3.52709e+01 3.99569e+01 4.17849e+01 3.81290e+01
7.62240e+05 9.52000e+02 3.87235e+01 4.21761e+01 3.52709e+01 3.99715e+01 4.17886e+01 3.81544e+01
7.62880e+05 9.53000e+02 3.88888e+01 4.15256e+01 3.62519e+01 3.99928e+01 4.17983e+01 3.81873e+01
7.63520e+05 9.54000e+02 3.86543e+01 4.13694e+01 3.59392e+01 4.00182e+01 4.18144e+01 3.82221e+01
7.64160e+05 9.55000e+02 2.02334e+01 4.14547e+01 -9.87831e-01 4.00446e+01 4.18368e+01 3.82525e+01
7.64800e+05 9.56000e+02 3.94419e+01 4.14472e+01 3.74365e+01 4.00678e+01 4.18647e+01 3.82709e+01
7.65440e+05 9.56000e+02 3.94419e+01 4.14472e+01 3.74365e+01 4.00821e+01 4.18963e+01 3.82680e+01
7.66080e+05 9.57000e+02 4.03723e+01 4.16668e+01 3.90779e+01 4.00806e+01 4.19286e+01 3.82325e+01
7.66720e+05 9.58000e+02 4.04729e+01 4.18404e+01 3.91053e+01 4.00510e+01 4.19575e+01 3.81444e+01
7.67360e+05 9.59000e+02 4.04174e+01 4.19676e+01 3.88672e+01 3.99732e+01 4.19789e+01 3.79674e+01
7.68000e+05 9.60000e+02 4.02614e+01 4.15530e+01 3.89698e+01 3.98221e+01 4.19890e+01 3.76552e+01
7.68640e+05 9.60000e+02 4.02614e+01 4.15530e+01 3.89698e+01 3.95803e+01 4.19857e+01 3.71750e+01
7.69280e+05 9.61000e+02 3.98348e+01 4.20394e+01 3.76302e+01 3.92507e+01 4.19689e+01 3.65326e+01
7.69920e+05 9.62000e+02 3.92069e+01 4.16096e+01 3.68042e+01 3.88614e+01 4.19409e+01 3.57819e+01
7.70560e+05 9.63000e+02 3.90291e+01 4.20605e+01 3.59977e+01 3.84589e+01 4.19053e+01 3.50125e+01
7.71200e+05 9.64000e+02 3.88798e+01 4.16731e+01 3.60866e+01 3.80962e+01 4.18669e+01 3.43254e+01
7.71840e+05 9.64000e+02 3.88798e+01 4.16731e+01 3.60866e+01 3.78179e+01 4.18300e+01 3.38058e+01
7.72480e+05 9.65000e+02 3.87364e+01 4.19210e+01 3.55517e+01 3.76517e+01 4.17979e+01 3.35055e+01
7.73120e+05 9.66000e+02 3.89327e+01 4.22432e+01 3.56222e+01 3.76042e+01 4.17728e+01 3.34356e+01
7.73760e+05 9.67000e+02 3.90342e+01 4.19355e+01 3.61329e+01 3.76633e+01 4.17555e+01 3.35711e+01
7.74400e+05 9.68000e+02 3.87092e+01 4.17068e+01 3.57115e+01 3.78038e+01 4.17457e+01 3.38620e+01
7.75040e+05 9.68000e+02 3.87092e+01 4.17068e+01 3.57115e+01 3.79950e+01 4.17427e+01 3.42472e+01
7.75680e+05 9.69000e+02 3.86369e+01 4.18407e+01 3.54331e+01 3.82060e+01 4.17452e+01 3.46667e+01
7.76320e+05 9.70000e+02 3.85337e+01 4.16448e+01 3.54227e+01 3.84114e+01 4.17524e+01 3.50704e+01
7.76960e+05 9.71000e+02 3.92901e+01 4.20728e+01 3.65073e+01 3.85936e+01 4.17635e+01 3.54236e+01
7.77600e+05 9.72000e+02 3.94111e+01 4.20556e+01 3.67666e+01 3.87423e+01 4.17778e+01 3.57068e+01
7.78240e+05 9.72000e+02 3.94111e+01 4.20556e+01 3.67666e+01 3.88542e+01 4.17941e+01 3.59143e+01
7.78880e+05 9.73000e+02 3.97477e+01 4.22492e+01 3.72463e+01 3.89306e+01 4.18112e+01 3.60500e+01
7.79520e+05 9.74000e+02 4.03118e+01 4.24723e+01 3.81513e+01 3.89757e+01 4.18274e+01 3.61239e+01
7.80160e+05 9.75000e+02 4.01638e+01 4.26384e+01 3.76892e+01 3.89954e+01 4.18414e+01 3.61494e+01
7.80800e+05 9.76000e+02 4.03150e+01 4.28661e+01 3.77639e+01 3.89971e+01 4.18526e+01 3.61415e+01
7.81440e+05 9.76000e+02 4.03150e+01 4.28661e+01 3.77639e+01 3.89887e+01 4.18614e+01 3.61160e+01
7.82080e+05 9.77000e+02 4.02502e+01 4.28631e+01 3.76373e+01 3.89788e+01 4.18693e+01 3.60882e+01
7.82720e+05 9.78000e+02 4.07168e+01 4.31210e+01 3.83126e+01 3.89755e+01 4.18788e+01 3.60722e+01
7.83360e+05 9.79000e+02 4.05808e+01 4.29438e+01 3.82177e+01 3.89858e+01 4.18924e+01 3.60793e+01
7.84000e+05 9.80000e+02 4.10207e+01 4.29382e+01 3.91032e+01 3.90149e+01 4.19131e+01 3.61168e+01
7.84640e+05 9.80000e+02 4.10207e+01 4.29382e+01 3.91032e+01 3.90653e+01 4.19431e+01 3.61875e+01
7.85280e+05 9.81000e+02 4.12571e+01 4.30086e+01 3.95056e+01 3.91368e+01 4.19842e+01 3.62895e+01
7.85920e+05 9.82000e+02 4.16282e+01 4.31087e+01 4.01478e+01 3.92274e+01 4.20370e+01 3.64178e+01
7.86560e+05 9.83000e+02 4.16852e+01 4.33104e+01 4.00601e+01 3.93333e+01 4.21010e+01 3.65656e+01
7.87200e+05 9.84000e+02 4.18864e+01 4.33159e+01 4.04570e+01 3.94508e+01 4.21747e+01 3.67269e+01
7.87840e+05 9.84000e+02 4.18864e+01 4.33159e+01 4.04570e+01 3.95763e+01 4.22556e+01 3.68969e+01
7.88480e+05 9.85000e+02 4.16855e+01 4.32365e+01 4.01346e+01 3.97071e+01 4.23405e+01 3.70737e+01
7.89120e+05 9.86000e+02 4.19189e+01 4.33911e+01 4.04467e+01 3.98419e+01 4.24263e+01 3.72576e+01
7.89760e+05 9.87000e+02 4.17084e+01 4.34317e+01 3.99852e+01 3.99805e+01 4.25105e+01 3.74504e+01
7.90400e+05 9.88000e+02 4.17806e+01 4.34629e+01 4.00983e+01 4.01226e+01 4.25914e+01 3.76538e+01
7.91040e+05 9.88000e+02 4.17806e+01 4.34629e+01 4.00983e+01 4.02685e+01 4.26681e+01 3.78688e+01
7.91680e+05 9.89000e+02 4.16636e+01 4.34832e+01 3.98441e+01 4.04173e+01 4.27404e+01 3.80942e+01
7.92320e+05 9.90000e+02 4.15857e+01 4.34041e+01 3.97673e+01 4.05677e+01 4.28086e+01 3.83268e+01
7.92960e+05 9.91000e+02 4.15047e+01 4.32544e+01 3.97550e+01 4.07172e+01 4.28729e+01 3.85614e+01
7.93600e+05 9.92000e+02 4.17984e+01 4.34653e+01 4.01315e+01 4.08625e+01 4.29336e+01 3.87915e+01
7.94240e+05 9.92000e+02 4.17984e+01 4.34653e+01 4.01315e+01 4.10007e+01 4.29912e+01 3.90103e+01
7.94880e+05 9.93000e+02 4.16684e+01 4.33814e+01 3.99555e+01 4.11285e+01 4.30457e+01 3.92112e+01
7.95520e+05 9.94000e+02 4.16985e+01 4.32490e+01 4.01480e+01 4.12431e+01 4.30973e+01 3.93890e+01
7.96160e+05 9.95000e+02 4.19708e+01 4.34160e+01 4.05257e+01 4.13426e+01 4.31455e+01 3.95397e+01
7.96800e+05 9.96000e+02 4.17694e+01 4.33853e+01 4.01534e+01 4.14258e+01 4.31896e+01 3.96621e+01
7.97440e+05 9.96000e+02 4.17694e+01 4.33853e+01 4.01534e+01 4.14930e+01 4.32292e+01 3.97568e+01
7.98080e+05 9.97000e+02 4.16070e+01 4.33361e+01 3.98779e+01 4.15451e+01 4.32635e+01 3.98268e+01
7.98720e+05 9.98000e+02 4.16218e+01 4.32681e+01 3.99755e+01 4.15843e+01 4.32922e+01 3.98764e+01
7.99360e+05 9.99000e+02 4.16116e+01 4.33640e+01 3.98592e+01 4.16133e+01 4.33154e+01 3.99112e+01
8.00000e+05 1.00000e+03 4.17953e+01 4.33185e+01 4.02722e+01 4.16349e+01 4.33333e+01 3.99365e+01
8.00640e+05 1.00000e+03 4.17953e+01 4.33185e+01 4.02722e+01 4.16517e+01 4.33465e+01 3.99570e+01
8.01280e+05 1.00100e+03 4.19153e+01 4.33695e+01 4.04611e+01 4.16656e+01 4.33556e+01 3.99757e+01
8.01920e+05 1.00200e+03 4.13982e+01 4.33429e+01 3.94534e+01 4.16775e+01 4.33613e+01 3.99938e+01
8.02560e+05 1.00300e+03 4.17665e+01 4.34162e+01 4.01167e+01 4.16876e+01 4.33642e+01 4.00110e+01
8.03200e+05 1.00400e+03 4.15815e+01 4.34170e+01 3.97460e+01 4.16957e+01 4.33650e+01 4.00264e+01
8.03840e+05 1.00400e+03 4.15815e+01 4.34170e+01 3.97460e+01 4.17017e+01 4.33641e+01 4.00393e+01
8.04480e+05 1.00500e+03 4.17152e+01 4.33586e+01 4.00719e+01 4.17057e+01 4.33621e+01 4.00494e+01
8.05120e+05 1.00600e+03 4.14740e+01 4.32415e+01 3.97065e+01 4.17082e+01 4.33594e+01 4.00569e+01
8.05760e+05 1.00700e+03 4.15960e+01 4.32583e+01 3.99338e+01 4.17091e+01 4.33565e+01 4.00618e+01
8.06400e+05 1.00800e+03 4.15497e+01 4.30785e+01 4.00209e+01 4.17091e+01 4.33541e+01 4.00640e+01
8.07040e+05 1.00800e+03 4.15497e+01 4.30785e+01 4.00209e+01 4.17077e+01 4.33524e+01 4.00630e+01
8.07680e+05 1.00900e+03 4.18153e+01 4.32417e+01 4.03888e+01 4.17052e+01 4.33517e+01 4.00587e+01
8.08320e+05 1.01000e+03 4.21363e+01 4.33421e+01 4.09305e+01 4.17015e+01 4.33519e+01 4.00510e+01
8.08960e+05 1.01100e+03 4.21424e+01 4.32476e+01 4.10373e+01 4.16963e+01 4.33524e+01 4.00401e+01
8.09600e+05 1.01200e+03 4.20395e+01 4.32977e+01 4.07814e+01 4.16897e+01 4.33525e+01 4.00269e+01
8.10240e+05 1.01200e+03 4.20395e+01 4.32977e+01 4.07814e+01 4.16819e+01 4.33512e+01 4.00126e+01
8.10880e+05 1.01300e+03 4.22779e+01 4.34101e+01 4.11456e+01 4.16737e+01 4.33477e+01 3.99997e+01
8.11520e+05 1.01400e+03 4.20014e+01 4.33519e+01 4.06509e+01 4.16666e+01 4.33418e+01 3.99913e+01
8.12160e+05 1.01500e+03 4.21531e+01 4.33137e+01 4.09924e+01 4.16625e+01 4.33337e+01 3.99913e+01
8.12800e+05 1.01600e+03 4.21355e+01 4.33423e+01 4.09286e+01 4.16638e+01 4.33240e+01 4.00035e+01
8.13440e+05 1.01600e+03 4.21355e+01 4.33423e+01 4.09286e+01 4.16723e+01 4.33139e+01 4.00307e+01
8.14080e+05 1.01700e+03 4.21822e+01 4.33432e+01 4.10211e+01 4.16892e+01 4.33045e+01 4.00739e+01
8.14720e+05 1.01800e+03 4.23104e+01 4.31386e+01 4.14822e+01 4.17144e+01 4.32968e+01 4.01320e+01
8.15360e+05 1.01900e+03 4.23828e+01 4.31322e+01 4.16334e+01 4.17468e+01 4.32914e+01 4.02021e+01
8.16000e+05 1.02000e+03 4.26041e+01 4.33599e+01 4.18483e+01 4.17845e+01 4.32888e+01 4.02802e+01
8.16640e+05 1.02000e+03 4.26041e+01 4.33599e+01 4.18483e+01 4.18254e+01 4.32888e+01 4.03620e+01
8.17280e+05 1.02100e+03 4.25557e+01 4.33500e+01 4.17614e+01 4.18672e+01 4.32908e+01 4.04437e+01
8.17920e+05 1.02200e+03 4.24860e+01 4.32998e+01 4.16721e+01 4.19086e+01 4.32941e+01 4.05231e+01
8.18560e+05 1.02300e+03 4.23825e+01 4.33675e+01 4.13976e+01 4.19486e+01 4.32976e+01 4.05996e+01
8.19200e+05 1.02400e+03 4.21564e+01 4.33099e+01 4.10029e+01 4.19871e+01 4.33002e+01 4.06740e+01
8.19840e+05 1.02400e+03 4.21564e+01 4.33099e+01 4.10029e+01 4.20248e+01 4.33013e+01 4.07483e+01
8.20480e+05 1.02500e+03 4.23923e+01 4.32348e+01 4.15498e+01 4.20626e+01 4.33006e+01 4.08245e+01
8.21120e+05 1.02600e+03 4.23590e+01 4.32957e+01 4.14223e+01 4.21011e+01 4.32987e+01 4.09036e+01
8.21760e+05 1.02700e+03 4.22432e+01 4.32607e+01 4.12257e+01 4.21407e+01 4.32961e+01 4.09853e+01
8.22400e+05 1.02800e+03 4.22185e+01 4.34656e+01 4.09713e+01 4.21805e+01 4.32937e+01 4.10674e+01
8.23040e+05 1.02800e+03 4.22185e+01 4.34656e+01 4.09713e+01 4.22191e+01 4.32920e+01 4.11463e+01
8.23680e+05 1.02900e+03 4.23113e+01 4.30815e+01 4.15411e+01 4.22549e+01 4.32914e+01 4.12183e+01
8.24320e+05 1.03000e+03 4.22848e+01 4.32652e+01 4.13045e+01 4.22859e+01 4.32916e+01 4.12802e+01
8.24960e+05 1.03100e+03 4.21628e+01 4.32450e+01 4.10805e+01 4.23112e+01 4.32925e+01 4.13299e+01
8.25600e+05 1.03200e+03 4.22705e+01 4.32722e+01 4.12688e+01 4.23301e+01 4.32937e+01 4.13665e+01
8.26240e+05 1.03200e+03 4.22705e+01 4.32722e+01 4.12688e+01 4.23426e+01 4.32948e+01 4.13903e+01
8.26880e+05 1.03300e+03 4.23615e+01 4.33708e+01 4.13522e+01 4.23492e+01 4.32958e+01 4.14025e+01
8.27520e+05 1.03400e+03 4.23486e+01 4.34139e+01 4.12833e+01 4.23506e+01 4.32962e+01 4.14050e+01
8.28160e+05 1.03500e+03 4.23389e+01 4.34489e+01 4.12288e+01 4.23479e+01 4.32959e+01 4.14000e+01
8.28800e+05 1.03600e+03 4.22254e+01 4.34960e+01 4.09547e+01 4.23421e+01 4.32945e+01 4.13897e+01
8.29440e+05 1.03600e+03 4.22254e+01 4.34960e+01 4.09547e+01 4.23342e+01 4.32923e+01 4.13762e+01
8.30080e+05 1.03700e+03 4.23877e+01 4.32949e+01 4.14804e+01 4.23252e+01 4.32895e+01 4.13610e+01
8.30720e+05 1.03800e+03 4.23111e+01 4.34612e+01 4.11610e+01 4.23162e+01 4.32869e+01 4.13456e+01
8.31360e+05 1.03900e+03 4.23233e+01 4.34367e+01 4.12098e+01 4.23081e+01 4.32852e+01 4.13309e+01
8.32000e+05 1.04000e+03 4.23248e+01 4.33380e+01 4.13116e+01 4.23015e+01 4.32855e+01 4.13175e+01
8.32640e+05 1.04000e+03 4.23248e+01 4.33380e+01 4.13116e+01 4.22969e+01 4.32884e+01 4.13053e+01
8.33280e+05 1.04100e+03 4.22126e+01 4.32550e+01 4.11702e+01 4.22942e+01 4.32941e+01 4.12943e+01
8.33920e+05 1.04200e+03 4.23344e+01 4.32518e+01 4.14170e+01 4.22934e+01 4.33024e+01 4.12843e+01
8.34560e+05 1.04300e+03 4.23835e+01 4.32790e+01 4.14879e+01 4.22940e+01 4.33129e+01 4.12751e+01
8.35200e+05 1.04400e+03 4.23988e+01 4.35283e+01 4.12693e+01 4.22957e+01 4.33245e+01 4.12670e+01
8.35840e+05 1.04400e+03 4.23988e+01 4.35283e+01 4.12693e+01 4.22981e+01 4.33364e+01 4.12599e+01
8.36480e+05 1.04500e+03 4.23492e+01 4.35283e+01 4.11700e+01 4.23008e+01 4.33476e+01 4.12541e+01
8.37120e+05 1.04600e+03 4.21541e+01 4.34117e+01 4.08965e+01 4.23033e+01 4.33569e+01 4.12497e+01
8.37760e+05 1.04700e+03 4.20487e+01 4.35387e+01 4.05587e+01 4.23055e+01 4.33636e+01 4.12473e+01
8.38400e+05 1.04800e+03 4.18965e+01 4.34714e+01 4.03216e+01 4.23072e+01 4.33673e+01 4.12471e+01
8.39040e+05 1.04800e+03 4.18965e+01 4.34714e+01 4.03216e+01 4.23088e+01 4.33684e+01 4.12493e+01
8.39680e+05 1.04900e+03 4.19224e+01 4.34767e+01 4.03680e+01 4.23106e+01 4.33678e+01 4.12533e+01
8.40320e+05 1.05000e+03 4.17212e+01 4.34224e+01 4.00200e+01 4.23124e+01 4.33669e+01 4.12579e+01
8.40960e+05 1.05100e+03 4.18421e+01 4.33154e+01 4.03689e+01 4.23137e+01 4.33669e+01 4.12605e+01
8.41600e+05 1.05200e+03 4.18503e+01 4.33655e+01 4.03352e+01 4.23134e+01 4.33689e+01 4.12579e+01
8.42240e+05 1.05200e+03 4.18503e+01 4.33655e+01 4.03352e+01 4.23100e+01 4.33732e+01 4.12467e+01
8.42880e+05 1.05300e+03 4.20424e+01 4.35310e+01 4.05538e+01 4.23019e+01 4.33800e+01 4.12238e+01
8.43520e+05 1.05400e+03 4.21854e+01 4.35273e+01 4.08435e+01 4.22879e+01 4.33887e+01 4.11871e+01
8.44160e+05 1.05500e+03 4.20982e+01 4.36057e+01 4.05907e+01 4.22670e+01 4.33982e+01 4.11359e+01
8.44800e+05 1.05600e+03 4.20597e+01 4.35453e+01 4.05741e+01 4.22396e+01 4.34077e+01 4.10715e+01
8.45440e+05 1.05600e+03 4.20597e+01 4.35453e+01 4.05741e+01 4.22064e+01 4.34160e+01 4.09968e+01
8.46080e+05 1.05700e+03 4.18847e+01 4.35162e+01 4.02532e+01 4.21695e+01 4.34226e+01 4.09164e+01
8.46720e+05 1.05800e+03 4.20113e+01 4.36153e+01 4.04073e+01 4.21316e+01 4.34275e+01 4.08357e+01
8.47360e+05 1.05900e+03 4.21128e+01 4.35069e+01 4.07186e+01 4.20955e+01 4.34311e+01 4.07599e+01
8.48000e+05 1.06000e+03 4.17764e+01 4.35221e+01 4.00307e+01 4.20639e+01 4.34345e+01 4.06934e+01
8.48640e+05 1.06000e+03 4.17764e+01 4.35221e+01 4.00307e+01 4.20387e+01 4.34384e+01 4.06390e+01
8.49280e+05 1.06100e+03 4.22460e+01 4.35568e+01 4.09351e+01 4.20204e+01 4.34437e+01 4.05972e+01
8.49920e+05 1.06200e+03 4.22182e+01 4.35574e+01 4.08791e+01 4.20087e+01 4.34505e+01 4.05668e+01
8.50560e+05 1.06300e+03 4.21385e+01 4.34406e+01 4.08364e+01 4.20023e+01 4.34590e+01 4.05456e+01
8.51200e+05 1.06400e+03 4.18102e+01 4.34035e+01 4.02170e+01 4.19998e+01 4.34686e+01 4.05309e+01
8.51840e+05 1.06400e+03 4.18102e+01 4.34035e+01 4.02170e+01 4.19997e+01 4.34788e+01 4.05205e+01
8.52480e+05 1.06500e+03 4.20185e+01 4.33826e+01 4.06544e+01 4.20010e+01 4.34891e+01 4.05130e+01
8.53120e+05 1.06600e+03 4.18736e+01 4.33380e+01 4.04093e+01 4.20034e+01 4.34987e+01 4.05081e+01
8.53760e+05 1.06700e+03 4.19726e+01 4.33817e+01 4.05635e+01 4.20069e+01 4.35073e+01 4.05065e+01
8.54400e+05 1.06800e+03 4.20337e+01 4.34695e+01 4.05979e+01 4.20115e+01 4.35143e+01 4.05088e+01
8.55040e+05 1.06800e+03 4.20337e+01 4.34695e+01 4.05979e+01 4.20173e+01 4.35193e+01 4.05152e+01
8.55680e+05 1.06900e+03 4.17220e+01 4.33947e+01 4.00493e+01 4.20233e+01 4.35217e+01 4.05248e+01
8.56320e+05 1.07000e+03 4.19047e+01 4.35061e+01 4.03033e+01 4.20286e+01 4.35212e+01 4.05360e+01
8.56960e+05 1.07100e+03 4.23006e+01 4.35680e+01 4.10333e+01 4.20323e+01 4.35175e+01 4.05471e+01
8.57600e+05 1.07200e+03 4.21506e+01 4.34220e+01 4.08793e+01 4.20336e+01 4.35108e+01 4.05564e+01
8.58240e+05 1.07200e+03 4.21506e+01 4.34220e+01 4.08793e+01 4.20322e+01 4.35016e+01 4.05627e+01
8.58880e+05 1.07300e+03 4.21701e+01 4.34326e+01 4.09076e+01 4.20279e+01 4.34907e+01 4.05652e+01
8.59520e+05 1.07400e+03 4.23556e+01 4.35854e+01 4.11258e+01 4.20213e+01 4.34793e+01 4.05632e+01
8.60160e+05 1.07500e+03 4.22533e+01 4.33933e+01 4.11134e+01 4.20129e+01 4.34684e+01 4.05573e+01
8.60800e+05 1.07600e+03 4.21502e+01 4.33742e+01 4.09262e+01 4.20040e+01 4.34591e+01 4.05489e+01
8.61440e+05 1.07600e+03 4.21502e+01 4.33742e+01 4.09262e+01 4.19963e+01 4.34520e+01 4.05407e+01
8.62080e+05 1.07700e+03 4.22706e+01 4.35957e+01 4.09454e+01 4.19917e+01 4.34476e+01 4.05358e+01
8.62720e+05 1.07800e+03 4.19352e+01 4.33558e+01 4.05146e+01 4.19914e+01 4.34456e+01 4.05372e+01
8.63360e+05 1.07900e+03 4.20290e+01 4.33365e+01 4.07216e+01 4.19964e+01 4.34457e+01 4.05472e+01
8.64000e+05 1.08000e+03 4.20793e+01 4.33319e+01 4.08268e+01 4.20071e+01 4.34474e+01 4.05668e+01
8.64640e+05 1.08000e+03 4.20793e+01 4.33319e+01 4.08268e+01 4.20228e+01 4.34500e+01 4.05955e+01
8.65280e+05 1.08100e+03 4.20496e+01 4.35762e+01 4.05231e+01 4.20422e+01 4.34528e+01 4.06315e+01
8.65920e+05 1.08200e+03 4.21218e+01 4.36052e+01 4.06383e+01 4.20635e+01 4.34554e+01 4.06715e+01
8.66560e+05 1.08300e+03 4.18896e+01 4.35595e+01 4.02197e+01 4.20845e+01 4.34573e+01 4.07117e+01
8.67200e+05 1.08400e+03 4.22255e+01 4.36028e+01 4.08483e+01 4.21032e+01 4.34580e+01 4.07484e+01
8.67840e+05 1.08400e+03 4.22255e+01 4.36028e+01 4.08483e+01 4.21180e+01 4.34573e+01 4.07787e+01
8.68480e+05 1.08500e+03 4.22717e+01 4.36848e+01 4.08587e+01 4.21279e+01 4.34553e+01 4.08006e+01
8.69120e+05 1.08600e+03 4.22020e+01 4.34890e+01 4.09150e+01 4.21329e+01 4.34526e+01 4.08132e+01
8.69760e+05 1.08700e+03 4.25639e+01 4.35285e+01 4.15992e+01 4.21333e+01 4.34500e+01 4.08165e+01
8.70400e+05 1.08800e+03 4.23640e+01 4.34665e+01 4.12614e+01 4.21299e+01 4.34488e+01 4.08110e+01
8.71040e+05 1.08800e+03 4.23640e+01 4.34665e+01 4.12614e+01 4.21241e+01 4.34499e+01 4.07983e+01
8.71680e+05 1.08900e+03 4.21346e+01 4.34635e+01 4.08057e+01 4.21174e+01 4.34539e+01 4.07808e+01
8.72320e+05 1.09000e+03 4.23080e+01 4.33962e+01 4.12198e+01 4.21114e+01 4.34610e+01 4.07617e+01
8.72960e+05 1.09100e+03 4.24652e+01 4.37160e+01 4.12145e+01 4.21078e+01 4.34707e+01 4.07450e+01
8.73600e+05 1.09200e+03 4.22891e+01 4.35831e+01 4.09950e+01 4.21083e+01 4.34820e+01 4.07346e+01
8.74240e+05 1.09200e+03 4.22891e+01 4.35831e+01 4.09950e+01 4.21137e+01 4.34938e+01 4.07337e+01
8.74880e+05 1.09300e+03 4.23307e+01 4.34172e+01 4.12442e+01 4.21243e+01 4.35047e+01 4.07439e+01
8.75520e+05 1.09400e+03 4.24702e+01 4.36137e+01 4.13266e+01 4.21392e+01 4.35136e+01 4.07648e+01
8.76160e+05 1.09500e+03 4.24567e+01 4.35408e+01 4.13726e+01 4.21574e+01 4.35200e+01 4.07948e+01
8.76800e+05 1.09600e+03 4.23550e+01 4.32059e+01 4.15042e+01 4.21775e+01 4.35240e+01 4.08309e+01
8.77440e+05 1.09600e+03 4.23550e+01 4.32059e+01 4.15042e+01 4.21981e+01 4.35260e+01 4.08702e+01
8.78080e+05 1.09700e+03 4.22021e+01 4.35975e+01 4.08067e+01 4.22184e+01 4.35268e+01 4.09100e+01
8.78720e+05 1.09800e+03 4.22112e+01 4.34479e+01 4.09744e+01 4.22378e+01 4.35270e+01 4.09486e+01
8.79360e+05 1.09900e+03 4.21398e+01 4.35519e+01 4.07277e+01 4.22562e+01 4.35272e+01 4.09851e+01
8.80000e+05 1.10000e+03 4.25432e+01 4.35475e+01 4.15389e+01 4.22733e+01 4.35273e+01 4.10193e+01
8.80640e+05 1.10000e+03 4.25432e+01 4.35475e+01 4.15389e+01 4.22893e+01 4.35271e+01 4.10516e+01
8.81280e+05 1.10100e+03 4.22559e+01 4.32066e+01 4.13051e+01 4.23038e+01 4.35260e+01 4.10817e+01
8.81920e+05 1.10200e+03 4.23045e+01 4.32129e+01 4.13961e+01 4.23163e+01 4.35239e+01 4.11088e+01
8.82560e+05 1.10300e+03 4.23329e+01 4.32013e+01 4.14646e+01 4.23259e+01 4.35205e+01 4.11312e+01
8.83200e+05 1.10400e+03 4.24620e+01 4.34267e+01 4.14974e+01 4.23321e+01 4.35164e+01 4.11478e+01
8.83840e+05 1.10400e+03 4.24620e+01 4.34267e+01 4.14974e+01 4.23348e+01 4.35116e+01 4.11580e+01
8.84480e+05 1.10500e+03 4.25201e+01 4.34449e+01 4.15953e+01 4.23346e+01 4.35064e+01 4.11627e+01
8.85120e+05 1.10600e+03 4.22953e+01 4.35148e+01 4.10758e+01 4.23321e+01 4.35003e+01 4.11639e+01
8.85760e+05 1.10700e+03 4.24042e+01 4.34614e+01 4.13470e+01 4.23286e+01 4.34928e+01 4.11645e+01
8.86400e+05 1.10800e+03 4.22445e+01 4.33820e+01 4.11070e+01 4.23250e+01 4.34829e+01 4.11671e+01
8.87040e+05 1.10800e+03 4.22445e+01 4.33820e+01 4.11070e+01 4.23223e+01 4.34707e+01 4.11739e+01
8.87680e+05 1.10900e+03 4.25569e+01 4.35048e+01 4.16090e+01 4.23211e+01 4.34564e+01 4.11858e+01
8.88320e+05 1.11000e+03 4.24525e+01 4.35221e+01 4.13829e+01 4.23221e+01 4.34413e+01 4.12028e+01
8.88960e+05 1.11100e+03 4.23646e+01 4.34330e+01 4.12963e+01 4.23252e+01 4.34269e+01 4.12235e+01
8.89600e+05 1.11200e+03 4.26047e+01 4.36845e+01 4.15249e+01 4.23302e+01 4.34145e+01 4.12459e+01
8.90240e+05 1.11200e+03 4.26047e+01 4.36845e+01 4.15249e+01 4.23364e+01 4.34053e+01 4.12676e+01
8.90880e+05 1.11300e+03 4.26769e+01 4.36901e+01 4.16637e+01 4.23433e+01 4.33998e+01 4.12868e+01
8.91520e+05 1.11400e+03 4.24655e+01 4.36097e+01 4.13214e+01 4.23503e+01 4.33979e+01 4.13028e+01
8.92160e+05 1.11500e+03 4.20614e+01 4.35566e+01 4.05661e+01 4.23575e+01 4.33993e+01 4.13156e+01
8.92800e+05 1.11600e+03 4.24285e+01 4.35711e+01 4.12859e+01 4.23646e+01 4.34037e+01 4.13256e+01
8.93440e+05 1.11600e+03 4.24285e+01 4.35711e+01 4.12859e+01 4.23724e+01 4.34108e+01 4.13340e+01
8.94080e+05 1.11700e+03 4.24489e+01 4.36597e+01 4.12380e+01 4.23810e+01 4.34203e+01 4.13417e+01
8.94720e+05 1.11800e+03 4.23085e+01 4.34577e+01 4.11593e+01 4.23909e+01 4.34322e+01 4.13495e+01
8.95360e+05 1.11900e+03 4.23178e+01 4.36068e+01 4.10288e+01 4.24016e+01 4.34462e+01 4.13570e+01
8.96000e+05 1.12000e+03 4.24166e+01 4.35414e+01 4.12918e+01 4.24124e+01 4.34621e+01 4.13628e+01
8.96640e+05 1.12000e+03 4.24166e+01 4.35414e+01 4.12918e+01 4.24220e+01 4.34789e+01 4.13652e+01
8.97280e+05 1.12100e+03 4.22004e+01 4.35083e+01 4.08924e+01 4.24293e+01 4.34959e+01 4.13627e+01
8.97920e+05 1.12200e+03 4.23850e+01 4.35129e+01 4.12570e+01 4.24335e+01 4.35123e+01 4.13547e+01
8.98560e+05 1.12300e+03 4.24198e+01 4.36867e+01 4.11528e+01 4.24342e+01 4.35271e+01 4.13414e+01
8.99200e+05 1.12400e+03 4.24230e+01 4.34105e+01 4.14354e+01 4.24319e+01 4.35399e+01 4.13239e+01
8.99840e+05 1.12400e+03 4.24230e+01 4.34105e+01 4.14354e+01 4.24269e+01 4.35502e+01 4.13036e+01
9.00480e+05 1.12500e+03 4.24639e+01 4.34088e+01 4.15190e+01 4.24198e+01 4.35578e+01 4.12818e+01
9.01120e+05 1.12600e+03 4.25171e+01 4.34801e+01 4.15541e+01 4.24113e+01 4.35628e+01 4.12599e+01
9.01760e+05 1.12700e+03 4.25972e+01 4.36486e+01 4.15458e+01 4.24021e+01 4.35655e+01 4.12388e+01
9.02400e+05 1.12800e+03 4.26607e+01 4.37289e+01 4.15925e+01 4.23931e+01 4.35663e+01 4.12198e+01
9.03040e+05 1.12800e+03 4.26607e+01 4.37289e+01 4.15925e+01 4.23849e+01 4.35656e+01 4.12041e+01
9.03680e+05 1.12900e+03 4.24785e+01 4.34573e+01 4.14998e+01 4.23783e+01 4.35635e+01 4.11931e+01
9.04320e+05 1.13000e+03 4.25084e+01 4.34299e+01 4.15868e+01 4.23742e+01 4.35601e+01 4.11883e+01
9.04960e+05 1.13100e+03 4.27455e+01 4.36380e+01 4.18531e+01 4.23732e+01 4.35557e+01 4.11906e+01
9.05600e+05 1.13200e+03 4.26150e+01 4.35297e+01 4.17002e+01 4.23757e+01 4.35508e+01 4.12007e+01
9.06240e+05 1.13200e+03 4.26150e+01 4.35297e+01 4.17002e+01 4.23821e+01 4.35460e+01 4.12182e+01
9.06880e+05 1.13300e+03 4.25330e+01 4.34875e+01 4.15785e+01 4.23922e+01 4.35421e+01 4.12422e+01
9.07520e+05 1.13400e+03 4.24952e+01 4.33876e+01 4.16029e+01 4.24054e+01 4.35395e+01 4.12713e+01
9.08160e+05 1.13500e+03 4.26599e+01 4.34923e+01 4.18276e+01 4.24211e+01 4.35381e+01 4.13040e+01
9.08800e+05 1.13600e+03 4.26026e+01 4.33280e+01 4.18772e+01 4.24383e+01 4.35379e+01 4.13388e+01
9.09440e+05 1.13600e+03 4.26026e+01 4.33280e+01 4.18772e+01 4.24566e+01 4.35383e+01 4.13748e+01
9.10080e+05 1.13700e+03 4.29703e+01 4.35205e+01 4.24201e+01 4.24749e+01 4.35389e+01 4.14108e+01
9.10720e+05 1.13800e+03 4.27784e+01 4.35537e+01 4.20031e+01 4.24926e+01 4.35392e+01 4.14461e+01
9.11360e+05 1.13900e+03 4.28623e+01 4.36386e+01 4.20861e+01 4.25092e+01 4.35387e+01 4.14797e+01
9.12000e+05 1.14000e+03 4.31217e+01 4.36204e+01 4.26231e+01 4.25240e+01 4.35367e+01 4.15113e+01
9.12640e+05 1.14000e+03 4.31217e+01 4.36204e+01 4.26231e+01 4.25373e+01 4.35331e+01 4.15414e+01
9.13280e+05 1.14100e+03 4.34206e+01 4.35749e+01 4.32663e+01 4.25494e+01 4.35278e+01 4.15710e+01
9.13920e+05 1.14200e+03 4.33927e+01 4.36895e+01 4.30959e+01 4.25615e+01 4.35211e+01 4.16019e+01
9.14560e+05 1.14300e+03 4.32070e+01 4.36650e+01 4.27491e+01 4.25748e+01 4.35140e+01 4.16355e+01
9.15200e+05 1.14400e+03 4.33526e+01 4.35810e+01 4.31243e+01 4.25904e+01 4.35075e+01 4.16733e+01
9.15840e+05 1.14400e+03 4.33526e+01 4.35810e+01 4.31243e+01 4.26097e+01 4.35027e+01 4.17167e+01
9.16480e+05 1.14500e+03 4.30566e+01 4.34520e+01 4.26613e+01 4.26341e+01 4.35006e+01 4.17676e+01
9.17120e+05 1.14600e+03 4.31204e+01 4.34868e+01 4.27540e+01 4.26647e+01 4.35017e+01 4.18277e+01
9.17760e+05 1.14700e+03 4.33491e+01 4.34932e+01 4.32049e+01 4.27023e+01 4.35061e+01 4.18984e+01
9.18400e+05 1.14800e+03 4.31140e+01 4.35549e+01 4.26730e+01 4.27467e+01 4.35136e+01 4.19798e+01
9.19040e+05 1.14800e+03 4.31140e+01 4.35549e+01 4.26730e+01 4.27968e+01 4.35233e+01 4.20703e+01
9.19680e+05 1.14900e+03 4.31028e+01 4.35166e+01 4.26890e+01 4.28506e+01 4.35343e+01 4.21669e+01
9.20320e+05 1.15000e+03 4.30836e+01 4.33812e+01 4.27861e+01 4.29053e+01 4.35452e+01 4.22654e+01
9.20960e+05 1.15100e+03 4.29780e+01 4.34277e+01 4.25284e+01 4.29581e+01 4.35547e+01 4.23615e+01
9.21600e+05 1.15200e+03 4.29442e+01 4.33650e+01 4.25234e+01 4.30067e+01 4.35617e+01 4.24517e+01
9.22240e+05 1.15200e+03 4.29442e+01 4.33650e+01 4.25234e+01 4.30494e+01 4.35657e+01 4.25330e+01
9.22880e+05 1.15300e+03 4.30379e+01 4.34800e+01 4.25958e+01 4.30851e+01 4.35667e+01 4.26035e+01
9.23520e+05 1.15400e+03 4.30256e+01 4.33998e+01 4.26514e+01 4.31136e+01 4.35649e+01 4.26622e+01
9.24160e+05 1.15500e+03 4.31069e+01 4.36176e+01 4.25963e+01 4.31345e+01 4.35605e+01 4.27085e+01
9.24800e+05 1.15600e+03 4.31137e+01 4.34896e+01 4.27378e+01 4.31481e+01 4.35539e+01 4.27423e+01
9.25440e+05 1.15600e+03 4.31137e+01 4.34896e+01 4.27378e+01 4.31547e+01 4.35453e+01 4.27641e+01
9.26080e+05 1.15700e+03 4.27929e+01 4.34221e+01 4.21636e+01 4.31550e+01 4.35352e+01 4.27748e+01
9.26720e+05 1.15800e+03 4.29164e+01 4.34605e+01 4.23722e+01 4.31499e+01 4.35240e+01 4.27758e+01
9.27360e+05 1.15900e+03 4.29631e+01 4.35510e+01 4.23751e+01 4.31407e+01 4.35124e+01 4.27690e+01
9.28000e+05 1.16000e+03 4.30720e+01 4.34660e+01 4.26779e+01 4.31288e+01 4.35013e+01 4.27564e+01
9.28640e+05 1.16000e+03 4.30720e+01 4.34660e+01 4.26779e+01 4.31157e+01 4.34914e+01 4.27401e+01
9.29280e+05 1.16100e+03 4.31256e+01 4.34741e+01 4.27770e+01 4.31024e+01 4.34834e+01 4.27214e+01
9.29920e+05 1.16200e+03 4.29111e+01 4.34468e+01 4.23754e+01 4.30893e+01 4.34774e+01 4.27012e+01
9.30560e+05 1.16300e+03 4.31641e+01 4.34859e+01 4.28423e+01 4.30764e+01 4.34734e+01 4.26795e+01
9.31200e+05 1.16400e+03 4.32100e+01 4.35733e+01 4.28466e+01 4.30639e+01 4.34713e+01 4.26565e+01
9.31840e+05 1.16400e+03 4.32100e+01 4.35733e+01 4.28466e+01 4.30517e+01 4.34706e+01 4.26328e+01
9.32480e+05 1.16500e+03 4.30868e+01 4.35829e+01 4.25906e+01 4.30403e+01 4.34710e+01 4.26097e+01
9.33120e+05 1.16600e+03 4.31652e+01 4.35362e+01 4.27942e+01 4.30303e+01 4.34720e+01 4.25886e+01
9.33760e+05 1.16700e+03 4.32184e+01 4.36591e+01 4.27777e+01 4.30222e+01 4.34733e+01 4.25711e+01
9.34400e+05 1.16800e+03 4.28565e+01 4.34216e+01 4.22915e+01 4.30167e+01 4.34748e+01 4.25586e+01
9.35040e+05 1.16800e+03 4.28565e+01 4.34216e+01 4.22915e+01 4.30140e+01 4.34763e+01 4.25518e+01
9.35680e+05 1.16900e+03 4.29650e+01 4.36007e+01 4.23292e+01 4.30147e+01 4.34782e+01 4.25512e+01
9.36320e+05 1.17000e+03 4.32687e+01 4.35651e+01 4.29723e+01 4.30185e+01 4.34807e+01 4.25563e+01
9.36960e+05 1.17100e+03 4.30562e+01 4.35192e+01 4.25932e+01 4.30253e+01 4.34842e+01 4.25664e+01
9.37600e+05 1.17200e+03 4.28334e+01 4.33916e+01 4.22752e+01 4.30343e+01 4.34888e+01 4.25798e+01
9.38240e+05 1.17200e+03 4.28334e+01 4.33916e+01 4.22752e+01 4.30445e+01 4.34944e+01 4.25946e+01
9.38880e+05 1.17300e+03 4.30029e+01 4.36578e+01 4.23480e+01 4.30547e+01 4.35009e+01 4.26084e+01
9.39520e+05 1.17400e+03 4.30691e+01 4.36754e+01 4.24628e+01 4.30637e+01 4.35078e+01 4.26196e+01
9.40160e+05 1.17500e+03 4.30989e+01 4.34129e+01 4.27849e+01 4.30709e+01 4.35146e+01 4.26272e+01
9.40800e+05 1.17600e+03 4.29384e+01 4.35336e+01 4.23432e+01 4.30758e+01 4.35208e+01 4.26308e+01
9.41440e+05 1.17600e+03 4.29384e+01 4.35336e+01 4.23432e+01 4.30784e+01 4.35261e+01 4.26306e+01
9.42080e+05 1.17700e+03 4.31934e+01 4.35437e+01 4.28431e+01 4.30785e+01 4.35303e+01 4.26267e+01
9.42720e+05 1.17800e+03 4.32284e+01 4.35951e+01 4.28616e+01 4.30764e+01 4.35334e+01 4.26193e+01
9.43360e+05 1.17900e+03 4.30509e+01 4.35538e+01 4.25480e+01 4.30724e+01 4.35358e+01 4.26090e+01
9.44000e+05 1.18000e+03 4.30219e+01 4.34654e+01 4.25784e+01 4.30670e+01 4.35376e+01 4.25965e+01
9.44640e+05 1.18000e+03 4.30219e+01 4.34654e+01 4.25784e+01 4.30612e+01 4.35391e+01 4.25833e+01
9.45280e+05 1.18100e+03 4.28528e+01 4.32578e+01 4.24477e+01 4.30556e+01 4.35403e+01 4.25709e+01
9.45920e+05 1.18200e+03 4.30020e+01 4.35184e+01 4.24855e+01 4.30512e+01 4.35412e+01 4.25611e+01
9.46560e+05 1.18300e+03 4.30429e+01 4.36611e+01 4.24248e+01 4.30485e+01 4.35419e+01 4.25552e+01
9.47200e+05 1.18400e+03 4.30350e+01 4.34382e+01 4.26318e+01 4.30481e+01 4.35424e+01 4.25539e+01
9.47840e+05 1.18400e+03 4.30350e+01 4.34382e+01 4.26318e+01 4.30497e+01 4.35425e+01 4.25569e+01
9.48480e+05 1.18500e+03 4.30655e+01 4.35813e+01 4.25497e+01 4.30524e+01 4.35418e+01 4.25630e+01
9.49120e+05 1.18600e+03 4.31326e+01 4.34629e+01 4.28024e+01 4.30551e+01 4.35398e+01 4.25703e+01
9.49760e+05 1.18700e+03 4.27599e+01 4.33060e+01 4.22138e+01 4.30568e+01 4.35364e+01 4.25771e+01
9.50400e+05 1.18800e+03 4.28545e+01 4.35441e+01 4.21649e+01 4.30568e+01 4.35317e+01 4.25819e+01
9.51040e+05 1.18800e+03 4.28545e+01 4.35441e+01 4.21649e+01 4.30550e+01 4.35263e+01 4.25837e+01
9.51680e+05 1.18900e+03 4.29201e+01 4.34413e+01 4.23988e+01 4.30519e+01 4.35209e+01 4.25828e+01
9.52320e+05 1.19000e+03 4.29951e+01 4.33163e+01 4.26739e+01 4.30479e+01 4.35160e+01 4.25798e+01
9.52960e+05 1.19100e+03 4.28787e+01 4.32499e+01 4.25076e+01 4.30436e+01 4.35118e+01 4.25754e+01
9.53600e+05 1.19200e+03 4.29792e+01 4.33736e+01 4.25848e+01 4.30392e+01 4.35082e+01 4.25702e+01
9.54240e+05 1.19200e+03 4.29792e+01 4.33736e+01 4.25848e+01 4.30343e+01 4.35048e+01 4.25638e+01
9.54880e+05 1.19300e+03 4.29853e+01 4.33544e+01 4.26163e+01 4.30284e+01 4.35011e+01 4.25558e+01
9.55520e+05 1.19400e+03 4.30661e+01 4.34629e+01 4.26693e+01 4.30213e+01 4.34968e+01 4.25458e+01
9.56160e+05 1.19500e+03 4.30831e+01 4.35505e+01 4.26157e+01 4.30129e+01 4.34915e+01 4.25343e+01
9.56800e+05 1.19600e+03 4.31129e+01 4.35555e+01 4.26702e+01 4.30033e+01 4.34846e+01 4.25221e+01
9.57440e+05 1.19600e+03 4.31129e+01 4.35555e+01 4.26702e+01 4.29934e+01 4.34760e+01 4.25108e+01
9.58080e+05 1.19700e+03 4.30510e+01 4.33534e+01 4.27486e+01 4.29837e+01 4.34657e+01 4.25017e+01
9.58720e+05 1.19800e+03 4.30956e+01 4.35146e+01 4.26766e+01 4.29751e+01 4.34543e+01 4.24959e+01
9.59360e+05 1.19900e+03 4.29245e+01 4.33117e+01 4.25373e+01 4.29685e+01 4.34426e+01 4.24943e+01
9.60000e+05 1.20000e+03 4.30557e+01 4.36195e+01 4.24919e+01 4.29644e+01 4.34318e+01 4.24970e+01
9.60640e+05 1.20000e+03 4.30557e+01 4.36195e+01 4.24919e+01 4.29635e+01 4.34232e+01 4.25037e+01
9.61280e+05 1.20100e+03 4.32069e+01 4.35403e+01 4.28735e+01 4.29657e+01 4.34174e+01 4.25141e+01
9.61920e+05 1.20200e+03 4.31690e+01 4.34568e+01 4.28812e+01 4.29711e+01 4.34149e+01 4.25272e+01
9.62560e+05 1.20300e+03 4.31299e+01 4.34282e+01 4.28317e+01 4.29787e+01 4.34152e+01 4.25421e+01
9.63200e+05 1.20400e+03 4.30727e+01 4.35188e+01 4.26267e+01 4.29878e+01 4.34177e+01 4.25578e+01
9.63840e+05 1.20400e+03 4.30727e+01 4.35188e+01 4.26267e+01 4.29973e+01 4.34217e+01 4.25730e+01
9.64480e+05 1.20500e+03 4.31587e+01 4.36996e+01 4.26179e+01 4.30070e+01 4.34269e+01 4.25870e+01
9.65120e+05 1.20600e+03 4.34038e+01 4.36335e+01 4.31741e+01 4.30162e+01 4.34327e+01 4.25998e+01
9.65760e+05 1.20700e+03 4.33330e+01 4.35664e+01 4.30996e+01 4.30254e+01 4.34389e+01 4.26119e+01
9.66400e+05 1.20800e+03 4.31617e+01 4.35596e+01 4.27638e+01 4.30346e+01 4.34454e+01 4.26239e+01
9.67040e+05 1.20800e+03 4.31617e+01 4.35596e+01 4.27638e+01 4.30440e+01 4.34518e+01 4.26363e+01
9.67680e+05 1.20900e+03 4.31686e+01 4.34921e+01 4.28451e+01 4.30538e+01 4.34584e+01 4.26493e+01
9.68320e+05 1.21000e+03 4.33032e+01 4.34465e+01 4.31599e+01 4.30642e+01 4.34655e+01 4.26629e+01
9.68960e+05 1.21100e+03 4.32728e+01 4.36756e+01 4.28700e+01 4.30755e+01 4.34733e+01 4.26776e+01
9.69600e+05 1.21200e+03 4.31790e+01 4.34772e+01 4.28807e+01 4.30880e+01 4.34822e+01 4.26938e+01
9.70240e+05 1.21200e+03 4.31790e+01 4.34772e+01 4.28807e+01 4.31020e+01 4.34922e+01 4.27117e+01
9.70880e+05 1.21300e+03 4.33220e+01 4.37088e+01 4.29353e+01 4.31170e+01 4.35026e+01 4.27314e+01
9.71520e+05 1.21400e+03 4.31833e+01 4.36319e+01 4.27347e+01 4.31327e+01 4.35128e+01 4.27526e+01
9.72160e+05 1.21500e+03 4.32189e+01 4.36255e+01 4.28124e+01 4.31484e+01 4.35221e+01 4.27746e+01
9.72800e+05 1.21600e+03 4.32892e+01 4.36592e+01 4.29193e+01 4.31634e+01 4.35299e+01 4.27969e+01
9.73440e+05 1.21600e+03 4.32892e+01 4.36592e+01 4.29193e+01 4.31773e+01 4.35361e+01 4.28184e+01
9.74080e+05 1.21700e+03 4.32468e+01 4.36676e+01 4.28261e+01 4.31898e+01 4.35411e+01 4.28385e+01
9.74720e+05 1.21800e+03 4.34831e+01 4.38336e+01 4.31327e+01 4.32007e+01 4.35452e+01 4.28562e+01
9.75360e+05 1.21900e+03 4.33436e+01 4.36544e+01 4.30328e+01 4.32099e+01 4.35492e+01 4.28707e+01
9.76000e+05 1.22000e+03 4.32430e+01 4.35150e+01 4.29711e+01 4.32175e+01 4.35536e+01 4.28814e+01
9.76640e+05 1.22000e+03 4.32430e+01 4.35150e+01 4.29711e+01 4.32236e+01 4.35589e+01 4.28882e+01
9.77280e+05 1.22100e+03 4.33678e+01 4.38205e+01 4.29151e+01 4.32285e+01 4.35654e+01 4.28916e+01
9.77920e+05 1.22200e+03 4.34596e+01 4.38331e+01 4.30862e+01 4.32328e+01 4.35732e+01 4.28925e+01
9.78560e+05 1.22300e+03 4.33286e+01 4.37799e+01 4.28773e+01 4.32373e+01 4.35824e+01 4.28922e+01
9.79200e+05 1.22400e+03 4.33456e+01 4.34882e+01 4.32030e+01 4.32424e+01 4.35926e+01 4.28922e+01
9.79840e+05 1.22400e+03 4.33456e+01 4.34882e+01 4.32030e+01 4.32486e+01 4.36036e+01 4.28936e+01
9.80480e+05 1.22500e+03 4.32797e+01 4.34755e+01 4.30839e+01 4.32559e+01 4.36148e+01 4.28970e+01
9.81120e+05 1.22600e+03 4.31635e+01 4.33347e+01 4.29923e+01 4.32644e+01 4.36260e+01 4.29027e+01
9.81760e+05 1.22700e+03 4.32696e+01 4.35484e+01 4.29909e+01 4.32736e+01 4.36370e+01 4.29102e+01
9.82400e+05 1.22800e+03 4.33827e+01 4.34600e+01 4.33054e+01 4.32833e+01 4.36477e+01 4.29190e+01
9.83040e+05 1.22800e+03 4.33827e+01 4.34600e+01 4.33054e+01 4.32934e+01 4.36578e+01 4.29289e+01
9.83680e+05 1.22900e+03 4.32772e+01 4.33435e+01 4.32109e+01 4.33029e+01 4.36662e+01 4.29395e+01
9.84320e+05 1.23000e+03 4.34162e+01 4.35623e+01 4.32700e+01 4.33112e+01 4.36719e+01 4.29505e+01
9.84960e+05 1.23100e+03 4.34083e+01 4.36715e+01 4.31452e+01 4.33177e+01 4.36735e+01 4.29619e+01
9.85600e+05 1.23200e+03 4.34789e+01 4.36319e+01 4.33258e+01 4.33218e+01 4.36701e+01 4.29735e+01
9.86240e+05 1.23200e+03 4.34789e+01 4.36319e+01 4.33258e+01 4.33235e+01 4.36615e+01 4.29855e+01
9.86880e+05 1.23300e+03 4.33637e+01 4.35507e+01 4.31767e+01 4.33230e+01 4.36479e+01 4.29982e+01
9.87520e+05 1.23400e+03 4.35060e+01 4.36901e+01 4.33219e+01 4.33212e+01 4.36301e+01 4.30124e+01
9.88160e+05 1.23500e+03 4.35613e+01 4.35810e+01 4.35415e+01 4.33190e+01 4.36096e+01 4.30284e+01
9.88800e+05 1.23600e+03 4.37066e+01 4.37273e+01 4.36859e+01 4.33174e+01 4.35883e+01 4.30465e+01
9.89440e+05 1.23600e+03 4.37066e+01 4.37273e+01 4.36859e+01 4.33173e+01 4.35682e+01 4.30663e+01
9.90080e+05 1.23700e+03 4.36317e+01 4.36484e+01 4.36149e+01 4.33192e+01 4.35513e+01 4.30872e+01
9.90720e+05 1.23800e+03 4.36022e+01 4.36372e+01 4.35671e+01 4.33237e+01 4.35387e+01 4.31086e+01
9.91360e+05 1.23900e+03 4.33338e+01 4.35135e+01 4.31542e+01 4.33307e+01 4.35312e+01 4.31303e+01
9.92000e+05 1.24000e+03 4.34163e+01 4.37593e+01 4.30733e+01 4.33405e+01 4.35287e+01 4.31523e+01
9.92640e+05 1.24000e+03 4.34163e+01 4.37593e+01 4.30733e+01 4.33530e+01 4.35306e+01 4.31754e+01
9.93280e+05 1.24100e+03 4.35116e+01 4.36289e+01 4.33943e+01 4.33685e+01 4.35363e+01 4.32007e+01
9.93920e+05 1.24200e+03 4.34578e+01 4.35867e+01 4.33288e+01 4.33867e+01 4.35446e+01 4.32287e+01
9.94560e+05 1.24300e+03 4.34290e+01 4.36311e+01 4.32269e+01 4.34068e+01 4.35545e+01 4.32592e+01
9.95200e+05 1.24400e+03 4.34363e+01 4.36350e+01 4.32376e+01 4.34278e+01 4.35650e+01 4.32905e+01
9.95840e+05 1.24400e+03 4.34363e+01 4.36350e+01 4.32376e+01 4.34479e+01 4.35754e+01 4.33204e+01
9.96480e+05 1.24500e+03 4.33062e+01 4.34651e+01 4.31473e+01 4.34657e+01 4.35851e+01 4.33463e+01
9.97120e+05 1.24600e+03 4.34268e+01 4.35205e+01 4.33331e+01 4.34800e+01 4.35938e+01 4.33661e+01
9.97760e+05 1.24700e+03 4.32634e+01 4.34051e+01 4.31216e+01 4.34902e+01 4.36015e+01 4.33789e+01
9.98400e+05 1.24800e+03 4.34876e+01 4.35679e+01 4.34073e+01 4.34963e+01 4.36080e+01 4.33845e+01
9.99040e+05 1.24800e+03 4.34876e+01 4.35679e+01 4.34073e+01 4.34984e+01 4.36131e+01 4.33837e+01
9.99680e+05 1.24900e+03 4.33093e+01 4.35470e+01 4.30716e+01 4.34971e+01 4.36168e+01 4.33775e+01

